Recall Distortion in Neural Network Pruning and the Undecayed Pruning Algorithm

Pruning techniques have been successfully used in neural networks to trade accuracy for sparsity. However, the impact of network pruning is not uniform: prior work has shown that the recall for underrepresented classes in a dataset may be more negatively affected. In this work, we study such relative distortions in recall by hypothesizing an intensification effect that is inherent to the model. Namely, that pruning makes recall relatively worse for a class with recall below accuracy and, conversely, that it makes recall relatively better for a class with recall above accuracy. In addition, we propose a new pruning algorithm aimed at attenuating such effect. Through statistical analysis, we have observed that intensification is less severe with our algorithm but nevertheless more pronounced with relatively more difficult tasks, less complex models, and higher pruning ratios. More surprisingly, we conversely observe a de-intensification effect with lower pruning ratios, which indicates that moderate pruning may have a corrective effect to such distortions.

==> AI-110.txt <==
R,  ACC,                ACC_E,                  ALPHA,              ALPHA_E,
1,  0.8761599999999999, 0.0054966815485324415,  1,                  0,
2,  0.8864199999999999, 0.0046243841466331705, 0.8844141472494103, 0.010065807471025357,
4,  0.8841699999999999, 0.00449601394340702, 0.9083699868100396, 0.009793840333263384,
6,  0.8764500000000003, 0.004950106814126779, 0.9534013859019078, 0.010798398684752986,
8,  0.8736866666666666, 0.005012051529703028, 0.9718086907583319,  0.009337059415658227,
10, 0.8777866666666668, 0.004482047800996933, 0.9787090022292825, 0.009569854113606387,


==> AI-20.txt <==
R,  ACC,                ACC_E,                  ALPHA,              ALPHA_E,
1,  0.8958233333333335, 0.0004228443188783109,  1,                  0,
2,  0.8995599999999999, 0.00043492898085872015, 0.9433819857236705, 0.00961700105332686,
4,  0.8950133333333331, 0.00046077728764801294, 0.9755903488541691, 0.009225751458297644,
6,  0.8841133333333334, 0.00041394467211317015, 1.1005333365792593, 0.016507530749662516,
8,  0.87567,            0.00040951751818591234, 1.166113916244796,  0.012434298062399242,
10, 0.8750733333333335, 0.0004528310266504694,  1.160281975502177, 0.012720143634641582,


==> AI-32.txt <==
R,  ACC,                ACC_E,                  ALPHA,              ALPHA_E,
1,  0.9028800000000001, 0.0004913364369277657,  1,                  0,
2,  0.9065100000000001, 0.00039337472994705874, 0.9466692950127685, 0.01077548709657982,
4,  0.9035466666666666, 0.0004491302791650047, 0.9832958949921533, 0.009192549976117695,
6,  0.8958466666666668, 0.00048661942771836754, 1.0892166120512619, 0.013818789358417287,
8,  0.8903033333333334, 0.0004728607807882387, 1.1236332760981176,  0.014923287546304294,
10, 0.8898466666666668, 0.00045477627020184077,  1.1027178459402907, 0.013185063818623298,


==> AI-44.txt <==
R,  ACC,                ACC_E,                  ALPHA,              ALPHA_E,
1,  0.9009166666666665, 0.0008848934390464381,  1,                  0,
2,  0.9055099999999999, 0.000710906010891622, 0.9141690325747238, 0.010092513350399233,
4,  0.9021633333333334, 0.0007169456821204181, 0.9519503077089657, 0.010493755696405248,
6,  0.89589, 0.0008001630580951805, 1.0193264540953793, 0.010548900911590059,
8,  0.8906666666666669, 0.0007530677998102897, 1.0718857735619802,  0.01114199833588184,
10, 0.8914966666666666, 0.0007280344082643761,  1.0622514860645276, 0.014345260309148393,


==> AI-56.txt <==
R,  ACC,                ACC_E,                  ALPHA,              ALPHA_E,
1,  0.8963099999999998, 0.0011466628241047626,  1,                  0,
2,  0.899276666666667, 0.0010310766979658322, 0.9363652589510715, 0.010059199035651771,
4,  0.89638, 0.0010720096070936816, 0.9766020238890135, 0.011139150245113754,
6,  0.89235, 0.0012155009373651803, 1.0131668034798311, 0.00998867855942247,
8,  0.8889700000000001, 0.0013098402991187136, 1.0393396831447548,  0.013683282869105237,
10, 0.8841966666666665, 0.001299597491474475,  1.0832710931372023, 0.012767743811816815,


==> pics/PAA_coef_per_model/ci_interval.txt <==
dataset,model,rate,mean,ci90,ci95,ci99
cifar10,resnet20,4,1.01075765627637,0.035432719947772195,0.04372582823318805,0.06281692232715819
cifar10,resnet20,5,1.0015935563964269,0.056550618462095414,0.06978641868304014,0.1002558034698533
cifar10,resnet20,10,1.1238973055517927,0.038313115457596636,0.047280386830210075,0.0679234335201695
cifar10,resnet20,20,1.4030601597571046,0.08753298756863015,0.10802028138978259,0.15518291819729368
cifar10,resnet20,50,2.4428960457966356,0.1480971699318281,0.1827596476873783,0.2625541712347297
cifar10,resnet32,4,0.9483095089588955,0.030787855217309312,0.03799382240157312,0.05458227064296017
cifar10,resnet32,5,0.9774513273336863,0.024949047557106474,0.030788428595707518,0.04423093640119713
cifar10,resnet32,10,1.0648673013073873,0.044724567262498516,0.05519245343869317,0.07928998033414514
cifar10,resnet32,20,1.2550283276641863,0.037881481152815644,0.04674772753963863,0.06715821034122293
cifar10,resnet32,50,2.062290656467621,0.08855150431600034,0.10927718428670286,0.15698859632481987
cifar10,resnet44,4,0.9616619418887756,0.034025031500752645,0.041988667119648215,0.06032130087987431
cifar10,resnet44,5,0.9479662922921044,0.0403549799888091,0.049800154375542194,0.07154335448160887
cifar10,resnet44,10,1.0308293126586925,0.02295338635674593,0.028325678375367813,0.04069292704715477
cifar10,resnet44,20,1.1381823488834948,0.04034731421599269,0.049790694411250946,0.07152976421091295
cifar10,resnet44,50,1.7226949347717369,0.06656423474975504,0.08214374452290385,0.11800845010502758
cifar10,resnet56,4,0.9395037279066658,0.03069464093884655,0.037878791110299015,0.05441701564422985
cifar10,resnet56,5,0.967405189358311,0.02752231650293535,0.033963976961425835,0.048792958050544954
cifar10,resnet56,10,1.0041856714415633,0.033764158092165264,0.04166673569944357,0.059858811275107504
cifar10,resnet56,20,1.1216760915366604,0.052786685487410834,0.06514152867812695,0.09358291226466497
cifar10,resnet56,50,1.618861353454675,0.08822057597658839,0.10886880142058541,0.156401909786972
cifar10,resnet110,4,0.9628112095543372,0.036335428626280475,0.044839817920664715,0.0644172900388521
cifar10,resnet110,5,0.9492318667387405,0.04363072330686468,0.05384259282995485,0.07735075831279414
cifar10,resnet110,10,0.9820290440543266,0.034621700148284584,0.042724987414352156,0.061379105308727255
cifar10,resnet110,20,1.0935622979136688,0.0599368510369267,0.07396520665480599,0.10625908825714636
cifar10,resnet110,50,1.4862536026716755,0.09590260907996684,0.11834883175568556,0.1700210075440982
qmnist,lenet,4,0.3337742140770713,0.17419810426607163,0.21496956476704665,0.3088272309139518
qmnist,lenet,10,0.4722558803792559,0.37794195509633854,0.4664001249414903,0.6700346592769467
qmnist,lenet,20,0.3320025062647334,0.23999349845279472,0.29616451985331127,0.42547264148938246
qmnist,lenet,30,0.30333558791387444,0.13771228658423273,0.16994415889205078,0.2441433235328298
qmnist,lenet,40,0.6393912770222651,0.3531248452353578,0.43577451435825243,0.6260376287125519
qmnist,lenet,50,0.9503473175794712,0.5232170198975032,0.6456771474061569,0.9275856594581058
fashion,lenet,4,0.9557437644925184,0.01699020427318554,0.020966800030907562,0.030121095522003483
fashion,lenet,10,0.9965380341505542,0.02014380545885819,0.024858508710454585,0.03571195958841533
fashion,lenet,20,0.9898610380935133,0.030426192362038584,0.037547511536609735,0.05394109639718825
fashion,lenet,30,1.0436202631181322,0.028682239530911424,0.035395382598920166,0.05084932840148748
fashion,lenet,40,1.1312072998837779,0.034031146194677175,0.041996212971523006,0.06033214131927278
fashion,lenet,50,1.3038879036691038,0.03492380423815278,0.043097799650093416,0.06191469075562339
cifar100,resnet,2,1.0129290144913774,0.02148826148271321,0.026647345932415245,0.038773636871206385
cifar100,resnet,4,0.9935433830833733,0.01749068826474809,0.021690001360125333,0.03156037522860511
cifar100,resnet,5,1.0120785956712466,0.01890617637433123,0.023445331885566967,0.03411449632400587
cifar100,resnet,10,1.0719695662024131,0.018651840454982915,0.023129932837050893,0.03365557001263131
cifar100,resnet,20,1.1556570073757004,0.024749278524951013,0.030691295662174545,0.04465784908298853
cifar100,resnet,50,1.465782748020584,0.07456037371914048,0.09246146194481386,0.13453749424508454


==> pics/PAA_coef_per_model/cifar100_resnet56_rate10.txt <==
model,coef,r2
0,1.0453114220479645,0.793831681206232
1,1.0570795233970887,0.8609750957046561
2,1.015134239984183,0.831752233145314
3,1.0659207428427684,0.8090331835874167
4,1.1105074171033646,0.8276072764314315
5,1.0830010031729131,0.8224634082647518
6,1.1059683608885982,0.865072306818165
7,1.076742072224204,0.759873773216775
8,1.088061314160635,0.8137806587111984


==> pics/PAA_coef_per_model/cifar100_resnet56_rate2.txt <==
model,coef,r2
0,1.0181414397319213,0.9389312664026745
1,0.9824966734195729,0.9455190586915149
2,0.9973007995156374,0.9687374791285108
3,1.0052789956279116,0.9538026327891123
4,1.0109044955739503,0.9573859718767495
5,0.9783809452898895,0.9409898178546833
6,1.007752713995617,0.9440086244602495
7,1.0971777858888545,0.9503410383777655
8,1.0189272813790404,0.9469548987413352


==> pics/PAA_coef_per_model/cifar100_resnet56_rate20.txt <==
model,coef,r2
0,1.1962318799020082,0.7011316834791234
1,1.1283774666047688,0.7583947340475102
2,1.08831145887285,0.6817577405604107
3,1.1167409477259502,0.6941280824329406
4,1.1944853556096748,0.7209918012824672
5,1.1740210459383555,0.7310726155239085
6,1.1437383773869185,0.6839478952280595
7,1.155117855860769,0.6229405351943343
8,1.20388867848001,0.7427243394889773


==> pics/PAA_coef_per_model/cifar100_resnet56_rate4.txt <==
model,coef,r2
0,1.012917976159479,0.8755588813772899
1,0.9868822307625108,0.917443578291426
2,0.9887873302197268,0.890001202898603
3,0.9767123914929622,0.8862958782087705
4,0.9996934371922814,0.8684537036961892
5,0.9854768761468465,0.8940291210379787
6,0.9716355874184757,0.8775253295675548
7,1.0574676043727897,0.8595985989764304
8,0.9623170139852882,0.8758420770999986


==> pics/PAA_coef_per_model/cifar100_resnet56_rate5.txt <==
model,coef,r2
0,1.0305874136710005,0.8824419136731693
1,0.9642699697856387,0.874007428985927
2,1.0066014575629267,0.8740934343121676
3,1.0366064577554306,0.8653245568777155
4,1.0150733853731688,0.862009450733063
5,1.0053176700666546,0.8671219051745769
6,1.016281799775158,0.8724260109778461
7,1.0620527049052868,0.8443294720293131
8,0.971916502145955,0.8704312342120674


==> pics/PAA_coef_per_model/cifar100_resnet56_rate50.txt <==
model,coef,r2
0,1.401566648682183,0.4693426205096932
1,1.3830466599129922,0.47669443730910144
2,1.393650528151831,0.36865475911145873
3,1.6093234130273948,0.4784648163519246
4,1.4206088580770206,0.4033103946797013
5,1.4403733429463288,0.4432216806374024
6,1.5115783955858026,0.4758425985561874
7,1.32999048683366,0.33972944321520293
8,1.7019063989680427,0.5196914247295734


==> pics/PAA_coef_per_model/cifar10_resnet110_rate10.txt <==
model,coef,r2
0,1.0128346957584347,0.9773603780588438
1,0.9975295313324095,0.9712910632440013
2,1.0112078914993008,0.880928046091404
3,0.9359136732117476,0.9251257640946612
4,1.0714678884252045,0.9556912840801814
5,0.9170337788478685,0.9339106196297471
6,0.9946631026800914,0.9128978362126811
7,0.9884241700072512,0.9683839754398925
8,0.8654217416486956,0.9556842816507001
9,1.0257939671322631,0.9466230643502334


==> pics/PAA_coef_per_model/cifar10_resnet110_rate20.txt <==
model,coef,r2
0,1.1812012222120438,0.9488789433341182
1,1.1202409320258102,0.9578619548237397
2,1.1832425827388826,0.8788050125972522
3,1.1923231257634805,0.951011898725509
4,1.1964183969926898,0.9466600674465114
5,0.997727644232527,0.8861520514648095
6,1.042615385641057,0.9112934711649551
7,0.8969432543077505,0.9115058410146576
8,1.00297899618194,0.8819175166723755
9,1.1219314390405077,0.954324247959395


==> pics/PAA_coef_per_model/cifar10_resnet110_rate4.txt <==
model,coef,r2
0,0.960917346563692,0.9731148395977323
1,1.045883283129104,0.9902687309982625
2,1.0224933956797893,0.908730806289855
3,1.0268207587674676,0.9682290584449705
4,0.972045234645682,0.9810334221919914
5,0.8926334834539861,0.9810345070742255
6,0.8685332455664833,0.8880316813206034
7,0.9085327146795187,0.9470612728250208
8,0.9207310623313335,0.9750525362332654
9,1.0095215707263145,0.9821848817757766


==> pics/PAA_coef_per_model/cifar10_resnet110_rate5.txt <==
model,coef,r2
0,0.9054870374379462,0.9707150635431268
1,1.0533617292029078,0.9908274702494929
2,0.9887748718790329,0.9065560028952885
3,0.9586110128509535,0.9687177745867506
4,1.0920330359341777,0.9901116046167074
5,0.9201691177413063,0.9714823741148054
6,0.8676997510374049,0.9230017056259213
7,0.8701918546245695,0.9690597728215085
8,0.933717867429198,0.9719043643629959
9,0.9022723892499086,0.9454806995665115


==> pics/PAA_coef_per_model/cifar10_resnet110_rate50.txt <==
model,coef,r2
0,1.5674201144296995,0.9062927748783202
1,1.590817766708061,0.8789066879704928
2,1.6323623052347502,0.7589364690630249
3,1.5463335859247915,0.8816674614032105
4,1.6027420171829558,0.8446142315232725
5,1.1072800206778388,0.7418435175303189
6,1.4453512589984352,0.9102838224683718
7,1.3434738056315054,0.8197364950449004
8,1.4058269587158647,0.8727210515108649
9,1.6209281932128512,0.9251886637268597


==> pics/PAA_coef_per_model/cifar10_resnet20_rate10.txt <==
model,coef,r2
0,1.1199574661807967,0.9243536624101101
1,1.0143370230482949,0.9753500126787042
2,1.200904003090268,0.9603478054333645
3,1.1005762244008954,0.9200676542177393
4,1.0871536296690776,0.9378213254691525
5,1.2059645052087007,0.8899374663574793
6,1.1024950987537219,0.9168735823166811
7,1.2238355269510113,0.9635958005539578
8,1.1028400686903126,0.9377162809401182
9,1.0809095095248495,0.9096048079605957


==> pics/PAA_coef_per_model/cifar10_resnet20_rate20.txt <==
model,coef,r2
0,1.3745989528747606,0.8661333721405238
1,1.1910512403533287,0.8819495995861607
2,1.5990669499186039,0.9581403358179142
3,1.4257985937929127,0.7455941320088204
4,1.2633629737732404,0.9010240909554628
5,1.6886521688927194,0.8755701551188902
6,1.2883747433359969,0.9005048218827552
7,1.4449604213800569,0.8993831031677262
8,1.3372798582920378,0.9428739823281616
9,1.417455694957389,0.8931655447675146


==> pics/PAA_coef_per_model/cifar10_resnet20_rate4.txt <==
model,coef,r2
0,1.0183451232202454,0.9756352071767319
1,0.9306433634604283,0.9810117469226938
2,1.038461316989653,0.9803330820730642
3,1.0793950666045096,0.987075313243189
4,0.9320187762346732,0.9839849279473863
5,1.0991533618134826,0.9730072214237607
6,1.0618457447468443,0.9697835423237131
7,0.9926632254222876,0.9684962381124989
8,0.9420881426101065,0.9738858510291459
9,1.0129624416614706,0.9474239515737095


==> pics/PAA_coef_per_model/cifar10_resnet20_rate5.txt <==
model,coef,r2
0,1.005087517060557,0.9948333045347564
1,0.8988775771083185,0.962265527684339
2,1.004187302674927,0.9947897418866605
3,1.1489355588629484,0.9687581153972445
4,0.8593277917390004,0.9774875763870171
5,1.1589877384847604,0.9781646978572702
6,1.0381964571067344,0.965697487153549
7,0.9497907378636578,0.9547470782099696
8,0.9371893255755969,0.9576148340171654
9,1.0153555574877673,0.9587103546367585


==> pics/PAA_coef_per_model/cifar10_resnet20_rate50.txt <==
model,coef,r2
0,2.3525784105570127,0.8968446650911113
1,2.1558247213260375,0.7505746485201734
2,2.6435471355491287,0.8792113900456182
3,2.3047528194543014,0.7782124087402251
4,2.6471201349762294,0.9003718856609003
5,2.9944807749986384,0.8079708668205522
6,2.349973984345935,0.8352842832023044
7,2.2000450788662014,0.8256940928070998
8,2.294330940578874,0.8484403850060923
9,2.486306457313998,0.8105293282436931


==> pics/PAA_coef_per_model/cifar10_resnet32_rate10.txt <==
model,coef,r2
0,1.0307211919349313,0.9287471964613027
1,1.1011639875574897,0.9520330309101984
2,1.1112996943690752,0.9517394012907447
3,1.0583459962827217,0.8446648452258657
4,1.0794539190682457,0.9264623123765038
5,0.910900621055362,0.9572003860114997
6,1.1635926609577825,0.9486334536701796
7,1.1651173966672237,0.9242775526677973
8,1.0118008626704427,0.9358776882316654
9,1.0162766825105993,0.9571743611637372


==> pics/PAA_coef_per_model/cifar10_resnet32_rate20.txt <==
model,coef,r2
0,1.2908552372056257,0.9146256543221927
1,1.2987334087540763,0.9612838626366664
2,1.1338453252067806,0.861638366541482
3,1.218055222944561,0.8702570294839238
4,1.2386279173569525,0.9095524656113061
5,1.2340522296783598,0.9571800737091211
6,1.3787658456939098,0.9324743442971483
7,1.243564933665987,0.8779553423753628
8,1.2958138243906103,0.8886548511800062
9,1.2179693317449993,0.9294313336213361


==> pics/PAA_coef_per_model/cifar10_resnet32_rate4.txt <==
model,coef,r2
0,0.9548981659777944,0.9423002002549479
1,0.9835908193091321,0.9482293287297506
2,0.9171820176999315,0.9581556679624252
3,0.9751765092702616,0.9265201098963276
4,0.9026516837467312,0.941217920495491
5,0.8687945711526303,0.960561020736655
6,1.0176878404987055,0.9824686700934367
7,1.0319575133030148,0.9726674208645666
8,0.9204987824807154,0.9638860784560563
9,0.9106571861500385,0.9861494628331527


==> pics/PAA_coef_per_model/cifar10_resnet32_rate5.txt <==
model,coef,r2
0,1.0042869993341406,0.9692290059764346
1,0.9786764467153273,0.9533202142707048
2,1.0130931067321411,0.9659523559994466
3,0.9815696904047301,0.9502154941301335
4,0.9110494858460251,0.8981881139790058
5,0.91591134264165,0.9813291700162688
6,1.0320723301532273,0.9498772868539763
7,1.0268513420371084,0.937248797516467
8,0.9492304657702497,0.9589985391817288
9,0.9617720637022644,0.9862321511031157


==> pics/PAA_coef_per_model/cifar10_resnet32_rate50.txt <==
model,coef,r2
0,1.9035325448137173,0.8238836141704439
1,2.2093261148189742,0.8703542147410138
2,2.011591113530512,0.8275804449794418
3,1.959516427113182,0.8855318012974881
4,2.2352338203669517,0.889372113045392
5,1.8737873535970735,0.8890863615957321
6,2.3357719443054896,0.8259520939881335
7,2.054981018270478,0.7991169858803139
8,2.074923107595235,0.8197694719123548
9,1.964243120264594,0.7649601292698833


==> pics/PAA_coef_per_model/cifar10_resnet44_rate10.txt <==
model,coef,r2
0,1.053853817463112,0.9510006108769613
1,1.003376282024648,0.9366552272303721
2,1.0063298000006857,0.9686587698161886
3,0.9704176803929445,0.9627512741765227
4,1.0600682924804126,0.9690562083424415
5,1.062615707301931,0.957549153227692
6,0.986434060113999,0.9548852653873187
7,1.0989931084533968,0.9404642355506112
8,1.039603703176219,0.9356950215876699
9,1.026600675179577,0.9467147832967509


==> pics/PAA_coef_per_model/cifar10_resnet44_rate20.txt <==
model,coef,r2
0,1.1202068841081632,0.9315732818177804
1,1.2408285986199004,0.925999296855248
2,1.098353402868333,0.9415808659049435
3,1.0751750260192081,0.9324861841862743
4,1.0975752047698704,0.8922923592203751
5,1.1899271147998578,0.9084995970591421
6,1.21959317223366,0.9153551796455797
7,1.207833205446352,0.9510521229755058
8,1.0886015010608472,0.9375557394562077
9,1.043729378908756,0.9332351364303548


==> pics/PAA_coef_per_model/cifar10_resnet44_rate4.txt <==
model,coef,r2
0,0.9530754774202232,0.9392224318865297
1,0.9617740366533619,0.9769948390493226
2,0.928912649509906,0.9478428981609326
3,0.9046924633368699,0.9562315545338662
4,1.0202739028482735,0.9585652309644059
5,1.0060254816427758,0.9773244180894641
6,0.9629742104835752,0.9623105095211876
7,1.0029957558264777,0.9897353735028216
8,1.0338041266868245,0.9867666073464667
9,0.8420913144794685,0.9801892675640783


==> pics/PAA_coef_per_model/cifar10_resnet44_rate5.txt <==
model,coef,r2
0,0.8853522548298611,0.9450608438438672
1,0.875123252728698,0.9524641927919271
2,0.8923034387038008,0.9634788108900534
3,0.8991329540649199,0.9465796061023182
4,0.9908522717419055,0.991462113760556
5,1.070326655925331,0.9709729416023317
6,0.9440442314660532,0.9649217686201406
7,1.0331589966483592,0.9718829214401904
8,0.9936823678170711,0.9760996804829107
9,0.8956864989950442,0.9809762813625147


==> pics/PAA_coef_per_model/cifar10_resnet44_rate50.txt <==
model,coef,r2
0,1.8826913183220966,0.8307150359935004
1,1.6557218647132568,0.9025458604345934
2,1.8726655124627347,0.9105362357096821
3,1.7782176080059677,0.8594482132946053
4,1.6105803919476855,0.7799694028545603
5,1.6943198077226673,0.7494367093030515
6,1.5958252258373677,0.8917713444038904
7,1.6663237393420336,0.8749896714693528
8,1.8578720556734412,0.8756839294405379
9,1.612731823690117,0.7780503356547624


==> pics/PAA_coef_per_model/cifar10_resnet56_rate10.txt <==
model,coef,r2
0,0.9854329658727639,0.9966637980891054
1,1.079192630501707,0.9732960808503531
2,0.9290833565234269,0.9722025134371625
3,0.9655426918267311,0.954737639818114
4,0.9691874254021458,0.9268534676721668
5,1.0199162862048097,0.973032981545113
6,1.0945732198476896,0.9780266525358955
7,0.9416541175555686,0.8951122820557275
8,1.065201594968862,0.9746222804252073
9,0.9920724257119287,0.9579034198915548


==> pics/PAA_coef_per_model/cifar10_resnet56_rate20.txt <==
model,coef,r2
0,1.0370930850351803,0.9359558638256287
1,1.2762898428813887,0.9208940626134429
2,1.0164394127929435,0.9391046601811563
3,1.0264294843537585,0.9201360577253875
4,1.1526892293641473,0.960875638390769
5,1.0934587783472907,0.9585927695105086
6,1.1834741719371362,0.9390062877540261
7,1.1432952296617815,0.8894301836970272
8,1.2343511801914135,0.9670416819621929
9,1.053240500801561,0.927485321025415


==> pics/PAA_coef_per_model/cifar10_resnet56_rate4.txt <==
model,coef,r2
0,0.976416332066366,0.9916654774328757
1,1.044156952489192,0.9869753621039531
2,0.9119416119121074,0.9418237790425446
3,0.8610829716406124,0.9879858113266113
4,0.9076974434871911,0.9395953650350193
5,0.9381567880325556,0.9824230064637984
6,0.9441102070641924,0.9756003214658544
7,0.8866690397955025,0.8936704086964331
8,0.9862244689695453,0.9948810629560226
9,0.9385814636093932,0.9829874635494877


==> pics/PAA_coef_per_model/cifar10_resnet56_rate5.txt <==
model,coef,r2
0,0.9524295395924399,0.9890076449960712
1,1.057904189998669,0.9696749050983205
2,0.918386250123636,0.9272548442586841
3,0.9528972961962917,0.9870329556490623
4,0.9186596428665134,0.9525057836308074
5,1.016984610537312,0.9808006491277863
6,0.9894219293663243,0.9716262737641612
7,0.9690436263377611,0.9108494766757455
8,0.9896149411971815,0.979657977637515
9,0.9087098673669824,0.9642931724256691


==> pics/PAA_coef_per_model/cifar10_resnet56_rate50.txt <==
model,coef,r2
0,1.4947139692162659,0.8724916104923945
1,1.8270913325866986,0.9008077475005982
2,1.7232088641517374,0.8860999466895613
3,1.4741336821398856,0.867735976729888
4,1.7709445086668594,0.8554929912813674
5,1.6406693651184814,0.9478222939442172
6,1.7591915910402787,0.931768435001213
7,1.5044316853766746,0.8287264053865074
8,1.6232249911515442,0.9600826624300839
9,1.3710035450983242,0.7922760874100883


==> pics/PAA_coef_per_model/fashion_lenet_rate10.txt <==
model,coef,r2
0,0.9381435383699761,0.9069821688310403
1,0.9650150200671787,0.8207313725696626
2,1.0349828437619502,0.9632948647866845
3,0.9662570023319492,0.879985473195815
4,1.0332067834364294,0.9726910000338863
5,1.0075569030498661,0.8852448464740388
6,1.0277900674249925,0.8941009333562348
7,0.9708140641276456,0.8619029825366752
8,0.9941076593391949,0.8928022958905713
9,1.0275064595963597,0.9464678464566069


==> pics/PAA_coef_per_model/fashion_lenet_rate20.txt <==
model,coef,r2
0,0.9521926267261569,0.831619440200295
1,1.0117006810663247,0.8706393551468403
2,1.0659992281526547,0.9089956496614202
3,0.9387615192598731,0.9130091623716953
4,1.0311925117231442,0.9591057138852435
5,1.0246410867645723,0.8999447442353248
6,1.0431786377316654,0.8893445438715424
7,0.9234249249350805,0.9009544959992091
8,0.9829962354819584,0.9091216734782089
9,0.924522929093703,0.9736589304279935


==> pics/PAA_coef_per_model/fashion_lenet_rate30.txt <==
model,coef,r2
0,1.0757826415133567,0.8676097747881889
1,0.9878877623975602,0.8246188271626407
2,1.071064802500629,0.926751832287303
3,0.9822683837559479,0.8991727303168089
4,1.0173748358697203,0.9513842123159383
5,1.1182078973279892,0.8464056595477101
6,1.1186615524055097,0.8771603227155431
7,1.0231886544582884,0.9425060309035357
8,1.016338356251728,0.8872787986696292
9,1.025427744700593,0.9617526343645031


==> pics/PAA_coef_per_model/fashion_lenet_rate4.txt <==
model,coef,r2
0,0.9124414920235282,0.9117380630525371
1,0.9658666478617732,0.8657531367875471
2,0.980238034292211,0.9373579474683021
3,0.9240096930687263,0.9343661101403957
4,0.9770126797828275,0.963472586315781
5,0.9835032176282668,0.9250968389586463
6,0.9687708469327945,0.8994799817873294
7,0.9272297774164053,0.9375052799294832
8,0.9282187973070853,0.8734275262904531
9,0.9901464586115656,0.9456987875728385


==> pics/PAA_coef_per_model/fashion_lenet_rate40.txt <==
model,coef,r2
0,1.1455648961113105,0.8959158377861072
1,1.0764845595276744,0.850363290070631
2,1.1272135550250415,0.9311902954517582
3,1.1916411996264575,0.9163750679227709
4,1.1617337974136444,0.9923688260323406
5,1.1610691785327998,0.8736318515308327
6,1.1812517138553227,0.9306847938084147
7,1.1807142280136402,0.9167879042476693
8,1.073857309514988,0.912901408848139
9,1.012542561216901,0.956515793673946


==> pics/PAA_coef_per_model/fashion_lenet_rate50.txt <==
model,coef,r2
0,1.2134280126622505,0.833536736680047
1,1.287860602686445,0.8889234962797254
2,1.3794342530902846,0.9559154911139955
3,1.3189899840075217,0.9111727462867021
4,1.3583175873911033,0.962740573182993
5,1.3781990789476588,0.907937604725196
6,1.2983752481064368,0.9384038380628891
7,1.3217882869130049,0.9402284640008366
8,1.2128940232965773,0.8637389687580893
9,1.269591959589755,0.9691092292336105


==> pics/PAA_coef_per_model/qmnist_lenet_rate10.txt <==
model,coef,r2
0,-0.14946950490360986,0.030252024166645963
1,0.31422522125729324,0.05668164120556962
2,0.5705019453231805,0.2345531043509792
3,0.06319963084681325,0.010926341714756482
4,0.8307635136685799,0.39642067992462315
5,0.2816683135038806,0.07755594573668867
6,0.6908444518749568,0.2577976947513715
7,0.05918079568534694,0.005411176551148422
8,-0.025108216432618603,-0.00029195483844879355
9,2.0867526529687366,0.7660672508822326


==> pics/PAA_coef_per_model/qmnist_lenet_rate20.txt <==
model,coef,r2
0,0.22338284469336375,0.029793305578666773
1,-0.1700462558723056,0.011838633588385994
2,1.048579983021797,0.6365908522097129
3,0.41457909621534966,0.07429015590822385
4,0.340275562175507,0.0354309029086477
5,0.9230876872119821,0.5784205530109128
6,0.10435603803665827,0.004033520061181406
7,0.17124401098824318,0.0268485640774051
8,-0.2223921543565598,0.020808042509171676
9,0.4869582505332976,0.04472363792656853


==> pics/PAA_coef_per_model/qmnist_lenet_rate30.txt <==
model,coef,r2
0,0.17401249120496312,0.008065761100629065
1,0.4599024235718694,0.10036771787399867
2,0.2937974955937192,0.13238821341441043
3,0.22930811796603293,0.032500500848612
4,0.19669416465894496,0.03695466137709302
5,0.4534162794037597,0.20499832508612248
6,0.20280788958640478,0.01171734680904657
7,0.4876573813229634,0.1279938727629556
8,-0.16837508261347395,0.017123774176417195
9,0.7041347184435609,0.1303192641863813


==> pics/PAA_coef_per_model/qmnist_lenet_rate4.txt <==
model,coef,r2
0,0.3236503992829276,0.06100203631706469
1,0.08596586692416631,0.005412314338752444
2,1.1517475021612555,0.7173421622419778
3,0.2746814715075361,0.06424386482602129
4,0.31271698775541346,0.06833375055234103
5,0.2225033080804657,0.04890754891625482
6,0.20130503901960306,0.011175207862732961
7,0.12250858885834442,0.012361756805068791
8,0.3621935898971908,0.08080912870173518
9,0.2804693872838104,0.019790837318994337


==> pics/PAA_coef_per_model/qmnist_lenet_rate40.txt <==
model,coef,r2
0,0.9993522370855281,0.5273505793307875
1,0.581986395476934,0.16727426595386308
2,0.3530096140301884,0.0377506772397912
3,0.9601647433745324,0.4456172070842077
4,1.205958813977439,0.2599033538660538
5,0.6483910680034977,0.25018092668850767
6,-0.1996640879226359,0.010344539497738725
7,0.8657150099294388,0.1394584068835859
8,-0.48537812162693234,0.05356835631360679
9,1.4643770978946606,0.14761055003334356


==> pics/PAA_coef_per_model/qmnist_lenet_rate50.txt <==
model,coef,r2
0,0.2795663871788341,0.012230207651315994
1,0.24801274214783112,0.015698719639112624
2,2.2731805915265917,0.3445022430725011
3,0.9196700710772282,0.14584633452603502
4,1.3514686101520286,0.133854811463045
5,0.486401075509991,0.07657033329973129
6,1.1597504939271415,0.09058151979224804
7,0.32747805011253245,0.01308900861365514
8,-0.12653764399520995,0.0021024656017085697
9,2.5844827981577434,0.2791064007370676


==> pics/PAA_scatter/cifar100_resnet56_rate10.txt <==
class,model,before,after
0.0,0.0,0.3392617988964483,0.43986799912829616
1.0,0.0,0.27229870895162595,0.06210862024815527
2.0,0.0,-0.19325420209332983,-0.2083396666160004
3.0,0.0,-0.32267219366156635,-0.5056161999683594
4.0,0.0,-0.2883752983829889,-0.383164656904967
5.0,0.0,0.09737471889168174,0.14880524254775043
6.0,0.0,0.09072571506278058,-0.08831374510294228
7.0,0.0,-0.007852993878753605,0.08257375699236161
8.0,0.0,0.20260243166211692,0.30993396497272474
9.0,0.0,0.1615520601967273,0.18133314192745728
10.0,0.0,-0.3563741840254933,-0.047571721990326575
11.0,0.0,-0.2888058033446446,-0.2694106066199089
12.0,0.0,0.07391273219920808,0.061704469327208446
13.0,0.0,-0.006454618958216252,-0.15073955270426798
14.0,0.0,-0.02321231841356872,-0.1554654718725553
15.0,0.0,0.007970722327326948,-0.09312263963426749
16.0,0.0,-0.008150667747976795,0.016843717102115113
17.0,0.0,0.3112991899085005,0.3271676004809783
18.0,0.0,-0.18720663239387964,-0.2898638371176718
19.0,0.0,0.09189226662969265,0.06992894056847547
20.0,0.0,0.28710107620258674,0.36264534883720934
21.0,0.0,0.15544155198909268,0.2073204385238705
22.0,0.0,-0.07243719854208944,-0.07102513091399688
23.0,0.0,0.1575048404747875,0.14709362698930184
24.0,0.0,0.19328226281673558,0.1719375271546501
25.0,0.0,-0.11253736217705222,-0.13039157225203737
26.0,0.0,-0.07739742742689108,-0.09270388758238238
27.0,0.0,-0.11608721272834412,-0.3332622146362278
28.0,0.0,0.20694918743920884,0.3246523241297216
29.0,0.0,0.006435351843964734,-0.004717264587464676
30.0,0.0,-0.02358471173479876,0.06992894056847547
31.0,0.0,-0.002528972696916012,0.05929260092800978
32.0,0.0,-0.09566678529962598,-0.09253106927525528
33.0,0.0,-0.07436861509900343,-0.014007887936896444
34.0,0.0,0.02980130555921081,0.09956567155973392
35.0,0.0,-0.36863372337738864,-0.3053819010308132
36.0,0.0,0.1755742456979936,0.2647489181532331
37.0,0.0,0.013661453293183365,0.1955099164401491
38.0,0.0,-0.2271800767023773,-0.21557770394979694
39.0,0.0,0.3127417632747365,0.3299893600851193
40.0,0.0,-0.20059567042615103,-0.11486285032796649
41.0,0.0,0.32907176347006234,0.2689184200812108
42.0,0.0,-0.032755367463676174,0.1304909560723514
43.0,0.0,0.188054821601688,0.06678045658203552
44.0,0.0,-0.4459805891744607,-0.5189400186926164
45.0,0.0,-0.11291906653740622,-0.22480620155038758
46.0,0.0,-0.2634060106069534,-0.34857663995830884
47.0,0.0,-0.04955614271864958,0.2708095056551023
48.0,0.0,0.26471798178806116,0.32821367335603374
49.0,0.0,0.2227460223924573,0.3132861970071273
50.0,0.0,-0.24806030249459832,-0.42104236751011653
51.0,0.0,-0.04593540421472055,-0.08783137142310272
52.0,0.0,-0.06509224423190245,-0.02069932376711188
53.0,0.0,0.3243811122420434,0.2860082304526749
54.0,0.0,0.09173751999326554,0.07224552039649255
55.0,0.0,-0.48758678998744587,-0.5558785529715762
56.0,0.0,0.3228626748283286,0.3259893920848634
57.0,0.0,0.0776097252231608,0.1352879473993911
58.0,0.0,0.23810479068192947,0.418569732523221
59.0,0.0,0.03123158515026517,-0.31673623534088646
60.0,0.0,0.26502011221849314,0.3348362600854296
61.0,0.0,-0.017874680809271258,-0.016964386024042138
62.0,0.0,-0.004234051376066631,0.05399156806745556
63.0,0.0,0.08815021160336431,-0.06067077993988292
64.0,0.0,-0.09767236299351785,0.08593958834536226
65.0,0.0,-0.12235609774445516,-0.2584242999525391
66.0,0.0,0.09705487781943105,-0.0189330821802024
67.0,0.0,-0.22620429397094088,-0.04568945266619676
68.0,0.0,0.3972504541063976,0.423107427021772
69.0,0.0,0.1458128723891836,0.20332370674367947
70.0,0.0,0.07456064334985615,-0.044191319938828216
71.0,0.0,0.05032846635675155,0.05325244354566909
72.0,0.0,-0.4133322208373965,-0.5091705933019203
73.0,0.0,-0.2991630003833149,-0.21128537948440598
74.0,0.0,-0.3356211076062717,-0.2350061199510404
75.0,0.0,0.3164658533833173,0.3121770025839794
76.0,0.0,0.20912598258858597,0.38678238400179765
77.0,0.0,0.029456659874619383,-0.08647195468900895
78.0,0.0,-0.22833010635014162,-0.20050144549338653
79.0,0.0,-0.04040049088245309,0.030842817087250635
80.0,0.0,-0.2380062178692621,-0.22396724722306116
81.0,0.0,-0.004951979240972155,-0.05274796263168348
82.0,0.0,0.270985707188002,0.42599923030403
83.0,0.0,-0.027695934001178445,-0.09439976816634069
84.0,0.0,0.04281845689352658,-0.005052602436323272
85.0,0.0,0.19877061018868367,0.22399020807833547
86.0,0.0,0.1405326287376205,0.07099143206854343
87.0,0.0,0.022709010066378776,0.015878969742435647
88.0,0.0,0.19696523276370073,0.19875329657156568
89.0,0.0,0.046738827032224095,-0.004293679936274807
90.0,0.0,0.0022508380266043544,-0.05684754521963826
91.0,0.0,0.075427224513848,0.07665805340223944
92.0,0.0,-0.17628199035616302,-0.12329272794389076
93.0,0.0,-0.1833414465424918,-0.2676221380926627
94.0,0.0,0.3258691809074839,0.33547008547008544
95.0,0.0,-0.11347980037651022,-0.055384915411242734
96.0,0.0,-0.10269459473937954,-0.1270340107549409
97.0,0.0,0.054340416190047106,0.12854518850596192
98.0,0.0,-0.3210524967333657,-0.29603127277545876
99.0,0.0,0.0435081516401494,0.23745763280647011
0.0,1.0,0.27807334293171543,0.3841315158408015
1.0,1.0,0.25935362942787277,0.16583746476984912
2.0,1.0,-0.26700412137305335,-0.2073762536395988
3.0,1.0,-0.3396485987186038,-0.4557609218200564
4.0,1.0,-0.20166876979732692,-0.3049377224199288
5.0,1.0,-0.00947289807790579,0.0436125692697843
6.0,1.0,0.07356235997012699,0.043124899844891845
7.0,1.0,0.021170230601575954,0.049253718292864304
8.0,1.0,0.2546676624346527,0.3250548951313698
9.0,1.0,0.1714917483049979,0.2544649046936795
10.0,1.0,-0.20649738610903656,-0.04142252896701296
11.0,1.0,-0.2777946474735123,-0.3884684883730105
12.0,1.0,0.12728451251990372,0.0894037330234585
13.0,1.0,-0.09475637630977432,-0.0781422304783571
14.0,1.0,-0.13124323665239063,-0.10515773315803595
15.0,1.0,-0.07991038088125466,-0.10894943767855282
16.0,1.0,-0.03680386395203566,0.11731098266667114
17.0,1.0,0.22479462285287524,0.22937560659980596
18.0,1.0,-0.15576192486281135,-0.27208023293432543
19.0,1.0,-0.010230616266409866,0.010999676480103573
20.0,1.0,0.30297300303497376,0.1949834013890954
21.0,1.0,0.21765106990940672,0.3611507839439443
22.0,1.0,-0.02707072921734007,-0.003297288641837333
23.0,1.0,0.14775362603671233,0.15296984381560744
24.0,1.0,0.20362246858617863,0.18722897788489234
25.0,1.0,-0.25934612607163354,-0.17399175368434097
26.0,1.0,-0.1336818521284541,-0.09216355581378462
27.0,1.0,-0.18678947805161403,-0.2923002264639275
28.0,1.0,0.2263668880940215,0.3094852952504199
29.0,1.0,-0.034406801397092554,0.04245299974837353
30.0,1.0,-0.015547559236879647,0.010999676480103573
31.0,1.0,-0.020292787909449373,-0.019115207500154763
32.0,1.0,-0.1276014989392427,-0.24697955131137114
33.0,1.0,-0.08640704191651506,-0.09293486970009407
34.0,1.0,0.1240886028194606,0.18623962040332145
35.0,1.0,-0.36440341315367136,-0.4068801897983393
36.0,1.0,0.15488555084191163,0.29407958589453265
37.0,1.0,0.018399076651503785,0.17017834894718378
38.0,1.0,-0.17372443709977273,-0.38762305310348016
39.0,1.0,0.28454070201643017,0.28779764615718045
40.0,1.0,-0.15403781715320505,-0.25809347049279624
41.0,1.0,0.3623419149931473,0.2544649046936795
42.0,1.0,0.1164671358846117,0.09012139029158993
43.0,1.0,0.13579785909882994,0.038825355649280795
44.0,1.0,-0.34279312920089616,-0.4169118144951961
45.0,1.0,-0.16483975362772738,-0.23531660833504894
46.0,1.0,-0.23693866285677168,-0.21570934188210145
47.0,1.0,0.034066754753834666,0.2443072941293583
48.0,1.0,0.29751586062265684,0.415399547072145
49.0,1.0,0.26880114352710666,0.33801438665021116
50.0,1.0,-0.4568538257858646,-0.3951584544188598
51.0,1.0,0.08486301639086521,-0.20793404656455336
52.0,1.0,-0.09264132111423651,0.01636781635521913
53.0,1.0,0.2802731249333191,0.26989118241986837
54.0,1.0,0.13736802077409543,0.06491965922570908
55.0,1.0,-0.5404147756649623,-0.5667144243656699
56.0,1.0,0.3459281569811817,0.4042896605174186
57.0,1.0,0.0469523217912656,0.05002071662494971
58.0,1.0,0.3373395626725951,0.3201099223924111
59.0,1.0,-0.14648458337778728,-0.08383746131360527
60.0,1.0,0.19761284809828505,0.2581329307307956
61.0,1.0,0.09418691491394131,0.23591870562960973
62.0,1.0,0.03299295750071539,0.17643598717684783
63.0,1.0,-0.0820263878516305,-0.269471201511151
64.0,1.0,-0.21922737456718042,-0.04142252896701296
65.0,1.0,-0.3065187239944521,-0.21674130327436186
66.0,1.0,-0.05352745879517,-0.06569685070114568
67.0,1.0,-0.2951305267221052,-0.14676071259701146
68.0,1.0,0.35786543553533845,0.3865138420298562
69.0,1.0,0.15488555084191163,0.17949962256012078
70.0,1.0,0.1278596576793525,0.07839965491211041
71.0,1.0,0.15011202389843173,0.1383107468516722
72.0,1.0,-0.5531810318964911,-0.6238140738678685
73.0,1.0,-0.23223496401973862,-0.26153067109279393
74.0,1.0,-0.2619601985678513,-0.21305971128035178
75.0,1.0,0.2546676624346527,0.3369954905287901
76.0,1.0,0.20985810306198666,0.17517911112217163
77.0,1.0,0.011828760027945702,-0.09905851614937611
78.0,1.0,-0.1545366156100723,-0.14065027499191196
79.0,1.0,0.06279083127477458,0.11558584990907989
80.0,1.0,-0.20836445108289764,-0.3529602070527337
81.0,1.0,-0.0223368864145563,-0.06121458612561803
82.0,1.0,0.36787075979717776,0.4627229361839797
83.0,1.0,-0.049494195125263075,-0.06269936535676386
84.0,1.0,0.026885735623599725,-0.07325029655990511
85.0,1.0,0.19492158327109793,0.21720357089089698
86.0,1.0,0.04842879301430454,0.030823199548340827
87.0,1.0,0.11291716088974804,0.05074838170923589
88.0,1.0,0.3090433075160904,0.27903214884924726
89.0,1.0,0.09710720587943725,-0.029440310579100605
90.0,1.0,0.04065916575864055,0.010999676480103573
91.0,1.0,0.08213561750316264,0.19561700870690502
92.0,1.0,0.07542942494398804,0.04121345991514114
93.0,1.0,-0.12138118877125154,-0.12298823245099454
94.0,1.0,0.35064274704844844,0.4525383106979447
95.0,1.0,-0.028401139815976185,-0.060251729290875085
96.0,1.0,-0.07745024820981411,-0.1214761431965996
97.0,1.0,0.08213561750316264,0.1506635493134375
98.0,1.0,-0.3148385417023521,-0.2958684606162102
99.0,1.0,-0.013626051545084365,0.05639149868941426
0.0,2.0,0.3558709210883123,0.31763952384844146
1.0,2.0,0.1678167017972843,0.09240199840426351
2.0,2.0,-0.18999918999919005,-0.18306019244538915
3.0,2.0,-0.2293030267713812,-0.47025784125775105
4.0,2.0,-0.21624921624921623,-0.3291795076177586
5.0,2.0,0.142308834616527,0.16407085442800715
6.0,2.0,0.006780667797616907,-0.0506764932791906
7.0,2.0,0.036699149906697016,0.1305536009106805
8.0,2.0,0.2771012771012771,0.27562132092143415
9.0,2.0,0.19709303382772772,0.26022871448156065
10.0,2.0,-0.23544477999923544,-0.15511693541138608
11.0,2.0,-0.3835842892446666,-0.335825407232691
12.0,2.0,0.12500112500112498,0.16934521473503117
13.0,2.0,-0.0508237930918344,-0.08780167087195834
14.0,2.0,0.023001023001022997,-0.19106940624494417
15.0,2.0,-0.06136698589528782,-0.07093119925161911
16.0,2.0,-0.06076829153752234,-0.09962507825524218
17.0,2.0,0.2870012870012871,0.37166491984552946
18.0,2.0,-0.0792990792990793,-0.1162943093432164
19.0,2.0,-0.1153182642544345,-0.0029460123484195727
20.0,2.0,0.25536208010434813,0.30736257576574677
21.0,2.0,0.2728584157155585,0.3761118146637731
22.0,2.0,0.02193650580747363,0.031386507037696125
23.0,2.0,0.10226914350625695,0.08314435434999001
24.0,2.0,0.3348327955069528,0.20546519853694598
25.0,2.0,-0.22521661652096436,-0.23364470065310503
26.0,2.0,-0.11191087661675898,-0.1692064172245373
27.0,2.0,-0.1817338756114267,-0.27361334438321516
28.0,2.0,0.20943419912492076,0.30172739224951517
29.0,2.0,0.015256117296933599,0.1443408399461765
30.0,2.0,0.05265928050738178,0.04685135662418996
31.0,2.0,0.07145676765929924,-0.10632429642298587
32.0,2.0,-0.08615293230677841,0.059978019403176576
33.0,2.0,-0.015050035458198783,-0.03280037703199847
34.0,2.0,0.043514557028070604,0.028015962897050068
35.0,2.0,-0.3967181467181467,-0.3312840424958205
36.0,2.0,0.15500115500115502,0.16028428599210023
37.0,2.0,-0.04238221995231347,0.16340579776008027
38.0,2.0,-0.14326837403760487,-0.2403086597778606
39.0,2.0,0.3443171337908181,0.26347254643646817
40.0,2.0,-0.12565333126080797,-0.24301907740352569
41.0,2.0,0.22034775500122028,0.33951947783095277
42.0,2.0,0.046572475143903794,0.10695765461218171
43.0,2.0,0.17494622989128478,0.07857412500674106
44.0,2.0,-0.43624943624943624,-0.37373115322189226
45.0,2.0,-0.2644385167749654,-0.26460855113176746
46.0,2.0,-0.3236626899993236,-0.20724801812004529
47.0,2.0,0.017810006574051532,0.1590647313505277
48.0,2.0,0.3152870295727438,0.3936032011225714
49.0,2.0,0.15658769504923353,0.33951947783095277
50.0,2.0,-0.3919678959049038,-0.43562981831042613
51.0,2.0,0.041031968867020346,-0.1101763468694385
52.0,2.0,-0.014900004999014848,0.003073936256269233
53.0,2.0,0.24255226296042628,0.2847721194933239
54.0,2.0,0.16153581500116157,0.09597048186168848
55.0,2.0,-0.4705646879559923,-0.5914491950732041
56.0,2.0,0.4015744352823004,0.363366169250094
57.0,2.0,0.07091453245299398,0.06839889741233784
58.0,2.0,0.3365013365013365,0.40599841295521616
59.0,2.0,-0.12646971470500878,-0.3632933391089238
60.0,2.0,0.26661891367773716,0.45425724720010036
61.0,2.0,0.07145676765929924,0.0605978895899621
62.0,2.0,-0.056260738503729216,0.04486868360028052
63.0,2.0,-0.015379450162058935,-0.1763615772675796
64.0,2.0,-0.24876395464630763,-0.1763615772675796
65.0,2.0,-0.21578573263966527,-0.19106940624494417
66.0,2.0,-0.014758630143245563,-0.15764252220547897
67.0,2.0,-0.12549912549912548,-0.13269297164406388
68.0,2.0,0.33797163500133803,0.34313004246122486
69.0,2.0,0.15500115500115502,0.14471310437036197
70.0,2.0,0.05827692034588589,0.04988864295868948
71.0,2.0,0.16153581500116157,0.25253769355621547
72.0,2.0,-0.4171022208405386,-0.504203829633998
73.0,2.0,-0.33174933174933174,-0.17133939176311352
74.0,2.0,-0.3842676769506038,-0.25991456316026806
75.0,2.0,0.30128996108377554,0.22432738514278727
76.0,2.0,0.26661891367773716,0.30969715179389995
77.0,2.0,0.0007618703270877134,0.02180706579585995
78.0,2.0,-0.18647744734701263,-0.131463994073519
79.0,2.0,0.023641800340829508,-0.06972981718168586
80.0,2.0,-0.2574992574992575,-0.34156812136216386
81.0,2.0,-0.03270545472380337,0.011163242193819799
82.0,2.0,0.36377687398095565,0.39877581836811743
83.0,2.0,-0.025966767902251813,-0.06164051124413529
84.0,2.0,-0.05499905499905501,-0.02614180945993285
85.0,2.0,0.27500127500127497,0.1937616529200824
86.0,2.0,0.11375111375111376,-0.09078875412654878
87.0,2.0,0.07485821771536055,0.06894399889060948
88.0,2.0,0.08519339288570052,0.21339589063258377
89.0,2.0,0.07628547995520471,-0.043991116471297595
90.0,2.0,-0.01860771425988823,0.12351471354868862
91.0,2.0,0.15830115830115835,0.1965431699293535
92.0,2.0,-0.17182609490301795,-0.10118822916104903
93.0,2.0,-0.1283686935860848,-0.1730931708281652
94.0,2.0,0.26661891367773716,0.379439538824411
95.0,2.0,-0.062104325262220046,-0.02037762958103324
96.0,2.0,-0.20981572357719142,-0.23291064385296428
97.0,2.0,0.22598959808262137,0.061721404303510786
98.0,2.0,-0.306999306999307,-0.27533300976109576
99.0,2.0,0.015256117296933599,0.12704936658007784
0.0,3.0,0.30034180413137157,0.4786129202605173
1.0,3.0,0.18014214156460606,0.012145748987854171
2.0,3.0,-0.16596152504693376,-0.20400741096548414
3.0,3.0,-0.17438615610706562,-0.516782029515476
4.0,3.0,-0.27992854439853354,-0.363794100636206
5.0,3.0,0.06373825781573855,0.1336032388663966
6.0,3.0,0.05513449249517002,0.029172499905406792
7.0,3.0,0.020758934267627874,0.09761583445793968
8.0,3.0,0.307772328726408,0.3018972771294752
9.0,3.0,0.18014214156460606,0.3059945148230376
10.0,3.0,-0.22890782504339152,-0.22627080521817367
11.0,3.0,-0.36097488482686885,-0.3738191632928476
12.0,3.0,0.055551157425732814,0.10803324099722986
13.0,3.0,-0.03479783610867261,-0.014983930881923447
14.0,3.0,-0.020521757927018863,-0.13731128684399727
15.0,3.0,-0.018882189393250794,-0.014983930881923447
16.0,3.0,-0.09595284093723698,-0.11316753422016579
17.0,3.0,0.31722936002918156,0.18857482449949856
18.0,3.0,-0.20480350825048957,-0.3160157919883321
19.0,3.0,-0.014477790553065828,0.1059543793818505
20.0,3.0,0.3022568877898861,0.28271936505391426
21.0,3.0,0.14111627709487717,0.18758434547908215
22.0,3.0,0.027625741866737493,0.04786854012860202
23.0,3.0,0.18588170304621482,0.2635138141211015
24.0,3.0,0.1860260411308115,0.12952063416459686
25.0,3.0,-0.17146362922602876,-0.27316777710478507
26.0,3.0,-0.1366438089576743,-0.07709720952505332
27.0,3.0,-0.18008004468563765,-0.3522267206477733
28.0,3.0,0.27874144193649825,0.36880663196452657
29.0,3.0,0.021697131817506234,-0.1831177671885637
30.0,3.0,-0.05570416604745641,-0.021592442645074362
31.0,3.0,0.07919523880290698,-0.10380881254667673
32.0,3.0,-0.03648142613813594,-0.08232118758434558
33.0,3.0,0.01251104371924697,0.1479526469533131
34.0,3.0,0.07666784948486746,0.22080348800996563
35.0,3.0,-0.2423778844276603,-0.3602239216274305
36.0,3.0,0.17649972754743137,0.26165144524997647
37.0,3.0,-0.06140741957434839,0.18873287966233088
38.0,3.0,-0.21171826035265914,-0.20500552079499454
39.0,3.0,0.24896051703803476,0.1278195488721803
40.0,3.0,-0.12975838076150162,-0.23422151084329793
41.0,3.0,0.16961961218165705,0.1059543793818505
42.0,3.0,-0.08333715276186363,0.08555412199136879
43.0,3.0,0.2574733930061615,0.1286958655379708
44.0,3.0,-0.4661564854051512,-0.42359157345776444
45.0,3.0,-0.2934911040785054,-0.30782290714379
46.0,3.0,-0.20440847770317236,-0.26225820962663077
47.0,3.0,-0.09182477171777216,0.050443155706313574
48.0,3.0,0.33749442710655364,0.34952766531713897
49.0,3.0,0.17969153364495558,0.2497799683154373
50.0,3.0,-0.3347911314919786,-0.4344836450099609
51.0,3.0,-0.022651719932147926,-0.02547382752319874
52.0,3.0,-0.07705062924810914,0.02617549204313137
53.0,3.0,0.2238511097707026,0.31387976472385604
54.0,3.0,0.16057717484378198,0.1168504816417702
55.0,3.0,-0.521007505443934,-0.6327058725322426
56.0,3.0,0.3554583327209273,0.4122963939365407
57.0,3.0,0.09971764006538851,0.10880110880110871
58.0,3.0,0.3287526334653344,0.33365086925458426
59.0,3.0,-0.05429686972263887,-0.1442019683354729
60.0,3.0,0.2459263462384281,0.33082134124343593
61.0,3.0,0.10593854437751202,0.24086439875913557
62.0,3.0,-0.03604005253581716,0.09549892831626576
63.0,3.0,0.0011654191206950818,-0.09311740890688258
64.0,3.0,-0.21424337615706937,0.09890109890109887
65.0,3.0,-0.2569475404963591,-0.22794463798135772
66.0,3.0,0.07244684876814149,-0.08357656215673358
67.0,3.0,-0.15736319025360312,-0.1279975085643103
68.0,3.0,0.3258387022515946,0.4211352557217217
69.0,3.0,0.18014214156460606,0.21457489878542502
70.0,3.0,0.08227206058139003,0.0964912280701754
71.0,3.0,0.15585938145010808,0.08431614152437945
72.0,3.0,-0.5046316936642394,-0.551764025448236
73.0,3.0,-0.24318730976481012,-0.2202729044834309
74.0,3.0,-0.40301768210818595,-0.34599813142323266
75.0,3.0,0.29291127953633517,0.22513641964442865
76.0,3.0,0.21460498188095145,0.16266998858091966
77.0,3.0,-0.05925468429814275,-0.06506949371843582
78.0,3.0,-0.19444780091194078,-0.2379137889973804
79.0,3.0,0.009429756306832859,0.16218147177899492
80.0,3.0,-0.24146728092336664,-0.3331745653727079
81.0,3.0,-0.009263387328478858,0.10058566880232692
82.0,3.0,0.30597098943064155,0.43747441204567145
83.0,3.0,-0.014647825440824106,-0.12087912087912102
84.0,3.0,-0.02948250187279564,0.18174855016960267
85.0,3.0,0.25068235758038565,0.22221373462684285
86.0,3.0,0.2354366194156921,-0.004568584481670061
87.0,3.0,0.07171027813025128,0.07962213225371105
88.0,3.0,0.20452714487958626,0.2635138141211015
89.0,3.0,0.1717365707557414,0.2307692307692307
90.0,3.0,-0.03025356980033301,-0.05754297471294893
91.0,3.0,0.16765386493429282,0.1384134364853488
92.0,3.0,-0.11813554256710751,-0.05846907070897281
93.0,3.0,-0.19629019686340876,-0.23611641585822327
94.0,3.0,0.29291127953633517,0.404610427166818
95.0,3.0,-0.02524301011350338,0.0018527413710285627
96.0,3.0,-0.16237722746862304,-0.2027405792587979
97.0,3.0,0.12283482769439066,0.194331983805668
98.0,3.0,-0.35653189073911506,-0.39953600509484605
99.0,3.0,0.0005458860643085993,0.2523616734143049
0.0,4.0,0.3458044546127447,0.4621233108628066
1.0,4.0,0.19011335103989788,0.09659248314710502
2.0,4.0,-0.14042167092476296,-0.10569156714216686
3.0,4.0,-0.2359303741553449,-0.4716821639898563
4.0,4.0,-0.3001816836013727,-0.4123523535288241
5.0,4.0,-0.027175637094215915,-0.024808862537057313
6.0,4.0,0.0457764890431145,0.06658047834518425
7.0,4.0,0.06651385274149779,0.04144221791280619
8.0,4.0,0.2046269284916039,0.24802396206007155
9.0,4.0,0.1483359505247065,0.2758139693124213
10.0,4.0,-0.14920408041723035,-0.05403061787566817
11.0,4.0,-0.22762526952659867,-0.24203854448518686
12.0,4.0,0.049727474597940954,0.22061918056911803
13.0,4.0,-0.03009265167564258,-0.1298294465715281
14.0,4.0,-0.08686538873939005,-0.2248306452036725
15.0,4.0,-0.03635322542351581,-0.1515837104072398
16.0,4.0,-0.05308713598869035,-0.009037577295069038
17.0,4.0,0.2872912174556689,0.39013421745869564
18.0,4.0,-0.12695249482814247,-0.17090582052218878
19.0,4.0,-0.05933876141130031,0.13805001957446023
20.0,4.0,0.30528561081795247,0.26747531591822243
21.0,4.0,0.2216768592843848,0.4005602240896359
22.0,4.0,0.03178341520310441,0.0216288106754638
23.0,4.0,0.17465323592829785,0.1680224260305797
24.0,4.0,0.19041260005952068,0.21994499157128908
25.0,4.0,-0.26582537476003926,-0.1697455270040267
26.0,4.0,0.05516796069105625,-0.08321316692357422
27.0,4.0,-0.2749135183310926,-0.23451161841254728
28.0,4.0,0.2734493764077585,0.31413512150422296
29.0,4.0,-0.033218024441456884,0.10363094581172061
30.0,4.0,-0.022945965951147236,0.010019392372333522
31.0,4.0,0.03448583378666411,-0.027243458996742933
32.0,4.0,-0.09364189791386573,0.04450785942894982
33.0,4.0,-0.08161307125037696,0.007847307657554311
34.0,4.0,0.0699811654000337,0.07007459948636417
35.0,4.0,-0.3017052358141418,-0.2864278578564293
36.0,4.0,0.2526333769857086,0.11194795490532128
37.0,4.0,0.04920483209129524,0.11506140917905612
38.0,4.0,-0.1959978559942826,-0.3727247984213929
39.0,4.0,0.2872912174556689,0.19314440369965377
40.0,4.0,-0.17047397840679962,-0.11852853029323626
41.0,4.0,0.1755997735881917,0.1712518458336051
42.0,4.0,-0.09732628044267119,0.018099547511312198
43.0,4.0,0.16434767421552082,0.09418767507002804
44.0,4.0,-0.4168180696678106,-0.4335561345870625
45.0,4.0,-0.1177504130872007,-0.19198448610213317
46.0,4.0,-0.29001948669919486,-0.21169218156305677
47.0,4.0,-0.04597417550785419,0.17778532534265323
48.0,4.0,0.2771948157501343,0.37837940606106685
49.0,4.0,0.19011335103989788,0.2786179560581628
50.0,4.0,-0.3146366203361022,-0.42190759981290826
51.0,4.0,-0.09452185723627955,-0.10220498455792572
52.0,4.0,-0.12837150743305414,-0.039528728762913065
53.0,4.0,0.18159161749027225,0.2332868370020073
54.0,4.0,0.16636386066437878,-0.02803930936923266
55.0,4.0,-0.4947892801334696,-0.622532898617055
56.0,4.0,0.36395013265246723,0.4323911382734912
57.0,4.0,0.12150371217728731,0.21636744027635865
58.0,4.0,0.25510893701927717,0.42465893239887037
59.0,4.0,-0.15214319359397074,-0.27601809954751133
60.0,4.0,0.24415326708348434,0.3438573810090838
61.0,4.0,0.09266504529272857,0.0487009861227633
62.0,4.0,0.0045468964787988364,0.1343294714335437
63.0,4.0,-0.05645797577699877,-0.27640401740489534
64.0,4.0,-0.11176905995558847,-0.19198448610213317
65.0,4.0,-0.2794586769551234,-0.4002359072098308
66.0,4.0,0.14247095549190616,0.05467288129826831
67.0,4.0,-0.09532033884365482,-0.10756495479937091
68.0,4.0,0.3308510717837143,0.3368983957219251
69.0,4.0,0.17258209906853017,0.21202327084680023
70.0,4.0,-0.02238733013979865,0.15897174720704121
71.0,4.0,0.02804506949584668,0.09418767507002804
72.0,4.0,-0.4168180696678106,-0.47549870150489343
73.0,4.0,-0.25247891184381205,-0.25699722859966273
74.0,4.0,-0.2853314275504734,-0.36764003260166944
75.0,4.0,0.24352331606217614,0.15642587310153422
76.0,4.0,0.2771948157501343,0.34669252316311144
77.0,4.0,-0.08280500756283593,-0.006814264167205311
78.0,4.0,-0.1731183441028001,-0.1984486102133161
79.0,4.0,-0.03635322542351581,0.12419549759703206
80.0,4.0,-0.34521437112110687,-0.43977591036414565
81.0,4.0,-0.08797715977582737,0.10103212882786251
82.0,4.0,0.3543946958124006,0.48449361855654594
83.0,4.0,0.0209551034993237,-0.12646971470500878
84.0,4.0,0.05059573553640082,-0.07227848404318996
85.0,4.0,0.25753125920266157,0.23284841295756992
86.0,4.0,0.1263798152737104,-0.06440308917089102
87.0,4.0,0.12791230481830032,0.1586637557780731
88.0,4.0,0.24851738560459463,0.22534220788907272
89.0,4.0,0.041287683950369504,0.11292702857630706
90.0,4.0,0.020097158034198145,-0.012425483013718255
91.0,4.0,0.06532371313737831,0.18508942038353793
92.0,4.0,-0.0016008813454288999,-0.012425483013718255
93.0,4.0,-0.21790986411183888,-0.12215598490108301
94.0,4.0,0.3471502590673576,0.44592249855407745
95.0,4.0,-0.07113104309081145,-0.14599986335997817
96.0,4.0,-0.05793688177107866,-0.03691080161668407
97.0,4.0,0.19761475062167846,0.11210737396695657
98.0,4.0,-0.29439598220771046,-0.3669156798325992
99.0,4.0,0.06916687227568057,0.21787845573011813
0.0,5.0,0.3669856299803287,0.33719993555662947
1.0,5.0,0.03857566765578622,0.024100072061675783
2.0,5.0,-0.2034983601436827,-0.14798428573198996
3.0,5.0,-0.23257955591936968,-0.42914337254484086
4.0,5.0,-0.34058687767886586,-0.41310501967824353
5.0,5.0,0.08184965380811066,-0.033349444175930484
6.0,5.0,0.059771089444679903,0.08536202759193771
7.0,5.0,0.020029673590504386,0.1659162405772769
8.0,5.0,0.20999106911353738,0.3455209201946756
9.0,5.0,0.2236532166783932,0.20468462662759423
10.0,5.0,-0.20774394284232672,-0.14075506148971598
11.0,5.0,-0.27464556544675245,-0.2903557427482029
12.0,5.0,0.08893910108077205,0.1635608542326763
13.0,5.0,-0.1957625003466542,-0.15293507994798025
14.0,5.0,-0.10979228486646893,-0.17866292642399326
15.0,5.0,0.018211438878221853,-0.11971684778907764
16.0,5.0,-0.059453158117846655,-0.053134689470575064
17.0,5.0,0.2806496954552553,0.36174979094263765
18.0,5.0,-0.24638500306156103,-0.15681571454598303
19.0,5.0,-0.0004685303763861561,0.14203441194404842
20.0,5.0,0.22439572469822233,0.36448973015982616
21.0,5.0,0.19276197125734565,0.20831319478008695
22.0,5.0,-0.0007872585235875847,0.011212460879789011
23.0,5.0,0.17390028369256844,0.3455209201946756
24.0,5.0,0.19602737237328158,0.16766657354895248
25.0,5.0,-0.18947137048027263,-0.1594342992834178
26.0,5.0,-0.05874094636418756,-0.05887157106237459
27.0,5.0,-0.2506669064532566,-0.32164873275503897
28.0,5.0,0.19003461918892184,0.3753158314570095
29.0,5.0,-0.09869935383676764,-0.10842909899721744
30.0,5.0,-0.010880316518298834,-0.05613245390915768
31.0,5.0,0.023227258774173747,-0.0815314033447315
32.0,5.0,-0.13452027695351138,0.009140690146006668
33.0,5.0,-0.04620601949978804,0.04907812259976548
34.0,5.0,0.03857566765578622,0.1908014093484914
35.0,5.0,-0.28615419069480996,-0.28773116939279086
36.0,5.0,0.17457962413452013,0.2530655353274976
37.0,5.0,0.08484094317347879,0.2266209704585731
38.0,5.0,-0.20109564026477983,-0.17801823484347826
39.0,5.0,0.21926139201457223,0.31212017027665795
40.0,5.0,-0.21594171431328563,-0.2604859135772145
41.0,5.0,0.2962673746681243,0.26477642818102554
42.0,5.0,-0.015036281574944622,0.16847869385327086
43.0,5.0,0.24492649817524462,0.16263812556159565
44.0,5.0,-0.42369472987223195,-0.5042817662440668
45.0,5.0,-0.15633909350090194,-0.17228698583871715
46.0,5.0,-0.2851362287564069,-0.3002361296223065
47.0,5.0,-0.0057817614488055455,0.032746320324860724
48.0,5.0,0.24308284545673262,0.39420753243856194
49.0,5.0,0.19602737237328158,0.20440279609147824
50.0,5.0,-0.4273517621948046,-0.41694093458230724
51.0,5.0,-0.02048342024142203,-0.2515435328921246
52.0,5.0,-0.021077426657285406,-0.06647454110448119
53.0,5.0,0.24346474494842443,0.3899550475901654
54.0,5.0,0.15397296406198477,0.1593783924992734
55.0,5.0,-0.4398352812935264,-0.5972289350733043
56.0,5.0,0.30628306025029023,0.5091169014974926
57.0,5.0,0.1275964391691394,0.17733080517034105
58.0,5.0,0.30234091658423995,0.32339064190199995
59.0,5.0,-0.0007872585235875847,-0.14075506148971598
60.0,5.0,0.2575950261410201,0.2951853852544723
61.0,5.0,0.0892837020621267,0.16147935002116875
62.0,5.0,-0.058186040510901885,0.0903297515187317
63.0,5.0,0.006173471127937374,-0.18206491430271043
64.0,5.0,-0.1493570722057369,-0.027269880931753945
65.0,5.0,-0.3279058560957671,-0.3792152393790379
66.0,5.0,0.13643538102152905,-0.11650218016079672
67.0,5.0,-0.06507865533921396,-0.07657365602172225
68.0,5.0,0.348799568384138,0.27113070031911296
69.0,5.0,0.10885522411369662,0.20424480018486785
70.0,5.0,0.07903965470731045,0.057274045432576075
71.0,5.0,0.13457846046430427,0.16611813083538546
72.0,5.0,-0.4475661342256456,-0.44845764082110146
73.0,5.0,-0.25816023738872407,-0.2886121450645376
74.0,5.0,-0.3604829632661415,-0.07938042302469571
75.0,5.0,0.26112759643916905,0.1767919810032151
76.0,5.0,0.18694362017804153,0.23282969438432063
77.0,5.0,-0.07066227541004996,-0.1545795468865398
78.0,5.0,-0.12724733810438124,-0.2500124997916702
79.0,5.0,0.024132769622646343,0.16067360645542406
80.0,5.0,-0.30669181064366735,-0.45795295935098906
81.0,5.0,-0.06583141004505992,-0.007457018573499961
82.0,5.0,0.2868648943256827,0.3906200978521703
83.0,5.0,0.035125250155268746,-0.07052831170762551
84.0,5.0,-0.030466844904075002,0.03319534046413225
85.0,5.0,0.18694362017804153,0.2004157229187792
86.0,5.0,0.1644067159974457,-0.0026621249434202686
87.0,5.0,0.09176417893734938,0.021312343206978196
88.0,5.0,0.24492649817524462,0.2699134752982874
89.0,5.0,0.09605154115539866,0.059541900527884134
90.0,5.0,0.031031534476688615,-0.09968820781091559
91.0,5.0,0.2337966578166484,0.12008715198662023
92.0,5.0,-0.052970515815392395,-0.0007198895489576759
93.0,5.0,-0.11957478723057363,-0.2343361934066776
94.0,5.0,0.362562829286017,0.3502420462304464
95.0,5.0,-0.006343070263795589,-0.05503711690275248
96.0,5.0,-0.0836097050096003,-0.10658054688987507
97.0,5.0,0.09323754490082761,0.027066215563073828
98.0,5.0,-0.21992107436752426,-0.3043045242175257
99.0,5.0,0.0575162573394784,0.1315948966988115
0.0,6.0,0.381283607123477,0.44464308286833887
1.0,6.0,0.15882620678485776,0.12740727075198077
2.0,6.0,-0.1675299689211188,-0.1611749841409645
3.0,6.0,-0.2600266390409945,-0.46810868312574794
4.0,6.0,-0.3058656967995169,-0.3626574634404387
5.0,6.0,0.04375189861586037,-0.10685917511856065
6.0,6.0,0.014037568721600212,-0.06931647545982017
7.0,6.0,0.03437136478140562,0.13765642775881684
8.0,6.0,0.2970319585348861,0.31401046367279756
9.0,6.0,0.17162448818509202,0.2794312409445662
10.0,6.0,-0.23100807586613148,-0.248717453366819
11.0,6.0,-0.2683409464675002,-0.30572978056327405
12.0,6.0,0.025577114311604195,0.034233116144378996
13.0,6.0,-0.08591525999181668,-0.1282892306783091
14.0,6.0,-0.12352669866991586,-0.12993087054520494
15.0,6.0,0.02351455534516645,-0.19933843844705107
16.0,6.0,0.006363770904247568,-0.04398619516065802
17.0,6.0,0.29495338167825963,0.26579904736901333
18.0,6.0,-0.2031056112749172,-0.1658145030339901
19.0,6.0,0.01652906151944189,-0.02821689528701945
20.0,6.0,0.28160334681559723,0.32972829218563027
21.0,6.0,0.24378501097364763,0.2621416295804503
22.0,6.0,-0.023235163534112677,0.044786515288709486
23.0,6.0,0.19301827583186604,0.2109508194631665
24.0,6.0,0.21787282324502985,0.3101291223461594
25.0,6.0,-0.19660035095879408,-0.12105261412219677
26.0,6.0,-0.035540338525341074,-0.058109126368511906
27.0,6.0,-0.21069508164372747,-0.25994288500383084
28.0,6.0,0.2253322321256651,0.4714861131243384
29.0,6.0,-0.02831780884170992,-0.09709807320728812
30.0,6.0,-0.09248550071065366,0.03779329898824942
31.0,6.0,-0.04420107542795116,-0.1658145030339901
32.0,6.0,-0.13437078529323887,-0.1646047593226312
33.0,6.0,-0.054054672588487875,0.022612519333767987
34.0,6.0,0.07059975628111442,0.24836005530470587
35.0,6.0,-0.267210846428946,-0.34260623757114916
36.0,6.0,0.19404792336566792,0.23174831276142588
37.0,6.0,0.09454392975186238,0.25318436104241454
38.0,6.0,-0.14618458350883987,-0.2746936588078381
39.0,6.0,0.23568367072765964,0.28730571740743077
40.0,6.0,-0.254010595455962,-0.157291534993469
41.0,6.0,0.2431552464111292,0.3236356081435425
42.0,6.0,-0.02267669307301164,0.004683598540253873
43.0,6.0,0.21684508246592013,0.285060416737534
44.0,6.0,-0.39456725012445,-0.44551199319318163
45.0,6.0,-0.21575472855626765,-0.27767845856583057
46.0,6.0,-0.2748261062601746,-0.3058941437781028
47.0,6.0,-0.035540338525341074,0.05885771414781657
48.0,6.0,0.24420299630275258,0.3568379413637266
49.0,6.0,0.18688796510256336,0.30375069429189383
50.0,6.0,-0.36965232214603233,-0.4161818609282077
51.0,6.0,-0.06818169360717821,-0.20518268342189014
52.0,6.0,-0.10349381268428184,-0.012714715563109557
53.0,6.0,0.2403363002741426,0.33841932677507863
54.0,6.0,0.1782100116240476,0.08348231215125415
55.0,6.0,-0.423599697779301,-0.48677153634940595
56.0,6.0,0.29300608335994655,0.3362948516532135
57.0,6.0,0.11377433711355467,0.24076200262482333
58.0,6.0,0.3594859422270101,0.35108938924885313
59.0,6.0,-0.10306259277696299,-0.16849031858159558
60.0,6.0,0.3225055812884353,0.3032452339555181
61.0,6.0,0.10570732097322659,0.09453825411198125
62.0,6.0,-0.060555559130306046,0.028811186308759694
63.0,6.0,-0.09336597215833564,-0.3116700605156738
64.0,6.0,-0.12299453515969722,-0.024865919063871252
65.0,6.0,-0.253237892610178,-0.2160686800317396
66.0,6.0,0.05076217256178778,0.034233116144378996
67.0,6.0,-0.13244502508254533,-0.07757586938474308
68.0,6.0,0.2807231247367404,0.3694012556356129
69.0,6.0,0.15882620678485776,0.24485201821633462
70.0,6.0,0.12215740453123908,0.19444134411855138
71.0,6.0,0.07262193606901714,0.08845241450057185
72.0,6.0,-0.31047936819729033,-0.5175117828701447
73.0,6.0,-0.24551735745356307,-0.2686494392979034
74.0,6.0,-0.35825319138068545,-0.3124054557501656
75.0,6.0,0.3397412429994627,0.23689573688063525
76.0,6.0,0.28561028368635305,0.26737609907600834
77.0,6.0,-0.14833254682076727,-0.05043123204721544
78.0,6.0,-0.3108645035343613,-0.17261350708449688
79.0,6.0,-0.008843021100781636,-0.06472989092604003
80.0,6.0,-0.2600266390409945,-0.2217239729617752
81.0,6.0,-0.03234252797668509,0.04701896510770245
82.0,6.0,0.3138302531312955,0.3439347910337672
83.0,6.0,0.064231350592727,0.0027974591187140017
84.0,6.0,-0.06605303956630365,-0.021549136475653086
85.0,6.0,0.31550819726045415,0.2149728840142705
86.0,6.0,0.1589944207791652,0.06323030631665126
87.0,6.0,0.02662970799717885,0.02080151723341308
88.0,6.0,0.2253322321256651,0.3192990506782919
89.0,6.0,0.08704051255924708,-0.035884383255239946
90.0,6.0,-0.02570174140397609,-0.0957403259489533
91.0,6.0,0.041443989497859636,0.1342705455333442
92.0,6.0,-0.11952536797282896,-0.15836641823965067
93.0,6.0,-0.17780737671221605,-0.22801885259223142
94.0,6.0,0.3241628564529572,0.3885404388734519
95.0,6.0,-0.04420107542795116,-0.19988998487291992
96.0,6.0,-0.15629205572898444,-0.11072678153623478
97.0,6.0,0.20460779691000897,0.09488738912126739
98.0,6.0,-0.191369316890159,-0.2922413928689388
99.0,6.0,0.07059975628111442,0.17995676460307825
0.0,7.0,0.2987816191477519,0.3641875505254647
1.0,7.0,0.2191539365452409,0.08693436954409897
2.0,7.0,-0.20796755835119007,-0.17662205455253152
3.0,7.0,-0.1532453169281814,-0.4738935725192799
4.0,7.0,-0.2449784201104803,-0.2391459413191308
5.0,7.0,0.038587995109734305,-0.02991107518189179
6.0,7.0,0.21560841201021116,0.01747832631784339
7.0,7.0,0.023751023751023878,0.11504474117023944
8.0,7.0,0.2720026166910973,0.3566377684237912
9.0,7.0,0.19524895739729506,0.24629479924548636
10.0,7.0,-0.13845701889180143,-0.1723447665242331
11.0,7.0,-0.3114717978848413,-0.30707933941563703
12.0,7.0,0.025430680885972102,0.20321106954183968
13.0,7.0,-0.08930669800235012,-0.03385452609578654
14.0,7.0,-0.12142943431037703,-0.17050367298161753
15.0,7.0,-0.07229884346589152,-0.13943724411296854
16.0,7.0,-0.10435355822418385,0.028882192988902673
17.0,7.0,0.26353562538695785,0.30588893725514577
18.0,7.0,-0.2200742489315016,-0.2101057100717694
19.0,7.0,0.031327349551216424,0.015691395642891095
20.0,7.0,0.2485311398354877,0.29345189975747776
21.0,7.0,0.18057919764543093,0.2437037497668055
22.0,7.0,0.03419746276889141,0.012730196238684427
23.0,7.0,0.13436725576200403,0.23434253874705527
24.0,7.0,0.20964954724545518,0.1204243429916748
25.0,7.0,-0.11868390129259693,-0.11075181891673404
26.0,7.0,0.06826193782715531,-0.14904480279113316
27.0,7.0,-0.2731413618908015,-0.3718848688228076
28.0,7.0,0.1875890691801885,0.425349955324852
29.0,7.0,-0.020759890325107715,-0.07841552142279724
30.0,7.0,0.007706391932883393,-0.03951591602167505
31.0,7.0,0.05412317688532529,0.005579983043160985
32.0,7.0,-0.10399529964747353,0.07787658313123133
33.0,7.0,-0.04137547158142114,0.09712437925857485
34.0,7.0,0.06317497621845451,0.17160498166438193
35.0,7.0,-0.3726743047395221,-0.4442198868229588
36.0,7.0,0.12057373375168086,0.15729906820405898
37.0,7.0,0.0034787262510036126,0.13020068910847565
38.0,7.0,-0.1949516406038144,-0.2625054957523154
39.0,7.0,0.26785824726328167,0.30588893725514577
40.0,7.0,-0.06396165986958827,-0.16418892070756216
41.0,7.0,0.1811452869274475,0.2163194470196465
42.0,7.0,0.07104386995691345,0.22201124250343096
43.0,7.0,0.1357166220456226,0.12187154570801634
44.0,7.0,-0.37901846703543407,-0.4424776294148803
45.0,7.0,-0.1344216887695148,-0.2483229091321676
46.0,7.0,-0.19356696850302976,-0.22919290857475894
47.0,7.0,-0.07072112041056129,0.2605675294246605
48.0,7.0,0.23104470930557897,0.3555114606044273
49.0,7.0,0.15410441497398022,0.19644300727566683
50.0,7.0,-0.3921957939948944,-0.3952371842736984
51.0,7.0,-0.058788632448404377,-0.22778991059255066
52.0,7.0,-0.061140925775618755,-0.04530931208376646
53.0,7.0,0.2816524964862562,0.32143523412723074
54.0,7.0,0.13312069833808976,0.1487895162319703
55.0,7.0,-0.4544233674668457,-0.5424108845197603
56.0,7.0,0.23616944538167098,0.37854741947836434
57.0,7.0,0.04918583179452753,0.16410670978172986
58.0,7.0,0.3000256628442537,0.36659352504138265
59.0,7.0,-0.06527080440123914,-0.19827361585280306
60.0,7.0,0.2632197414806111,0.21646071524810398
61.0,7.0,0.14807461134297728,0.11933337479012487
62.0,7.0,-0.0878852204237898,-0.05685798976017248
63.0,7.0,-0.06527080440123914,-0.2756669361358125
64.0,7.0,-0.26556991774383076,-0.04188748166112771
65.0,7.0,-0.30291382023143254,-0.31361632677964035
66.0,7.0,0.10164512338425388,-0.07252480056149854
67.0,7.0,-0.23431757381803625,-0.051468606844516374
68.0,7.0,0.25125125125125136,0.385841321168726
69.0,7.0,0.10884541830833394,0.18681091866045157
70.0,7.0,0.10164512338425388,0.01929633404801233
71.0,7.0,0.11277285190328674,0.2081693569163253
72.0,7.0,-0.47631941960864455,-0.5472918350848828
73.0,7.0,-0.23619271445358395,-0.24149425631505944
74.0,7.0,-0.3785591611678568,-0.19159256265157645
75.0,7.0,0.25465139052095576,0.26809009780144866
76.0,7.0,0.21216615518008514,0.19133727609241358
77.0,7.0,0.06826193782715531,0.07787658313123133
78.0,7.0,-0.2157780477603616,-0.061848159126520794
79.0,7.0,0.13357686609104383,0.10537343474172195
80.0,7.0,-0.14960727317706715,-0.37413617753670436
81.0,7.0,-0.033000391696043824,-0.07424309593970845
82.0,7.0,0.27979895521867115,0.5013280979327867
83.0,7.0,0.15410441497398022,-0.0035908330356640332
84.0,7.0,-0.011064443694663119,-0.08870434335268625
85.0,7.0,0.2191539365452409,0.16410670978172986
86.0,7.0,0.0771641206423815,-0.010397792211412649
87.0,7.0,0.060133857865427,0.05772935727831111
88.0,7.0,0.20772946859903382,0.19219682679666497
89.0,7.0,0.10501406871570426,0.04224429939135591
90.0,7.0,0.023386180193022726,0.1464687293304916
91.0,7.0,0.14954273744443888,0.05714818730178464
92.0,7.0,-0.03824632085501645,-0.09991749243680674
93.0,7.0,-0.15199825553926857,-0.22919290857475894
94.0,7.0,0.2384507269417756,0.40662894098625696
95.0,7.0,-0.04452785415216809,0.002425222312045183
96.0,7.0,-0.11868390129259693,-0.13486221617098534
97.0,7.0,0.14603375472940697,-0.04530931208376646
98.0,7.0,-0.26556991774383076,-0.4235703490211241
99.0,7.0,-0.05371508632378186,0.22201124250343096
0.0,8.0,0.359093893738507,0.4328480413479006
1.0,8.0,0.1771718074802563,0.08501898783228713
2.0,8.0,-0.18045000745045445,-0.1971919558633977
3.0,8.0,-0.245020612924055,-0.4757261193247352
4.0,8.0,-0.26901201350640885,-0.5013898757214265
5.0,8.0,0.051828867443267,0.14387028510966868
6.0,8.0,0.1138053158616413,0.026840651979636507
7.0,8.0,0.038548199925043936,0.25530365795485926
8.0,8.0,0.27502623020829003,0.251462044600182
9.0,8.0,0.1507632658661485,0.43817857721601033
10.0,8.0,-0.2093395248130544,-0.10356264890341571
11.0,8.0,-0.29777325612264655,-0.3878175696357514
12.0,8.0,0.09565507025340314,0.11930262434700388
13.0,8.0,0.03429838631921245,-0.05907444289365964
14.0,8.0,-0.09425847525718688,-0.20372822825339884
15.0,8.0,-0.0017837690040839978,-0.06182568721268405
16.0,8.0,-0.067073526267711,-0.03574571007284132
17.0,8.0,0.28618372036483697,0.22672070295639687
18.0,8.0,-0.1521896628797805,-0.26745293385099994
19.0,8.0,-0.03971920064901735,-0.11438725019125469
20.0,8.0,0.29038799201802856,0.26886868890703025
21.0,8.0,0.2206063718823018,0.25862749817892333
22.0,8.0,-0.01654000894054537,-0.01087407164218054
23.0,8.0,0.27722076760968123,0.25456740947512035
24.0,8.0,0.1828556593498594,0.14138361057682156
25.0,8.0,-0.1791872185559252,-0.2511404762255516
26.0,8.0,-0.021657492824234025,-0.20920434289418247
27.0,8.0,-0.2549545522276859,-0.22909065736540943
28.0,8.0,0.2117222667066207,0.36969388306286705
29.0,8.0,-0.06530662006746046,-0.03143550571173648
30.0,8.0,-0.09365605322543244,-0.017366749759513345
31.0,8.0,0.029238041252475103,-0.08116948747634012
32.0,8.0,-0.11810946998379152,-0.0013303034071595154
33.0,8.0,-0.09643424419102328,0.010418751846873936
34.0,8.0,0.07100283117270148,0.14033982126673755
35.0,8.0,-0.2866586138350184,-0.35571161651955413
36.0,8.0,0.2117222667066207,0.14387028510966868
37.0,8.0,0.006818172665289268,0.08032193593690917
38.0,8.0,-0.13214486303444728,-0.1982874054362937
39.0,8.0,0.3359435615227701,0.20035770659656574
40.0,8.0,-0.2143157096219234,-0.22960648830728608
41.0,8.0,0.2548133857217921,0.20378730004398463
42.0,8.0,0.10204639149654796,0.2690528765523933
43.0,8.0,0.17401100861091912,0.14579599266035828
44.0,8.0,-0.43479310858652037,-0.4125749473343056
45.0,8.0,-0.22077815554088256,-0.3545534196309144
46.0,8.0,-0.29878075503782203,-0.152929391140378
47.0,8.0,0.04126833664564382,0.18683254933913976
48.0,8.0,0.29512573164159267,0.35302456054234255
49.0,8.0,0.18027001627297284,0.3655754808191268
50.0,8.0,-0.3279982235779128,-0.43906361018660484
51.0,8.0,0.03273626423885112,-0.05062617750998886
52.0,8.0,-0.1226567624363405,-0.018361317826558508
53.0,8.0,0.24926812454751648,0.37495519119243
54.0,8.0,0.03817808296142125,0.10875146056682793
55.0,8.0,-0.5335367631338555,-0.5828459851332727
56.0,8.0,0.3779335163100862,0.5423873422713703
57.0,8.0,0.1536187578410024,0.1599246049006815
58.0,8.0,0.19821742115959795,0.30684105153658364
59.0,8.0,-0.08302098735715185,-0.19558762324122222
60.0,8.0,0.25403689229003357,0.3698927641261839
61.0,8.0,0.1258464544114968,0.22693705581406115
62.0,8.0,0.09174976505249982,0.1977482333213558
63.0,8.0,0.08891257751338205,-0.15513284497241708
64.0,8.0,-0.23910252142401972,-0.11610023423343797
65.0,8.0,-0.2121358483327253,-0.30550732689770127
66.0,8.0,0.03160138922320408,-0.11610023423343797
67.0,8.0,-0.19764336393750795,-0.05296453667868351
68.0,8.0,0.37088362390105795,0.3936152973586129
69.0,8.0,0.20775788375722487,0.05800123478118804
70.0,8.0,0.10501122590949959,0.1409522486680623
71.0,8.0,0.07854198153706417,0.16423043581550414
72.0,8.0,-0.45934755117407294,-0.49584976322944235
73.0,8.0,-0.24694331085379007,-0.20905001118904862
74.0,8.0,-0.4754880047682909,-0.297139945294059
75.0,8.0,0.2007528575747974,0.25670102751844537
76.0,8.0,0.17566804602603697,0.24091033181942267
77.0,8.0,-0.06681176238619241,-0.06699469169085105
78.0,8.0,-0.19561464930776717,-0.21818807267723675
79.0,8.0,-0.015977710489396554,0.1175744164864579
80.0,8.0,-0.20432039558296558,-0.2615520944228722
81.0,8.0,0.0019576711420775704,0.021608787244685942
82.0,8.0,0.27308736706725506,0.4653302854463397
83.0,8.0,0.004555659917726819,-0.0997317200525756
84.0,8.0,-0.09734878442969647,-0.007867609853858848
85.0,8.0,0.2206063718823018,0.1430191911475335
86.0,8.0,0.12140861211090571,-0.022122385574349427
87.0,8.0,0.08501764238686518,0.16942065230283987
88.0,8.0,0.1403756853657868,0.2067425880146326
89.0,8.0,0.10324037458592666,0.09014304444542659
90.0,8.0,0.010670346543312965,-0.13349178055060407
91.0,8.0,0.10692466526172381,0.36040540080944117
92.0,8.0,-0.12955086299868263,-0.08944293971031936
93.0,8.0,-0.1796128777338564,-0.2423716293429468
94.0,8.0,0.3503948740873193,0.3687574042695791
95.0,8.0,-0.06695242989261607,-0.03339616258276548
96.0,8.0,-0.0969146087608314,-0.07649899024748073
97.0,8.0,0.0927333233993939,0.07445062106768681
98.0,8.0,-0.26850083309627343,-0.31129476584022037
99.0,8.0,0.06865104629968276,0.11286175328440648


==> pics/PAA_scatter/cifar100_resnet56_rate10_regression.txt <==
dataset,model,rate,a,b,r2
cifar100,resnet,10,1.0704413468188072,0.00465129825583581,0.8204378432811291


==> pics/PAA_scatter/cifar100_resnet56_rate2.txt <==
class,model,before,after
0.0,0.0,0.3392617988964483,0.4343764048579879
1.0,0.0,0.27229870895162595,0.1646722301765021
2.0,0.0,-0.19325420209332983,-0.20103485009891947
3.0,0.0,-0.32267219366156635,-0.38795630338840625
4.0,0.0,-0.2883752983829889,-0.3341957084157663
5.0,0.0,0.09737471889168174,0.05473947181660782
6.0,0.0,0.09072571506278058,0.12360029981638372
7.0,0.0,-0.007852993878753605,0.030922774065910232
8.0,0.0,0.20260243166211692,0.25234616750367767
9.0,0.0,0.1615520601967273,0.12424096596977435
10.0,0.0,-0.3563741840254933,-0.34989428394549166
11.0,0.0,-0.2888058033446446,-0.26593678104326496
12.0,0.0,0.07391273219920808,0.09682045460465784
13.0,0.0,-0.006454618958216252,0.034069668980641454
14.0,0.0,-0.02321231841356872,-0.037918265034276366
15.0,0.0,0.007970722327326948,-0.037469742080912444
16.0,0.0,-0.008150667747976795,0.02491156255532186
17.0,0.0,0.3112991899085005,0.34066714495872913
18.0,0.0,-0.18720663239387964,-0.23908080961801859
19.0,0.0,0.09189226662969265,0.008859151292964051
20.0,0.0,0.28710107620258674,0.3275611406664357
21.0,0.0,0.15544155198909268,0.1029837805536978
22.0,0.0,-0.07243719854208944,-0.08407875231798533
23.0,0.0,0.1575048404747875,0.11808534096944213
24.0,0.0,0.19328226281673558,0.23268908841880998
25.0,0.0,-0.11253736217705222,-0.18719995572833809
26.0,0.0,-0.07739742742689108,0.09214283796002039
27.0,0.0,-0.11608721272834412,-0.16213392519736877
28.0,0.0,0.20694918743920884,0.32419703261279875
29.0,0.0,0.006435351843964734,0.05233505052827225
30.0,0.0,-0.02358471173479876,-0.08689697154162233
31.0,0.0,-0.002528972696916012,-0.05089649371709845
32.0,0.0,-0.09566678529962598,-0.08689697154162233
33.0,0.0,-0.07436861509900343,-0.06770261358604085
34.0,0.0,0.02980130555921081,0.004099550194779578
35.0,0.0,-0.36863372337738864,-0.32220643545806693
36.0,0.0,0.1755742456979936,0.14883877763554054
37.0,0.0,0.013661453293183365,0.01908820140443932
38.0,0.0,-0.2271800767023773,-0.17738465904650652
39.0,0.0,0.3127417632747365,0.308781007457008
40.0,0.0,-0.20059567042615103,-0.1573291610645825
41.0,0.0,0.32907176347006234,0.27834423984172874
42.0,0.0,-0.032755367463676174,0.04728662762251214
43.0,0.0,0.188054821601688,0.16021341899826871
44.0,0.0,-0.4459805891744607,-0.47780055562020884
45.0,0.0,-0.11291906653740622,-0.21089861738164895
46.0,0.0,-0.2634060106069534,-0.23154695624789995
47.0,0.0,-0.04955614271864958,0.03205131569050345
48.0,0.0,0.26471798178806116,0.29212692706374205
49.0,0.0,0.2227460223924573,0.1629142343573679
50.0,0.0,-0.24806030249459832,-0.33621942966678214
51.0,0.0,-0.04593540421472055,-0.10480095249178654
52.0,0.0,-0.06509224423190245,-0.05790957381278489
53.0,0.0,0.3243811122420434,0.3169755218149679
54.0,0.0,0.09173751999326554,0.04954371087169857
55.0,0.0,-0.48758678998744587,-0.5475615624755786
56.0,0.0,0.3228626748283286,0.32399939126464766
57.0,0.0,0.0776097252231608,0.12290987318505996
58.0,0.0,0.23810479068192947,0.30443289779768234
59.0,0.0,0.03123158515026517,0.04954371087169857
60.0,0.0,0.26502011221849314,0.2495094073640958
61.0,0.0,-0.017874680809271258,0.036856918762260424
62.0,0.0,-0.004234051376066631,-0.008087483966345633
63.0,0.0,0.08815021160336431,-0.04058015125750166
64.0,0.0,-0.09767236299351785,-0.12494293106072145
65.0,0.0,-0.12235609774445516,-0.20214298484219426
66.0,0.0,0.09705487781943105,0.13719791090054367
67.0,0.0,-0.22620429397094088,-0.2608213579146466
68.0,0.0,0.3972504541063976,0.3510197870047425
69.0,0.0,0.1458128723891836,0.1296119939691271
70.0,0.0,0.07456064334985615,0.10679154964651845
71.0,0.0,0.05032846635675155,0.04439888875958234
72.0,0.0,-0.4133322208373965,-0.45648629258429896
73.0,0.0,-0.2991630003833149,-0.2636265899529212
74.0,0.0,-0.3356211076062717,-0.4057583465588336
75.0,0.0,0.3164658533833173,0.37132689255653795
76.0,0.0,0.20912598258858597,0.15883106058173313
77.0,0.0,0.029456659874619383,-0.013313577306881201
78.0,0.0,-0.22833010635014162,-0.27159872373690663
79.0,0.0,-0.04040049088245309,-0.009369355917797834
80.0,0.0,-0.2380062178692621,-0.2312362818821219
81.0,0.0,-0.004951979240972155,-0.04885101202252323
82.0,0.0,0.270985707188002,0.28770939910796856
83.0,0.0,-0.027695934001178445,0.043057766591030715
84.0,0.0,0.04281845689352658,0.041257839470079855
85.0,0.0,0.19877061018868367,0.16827996907132492
86.0,0.0,0.1405326287376205,0.108295342512886
87.0,0.0,0.022709010066378776,-0.01898021735876782
88.0,0.0,0.19696523276370073,0.20805727132809412
89.0,0.0,0.046738827032224095,0.07740770319572587
90.0,0.0,0.0022508380266043544,0.006376993731007627
91.0,0.0,0.075427224513848,0.14137878557297212
92.0,0.0,-0.17628199035616302,-0.05953807930316911
93.0,0.0,-0.1833414465424918,-0.13823609763968364
94.0,0.0,0.3258691809074839,0.3373731224895431
95.0,0.0,-0.11347980037651022,-0.060041000116375864
96.0,0.0,-0.10269459473937954,-0.10250557031868857
97.0,0.0,0.054340416190047106,0.0933596133644005
98.0,0.0,-0.3210524967333657,-0.2783034482975022
99.0,0.0,0.0435081516401494,0.10679154964651845
0.0,1.0,0.27807334293171543,0.30302830375404105
1.0,1.0,0.25935362942787277,0.3506978605612899
2.0,1.0,-0.26700412137305335,-0.18868973392028124
3.0,1.0,-0.3396485987186038,-0.32199012042746916
4.0,1.0,-0.20166876979732692,-0.17862761203380165
5.0,1.0,-0.00947289807790579,-0.0036939961067427246
6.0,1.0,0.07356235997012699,0.1148617261775727
7.0,1.0,0.021170230601575954,0.011633788568538087
8.0,1.0,0.2546676624346527,0.21682366077819454
9.0,1.0,0.1714917483049979,0.11458766970604428
10.0,1.0,-0.20649738610903656,-0.2577686877350399
11.0,1.0,-0.2777946474735123,-0.34023883354225776
12.0,1.0,0.12728451251990372,0.13119050903572904
13.0,1.0,-0.09475637630977432,-0.051593323216995494
14.0,1.0,-0.13124323665239063,0.023396972156544366
15.0,1.0,-0.07991038088125466,-0.06423874557410217
16.0,1.0,-0.03680386395203566,-0.009011798953268837
17.0,1.0,0.22479462285287524,0.2778532066128902
18.0,1.0,-0.15576192486281135,-0.17697590082559608
19.0,1.0,-0.010230616266409866,-0.005226774574270823
20.0,1.0,0.30297300303497376,0.33601636207692814
21.0,1.0,0.21765106990940672,0.2760380742171334
22.0,1.0,-0.02707072921734007,-0.04085664385718794
23.0,1.0,0.14775362603671233,0.18023941999662785
24.0,1.0,0.20362246858617863,0.24155055869775144
25.0,1.0,-0.25934612607163354,-0.19254917793153373
26.0,1.0,-0.1336818521284541,-0.09265835458285757
27.0,1.0,-0.18678947805161403,-0.23376252648026566
28.0,1.0,0.2263668880940215,0.25916120492041445
29.0,1.0,-0.034406801397092554,-0.038447092053666705
30.0,1.0,-0.015547559236879647,-0.07435508345978761
31.0,1.0,-0.020292787909449373,0.0005169337491036411
32.0,1.0,-0.1276014989392427,-0.15998265770648168
33.0,1.0,-0.08640704191651506,-0.1371358862209528
34.0,1.0,0.1240886028194606,0.04503679102127283
35.0,1.0,-0.36440341315367136,-0.36898090416021884
36.0,1.0,0.15488555084191163,0.15389479008598878
37.0,1.0,0.018399076651503785,0.016150010838933332
38.0,1.0,-0.17372443709977273,-0.25532512785927053
39.0,1.0,0.28454070201643017,0.23753259572461943
40.0,1.0,-0.15403781715320505,-0.1889487729579824
41.0,1.0,0.3623419149931473,0.24155055869775144
42.0,1.0,0.1164671358846117,0.10214839070361793
43.0,1.0,0.13579785909882994,0.18394503826977265
44.0,1.0,-0.34279312920089616,-0.4106987639406574
45.0,1.0,-0.16483975362772738,-0.13062721294891258
46.0,1.0,-0.23693866285677168,-0.2332880760322658
47.0,1.0,0.034066754753834666,-0.07266902714550663
48.0,1.0,0.29751586062265684,0.2984371822348762
49.0,1.0,0.26880114352710666,0.22993371136490684
50.0,1.0,-0.4568538257858646,-0.4397105171005019
51.0,1.0,0.08486301639086521,0.03825573037297338
52.0,1.0,-0.09264132111423651,-0.09536593906851878
53.0,1.0,0.2802731249333191,0.27941920318962177
54.0,1.0,0.13736802077409543,0.07781543828797517
55.0,1.0,-0.5404147756649623,-0.5579080687751664
56.0,1.0,0.3459281569811817,0.36570561456752654
57.0,1.0,0.0469523217912656,0.07781543828797517
58.0,1.0,0.3373395626725951,0.3389270731054181
59.0,1.0,-0.14648458337778728,-0.16994150681555836
60.0,1.0,0.19761284809828505,0.27465857359635804
61.0,1.0,0.09418691491394131,0.06721806266571065
62.0,1.0,0.03299295750071539,0.030195876432181103
63.0,1.0,-0.0820263878516305,0.03462546558145939
64.0,1.0,-0.21922737456718042,-0.18437025796661616
65.0,1.0,-0.3065187239944521,-0.29853694849257023
66.0,1.0,-0.05352745879517,0.033157911729570846
67.0,1.0,-0.2951305267221052,-0.1870799913288533
68.0,1.0,0.35786543553533845,0.37293157020015893
69.0,1.0,0.15488555084191163,0.17328661045320148
70.0,1.0,0.1278596576793525,0.15458204130104905
71.0,1.0,0.15011202389843173,0.11179554981294784
72.0,1.0,-0.5531810318964911,-0.5823530230680347
73.0,1.0,-0.23223496401973862,-0.15153295152316162
74.0,1.0,-0.2619601985678513,-0.20678714305421445
75.0,1.0,0.2546676624346527,0.26454223571067276
76.0,1.0,0.20985810306198666,0.2470139274929009
77.0,1.0,0.011828760027945702,-0.03434956545730451
78.0,1.0,-0.1545366156100723,-0.1762410578799047
79.0,1.0,0.06279083127477458,0.016405646061785906
80.0,1.0,-0.20836445108289764,-0.21209291467258082
81.0,1.0,-0.0223368864145563,0.011633788568538087
82.0,1.0,0.36787075979717776,0.40323396478861734
83.0,1.0,-0.049494195125263075,-0.08320687910976236
84.0,1.0,0.026885735623599725,-0.02449598959462386
85.0,1.0,0.19492158327109793,0.15389479008598878
86.0,1.0,0.04842879301430454,0.04600969400533317
87.0,1.0,0.11291716088974804,0.14552649587907993
88.0,1.0,0.3090433075160904,0.19798738119958467
89.0,1.0,0.09710720587943725,0.09365814980382496
90.0,1.0,0.04065916575864055,0.02756502933339704
91.0,1.0,0.08213561750316264,0.12228123419322205
92.0,1.0,0.07542942494398804,-0.037714201117732
93.0,1.0,-0.12138118877125154,-0.13044960870232403
94.0,1.0,0.35064274704844844,0.36900442039981524
95.0,1.0,-0.028401139815976185,-0.10816494955142024
96.0,1.0,-0.07745024820981411,-0.10550275537097688
97.0,1.0,0.08213561750316264,0.06840915425350713
98.0,1.0,-0.3148385417023521,-0.2704564024746119
99.0,1.0,-0.013626051545084365,0.007035453165953961
0.0,2.0,0.3558709210883123,0.3710849742302101
1.0,2.0,0.1678167017972843,0.19738417610758024
2.0,2.0,-0.18999918999919005,-0.1789819376026273
3.0,2.0,-0.2293030267713812,-0.25821392386741937
4.0,2.0,-0.21624921624921623,-0.23351394211708743
5.0,2.0,0.142308834616527,0.16116252860216515
6.0,2.0,0.006780667797616907,0.017576318223866776
7.0,2.0,0.036699149906697016,-0.013491174745374087
8.0,2.0,0.2771012771012771,0.27659574468085096
9.0,2.0,0.19709303382772772,0.18541033434650456
10.0,2.0,-0.23544477999923544,-0.22429078014184406
11.0,2.0,-0.3835842892446666,-0.4282102982334708
12.0,2.0,0.12500112500112498,0.14373452824867602
13.0,2.0,-0.0508237930918344,-0.0577507598784195
14.0,2.0,0.023001023001022997,0.030639695349893317
15.0,2.0,-0.06136698589528782,-0.012941434525115165
16.0,2.0,-0.06076829153752234,0.013171225937183282
17.0,2.0,0.2870012870012871,0.27724244971868334
18.0,2.0,-0.0792990792990793,-0.15409760853357807
19.0,2.0,-0.1153182642544345,-0.07893524914801513
20.0,2.0,0.25536208010434813,0.24780035194368896
21.0,2.0,0.2728584157155585,0.3095777016102954
22.0,2.0,0.02193650580747363,-0.07043999173724448
23.0,2.0,0.10226914350625695,0.11655604491036536
24.0,2.0,0.3348327955069528,0.3783841097052377
25.0,2.0,-0.22521661652096436,-0.20589282291409955
26.0,2.0,-0.11191087661675898,-0.13156752062527147
27.0,2.0,-0.1817338756114267,-0.13409203364670957
28.0,2.0,0.20943419912492076,0.22241310955464513
29.0,2.0,0.015256117296933599,-0.06476502221183071
30.0,2.0,0.05265928050738178,0.056416339239380116
31.0,2.0,0.07145676765929924,0.061998754898011495
32.0,2.0,-0.08615293230677841,-0.008854235496233676
33.0,2.0,-0.015050035458198783,-0.002659574468085151
34.0,2.0,0.043514557028070604,-0.00015997440409531823
35.0,2.0,-0.3967181467181467,-0.3620773762617735
36.0,2.0,0.15500115500115502,0.15181570948648215
37.0,2.0,-0.04238221995231347,-0.021938668030936852
38.0,2.0,-0.14326837403760487,-0.18639280341408004
39.0,2.0,0.3443171337908181,0.3419129535019077
40.0,2.0,-0.12565333126080797,-0.16284580907732737
41.0,2.0,0.22034775500122028,0.22749590834697214
42.0,2.0,0.046572475143903794,-0.0689777923820478
43.0,2.0,0.17494622989128478,0.18023669404384648
44.0,2.0,-0.43624943624943624,-0.4386483748185876
45.0,2.0,-0.2644385167749654,-0.26992073425114727
46.0,2.0,-0.3236626899993236,-0.3131868131868132
47.0,2.0,0.017810006574051532,-0.019511716834983893
48.0,2.0,0.3152870295727438,0.3067068147601056
49.0,2.0,0.15658769504923353,0.16132362218271495
50.0,2.0,-0.3919678959049038,-0.36985692045370305
51.0,2.0,0.041031968867020346,0.002726161752263904
52.0,2.0,-0.014900004999014848,0.0030395136778115527
53.0,2.0,0.24255226296042628,0.2613981762917932
54.0,2.0,0.16153581500116157,0.1836567687631517
55.0,2.0,-0.4705646879559923,-0.5811693751047077
56.0,2.0,0.4015744352823004,0.43241449184222464
57.0,2.0,0.07091453245299398,0.09597848959551081
58.0,2.0,0.3365013365013365,0.2751982671278342
59.0,2.0,-0.12646971470500878,-0.08814589665653502
60.0,2.0,0.26661891367773716,0.23666487871744435
61.0,2.0,0.07145676765929924,0.07162341204894399
62.0,2.0,-0.056260738503729216,-0.03658271819366053
63.0,2.0,-0.015379450162058935,-0.046110069197439145
64.0,2.0,-0.24876395464630763,-0.29193147278253667
65.0,2.0,-0.21578573263966527,-0.16413373860182368
66.0,2.0,-0.014758630143245563,-0.0013026487190621423
67.0,2.0,-0.12549912549912548,-0.14033956587148083
68.0,2.0,0.33797163500133803,0.36778115501519754
69.0,2.0,0.15500115500115502,0.14343609784339262
70.0,2.0,0.05827692034588589,0.13098183360429766
71.0,2.0,0.16153581500116157,0.08136544306757072
72.0,2.0,-0.4171022208405386,-0.4230552741191039
73.0,2.0,-0.33174933174933174,-0.2687962378849573
74.0,2.0,-0.3842676769506038,-0.3351063829787234
75.0,2.0,0.30128996108377554,0.2934100756644894
76.0,2.0,0.26661891367773716,0.27900328026723636
77.0,2.0,0.0007618703270877134,0.00747925275776089
78.0,2.0,-0.18647744734701263,-0.19867366675877324
79.0,2.0,0.023641800340829508,-0.0005202771160217578
80.0,2.0,-0.2574992574992575,-0.2490613266583229
81.0,2.0,-0.03270545472380337,-0.08533153214004281
82.0,2.0,0.36377687398095565,0.36467961044600206
83.0,2.0,-0.025966767902251813,-0.020601148260722707
84.0,2.0,-0.05499905499905501,-0.08814589665653502
85.0,2.0,0.27500127500127497,0.29579267317229235
86.0,2.0,0.11375111375111376,0.06382978723404244
87.0,2.0,0.07485821771536055,0.1078601255574808
88.0,2.0,0.08519339288570052,0.10256868704928772
89.0,2.0,0.07628547995520471,0.08162874120320916
90.0,2.0,-0.01860771425988823,-0.0038568618936936877
91.0,2.0,0.15830115830115835,0.11167398401440955
92.0,2.0,-0.17182609490301795,-0.17737932572990164
93.0,2.0,-0.1283686935860848,-0.16413373860182368
94.0,2.0,0.26661891367773716,0.22424856467409657
95.0,2.0,-0.062104325262220046,-0.05718788697512109
96.0,2.0,-0.20981572357719142,-0.18847935786584832
97.0,2.0,0.22598959808262137,0.26341231186142744
98.0,2.0,-0.306999306999307,-0.23288464321898977
99.0,2.0,0.015256117296933599,0.04387338429891614
0.0,3.0,0.30034180413137157,0.3376402045103246
1.0,3.0,0.18014214156460606,0.1359215305406702
2.0,3.0,-0.16596152504693376,-0.17397550837382333
3.0,3.0,-0.17438615610706562,-0.14126801685756946
4.0,3.0,-0.27992854439853354,-0.305003329518933
5.0,3.0,0.06373825781573855,0.033120632026739656
6.0,3.0,0.05513449249517002,0.09199331510179276
7.0,3.0,0.020758934267627874,0.0033080499704740123
8.0,3.0,0.307772328726408,0.32938316621087815
9.0,3.0,0.18014214156460606,0.1800349880373953
10.0,3.0,-0.22890782504339152,-0.2481838942194739
11.0,3.0,-0.36097488482686885,-0.3094113422281153
12.0,3.0,0.055551157425732814,0.08733861213886952
13.0,3.0,-0.03479783610867261,0.006761778197566957
14.0,3.0,-0.020521757927018863,-0.015911162675064268
15.0,3.0,-0.018882189393250794,-0.0012041820002925661
16.0,3.0,-0.09595284093723698,-0.033175879119361366
17.0,3.0,0.31722936002918156,0.36212659395006236
18.0,3.0,-0.20480350825048957,-0.20843451327659593
19.0,3.0,-0.014477790553065828,-0.06981935891950215
20.0,3.0,0.3022568877898861,0.3177559081973719
21.0,3.0,0.14111627709487717,0.16431956880418697
22.0,3.0,0.027625741866737493,0.0020882225540965185
23.0,3.0,0.18588170304621482,0.22771316937223954
24.0,3.0,0.1860260411308115,0.24024085477399712
25.0,3.0,-0.17146362922602876,-0.18090180069491235
26.0,3.0,-0.1366438089576743,-0.2154460002689899
27.0,3.0,-0.18008004468563765,-0.21150510213893667
28.0,3.0,0.27874144193649825,0.2775890168779868
29.0,3.0,0.021697131817506234,0.0925267754413637
30.0,3.0,-0.05570416604745641,-0.11782868233010846
31.0,3.0,0.07919523880290698,0.05838531370882117
32.0,3.0,-0.03648142613813594,-0.10990795220512634
33.0,3.0,0.01251104371924697,0.054569503279889846
34.0,3.0,0.07666784948486746,0.017780177182253498
35.0,3.0,-0.2423778844276603,-0.24787373906032356
36.0,3.0,0.17649972754743137,0.17471266528207205
37.0,3.0,-0.06140741957434839,-0.04188600633450225
38.0,3.0,-0.21171826035265914,-0.2270253269149781
39.0,3.0,0.24896051703803476,0.2314286171216555
40.0,3.0,-0.12975838076150162,-0.07395349510208209
41.0,3.0,0.16961961218165705,0.1259061509745193
42.0,3.0,-0.08333715276186363,-0.02647113486914881
43.0,3.0,0.2574733930061615,0.3179426914586331
44.0,3.0,-0.4661564854051512,-0.43026435733819507
45.0,3.0,-0.2934911040785054,-0.29504709814646
46.0,3.0,-0.20440847770317236,-0.2765261680485017
47.0,3.0,-0.09182477171777216,-0.046024040194187106
48.0,3.0,0.33749442710655364,0.35382726969141765
49.0,3.0,0.17969153364495558,0.16181385954564131
50.0,3.0,-0.3347911314919786,-0.40549324243985574
51.0,3.0,-0.022651719932147926,-0.09595666618953266
52.0,3.0,-0.07705062924810914,-0.07921512297082031
53.0,3.0,0.2238511097707026,0.2786146435974499
54.0,3.0,0.16057717484378198,0.08930588282508606
55.0,3.0,-0.521007505443934,-0.4842759931868677
56.0,3.0,0.3554583327209273,0.35592998827038874
57.0,3.0,0.09971764006538851,0.07244356265751521
58.0,3.0,0.3287526334653344,0.29773118606300003
59.0,3.0,-0.05429686972263887,-0.040445233411697035
60.0,3.0,0.2459263462384281,0.2154360376785172
61.0,3.0,0.10593854437751202,0.099064502156106
62.0,3.0,-0.03604005253581716,-0.015271728732682873
63.0,3.0,0.0011654191206950818,-0.02535789431439667
64.0,3.0,-0.21424337615706937,-0.2316208957204776
65.0,3.0,-0.2569475404963591,-0.21584771762676314
66.0,3.0,0.07244684876814149,0.057548513176160714
67.0,3.0,-0.15736319025360312,-0.29768436502066814
68.0,3.0,0.3258387022515946,0.29803848684113476
69.0,3.0,0.18014214156460606,0.19160395850835013
70.0,3.0,0.08227206058139003,0.041314582842549824
71.0,3.0,0.15585938145010808,0.11414970120530732
72.0,3.0,-0.5046316936642394,-0.4782219030167982
73.0,3.0,-0.24318730976481012,-0.22601950430849144
74.0,3.0,-0.40301768210818595,-0.41458355983374173
75.0,3.0,0.29291127953633517,0.2809742553964764
76.0,3.0,0.21460498188095145,0.2709487413224879
77.0,3.0,-0.05925468429814275,0.06034133495391465
78.0,3.0,-0.19444780091194078,-0.185105383829176
79.0,3.0,0.009429756306832859,0.08521074792724749
80.0,3.0,-0.24146728092336664,-0.2238383998520338
81.0,3.0,-0.009263387328478858,-0.015271728732682873
82.0,3.0,0.30597098943064155,0.3415052011611293
83.0,3.0,-0.014647825440824106,-0.04639991724690814
84.0,3.0,-0.02948250187279564,-0.002483049885055352
85.0,3.0,0.25068235758038565,0.20649900798970447
86.0,3.0,0.2354366194156921,0.23331009705614242
87.0,3.0,0.07171027813025128,0.13578367598599297
88.0,3.0,0.20452714487958626,0.2187751476721395
89.0,3.0,0.1717365707557414,0.1720276077614273
90.0,3.0,-0.03025356980033301,-0.08842297174111217
91.0,3.0,0.16765386493429282,0.04023805026539757
92.0,3.0,-0.11813554256710751,-0.09844030172197903
93.0,3.0,-0.19629019686340876,-0.2019864399080442
94.0,3.0,0.29291127953633517,0.29140079003342445
95.0,3.0,-0.02524301011350338,-0.056437812854835304
96.0,3.0,-0.16237722746862304,-0.23374684581136965
97.0,3.0,0.12283482769439066,0.27545757040338215
98.0,3.0,-0.35653189073911506,-0.34887355124365155
99.0,3.0,0.0005458860643085993,-0.002483049885055352
0.0,4.0,0.3458044546127447,0.3605600197778969
1.0,4.0,0.19011335103989788,0.17915201714084397
2.0,4.0,-0.14042167092476296,-0.11655385327083886
3.0,4.0,-0.2359303741553449,-0.322090303734358
4.0,4.0,-0.3001816836013727,-0.30413775446566316
5.0,4.0,-0.027175637094215915,0.01686454439846295
6.0,4.0,0.0457764890431145,0.02506278509558716
7.0,4.0,0.06651385274149779,0.0012953264937974596
8.0,4.0,0.2046269284916039,0.18100289569950506
9.0,4.0,0.1483359505247065,0.18100289569950506
10.0,4.0,-0.14920408041723035,-0.21073943420312138
11.0,4.0,-0.22762526952659867,-0.17039023184274574
12.0,4.0,0.049727474597940954,0.11477843425841124
13.0,4.0,-0.03009265167564258,-0.029356571256012525
14.0,4.0,-0.08686538873939005,-0.11182954232576313
15.0,4.0,-0.03635322542351581,-0.0034727464895062186
16.0,4.0,-0.05308713598869035,-0.08093665684144181
17.0,4.0,0.2872912174556689,0.298829916598884
18.0,4.0,-0.12695249482814247,-0.1554853783809376
19.0,4.0,-0.05933876141130031,-0.11541810983151765
20.0,4.0,0.30528561081795247,0.32935947849720015
21.0,4.0,0.2216768592843848,0.24856270107666747
22.0,4.0,0.03178341520310441,0.0380492224067643
23.0,4.0,0.17465323592829785,0.2144765606023804
24.0,4.0,0.19041260005952068,0.16605349195647334
25.0,4.0,-0.26582537476003926,-0.25161984914231694
26.0,4.0,0.05516796069105625,0.04407271886173594
27.0,4.0,-0.2749135183310926,-0.2862339231054315
28.0,4.0,0.2734493764077585,0.252887262634083
29.0,4.0,-0.033218024441456884,-0.037652668937585204
30.0,4.0,-0.022945965951147236,-0.0034727464895062186
31.0,4.0,0.03448583378666411,0.05692284463234177
32.0,4.0,-0.09364189791386573,-0.07313696793203404
33.0,4.0,-0.08161307125037696,-0.0127643758928675
34.0,4.0,0.0699811654000337,-0.028418751518095777
35.0,4.0,-0.3017052358141418,-0.2810048675970464
36.0,4.0,0.2526333769857086,0.2501237947264259
37.0,4.0,0.04920483209129524,0.10930677570741423
38.0,4.0,-0.1959978559942826,-0.2060062374067383
39.0,4.0,0.2872912174556689,0.2582414817051689
40.0,4.0,-0.17047397840679962,-0.2450551109768987
41.0,4.0,0.1755997735881917,0.2452699200381052
42.0,4.0,-0.09732628044267119,-0.08245159641807694
43.0,4.0,0.16434767421552082,0.14080561007935308
44.0,4.0,-0.4168180696678106,-0.48720724519185576
45.0,4.0,-0.1177504130872007,-0.18465951985505052
46.0,4.0,-0.29001948669919486,-0.25268081692662697
47.0,4.0,-0.04597417550785419,-0.028116924476007516
48.0,4.0,0.2771948157501343,0.33225568651135523
49.0,4.0,0.19011335103989788,0.1358803834842993
50.0,4.0,-0.3146366203361022,-0.3338721567443224
51.0,4.0,-0.09452185723627955,-0.07557768691048816
52.0,4.0,-0.12837150743305414,-0.1091650309527405
53.0,4.0,0.18159161749027225,0.24426102079733364
54.0,4.0,0.16636386066437878,0.1216324065486077
55.0,4.0,-0.4947892801334696,-0.4967034073179325
56.0,4.0,0.36395013265246723,0.38554591397180943
57.0,4.0,0.12150371217728731,0.11668931501333742
58.0,4.0,0.25510893701927717,0.2750180347945711
59.0,4.0,-0.15214319359397074,-0.1258532863943037
60.0,4.0,0.24415326708348434,0.3085711409733757
61.0,4.0,0.09266504529272857,0.13707748717059706
62.0,4.0,0.0045468964787988364,0.06831823918363386
63.0,4.0,-0.05645797577699877,0.0380492224067643
64.0,4.0,-0.11176905995558847,-0.13181337762343356
65.0,4.0,-0.2794586769551234,-0.2810048675970464
66.0,4.0,0.14247095549190616,0.1040054291090514
67.0,4.0,-0.09532033884365482,-0.0127643758928675
68.0,4.0,0.3308510717837143,0.34212424715218004
69.0,4.0,0.17258209906853017,0.13601230919666674
70.0,4.0,-0.02238733013979865,-0.012221640530521704
71.0,4.0,0.02804506949584668,0.03535299066025324
72.0,4.0,-0.4168180696678106,-0.426241884342443
73.0,4.0,-0.25247891184381205,-0.3172672307964997
74.0,4.0,-0.2853314275504734,-0.30312779474790646
75.0,4.0,0.24352331606217614,0.23256308411934912
76.0,4.0,0.2771948157501343,0.3313006645138561
77.0,4.0,-0.08280500756283593,-0.13066952173097418
78.0,4.0,-0.1731183441028001,-0.21104858444432656
79.0,4.0,-0.03635322542351581,0.05377724092807886
80.0,4.0,-0.34521437112110687,-0.3374973422858499
81.0,4.0,-0.08797715977582737,-0.07584332550620365
82.0,4.0,0.3543946958124006,0.3230992900404868
83.0,4.0,0.0209551034993237,0.05035810646692354
84.0,4.0,0.05059573553640082,0.0016100507831245667
85.0,4.0,0.25753125920266157,0.22468837552636436
86.0,4.0,0.1263798152737104,0.10096129649202269
87.0,4.0,0.12791230481830032,0.08437538605136365
88.0,4.0,0.24851738560459463,0.2188266883023564
89.0,4.0,0.041287683950369504,0.07281642124335448
90.0,4.0,0.020097158034198145,-0.022284487986475268
91.0,4.0,0.06532371313737831,0.08060739017032151
92.0,4.0,-0.0016008813454288999,0.04955752864187248
93.0,4.0,-0.21790986411183888,-0.20614042597570786
94.0,4.0,0.3471502590673576,0.36833761135437115
95.0,4.0,-0.07113104309081145,0.01178181003096045
96.0,4.0,-0.05793688177107866,-0.06742101944205128
97.0,4.0,0.19761475062167846,0.12471381425890611
98.0,4.0,-0.29439598220771046,-0.22995621319643664
99.0,4.0,0.06916687227568057,-0.008658226535321493
0.0,5.0,0.3669856299803287,0.34052694293658137
1.0,5.0,0.03857566765578622,0.09007458405048759
2.0,5.0,-0.2034983601436827,-0.13239916186485073
3.0,5.0,-0.23257955591936968,-0.07965194109772421
4.0,5.0,-0.34058687767886586,-0.3692719596334054
5.0,5.0,0.08184965380811066,0.10117890918512758
6.0,5.0,0.059771089444679903,0.013956817368483847
7.0,5.0,0.020029673590504386,0.009036144578313261
8.0,5.0,0.20999106911353738,0.2840837032339885
9.0,5.0,0.2236532166783932,0.24122865086720496
10.0,5.0,-0.20774394284232672,-0.21625276616670766
11.0,5.0,-0.27464556544675245,-0.31107408356831584
12.0,5.0,0.08893910108077205,0.07373940205265493
13.0,5.0,-0.1957625003466542,-0.09949074649111919
14.0,5.0,-0.10979228486646893,-0.11007667031763417
15.0,5.0,0.018211438878221853,-0.033871334394180594
16.0,5.0,-0.059453158117846655,-0.1551572142227446
17.0,5.0,0.2806496954552553,0.2823571513777883
18.0,5.0,-0.24638500306156103,-0.1752725186460126
19.0,5.0,-0.0004685303763861561,0.015297143630702505
20.0,5.0,0.22439572469822233,0.29993658845909954
21.0,5.0,0.19276197125734565,0.16060572565491324
22.0,5.0,-0.0007872585235875847,0.014584654407102016
23.0,5.0,0.17390028369256844,0.19834175411322696
24.0,5.0,0.19602737237328158,0.18119536971415065
25.0,5.0,-0.18947137048027263,-0.2330432842481035
26.0,5.0,-0.05874094636418756,-0.1176828526226117
27.0,5.0,-0.2506669064532566,-0.2623555446274896
28.0,5.0,0.19003461918892184,0.23072936908926028
29.0,5.0,-0.09869935383676764,-0.02108433734939761
30.0,5.0,-0.010880316518298834,-0.06691985332634896
31.0,5.0,0.023227258774173747,0.0453579021970233
32.0,5.0,-0.13452027695351138,-0.17853231106243164
33.0,5.0,-0.04620601949978804,-0.006334616817786681
34.0,5.0,0.03857566765578622,0.07799619530754592
35.0,5.0,-0.28615419069480996,-0.2850188633321164
36.0,5.0,0.17457962413452013,0.08851246570440167
37.0,5.0,0.08484094317347879,0.08007788730680285
38.0,5.0,-0.20109564026477983,-0.23938176950225143
39.0,5.0,0.21926139201457223,0.16822429906542047
40.0,5.0,-0.21594171431328563,-0.12376779846659373
41.0,5.0,0.2962673746681243,0.2576077505899888
42.0,5.0,-0.015036281574944622,-0.01839500860585201
43.0,5.0,0.24492649817524462,0.24122865086720496
44.0,5.0,-0.42369472987223195,-0.43687794656888423
45.0,5.0,-0.15633909350090194,-0.17099591024649055
46.0,5.0,-0.2851362287564069,-0.2550848555512372
47.0,5.0,-0.0057817614488055455,-0.007393209200438213
48.0,5.0,0.24308284545673262,0.24823618799522404
49.0,5.0,0.19602737237328158,0.146788990825688
50.0,5.0,-0.4273517621948046,-0.3768176152887412
51.0,5.0,-0.02048342024142203,-0.0683071268123341
52.0,5.0,-0.021077426657285406,-0.07105055736966569
53.0,5.0,0.24346474494842443,0.2689647478804104
54.0,5.0,0.15397296406198477,0.155105860334542
55.0,5.0,-0.4398352812935264,-0.46319933198139096
56.0,5.0,0.30628306025029023,0.2840837032339885
57.0,5.0,0.1275964391691394,0.1561397103565777
58.0,5.0,0.30234091658423995,0.2768465165007857
59.0,5.0,-0.0007872585235875847,-0.11410347271438698
60.0,5.0,0.2575950261410201,0.3020833333333333
61.0,5.0,0.0892837020621267,0.04394852135815994
62.0,5.0,-0.058186040510901885,-0.0683071268123341
63.0,5.0,0.006173471127937374,-0.09042109030180134
64.0,5.0,-0.1493570722057369,-0.08790089937213652
65.0,5.0,-0.3279058560957671,-0.32081266241436335
66.0,5.0,0.13643538102152905,0.08682151285554582
67.0,5.0,-0.06507865533921396,-0.09225944875391989
68.0,5.0,0.348799568384138,0.35542168674698793
69.0,5.0,0.10885522411369662,0.15256946151954745
70.0,5.0,0.07903965470731045,0.09186746987951798
71.0,5.0,0.13457846046430427,0.20481927710843373
72.0,5.0,-0.4475661342256456,-0.42705605028810895
73.0,5.0,-0.25816023738872407,-0.23967715522283312
74.0,5.0,-0.3604829632661415,-0.3248857498961363
75.0,5.0,0.26112759643916905,0.3082633564561275
76.0,5.0,0.18694362017804153,0.15326169543037
77.0,5.0,-0.07066227541004996,-0.08328968046097432
78.0,5.0,-0.12724733810438124,-0.21480794974770878
79.0,5.0,0.024132769622646343,0.06969935818038499
80.0,5.0,-0.30669181064366735,-0.33387395736793335
81.0,5.0,-0.06583141004505992,-0.03816948466133454
82.0,5.0,0.2868648943256827,0.2823571513777883
83.0,5.0,0.035125250155268746,0.17593662320514933
84.0,5.0,-0.030466844904075002,-0.05335628227194499
85.0,5.0,0.18694362017804153,0.19834175411322696
86.0,5.0,0.1644067159974457,0.16716867469879515
87.0,5.0,0.09176417893734938,0.08377434973539005
88.0,5.0,0.24492649817524462,0.2664293537787513
89.0,5.0,0.09605154115539866,0.06790799561883895
90.0,5.0,0.031031534476688615,-0.040516906335017554
91.0,5.0,0.2337966578166484,0.10162873717090583
92.0,5.0,-0.052970515815392395,-0.034180199057098064
93.0,5.0,-0.11957478723057363,-0.17853231106243164
94.0,5.0,0.362562829286017,0.3648343373493975
95.0,5.0,-0.006343070263795589,0.008889928646625337
96.0,5.0,-0.0836097050096003,-0.06467977171845274
97.0,5.0,0.09323754490082761,0.12951807228915657
98.0,5.0,-0.21992107436752426,-0.2693546463080044
99.0,5.0,0.0575162573394784,0.08007788730680285
0.0,6.0,0.381283607123477,0.3752620545073376
1.0,6.0,0.15882620678485776,0.08941755537325688
2.0,6.0,-0.1675299689211188,-0.20556107249255215
3.0,6.0,-0.2600266390409945,-0.33086948064578875
4.0,6.0,-0.3058656967995169,-0.3411200958370769
5.0,6.0,0.04375189861586037,0.10062893081761004
6.0,6.0,0.014037568721600212,0.0017152658662093782
7.0,6.0,0.03437136478140562,-0.025157232704402427
8.0,6.0,0.2970319585348861,0.3006824568446407
9.0,6.0,0.17162448818509202,0.16570147580795822
10.0,6.0,-0.23100807586613148,-0.2219412565648707
11.0,6.0,-0.2683409464675002,-0.2867509848641924
12.0,6.0,0.025577114311604195,0.062194269741439615
13.0,6.0,-0.08591525999181668,0.011818370308936305
14.0,6.0,-0.12352669866991586,-0.08305413507317937
15.0,6.0,0.02351455534516645,0.05950653120464437
16.0,6.0,0.006363770904247568,-0.058334775835208505
17.0,6.0,0.29495338167825963,0.3308987624264557
18.0,6.0,-0.2031056112749172,-0.10330655707080143
19.0,6.0,0.01652906151944189,-0.03278988825792259
20.0,6.0,0.28160334681559723,0.3050314465408806
21.0,6.0,0.24378501097364763,0.13919544321822724
22.0,6.0,-0.023235163534112677,-0.040880503144654114
23.0,6.0,0.19301827583186604,0.20754716981132088
24.0,6.0,0.21787282324502985,0.2305168170631665
25.0,6.0,-0.19660035095879408,-0.16769529183565512
26.0,6.0,-0.035540338525341074,-0.08470493777599349
27.0,6.0,-0.21069508164372747,-0.2192582953806115
28.0,6.0,0.2253322321256651,0.21069182389937116
29.0,6.0,-0.02831780884170992,0.04499274310595066
30.0,6.0,-0.09248550071065366,-0.08836166635531477
31.0,6.0,-0.04420107542795116,-0.05469792262245084
32.0,6.0,-0.13437078529323887,-0.11022840119165844
33.0,6.0,-0.054054672588487875,-0.09716099453359199
34.0,6.0,0.07059975628111442,0.04865938430983129
35.0,6.0,-0.267210846428946,-0.372314589949561
36.0,6.0,0.19404792336566792,0.19350592365072397
37.0,6.0,0.09454392975186238,0.03119745936857848
38.0,6.0,-0.14618458350883987,-0.1712911579726229
39.0,6.0,0.23568367072765964,0.2938005390835579
40.0,6.0,-0.254010595455962,-0.2183288409703503
41.0,6.0,0.2431552464111292,0.2629957643434733
42.0,6.0,-0.02267669307301164,0.05375578497686006
43.0,6.0,0.21684508246592013,0.32757444873834957
44.0,6.0,-0.39456725012445,-0.40166581676015634
45.0,6.0,-0.21575472855626765,-0.14142288384974894
46.0,6.0,-0.2748261062601746,-0.28882438316400577
47.0,6.0,-0.035540338525341074,-0.04840032813781781
48.0,6.0,0.24420299630275258,0.33692722371967654
49.0,6.0,0.18688796510256336,0.22641509433962267
50.0,6.0,-0.36965232214603233,-0.32434860736747523
51.0,6.0,-0.06818169360717821,-0.008086253369272208
52.0,6.0,-0.10349381268428184,-0.12059064807219035
53.0,6.0,0.2403363002741426,0.2807318467695827
54.0,6.0,0.1782100116240476,0.17086933521424794
55.0,6.0,-0.423599697779301,-0.4920174165457184
56.0,6.0,0.29300608335994655,0.22548103866990485
57.0,6.0,0.11377433711355467,0.08252334667429004
58.0,6.0,0.3594859422270101,0.2889548441806233
59.0,6.0,-0.10306259277696299,-0.07845084409136042
60.0,6.0,0.3225055812884353,0.2502382313703069
61.0,6.0,0.10570732097322659,0.13207547169811323
62.0,6.0,-0.060555559130306046,-0.07008086253369264
63.0,6.0,-0.09336597215833564,-0.10552061495457724
64.0,6.0,-0.12299453515969722,-0.20088790233074358
65.0,6.0,-0.253237892610178,-0.29203539823008845
66.0,6.0,0.05076217256178778,0.07816711590296502
67.0,6.0,-0.13244502508254533,-0.229559748427673
68.0,6.0,0.2807231247367404,0.2938005390835579
69.0,6.0,0.15882620678485776,0.2197446159710311
70.0,6.0,0.12215740453123908,0.06644790812141108
71.0,6.0,0.07262193606901714,0.05660377358490563
72.0,6.0,-0.31047936819729033,-0.37945492662473795
73.0,6.0,-0.24551735745356307,-0.23822958913771827
74.0,6.0,-0.35825319138068545,-0.3276157804459691
75.0,6.0,0.3397412429994627,0.2603040849972522
76.0,6.0,0.28561028368635305,0.31320754716981136
77.0,6.0,-0.14833254682076727,-0.15649278579356266
78.0,6.0,-0.3108645035343613,-0.25765542839467986
79.0,6.0,-0.008843021100781636,0.015437392795883399
80.0,6.0,-0.2600266390409945,-0.2452830188679245
81.0,6.0,-0.03234252797668509,-0.06808859721082854
82.0,6.0,0.3138302531312955,0.3809714973906062
83.0,6.0,0.064231350592727,0.0634648370497428
84.0,6.0,-0.06605303956630365,-0.1337161607875307
85.0,6.0,0.31550819726045415,0.21069182389937116
86.0,6.0,0.1589944207791652,0.10574813514699428
87.0,6.0,0.02662970799717885,0.019887812340642536
88.0,6.0,0.2253322321256651,0.2864493996569469
89.0,6.0,0.08704051255924708,0.11809923130677845
90.0,6.0,-0.02570174140397609,-0.006289308176100607
91.0,6.0,0.041443989497859636,0.04941599281221922
92.0,6.0,-0.11952536797282896,-0.0907024323709933
93.0,6.0,-0.17780737671221605,-0.13962264150943401
94.0,6.0,0.3241628564529572,0.3633597078514912
95.0,6.0,-0.04420107542795116,0.011476366465668117
96.0,6.0,-0.15629205572898444,-0.09762100082034453
97.0,6.0,0.20460779691000897,0.2578616352201259
98.0,6.0,-0.191369316890159,-0.2452830188679245
99.0,6.0,0.07059975628111442,0.1079887595343236
0.0,7.0,0.2987816191477519,0.3777576154712099
1.0,7.0,0.2191539365452409,0.22770480586543465
2.0,7.0,-0.20796755835119007,-0.24391350370482384
3.0,7.0,-0.1532453169281814,-0.2600004504345085
4.0,7.0,-0.2449784201104803,-0.2823585797876294
5.0,7.0,0.038587995109734305,0.0823975104857259
6.0,7.0,0.21560841201021116,0.09976217642934719
7.0,7.0,0.023751023751023878,-0.011847351376601404
8.0,7.0,0.2720026166910973,0.29392122046390967
9.0,7.0,0.19524895739729506,0.24439235848581073
10.0,7.0,-0.13845701889180143,-0.16761119673925554
11.0,7.0,-0.3114717978848413,-0.3595502619617331
12.0,7.0,0.025430680885972102,-0.005149346980031285
13.0,7.0,-0.08930669800235012,-0.027888790477630567
14.0,7.0,-0.12142943431037703,-0.12047081043214204
15.0,7.0,-0.07229884346589152,-0.076637730188192
16.0,7.0,-0.10435355822418385,-0.08507180280247596
17.0,7.0,0.26353562538695785,0.3187555167939119
18.0,7.0,-0.2200742489315016,-0.2371019136481106
19.0,7.0,0.031327349551216424,0.0028094582441283208
20.0,7.0,0.2485311398354877,0.34957374607526065
21.0,7.0,0.18057919764543093,0.25045074387279126
22.0,7.0,0.03419746276889141,0.013311799158483451
23.0,7.0,0.13436725576200403,0.21631305925745734
24.0,7.0,0.20964954724545518,0.1860180334041979
25.0,7.0,-0.11868390129259693,-0.14013692578195655
26.0,7.0,0.06826193782715531,0.03643317469675836
27.0,7.0,-0.2731413618908015,-0.24391350370482384
28.0,7.0,0.1875890691801885,0.23274972222039586
29.0,7.0,-0.020759890325107715,-0.031529656430897925
30.0,7.0,0.007706391932883393,0.01983759965395852
31.0,7.0,0.05412317688532529,0.1249091774147743
32.0,7.0,-0.10399529964747353,-0.09913098313766248
33.0,7.0,-0.04137547158142114,0.025496627158974498
34.0,7.0,0.06317497621845451,0.026612857354918158
35.0,7.0,-0.3726743047395221,-0.3632955820672201
36.0,7.0,0.12057373375168086,0.1421732178076066
37.0,7.0,0.0034787262510036126,0.11900801451686072
38.0,7.0,-0.1949516406038144,-0.20411947758402513
39.0,7.0,0.26785824726328167,0.27086879164508343
40.0,7.0,-0.06396165986958827,-0.07173539068711046
41.0,7.0,0.1811452869274475,0.3082844992073835
42.0,7.0,0.07104386995691345,0.018402219499625
43.0,7.0,0.1357166220456226,0.19987639629451867
44.0,7.0,-0.37901846703543407,-0.5224716865504151
45.0,7.0,-0.1344216887695148,-0.13590114709122728
46.0,7.0,-0.19356696850302976,-0.16676182040939777
47.0,7.0,-0.07072112041056129,-0.04733101466807802
48.0,7.0,0.23104470930557897,0.26734498426620007
49.0,7.0,0.15410441497398022,0.12290073707204381
50.0,7.0,-0.3921957939948944,-0.38657133319447967
51.0,7.0,-0.058788632448404377,-0.13393728606188907
52.0,7.0,-0.061140925775618755,-0.011847351376601404
53.0,7.0,0.2816524964862562,0.30861124358780495
54.0,7.0,0.13312069833808976,0.17299400359812375
55.0,7.0,-0.4544233674668457,-0.5062292269092727
56.0,7.0,0.23616944538167098,0.3513035252935063
57.0,7.0,0.04918583179452753,0.021738508506994797
58.0,7.0,0.3000256628442537,0.3209787061708826
59.0,7.0,-0.06527080440123914,0.002636440739255275
60.0,7.0,0.2632197414806111,0.2185471687864004
61.0,7.0,0.14807461134297728,0.14335031147075422
62.0,7.0,-0.0878852204237898,-0.05335511845969818
63.0,7.0,-0.06527080440123914,-0.07207566363773832
64.0,7.0,-0.26556991774383076,-0.20411947758402513
65.0,7.0,-0.30291382023143254,-0.29075072028948074
66.0,7.0,0.10164512338425388,0.10125641851688705
67.0,7.0,-0.23431757381803625,-0.2512541492999226
68.0,7.0,0.25125125125125136,0.28174663181467957
69.0,7.0,0.10884541830833394,0.13412974444276426
70.0,7.0,0.10164512338425388,0.03183568906165221
71.0,7.0,0.11277285190328674,0.07596924472775074
72.0,7.0,-0.47631941960864455,-0.5417657598211053
73.0,7.0,-0.23619271445358395,-0.2792446483915143
74.0,7.0,-0.3785591611678568,-0.3979311233205079
75.0,7.0,0.25465139052095576,0.3127655649960202
76.0,7.0,0.21216615518008514,0.20973839407228193
77.0,7.0,0.06826193782715531,0.013654423604521822
78.0,7.0,-0.2157780477603616,-0.15536283296755102
79.0,7.0,0.13357686609104383,0.0823975104857259
80.0,7.0,-0.14960727317706715,-0.27678682963070106
81.0,7.0,-0.033000391696043824,0.012498438517018554
82.0,7.0,0.27979895521867115,0.3874576942323851
83.0,7.0,0.15410441497398022,0.15213180387836361
84.0,7.0,-0.011064443694663119,-0.021535122441536672
85.0,7.0,0.2191539365452409,0.2127327960378074
86.0,7.0,0.0771641206423815,0.0823975104857259
87.0,7.0,0.060133857865427,0.09295671741678928
88.0,7.0,0.20772946859903382,0.2601441604919603
89.0,7.0,0.10501406871570426,0.08210544423896779
90.0,7.0,0.023386180193022726,-1.4633932186405377e-05
91.0,7.0,0.14954273744443888,0.206340252515899
92.0,7.0,-0.03824632085501645,-0.03932539294259975
93.0,7.0,-0.15199825553926857,-0.21240989969252477
94.0,7.0,0.2384507269417756,0.2601441604919603
95.0,7.0,-0.04452785415216809,-0.0660107986941941
96.0,7.0,-0.11868390129259693,-0.13393728606188907
97.0,7.0,0.14603375472940697,0.08687433842431574
98.0,7.0,-0.26556991774383076,-0.32164202201554287
99.0,7.0,-0.05371508632378186,-0.03899286452201914
0.0,8.0,0.359093893738507,0.33926799910054106
1.0,8.0,0.1771718074802563,0.16322768839814594
2.0,8.0,-0.18045000745045445,-0.13801845654598927
3.0,8.0,-0.245020612924055,-0.18377644378816765
4.0,8.0,-0.26901201350640885,-0.2979335845170953
5.0,8.0,0.051828867443267,0.009220472256675466
6.0,8.0,0.1138053158616413,0.03847323956846323
7.0,8.0,0.038548199925043936,0.019018729268876294
8.0,8.0,0.27502623020829003,0.3412236539512122
9.0,8.0,0.1507632658661485,0.23292716122524135
10.0,8.0,-0.2093395248130544,-0.2549499264263052
11.0,8.0,-0.29777325612264655,-0.31464945155240254
12.0,8.0,0.09565507025340314,0.186492242166109
13.0,8.0,0.03429838631921245,0.053099623224357025
14.0,8.0,-0.09425847525718688,-0.1246247366699003
15.0,8.0,-0.0017837690040839978,0.0033076788638672825
16.0,8.0,-0.067073526267711,-0.12140826453216957
17.0,8.0,0.28618372036483697,0.25455167027873
18.0,8.0,-0.1521896628797805,-0.18190580156613909
19.0,8.0,-0.03971920064901735,0.0021653930814796354
20.0,8.0,0.29038799201802856,0.2859154620356983
21.0,8.0,0.2206063718823018,0.2857287727990497
22.0,8.0,-0.01654000894054537,-0.08449672672368136
23.0,8.0,0.27722076760968123,0.3063941731240716
24.0,8.0,0.1828556593498594,0.28186283725811245
25.0,8.0,-0.1791872185559252,-0.14526199892795572
26.0,8.0,-0.021657492824234025,0.03638375618904983
27.0,8.0,-0.2549545522276859,-0.3255305348112346
28.0,8.0,0.2117222667066207,0.15286695595087513
29.0,8.0,-0.06530662006746046,0.01932323210146809
30.0,8.0,-0.09365605322543244,-0.0086927391870596
31.0,8.0,0.029238041252475103,0.035005127979952325
32.0,8.0,-0.11810946998379152,-0.13503582144753248
33.0,8.0,-0.09643424419102328,-0.09062049443790425
34.0,8.0,0.07100283117270148,0.06636891973692047
35.0,8.0,-0.2866586138350184,-0.2943146854682143
36.0,8.0,0.2117222667066207,0.26761991684413355
37.0,8.0,0.006818172665289268,0.04758023316552912
38.0,8.0,-0.13214486303444728,-0.21435424934055894
39.0,8.0,0.3359435615227701,0.3442667025137788
40.0,8.0,-0.2143157096219234,-0.2267518507250786
41.0,8.0,0.2548133857217921,0.278408171455573
42.0,8.0,0.10204639149654796,0.0693189793576254
43.0,8.0,0.17401100861091912,0.2075059826432776
44.0,8.0,-0.43479310858652037,-0.40240775348776564
45.0,8.0,-0.22077815554088256,-0.26036122283223034
46.0,8.0,-0.29878075503782203,-0.29908075186265565
47.0,8.0,0.04126833664564382,0.02477062751188894
48.0,8.0,0.29512573164159267,0.32023810207162584
49.0,8.0,0.18027001627297284,0.14085792515972015
50.0,8.0,-0.3279982235779128,-0.3602665840225869
51.0,8.0,0.03273626423885112,-0.08183206023181674
52.0,8.0,-0.1226567624363405,-0.06272951603039832
53.0,8.0,0.24926812454751648,0.2169151201703682
54.0,8.0,0.03817808296142125,0.09210331297340732
55.0,8.0,-0.5335367631338555,-0.5183044315992293
56.0,8.0,0.3779335163100862,0.39168484487568694
57.0,8.0,0.1536187578410024,0.12501267619916853
58.0,8.0,0.19821742115959795,0.33100091268634013
59.0,8.0,-0.08302098735715185,-0.053165531500096175
60.0,8.0,0.25403689229003357,0.2527067413518495
61.0,8.0,0.1258464544114968,0.14513080128391376
62.0,8.0,0.09174976505249982,0.07374863544444255
63.0,8.0,0.08891257751338205,0.07374863544444255
64.0,8.0,-0.23910252142401972,-0.22358280093296828
65.0,8.0,-0.2121358483327253,-0.13862935771073331
66.0,8.0,0.03160138922320408,-0.009163147567704866
67.0,8.0,-0.19764336393750795,-0.13955496553610336
68.0,8.0,0.37088362390105795,0.3163745290304464
69.0,8.0,0.20775788375722487,0.24604340762125465
70.0,8.0,0.10501122590949959,0.19125727125111336
71.0,8.0,0.07854198153706417,0.16414073995889805
72.0,8.0,-0.45934755117407294,-0.4838976052848885
73.0,8.0,-0.24694331085379007,-0.2943146854682143
74.0,8.0,-0.4754880047682909,-0.3864293511746043
75.0,8.0,0.2007528575747974,0.13743192538446575
76.0,8.0,0.17566804602603697,0.13730385062651224
77.0,8.0,-0.06681176238619241,-0.03064359300154505
78.0,8.0,-0.19561464930776717,-0.2394280498935199
79.0,8.0,-0.015977710489396554,-0.09518164556298055
80.0,8.0,-0.20432039558296558,-0.2010153251406673
81.0,8.0,0.0019576711420775704,-0.04072006292876385
82.0,8.0,0.27308736706725506,0.3233951931852754
83.0,8.0,0.004555659917726819,0.008584542532506127
84.0,8.0,-0.09734878442969647,-0.13280581389728446
85.0,8.0,0.2206063718823018,0.2009030791154949
86.0,8.0,0.12140861211090571,0.16130340768946422
87.0,8.0,0.08501764238686518,0.03778976369669241
88.0,8.0,0.1403756853657868,0.16046029500782522
89.0,8.0,0.10324037458592666,0.13309698689332755
90.0,8.0,0.010670346543312965,-0.01942789903627366
91.0,8.0,0.10692466526172381,0.03714356832701823
92.0,8.0,-0.12955086299868263,-0.12418987563496225
93.0,8.0,-0.1796128777338564,-0.13862935771073331
94.0,8.0,0.3503948740873193,0.393047571773974
95.0,8.0,-0.06695242989261607,-0.05965649805017009
96.0,8.0,-0.0969146087608314,-0.1626730824515815
97.0,8.0,0.0927333233993939,0.1324071257140926
98.0,8.0,-0.26850083309627343,-0.3696160413531877
99.0,8.0,0.06865104629968276,0.034377852144812995


==> pics/PAA_scatter/cifar100_resnet56_rate20.txt <==
class,model,before,after
0.0,0.0,0.3392617988964483,0.5062693372414916
1.0,0.0,0.27229870895162595,0.004749725977347428
2.0,0.0,-0.19325420209332983,-0.17471819645732697
3.0,0.0,-0.32267219366156635,-0.47983928827665384
4.0,0.0,-0.2883752983829889,-0.4886629266012155
5.0,0.0,0.09737471889168174,-0.13102391893484158
6.0,0.0,0.09072571506278058,-0.03381642512077304
7.0,0.0,-0.007852993878753605,-0.04479578392621887
8.0,0.0,0.20260243166211692,0.314293833475419
9.0,0.0,0.1615520601967273,0.27408823060996973
10.0,0.0,-0.3563741840254933,-0.0830202182859188
11.0,0.0,-0.2888058033446446,-0.2123503465658476
12.0,0.0,0.07391273219920808,0.027731326644370006
13.0,0.0,-0.006454618958216252,-0.25960932577189666
14.0,0.0,-0.02321231841356872,-0.09420289855072471
15.0,0.0,0.007970722327326948,-0.2154513294533836
16.0,0.0,-0.008150667747976795,-0.018719806763285173
17.0,0.0,0.3112991899085005,0.4177693761814744
18.0,0.0,-0.18720663239387964,-0.29056450795581235
19.0,0.0,0.09189226662969265,0.22929606625258794
20.0,0.0,0.28710107620258674,0.328502415458937
21.0,0.0,0.15544155198909268,0.17128935532233877
22.0,0.0,-0.07243719854208944,-0.01368760064412255
23.0,0.0,0.1575048404747875,0.26635711270578294
24.0,0.0,0.19328226281673558,0.21342630571506682
25.0,0.0,-0.11253736217705222,-0.29111531190926276
26.0,0.0,-0.07739742742689108,-0.23475762118940535
27.0,0.0,-0.11608721272834412,-0.3641424320952107
28.0,0.0,0.20694918743920884,0.469404186795491
29.0,0.0,0.006435351843964734,-0.06223358908780903
30.0,0.0,-0.02358471173479876,-0.12838392124692377
31.0,0.0,-0.002528972696916012,0.053252443545669
32.0,0.0,-0.09566678529962598,-0.005832449628844119
33.0,0.0,-0.07436861509900343,0.020121007457436193
34.0,0.0,0.02980130555921081,0.06196901549225369
35.0,0.0,-0.36863372337738864,-0.35056056877221775
36.0,0.0,0.1755742456979936,0.08695652173913031
37.0,0.0,0.013661453293183365,0.05676328502415457
38.0,0.0,-0.2271800767023773,-0.18478260869565222
39.0,0.0,0.3127417632747365,0.3866523528359275
40.0,0.0,-0.20059567042615103,-0.2054411390795831
41.0,0.0,0.32907176347006234,0.4111365369946604
42.0,0.0,-0.032755367463676174,0.2526981190255936
43.0,0.0,0.188054821601688,-0.10122458150769585
44.0,0.0,-0.4459805891744607,-0.4938192668371697
45.0,0.0,-0.11291906653740622,-0.4786779272234387
46.0,0.0,-0.2634060106069534,-0.2619431025228128
47.0,0.0,-0.04955614271864958,0.25418060200668885
48.0,0.0,0.26471798178806116,0.5005123700775873
49.0,0.0,0.2227460223924573,0.4324233232221097
50.0,0.0,-0.24806030249459832,-0.5274102079395085
51.0,0.0,-0.04593540421472055,0.10270951480781346
52.0,0.0,-0.06509224423190245,0.04452278365321834
53.0,0.0,0.3243811122420434,0.4646931853222323
54.0,0.0,0.09173751999326554,-0.007936507936507924
55.0,0.0,-0.48758678998744587,-0.6152366294728743
56.0,0.0,0.3228626748283286,0.5345268542199487
57.0,0.0,0.0776097252231608,0.24054820415879014
58.0,0.0,0.23810479068192947,0.2832125603864734
59.0,0.0,0.03123158515026517,-0.2801612438813707
60.0,0.0,0.26502011221849314,0.4930721452460581
61.0,0.0,-0.017874680809271258,0.03770930068946095
62.0,0.0,-0.004234051376066631,0.23718628490632732
63.0,0.0,0.08815021160336431,-0.2549088359046284
64.0,0.0,-0.09767236299351785,0.10463061152350642
65.0,0.0,-0.12235609774445516,-0.29234601449275366
66.0,0.0,0.09705487781943105,-0.09420289855072471
67.0,0.0,-0.22620429397094088,-0.04331542094121494
68.0,0.0,0.3972504541063976,0.5127745405647691
69.0,0.0,0.1458128723891836,0.1857707509881422
70.0,0.0,0.07456064334985615,0.015117441279360152
71.0,0.0,0.05032846635675155,0.09002702038811085
72.0,0.0,-0.4133322208373965,-0.6233318984072321
73.0,0.0,-0.2991630003833149,-0.2634177416786113
74.0,0.0,-0.3356211076062717,-0.34123847167325433
75.0,0.0,0.3164658533833173,0.5132139812446717
76.0,0.0,0.20912598258858597,0.3546154850502676
77.0,0.0,0.029456659874619383,-0.142901667445847
78.0,0.0,-0.22833010635014162,-0.24208813960366757
79.0,0.0,-0.04040049088245309,0.16877045348293582
80.0,0.0,-0.2380062178692621,-0.5365689248399057
81.0,0.0,-0.004951979240972155,-0.019957234497505347
82.0,0.0,0.270985707188002,0.4646931853222323
83.0,0.0,-0.027695934001178445,-0.1360089186176143
84.0,0.0,0.04281845689352658,0.004253308128544375
85.0,0.0,0.19877061018868367,0.18381403357727072
86.0,0.0,0.1405326287376205,-0.06972189580885246
87.0,0.0,0.022709010066378776,0.07120352867044735
88.0,0.0,0.19696523276370073,0.3260122516061555
89.0,0.0,0.046738827032224095,0.08357036435053485
90.0,0.0,0.0022508380266043544,0.011881446664055197
91.0,0.0,0.075427224513848,0.26434178743961334
92.0,0.0,-0.17628199035616302,0.11482720178372349
93.0,0.0,-0.1833414465424918,-0.30667382358203626
94.0,0.0,0.3258691809074839,0.46978397593655996
95.0,0.0,-0.11347980037651022,0.00444827091404793
96.0,0.0,-0.10269459473937954,0.058257999713014624
97.0,0.0,0.054340416190047106,-0.11703811959566444
98.0,0.0,-0.3210524967333657,-0.24749163879598665
99.0,0.0,0.0435081516401494,0.23951182303585042
0.0,1.0,0.27807334293171543,0.3073323139450986
1.0,1.0,0.25935362942787277,0.03762949335636694
2.0,1.0,-0.26700412137305335,-0.2285084496693608
3.0,1.0,-0.3396485987186038,-0.5046603208149989
4.0,1.0,-0.20166876979732692,-0.43686748151048227
5.0,1.0,-0.00947289807790579,-0.025326515617268144
6.0,1.0,0.07356235997012699,-0.0514448151672468
7.0,1.0,0.021170230601575954,-0.15220708754874804
8.0,1.0,0.2546676624346527,0.3553711933686681
9.0,1.0,0.1714917483049979,0.2819924075434729
10.0,1.0,-0.20649738610903656,0.017351494941502354
11.0,1.0,-0.2777946474735123,-0.35854821967974065
12.0,1.0,0.12728451251990372,0.052196058009887025
13.0,1.0,-0.09475637630977432,-0.2104618636967142
14.0,1.0,-0.13124323665239063,-0.21932402645113888
15.0,1.0,-0.07991038088125466,-0.2419206232578753
16.0,1.0,-0.03680386395203566,0.06900663687500751
17.0,1.0,0.22479462285287524,0.3776634827332844
18.0,1.0,-0.15576192486281135,-0.20609223028929374
19.0,1.0,-0.010230616266409866,-0.03675561369867918
20.0,1.0,0.30297300303497376,0.3218702575758616
21.0,1.0,0.21765106990940672,0.27861578136030307
22.0,1.0,-0.02707072921734007,0.11525139078408725
23.0,1.0,0.14775362603671233,0.273295037071672
24.0,1.0,0.20362246858617863,0.21365592526503618
25.0,1.0,-0.25934612607163354,-0.16856800340307046
26.0,1.0,-0.1336818521284541,-0.2511162606680608
27.0,1.0,-0.18678947805161403,-0.4088187353788205
28.0,1.0,0.2263668880940215,0.4447407309562533
29.0,1.0,-0.034406801397092554,0.020491468691321794
30.0,1.0,-0.015547559236879647,-0.14278716629928973
31.0,1.0,-0.020292787909449373,-0.12080735005055353
32.0,1.0,-0.1276014989392427,-0.2803957066135422
33.0,1.0,-0.08640704191651506,0.055680829680677606
34.0,1.0,0.1240886028194606,0.11702444545941977
35.0,1.0,-0.36440341315367136,-0.3243642690043663
36.0,1.0,0.15488555084191163,0.2966244543372089
37.0,1.0,0.018399076651503785,0.170563743498869
38.0,1.0,-0.17372443709977273,-0.4338369249041297
39.0,1.0,0.28454070201643017,0.33264180029102014
40.0,1.0,-0.15403781715320505,-0.03981029991316548
41.0,1.0,0.3623419149931473,0.23542683997321084
42.0,1.0,0.1164671358846117,0.22458976242958603
43.0,1.0,0.13579785909882994,0.052033932269053555
44.0,1.0,-0.34279312920089616,-0.5120775165319618
45.0,1.0,-0.16483975362772738,-0.38268630828344635
46.0,1.0,-0.23693866285677168,-0.26196599139288335
47.0,1.0,0.034066754753834666,0.2829035606405187
48.0,1.0,0.29751586062265684,0.4770824969511503
49.0,1.0,0.26880114352710666,0.3470487386725446
50.0,1.0,-0.4568538257858646,-0.5076391676829499
51.0,1.0,0.08486301639086521,-0.19818527459967575
52.0,1.0,-0.09264132111423651,0.10906242635132322
53.0,1.0,0.2802731249333191,0.3693140070803554
54.0,1.0,0.13736802077409543,0.023407158601868417
55.0,1.0,-0.5404147756649623,-0.5566140515341154
56.0,1.0,0.3459281569811817,0.4695077149155034
57.0,1.0,0.0469523217912656,0.2659610381873423
58.0,1.0,0.3373395626725951,0.239897134459956
59.0,1.0,-0.14648458337778728,-0.21100256917288415
60.0,1.0,0.19761284809828505,0.4327700220426158
61.0,1.0,0.09418691491394131,0.07287067681884095
62.0,1.0,0.03299295750071539,0.23934385595283403
63.0,1.0,-0.0820263878516305,-0.1818917133348563
64.0,1.0,-0.21922737456718042,-0.035635562086700906
65.0,1.0,-0.3065187239944521,-0.404952861918018
66.0,1.0,-0.05352745879517,-0.1765689528490714
67.0,1.0,-0.2951305267221052,-0.1368855288899905
68.0,1.0,0.35786543553533845,0.5214600078670615
69.0,1.0,0.15488555084191163,0.3062290799248919
70.0,1.0,0.1278596576793525,-0.01929040212206872
71.0,1.0,0.15011202389843173,0.18960148350302655
72.0,1.0,-0.5531810318964911,-0.5801406528812848
73.0,1.0,-0.23223496401973862,-0.2524306682842643
74.0,1.0,-0.2619601985678513,-0.36321332353661523
75.0,1.0,0.2546676624346527,0.2897275157503088
76.0,1.0,0.20985810306198666,0.3960323291697282
77.0,1.0,0.011828760027945702,-0.15972298216267763
78.0,1.0,-0.1545366156100723,-0.06159154074689317
79.0,1.0,0.06279083127477458,0.09790806286790486
80.0,1.0,-0.20836445108289764,-0.1928840202168637
81.0,1.0,-0.0223368864145563,-0.08826163673125706
82.0,1.0,0.36787075979717776,0.4472424465076926
83.0,1.0,-0.049494195125263075,-0.1508740798247681
84.0,1.0,0.026885735623599725,-0.029959794929372886
85.0,1.0,0.19492158327109793,0.08139176601644907
86.0,1.0,0.04842879301430454,0.106081075742852
87.0,1.0,0.11291716088974804,0.07411051196154374
88.0,1.0,0.3090433075160904,0.22458976242958603
89.0,1.0,0.09710720587943725,-0.022303334834443408
90.0,1.0,0.04065916575864055,-0.013243786472027752
91.0,1.0,0.08213561750316264,0.2966244543372089
92.0,1.0,0.07542942494398804,0.0019370783514794621
93.0,1.0,-0.12138118877125154,-0.2545975359124258
94.0,1.0,0.35064274704844844,0.45564443458611187
95.0,1.0,-0.028401139815976185,0.07440422552784437
96.0,1.0,-0.07745024820981411,0.054844646845286955
97.0,1.0,0.08213561750316264,-0.3320419477656803
98.0,1.0,-0.3148385417023521,-0.22506429096252756
99.0,1.0,-0.013626051545084365,0.17923458604330506
0.0,2.0,0.3558709210883123,0.3866428476241587
1.0,2.0,0.1678167017972843,-0.055867643751093356
2.0,2.0,-0.18999918999919005,-0.09057839214259723
3.0,2.0,-0.2293030267713812,-0.4582169144679303
4.0,2.0,-0.21624921624921623,-0.34022353939757055
5.0,2.0,0.142308834616527,-0.10681806371147946
6.0,2.0,0.006780667797616907,0.0726511272164238
7.0,2.0,0.036699149906697016,0.010468453174892006
8.0,2.0,0.2771012771012771,0.36413241178610417
9.0,2.0,0.19709303382772772,0.2883472777979873
10.0,2.0,-0.23544477999923544,-0.033020062531369306
11.0,2.0,-0.3835842892446666,-0.3132938879444102
12.0,2.0,0.12500112500112498,0.22618643756054302
13.0,2.0,-0.0508237930918344,-0.2022617474935064
14.0,2.0,0.023001023001022997,-0.07906672622035157
15.0,2.0,-0.06136698589528782,-0.2250146298258655
16.0,2.0,-0.06076829153752234,0.0173190867557386
17.0,2.0,0.2870012870012871,0.3962836807507597
18.0,2.0,-0.0792990792990793,-0.3791972257739885
19.0,2.0,-0.1153182642544345,-0.024678275631191147
20.0,2.0,0.25536208010434813,0.30377257055663054
21.0,2.0,0.2728584157155585,0.4020249787801627
22.0,2.0,0.02193650580747363,0.08313135317847972
23.0,2.0,0.10226914350625695,0.2890830557978719
24.0,2.0,0.3348327955069528,0.32990686740437397
25.0,2.0,-0.22521661652096436,-0.23939283706471773
26.0,2.0,-0.11191087661675898,-0.18851610375800978
27.0,2.0,-0.1817338756114267,-0.4862024814364956
28.0,2.0,0.20943419912492076,0.31256726907254007
29.0,2.0,0.015256117296933599,0.05907326484659561
30.0,2.0,0.05265928050738178,-0.05921902635441087
31.0,2.0,0.07145676765929924,-0.05268582514853872
32.0,2.0,-0.08615293230677841,-0.19162523746008647
33.0,2.0,-0.015050035458198783,0.09130592942888328
34.0,2.0,0.043514557028070604,0.24287619740511715
35.0,2.0,-0.3967181467181467,-0.19687442422982618
36.0,2.0,0.15500115500115502,0.1574456827276035
37.0,2.0,-0.04238221995231347,0.05967387350340838
38.0,2.0,-0.14326837403760487,-0.3679197335459186
39.0,2.0,0.3443171337908181,0.3338183581908573
40.0,2.0,-0.12565333126080797,-0.0501596540156015
41.0,2.0,0.22034775500122028,0.3500691910460413
42.0,2.0,0.046572475143903794,0.16143000521547812
43.0,2.0,0.17494622989128478,0.04250769681214455
44.0,2.0,-0.43624943624943624,-0.46329216585464755
45.0,2.0,-0.2644385167749654,-0.3095132236638238
46.0,2.0,-0.3236626899993236,-0.20317344835351378
47.0,2.0,0.017810006574051532,0.39661175492386863
48.0,2.0,0.3152870295727438,0.36413241178610417
49.0,2.0,0.15658769504923353,0.3411672196684929
50.0,2.0,-0.3919678959049038,-0.488920088146253
51.0,2.0,0.041031968867020346,-0.17325308376599752
52.0,2.0,-0.014900004999014848,0.1192881327475727
53.0,2.0,0.24255226296042628,0.5122966063246698
54.0,2.0,0.16153581500116157,-0.07066405036469783
55.0,2.0,-0.4705646879559923,-0.5720368904200458
56.0,2.0,0.4015744352823004,0.29381630808578957
57.0,2.0,0.07091453245299398,0.12340316264737994
58.0,2.0,0.3365013365013365,0.5873540791692847
59.0,2.0,-0.12646971470500878,-0.24309009035470824
60.0,2.0,0.26661891367773716,0.443823995979794
61.0,2.0,0.07145676765929924,0.12437580607824339
62.0,2.0,-0.056260738503729216,0.2378238551392427
63.0,2.0,-0.015379450162058935,-0.22530751923258283
64.0,2.0,-0.24876395464630763,-0.09057839214259723
65.0,2.0,-0.21578573263966527,-0.3146387882813776
66.0,2.0,-0.014758630143245563,-0.3194804294944605
67.0,2.0,-0.12549912549912548,-0.1416694937076199
68.0,2.0,0.33797163500133803,0.4622072910648437
69.0,2.0,0.15500115500115502,0.24533409364256956
70.0,2.0,0.05827692034588589,-0.09721650606856368
71.0,2.0,0.16153581500116157,0.20112287830223
72.0,2.0,-0.4171022208405386,-0.4708819736102384
73.0,2.0,-0.33174933174933174,-0.18851610375800978
74.0,2.0,-0.3842676769506038,-0.3237634197983415
75.0,2.0,0.30128996108377554,0.18396398004076958
76.0,2.0,0.26661891367773716,0.4550745725718445
77.0,2.0,0.0007618703270877134,-0.005981033272141215
78.0,2.0,-0.18647744734701263,-0.1716159611595935
79.0,2.0,0.023641800340829508,0.041861647836636116
80.0,2.0,-0.2574992574992575,-0.5553938806030475
81.0,2.0,-0.03270545472380337,0.001905161198833511
82.0,2.0,0.36377687398095565,0.4625749569665447
83.0,2.0,-0.025966767902251813,0.010468453174892006
84.0,2.0,-0.05499905499905501,0.09130592942888328
85.0,2.0,0.27500127500127497,0.20078969581171635
86.0,2.0,0.11375111375111376,-0.007903700519197056
87.0,2.0,0.07485821771536055,0.10131791043281808
88.0,2.0,0.08519339288570052,0.15890895160589377
89.0,2.0,0.07628547995520471,0.05125800541314444
90.0,2.0,-0.01860771425988823,0.07993815933066578
91.0,2.0,0.15830115830115835,0.2791864374257974
92.0,2.0,-0.17182609490301795,0.010468453174892006
93.0,2.0,-0.1283686935860848,-0.2936531201107551
94.0,2.0,0.26661891367773716,0.5278283012004366
95.0,2.0,-0.062104325262220046,-0.09057839214259723
96.0,2.0,-0.20981572357719142,-0.017406538636829186
97.0,2.0,0.22598959808262137,-0.31087306733786874
98.0,2.0,-0.306999306999307,-0.37639661175492384
99.0,2.0,0.015256117296933599,0.3251572000207868
0.0,3.0,0.30034180413137157,0.4076877570366569
1.0,3.0,0.18014214156460606,-0.12574943978944367
2.0,3.0,-0.16596152504693376,-0.23393747127265524
3.0,3.0,-0.17438615610706562,-0.4779461240400009
4.0,3.0,-0.27992854439853354,-0.4141874780320305
5.0,3.0,0.06373825781573855,0.04150074130346869
6.0,3.0,0.05513449249517002,-0.04929675922042333
7.0,3.0,0.020758934267627874,0.020037240632348786
8.0,3.0,0.307772328726408,0.3218333829020852
9.0,3.0,0.18014214156460606,0.30772845351136163
10.0,3.0,-0.22890782504339152,-0.14009763800455746
11.0,3.0,-0.36097488482686885,-0.1777881636115006
12.0,3.0,0.055551157425732814,0.024772423180738842
13.0,3.0,-0.03479783610867261,-0.016400453311095534
14.0,3.0,-0.020521757927018863,-0.3593983707861821
15.0,3.0,-0.018882189393250794,-0.21684058716268734
16.0,3.0,-0.09595284093723698,-0.004314636574842489
17.0,3.0,0.31722936002918156,0.3828963380904968
18.0,3.0,-0.20480350825048957,-0.4525539453342267
19.0,3.0,-0.014477790553065828,0.08068810358886697
20.0,3.0,0.3022568877898861,0.3185935951988937
21.0,3.0,0.14111627709487717,0.19023492663970945
22.0,3.0,0.027625741866737493,-0.03372306503043786
23.0,3.0,0.18588170304621482,0.3034745859173339
24.0,3.0,0.1860260411308115,0.15109657094389908
25.0,3.0,-0.17146362922602876,-0.2729916394038531
26.0,3.0,-0.1366438089576743,-0.32728122477304594
27.0,3.0,-0.18008004468563765,-0.3585220347681057
28.0,3.0,0.27874144193649825,0.6067938404480058
29.0,3.0,0.021697131817506234,0.0263647443710308
30.0,3.0,-0.05570416604745641,-0.11770830024739462
31.0,3.0,0.07919523880290698,-0.06313355593280058
32.0,3.0,-0.03648142613813594,-0.08102875767340989
33.0,3.0,0.01251104371924697,0.16236801839500223
34.0,3.0,0.07666784948486746,0.03858337228020969
35.0,3.0,-0.2423778844276603,-0.2819670512630649
36.0,3.0,0.17649972754743137,0.19332180400882687
37.0,3.0,-0.06140741957434839,0.05746670632166806
38.0,3.0,-0.21171826035265914,-0.18791619295111262
39.0,3.0,0.24896051703803476,0.2505877762548397
40.0,3.0,-0.12975838076150162,0.005437094441479692
41.0,3.0,0.16961961218165705,0.31265398440970954
42.0,3.0,-0.08333715276186363,0.09850164375791409
43.0,3.0,0.2574733930061615,0.13844715807638375
44.0,3.0,-0.4661564854051512,-0.5199001392289596
45.0,3.0,-0.2934911040785054,-0.43509485494218325
46.0,3.0,-0.20440847770317236,-0.21057172965569912
47.0,3.0,-0.09182477171777216,0.2799442968242021
48.0,3.0,0.33749442710655364,0.4020875525782832
49.0,3.0,0.17969153364495558,0.31986636893943315
50.0,3.0,-0.3347911314919786,-0.48736589957964005
51.0,3.0,-0.022651719932147926,0.03349227731805182
52.0,3.0,-0.07705062924810914,0.12686295892402757
53.0,3.0,0.2238511097707026,0.3410833836239602
54.0,3.0,0.16057717484378198,0.13222613535465494
55.0,3.0,-0.521007505443934,-0.6144652633202251
56.0,3.0,0.3554583327209273,0.5005114419280938
57.0,3.0,0.09971764006538851,0.2611369520545404
58.0,3.0,0.3287526334653344,0.3218333829020852
59.0,3.0,-0.05429686972263887,-0.18478841918446767
60.0,3.0,0.2459263462384281,0.3839838057220226
61.0,3.0,0.10593854437751202,0.09549205021337187
62.0,3.0,-0.03604005253581716,0.2318752776768044
63.0,3.0,0.0011654191206950818,-0.2704317508102047
64.0,3.0,-0.21424337615706937,0.3514899011082217
65.0,3.0,-0.2569475404963591,-0.24269962437901368
66.0,3.0,0.07244684876814149,-0.18575063613231554
67.0,3.0,-0.15736319025360312,-0.05284122035009045
68.0,3.0,0.3258387022515946,0.4789630865068673
69.0,3.0,0.18014214156460606,0.20549855711095769
70.0,3.0,0.08227206058139003,0.04094378903539209
71.0,3.0,0.15585938145010808,0.3690417180057311
72.0,3.0,-0.5046316936642394,-0.6651935181465113
73.0,3.0,-0.24318730976481012,-0.2918749734453115
74.0,3.0,-0.40301768210818595,-0.34259882286518634
75.0,3.0,0.29291127953633517,0.16840629381523606
76.0,3.0,0.21460498188095145,0.2893524343906023
77.0,3.0,-0.05925468429814275,-0.1114342259380428
78.0,3.0,-0.19444780091194078,-0.23664122137404586
79.0,3.0,0.009429756306832859,0.12144906687703501
80.0,3.0,-0.24146728092336664,-0.3699260874833394
81.0,3.0,-0.009263387328478858,0.07971538702398039
82.0,3.0,0.30597098943064155,0.662366678192409
83.0,3.0,-0.014647825440824106,-0.2729916394038531
84.0,3.0,-0.02948250187279564,0.0014911089844878759
85.0,3.0,0.25068235758038565,0.06647920665963696
86.0,3.0,0.2354366194156921,0.02442087174911592
87.0,3.0,0.07171027813025128,0.05481123747208812
88.0,3.0,0.20452714487958626,0.28917180221991157
89.0,3.0,0.1717365707557414,0.10410148221377431
90.0,3.0,-0.03025356980033301,-0.00862496282343622
91.0,3.0,0.16765386493429282,0.11168754168828268
92.0,3.0,-0.11813554256710751,0.04204531685447717
93.0,3.0,-0.19629019686340876,-0.31059552012434355
94.0,3.0,0.29291127953633517,0.45401672119229375
95.0,3.0,-0.02524301011350338,-0.02825615167841755
96.0,3.0,-0.16237722746862304,-0.05990298198774111
97.0,3.0,0.12283482769439066,-0.16008503794763343
98.0,3.0,-0.35653189073911506,-0.2779711487230049
99.0,3.0,0.0005458860643085993,0.17754875307826604
0.0,4.0,0.3458044546127447,0.3232764324467382
1.0,4.0,0.19011335103989788,-0.05798672406495506
2.0,4.0,-0.14042167092476296,-0.1371419138942661
3.0,4.0,-0.2359303741553449,-0.48014140153878143
4.0,4.0,-0.3001816836013727,-0.45414847161572053
5.0,4.0,-0.027175637094215915,-0.041510709087128235
6.0,4.0,0.0457764890431145,-0.03287567043025552
7.0,4.0,0.06651385274149779,0.07516210136297483
8.0,4.0,0.2046269284916039,0.45173278825606245
9.0,4.0,0.1483359505247065,0.2596573731944911
10.0,4.0,-0.14920408041723035,-0.14710698689956328
11.0,4.0,-0.22762526952659867,-0.3215404731946808
12.0,4.0,0.049727474597940954,0.09928432799611836
13.0,4.0,-0.03009265167564258,-0.2696352789224429
14.0,4.0,-0.08686538873939005,-0.25783344824944454
15.0,4.0,-0.03635322542351581,-0.16245003581248124
16.0,4.0,-0.05308713598869035,0.07654051431344014
17.0,4.0,0.2872912174556689,0.34713357966633085
18.0,4.0,-0.12695249482814247,-0.2466111717612809
19.0,4.0,-0.05933876141130031,-0.00754267566494644
20.0,4.0,0.30528561081795247,0.47379912663755475
21.0,4.0,0.2216768592843848,0.38908453459798725
22.0,4.0,0.03178341520310441,0.23466417134539416
23.0,4.0,0.17465323592829785,0.23138223574904807
24.0,4.0,0.19041260005952068,0.2970729387349215
25.0,4.0,-0.26582537476003926,-0.14253208184844987
26.0,4.0,0.05516796069105625,-0.28646859034734706
27.0,4.0,-0.2749135183310926,-0.4126007174867334
28.0,4.0,0.2734493764077585,0.35984064965908225
29.0,4.0,-0.033218024441456884,-0.04692590282109924
30.0,4.0,-0.022945965951147236,0.015537727226566494
31.0,4.0,0.03448583378666411,-0.13573508005822416
32.0,4.0,-0.09364189791386573,0.04353968661700485
33.0,4.0,-0.08161307125037696,0.11191978004205091
34.0,4.0,0.0699811654000337,0.05478556209522612
35.0,4.0,-0.3017052358141418,-0.2924146854277858
36.0,4.0,0.2526333769857086,0.20122666440553424
37.0,4.0,0.04920483209129524,-0.02144263819064744
38.0,4.0,-0.1959978559942826,-0.29904311928794713
39.0,4.0,0.2872912174556689,0.34643377001455605
40.0,4.0,-0.17047397840679962,-0.03544308237316065
41.0,4.0,0.1755997735881917,0.2873856801516025
42.0,4.0,-0.09732628044267119,0.12730206948927283
43.0,4.0,0.16434767421552082,0.18574489311940873
44.0,4.0,-0.4168180696678106,-0.5264301808538214
45.0,4.0,-0.1177504130872007,-0.38876000727802035
46.0,4.0,-0.29001948669919486,-0.1994177583697234
47.0,4.0,-0.04597417550785419,0.2843565373747754
48.0,4.0,0.2771948157501343,0.45226553423340415
49.0,4.0,0.19011335103989788,0.3378713930987244
50.0,4.0,-0.3146366203361022,-0.3351808308140186
51.0,4.0,-0.09452185723627955,-0.0902474526928675
52.0,4.0,-0.12837150743305414,0.1448571381842566
53.0,4.0,0.18159161749027225,0.4247068193677736
54.0,4.0,0.16636386066437878,0.02906435679003505
55.0,4.0,-0.4947892801334696,-0.610106051154086
56.0,4.0,0.36395013265246723,0.30529713309284223
57.0,4.0,0.12150371217728731,0.34593527546808633
58.0,4.0,0.25510893701927717,0.4615696661655571
59.0,4.0,-0.15214319359397074,-0.2765823117798705
60.0,4.0,0.24415326708348434,0.4192139737991267
61.0,4.0,0.09266504529272857,0.122673356251355
62.0,4.0,0.0045468964787988364,0.14202979342810243
63.0,4.0,-0.05645797577699877,-0.3716816939461531
64.0,4.0,-0.11176905995558847,-0.17295222972078866
65.0,4.0,-0.2794586769551234,-0.2892558224163027
66.0,4.0,0.14247095549190616,-0.21397379912663753
67.0,4.0,-0.09532033884365482,-0.22868805771786593
68.0,4.0,0.3308510717837143,0.5340925307532038
69.0,4.0,0.17258209906853017,0.2476606363069246
70.0,4.0,-0.02238733013979865,0.06720971895644394
71.0,4.0,0.02804506949584668,0.20618877058698457
72.0,4.0,-0.4168180696678106,-0.5858037182991916
73.0,4.0,-0.25247891184381205,-0.4130628727050758
74.0,4.0,-0.2853314275504734,-0.13573508005822416
75.0,4.0,0.24352331606217614,0.15524132991381898
76.0,4.0,0.2771948157501343,0.4335494684839663
77.0,4.0,-0.08280500756283593,0.045692583111646486
78.0,4.0,-0.1731183441028001,-0.12738020972581174
79.0,4.0,-0.03635322542351581,0.016782258755030463
80.0,4.0,-0.34521437112110687,-0.4874633536297845
81.0,4.0,-0.08797715977582737,0.0808941156124346
82.0,4.0,0.3543946958124006,0.5894527263297028
83.0,4.0,0.0209551034993237,-0.26006792819019886
84.0,4.0,0.05059573553640082,-0.0716810741763954
85.0,4.0,0.25753125920266157,0.26104313488117364
86.0,4.0,0.1263798152737104,0.04423770647427386
87.0,4.0,0.12791230481830032,-0.0565529139037145
88.0,4.0,0.24851738560459463,0.3699803065330936
89.0,4.0,0.041287683950369504,0.057490140459572896
90.0,4.0,0.020097158034198145,0.03549070425202071
91.0,4.0,0.06532371313737831,0.2000991049583449
92.0,4.0,-0.0016008813454288999,0.0020462839904647856
93.0,4.0,-0.21790986411183888,-0.32703236226595683
94.0,4.0,0.3471502590673576,0.4556040756914121
95.0,4.0,-0.07113104309081145,-0.09802311549036434
96.0,4.0,-0.05793688177107866,-0.0027712462210277462
97.0,4.0,0.19761475062167846,-0.22209564795477074
98.0,4.0,-0.29439598220771046,-0.2369817345165985
99.0,4.0,0.06916687227568057,0.08249037274519554
0.0,5.0,0.3669856299803287,0.517393118622207
1.0,5.0,0.03857566765578622,-0.012721784999012761
2.0,5.0,-0.2034983601436827,-0.05488830670008591
3.0,5.0,-0.23257955591936968,-0.5258146504305603
4.0,5.0,-0.34058687767886586,-0.34135808402846757
5.0,5.0,0.08184965380811066,-0.12112423363548473
6.0,5.0,0.059771089444679903,-0.01656832349901654
7.0,5.0,0.020029673590504386,0.02978334363116682
8.0,5.0,0.20999106911353738,0.33171211858027916
9.0,5.0,0.2236532166783932,0.303834087112415
10.0,5.0,-0.20774394284232672,-0.21420713499921423
11.0,5.0,-0.27464556544675245,-0.08324165749908323
12.0,5.0,0.08893910108077205,0.1568617179178235
13.0,5.0,-0.1957625003466542,-0.20493524278681555
14.0,5.0,-0.10979228486646893,-0.18870943141511787
15.0,5.0,0.018211438878221853,-0.1832516584991833
16.0,5.0,-0.059453158117846655,-0.05973503333239315
17.0,5.0,0.2806496954552553,0.32711683866799374
18.0,5.0,-0.24638500306156103,-0.31565926545706213
19.0,5.0,-0.0004685303763861561,0.10011001100110008
20.0,5.0,0.22439572469822233,0.37513751375137516
21.0,5.0,0.19276197125734565,0.12584357850989783
22.0,5.0,-0.0007872585235875847,0.1338853183563971
23.0,5.0,0.17390028369256844,0.4392120215605789
24.0,5.0,0.19602737237328158,0.2722360671441294
25.0,5.0,-0.18947137048027263,-0.3252658599193253
26.0,5.0,-0.05874094636418756,-0.34421666010883323
27.0,5.0,-0.2506669064532566,-0.39342305157834084
28.0,5.0,0.19003461918892184,0.3609608383518765
29.0,5.0,-0.09869935383676764,0.03135313531353136
30.0,5.0,-0.010880316518298834,-0.0161617787795039
31.0,5.0,0.023227258774173747,-0.14211604646703196
32.0,5.0,-0.13452027695351138,-0.10234078963451904
33.0,5.0,-0.04620601949978804,0.09186948657412561
34.0,5.0,0.03857566765578622,0.23956057577588744
35.0,5.0,-0.28615419069480996,-0.24040023049924034
36.0,5.0,0.17457962413452013,0.15511551155115513
37.0,5.0,0.08484094317347879,0.016405988424929494
38.0,5.0,-0.20109564026477983,-0.3181136295447727
39.0,5.0,0.21926139201457223,0.27964185307419626
40.0,5.0,-0.21594171431328563,-0.175758554448717
41.0,5.0,0.2962673746681243,0.2754898678273624
42.0,5.0,-0.015036281574944622,0.3627488875013627
43.0,5.0,0.24492649817524462,0.15892092353889473
44.0,5.0,-0.42369472987223195,-0.32300922399932297
45.0,5.0,-0.15633909350090194,-0.31951958082406173
46.0,5.0,-0.2851362287564069,-0.26659332599926655
47.0,5.0,-0.0057817614488055455,0.1957717510881523
48.0,5.0,0.24308284545673262,0.37919396659429944
49.0,5.0,0.19602737237328158,0.395972930626396
50.0,5.0,-0.4273517621948046,-0.4633609702433658
51.0,5.0,-0.02048342024142203,-0.1650950809366651
52.0,5.0,-0.021077426657285406,0.004448270914047835
53.0,5.0,0.24346474494842443,0.5905204978329158
54.0,5.0,0.15397296406198477,0.19178584525119183
55.0,5.0,-0.4398352812935264,-0.585275987916252
56.0,5.0,0.30628306025029023,0.45339737225755106
57.0,5.0,0.1275964391691394,0.33738864082486675
58.0,5.0,0.30234091658423995,0.3810904900013812
59.0,5.0,-0.0007872585235875847,-0.07578833764135226
60.0,5.0,0.2575950261410201,0.44565738625144563
61.0,5.0,0.0892837020621267,0.06955139958440296
62.0,5.0,-0.058186040510901885,0.19391784139654286
63.0,5.0,0.006173471127937374,-0.3528764641169999
64.0,5.0,-0.1493570722057369,-0.0055502725413784275
65.0,5.0,-0.3279058560957671,-0.25596424376737187
66.0,5.0,0.13643538102152905,-0.2735122568860659
67.0,5.0,-0.06507865533921396,-0.12225265079699454
68.0,5.0,0.348799568384138,0.49397655814964203
69.0,5.0,0.10885522411369662,0.3017968463513017
70.0,5.0,0.07903965470731045,-0.09756600660066006
71.0,5.0,0.13457846046430427,0.21591106479068953
72.0,5.0,-0.4475661342256456,-0.44121396266610785
73.0,5.0,-0.25816023738872407,-0.3313056795875666
74.0,5.0,-0.3604829632661415,-0.34939730532193003
75.0,5.0,0.26112759643916905,0.20126955224258056
76.0,5.0,0.18694362017804153,0.20126955224258056
77.0,5.0,-0.07066227541004996,-0.21420713499921423
78.0,5.0,-0.12724733810438124,-0.1008716256241009
79.0,5.0,0.024132769622646343,0.035597386899183674
80.0,5.0,-0.30669181064366735,-0.36104721583269433
81.0,5.0,-0.06583141004505992,0.0060003050452537305
82.0,5.0,0.2868648943256827,0.43243491015768243
83.0,5.0,0.035125250155268746,-0.18351210121012101
84.0,5.0,-0.030466844904075002,-0.06286924988795183
85.0,5.0,0.18694362017804153,0.2895062400012896
86.0,5.0,0.1644067159974457,0.05901394737174866
87.0,5.0,0.09176417893734938,0.03317210027881095
88.0,5.0,0.24492649817524462,0.18159964144562613
89.0,5.0,0.09605154115539866,-0.011495352433794103
90.0,5.0,0.031031534476688615,-0.07634873763065524
91.0,5.0,0.2337966578166484,0.12831796000112838
92.0,5.0,-0.052970515815392395,-0.031738379830492484
93.0,5.0,-0.11957478723057363,-0.34861907243355916
94.0,5.0,0.362562829286017,0.6363643532812062
95.0,5.0,-0.006343070263795589,-0.1568499915684999
96.0,5.0,-0.0836097050096003,-0.08324165749908323
97.0,5.0,0.09323754490082761,-0.08324165749908323
98.0,5.0,-0.21992107436752426,-0.29780212063759565
99.0,5.0,0.0575162573394784,0.27790556833461133
0.0,6.0,0.381283607123477,0.34987230937614
1.0,6.0,0.15882620678485776,0.056087866510493675
2.0,6.0,-0.1675299689211188,-0.2636451572954356
3.0,6.0,-0.2600266390409945,-0.4103751856396876
4.0,6.0,-0.3058656967995169,-0.4983582634075155
5.0,6.0,0.04375189861586037,-0.2048569210189057
6.0,6.0,0.014037568721600212,0.026085370302809156
7.0,6.0,0.03437136478140562,-0.01776443184688359
8.0,6.0,0.2970319585348861,0.3732378488946459
9.0,6.0,0.17162448818509202,0.29668619754464765
10.0,6.0,-0.23100807586613148,-0.08792411528639187
11.0,6.0,-0.2683409464675002,-0.21822067024547878
12.0,6.0,0.025577114311604195,0.2790029647708069
13.0,6.0,-0.08591525999181668,-0.23269806524093284
14.0,6.0,-0.12352669866991586,-0.3159430864647939
15.0,6.0,0.02351455534516645,-0.196703807958657
16.0,6.0,0.006363770904247568,-0.02008376022504913
17.0,6.0,0.29495338167825963,0.23169222038247944
18.0,6.0,-0.2031056112749172,-0.2319360970832774
19.0,6.0,0.01652906151944189,0.07016903806396689
20.0,6.0,0.28160334681559723,0.32033842358541365
21.0,6.0,0.24378501097364763,0.26975270224835635
22.0,6.0,-0.023235163534112677,0.14539762266360093
23.0,6.0,0.19301827583186604,0.3916209375011752
24.0,6.0,0.21787282324502985,0.4285525905152898
25.0,6.0,-0.19660035095879408,-0.1503950662941733
26.0,6.0,-0.035540338525341074,-0.3463456159552475
27.0,6.0,-0.21069508164372747,-0.36299462020001977
28.0,6.0,0.2253322321256651,0.5283433743849649
29.0,6.0,-0.02831780884170992,-0.1359281092186871
30.0,6.0,-0.09248550071065366,-0.01927324224343217
31.0,6.0,-0.04420107542795116,-0.22405484434812442
32.0,6.0,-0.13437078529323887,-0.23826629408533823
33.0,6.0,-0.054054672588487875,0.032085869544346016
34.0,6.0,0.07059975628111442,0.16082385327186488
35.0,6.0,-0.267210846428946,-0.14676772075178598
36.0,6.0,0.19404792336566792,0.08809052913202368
37.0,6.0,0.09454392975186238,0.24941902015562753
38.0,6.0,-0.14618458350883987,-0.3249202113143373
39.0,6.0,0.23568367072765964,0.5127112234274476
40.0,6.0,-0.254010595455962,-0.25447710292974635
41.0,6.0,0.2431552464111292,0.10331760247613891
42.0,6.0,-0.02267669307301164,0.20949193407674113
43.0,6.0,0.21684508246592013,0.12255493503213316
44.0,6.0,-0.39456725012445,-0.2048569210189057
45.0,6.0,-0.21575472855626765,-0.2511376946561954
46.0,6.0,-0.2748261062601746,-0.20193360087559287
47.0,6.0,-0.035540338525341074,0.12668197523445715
48.0,6.0,0.24420299630275258,0.2818363785164223
49.0,6.0,0.18688796510256336,0.5161780940693746
50.0,6.0,-0.36965232214603233,-0.45626245334381055
51.0,6.0,-0.06818169360717821,-0.1300199253500968
52.0,6.0,-0.10349381268428184,0.037879455018933444
53.0,6.0,0.2403363002741426,0.4128234292622558
54.0,6.0,0.1782100116240476,0.0973412987960598
55.0,6.0,-0.423599697779301,-0.695974705095464
56.0,6.0,0.29300608335994655,0.475718285379321
57.0,6.0,0.11377433711355467,0.17809801775507725
58.0,6.0,0.3594859422270101,0.4085222523425341
59.0,6.0,-0.10306259277696299,-0.16224140959638958
60.0,6.0,0.3225055812884353,0.4410798978475009
61.0,6.0,0.10570732097322659,0.19648664446301278
62.0,6.0,-0.060555559130306046,0.2302418910090528
63.0,6.0,-0.09336597215833564,-0.45720361982897467
64.0,6.0,-0.12299453515969722,0.04237243967269496
65.0,6.0,-0.253237892610178,-0.4203629891539687
66.0,6.0,0.05076217256178778,-0.26284277810817974
67.0,6.0,-0.13244502508254533,-0.10114260636919774
68.0,6.0,0.2807231247367404,0.4627632113331452
69.0,6.0,0.15882620678485776,0.3029655495908688
70.0,6.0,0.12215740453123908,0.11369265922924784
71.0,6.0,0.07262193606901714,0.21610117961814412
72.0,6.0,-0.31047936819729033,-0.43872253248393345
73.0,6.0,-0.24551735745356307,-0.26560123568514665
74.0,6.0,-0.35825319138068545,-0.3018678413303247
75.0,6.0,0.3397412429994627,0.12009319175355389
76.0,6.0,0.28561028368635305,0.2818363785164223
77.0,6.0,-0.14833254682076727,-0.23683446381106255
78.0,6.0,-0.3108645035343613,-0.04938569762243664
79.0,6.0,-0.008843021100781636,0.02851110403874957
80.0,6.0,-0.2600266390409945,-0.3412785277068386
81.0,6.0,-0.03234252797668509,0.008083872578198564
82.0,6.0,0.3138302531312955,0.4990554144797915
83.0,6.0,0.064231350592727,-0.11131067643289465
84.0,6.0,-0.06605303956630365,-0.15576447034773458
85.0,6.0,0.31550819726045415,0.19872830562359925
86.0,6.0,0.1589944207791652,0.14714698902123907
87.0,6.0,0.02662970799717885,-0.03515939468312525
88.0,6.0,0.2253322321256651,0.24451475858118488
89.0,6.0,0.08704051255924708,0.04820661377534068
90.0,6.0,-0.02570174140397609,0.011834184604159028
91.0,6.0,0.041443989497859636,0.24197567280150892
92.0,6.0,-0.11952536797282896,0.24941902015562753
93.0,6.0,-0.17780737671221605,-0.22824348216540852
94.0,6.0,0.3241628564529572,0.47590461344565677
95.0,6.0,-0.04420107542795116,-0.06453755413988917
96.0,6.0,-0.15629205572898444,-0.16187621404695463
97.0,6.0,0.20460779691000897,-0.18756265731392885
98.0,6.0,-0.191369316890159,-0.3447221799144951
99.0,6.0,0.07059975628111442,0.38043917686383943
0.0,7.0,0.2987816191477519,0.4677083202287947
1.0,7.0,0.2191539365452409,-0.07576310349021034
2.0,7.0,-0.20796755835119007,-0.09644818897530409
3.0,7.0,-0.1532453169281814,-0.481368614574615
4.0,7.0,-0.2449784201104803,-0.27033929222911346
5.0,7.0,0.038587995109734305,-0.2597644993628687
6.0,7.0,0.21560841201021116,0.12923680964541964
7.0,7.0,0.023751023751023878,0.13143590761941257
8.0,7.0,0.2720026166910973,0.3377112975799585
9.0,7.0,0.19524895739729506,0.3628720116410236
10.0,7.0,-0.13845701889180143,-0.06512221816855174
11.0,7.0,-0.3114717978848413,-0.23993676273865985
12.0,7.0,0.025430680885972102,0.16595267736584948
13.0,7.0,-0.08930669800235012,-0.04364858690223615
14.0,7.0,-0.12142943431037703,-0.33295942759751046
15.0,7.0,-0.07229884346589152,-0.11257481487324608
16.0,7.0,-0.10435355822418385,0.08779692672265187
17.0,7.0,0.26353562538695785,0.24451475858118488
18.0,7.0,-0.2200742489315016,-0.19397945071820674
19.0,7.0,0.031327349551216424,0.21610117961814412
20.0,7.0,0.2485311398354877,0.23169222038247944
21.0,7.0,0.18057919764543093,0.16626096733871212
22.0,7.0,0.03419746276889141,0.008648625447990239
23.0,7.0,0.13436725576200403,0.5733309011309741
24.0,7.0,0.20964954724545518,0.13814597579646828
25.0,7.0,-0.11868390129259693,-0.1708401048058108
26.0,7.0,0.06826193782715531,-0.29594142232633763
27.0,7.0,-0.2731413618908015,-0.42511580599869553
28.0,7.0,0.1875890691801885,0.5322874863188616
29.0,7.0,-0.020759890325107715,-0.09752491407285092
30.0,7.0,0.007706391932883393,-0.016388751779442257
31.0,7.0,0.05412317688532529,0.018682156952860973
32.0,7.0,-0.10399529964747353,0.007367395056821001
33.0,7.0,-0.04137547158142114,0.11228766428488794
34.0,7.0,0.06317497621845451,0.09449106165632973
35.0,7.0,-0.3726743047395221,-0.25375609432522966
36.0,7.0,0.12057373375168086,0.21610117961814412
37.0,7.0,0.0034787262510036126,0.07624954396205755
38.0,7.0,-0.1949516406038144,-0.35072564139031287
39.0,7.0,0.26785824726328167,0.3419047499234694
40.0,7.0,-0.06396165986958827,-0.20099137372196316
41.0,7.0,0.1811452869274475,0.19457726493463723
42.0,7.0,0.07104386995691345,0.14714698902123907
43.0,7.0,0.1357166220456226,0.07192423564279724
44.0,7.0,-0.37901846703543407,-0.35816882186820165
45.0,7.0,-0.1344216887695148,-0.4595105868363804
46.0,7.0,-0.19356696850302976,-0.2877121662236584
47.0,7.0,-0.07072112041056129,0.39298862392623796
48.0,7.0,0.23104470930557897,0.529933742100246
49.0,7.0,0.15410441497398022,0.4187847095545016
50.0,7.0,-0.3921957939948944,-0.554734607462648
51.0,7.0,-0.058788632448404377,-0.2677700643848498
52.0,7.0,-0.061140925775618755,0.0978691204886024
53.0,7.0,0.2816524964862562,0.3555623240697662
54.0,7.0,0.13312069833808976,0.07725498194520637
55.0,7.0,-0.4544233674668457,-0.5964265996842442
56.0,7.0,0.23616944538167098,0.3838392733585778
57.0,7.0,0.04918583179452753,0.31249944385616774
58.0,7.0,0.3000256628442537,0.4072027935581383
59.0,7.0,-0.06527080440123914,-0.21638550749957614
60.0,7.0,0.2632197414806111,0.42923231419039626
61.0,7.0,0.14807461134297728,0.004120240051678739
62.0,7.0,-0.0878852204237898,0.09863686113230075
63.0,7.0,-0.06527080440123914,-0.3177968992386021
64.0,7.0,-0.26556991774383076,-0.005008125766973014
65.0,7.0,-0.30291382023143254,-0.2823009431761772
66.0,7.0,0.10164512338425388,-0.2833689477250222
67.0,7.0,-0.23431757381803625,-0.20193360087559287
68.0,7.0,0.25125125125125136,0.34828609044620323
69.0,7.0,0.10884541830833394,0.251868861371619
70.0,7.0,0.10164512338425388,-0.13278030633788085
71.0,7.0,0.11277285190328674,0.19767540416938445
72.0,7.0,-0.47631941960864455,-0.5754129502195273
73.0,7.0,-0.23619271445358395,-0.1300199253500968
74.0,7.0,-0.3785591611678568,-0.35272033988066515
75.0,7.0,0.25465139052095576,0.20127067742767907
76.0,7.0,0.21216615518008514,0.3127073480924827
77.0,7.0,0.06826193782715531,-0.13916433352872942
78.0,7.0,-0.2157780477603616,-0.08792411528639187
79.0,7.0,0.13357686609104383,0.0730304526042449
80.0,7.0,-0.14960727317706715,-0.37098214847337363
81.0,7.0,-0.033000391696043824,0.13814597579646828
82.0,7.0,0.27979895521867115,0.6645384896023349
83.0,7.0,0.15410441497398022,-0.15676003111383396
84.0,7.0,-0.011064443694663119,-0.17562371958577724
85.0,7.0,0.2191539365452409,0.23347405361268916
86.0,7.0,0.0771641206423815,0.0978691204886024
87.0,7.0,0.060133857865427,0.14714698902123907
88.0,7.0,0.20772946859903382,0.2580357030532527
89.0,7.0,0.10501406871570426,0.22814178535693777
90.0,7.0,0.023386180193022726,-0.04449193030002952
91.0,7.0,0.14954273744443888,0.24688855125404652
92.0,7.0,-0.03824632085501645,-0.04646612052668244
93.0,7.0,-0.15199825553926857,-0.2523968158085179
94.0,7.0,0.2384507269417756,0.5171163230879818
95.0,7.0,-0.04452785415216809,-0.058502312553694855
96.0,7.0,-0.11868390129259693,-0.057006288685930655
97.0,7.0,0.14603375472940697,-0.14649779595607307
98.0,7.0,-0.26556991774383076,-0.3217897267514196
99.0,7.0,-0.05371508632378186,0.20788427975585944
0.0,8.0,0.359093893738507,0.3517743817410854
1.0,8.0,0.1771718074802563,0.264458811628623
2.0,8.0,-0.18045000745045445,-0.3763606676342526
3.0,8.0,-0.245020612924055,-0.44650808098201766
4.0,8.0,-0.26901201350640885,-0.5178986470713611
5.0,8.0,0.051828867443267,-0.05990236178915427
6.0,8.0,0.1138053158616413,0.011206547859810954
7.0,8.0,0.038548199925043936,-0.0928882438316401
8.0,8.0,0.27502623020829003,0.3143864222031338
9.0,8.0,0.1507632658661485,0.41340668984372364
10.0,8.0,-0.2093395248130544,-0.15501918603495246
11.0,8.0,-0.29777325612264655,-0.1806732524930943
12.0,8.0,0.09565507025340314,0.11074908918574684
13.0,8.0,0.03429838631921245,0.025430680885971987
14.0,8.0,-0.09425847525718688,-0.2608719023813364
15.0,8.0,-0.0017837690040839978,-0.062311443061920026
16.0,8.0,-0.067073526267711,-0.006121032372057943
17.0,8.0,0.28618372036483697,0.3011097916758293
18.0,8.0,-0.1521896628797805,-0.30039746909891196
19.0,8.0,-0.03971920064901735,0.2958739373833713
20.0,8.0,0.29038799201802856,0.25722506556667435
21.0,8.0,0.2206063718823018,0.31943528169943264
22.0,8.0,-0.01654000894054537,0.07204116638078903
23.0,8.0,0.27722076760968123,0.36066763425253984
24.0,8.0,0.1828556593498594,0.25987743912272204
25.0,8.0,-0.1791872185559252,-0.23518028401491223
26.0,8.0,-0.021657492824234025,-0.19034653168443907
27.0,8.0,-0.2549545522276859,-0.33422990372964406
28.0,8.0,0.2117222667066207,0.4555979343166705
29.0,8.0,-0.06530662006746046,0.1852926947266569
30.0,8.0,-0.09365605322543244,-0.02442697921516012
31.0,8.0,0.029238041252475103,-0.05586327419211516
32.0,8.0,-0.11810946998379152,-0.11260806461790877
33.0,8.0,-0.09643424419102328,-0.00510323517018599
34.0,8.0,0.07100283117270148,0.16223693759071112
35.0,8.0,-0.2866586138350184,-0.1626660712292062
36.0,8.0,0.2117222667066207,0.15008811942774197
37.0,8.0,0.006818172665289268,-0.010423538725425632
38.0,8.0,-0.13214486303444728,-0.24557042061245318
39.0,8.0,0.3359435615227701,0.4065328354071199
40.0,8.0,-0.2143157096219234,-0.12777715753042315
41.0,8.0,0.2548133857217921,0.09996228700730261
42.0,8.0,0.10204639149654796,0.17390933151199522
43.0,8.0,0.17401100861091912,0.061513757218293524
44.0,8.0,-0.43479310858652037,-0.5636677628557256
45.0,8.0,-0.22077815554088256,-0.4490135999569962
46.0,8.0,-0.29878075503782203,-0.3325026699893201
47.0,8.0,0.04126833664564382,0.25206974795069387
48.0,8.0,0.29512573164159267,0.4775634791195965
49.0,8.0,0.18027001627297284,0.39385464972211404
50.0,8.0,-0.3279982235779128,-0.4606362530890833
51.0,8.0,0.03273626423885112,-0.23543437694381095
52.0,8.0,-0.1226567624363405,0.06625416953123016
53.0,8.0,0.24926812454751648,0.42546133112170836
54.0,8.0,0.03817808296142125,0.14504270860596255
55.0,8.0,-0.5335367631338555,-0.6610791240689644
56.0,8.0,0.3779335163100862,0.5550487248600454
57.0,8.0,0.1536187578410024,0.11074908918574684
58.0,8.0,0.19821742115959795,0.46080334759580044
59.0,8.0,-0.08302098735715185,-0.21715012823826474
60.0,8.0,0.25403689229003357,0.4443332816661264
61.0,8.0,0.1258464544114968,0.13122171945701352
62.0,8.0,0.09174976505249982,0.2181215011403689
63.0,8.0,0.08891257751338205,-0.3448637316561845
64.0,8.0,-0.23910252142401972,-0.051655891278532866
65.0,8.0,-0.2121358483327253,-0.16450232984493168
66.0,8.0,0.03160138922320408,-0.1543873459447493
67.0,8.0,-0.19764336393750795,-0.04827619024958956
68.0,8.0,0.37088362390105795,0.48593544819959905
69.0,8.0,0.20775788375722487,0.41340668984372364
70.0,8.0,0.10501122590949959,-0.13750029741369063
71.0,8.0,0.07854198153706417,0.3015081718937337
72.0,8.0,-0.45934755117407294,-0.6685553198615608
73.0,8.0,-0.24694331085379007,-0.2062772133526851
74.0,8.0,-0.4754880047682909,-0.2324438986267724
75.0,8.0,0.2007528575747974,0.3112704594116885
76.0,8.0,0.17566804602603697,0.31374806065762467
77.0,8.0,-0.06681176238619241,-0.3252887764036993
78.0,8.0,-0.19561464930776717,-0.22483177200158339
79.0,8.0,-0.015977710489396554,0.13122171945701352
80.0,8.0,-0.20432039558296558,-0.19057720218823265
81.0,8.0,0.0019576711420775704,0.0021425115764738636
82.0,8.0,0.27308736706725506,0.53201096597323
83.0,8.0,0.004555659917726819,-0.19367843896145792
84.0,8.0,-0.09734878442969647,-0.05428774356915664
85.0,8.0,0.2206063718823018,0.2283805031446541
86.0,8.0,0.12140861211090571,-0.025417121472010043
87.0,8.0,0.08501764238686518,0.12220011072374425
88.0,8.0,0.1403756853657868,0.22182399810432146
89.0,8.0,0.10324037458592666,-0.033296960579704014
90.0,8.0,0.010670346543312965,-0.0021770682148040256
91.0,8.0,0.10692466526172381,0.24234870953492776
92.0,8.0,-0.12955086299868263,-0.13507948830458705
93.0,8.0,-0.1796128777338564,-0.4084053764119392
94.0,8.0,0.3503948740873193,0.458160953840728
95.0,8.0,-0.06695242989261607,-0.023110416434073997
96.0,8.0,-0.0969146087608314,-0.05586327419211516
97.0,8.0,0.0927333233993939,-0.0928882438316401
98.0,8.0,-0.26850083309627343,-0.34568988079659285
99.0,8.0,0.06865104629968276,0.2487512487512487


==> pics/PAA_scatter/cifar100_resnet56_rate20_regression.txt <==
dataset,model,rate,a,b,r2
cifar100,resnet,20,1.1533804477259662,0.007190086465516827,0.7038719659353654


==> pics/PAA_scatter/cifar100_resnet56_rate2_regression.txt <==
dataset,model,rate,a,b,r2
cifar100,resnet,2,1.0115287288046328,0.0005479558746969574,0.9488228781056814


==> pics/PAA_scatter/cifar100_resnet56_rate4.txt <==
class,model,before,after
0.0,0.0,0.3392617988964483,0.3831958571597255
1.0,0.0,0.27229870895162595,0.18745744317865837
2.0,0.0,-0.19325420209332983,-0.2478930559637205
3.0,0.0,-0.32267219366156635,-0.3927432822225595
4.0,0.0,-0.2883752983829889,-0.36194040523384885
5.0,0.0,0.09737471889168174,0.05340451043025384
6.0,0.0,0.09072571506278058,0.06269925611052073
7.0,0.0,-0.007852993878753605,0.14833802400221108
8.0,0.0,0.20260243166211692,0.18415059966600894
9.0,0.0,0.1615520601967273,0.06399681319978877
10.0,0.0,-0.3563741840254933,-0.15862021030836562
11.0,0.0,-0.2888058033446446,-0.2788826476392895
12.0,0.0,0.07391273219920808,0.048897967070124435
13.0,0.0,-0.006454618958216252,0.005522487228878677
14.0,0.0,-0.02321231841356872,-0.053201891637324014
15.0,0.0,0.007970722327326948,-0.16673420304975273
16.0,0.0,-0.008150667747976795,0.04648609131549209
17.0,0.0,0.3112991899085005,0.3346301489614076
18.0,0.0,-0.18720663239387964,-0.22241517845571648
19.0,0.0,0.09189226662969265,0.09306209199939278
20.0,0.0,0.28710107620258674,0.3549007412776225
21.0,0.0,0.15544155198909268,0.09199672933662541
22.0,0.0,-0.07243719854208944,-0.09495393023554549
23.0,0.0,0.1575048404747875,0.09481379406990466
24.0,0.0,0.19328226281673558,0.1492475266348756
25.0,0.0,-0.11253736217705222,-0.20930114872729103
26.0,0.0,-0.07739742742689108,-0.07393350538940333
27.0,0.0,-0.11608721272834412,-0.205623479651604
28.0,0.0,0.20694918743920884,0.23453288778930204
29.0,0.0,0.006435351843964734,0.08438699603114369
30.0,0.0,-0.02358471173479876,-0.06019793677300878
31.0,0.0,-0.002528972696916012,0.08994795498514954
32.0,0.0,-0.09566678529962598,0.023863070671265852
33.0,0.0,-0.07436861509900343,-0.08035641298128014
34.0,0.0,0.02980130555921081,0.11438067890009021
35.0,0.0,-0.36863372337738864,-0.3493678023813138
36.0,0.0,0.1755742456979936,0.22430789874483956
37.0,0.0,0.013661453293183365,0.09556624341290802
38.0,0.0,-0.2271800767023773,-0.3493678023813138
39.0,0.0,0.3127417632747365,0.2845815183753548
40.0,0.0,-0.20059567042615103,-0.17767319467638276
41.0,0.0,0.32907176347006234,0.25479066683603774
42.0,0.0,-0.032755367463676174,0.129779940051052
43.0,0.0,0.188054821601688,0.16184321003336816
44.0,0.0,-0.4459805891744607,-0.48959025876465134
45.0,0.0,-0.11291906653740622,-0.23465578957801927
46.0,0.0,-0.2634060106069534,-0.2331036296109644
47.0,0.0,-0.04955614271864958,0.13860634583270084
48.0,0.0,0.26471798178806116,0.30331040843743123
49.0,0.0,0.2227460223924573,0.39162997823996765
50.0,0.0,-0.24806030249459832,-0.35512560943988625
51.0,0.0,-0.04593540421472055,0.03872859619825344
52.0,0.0,-0.06509224423190245,-0.0861670751892887
53.0,0.0,0.3243811122420434,0.2952952925069257
54.0,0.0,0.09173751999326554,0.1644000170975193
55.0,0.0,-0.48758678998744587,-0.5644675179874915
56.0,0.0,0.3228626748283286,0.2626129775570544
57.0,0.0,0.0776097252231608,0.08822553407019197
58.0,0.0,0.23810479068192947,0.3239608672473266
59.0,0.0,0.03123158515026517,-0.07224668117335478
60.0,0.0,0.26502011221849314,0.30592842532782893
61.0,0.0,-0.017874680809271258,0.08706449478677607
62.0,0.0,-0.004234051376066631,0.043722483679975783
63.0,0.0,0.08815021160336431,0.041515882234563574
64.0,0.0,-0.09767236299351785,-0.09364668988441731
65.0,0.0,-0.12235609774445516,-0.07591369033867751
66.0,0.0,0.09705487781943105,0.07162950196018911
67.0,0.0,-0.22620429397094088,-0.2706965889437602
68.0,0.0,0.3972504541063976,0.38012890403963734
69.0,0.0,0.1458128723891836,0.18448425720324924
70.0,0.0,0.07456064334985615,0.08910172210084424
71.0,0.0,0.05032846635675155,0.03574159807834465
72.0,0.0,-0.4133322208373965,-0.5631246634694673
73.0,0.0,-0.2991630003833149,-0.23220414993656946
74.0,0.0,-0.3356211076062717,-0.2599058752087445
75.0,0.0,0.3164658533833173,0.3566373482261967
76.0,0.0,0.20912598258858597,0.2407889666125586
77.0,0.0,0.029456659874619383,-0.10217420758711755
78.0,0.0,-0.22833010635014162,-0.06019793677300878
79.0,0.0,-0.04040049088245309,0.00708416067050774
80.0,0.0,-0.2380062178692621,-0.19142447904634283
81.0,0.0,-0.004951979240972155,0.007494099948935387
82.0,0.0,0.270985707188002,0.3423569550869736
83.0,0.0,-0.027695934001178445,0.09169747016169068
84.0,0.0,0.04281845689352658,-0.0042295756875304754
85.0,0.0,0.19877061018868367,0.2086177392657795
86.0,0.0,0.1405326287376205,0.0025464680287931533
87.0,0.0,0.022709010066378776,-0.00371944739638675
88.0,0.0,0.19696523276370073,0.15930827939329548
89.0,0.0,0.046738827032224095,0.12018229492925911
90.0,0.0,0.0022508380266043544,-0.041173603509304595
91.0,0.0,0.075427224513848,0.08438699603114369
92.0,0.0,-0.17628199035616302,-0.10150791757419525
93.0,0.0,-0.1833414465424918,-0.2263315855239341
94.0,0.0,0.3258691809074839,0.3583373950284852
95.0,0.0,-0.11347980037651022,-0.06780767007849049
96.0,0.0,-0.10269459473937954,-0.1624045272035304
97.0,0.0,0.054340416190047106,0.07162950196018911
98.0,0.0,-0.3210524967333657,-0.2887984386390337
99.0,0.0,0.0435081516401494,0.17475257903373903
0.0,1.0,0.27807334293171543,0.3769848733173917
1.0,1.0,0.25935362942787277,0.21096092632744393
2.0,1.0,-0.26700412137305335,-0.18717161733340268
3.0,1.0,-0.3396485987186038,-0.44314367411213795
4.0,1.0,-0.20166876979732692,-0.3063864467911703
5.0,1.0,-0.00947289807790579,0.03572398804672652
6.0,1.0,0.07356235997012699,0.05336245163434384
7.0,1.0,0.021170230601575954,0.11813465322917288
8.0,1.0,0.2546676624346527,0.30526691116544413
9.0,1.0,0.1714917483049979,0.23184970809839833
10.0,1.0,-0.20649738610903656,-0.21565657658437365
11.0,1.0,-0.2777946474735123,-0.2737660074075867
12.0,1.0,0.12728451251990372,0.2850077795065571
13.0,1.0,-0.09475637630977432,0.007907194506580615
14.0,1.0,-0.13124323665239063,-0.07052655458372198
15.0,1.0,-0.07991038088125466,-0.05402258702992194
16.0,1.0,-0.03680386395203566,0.0033093773925070187
17.0,1.0,0.22479462285287524,0.2502778395198934
18.0,1.0,-0.15576192486281135,-0.19022840783231978
19.0,1.0,-0.010230616266409866,0.13517289556409368
20.0,1.0,0.30297300303497376,0.22249388753056246
21.0,1.0,0.21765106990940672,0.24264488567667056
22.0,1.0,-0.02707072921734007,-0.0008463419221365022
23.0,1.0,0.14775362603671233,0.16500036311699634
24.0,1.0,0.20362246858617863,0.21392500514132942
25.0,1.0,-0.25934612607163354,-0.2220493442987331
26.0,1.0,-0.1336818521284541,-0.11369193154034234
27.0,1.0,-0.18678947805161403,-0.2145191143203163
28.0,1.0,0.2263668880940215,0.21038998765402223
29.0,1.0,-0.034406801397092554,-0.08312958435207825
30.0,1.0,-0.015547559236879647,-0.06294690224662085
31.0,1.0,-0.020292787909449373,-0.0711443501606022
32.0,1.0,-0.1276014989392427,-0.09177930525441713
33.0,1.0,-0.08640704191651506,-0.08312958435207825
34.0,1.0,0.1240886028194606,0.0838971967930859
35.0,1.0,-0.36440341315367136,-0.3175398200678899
36.0,1.0,0.15488555084191163,0.2119551471208162
37.0,1.0,0.018399076651503785,0.07111029865411418
38.0,1.0,-0.17372443709977273,-0.24282473182228684
39.0,1.0,0.28454070201643017,0.2342486364491255
40.0,1.0,-0.15403781715320505,-0.1335417034255035
41.0,1.0,0.3623419149931473,0.30738929638685136
42.0,1.0,0.1164671358846117,0.0385263607662545
43.0,1.0,0.13579785909882994,0.06119261070361314
44.0,1.0,-0.34279312920089616,-0.18991368898577185
45.0,1.0,-0.16483975362772738,-0.201524262648957
46.0,1.0,-0.23693866285677168,-0.29345111338959434
47.0,1.0,0.034066754753834666,0.025722611112971888
48.0,1.0,0.29751586062265684,0.320412087259952
49.0,1.0,0.26880114352710666,0.2877393478201148
50.0,1.0,-0.4568538257858646,-0.5137808401867081
51.0,1.0,0.08486301639086521,-0.08826611329128227
52.0,1.0,-0.09264132111423651,-0.1206117082622134
53.0,1.0,0.2802731249333191,0.24248794643877247
54.0,1.0,0.13736802077409543,0.1425176518977218
55.0,1.0,-0.5404147756649623,-0.49062754686226573
56.0,1.0,0.3459281569811817,0.40516538796616364
57.0,1.0,0.0469523217912656,0.054806672869290494
58.0,1.0,0.3373395626725951,0.3483388465410614
59.0,1.0,-0.14648458337778728,-0.2187069139842271
60.0,1.0,0.19761284809828505,0.16619482692060233
61.0,1.0,0.09418691491394131,0.06612839028828117
62.0,1.0,0.03299295750071539,0.059091239197269316
63.0,1.0,-0.0820263878516305,-0.09950227034579108
64.0,1.0,-0.21922737456718042,-0.1866472119252307
65.0,1.0,-0.3065187239944521,-0.29107957552995734
66.0,1.0,-0.05352745879517,0.045553982756402066
67.0,1.0,-0.2951305267221052,-0.11708774789459392
68.0,1.0,0.35786543553533845,0.37530562347188273
69.0,1.0,0.15488555084191163,0.0953761602873402
70.0,1.0,0.1278596576793525,0.09833435207823964
71.0,1.0,0.15011202389843173,0.19526011280834693
72.0,1.0,-0.5531810318964911,-0.5552494252454111
73.0,1.0,-0.23223496401973862,-0.22453745940225517
74.0,1.0,-0.2619601985678513,-0.21529108570673364
75.0,1.0,0.2546676624346527,0.33490711856785554
76.0,1.0,0.20985810306198666,0.3428910128176632
77.0,1.0,0.011828760027945702,-0.032192339038304825
78.0,1.0,-0.1545366156100723,-0.11778791621505816
79.0,1.0,0.06279083127477458,-0.0087887398400845
80.0,1.0,-0.20836445108289764,-0.26916126288933767
81.0,1.0,-0.0223368864145563,-0.0414536563680817
82.0,1.0,0.36787075979717776,0.4392733268891796
83.0,1.0,-0.049494195125263075,-0.053231636015732976
84.0,1.0,0.026885735623599725,0.04736133622702677
85.0,1.0,0.19492158327109793,0.18853572398804677
86.0,1.0,0.04842879301430454,0.004191407614390523
87.0,1.0,0.11291716088974804,0.11395471060027876
88.0,1.0,0.3090433075160904,0.20551480575930453
89.0,1.0,0.09710720587943725,0.014765433985330102
90.0,1.0,0.04065916575864055,-0.0061025304629574355
91.0,1.0,0.08213561750316264,0.15457756044553111
92.0,1.0,0.07542942494398804,-0.0123143896475639
93.0,1.0,-0.12138118877125154,-0.13706313821372068
94.0,1.0,0.35064274704844844,0.3511774546390426
95.0,1.0,-0.028401139815976185,-0.006723716381418031
96.0,1.0,-0.07745024820981411,-0.1098345479146391
97.0,1.0,0.08213561750316264,0.16200590872045637
98.0,1.0,-0.3148385417023521,-0.31234718826405866
99.0,1.0,-0.013626051545084365,0.029468536867841982
0.0,2.0,0.3558709210883123,0.35654828739864697
1.0,2.0,0.1678167017972843,0.07609758590957813
2.0,2.0,-0.18999918999919005,-0.20381589328237756
3.0,2.0,-0.2293030267713812,-0.3757192799600461
4.0,2.0,-0.21624921624921623,-0.3766956339169431
5.0,2.0,0.142308834616527,0.06235709254110914
6.0,2.0,0.006780667797616907,-0.03035258476552875
7.0,2.0,0.036699149906697016,0.17999056007551928
8.0,2.0,0.2771012771012771,0.20451866573746655
9.0,2.0,0.19709303382772772,0.23912052181843402
10.0,2.0,-0.23544477999923544,-0.2748681863756099
11.0,2.0,-0.3835842892446666,-0.3075610950667951
12.0,2.0,0.12500112500112498,0.15199078407372738
13.0,2.0,-0.0508237930918344,-0.003018728538343839
14.0,2.0,0.023001023001022997,-0.02979499568258774
15.0,2.0,-0.06136698589528782,-0.018341186603840508
16.0,2.0,-0.06076829153752234,-0.004609733033640188
17.0,2.0,0.2870012870012871,0.34020433212878376
18.0,2.0,-0.0792990792990793,-0.18698324832006008
19.0,2.0,-0.1153182642544345,0.12591691859057708
20.0,2.0,0.25536208010434813,0.27743658901792617
21.0,2.0,0.2728584157155585,0.27743658901792617
22.0,2.0,0.02193650580747363,-0.015462421755171504
23.0,2.0,0.10226914350625695,0.11465774940467129
24.0,2.0,0.3348327955069528,0.24362641462504664
25.0,2.0,-0.22521661652096436,-0.2468528720238707
26.0,2.0,-0.11191087661675898,-0.17091572358330234
27.0,2.0,-0.1817338756114267,-0.2723462467619408
28.0,2.0,0.20943419912492076,0.28614355700539
29.0,2.0,0.015256117296933599,-0.008703582545252728
30.0,2.0,0.05265928050738178,0.03999168006655943
31.0,2.0,0.07145676765929924,0.02399180806553539
32.0,2.0,-0.08615293230677841,0.04601313727124594
33.0,2.0,-0.015050035458198783,0.0021897846795246837
34.0,2.0,0.043514557028070604,0.037684006220257894
35.0,2.0,-0.3967181467181467,-0.383788713474076
36.0,2.0,0.15500115500115502,0.18749050007599932
37.0,2.0,-0.04238221995231347,0.013325226731519363
38.0,2.0,-0.14326837403760487,-0.21333962661632036
39.0,2.0,0.3443171337908181,0.3006081518358161
40.0,2.0,-0.12565333126080797,-0.17091572358330234
41.0,2.0,0.22034775500122028,0.3052069496487506
42.0,2.0,0.046572475143903794,0.12657922266033633
43.0,2.0,0.17494622989128478,0.21599027207782337
44.0,2.0,-0.43624943624943624,-0.4933373866342403
45.0,2.0,-0.2644385167749654,-0.2585425170257175
46.0,2.0,-0.3236626899993236,-0.20622857239364306
47.0,2.0,0.017810006574051532,0.1451963178815117
48.0,2.0,0.3152870295727438,0.33939522543225586
49.0,2.0,0.15658769504923353,0.27216373573359237
50.0,2.0,-0.3919678959049038,-0.39437984496124034
51.0,2.0,0.041031968867020346,-0.15688174494604049
52.0,2.0,-0.014900004999014848,-0.018341186603840508
53.0,2.0,0.24255226296042628,0.2666565334143993
54.0,2.0,0.16153581500116157,0.08570560006948512
55.0,2.0,-0.4705646879559923,-0.5290178523642234
56.0,2.0,0.4015744352823004,0.3990797164531773
57.0,2.0,0.07091453245299398,-0.04678728671865547
58.0,2.0,0.3365013365013365,0.3004340409721165
59.0,2.0,-0.12646971470500878,-0.20597650144171992
60.0,2.0,0.26661891367773716,0.2983229467497592
61.0,2.0,0.07145676765929924,0.08570560006948512
62.0,2.0,-0.056260738503729216,0.06082484673455934
63.0,2.0,-0.015379450162058935,-0.08505586324241457
64.0,2.0,-0.24876395464630763,-0.19657785594858102
65.0,2.0,-0.21578573263966527,-0.24800601595187247
66.0,2.0,-0.014758630143245563,0.0034871177341260873
67.0,2.0,-0.12549912549912548,-0.03570663907807024
68.0,2.0,0.33797163500133803,0.3281447146481079
69.0,2.0,0.15500115500115502,0.081793147456622
70.0,2.0,0.05827692034588589,0.1451963178815117
71.0,2.0,0.16153581500116157,0.13253995928816878
72.0,2.0,-0.4171022208405386,-0.4851654089993087
73.0,2.0,-0.33174933174933174,-0.16645828123697604
74.0,2.0,-0.3842676769506038,-0.26452201285615523
75.0,2.0,0.30128996108377554,0.2767897856817144
76.0,2.0,0.26661891367773716,0.3679890560875512
77.0,2.0,0.0007618703270877134,0.04384707091017963
78.0,2.0,-0.18647744734701263,-0.18733323400739527
79.0,2.0,0.023641800340829508,0.0685063034347209
80.0,2.0,-0.2574992574992575,-0.23084952669776243
81.0,2.0,-0.03270545472380337,-0.060371153394409294
82.0,2.0,0.36377687398095565,0.3694939945430931
83.0,2.0,-0.025966767902251813,-0.08800729594163256
84.0,2.0,-0.05499905499905501,-0.06344183589965634
85.0,2.0,0.27500127500127497,0.18890137987806985
86.0,2.0,0.11375111375111376,0.13999088007295934
87.0,2.0,0.07485821771536055,0.12913382407226454
88.0,2.0,0.08519339288570052,0.21275625539676524
89.0,2.0,0.07628547995520471,0.05554711117866602
90.0,2.0,-0.01860771425988823,-0.012007903936768533
91.0,2.0,0.15830115830115835,0.21275625539676524
92.0,2.0,-0.17182609490301795,-0.17091572358330234
93.0,2.0,-0.1283686935860848,-0.03798237968526631
94.0,2.0,0.26661891367773716,0.27621620536469665
95.0,2.0,-0.062104325262220046,-0.034026419377430145
96.0,2.0,-0.20981572357719142,-0.17091572358330234
97.0,2.0,0.22598959808262137,0.1480759217756045
98.0,2.0,-0.306999306999307,-0.3398032613718888
99.0,2.0,0.015256117296933599,0.0739044522426429
0.0,3.0,0.30034180413137157,0.41115375931361475
1.0,3.0,0.18014214156460606,0.11424950597130341
2.0,3.0,-0.16596152504693376,-0.19093851132686085
3.0,3.0,-0.17438615610706562,-0.2951358242620379
4.0,3.0,-0.27992854439853354,-0.3080395162663942
5.0,3.0,0.06373825781573855,0.13774271844660194
6.0,3.0,0.05513449249517002,-0.027570326114015366
7.0,3.0,0.020758934267627874,0.03880856901646269
8.0,3.0,0.307772328726408,0.3538730556425514
9.0,3.0,0.18014214156460606,0.16808252427184467
10.0,3.0,-0.22890782504339152,-0.2844385418574831
11.0,3.0,-0.36097488482686885,-0.3780339805825243
12.0,3.0,0.055551157425732814,0.07081667618503718
13.0,3.0,-0.03479783610867261,0.04503775620280472
14.0,3.0,-0.020521757927018863,-0.03037733960564517
15.0,3.0,-0.018882189393250794,0.04569233669525877
16.0,3.0,-0.09595284093723698,-0.06940931712490817
17.0,3.0,0.31722936002918156,0.28614394259181086
18.0,3.0,-0.20480350825048957,-0.24767148156918467
19.0,3.0,-0.014477790553065828,-0.06528881043444155
20.0,3.0,0.3022568877898861,0.3115645226537217
21.0,3.0,0.14111627709487717,0.2165961741805249
22.0,3.0,0.027625741866737493,0.05529759392148582
23.0,3.0,0.18588170304621482,0.17988133764832795
24.0,3.0,0.1860260411308115,0.11627587470232634
25.0,3.0,-0.17146362922602876,-0.19936623516720603
26.0,3.0,-0.1366438089576743,-0.20595039441747573
27.0,3.0,-0.18008004468563765,-0.2077939590075512
28.0,3.0,0.27874144193649825,0.22287992867049733
29.0,3.0,0.021697131817506234,0.0005680644494938221
30.0,3.0,-0.05570416604745641,-0.1413262502289797
31.0,3.0,0.07919523880290698,0.017275842375785177
32.0,3.0,-0.03648142613813594,0.14799265284702182
33.0,3.0,0.01251104371924697,0.00021337885415552413
34.0,3.0,0.07666784948486746,0.09033677184466019
35.0,3.0,-0.2423778844276603,-0.3431588429586628
36.0,3.0,0.17649972754743137,0.2611124108082817
37.0,3.0,-0.06140741957434839,0.006464712471993974
38.0,3.0,-0.21171826035265914,-0.19774551904406273
39.0,3.0,0.24896051703803476,0.19914470642625975
40.0,3.0,-0.12975838076150162,-0.16023751733703187
41.0,3.0,0.16961961218165705,0.18979630687226343
42.0,3.0,-0.08333715276186363,0.03155339805825249
43.0,3.0,0.2574733930061615,0.21359223300970878
44.0,3.0,-0.4661564854051512,-0.42135421879691726
45.0,3.0,-0.2934911040785054,-0.2739191768317982
46.0,3.0,-0.20440847770317236,-0.17958688329700806
47.0,3.0,-0.09182477171777216,0.01132686084142388
48.0,3.0,0.33749442710655364,0.3236483913953931
49.0,3.0,0.17969153364495558,0.3504913568553161
50.0,3.0,-0.3347911314919786,-0.47058056949240895
51.0,3.0,-0.022651719932147926,-0.11072982926012731
52.0,3.0,-0.07705062924810914,0.0052345303544274425
53.0,3.0,0.2238511097707026,0.2713823393435044
54.0,3.0,0.16057717484378198,0.10082481312827564
55.0,3.0,-0.521007505443934,-0.5323563763778378
56.0,3.0,0.3554583327209273,0.3806316133958765
57.0,3.0,0.09971764006538851,0.051247657979901266
58.0,3.0,0.3287526334653344,0.19297294749740782
59.0,3.0,-0.05429686972263887,-0.17019334495062644
60.0,3.0,0.2459263462384281,0.24761818346792483
61.0,3.0,0.10593854437751202,0.05022404779686329
62.0,3.0,-0.03604005253581716,0.051379409785638666
63.0,3.0,0.0011654191206950818,0.08827564373153222
64.0,3.0,-0.21424337615706937,0.05022404779686329
65.0,3.0,-0.2569475404963591,-0.30300446077145105
66.0,3.0,0.07244684876814149,0.03635970393155827
67.0,3.0,-0.15736319025360312,-0.16119360365505422
68.0,3.0,0.3258387022515946,0.30877593755948984
69.0,3.0,0.18014214156460606,0.15232916355489165
70.0,3.0,0.08227206058139003,0.1337506387327542
71.0,3.0,0.15585938145010808,0.12315627333831221
72.0,3.0,-0.5046316936642394,-0.5037882224843481
73.0,3.0,-0.24318730976481012,-0.22501582946390875
74.0,3.0,-0.40301768210818595,-0.36126724578436387
75.0,3.0,0.29291127953633517,0.2192632247527447
76.0,3.0,0.21460498188095145,0.2108087645853745
77.0,3.0,-0.05925468429814275,-0.04363655550865342
78.0,3.0,-0.19444780091194078,-0.18893588387965007
79.0,3.0,0.009429756306832859,0.1335751627013763
80.0,3.0,-0.24146728092336664,-0.08980582524271849
81.0,3.0,-0.009263387328478858,0.01132686084142388
82.0,3.0,0.30597098943064155,0.3821467098166127
83.0,3.0,-0.014647825440824106,-0.08980582524271849
84.0,3.0,-0.02948250187279564,0.07382458819679276
85.0,3.0,0.25068235758038565,0.21359223300970878
86.0,3.0,0.2354366194156921,0.10919720221317467
87.0,3.0,0.07171027813025128,0.08987651993590348
88.0,3.0,0.20452714487958626,0.3191219924018573
89.0,3.0,0.1717365707557414,0.17988133764832795
90.0,3.0,-0.03025356980033301,-0.03800615676059673
91.0,3.0,0.16765386493429282,0.029386269070735126
92.0,3.0,-0.11813554256710751,-0.0184180468303826
93.0,3.0,-0.19629019686340876,-0.14900544636514318
94.0,3.0,0.29291127953633517,0.2690207244212099
95.0,3.0,-0.02524301011350338,-0.029126213592233
96.0,3.0,-0.16237722746862304,-0.24787876315574772
97.0,3.0,0.12283482769439066,0.16420185143373225
98.0,3.0,-0.35653189073911506,-0.32394997889404814
99.0,3.0,0.0005458860643085993,0.03973491873022799
0.0,4.0,0.3458044546127447,0.4052453352709723
1.0,4.0,0.19011335103989788,0.14834548319749186
2.0,4.0,-0.14042167092476296,0.010902835665314818
3.0,4.0,-0.2359303741553449,-0.3576746705988148
4.0,4.0,-0.3001816836013727,-0.3283393888395352
5.0,4.0,-0.027175637094215915,0.1402466611003012
6.0,4.0,0.0457764890431145,-0.020400166531971686
7.0,4.0,0.06651385274149779,0.15863773627933836
8.0,4.0,0.2046269284916039,0.23533243277064206
9.0,4.0,0.1483359505247065,0.22153521339164534
10.0,4.0,-0.14920408041723035,-0.023183120604324106
11.0,4.0,-0.22762526952659867,-0.25407381101797843
12.0,4.0,0.049727474597940954,0.05431314167966757
13.0,4.0,-0.03009265167564258,0.03269885190114944
14.0,4.0,-0.08686538873939005,-0.1482207588375588
15.0,4.0,-0.03635322542351581,-0.10772633589704923
16.0,4.0,-0.05308713598869035,-0.02495592800794597
17.0,4.0,0.2872912174556689,0.24101442718544203
18.0,4.0,-0.12695249482814247,-0.24596591765947823
19.0,4.0,-0.05933876141130031,-0.10125230589715595
20.0,4.0,0.30528561081795247,0.33159210285666607
21.0,4.0,0.2216768592843848,0.29262985544089437
22.0,4.0,0.03178341520310441,0.07274951920610317
23.0,4.0,0.17465323592829785,0.2594855001731793
24.0,4.0,0.19041260005952068,0.2486155772090361
25.0,4.0,-0.26582537476003926,-0.22040544029200299
26.0,4.0,0.05516796069105625,-0.029461082135962057
27.0,4.0,-0.2749135183310926,-0.13286080530840003
28.0,4.0,0.2734493764077585,0.2594855001731793
29.0,4.0,-0.033218024441456884,-0.04753589599091993
30.0,4.0,-0.022945965951147236,-0.025087247074880865
31.0,4.0,0.03448583378666411,-0.04753589599091993
32.0,4.0,-0.09364189791386573,0.022135089394929558
33.0,4.0,-0.08161307125037696,0.08507343556318982
34.0,4.0,0.0699811654000337,0.11774463970477349
35.0,4.0,-0.3017052358141418,-0.32396944341884254
36.0,4.0,0.2526333769857086,0.20324587607530067
37.0,4.0,0.04920483209129524,0.05280230364525674
38.0,4.0,-0.1959978559942826,-0.2585331523651536
39.0,4.0,0.2872912174556689,0.14501471762819979
40.0,4.0,-0.17047397840679962,-0.21627953646496956
41.0,4.0,0.1755997735881917,0.4161127887858579
42.0,4.0,-0.09732628044267119,-0.09260305345462642
43.0,4.0,0.16434767421552082,0.015045880073779378
44.0,4.0,-0.4168180696678106,-0.41562358618609563
45.0,4.0,-0.1177504130872007,-0.23929304967416387
46.0,4.0,-0.29001948669919486,-0.23709492845547211
47.0,4.0,-0.04597417550785419,0.06901034458403087
48.0,4.0,0.2771948157501343,0.2567234705675363
49.0,4.0,0.19011335103989788,0.17455308979965892
50.0,4.0,-0.3146366203361022,-0.401377522416685
51.0,4.0,-0.09452185723627955,-0.09248995399724808
52.0,4.0,-0.12837150743305414,-0.10632997648530759
53.0,4.0,0.18159161749027225,0.17442476541532592
54.0,4.0,0.16636386066437878,0.11758622918327338
55.0,4.0,-0.4947892801334696,-0.474461094126303
56.0,4.0,0.36395013265246723,0.3423463883424672
57.0,4.0,0.12150371217728731,0.03766158120255286
58.0,4.0,0.25510893701927717,0.3445427010409304
59.0,4.0,-0.15214319359397074,-0.1738409184790806
60.0,4.0,0.24415326708348434,0.2005979563480152
61.0,4.0,0.09266504529272857,-0.0002694189193082903
62.0,4.0,0.0045468964787988364,0.0676588776502963
63.0,4.0,-0.05645797577699877,-0.1965210598010833
64.0,4.0,-0.11176905995558847,-0.2002668823661133
65.0,4.0,-0.2794586769551234,-0.29032086367950893
66.0,4.0,0.14247095549190616,0.06631082351184896
67.0,4.0,-0.09532033884365482,-0.07949086051936306
68.0,4.0,0.3308510717837143,0.38496055940095836
69.0,4.0,0.17258209906853017,0.18905374522928428
70.0,4.0,-0.02238733013979865,0.020163758460705977
71.0,4.0,0.02804506949584668,0.10887365050076739
72.0,4.0,-0.4168180696678106,-0.5124290896143995
73.0,4.0,-0.25247891184381205,-0.24596591765947823
74.0,4.0,-0.2853314275504734,-0.19286492594535706
75.0,4.0,0.24352331606217614,0.24101442718544203
76.0,4.0,0.2771948157501343,0.3797219378996781
77.0,4.0,-0.08280500756283593,0.022712893289443238
78.0,4.0,-0.1731183441028001,-0.21480748450491116
79.0,4.0,-0.03635322542351581,0.1183426839207739
80.0,4.0,-0.34521437112110687,-0.31740072546015924
81.0,4.0,-0.08797715977582737,-0.032560045298953254
82.0,4.0,0.3543946958124006,0.40753028703564065
83.0,4.0,0.0209551034993237,0.0053787764540289655
84.0,4.0,0.05059573553640082,-0.004675011310511222
85.0,4.0,0.25753125920266157,0.28814155733172464
86.0,4.0,0.1263798152737104,0.04973372247405967
87.0,4.0,0.12791230481830032,0.07916804445065506
88.0,4.0,0.24851738560459463,0.2419384885608593
89.0,4.0,0.041287683950369504,-0.007849891657208133
90.0,4.0,0.020097158034198145,0.01826824794702946
91.0,4.0,0.06532371313737831,0.058547846362655476
92.0,4.0,-0.0016008813454288999,0.0053787764540289655
93.0,4.0,-0.21790986411183888,-0.23864519841345375
94.0,4.0,0.3471502590673576,0.39576521624734873
95.0,4.0,-0.07113104309081145,0.06061936856688784
96.0,4.0,-0.05793688177107866,-0.07078628236824595
97.0,4.0,0.19761475062167846,0.015045880073779378
98.0,4.0,-0.29439598220771046,-0.26200919600714895
99.0,4.0,0.06916687227568057,0.09514473863742443
0.0,5.0,0.3669856299803287,0.40594245008904295
1.0,5.0,0.03857566765578622,0.13574897676115621
2.0,5.0,-0.2034983601436827,-0.14015230768789824
3.0,5.0,-0.23257955591936968,-0.2976369567099355
4.0,5.0,-0.34058687767886586,-0.434508926442917
5.0,5.0,0.08184965380811066,0.05874175447318399
6.0,5.0,0.059771089444679903,0.003155641030785365
7.0,5.0,0.020029673590504386,0.15738229060422584
8.0,5.0,0.20999106911353738,0.2608233328269785
9.0,5.0,0.2236532166783932,0.2281796115720375
10.0,5.0,-0.20774394284232672,-0.2746810307193111
11.0,5.0,-0.27464556544675245,-0.19681660005482596
12.0,5.0,0.08893910108077205,0.09710196296858911
13.0,5.0,-0.1957625003466542,-0.07459303919360381
14.0,5.0,-0.10979228486646893,-0.05281875776286512
15.0,5.0,0.018211438878221853,-0.016225052986407938
16.0,5.0,-0.059453158117846655,-0.060942096032480374
17.0,5.0,0.2806496954552553,0.23884851979724175
18.0,5.0,-0.24638500306156103,-0.17141949649924743
19.0,5.0,-0.0004685303763861561,-0.004751004415762678
20.0,5.0,0.22439572469822233,0.2735589220474531
21.0,5.0,0.19276197125734565,0.0926602546164896
22.0,5.0,-0.0007872585235875847,-0.02238438943393045
23.0,5.0,0.17390028369256844,0.16967947744189582
24.0,5.0,0.19602737237328158,0.17985573314023026
25.0,5.0,-0.18947137048027263,-0.21233705222767965
26.0,5.0,-0.05874094636418756,-0.07086361015206873
27.0,5.0,-0.2506669064532566,-0.3303050052350548
28.0,5.0,0.19003461918892184,0.24900838861039373
29.0,5.0,-0.09869935383676764,-0.07979761390060652
30.0,5.0,-0.010880316518298834,-0.11646262636909543
31.0,5.0,0.023227258774173747,-0.046544775226970876
32.0,5.0,-0.13452027695351138,-0.046544775226970876
33.0,5.0,-0.04620601949978804,0.007379454256178127
34.0,5.0,0.03857566765578622,0.13121806329003458
35.0,5.0,-0.28615419069480996,-0.27146918314644713
36.0,5.0,0.17457962413452013,0.19238377116685365
37.0,5.0,0.08484094317347879,0.1657934991115241
38.0,5.0,-0.20109564026477983,-0.26137242577838105
39.0,5.0,0.21926139201457223,0.20078412650188432
40.0,5.0,-0.21594171431328563,-0.2523355612942427
41.0,5.0,0.2962673746681243,0.27405389247965195
42.0,5.0,-0.015036281574944622,0.08942992126950802
43.0,5.0,0.24492649817524462,0.2688654377138977
44.0,5.0,-0.42369472987223195,-0.39237429743278135
45.0,5.0,-0.15633909350090194,-0.1544831025597666
46.0,5.0,-0.2851362287564069,-0.23153219969440003
47.0,5.0,-0.0057817614488055455,0.09115883207493487
48.0,5.0,0.24308284545673262,0.24287075525112903
49.0,5.0,0.19602737237328158,0.26050012766603853
50.0,5.0,-0.4273517621948046,-0.46936796522383306
51.0,5.0,-0.02048342024142203,-0.1250189883032053
52.0,5.0,-0.021077426657285406,-0.017076069376558103
53.0,5.0,0.24346474494842443,0.31959117224193945
54.0,5.0,0.15397296406198477,0.07148282372344358
55.0,5.0,-0.4398352812935264,-0.5196121582267716
56.0,5.0,0.30628306025029023,0.36545101700498556
57.0,5.0,0.1275964391691394,0.1848701200060763
58.0,5.0,0.30234091658423995,0.2632218553371124
59.0,5.0,-0.0007872585235875847,-0.11487594507924856
60.0,5.0,0.2575950261410201,0.26338017365461286
61.0,5.0,0.0892837020621267,0.1100854181516493
62.0,5.0,-0.058186040510901885,0.02805358767685979
63.0,5.0,0.006173471127937374,-0.13399140521961841
64.0,5.0,-0.1493570722057369,-0.057132530499143526
65.0,5.0,-0.3279058560957671,-0.3346247471887896
66.0,5.0,0.13643538102152905,-0.021619631459563353
67.0,5.0,-0.06507865533921396,-0.10414159236884435
68.0,5.0,0.348799568384138,0.3385813744673875
69.0,5.0,0.10885522411369662,0.13154786447466735
70.0,5.0,0.07903965470731045,0.08942992126950802
71.0,5.0,0.13457846046430427,0.1047740046676702
72.0,5.0,-0.4475661342256456,-0.39564110228529337
73.0,5.0,-0.25816023738872407,-0.15810896632252844
74.0,5.0,-0.3604829632661415,-0.1539388951595691
75.0,5.0,0.26112759643916905,0.2371760438868626
76.0,5.0,0.18694362017804153,0.17261100495428144
77.0,5.0,-0.07066227541004996,-0.057132530499143526
78.0,5.0,-0.12724733810438124,-0.2657856093979442
79.0,5.0,0.024132769622646343,0.11505780524303413
80.0,5.0,-0.30669181064366735,-0.23193380293469557
81.0,5.0,-0.06583141004505992,-0.027265870890198312
82.0,5.0,0.2868648943256827,0.35394857637260657
83.0,5.0,0.035125250155268746,0.09015199578236278
84.0,5.0,-0.030466844904075002,-0.13782839500597366
85.0,5.0,0.18694362017804153,0.13929819231353488
86.0,5.0,0.1644067159974457,0.11071364985405552
87.0,5.0,0.09176417893734938,0.07715465455097845
88.0,5.0,0.24492649817524462,0.28832031873429254
89.0,5.0,0.09605154115539866,-0.034393263362171966
90.0,5.0,0.031031534476688615,-0.016343637237494404
91.0,5.0,0.2337966578166484,0.19772374063730586
92.0,5.0,-0.052970515815392395,-0.10162866555921977
93.0,5.0,-0.11957478723057363,-0.18676357989740944
94.0,5.0,0.362562829286017,0.40944106265591945
95.0,5.0,-0.006343070263795589,-0.011870823495057069
96.0,5.0,-0.0836097050096003,-0.10643279034232557
97.0,5.0,0.09323754490082761,0.0988975471960337
98.0,5.0,-0.21992107436752426,-0.24846294682475598
99.0,5.0,0.0575162573394784,0.15371968841876957
0.0,6.0,0.381283607123477,0.34000770119368506
1.0,6.0,0.15882620678485776,0.18497619467466056
2.0,6.0,-0.1675299689211188,-0.12707433507615368
3.0,6.0,-0.2600266390409945,-0.3087638864397813
4.0,6.0,-0.3058656967995169,-0.34666291185581527
5.0,6.0,0.04375189861586037,-0.003773584905660297
6.0,6.0,0.014037568721600212,-0.09198113207547166
7.0,6.0,0.03437136478140562,0.10304789550072566
8.0,6.0,0.2970319585348861,0.26856684062625463
9.0,6.0,0.17162448818509202,0.22264150943396238
10.0,6.0,-0.23100807586613148,-0.2452830188679245
11.0,6.0,-0.2683409464675002,-0.2867509848641924
12.0,6.0,0.025577114311604195,0.09910239970690608
13.0,6.0,-0.08591525999181668,-0.0812141099261689
14.0,6.0,-0.12352669866991586,-0.08470493777599349
15.0,6.0,0.02351455534516645,-0.0789894467540773
16.0,6.0,0.006363770904247568,0.11935552257790978
17.0,6.0,0.29495338167825963,0.24042592938539134
18.0,6.0,-0.2031056112749172,-0.2205381998144138
19.0,6.0,0.01652906151944189,-0.03520715814043965
20.0,6.0,0.28160334681559723,0.2679245283018868
21.0,6.0,0.24378501097364763,0.1567624757538353
22.0,6.0,-0.023235163534112677,0.040988939492517994
23.0,6.0,0.19301827583186604,0.23807504769980925
24.0,6.0,0.21787282324502985,0.24489398949620694
25.0,6.0,-0.19660035095879408,-0.19606234618539778
26.0,6.0,-0.035540338525341074,-0.07675398424619898
27.0,6.0,-0.21069508164372747,-0.18455866406419427
28.0,6.0,0.2253322321256651,0.39479340816813957
29.0,6.0,-0.02831780884170992,-0.004415897230028139
30.0,6.0,-0.09248550071065366,-0.10606338157171646
31.0,6.0,-0.04420107542795116,-0.07111756168359934
32.0,6.0,-0.13437078529323887,-0.030784508440913575
33.0,6.0,-0.054054672588487875,-0.045051983057373804
34.0,6.0,0.07059975628111442,0.2477987421383648
35.0,6.0,-0.267210846428946,-0.3352951358836766
36.0,6.0,0.19404792336566792,0.20415518337926644
37.0,6.0,0.09454392975186238,0.08043694141012914
38.0,6.0,-0.14618458350883987,-0.16911891985459573
39.0,6.0,0.23568367072765964,0.2830188679245283
40.0,6.0,-0.254010595455962,-0.22745505868370228
41.0,6.0,0.2431552464111292,0.2197446159710311
42.0,6.0,-0.02267669307301164,0.021087680355161027
43.0,6.0,0.21684508246592013,0.17924528301886797
44.0,6.0,-0.39456725012445,-0.3601312551271534
45.0,6.0,-0.21575472855626765,-0.2093441150044923
46.0,6.0,-0.2748261062601746,-0.2767295597484276
47.0,6.0,-0.035540338525341074,0.0417220302949774
48.0,6.0,0.24420299630275258,0.30171369222780003
49.0,6.0,0.18688796510256336,0.24692370795734214
50.0,6.0,-0.36965232214603233,-0.4061243427157439
51.0,6.0,-0.06818169360717821,-0.18092730729852277
52.0,6.0,-0.10349381268428184,-0.08305413507317937
53.0,6.0,0.2403363002741426,0.21039515841936643
54.0,6.0,0.1782100116240476,0.12168945819629567
55.0,6.0,-0.423599697779301,-0.5964879506818606
56.0,6.0,0.29300608335994655,0.23773584905660375
57.0,6.0,0.11377433711355467,0.06629738618660205
58.0,6.0,0.3594859422270101,0.27973748974569324
59.0,6.0,-0.10306259277696299,-0.19262834576568674
60.0,6.0,0.3225055812884353,0.21293800539083566
61.0,6.0,0.10570732097322659,0.10062893081761004
62.0,6.0,-0.060555559130306046,-0.058334775835208505
63.0,6.0,-0.09336597215833564,-0.18238993710691825
64.0,6.0,-0.12299453515969722,0.04288164665523161
65.0,6.0,-0.253237892610178,-0.3187510435798965
66.0,6.0,0.05076217256178778,0.10987791342952287
67.0,6.0,-0.13244502508254533,-0.19999999999999993
68.0,6.0,0.2807231247367404,0.33826103870842245
69.0,6.0,0.15882620678485776,0.2869910625620656
70.0,6.0,0.12215740453123908,0.09926168990976215
71.0,6.0,0.07262193606901714,0.061720498880716394
72.0,6.0,-0.31047936819729033,-0.4651611944733324
73.0,6.0,-0.24551735745356307,-0.13483663138518182
74.0,6.0,-0.35825319138068545,-0.23548149963244308
75.0,6.0,0.3397412429994627,0.2047775662108361
76.0,6.0,0.28561028368635305,0.22463510145959426
77.0,6.0,-0.14833254682076727,-0.02617163724893487
78.0,6.0,-0.3108645035343613,-0.28066037735849053
79.0,6.0,-0.008843021100781636,0.0697930023813886
80.0,6.0,-0.2600266390409945,-0.09920876445526469
81.0,6.0,-0.03234252797668509,-0.030638739830361694
82.0,6.0,0.3138302531312955,0.3522012578616353
83.0,6.0,0.064231350592727,0.03363412633305998
84.0,6.0,-0.06605303956630365,-0.058334775835208505
85.0,6.0,0.31550819726045415,0.17879604672057506
86.0,6.0,0.1589944207791652,0.0276997189883581
87.0,6.0,0.02662970799717885,-0.002461033634126361
88.0,6.0,0.2253322321256651,0.24974639886386701
89.0,6.0,0.08704051255924708,-0.002027132387338158
90.0,6.0,-0.02570174140397609,0.07816711590296502
91.0,6.0,0.041443989497859636,0.09647561409754357
92.0,6.0,-0.11952536797282896,-0.09090909090909084
93.0,6.0,-0.17780737671221605,-0.2233009708737864
94.0,6.0,0.3241628564529572,0.33009527367831126
95.0,6.0,-0.04420107542795116,-0.020473705339221174
96.0,6.0,-0.15629205572898444,-0.11825144778628809
97.0,6.0,0.20460779691000897,0.2965650701499758
98.0,6.0,-0.191369316890159,-0.11642890013805801
99.0,6.0,0.07059975628111442,0.18867924528301888
0.0,7.0,0.2987816191477519,0.3119755911517926
1.0,7.0,0.2191539365452409,0.12134665910409631
2.0,7.0,-0.20796755835119007,-0.22492064663763192
3.0,7.0,-0.1532453169281814,-0.39780802119715764
4.0,7.0,-0.2449784201104803,-0.3944369719519509
5.0,7.0,0.038587995109734305,0.002078939890220049
6.0,7.0,0.21560841201021116,0.040797849968277046
7.0,7.0,0.023751023751023878,0.08968072354800051
8.0,7.0,0.2720026166910973,0.3763141312638876
9.0,7.0,0.19524895739729506,0.25818805193171185
10.0,7.0,-0.13845701889180143,-0.20788593557472265
11.0,7.0,-0.3114717978848413,-0.3169165613579698
12.0,7.0,0.025430680885972102,0.16150058941820958
13.0,7.0,-0.08930669800235012,-0.11132834196085403
14.0,7.0,-0.12142943431037703,-0.004375928379300565
15.0,7.0,-0.07229884346589152,-0.1598403696702373
16.0,7.0,-0.10435355822418385,0.04528632369974868
17.0,7.0,0.26353562538695785,0.2630922795534888
18.0,7.0,-0.2200742489315016,-0.12446522734056306
19.0,7.0,0.031327349551216424,-0.01928734880679949
20.0,7.0,0.2485311398354877,0.33285157975029117
21.0,7.0,0.18057919764543093,0.27376270985610923
22.0,7.0,0.03419746276889141,0.04984293365484786
23.0,7.0,0.13436725576200403,0.2625266314211316
24.0,7.0,0.20964954724545518,0.23569794050343262
25.0,7.0,-0.11868390129259693,-0.1409507305621589
26.0,7.0,0.06826193782715531,-0.0037204813275424947
27.0,7.0,-0.2731413618908015,-0.26600751262898836
28.0,7.0,0.1875890691801885,0.2239902080783354
29.0,7.0,-0.020759890325107715,-0.0965171476602016
30.0,7.0,0.007706391932883393,-0.04652936689549958
31.0,7.0,0.05412317688532529,0.03938776707655434
32.0,7.0,-0.10399529964747353,-0.17620137299771158
33.0,7.0,-0.04137547158142114,0.02928877983329195
34.0,7.0,0.06317497621845451,0.19471019087792818
35.0,7.0,-0.3726743047395221,-0.4120264429188914
36.0,7.0,0.12057373375168086,0.2239902080783354
37.0,7.0,0.0034787262510036126,0.1404619611502374
38.0,7.0,-0.1949516406038144,-0.19707736159621023
39.0,7.0,0.26785824726328167,0.24817973788225517
40.0,7.0,-0.06396165986958827,-0.20031495288009646
41.0,7.0,0.1811452869274475,0.33266699983341674
42.0,7.0,0.07104386995691345,0.10178828714297825
43.0,7.0,0.1357166220456226,0.1562085993014574
44.0,7.0,-0.37901846703543407,-0.40819064152134454
45.0,7.0,-0.1344216887695148,-0.19843824742401314
46.0,7.0,-0.19356696850302976,-0.2126177997588642
47.0,7.0,-0.07072112041056129,0.035196687370600506
48.0,7.0,0.23104470930557897,0.31819629275806655
49.0,7.0,0.15410441497398022,0.1522794034113963
50.0,7.0,-0.3921957939948944,-0.4060824147990288
51.0,7.0,-0.058788632448404377,-0.20897251179478488
52.0,7.0,-0.061140925775618755,0.05159479534632284
53.0,7.0,0.2816524964862562,0.3507500635647089
54.0,7.0,0.13312069833808976,0.15136076450354777
55.0,7.0,-0.4544233674668457,-0.48188765597340355
56.0,7.0,0.23616944538167098,0.36953054573191874
57.0,7.0,0.04918583179452753,-0.08939858915911285
58.0,7.0,0.3000256628442537,0.2684373366244141
59.0,7.0,-0.06527080440123914,-0.09002100980903824
60.0,7.0,0.2632197414806111,0.21451793265349953
61.0,7.0,0.14807461134297728,0.13186191284663276
62.0,7.0,-0.0878852204237898,-0.056225678418596166
63.0,7.0,-0.06527080440123914,-0.16094584286803956
64.0,7.0,-0.26556991774383076,-0.07831172133231631
65.0,7.0,-0.30291382023143254,-0.4059793577826829
66.0,7.0,0.10164512338425388,0.10178828714297825
67.0,7.0,-0.23431757381803625,-0.1158726856667359
68.0,7.0,0.25125125125125136,0.3033850984574141
69.0,7.0,0.10884541830833394,0.1600559369438088
70.0,7.0,0.10164512338425388,0.03938776707655434
71.0,7.0,0.11277285190328674,0.06368833931658034
72.0,7.0,-0.47631941960864455,-0.5145967686013453
73.0,7.0,-0.23619271445358395,-0.21030196975815488
74.0,7.0,-0.3785591611678568,-0.24599103956793528
75.0,7.0,0.25465139052095576,0.324381187081416
76.0,7.0,0.21216615518008514,0.21146856912101222
77.0,7.0,0.06826193782715531,0.01703534197813373
78.0,7.0,-0.2157780477603616,-0.14569031273836755
79.0,7.0,0.13357686609104383,0.12890922959572848
80.0,7.0,-0.14960727317706715,-0.14420196833547272
81.0,7.0,-0.033000391696043824,-0.06119814586633799
82.0,7.0,0.27979895521867115,0.3649684852864427
83.0,7.0,0.15410441497398022,0.1240916937653057
84.0,7.0,-0.011064443694663119,-0.07891138839716189
85.0,7.0,0.2191539365452409,0.14416475972540052
86.0,7.0,0.0771641206423815,0.21309034766066562
87.0,7.0,0.060133857865427,0.1480965973876871
88.0,7.0,0.20772946859903382,0.2168101412952673
89.0,7.0,0.10501406871570426,0.08575394616584545
90.0,7.0,0.023386180193022726,0.09562443658553497
91.0,7.0,0.14954273744443888,0.10524759102725767
92.0,7.0,-0.03824632085501645,-0.08817521064029378
93.0,7.0,-0.15199825553926857,-0.20998147542769957
94.0,7.0,0.2384507269417756,0.24304319575105232
95.0,7.0,-0.04452785415216809,-0.04652936689549958
96.0,7.0,-0.11868390129259693,-0.09546856753272168
97.0,7.0,0.14603375472940697,0.12118956374697887
98.0,7.0,-0.26556991774383076,-0.3568747102197095
99.0,7.0,-0.05371508632378186,0.10644504237181585
0.0,8.0,0.359093893738507,0.37099880527246953
1.0,8.0,0.1771718074802563,0.17575197942147255
2.0,8.0,-0.18045000745045445,-0.24589533027184174
3.0,8.0,-0.245020612924055,-0.29817918301528346
4.0,8.0,-0.26901201350640885,-0.3258761285763434
5.0,8.0,0.051828867443267,0.05807789569468104
6.0,8.0,0.1138053158616413,0.10271555691930032
7.0,8.0,0.038548199925043936,0.13645403611650914
8.0,8.0,0.27502623020829003,0.28939173353006076
9.0,8.0,0.1507632658661485,0.07689947364694204
10.0,8.0,-0.2093395248130544,-0.15865741519761664
11.0,8.0,-0.29777325612264655,-0.19547369760288585
12.0,8.0,0.09565507025340314,0.23074225559650532
13.0,8.0,0.03429838631921245,0.06492428207858769
14.0,8.0,-0.09425847525718688,-0.12330688642440725
15.0,8.0,-0.0017837690040839978,-0.06552484030237944
16.0,8.0,-0.067073526267711,0.08395480075243136
17.0,8.0,0.28618372036483697,0.19009041819490513
18.0,8.0,-0.1521896628797805,-0.1689679860898027
19.0,8.0,-0.03971920064901735,-0.023682668972635303
20.0,8.0,0.29038799201802856,0.20748241337379109
21.0,8.0,0.2206063718823018,0.25071707779126684
22.0,8.0,-0.01654000894054537,0.05690225358835354
23.0,8.0,0.27722076760968123,0.25356423861875915
24.0,8.0,0.1828556593498594,0.1966861000306842
25.0,8.0,-0.1791872185559252,-0.19105135429161216
26.0,8.0,-0.021657492824234025,-0.046702633781879756
27.0,8.0,-0.2549545522276859,-0.26239762078976564
28.0,8.0,0.2117222667066207,0.26146398008932514
29.0,8.0,-0.06530662006746046,-0.03932460218001636
30.0,8.0,-0.09365605322543244,-0.08958792051765363
31.0,8.0,0.029238041252475103,0.05807789569468104
32.0,8.0,-0.11810946998379152,-0.011284988578636943
33.0,8.0,-0.09643424419102328,-0.023682668972635303
34.0,8.0,0.07100283117270148,0.1408250131784958
35.0,8.0,-0.2866586138350184,-0.2840339572465992
36.0,8.0,0.2117222667066207,0.21458525109951915
37.0,8.0,0.006818172665289268,0.008197080611931718
38.0,8.0,-0.13214486303444728,-0.1902764992669872
39.0,8.0,0.3359435615227701,0.3032561607723194
40.0,8.0,-0.2143157096219234,-0.18686713715863765
41.0,8.0,0.2548133857217921,0.20778466178765181
42.0,8.0,0.10204639149654796,0.09165152123114685
43.0,8.0,0.17401100861091912,0.02725562655922725
44.0,8.0,-0.43479310858652037,-0.3829795749563083
45.0,8.0,-0.22077815554088256,-0.25362613303699527
46.0,8.0,-0.29878075503782203,-0.30406835314102426
47.0,8.0,0.04126833664564382,0.09882819302886803
48.0,8.0,0.29512573164159267,0.2834281398258078
49.0,8.0,0.18027001627297284,0.3075678540545063
50.0,8.0,-0.3279982235779128,-0.4681395110974737
51.0,8.0,0.03273626423885112,-0.023682668972635303
52.0,8.0,-0.1226567624363405,-0.05100229973776033
53.0,8.0,0.24926812454751648,0.30408100644369424
54.0,8.0,0.03817808296142125,0.09974556503840956
55.0,8.0,-0.5335367631338555,-0.5411699592501571
56.0,8.0,0.3779335163100862,0.414885274965054
57.0,8.0,0.1536187578410024,0.0861684592971946
58.0,8.0,0.19821742115959795,0.3174219886068012
59.0,8.0,-0.08302098735715185,-0.17810020602288176
60.0,8.0,0.25403689229003357,0.22168808882524735
61.0,8.0,0.1258464544114968,0.06587425913664186
62.0,8.0,0.09174976505249982,0.08380180783771676
63.0,8.0,0.08891257751338205,-0.07062100219510481
64.0,8.0,-0.23910252142401972,-0.16492206586628658
65.0,8.0,-0.2121358483327253,-0.2840339572465992
66.0,8.0,0.03160138922320408,-0.05884415748502531
67.0,8.0,-0.19764336393750795,-0.18392928257591096
68.0,8.0,0.37088362390105795,0.3463501387053746
69.0,8.0,0.20775788375722487,0.09787715599145343
70.0,8.0,0.10501122590949959,0.1275540948698137
71.0,8.0,0.07854198153706417,0.10225007968970165
72.0,8.0,-0.45934755117407294,-0.4492568901896917
73.0,8.0,-0.24694331085379007,-0.21462908575519818
74.0,8.0,-0.4754880047682909,-0.145224214263797
75.0,8.0,0.2007528575747974,0.16183116507833414
76.0,8.0,0.17566804602603697,0.19327673792233466
77.0,8.0,-0.06681176238619241,0.033575039162804125
78.0,8.0,-0.19561464930776717,-0.26357778459650205
79.0,8.0,-0.015977710489396554,0.07721334699979757
80.0,8.0,-0.20432039558296558,-0.3709726910095122
81.0,8.0,0.0019576711420775704,0.033575039162804125
82.0,8.0,0.27308736706725506,0.3482477428473132
83.0,8.0,0.004555659917726819,-0.02833179912038469
84.0,8.0,-0.09734878442969647,-0.11710386911137237
85.0,8.0,0.2206063718823018,0.17237027216358763
86.0,8.0,0.12140861211090571,0.052031736290711374
87.0,8.0,0.08501764238686518,0.17128085335233767
88.0,8.0,0.1403756853657868,0.25526513989232613
89.0,8.0,0.10324037458592666,0.010335356498701506
90.0,8.0,0.010670346543312965,0.039714560314855867
91.0,8.0,0.10692466526172381,0.18262248133374243
92.0,8.0,-0.12955086299868263,-0.07017397045012883
93.0,8.0,-0.1796128777338564,-0.1738853352845376
94.0,8.0,0.3503948740873193,0.35371730772701826
95.0,8.0,-0.06695242989261607,-0.0592090408563804
96.0,8.0,-0.0969146087608314,-0.16315657340511602
97.0,8.0,0.0927333233993939,-0.03401406930096716
98.0,8.0,-0.26850083309627343,-0.3491217793150902
99.0,8.0,0.06865104629968276,0.08601590754729325


==> pics/PAA_scatter/cifar100_resnet56_rate4_regression.txt <==
dataset,model,rate,a,b,r2
cifar100,resnet,4,0.9918235954629515,0.004597203361493607,0.8826261060206889


==> pics/PAA_scatter/cifar100_resnet56_rate5.txt <==
class,model,before,after
0.0,0.0,0.3392617988964483,0.3203430112159664
1.0,0.0,0.27229870895162595,0.18561413252045958
2.0,0.0,-0.19325420209332983,-0.2582961093846734
3.0,0.0,-0.32267219366156635,-0.3951927906980652
4.0,0.0,-0.2883752983829889,-0.38639268580081476
5.0,0.0,0.09737471889168174,0.1280600484175247
6.0,0.0,0.09072571506278058,-0.023255023866551254
7.0,0.0,-0.007852993878753605,0.11864748061943235
8.0,0.0,0.20260243166211692,0.17937405813877305
9.0,0.0,0.1615520601967273,0.06471269137528111
10.0,0.0,-0.3563741840254933,-0.15651408357891078
11.0,0.0,-0.2888058033446446,-0.3731845283595781
12.0,0.0,0.07391273219920808,0.027998460638202525
13.0,0.0,-0.006454618958216252,-0.10265017315528134
14.0,0.0,-0.02321231841356872,-0.05668662804503185
15.0,0.0,0.007970722327326948,-0.03975053729747896
16.0,0.0,-0.008150667747976795,-0.0581387730141743
17.0,0.0,0.3112991899085005,0.42338248396058803
18.0,0.0,-0.18720663239387964,-0.26770891814912784
19.0,0.0,0.09189226662969265,0.046033521351153454
20.0,0.0,0.28710107620258674,0.34991396331486824
21.0,0.0,0.15544155198909268,0.1396644938916763
22.0,0.0,-0.07243719854208944,-0.01718828488435577
23.0,0.0,0.1575048404747875,0.10657319035242895
24.0,0.0,0.19328226281673558,0.22608194162941753
25.0,0.0,-0.11253736217705222,-0.10379621380259275
26.0,0.0,-0.07739742742689108,-0.10474608533009389
27.0,0.0,-0.11608721272834412,-0.20084501952717826
28.0,0.0,0.20694918743920884,0.21308402517897138
29.0,0.0,0.006435351843964734,0.046908131318838406
30.0,0.0,-0.02358471173479876,-0.04448861030423485
31.0,0.0,-0.002528972696916012,0.007630192770079569
32.0,0.0,-0.09566678529962598,0.013286496979695072
33.0,0.0,-0.07436861509900343,-0.0496535367350228
34.0,0.0,0.02980130555921081,0.17846404729144374
35.0,0.0,-0.36863372337738864,-0.4099298084685801
36.0,0.0,0.1755742456979936,0.232917922188084
37.0,0.0,0.013661453293183365,0.2024412993924236
38.0,0.0,-0.2271800767023773,-0.28412480010095054
39.0,0.0,0.3127417632747365,0.3377159455740712
40.0,0.0,-0.20059567042615103,-0.14442282904305803
41.0,0.0,0.32907176347006234,0.22608194162941753
42.0,0.0,-0.032755367463676174,0.08950264204390695
43.0,0.0,0.188054821601688,0.18727372677090812
44.0,0.0,-0.4459805891744607,-0.46635590311330855
45.0,0.0,-0.11291906653740622,-0.2783977985017582
46.0,0.0,-0.2634060106069534,-0.29075443239077225
47.0,0.0,-0.04955614271864958,0.1253800811972346
48.0,0.0,0.26471798178806116,0.3189804281290563
49.0,0.0,0.2227460223924573,0.3468160540473642
50.0,0.0,-0.24806030249459832,-0.3526625540079141
51.0,0.0,-0.04593540421472055,0.08291290832186723
52.0,0.0,-0.06509224423190245,-0.05358871877752782
53.0,0.0,0.3243811122420434,0.1993315374112362
54.0,0.0,0.09173751999326554,0.10185097190142282
55.0,0.0,-0.48758678998744587,-0.5107781684757682
56.0,0.0,0.3228626748283286,0.2689191255159761
57.0,0.0,0.0776097252231608,0.08407110394574085
58.0,0.0,0.23810479068192947,0.3446232568248839
59.0,0.0,0.03123158515026517,-0.06489759144336778
60.0,0.0,0.26502011221849314,0.2948154341999757
61.0,0.0,-0.017874680809271258,0.06501943660471807
62.0,0.0,-0.004234051376066631,0.07641283084094361
63.0,0.0,0.08815021160336431,0.00033784995309737363
64.0,0.0,-0.09767236299351785,-0.05918878553032349
65.0,0.0,-0.12235609774445516,-0.10653480444032354
66.0,0.0,0.09705487781943105,0.15055392078830276
67.0,0.0,-0.22620429397094088,-0.2043905163349547
68.0,0.0,0.3972504541063976,0.35544708476430187
69.0,0.0,0.1458128723891836,0.16716229967138624
70.0,0.0,0.07456064334985615,0.06081264488672702
71.0,0.0,0.05032846635675155,0.10074912092952142
72.0,0.0,-0.4133322208373965,-0.5389278373531546
73.0,0.0,-0.2991630003833149,-0.2653730614287104
74.0,0.0,-0.3356211076062717,-0.31119178940612974
75.0,0.0,0.3164658533833173,0.40291554628272336
76.0,0.0,0.20912598258858597,0.2457037376774419
77.0,0.0,0.029456659874619383,-0.07010025580123481
78.0,0.0,-0.22833010635014162,-0.13720159663115075
79.0,0.0,-0.04040049088245309,0.019212149008816105
80.0,0.0,-0.2380062178692621,-0.20619053779121044
81.0,0.0,-0.004951979240972155,-0.0015880989301393495
82.0,0.0,0.270985707188002,0.3536411354023339
83.0,0.0,-0.027695934001178445,-0.0070562053470811245
84.0,0.0,0.04281845689352658,0.013672952546811645
85.0,0.0,0.19877061018868367,0.18267070120834336
86.0,0.0,0.1405326287376205,0.05488457422412465
87.0,0.0,0.022709010066378776,0.015135300412780951
88.0,0.0,0.19696523276370073,0.1538250743496033
89.0,0.0,0.046738827032224095,0.11721331718274072
90.0,0.0,0.0022508380266043544,-0.11193647310628879
91.0,0.0,0.075427224513848,0.1581956238736547
92.0,0.0,-0.17628199035616302,-0.13830245583800094
93.0,0.0,-0.1833414465424918,-0.22060247428737592
94.0,0.0,0.3258691809074839,0.34161599206262533
95.0,0.0,-0.11347980037651022,-0.09838925279989337
96.0,0.0,-0.10269459473937954,-0.13412065216950134
97.0,0.0,0.054340416190047106,0.11784558278386291
98.0,0.0,-0.3210524967333657,-0.33655058224897816
99.0,0.0,0.0435081516401494,0.18684572614842404
0.0,1.0,0.27807334293171543,0.37345816909752205
1.0,1.0,0.25935362942787277,0.243583884396442
2.0,1.0,-0.26700412137305335,-0.28649374632754143
3.0,1.0,-0.3396485987186038,-0.4366398452271029
4.0,1.0,-0.20166876979732692,-0.3087834066283759
5.0,1.0,-0.00947289807790579,0.014682455125668336
6.0,1.0,0.07356235997012699,0.21683237060419291
7.0,1.0,0.021170230601575954,0.19010977736739498
8.0,1.0,0.2546676624346527,0.22209548639400342
9.0,1.0,0.1714917483049979,0.28244588078383087
10.0,1.0,-0.20649738610903656,-0.19523579591179793
11.0,1.0,-0.2777946474735123,-0.26327577061354396
12.0,1.0,0.12728451251990372,0.1138958507379559
13.0,1.0,-0.09475637630977432,0.008857426216613593
14.0,1.0,-0.13124323665239063,-0.042440409014739625
15.0,1.0,-0.07991038088125466,-0.050750338709538365
16.0,1.0,-0.03680386395203566,-0.03439368976276268
17.0,1.0,0.22479462285287524,0.2591286829513976
18.0,1.0,-0.15576192486281135,-0.2305324715297015
19.0,1.0,-0.010230616266409866,0.04647583871960604
20.0,1.0,0.30297300303497376,0.24298600752894375
21.0,1.0,0.21765106990940672,0.2978970359739975
22.0,1.0,-0.02707072921734007,-0.06776049435329226
23.0,1.0,0.14775362603671233,0.17403293003715642
24.0,1.0,0.20362246858617863,0.1614604203325261
25.0,1.0,-0.25934612607163354,-0.20035727433478775
26.0,1.0,-0.1336818521284541,-0.09840168381257954
27.0,1.0,-0.18678947805161403,-0.18436441982148355
28.0,1.0,0.2263668880940215,0.2442453651860145
29.0,1.0,-0.034406801397092554,-0.07951547996076448
30.0,1.0,-0.015547559236879647,-0.09986817424229234
31.0,1.0,-0.020292787909449373,-0.07951547996076448
32.0,1.0,-0.1276014989392427,-0.05870962536643104
33.0,1.0,-0.08640704191651506,-0.006104442392531046
34.0,1.0,0.1240886028194606,0.04198727813686261
35.0,1.0,-0.36440341315367136,-0.2710307625018225
36.0,1.0,0.15488555084191163,0.24580456990429284
37.0,1.0,0.018399076651503785,0.17985021032112444
38.0,1.0,-0.17372443709977273,-0.2765689903270698
39.0,1.0,0.28454070201643017,0.260461094256108
40.0,1.0,-0.15403781715320505,-0.1082806212119906
41.0,1.0,0.3623419149931473,0.31159237807437246
42.0,1.0,0.1164671358846117,0.07259110029193132
43.0,1.0,0.13579785909882994,-0.039930423193022
44.0,1.0,-0.34279312920089616,-0.38442597722376115
45.0,1.0,-0.16483975362772738,-0.2618116393536974
46.0,1.0,-0.23693866285677168,-0.2305324715297015
47.0,1.0,0.034066754753834666,0.04040679905843176
48.0,1.0,0.29751586062265684,0.29514336475198755
49.0,1.0,0.26880114352710666,0.28244588078383087
50.0,1.0,-0.4568538257858646,-0.4681621494396466
51.0,1.0,0.08486301639086521,-0.14365710541208723
52.0,1.0,-0.09264132111423651,-0.11860992193402169
53.0,1.0,0.2802731249333191,0.22251850317710972
54.0,1.0,0.13736802077409543,0.13321581465625773
55.0,1.0,-0.5404147756649623,-0.4920020200390262
56.0,1.0,0.3459281569811817,0.40060381586728494
57.0,1.0,0.0469523217912656,0.05445550197781653
58.0,1.0,0.3373395626725951,0.3374078471031379
59.0,1.0,-0.14648458337778728,-0.18812087547228354
60.0,1.0,0.19761284809828505,0.1984626992103764
61.0,1.0,0.09418691491394131,0.11440124812939784
62.0,1.0,0.03299295750071539,0.11057169057568854
63.0,1.0,-0.0820263878516305,-0.1105237744288293
64.0,1.0,-0.21922737456718042,-0.020677691037801923
65.0,1.0,-0.3065187239944521,-0.2799478173947665
66.0,1.0,-0.05352745879517,0.11775283083053893
67.0,1.0,-0.2951305267221052,-0.14709623350280165
68.0,1.0,0.35786543553533845,0.4133077053536095
69.0,1.0,0.15488555084191163,0.01280341354210229
70.0,1.0,0.1278596576793525,0.08458280203432558
71.0,1.0,0.15011202389843173,0.15420129270544775
72.0,1.0,-0.5531810318964911,-0.5395312428051756
73.0,1.0,-0.23223496401973862,-0.21028332604364094
74.0,1.0,-0.2619601985678513,-0.1763446174120749
75.0,1.0,0.2546676624346527,0.23114804555247767
76.0,1.0,0.20985810306198666,0.3213078771712196
77.0,1.0,0.011828760027945702,-0.12523691500218698
78.0,1.0,-0.1545366156100723,-0.07663896583564184
79.0,1.0,0.06279083127477458,0.0024255875484622377
80.0,1.0,-0.20836445108289764,-0.31114335546468513
81.0,1.0,-0.0223368864145563,-0.0167914913990631
82.0,1.0,0.36787075979717776,0.3752185615213845
83.0,1.0,-0.049494195125263075,-0.07951547996076448
84.0,1.0,0.026885735623599725,0.008267795926598001
85.0,1.0,0.19492158327109793,0.19192028919908988
86.0,1.0,0.04842879301430454,0.021293265060578093
87.0,1.0,0.11291716088974804,0.03982098441932227
88.0,1.0,0.3090433075160904,0.28244588078383087
89.0,1.0,0.09710720587943725,0.052263286796989425
90.0,1.0,0.04065916575864055,-0.03511214683883205
91.0,1.0,0.08213561750316264,0.1951304165602508
92.0,1.0,0.07542942494398804,-0.058533847518693526
93.0,1.0,-0.12138118877125154,-0.13542974329179938
94.0,1.0,0.35064274704844844,0.3326860286908263
95.0,1.0,-0.028401139815976185,-0.0193060911653059
96.0,1.0,-0.07745024820981411,-0.040070212007350385
97.0,1.0,0.08213561750316264,0.24824732396292867
98.0,1.0,-0.3148385417023521,-0.25903126888045336
99.0,1.0,-0.013626051545084365,-0.021985197458312247
0.0,2.0,0.3558709210883123,0.3144346835498498
1.0,2.0,0.1678167017972843,0.18429263567362716
2.0,2.0,-0.18999918999919005,-0.12371021096676678
3.0,2.0,-0.2293030267713812,-0.4335694381699596
4.0,2.0,-0.21624921624921623,-0.3086648180782893
5.0,2.0,0.142308834616527,0.1270353611963573
6.0,2.0,0.006780667797616907,0.017423000247720324
7.0,2.0,0.036699149906697016,0.20821773942460947
8.0,2.0,0.2771012771012771,0.2574758472626897
9.0,2.0,0.19709303382772772,0.25617073481093816
10.0,2.0,-0.23544477999923544,-0.2989681687734134
11.0,2.0,-0.3835842892446666,-0.3958911302876953
12.0,2.0,0.12500112500112498,0.18207841333128869
13.0,2.0,-0.0508237930918344,-0.057532075857486036
14.0,2.0,0.023001023001022997,-0.13647171274880415
15.0,2.0,-0.06136698589528782,-0.05068606188066392
16.0,2.0,-0.06076829153752234,-0.005292671908221635
17.0,2.0,0.2870012870012871,0.3460784814871611
18.0,2.0,-0.0792990792990793,-0.20851244861514417
19.0,2.0,-0.1153182642544345,0.02835184065958838
20.0,2.0,0.25536208010434813,0.31681590580265767
21.0,2.0,0.2728584157155585,0.33563524296194425
22.0,2.0,0.02193650580747363,0.005299119085348175
23.0,2.0,0.10226914350625695,0.1428968239041933
24.0,2.0,0.3348327955069528,0.22984235243030518
25.0,2.0,-0.22521661652096436,-0.21904729449584529
26.0,2.0,-0.11191087661675898,-0.20484815439576987
27.0,2.0,-0.1817338756114267,-0.2413175247580691
28.0,2.0,0.20943419912492076,0.32198890586910184
29.0,2.0,0.015256117296933599,-0.014173987337612494
30.0,2.0,0.05265928050738178,-0.01926869541338714
31.0,2.0,0.07145676765929924,0.016594614805408192
32.0,2.0,-0.08615293230677841,0.006364054592853836
33.0,2.0,-0.015050035458198783,0.06299926112838249
34.0,2.0,0.043514557028070604,0.15013034810611867
35.0,2.0,-0.3967181467181467,-0.34059193375249197
36.0,2.0,0.15500115500115502,0.1910734996568219
37.0,2.0,-0.04238221995231347,0.07196614969113976
38.0,2.0,-0.14326837403760487,-0.23968974186822406
39.0,2.0,0.3443171337908181,0.3075166062680086
40.0,2.0,-0.12565333126080797,-0.19098442705396385
41.0,2.0,0.22034775500122028,0.3191459189747598
42.0,2.0,0.046572475143903794,0.1927277684063453
43.0,2.0,0.17494622989128478,0.18570138980012238
44.0,2.0,-0.43624943624943624,-0.47636341874843374
45.0,2.0,-0.2644385167749654,-0.2729061017719939
46.0,2.0,-0.3236626899993236,-0.19990932305661313
47.0,2.0,0.017810006574051532,0.15013034810611867
48.0,2.0,0.3152870295727438,0.36137877939091595
49.0,2.0,0.15658769504923353,0.2331294453921273
50.0,2.0,-0.3919678959049038,-0.43074356507878975
51.0,2.0,0.041031968867020346,-0.1397399022295697
52.0,2.0,-0.014900004999014848,-0.07382242594754802
53.0,2.0,0.24255226296042628,0.33213750757072336
54.0,2.0,0.16153581500116157,0.03480562485428564
55.0,2.0,-0.4705646879559923,-0.5511686446415147
56.0,2.0,0.4015744352823004,0.3818415903985602
57.0,2.0,0.07091453245299398,-0.014173987337612494
58.0,2.0,0.3365013365013365,0.36722322505787597
59.0,2.0,-0.12646971470500878,-0.181360854982111
60.0,2.0,0.26661891367773716,0.2237077104428738
61.0,2.0,0.07145676765929924,0.0734549915657107
62.0,2.0,-0.056260738503729216,0.06538390140356264
63.0,2.0,-0.015379450162058935,-0.12371021096676678
64.0,2.0,-0.24876395464630763,-0.15765101265467357
65.0,2.0,-0.21578573263966527,-0.13630058149885343
66.0,2.0,-0.014758630143245563,-0.02413182584935387
67.0,2.0,-0.12549912549912548,-0.009609978019731088
68.0,2.0,0.33797163500133803,0.3418187394571385
69.0,2.0,0.15500115500115502,0.067978180384253
70.0,2.0,0.05827692034588589,0.15510926736198935
71.0,2.0,0.16153581500116157,0.15013034810611867
72.0,2.0,-0.4171022208405386,-0.477718585884178
73.0,2.0,-0.33174933174933174,-0.19990932305661313
74.0,2.0,-0.3842676769506038,-0.27197136214158146
75.0,2.0,0.30128996108377554,0.2804040121310835
76.0,2.0,0.26661891367773716,0.2755339686161316
77.0,2.0,0.0007618703270877134,-0.02877881715483317
78.0,2.0,-0.18647744734701263,-0.1872412206716761
79.0,2.0,0.023641800340829508,0.0734549915657107
80.0,2.0,-0.2574992574992575,-0.2922274780885423
81.0,2.0,-0.03270545472380337,-0.10200032880603345
82.0,2.0,0.36377687398095565,0.36649150270033903
83.0,2.0,-0.025966767902251813,-0.12590093543934988
84.0,2.0,-0.05499905499905501,0.000815180106376995
85.0,2.0,0.27500127500127497,0.2146591135114125
86.0,2.0,0.11375111375111376,0.10220825026836372
87.0,2.0,0.07485821771536055,0.09333378770581643
88.0,2.0,0.08519339288570052,0.19452134399793375
89.0,2.0,0.07628547995520471,0.031151346577899516
90.0,2.0,-0.01860771425988823,0.004243607785873558
91.0,2.0,0.15830115830115835,0.16546541941420026
92.0,2.0,-0.17182609490301795,-0.14070721118508384
93.0,2.0,-0.1283686935860848,0.014820895387751738
94.0,2.0,0.26661891367773716,0.2804040121310835
95.0,2.0,-0.062104325262220046,-0.0771815496021702
96.0,2.0,-0.20981572357719142,-0.2835253569174998
97.0,2.0,0.22598959808262137,0.08429797127849571
98.0,2.0,-0.306999306999307,-0.344909575188748
99.0,2.0,0.015256117296933599,0.16335023716480962
0.0,3.0,0.30034180413137157,0.46826050522485885
1.0,3.0,0.18014214156460606,0.06711188195311202
2.0,3.0,-0.16596152504693376,-0.2160595794719602
3.0,3.0,-0.17438615610706562,-0.4112212177756844
4.0,3.0,-0.27992854439853354,-0.36055707223878103
5.0,3.0,0.06373825781573855,0.19340930089313219
6.0,3.0,0.05513449249517002,-0.10502528303575415
7.0,3.0,0.020758934267627874,0.1121376997570407
8.0,3.0,0.307772328726408,0.34118839226283326
9.0,3.0,0.18014214156460606,0.17031105635971672
10.0,3.0,-0.22890782504339152,-0.30835764956439576
11.0,3.0,-0.36097488482686885,-0.36783751803284
12.0,3.0,0.055551157425732814,0.012330470291665327
13.0,3.0,-0.03479783610867261,-0.03108487350466982
14.0,3.0,-0.020521757927018863,-0.1328814349915232
15.0,3.0,-0.018882189393250794,0.09538066859496006
16.0,3.0,-0.09595284093723698,-0.032462913349558885
17.0,3.0,0.31722936002918156,0.25413149013046143
18.0,3.0,-0.20480350825048957,-0.342852490981386
19.0,3.0,-0.014477790553065828,0.09282017147341973
20.0,3.0,0.3022568877898861,0.331357150189919
21.0,3.0,0.14111627709487717,0.23495564832122276
22.0,3.0,0.027625741866737493,-0.08803047473246406
23.0,3.0,0.18588170304621482,0.1627687724304381
24.0,3.0,0.1860260411308115,0.11743719866670671
25.0,3.0,-0.17146362922602876,-0.2863956973416361
26.0,3.0,-0.1366438089576743,-0.14148117663411564
27.0,3.0,-0.18008004468563765,-0.3304856656981026
28.0,3.0,0.27874144193649825,0.2450117620848049
29.0,3.0,0.021697131817506234,0.054485076525488514
30.0,3.0,-0.05570416604745641,-0.10029309682576483
31.0,3.0,0.07919523880290698,-0.0016143388487089585
32.0,3.0,-0.03648142613813594,0.2051258017434154
33.0,3.0,0.01251104371924697,-0.007630975601409749
34.0,3.0,0.07666784948486746,0.14132502400405814
35.0,3.0,-0.2423778844276603,-0.3628070473540563
36.0,3.0,0.17649972754743137,0.26159086608212956
37.0,3.0,-0.06140741957434839,0.041685537781481645
38.0,3.0,-0.21171826035265914,-0.12895508830217792
39.0,3.0,0.24896051703803476,0.2502020143498798
40.0,3.0,-0.12975838076150162,-0.17083224751841938
41.0,3.0,0.16961961218165705,0.19933192769657204
42.0,3.0,-0.08333715276186363,0.09282017147341973
43.0,3.0,0.2574733930061615,0.24811566952490557
44.0,3.0,-0.4661564854051512,-0.40631018066723307
45.0,3.0,-0.2934911040785054,-0.3020674313644249
46.0,3.0,-0.20440847770317236,-0.14814984699460707
47.0,3.0,-0.09182477171777216,0.10288915339731483
48.0,3.0,0.33749442710655364,0.3029778967567696
49.0,3.0,0.17969153364495558,0.31989968762374055
50.0,3.0,-0.3347911314919786,-0.46900587279504685
51.0,3.0,-0.022651719932147926,-0.07097969645216053
52.0,3.0,-0.07705062924810914,-0.04838692933494362
53.0,3.0,0.2238511097707026,0.22080811948382018
54.0,3.0,0.16057717484378198,0.13226688889291485
55.0,3.0,-0.521007505443934,-0.49074736461761187
56.0,3.0,0.3554583327209273,0.4214304328255669
57.0,3.0,0.09971764006538851,0.054334285008753785
58.0,3.0,0.3287526334653344,0.3537432693576827
59.0,3.0,-0.05429686972263887,-0.13461122409242346
60.0,3.0,0.2459263462384281,0.26897763177405926
61.0,3.0,0.10593854437751202,0.11105480034150314
62.0,3.0,-0.03604005253581716,0.07626229008745884
63.0,3.0,0.0011654191206950818,0.07122293488303585
64.0,3.0,-0.21424337615706937,0.011266427333612246
65.0,3.0,-0.2569475404963591,-0.23005851555281795
66.0,3.0,0.07244684876814149,0.03812334981642519
67.0,3.0,-0.15736319025360312,-0.22140748763768106
68.0,3.0,0.3258387022515946,0.3396981829380967
69.0,3.0,0.18014214156460606,0.09991640635311723
70.0,3.0,0.08227206058139003,0.06981343102134775
71.0,3.0,0.15585938145010808,0.15888099720916057
72.0,3.0,-0.5046316936642394,-0.5351296697677391
73.0,3.0,-0.24318730976481012,-0.22159762011933248
74.0,3.0,-0.40301768210818595,-0.3633176186302149
75.0,3.0,0.29291127953633517,0.32916214157197743
76.0,3.0,0.21460498188095145,0.24087656716730305
77.0,3.0,-0.05925468429814275,0.009478835164083125
78.0,3.0,-0.19444780091194078,-0.19268271533693535
79.0,3.0,0.009429756306832859,0.10223201984017641
80.0,3.0,-0.24146728092336664,-0.17732279743999724
81.0,3.0,-0.009263387328478858,-0.02890263222877941
82.0,3.0,0.30597098943064155,0.3725043853188897
83.0,3.0,-0.014647825440824106,-0.03757314444102245
84.0,3.0,-0.02948250187279564,0.12924751052253358
85.0,3.0,0.25068235758038565,0.3537432693576827
86.0,3.0,0.2354366194156921,0.1676035698210013
87.0,3.0,0.07171027813025128,0.08087939162777472
88.0,3.0,0.20452714487958626,0.2671953598193204
89.0,3.0,0.1717365707557414,0.07241849619428922
90.0,3.0,-0.03025356980033301,-0.043782349960757784
91.0,3.0,0.16765386493429282,0.14705568091110802
92.0,3.0,-0.11813554256710751,-0.12006687491750628
93.0,3.0,-0.19629019686340876,-0.18291924099482718
94.0,3.0,0.29291127953633517,0.3305784876854213
95.0,3.0,-0.02524301011350338,-0.1040680908250973
96.0,3.0,-0.16237722746862304,-0.24208885124730517
97.0,3.0,0.12283482769439066,0.1424938156313024
98.0,3.0,-0.35653189073911506,-0.32112686317560296
99.0,3.0,0.0005458860643085993,0.07433695504257962
0.0,4.0,0.3458044546127447,0.3961241574895333
1.0,4.0,0.19011335103989788,0.12162654322616738
2.0,4.0,-0.14042167092476296,-0.02891688022265784
3.0,4.0,-0.2359303741553449,-0.3646191035930789
4.0,4.0,-0.3001816836013727,-0.31382846767340344
5.0,4.0,-0.027175637094215915,0.07933293299893646
6.0,4.0,0.0457764890431145,-0.025924328235670653
7.0,4.0,0.06651385274149779,0.2543156963790669
8.0,4.0,0.2046269284916039,0.23086439819410107
9.0,4.0,0.1483359505247065,0.22774121128629018
10.0,4.0,-0.14920408041723035,-0.11818925987794407
11.0,4.0,-0.22762526952659867,-0.2168561044286787
12.0,4.0,0.049727474597940954,0.020460227562630703
13.0,4.0,-0.03009265167564258,-0.04889143838822772
14.0,4.0,-0.08686538873939005,-0.15597448467950642
15.0,4.0,-0.03635322542351581,-0.06457812473425506
16.0,4.0,-0.05308713598869035,0.029997239035178654
17.0,4.0,0.2872912174556689,0.24368590234195625
18.0,4.0,-0.12695249482814247,-0.291770140572204
19.0,4.0,-0.05933876141130031,-0.06036830531361723
20.0,4.0,0.30528561081795247,0.3167228742743623
21.0,4.0,0.2216768592843848,0.3167228742743623
22.0,4.0,0.03178341520310441,0.186714983738565
23.0,4.0,0.17465323592829785,0.20150962277535553
24.0,4.0,0.19041260005952068,0.2466447109914613
25.0,4.0,-0.26582537476003926,-0.2647865289607818
26.0,4.0,0.05516796069105625,-0.0316040697619932
27.0,4.0,-0.2749135183310926,-0.09292424216655049
28.0,4.0,0.2734493764077585,0.2538633647179134
29.0,4.0,-0.033218024441456884,0.014914248065007685
30.0,4.0,-0.022945965951147236,0.042172147298005856
31.0,4.0,0.03448583378666411,0.01508938425966947
32.0,4.0,-0.09364189791386573,-0.04722335895938043
33.0,4.0,-0.08161307125037696,0.09630524447606956
34.0,4.0,0.0699811654000337,0.22833175539946296
35.0,4.0,-0.3017052358141418,-0.3704418757375705
36.0,4.0,0.2526333769857086,0.2555100552596412
37.0,4.0,0.04920483209129524,0.09118519382934769
38.0,4.0,-0.1959978559942826,-0.18363181794989542
39.0,4.0,0.2872912174556689,0.13748548301706087
40.0,4.0,-0.17047397840679962,-0.15548119098265042
41.0,4.0,0.1755997735881917,0.2538633647179134
42.0,4.0,-0.09732628044267119,-0.028344392016451583
43.0,4.0,0.16434767421552082,-0.04667531372438435
44.0,4.0,-0.4168180696678106,-0.3720244753460734
45.0,4.0,-0.1177504130872007,-0.23465482932802692
46.0,4.0,-0.29001948669919486,-0.20483618631483325
47.0,4.0,-0.04597417550785419,0.08423899178529524
48.0,4.0,0.2771948157501343,0.3018020660027953
49.0,4.0,0.19011335103989788,0.2466447109914613
50.0,4.0,-0.3146366203361022,-0.43178919147080785
51.0,4.0,-0.09452185723627955,-0.08431917080317511
52.0,4.0,-0.12837150743305414,-0.13122980626424682
53.0,4.0,0.18159161749027225,0.19973026753984965
54.0,4.0,0.16636386066437878,0.048040233712972134
55.0,4.0,-0.4947892801334696,-0.5591611816929436
56.0,4.0,0.36395013265246723,0.32659829583142
57.0,4.0,0.12150371217728731,0.05860827345282251
58.0,4.0,0.25510893701927717,0.38970570464121435
59.0,4.0,-0.15214319359397074,-0.17899336237006525
60.0,4.0,0.24415326708348434,0.3120202925805252
61.0,4.0,0.09266504529272857,0.06342697398632055
62.0,4.0,0.0045468964787988364,0.029035523592568915
63.0,4.0,-0.05645797577699877,-0.1844682607593729
64.0,4.0,-0.11176905995558847,-0.11932884470622282
65.0,4.0,-0.2794586769551234,-0.27025227912672334
66.0,4.0,0.14247095549190616,0.040274989262876065
67.0,4.0,-0.09532033884365482,-0.1147814893432601
68.0,4.0,0.3308510717837143,0.39292821062299105
69.0,4.0,0.17258209906853017,0.12344245236252933
70.0,4.0,-0.02238733013979865,0.025273719202077074
71.0,4.0,0.02804506949584668,0.10939942170799764
72.0,4.0,-0.4168180696678106,-0.4730410300291333
73.0,4.0,-0.25247891184381205,-0.26722270893108957
74.0,4.0,-0.2853314275504734,-0.3511203987781098
75.0,4.0,0.24352331606217614,0.22774121128629018
76.0,4.0,0.2771948157501343,0.31639369355579366
77.0,4.0,-0.08280500756283593,-0.08846530234573992
78.0,4.0,-0.1731183441028001,-0.17578212389172135
79.0,4.0,-0.03635322542351581,0.12131966865893724
80.0,4.0,-0.34521437112110687,-0.40230186671331625
81.0,4.0,-0.08797715977582737,-0.02035818153987445
82.0,4.0,0.3543946958124006,0.35887816017268687
83.0,4.0,0.0209551034993237,-0.09550116193312269
84.0,4.0,0.05059573553640082,-0.09798604885088885
85.0,4.0,0.25753125920266157,0.25516607990203577
86.0,4.0,0.1263798152737104,0.09810394052935262
87.0,4.0,0.12791230481830032,0.12635704363045086
88.0,4.0,0.24851738560459463,0.186714983738565
89.0,4.0,0.041287683950369504,0.08048729977219735
90.0,4.0,0.020097158034198145,-0.013273994836133951
91.0,4.0,0.06532371313737831,0.07877224056620974
92.0,4.0,-0.0016008813454288999,0.12550760392937224
93.0,4.0,-0.21790986411183888,-0.20942366985532443
94.0,4.0,0.3471502590673576,0.41422477189386325
95.0,4.0,-0.07113104309081145,0.015253797830168295
96.0,4.0,-0.05793688177107866,-0.08444689863539677
97.0,4.0,0.19761475062167846,0.025562528700443975
98.0,4.0,-0.29439598220771046,-0.28769855402806466
99.0,4.0,0.06916687227568057,0.11157274788072274
0.0,5.0,0.3669856299803287,0.32583465916799254
1.0,5.0,0.03857566765578622,0.15217026981732862
2.0,5.0,-0.2034983601436827,-0.06898656898656902
3.0,5.0,-0.23257955591936968,-0.37996031746031744
4.0,5.0,-0.34058687767886586,-0.44189309860951653
5.0,5.0,0.08184965380811066,0.12033356714207778
6.0,5.0,0.059771089444679903,0.0764089711458132
7.0,5.0,0.020029673590504386,0.0701303804752081
8.0,5.0,0.20999106911353738,0.23333456666789998
9.0,5.0,0.2236532166783932,0.2269865211041682
10.0,5.0,-0.20774394284232672,-0.17582417582417578
11.0,5.0,-0.27464556544675245,-0.30355512879784724
12.0,5.0,0.08893910108077205,0.07817768368227081
13.0,5.0,-0.1957625003466542,-0.06076829153752226
14.0,5.0,-0.10979228486646893,-0.16904083570750245
15.0,5.0,0.018211438878221853,-0.0664675130694549
16.0,5.0,-0.059453158117846655,-0.07381317637727902
17.0,5.0,0.2806496954552553,0.31058554971598457
18.0,5.0,-0.24638500306156103,-0.19344431539553494
19.0,5.0,-0.0004685303763861561,0.0005426672093338728
20.0,5.0,0.22439572469822233,0.261493608432384
21.0,5.0,0.19276197125734565,0.13106139891854182
22.0,5.0,-0.0007872585235875847,0.006676538591432129
23.0,5.0,0.17390028369256844,0.23399059569272326
24.0,5.0,0.19602737237328158,0.20151715896396752
25.0,5.0,-0.18947137048027263,-0.17146345717774297
26.0,5.0,-0.05874094636418756,-0.06309312249906311
27.0,5.0,-0.2506669064532566,-0.2866433083824388
28.0,5.0,0.19003461918892184,0.3055886549862453
29.0,5.0,-0.09869935383676764,-0.1298939897070739
30.0,5.0,-0.010880316518298834,-0.1022049845579257
31.0,5.0,0.023227258774173747,0.06482664622199508
32.0,5.0,-0.13452027695351138,-0.03337403337403343
33.0,5.0,-0.04620601949978804,0.033912324234904805
34.0,5.0,0.03857566765578622,0.15784598543219225
35.0,5.0,-0.28615419069480996,-0.2542180042180042
36.0,5.0,0.17457962413452013,0.16127833519137874
37.0,5.0,0.08484094317347879,0.15726764078412425
38.0,5.0,-0.20109564026477983,-0.19753785733167173
39.0,5.0,0.21926139201457223,0.16477090161300692
40.0,5.0,-0.21594171431328563,-0.20053491482062907
41.0,5.0,0.2962673746681243,0.2502273140571013
42.0,5.0,-0.015036281574944622,0.07735401853048918
43.0,5.0,0.24492649817524462,0.214063714063714
44.0,5.0,-0.42369472987223195,-0.4594525844525844
45.0,5.0,-0.15633909350090194,-0.07450705323045742
46.0,5.0,-0.2851362287564069,-0.21912712610387025
47.0,5.0,-0.0057817614488055455,0.16081101996594951
48.0,5.0,0.24308284545673262,0.23750123750123756
49.0,5.0,0.19602737237328158,0.25152625152625147
50.0,5.0,-0.4273517621948046,-0.4704841643617154
51.0,5.0,-0.02048342024142203,-0.16114419931213822
52.0,5.0,-0.021077426657285406,-0.017758918749017742
53.0,5.0,0.24346474494842443,0.29958050750129955
54.0,5.0,0.15397296406198477,0.12387612387612382
55.0,5.0,-0.4398352812935264,-0.539880054585937
56.0,5.0,0.30628306025029023,0.3683634373289546
57.0,5.0,0.1275964391691394,0.15936414013337083
58.0,5.0,0.30234091658423995,0.2531328320802005
59.0,5.0,-0.0007872585235875847,-0.13630727584215957
60.0,5.0,0.2575950261410201,0.3104179770846437
61.0,5.0,0.0892837020621267,0.08492578372096438
62.0,5.0,-0.058186040510901885,0.06519637769637764
63.0,5.0,0.006173471127937374,-0.19871794871794868
64.0,5.0,-0.1493570722057369,-0.03902681680459456
65.0,5.0,-0.3279058560957671,-0.3289756220790704
66.0,5.0,0.13643538102152905,-0.04761904761904763
67.0,5.0,-0.06507865533921396,-0.1306162192238141
68.0,5.0,0.348799568384138,0.35666802333468994
69.0,5.0,0.10885522411369662,0.24875124875124882
70.0,5.0,0.07903965470731045,0.056635672020287374
71.0,5.0,0.13457846046430427,0.18708452041785376
72.0,5.0,-0.4475661342256456,-0.371543489190548
73.0,5.0,-0.25816023738872407,-0.32166598833265503
74.0,5.0,-0.3604829632661415,-0.2162492162492163
75.0,5.0,0.26112759643916905,0.25152625152625147
76.0,5.0,0.18694362017804153,0.232741617357002
77.0,5.0,-0.07066227541004996,-0.1122822755475817
78.0,5.0,-0.12724733810438124,-0.29998990149366095
79.0,5.0,0.024132769622646343,0.1980253915737786
80.0,5.0,-0.30669181064366735,-0.31532641813015644
81.0,5.0,-0.06583141004505992,0.06375106375106382
82.0,5.0,0.2868648943256827,0.36213845891265245
83.0,5.0,0.035125250155268746,0.1305566861122416
84.0,5.0,-0.030466844904075002,-0.002647517499002616
85.0,5.0,0.18694362017804153,0.13335509375113333
86.0,5.0,0.1644067159974457,0.1726078799249531
87.0,5.0,0.09176417893734938,0.01322580314176948
88.0,5.0,0.24492649817524462,0.2748689219277455
89.0,5.0,0.09605154115539866,-0.027630076017172815
90.0,5.0,0.031031534476688615,-0.04165601840020445
91.0,5.0,0.2337966578166484,0.12685860349411746
92.0,5.0,-0.052970515815392395,-0.00793650793650791
93.0,5.0,-0.11957478723057363,-0.2515497323189631
94.0,5.0,0.362562829286017,0.3705115745932072
95.0,5.0,-0.006343070263795589,-0.08424908424908428
96.0,5.0,-0.0836097050096003,-0.09011928242697476
97.0,5.0,0.09323754490082761,0.13182697452360378
98.0,5.0,-0.21992107436752426,-0.21277552856500218
99.0,5.0,0.0575162573394784,0.05032363096879233
0.0,6.0,0.381283607123477,0.38398281286460306
1.0,6.0,0.15882620678485776,0.14661366763491818
2.0,6.0,-0.1675299689211188,-0.12638958656387192
3.0,6.0,-0.2600266390409945,-0.39352665513524987
4.0,6.0,-0.3058656967995169,-0.3569256678872946
5.0,6.0,0.04375189861586037,0.04089751388134414
6.0,6.0,0.014037568721600212,-0.06015273144678835
7.0,6.0,0.03437136478140562,0.14151760688987416
8.0,6.0,0.2970319585348861,0.32721582041257935
9.0,6.0,0.17162448818509202,0.21996605714691636
10.0,6.0,-0.23100807586613148,-0.21999070228917128
11.0,6.0,-0.2683409464675002,-0.2985422268586383
12.0,6.0,0.025577114311604195,0.18360120530056068
13.0,6.0,-0.08591525999181668,-0.05572992077124381
14.0,6.0,-0.12352669866991586,-0.05668662804503185
15.0,6.0,0.02351455534516645,-0.06425781147035421
16.0,6.0,0.006363770904247568,0.008704807266457214
17.0,6.0,0.29495338167825963,0.2842073077511083
18.0,6.0,-0.2031056112749172,-0.24117051679635584
19.0,6.0,0.01652906151944189,0.019212149008816105
20.0,6.0,0.28160334681559723,0.22593914149645347
21.0,6.0,0.24378501097364763,0.16481388458150412
22.0,6.0,-0.023235163534112677,0.030663970907791598
23.0,6.0,0.19301827583186604,0.2508512737835472
24.0,6.0,0.21787282324502985,0.25902677230500815
25.0,6.0,-0.19660035095879408,-0.16448306389393563
26.0,6.0,-0.035540338525341074,-0.16734007469369044
27.0,6.0,-0.21069508164372747,-0.19062564637535187
28.0,6.0,0.2253322321256651,0.3933533176323056
29.0,6.0,-0.02831780884170992,-0.02086922763759794
30.0,6.0,-0.09248550071065366,-0.12843073238965727
31.0,6.0,-0.04420107542795116,-0.033505720767501905
32.0,6.0,-0.13437078529323887,-0.0009702697834375846
33.0,6.0,-0.054054672588487875,0.008369466572552088
34.0,6.0,0.07059975628111442,0.21521448535666535
35.0,6.0,-0.267210846428946,-0.3704866138474959
36.0,6.0,0.19404792336566792,0.13881357465780997
37.0,6.0,0.09454392975186238,0.16398660199302298
38.0,6.0,-0.14618458350883987,-0.24833104010599813
39.0,6.0,0.23568367072765964,0.32601580610840875
40.0,6.0,-0.254010595455962,-0.2355908882433879
41.0,6.0,0.2431552464111292,0.20121431847467616
42.0,6.0,-0.02267669307301164,-0.05107834402627458
43.0,6.0,0.21684508246592013,0.1356935374669666
44.0,6.0,-0.39456725012445,-0.38514919271750764
45.0,6.0,-0.21575472855626765,-0.18154175912928397
46.0,6.0,-0.2748261062601746,-0.3279919896645168
47.0,6.0,-0.035540338525341074,0.061679321884183465
48.0,6.0,0.24420299630275258,0.2852896569358965
49.0,6.0,0.18688796510256336,0.2621638822027782
50.0,6.0,-0.36965232214603233,-0.34911699394981544
51.0,6.0,-0.06818169360717821,-0.17854543214214819
52.0,6.0,-0.10349381268428184,-0.08570674868326787
53.0,6.0,0.2403363002741426,0.19219769723508312
54.0,6.0,0.1782100116240476,0.09796945143222463
55.0,6.0,-0.423599697779301,-0.5528927836895288
56.0,6.0,0.29300608335994655,0.3315513559631308
57.0,6.0,0.11377433711355467,0.04752359759239446
58.0,6.0,0.3594859422270101,0.32721582041257935
59.0,6.0,-0.10306259277696299,-0.17587142638740255
60.0,6.0,0.3225055812884353,0.26421506944362766
61.0,6.0,0.10570732097322659,0.0734255611901362
62.0,6.0,-0.060555559130306046,0.014449475415316965
63.0,6.0,-0.09336597215833564,-0.27249339708681053
64.0,6.0,-0.12299453515969722,0.029012265826208705
65.0,6.0,-0.253237892610178,-0.3221277688196081
66.0,6.0,0.05076217256178778,0.09837425766969511
67.0,6.0,-0.13244502508254533,-0.1358853519273081
68.0,6.0,0.2807231247367404,0.37593640116190186
69.0,6.0,0.15882620678485776,0.2077663965754472
70.0,6.0,0.12215740453123908,0.06553997396376242
71.0,6.0,0.07262193606901714,0.010788908107916884
72.0,6.0,-0.31047936819729033,-0.4597409285329208
73.0,6.0,-0.24551735745356307,-0.14458980351045786
74.0,6.0,-0.35825319138068545,-0.2632201332466389
75.0,6.0,0.3397412429994627,0.27891524466971646
76.0,6.0,0.28561028368635305,0.2457037376774419
77.0,6.0,-0.14833254682076727,-0.14386179483259434
78.0,6.0,-0.3108645035343613,-0.30395267872568654
79.0,6.0,-0.008843021100781636,0.12649763837816516
80.0,6.0,-0.2600266390409945,-0.1478718098450882
81.0,6.0,-0.03234252797668509,-0.07466265418936428
82.0,6.0,0.3138302531312955,0.3396860721507635
83.0,6.0,0.064231350592727,0.02481221576161178
84.0,6.0,-0.06605303956630365,-0.09600313740087606
85.0,6.0,0.31550819726045415,0.1970935146377134
86.0,6.0,0.1589944207791652,0.03959639198899256
87.0,6.0,0.02662970799717885,0.052865380344012856
88.0,6.0,0.2253322321256651,0.3055076964832027
89.0,6.0,0.08704051255924708,0.027776956983680247
90.0,6.0,-0.02570174140397609,0.09837425766969511
91.0,6.0,0.041443989497859636,0.1352610570642754
92.0,6.0,-0.11952536797282896,0.05509990073447865
93.0,6.0,-0.17780737671221605,-0.2713109401946314
94.0,6.0,0.3241628564529572,0.35894953201175483
95.0,6.0,-0.04420107542795116,-0.007894557081843853
96.0,6.0,-0.15629205572898444,-0.046543473507881655
97.0,6.0,0.20460779691000897,0.2385362823398272
98.0,6.0,-0.191369316890159,-0.2355908882433879
99.0,6.0,0.07059975628111442,0.21114170953645045
0.0,7.0,0.2987816191477519,0.28656762138152847
1.0,7.0,0.2191539365452409,0.08490325215704293
2.0,7.0,-0.20796755835119007,-0.2030552867942525
3.0,7.0,-0.1532453169281814,-0.29982714482637907
4.0,7.0,-0.2449784201104803,-0.4092291534472573
5.0,7.0,0.038587995109734305,0.0056144226767599
6.0,7.0,0.21560841201021116,0.08197582837896125
7.0,7.0,0.023751023751023878,0.00406732356494949
8.0,7.0,0.2720026166910973,0.34442912816323745
9.0,7.0,0.19524895739729506,0.2959930252011734
10.0,7.0,-0.13845701889180143,-0.20227702047276253
11.0,7.0,-0.3114717978848413,-0.2640228510959098
12.0,7.0,0.025430680885972102,0.2613408052760083
13.0,7.0,-0.08930669800235012,-0.1306975531205889
14.0,7.0,-0.12142943431037703,-0.10528654335796586
15.0,7.0,-0.07229884346589152,-0.16151745217575048
16.0,7.0,-0.10435355822418385,0.0898123166464413
17.0,7.0,0.26353562538695785,0.27366970036517235
18.0,7.0,-0.2200742489315016,-0.1772245632644692
19.0,7.0,0.031327349551216424,-0.05039056517077659
20.0,7.0,0.2485311398354877,0.31056839193258295
21.0,7.0,0.18057919764543093,0.27125134017460545
22.0,7.0,0.03419746276889141,0.04281063536496735
23.0,7.0,0.13436725576200403,0.2118376339543439
24.0,7.0,0.20964954724545518,0.17286838071031654
25.0,7.0,-0.11868390129259693,-0.2592945973701193
26.0,7.0,0.06826193782715531,-0.015381922412095468
27.0,7.0,-0.2731413618908015,-0.21230553792967652
28.0,7.0,0.1875890691801885,0.2822933103470384
29.0,7.0,-0.020759890325107715,-0.08102312758462253
30.0,7.0,0.007706391932883393,0.0034804928673661958
31.0,7.0,0.05412317688532529,-0.033615590515575285
32.0,7.0,-0.10399529964747353,-0.15239997204406933
33.0,7.0,-0.04137547158142114,0.1632618638169336
34.0,7.0,0.06317497621845451,0.2550841544561868
35.0,7.0,-0.3726743047395221,-0.4195935542639721
36.0,7.0,0.12057373375168086,0.1669547586227015
37.0,7.0,0.0034787262510036126,0.1192667035828315
38.0,7.0,-0.1949516406038144,-0.2405149814748946
39.0,7.0,0.26785824726328167,0.21317078866716507
40.0,7.0,-0.06396165986958827,-0.2086588043089804
41.0,7.0,0.1811452869274475,0.218714848722902
42.0,7.0,0.07104386995691345,0.17235732694965847
43.0,7.0,0.1357166220456226,0.15723013563417904
44.0,7.0,-0.37901846703543407,-0.44159391433093387
45.0,7.0,-0.1344216887695148,-0.111913106489341
46.0,7.0,-0.19356696850302976,-0.1869134667929787
47.0,7.0,-0.07072112041056129,0.07412881191407761
48.0,7.0,0.23104470930557897,0.3895182950610519
49.0,7.0,0.15410441497398022,0.27055514557429095
50.0,7.0,-0.3921957939948944,-0.47109244753071794
51.0,7.0,-0.058788632448404377,-0.17703563664294553
52.0,7.0,-0.061140925775618755,0.01603053550875075
53.0,7.0,0.2816524964862562,0.33050523615694394
54.0,7.0,0.13312069833808976,0.18961407432411326
55.0,7.0,-0.4544233674668457,-0.4666652079732184
56.0,7.0,0.23616944538167098,0.346486259949271
57.0,7.0,0.04918583179452753,-0.014430600598001025
58.0,7.0,0.3000256628442537,0.2822933103470384
59.0,7.0,-0.06527080440123914,-0.15052558012023926
60.0,7.0,0.2632197414806111,0.2137430390391779
61.0,7.0,0.14807461134297728,0.15302341670094172
62.0,7.0,-0.0878852204237898,-0.04106761139264949
63.0,7.0,-0.06527080440123914,-0.10655026292949404
64.0,7.0,-0.26556991774383076,-0.1831316689641089
65.0,7.0,-0.30291382023143254,-0.392025478809165
66.0,7.0,0.10164512338425388,0.13131622551135488
67.0,7.0,-0.23431757381803625,-0.12713666240116467
68.0,7.0,0.25125125125125136,0.3148882922924427
69.0,7.0,0.10884541830833394,0.09814846389258938
70.0,7.0,0.10164512338425388,-0.011852825359809171
71.0,7.0,0.11277285190328674,0.10277224689845295
72.0,7.0,-0.47631941960864455,-0.5103811745327906
73.0,7.0,-0.23619271445358395,-0.2341859396538521
74.0,7.0,-0.3785591611678568,-0.2242403025064996
75.0,7.0,0.25465139052095576,0.3318505397324311
76.0,7.0,0.21216615518008514,0.2310282091545555
77.0,7.0,0.06826193782715531,0.06035792971005093
78.0,7.0,-0.2157780477603616,-0.12697197120539144
79.0,7.0,0.13357686609104383,0.06407848384938454
80.0,7.0,-0.14960727317706715,-0.21678107464598512
81.0,7.0,-0.033000391696043824,-0.07595989412778849
82.0,7.0,0.27979895521867115,0.4138105729467347
83.0,7.0,0.15410441497398022,0.027091798581892416
84.0,7.0,-0.011064443694663119,-0.10214903269761977
85.0,7.0,0.2191539365452409,0.16290283237748393
86.0,7.0,0.0771641206423815,0.12768224270751458
87.0,7.0,0.060133857865427,0.12856808893116528
88.0,7.0,0.20772946859903382,0.18744202615470126
89.0,7.0,0.10501406871570426,0.0787989371832693
90.0,7.0,0.023386180193022726,0.1377808896571341
91.0,7.0,0.14954273744443888,0.23988943103662044
92.0,7.0,-0.03824632085501645,-0.05105649044064284
93.0,7.0,-0.15199825553926857,-0.24738963034947536
94.0,7.0,0.2384507269417756,0.33251646500229737
95.0,7.0,-0.04452785415216809,-0.06901035801056536
96.0,7.0,-0.11868390129259693,-0.10310065004505198
97.0,7.0,0.14603375472940697,0.06313010730406413
98.0,7.0,-0.26556991774383076,-0.2583695415595199
99.0,7.0,-0.05371508632378186,0.13131622551135488
0.0,8.0,0.359093893738507,0.36651963339138377
1.0,8.0,0.1771718074802563,0.21763255240443893
2.0,8.0,-0.18045000745045445,-0.24945049053771512
3.0,8.0,-0.245020612924055,-0.3149746540622004
4.0,8.0,-0.26901201350640885,-0.3441246687829578
5.0,8.0,0.051828867443267,0.08258469849098687
6.0,8.0,0.1138053158616413,0.042648872125915706
7.0,8.0,0.038548199925043936,0.13276781602365068
8.0,8.0,0.27502623020829003,0.3380577498949878
9.0,8.0,0.1507632658661485,0.20059705366993305
10.0,8.0,-0.2093395248130544,-0.2746790454776239
11.0,8.0,-0.29777325612264655,-0.31291132470696603
12.0,8.0,0.09565507025340314,0.31099678274303033
13.0,8.0,0.03429838631921245,0.02753801890669942
14.0,8.0,-0.09425847525718688,-0.1107844067153563
15.0,8.0,-0.0017837690040839978,-0.10202112260762355
16.0,8.0,-0.067073526267711,0.1238697081792025
17.0,8.0,0.28618372036483697,0.19713167251265956
18.0,8.0,-0.1521896628797805,-0.20634190330713878
19.0,8.0,-0.03971920064901735,-0.03859066547838514
20.0,8.0,0.29038799201802856,0.2638717632552403
21.0,8.0,0.2206063718823018,0.1952993281159565
22.0,8.0,-0.01654000894054537,0.04411121276003327
23.0,8.0,0.27722076760968123,0.23304562268803944
24.0,8.0,0.1828556593498594,0.16720338069984308
25.0,8.0,-0.1791872185559252,-0.22934648581997538
26.0,8.0,-0.021657492824234025,-0.20448669503997463
27.0,8.0,-0.2549545522276859,-0.24335836789597584
28.0,8.0,0.2117222667066207,0.30277141682813685
29.0,8.0,-0.06530662006746046,-0.16796700238970802
30.0,8.0,-0.09365605322543244,-0.016187003174436616
31.0,8.0,0.029238041252475103,0.05171538405744538
32.0,8.0,-0.11810946998379152,0.0036417859088693303
33.0,8.0,-0.09643424419102328,-0.030188836088058946
34.0,8.0,0.07100283117270148,0.1559802712700369
35.0,8.0,-0.2866586138350184,-0.24507410855834325
36.0,8.0,0.2117222667066207,0.13331399144121275
37.0,8.0,0.006818172665289268,0.041809380280403645
38.0,8.0,-0.13214486303444728,-0.20851801246375856
39.0,8.0,0.3359435615227701,0.2789568958732323
40.0,8.0,-0.2143157096219234,-0.17697197514754656
41.0,8.0,0.2548133857217921,0.21682133817898624
42.0,8.0,0.10204639149654796,0.1681484846518268
43.0,8.0,0.17401100861091912,0.12356960945872743
44.0,8.0,-0.43479310858652037,-0.42412704434899257
45.0,8.0,-0.22077815554088256,-0.28763120537980913
46.0,8.0,-0.29878075503782203,-0.2553235705676166
47.0,8.0,0.04126833664564382,0.0768035403611303
48.0,8.0,0.29512573164159267,0.2844225236333744
49.0,8.0,0.18027001627297284,0.25231196054254
50.0,8.0,-0.3279982235779128,-0.4081381011097411
51.0,8.0,0.03273626423885112,-0.053583403638566236
52.0,8.0,-0.1226567624363405,-0.03290539397016521
53.0,8.0,0.24926812454751648,0.2190337406120389
54.0,8.0,0.03817808296142125,0.11469526158182129
55.0,8.0,-0.5335367631338555,-0.5596265633257003
56.0,8.0,0.3779335163100862,0.35062987021241426
57.0,8.0,0.1536187578410024,0.09054742572644985
58.0,8.0,0.19821742115959795,0.25820981906942797
59.0,8.0,-0.08302098735715185,-0.11583937908028182
60.0,8.0,0.25403689229003357,0.2416084395122619
61.0,8.0,0.1258464544114968,0.08896692221090438
62.0,8.0,0.09174976505249982,0.11666121442411734
63.0,8.0,0.08891257751338205,-0.06587452826663681
64.0,8.0,-0.23910252142401972,-0.19081381011097412
65.0,8.0,-0.2121358483327253,-0.19264869943045038
66.0,8.0,0.03160138922320408,-0.04952733251130294
67.0,8.0,-0.19764336393750795,-0.17680192803497377
68.0,8.0,0.37088362390105795,0.38561944973782203
69.0,8.0,0.20775788375722487,0.1559802712700369
70.0,8.0,0.10501122590949959,0.14701918389585056
71.0,8.0,0.07854198153706417,0.11151949160580471
72.0,8.0,-0.45934755117407294,-0.5072870974914596
73.0,8.0,-0.24694331085379007,-0.2472686605683481
74.0,8.0,-0.4754880047682909,-0.13165801219152154
75.0,8.0,0.2007528575747974,0.22083725018617767
76.0,8.0,0.17566804602603697,0.18452299401744518
77.0,8.0,-0.06681176238619241,-0.05485889770374344
78.0,8.0,-0.19561464930776717,-0.21582624872909772
79.0,8.0,-0.015977710489396554,0.0852059689473816
80.0,8.0,-0.20432039558296558,-0.23841299775150507
81.0,8.0,0.0019576711420775704,0.0018495684340320265
82.0,8.0,0.27308736706725506,0.3389131761511539
83.0,8.0,0.004555659917726819,-0.0006910475467812325
84.0,8.0,-0.09734878442969647,-0.06053666842816039
85.0,8.0,0.2206063718823018,0.1284569314778931
86.0,8.0,0.12140861211090571,0.03771166265825102
87.0,8.0,0.08501764238686518,0.1559802712700369
88.0,8.0,0.1403756853657868,0.24616312931238013
89.0,8.0,0.10324037458592666,0.03189199356308379
90.0,8.0,0.010670346543312965,-0.008306330590045801
91.0,8.0,0.10692466526172381,0.12817318570684008
92.0,8.0,-0.12955086299868263,-0.08437206236036685
93.0,8.0,-0.1796128777338564,-0.12181343732973939
94.0,8.0,0.3503948740873193,0.32112031002289926
95.0,8.0,-0.06695242989261607,0.006567855255542267
96.0,8.0,-0.0969146087608314,-0.1821636176048718
97.0,8.0,0.0927333233993939,-0.04061501295956116
98.0,8.0,-0.26850083309627343,-0.39970147316503346
99.0,8.0,0.06865104629968276,0.13276781602365068


==> pics/PAA_scatter/cifar100_resnet56_rate50.txt <==
class,model,before,after
0.0,0.0,0.3392617988964483,0.6516620157179059
1.0,0.0,0.27229870895162595,0.019507403861695072
2.0,0.0,-0.19325420209332983,-0.02355328957922117
3.0,0.0,-0.32267219366156635,-0.46579014351390674
4.0,0.0,-0.2883752983829889,-0.6246782956820132
5.0,0.0,0.09737471889168174,-0.1359500332247785
6.0,0.0,0.09072571506278058,0.025723912421827325
7.0,0.0,-0.007852993878753605,-0.25862379393977913
8.0,0.0,0.20260243166211692,0.20263296443680692
9.0,0.0,0.1615520601967273,0.6931806209833992
10.0,0.0,-0.3563741840254933,0.17316674365573415
11.0,0.0,-0.2888058033446446,-0.3463785285346624
12.0,0.0,0.07391273219920808,0.12971612352033657
13.0,0.0,-0.006454618958216252,-0.31759690124002393
14.0,0.0,-0.02321231841356872,-0.3958604357054538
15.0,0.0,0.007970722327326948,-0.3832248369751103
16.0,0.0,-0.008150667747976795,0.3092116823025587
17.0,0.0,0.3112991899085005,0.4585848272632535
18.0,0.0,-0.18720663239387964,-0.16048618343901586
19.0,0.0,0.09189226662969265,0.05680645522248874
20.0,0.0,0.28710107620258674,0.5617782274916959
21.0,0.0,0.15544155198909268,0.12596511295396048
22.0,0.0,-0.07243719854208944,-0.0024672310485399497
23.0,0.0,0.1575048404747875,0.48887948820358423
24.0,0.0,0.19328226281673558,0.1099739626446728
25.0,0.0,-0.11253736217705222,-0.3542852398830334
26.0,0.0,-0.07739742742689108,0.029453817557906707
27.0,0.0,-0.11608721272834412,-0.3669601206704984
28.0,0.0,0.20694918743920884,0.37873279137219656
29.0,0.0,0.006435351843964734,-0.03736441702505964
30.0,0.0,-0.02358471173479876,0.09441249466032604
31.0,0.0,-0.002528972696916012,-0.3107645381022562
32.0,0.0,-0.09566678529962598,-0.4800738295162087
33.0,0.0,-0.07436861509900343,-0.07831269777873369
34.0,0.0,0.02980130555921081,0.07234772662281953
35.0,0.0,-0.36863372337738864,-0.40835987496672027
36.0,0.0,0.1755742456979936,0.1891380730866909
37.0,0.0,0.013661453293183365,0.03730368326913258
38.0,0.0,-0.2271800767023773,-0.46382613668859024
39.0,0.0,0.3127417632747365,-0.1253006778919746
40.0,0.0,-0.20059567042615103,-0.03571832334692201
41.0,0.0,0.32907176347006234,0.29981542620947815
42.0,0.0,-0.032755367463676174,0.123411904081049
43.0,0.0,0.188054821601688,0.1608252618227222
44.0,0.0,-0.4459805891744607,-0.22011074427431312
45.0,0.0,-0.11291906653740622,-0.4317473585417538
46.0,0.0,-0.2634060106069534,-0.17113219198236168
47.0,0.0,-0.04955614271864958,0.5364982351610549
48.0,0.0,0.26471798178806116,0.5301335982220349
49.0,0.0,0.2227460223924573,0.6427454535498514
50.0,0.0,-0.24806030249459832,-0.49957106090935094
51.0,0.0,-0.04593540421472055,-0.5380655946855546
52.0,0.0,-0.06509224423190245,0.4396576375809807
53.0,0.0,0.3243811122420434,1.0293892460818952
54.0,0.0,0.09173751999326554,0.22182650063690945
55.0,0.0,-0.48758678998744587,-0.7400369147581043
56.0,0.0,0.3228626748283286,-0.07256412832621009
57.0,0.0,0.0776097252231608,0.395754183858273
58.0,0.0,0.23810479068192947,0.319812586612701
59.0,0.0,0.03123158515026517,-0.33325529950912774
60.0,0.0,0.26502011221849314,0.8813118010926659
61.0,0.0,-0.017874680809271258,-0.16011926306464488
62.0,0.0,-0.004234051376066631,0.2341405415167888
63.0,0.0,0.08815021160336431,-0.6157067435554586
64.0,0.0,-0.09767236299351785,-0.42808121246782954
65.0,0.0,-0.12235609774445516,-0.6425507577923935
66.0,0.0,0.09705487781943105,-0.49536577570690843
67.0,0.0,-0.22620429397094088,-0.08492993994852732
68.0,0.0,0.3972504541063976,0.8004850718605365
69.0,0.0,0.1458128723891836,0.39044475867913
70.0,0.0,0.07456064334985615,0.07562707746876093
71.0,0.0,0.05032846635675155,0.5852096828337333
72.0,0.0,-0.4133322208373965,-0.88712129193444
73.0,0.0,-0.2991630003833149,-0.2521062009194694
74.0,0.0,-0.3356211076062717,-0.65957215027847
75.0,0.0,0.3164658533833173,-0.04680202077971603
76.0,0.0,0.20912598258858597,0.6821140809769719
77.0,0.0,0.029456659874619383,-0.16595176818225144
78.0,0.0,-0.22833010635014162,-0.4465302056140287
79.0,0.0,-0.04040049088245309,0.03608476002204785
80.0,0.0,-0.2380062178692621,-0.6498456402864263
81.0,0.0,-0.004951979240972155,0.2738191176852886
82.0,0.0,0.270985707188002,0.4403880574884291
83.0,0.0,-0.027695934001178445,-0.20447386696652992
84.0,0.0,0.04281845689352658,-0.13758278070545735
85.0,0.0,0.19877061018868367,0.04364742250396061
86.0,0.0,0.1405326287376205,0.20738410701235976
87.0,0.0,0.022709010066378776,0.3897092033491991
88.0,0.0,0.19696523276370073,0.1739385638818235
89.0,0.0,0.046738827032224095,0.04205541796115788
90.0,0.0,0.0022508380266043544,-0.08381941803098908
91.0,0.0,0.075427224513848,0.42979696883042606
92.0,0.0,-0.17628199035616302,0.19583019211271988
93.0,0.0,-0.1833414465424918,-0.4174901238098265
94.0,0.0,0.3258691809074839,1.214783539953013
95.0,0.0,-0.11347980037651022,-0.16254748968503613
96.0,0.0,-0.10269459473937954,-0.1939399638808337
97.0,0.0,0.054340416190047106,-0.3838444001725236
98.0,0.0,-0.3210524967333657,-0.46045397402625426
99.0,0.0,0.0435081516401494,-0.32923105165980016
0.0,1.0,0.27807334293171543,0.5620690580967654
1.0,1.0,0.25935362942787277,-0.05339142805369166
2.0,1.0,-0.26700412137305335,-0.28210616997115373
3.0,1.0,-0.3396485987186038,-0.5439845866790297
4.0,1.0,-0.20166876979732692,-0.6720393350975935
5.0,1.0,-0.00947289807790579,-0.16833675464717196
6.0,1.0,0.07356235997012699,0.03298115132205453
7.0,1.0,0.021170230601575954,-0.3726952150087151
8.0,1.0,0.2546676624346527,0.19528114124331472
9.0,1.0,0.1714917483049979,0.279965743462284
10.0,1.0,-0.20649738610903656,-0.12666139024589945
11.0,1.0,-0.2777946474735123,-0.015704435727960486
12.0,1.0,0.12728451251990372,0.06324427098969282
13.0,1.0,-0.09475637630977432,-0.14225672256293698
14.0,1.0,-0.13124323665239063,-0.16608292471396643
15.0,1.0,-0.07991038088125466,-0.25438002680307586
16.0,1.0,-0.03680386395203566,0.3478822931153848
17.0,1.0,0.22479462285287524,0.04688666682062051
18.0,1.0,-0.15576192486281135,-0.16370030449886347
19.0,1.0,-0.010230616266409866,-0.24947463224256983
20.0,1.0,0.30297300303497376,0.24477378067085975
21.0,1.0,0.21765106990940672,0.08075652957069943
22.0,1.0,-0.02707072921734007,0.04618687626793305
23.0,1.0,0.14775362603671233,0.5130591413989792
24.0,1.0,0.20362246858617863,-0.05458682956522615
25.0,1.0,-0.25934612607163354,-0.47021738746534336
26.0,1.0,-0.1336818521284541,-0.422672794032746
27.0,1.0,-0.18678947805161403,-0.30183686720239056
28.0,1.0,0.2263668880940215,-0.024317021915340728
29.0,1.0,-0.034406801397092554,-0.05904282251307255
30.0,1.0,-0.015547559236879647,-0.05196795651693035
31.0,1.0,-0.020292787909449373,-0.40656133712203196
32.0,1.0,-0.1276014989392427,-0.3209532386956584
33.0,1.0,-0.08640704191651506,0.23797998805349302
34.0,1.0,0.1240886028194606,0.24224888456402235
35.0,1.0,-0.36440341315367136,-0.5778294806364456
36.0,1.0,0.15488555084191163,-0.2748547171425796
37.0,1.0,0.018399076651503785,-0.11162303408304183
38.0,1.0,-0.17372443709977273,-0.442466869665909
39.0,1.0,0.28454070201643017,-0.14225672256293698
40.0,1.0,-0.15403781715320505,0.02510781937600228
41.0,1.0,0.3623419149931473,0.7412188531972379
42.0,1.0,0.1164671358846117,-0.006657601497518902
43.0,1.0,0.13579785909882994,-0.13007286919025132
44.0,1.0,-0.34279312920089616,-0.5585144895544528
45.0,1.0,-0.16483975362772738,-0.6397478234764336
46.0,1.0,-0.23693866285677168,0.015416674024758544
47.0,1.0,0.034066754753834666,0.6045714758951954
48.0,1.0,0.29751586062265684,1.2046682677874512
49.0,1.0,0.26880114352710666,0.6985574112404999
50.0,1.0,-0.4568538257858646,-0.6126320682542296
51.0,1.0,0.08486301639086521,-0.6479016793236747
52.0,1.0,-0.09264132111423651,0.2922953352114691
53.0,1.0,0.2802731249333191,0.7817350193916229
54.0,1.0,0.13736802077409543,0.5010507355148603
55.0,1.0,-0.5404147756649623,-0.45416336890368714
56.0,1.0,0.3459281569811817,0.2714782700831758
57.0,1.0,0.0469523217912656,0.014223469942473196
58.0,1.0,0.3373395626725951,0.3086083335257757
59.0,1.0,-0.14648458337778728,-0.07288042806435091
60.0,1.0,0.19761284809828505,0.8831363772822795
61.0,1.0,0.09418691491394131,0.1100207119773758
62.0,1.0,0.03299295750071539,0.46531143228831606
63.0,1.0,-0.0820263878516305,-0.5339203195661621
64.0,1.0,-0.21922737456718042,-0.7270816844518435
65.0,1.0,-0.3065187239944521,-0.6588521055648044
66.0,1.0,-0.05352745879517,-0.422672794032746
67.0,1.0,-0.2951305267221052,-0.010671106137932984
68.0,1.0,0.35786543553533845,0.616516176708311
69.0,1.0,0.15488555084191163,0.44218600078878745
70.0,1.0,0.1278596576793525,0.21783361560639622
71.0,1.0,0.15011202389843173,0.9548567718333066
72.0,1.0,-0.5531810318964911,-0.6247373161212849
73.0,1.0,-0.23223496401973862,-0.05196795651693035
74.0,1.0,-0.2619601985678513,-0.5711283612814685
75.0,1.0,0.2546676624346527,0.05956522506931327
76.0,1.0,0.20985810306198666,0.7229451920692311
77.0,1.0,0.011828760027945702,-0.636108912602458
78.0,1.0,-0.1545366156100723,-0.21684309451398592
79.0,1.0,0.06279083127477458,-0.391979448905373
80.0,1.0,-0.20836445108289764,-0.39957970579405583
81.0,1.0,-0.0223368864145563,0.08925805586034118
82.0,1.0,0.36787075979717776,0.757987347900287
83.0,1.0,-0.049494195125263075,-0.14865779179754193
84.0,1.0,0.026885735623599725,-0.23946762733913735
85.0,1.0,0.19492158327109793,0.09398612927354222
86.0,1.0,0.04842879301430454,0.22621045999805497
87.0,1.0,0.11291716088974804,0.2829493465938977
88.0,1.0,0.3090433075160904,0.16297624553403592
89.0,1.0,0.09710720587943725,0.1341272223890056
90.0,1.0,0.04065916575864055,-0.1994396077254078
91.0,1.0,0.08213561750316264,0.049278184049222816
92.0,1.0,0.07542942494398804,0.3413644870558326
93.0,1.0,-0.12138118877125154,-0.4931516996962809
94.0,1.0,0.35064274704844844,0.910428208837095
95.0,1.0,-0.028401139815976185,0.17031074294378948
96.0,1.0,-0.07745024820981411,-0.24947463224256983
97.0,1.0,0.08213561750316264,-0.5402186936260789
98.0,1.0,-0.3148385417023521,-0.3595516861803262
99.0,1.0,-0.013626051545084365,0.04724469919641424
0.0,2.0,0.3558709210883123,0.6844713476857535
1.0,2.0,0.1678167017972843,0.10510353182902812
2.0,2.0,-0.18999918999919005,0.06366214938543963
3.0,2.0,-0.2293030267713812,-0.6883041320482229
4.0,2.0,-0.21624921624921623,-0.6749479563412707
5.0,2.0,0.142308834616527,0.10510353182902812
6.0,2.0,0.006780667797616907,-0.23672392057989292
7.0,2.0,0.036699149906697016,-0.32061499440450963
8.0,2.0,0.2771012771012771,0.4945691904308581
9.0,2.0,0.19709303382772772,0.35951008200317625
10.0,2.0,-0.23544477999923544,0.12556841204808422
11.0,2.0,-0.3835842892446666,-0.01275445304698155
12.0,2.0,0.12500112500112498,0.27767225151404157
13.0,2.0,-0.0508237930918344,-0.0995452703615327
14.0,2.0,0.023001023001022997,-0.21210211156634107
15.0,2.0,-0.06136698589528782,-0.5447701089049971
16.0,2.0,-0.06076829153752234,0.3760470164193479
17.0,2.0,0.2870012870012871,0.5757957768673179
18.0,2.0,-0.0792990792990793,-0.15524350106081933
19.0,2.0,-0.1153182642544345,0.1818468326504884
20.0,2.0,0.25536208010434813,0.516555334127945
21.0,2.0,0.2728584157155585,-0.08317336618628783
22.0,2.0,0.02193650580747363,-0.0581450529068904
23.0,2.0,0.10226914350625695,0.551173967853766
24.0,2.0,0.3348327955069528,-0.14047503079964488
25.0,2.0,-0.22521661652096436,-0.1514945816868289
26.0,2.0,-0.11191087661675898,-0.4408466598212743
27.0,2.0,-0.1817338756114267,-0.24635854149823927
28.0,2.0,0.20943419912492076,0.3888369558830598
29.0,2.0,0.015256117296933599,-0.23339664909157504
30.0,2.0,0.05265928050738178,-0.11442881961175523
31.0,2.0,0.07145676765929924,-0.4497221096653811
32.0,2.0,-0.08615293230677841,-0.23131913323545472
33.0,2.0,-0.015050035458198783,0.7190499384007103
34.0,2.0,0.043514557028070604,-0.0995452703615327
35.0,2.0,-0.3967181467181467,-0.4566221459078214
36.0,2.0,0.15500115500115502,-0.0730613077251071
37.0,2.0,-0.04238221995231347,0.0058270916174369865
38.0,2.0,-0.14326837403760487,-0.6323143187309591
39.0,2.0,0.3443171337908181,-0.07140606006033053
40.0,2.0,-0.12565333126080797,-0.10804012630151821
41.0,2.0,0.22034775500122028,0.670343523479357
42.0,2.0,0.046572475143903794,0.43616830296768205
43.0,2.0,0.17494622989128478,-0.3237964482408444
44.0,2.0,-0.43624943624943624,-0.6498231606961516
45.0,2.0,-0.2644385167749654,-0.3365070413190241
46.0,2.0,-0.3236626899993236,-0.0995452703615327
47.0,2.0,0.017810006574051532,0.7931469185041894
48.0,2.0,0.3152870295727438,0.7750343233677832
49.0,2.0,0.15658769504923353,0.9929181883910195
50.0,2.0,-0.3919678959049038,-0.6998484234538442
51.0,2.0,0.041031968867020346,-0.4078827989953109
52.0,2.0,-0.014900004999014848,0.5346880609490401
53.0,2.0,0.24255226296042628,0.8522511763177246
54.0,2.0,0.16153581500116157,0.08752102910561368
55.0,2.0,-0.4705646879559923,-0.7811394754350948
56.0,2.0,0.4015744352823004,0.09340931456099606
57.0,2.0,0.07091453245299398,0.15244765770893395
58.0,2.0,0.3365013365013365,0.14188099772994048
59.0,2.0,-0.12646971470500878,-0.26348675646418834
60.0,2.0,0.26661891367773716,1.2609243755052821
61.0,2.0,0.07145676765929924,0.32026132656450956
62.0,2.0,-0.056260738503729216,0.7108639863130879
63.0,2.0,-0.015379450162058935,-0.4294532532032125
64.0,2.0,-0.24876395464630763,-0.21210211156634107
65.0,2.0,-0.21578573263966527,-0.5151397609639021
66.0,2.0,-0.014758630143245563,-0.6352324590584912
67.0,2.0,-0.12549912549912548,0.12556841204808422
68.0,2.0,0.33797163500133803,0.9276725037406023
69.0,2.0,0.15500115500115502,0.4913781459637115
70.0,2.0,0.05827692034588589,0.23542388906397727
71.0,2.0,0.16153581500116157,1.0464880219056076
72.0,2.0,-0.4171022208405386,-0.6498231606961516
73.0,2.0,-0.33174933174933174,0.30820781475777337
74.0,2.0,-0.3842676769506038,-0.6879612323035014
75.0,2.0,0.30128996108377554,0.26063662149385436
76.0,2.0,0.26661891367773716,0.9156732973681118
77.0,2.0,0.0007618703270877134,-0.49861043463312615
78.0,2.0,-0.18647744734701263,-0.579787792835382
79.0,2.0,0.023641800340829508,0.24288117612070134
80.0,2.0,-0.2574992574992575,-0.6218090135518437
81.0,2.0,-0.03270545472380337,0.08054567556616084
82.0,2.0,0.36377687398095565,1.0055582614674954
83.0,2.0,-0.025966767902251813,-0.19665313336175957
84.0,2.0,-0.05499905499905501,-0.0995452703615327
85.0,2.0,0.27500127500127497,-0.14276709738417903
86.0,2.0,0.11375111375111376,0.019632561502382198
87.0,2.0,0.07485821771536055,0.6997347705535114
88.0,2.0,0.08519339288570052,0.2190118273879252
89.0,2.0,0.07628547995520471,0.050530517911545184
90.0,2.0,-0.01860771425988823,-0.015127639457926336
91.0,2.0,0.15830115830115835,0.2176603730338365
92.0,2.0,-0.17182609490301795,0.13993737049976193
93.0,2.0,-0.1283686935860848,-0.2359778051552398
94.0,2.0,0.26661891367773716,1.0726683191227786
95.0,2.0,-0.062104325262220046,0.050530517911545184
96.0,2.0,-0.20981572357719142,0.08675570818435722
97.0,2.0,0.22598959808262137,-0.5381288240216483
98.0,2.0,-0.306999306999307,-0.6640435399572217
99.0,2.0,0.015256117296933599,-0.04326684975912851
0.0,3.0,0.30034180413137157,0.35546546862543316
1.0,3.0,0.18014214156460606,-0.018260357353229936
2.0,3.0,-0.16596152504693376,-0.17431152791478902
3.0,3.0,-0.17438615610706562,-0.5886043402242106
4.0,3.0,-0.27992854439853354,-0.6297439062017895
5.0,3.0,0.06373825781573855,-0.3420694411673957
6.0,3.0,0.05513449249517002,0.018503817891517425
7.0,3.0,0.020758934267627874,-0.2936881744813255
8.0,3.0,0.307772328726408,0.2235474364021322
9.0,3.0,0.18014214156460606,0.1984873559583946
10.0,3.0,-0.22890782504339152,-0.3524327577603316
11.0,3.0,-0.36097488482686885,-0.34550690490215324
12.0,3.0,0.055551157425732814,0.24171250968912042
13.0,3.0,-0.03479783610867261,-0.2787218951982914
14.0,3.0,-0.020521757927018863,-0.31434056704035107
15.0,3.0,-0.018882189393250794,-0.23692740525458422
16.0,3.0,-0.09595284093723698,0.4094110566392783
17.0,3.0,0.31722936002918156,0.6724963738548445
18.0,3.0,-0.20480350825048957,-0.3117034153751216
19.0,3.0,-0.014477790553065828,0.23418697932736818
20.0,3.0,0.3022568877898861,0.46274012364725114
21.0,3.0,0.14111627709487717,-0.09693635658973071
22.0,3.0,0.027625741866737493,-0.3237331620124011
23.0,3.0,0.18588170304621482,0.8958896369185473
24.0,3.0,0.1860260411308115,0.07248868524437067
25.0,3.0,-0.17146362922602876,-0.6088844079596368
26.0,3.0,-0.1366438089576743,-0.40364914864433893
27.0,3.0,-0.18008004468563765,-0.43212255552421713
28.0,3.0,0.27874144193649825,0.2925606878090679
29.0,3.0,0.021697131817506234,0.11715200714977285
30.0,3.0,-0.05570416604745641,-0.0008962548302257771
31.0,3.0,0.07919523880290698,-0.34550690490215324
32.0,3.0,-0.03648142613813594,-0.47703941553925083
33.0,3.0,0.01251104371924697,0.018786421614572668
34.0,3.0,0.07666784948486746,0.851280468991052
35.0,3.0,-0.2423778844276603,-0.3106934423969487
36.0,3.0,0.17649972754743137,-0.10306178827952894
37.0,3.0,-0.06140741957434839,0.4024852037811001
38.0,3.0,-0.21171826035265914,-0.5592189359545114
39.0,3.0,0.24896051703803476,0.004570797126927594
40.0,3.0,-0.12975838076150162,-0.09563885135494586
41.0,3.0,0.16961961218165705,0.36334608181511596
42.0,3.0,-0.08333715276186363,0.4950203100099562
43.0,3.0,0.2574733930061615,-0.010766161607834794
44.0,3.0,-0.4661564854051512,-1.0
45.0,3.0,-0.2934911040785054,-0.4727365752873586
46.0,3.0,-0.20440847770317236,-0.3829065103363159
47.0,3.0,-0.09182477171777216,0.8182218891876406
48.0,3.0,0.33749442710655364,0.9190102422468224
49.0,3.0,0.17969153364495558,0.5617798195192004
50.0,3.0,-0.3347911314919786,-0.5631196533354449
51.0,3.0,-0.022651719932147926,-0.28507461563353675
52.0,3.0,-0.07705062924810914,0.6556166795854939
53.0,3.0,0.2238511097707026,0.8452305328178787
54.0,3.0,0.16057717484378198,0.004001312548057412
55.0,3.0,-0.521007505443934,-0.6752139528085873
56.0,3.0,0.3554583327209273,0.3370358942713155
57.0,3.0,0.09971764006538851,0.13675116516994423
58.0,3.0,0.3287526334653344,0.8196346490082992
59.0,3.0,-0.05429686972263887,-0.10539701202602023
60.0,3.0,0.2459263462384281,1.162710828260575
61.0,3.0,0.10593854437751202,-0.2000639948804096
62.0,3.0,-0.03604005253581716,0.4895360095330305
63.0,3.0,0.0011654191206950818,-0.5424996542148549
64.0,3.0,-0.21424337615706937,-0.7626563501293523
65.0,3.0,-0.2569475404963591,-0.5816315324314006
66.0,3.0,0.07244684876814149,-0.5253127002587046
67.0,3.0,-0.15736319025360312,-0.03579142240049367
68.0,3.0,0.3258387022515946,0.9211401093303371
69.0,3.0,0.18014214156460606,0.8910929521951608
70.0,3.0,0.08227206058139003,0.05690045191017715
71.0,3.0,0.15585938145010808,0.6436602294780368
72.0,3.0,-0.5046316936642394,-0.6143165689601975
73.0,3.0,-0.24318730976481012,-0.10864273715245645
74.0,3.0,-0.40301768210818595,-0.6177296966685143
75.0,3.0,0.29291127953633517,0.24550979565147246
76.0,3.0,0.21460498188095145,0.8569942975990492
77.0,3.0,-0.05925468429814275,-0.6297439062017895
78.0,3.0,-0.19444780091194078,-0.14292570880043878
79.0,3.0,0.009429756306832859,-0.1243943727745024
80.0,3.0,-0.24146728092336664,-0.8285851417600879
81.0,3.0,-0.009263387328478858,0.050847609209896796
82.0,3.0,0.30597098943064155,1.0202465435418229
83.0,3.0,-0.014647825440824106,-0.4109562144119379
84.0,3.0,-0.02948250187279564,-0.1735355049147089
85.0,3.0,0.25068235758038565,-0.022615901464351388
86.0,3.0,0.2354366194156921,-0.03895276199918054
87.0,3.0,0.07171027813025128,0.2939057041335311
88.0,3.0,0.20452714487958626,-0.05445352390241959
89.0,3.0,0.1717365707557414,0.037839050798014084
90.0,3.0,-0.03025356980033301,0.0939384589492581
91.0,3.0,0.16765386493429282,0.2939057041335311
92.0,3.0,-0.11813554256710751,0.09941943560771299
93.0,3.0,-0.19629019686340876,-0.5178957112002468
94.0,3.0,0.29291127953633517,1.039546279396922
95.0,3.0,-0.02524301011350338,-0.10240946958009597
96.0,3.0,-0.16237722746862304,-0.1625159783135717
97.0,3.0,0.12283482769439066,-0.4269846167408648
98.0,3.0,-0.35653189073911506,-0.3176370066218879
99.0,3.0,0.0005458860643085993,-0.09250957402399401
0.0,4.0,0.3458044546127447,0.5629026058232907
1.0,4.0,0.19011335103989788,-0.07580456347168875
2.0,4.0,-0.14042167092476296,-0.38549968329599066
3.0,4.0,-0.2359303741553449,-0.5745767038203012
4.0,4.0,-0.3001816836013727,-0.5901885679002901
5.0,4.0,-0.027175637094215915,-0.285288862418106
6.0,4.0,0.0457764890431145,-0.12079185456195576
7.0,4.0,0.06651385274149779,-0.6218459589513788
8.0,4.0,0.2046269284916039,0.28854171439043397
9.0,4.0,0.1483359505247065,0.47261910216049596
10.0,4.0,-0.14920408041723035,-0.31277775232510185
11.0,4.0,-0.22762526952659867,-0.2182846932698034
12.0,4.0,0.049727474597940954,0.7418274579432951
13.0,4.0,-0.03009265167564258,-0.22524537931501995
14.0,4.0,-0.08686538873939005,-0.1784929453081678
15.0,4.0,-0.03635322542351581,-0.3243277060675372
16.0,4.0,-0.05308713598869035,0.3810843238297469
17.0,4.0,0.2872912174556689,0.35195869583487105
18.0,4.0,-0.12695249482814247,-0.08909364817993894
19.0,4.0,-0.05933876141130031,0.2262200889885436
20.0,4.0,0.30528561081795247,0.668686204842784
21.0,4.0,0.2216768592843848,0.1605297270784431
22.0,4.0,0.03178341520310441,0.23476517671668676
23.0,4.0,0.17465323592829785,0.31494473364634173
24.0,4.0,0.19041260005952068,0.060899344848123954
25.0,4.0,-0.26582537476003926,-0.4256785501574066
26.0,4.0,0.05516796069105625,-0.4926433282597666
27.0,4.0,-0.2749135183310926,-0.5110806894651222
28.0,4.0,0.2734493764077585,-0.06100263455832244
29.0,4.0,-0.033218024441456884,0.06355824044924706
30.0,4.0,-0.022945965951147236,0.036969284438015816
31.0,4.0,0.03448583378666411,-0.42833744575852967
32.0,4.0,-0.09364189791386573,-0.338230428164913
33.0,4.0,-0.08161307125037696,0.24588251024054658
34.0,4.0,0.0699811654000337,0.13704044615301325
35.0,4.0,-0.3017052358141418,-0.2555092316855271
36.0,4.0,0.2526333769857086,-0.15305637366059957
37.0,4.0,0.04920483209129524,-0.015549397270118415
38.0,4.0,-0.1959978559942826,-0.1916957372585723
39.0,4.0,0.2872912174556689,-0.08837865104350251
40.0,4.0,-0.17047397840679962,-0.6182098624028344
41.0,4.0,0.1755997735881917,0.5181772530334349
42.0,4.0,-0.09732628044267119,0.263378273503348
43.0,4.0,0.16434767421552082,-0.19241679369277512
44.0,4.0,-0.4168180696678106,-0.338230428164913
45.0,4.0,-0.1177504130872007,-0.5533055390113163
46.0,4.0,-0.29001948669919486,-0.30385278806958377
47.0,4.0,-0.04597417550785419,0.8409226271048784
48.0,4.0,0.2771948157501343,0.8874413844592273
49.0,4.0,0.19011335103989788,0.6713058064202452
50.0,4.0,-0.3146366203361022,-0.5450334193633776
51.0,4.0,-0.09452185723627955,-0.2324837440056981
52.0,4.0,-0.12837150743305414,0.44582265150926625
53.0,4.0,0.18159161749027225,0.9371216107599879
54.0,4.0,0.16636386066437878,0.22350420839277724
55.0,4.0,-0.4947892801334696,-0.6157467002247882
56.0,4.0,0.36395013265246723,0.6409184281216953
57.0,4.0,0.12150371217728731,0.39592019058963673
58.0,4.0,0.25510893701927717,0.36279666064344196
59.0,4.0,-0.15214319359397074,-0.2505788292463583
60.0,4.0,0.24415326708348434,1.0555851302134118
61.0,4.0,0.09266504529272857,0.18173137827694108
62.0,4.0,0.0045468964787988364,0.4309692689680778
63.0,4.0,-0.05645797577699877,-0.6346736750278422
64.0,4.0,-0.11176905995558847,-0.3463007887970482
65.0,4.0,-0.2794586769551234,-0.4639666468135795
66.0,4.0,0.14247095549190616,-0.5346932698034544
67.0,4.0,-0.09532033884365482,0.1052234086317949
68.0,4.0,0.3308510717837143,0.8403142587548768
69.0,4.0,0.17258209906853017,0.20385741259361573
70.0,4.0,-0.02238733013979865,0.011743864632488894
71.0,4.0,0.02804506949584668,0.7424252024381282
72.0,4.0,-0.4168180696678106,-0.4306835301124619
73.0,4.0,-0.25247891184381205,0.10610057006721696
74.0,4.0,-0.2853314275504734,-0.3693725256630347
75.0,4.0,0.24352331606217614,0.040841462497903935
76.0,4.0,0.2771948157501343,0.8450423388663024
77.0,4.0,-0.08280500756283593,-0.4352138998993654
78.0,4.0,-0.1731183441028001,-0.4514278549261779
79.0,4.0,-0.03635322542351581,0.04780182207222118
80.0,4.0,-0.34521437112110687,-0.37959102640460585
81.0,4.0,-0.08797715977582737,0.14270676066872592
82.0,4.0,0.3543946958124006,1.272656029591549
83.0,4.0,0.0209551034993237,-0.2649331654616596
84.0,4.0,0.05059573553640082,-0.05576780604018066
85.0,4.0,0.25753125920266157,-0.06573707505634771
86.0,4.0,0.1263798152737104,0.25632817153067305
87.0,4.0,0.12791230481830032,0.41526957937008707
88.0,4.0,0.24851738560459463,-0.007345642247369484
89.0,4.0,0.041287683950369504,-0.1329980925958037
90.0,4.0,0.020097158034198145,-0.2231400678457674
91.0,4.0,0.06532371313737831,-0.2182846932698034
92.0,4.0,-0.0016008813454288999,0.17733423826474784
93.0,4.0,-0.21790986411183888,-0.5110806894651222
94.0,4.0,0.3471502590673576,1.1271164808984941
95.0,4.0,-0.07113104309081145,0.06355824044924706
96.0,4.0,-0.05793688177107866,0.001211722905670507
97.0,4.0,0.19761475062167846,-0.5055891422776473
98.0,4.0,-0.29439598220771046,-0.2830829638453224
99.0,4.0,0.06916687227568057,-0.04157510285952912
0.0,5.0,0.3669856299803287,0.9056586853197022
1.0,5.0,0.03857566765578622,-0.08812938473955435
2.0,5.0,-0.2034983601436827,-0.16369313113291703
3.0,5.0,-0.23257955591936968,-0.4630164805123799
4.0,5.0,-0.34058687767886586,-0.6507729558577017
5.0,5.0,0.08184965380811066,-0.32365712121417084
6.0,5.0,0.059771089444679903,-0.19545161982407222
7.0,5.0,0.020029673590504386,-0.5118331641021636
8.0,5.0,0.20999106911353738,0.22288257881478207
9.0,5.0,0.2236532166783932,0.5667283862697622
10.0,5.0,-0.20774394284232672,-0.11415579046831643
11.0,5.0,-0.27464556544675245,-0.42976453661788966
12.0,5.0,0.08893910108077205,0.33171912832929773
13.0,5.0,-0.1957625003466542,-0.3063962873284908
14.0,5.0,-0.10979228486646893,-0.3579866461222394
15.0,5.0,0.018211438878221853,-0.4172318890710301
16.0,5.0,-0.059453158117846655,0.34170390155013586
17.0,5.0,0.2806496954552553,0.14270889954044555
18.0,5.0,-0.24638500306156103,-0.28919950106390785
19.0,5.0,-0.0004685303763861561,-0.10576711424169054
20.0,5.0,0.22439572469822233,0.5250483323009928
21.0,5.0,0.19276197125734565,0.08871740380093006
22.0,5.0,-0.0007872585235875847,0.18227905569007255
23.0,5.0,0.17390028369256844,0.32648790840881226
24.0,5.0,0.19602737237328158,-0.03697996918335911
25.0,5.0,-0.18947137048027263,-0.2973884469041854
26.0,5.0,-0.05874094636418756,-0.20894783182918786
27.0,5.0,-0.2506669064532566,-0.4209916833350879
28.0,5.0,0.19003461918892184,0.19360229171639992
29.0,5.0,-0.09869935383676764,0.10059432093330392
30.0,5.0,-0.010880316518298834,-0.11485220887203629
31.0,5.0,0.023227258774173747,-0.4590695997115038
32.0,5.0,-0.13452027695351138,-0.3420360037898727
33.0,5.0,-0.04620601949978804,0.00887812752219518
34.0,5.0,0.03857566765578622,-0.08120027672085799
35.0,5.0,-0.28615419069480996,-0.26943308007013445
36.0,5.0,0.17457962413452013,-0.03230057156034328
37.0,5.0,0.08484094317347879,-0.08404485790748065
38.0,5.0,-0.20109564026477983,-0.35975041907245303
39.0,5.0,0.21926139201457223,0.08501987299556839
40.0,5.0,-0.21594171431328563,0.3352798746617289
41.0,5.0,0.2962673746681243,0.4423804479418885
42.0,5.0,-0.015036281574944622,0.09585037989479828
43.0,5.0,0.24492649817524462,-0.27207527507892243
44.0,5.0,-0.42369472987223195,-0.28785073351374457
45.0,5.0,-0.15633909350090194,-0.6216707021791767
46.0,5.0,-0.2851362287564069,-0.14170069748111752
47.0,5.0,-0.0057817614488055455,0.8845082004659872
48.0,5.0,0.24308284545673262,0.8159806295399513
49.0,5.0,0.19602737237328158,0.5133171912832929
50.0,5.0,-0.4273517621948046,-0.7477804681194512
51.0,5.0,-0.02048342024142203,-0.3081978554133519
52.0,5.0,-0.021077426657285406,0.5559458445588785
53.0,5.0,0.24346474494842443,0.9312809869710593
54.0,5.0,0.15397296406198477,0.41071941560306957
55.0,5.0,-0.4398352812935264,-0.701073147400831
56.0,5.0,0.30628306025029023,0.5578265204386836
57.0,5.0,0.1275964391691394,0.46745909457773854
58.0,5.0,0.30234091658423995,0.09157305600762111
59.0,5.0,-0.0007872585235875847,-0.07212668563652112
60.0,5.0,0.2575950261410201,0.9829673540953492
61.0,5.0,0.0892837020621267,-0.008077807394144175
62.0,5.0,-0.058186040510901885,0.3497153327661801
63.0,5.0,0.006173471127937374,-0.5893511139231266
64.0,5.0,-0.1493570722057369,-0.3946731234866828
65.0,5.0,-0.3279058560957671,-0.3946731234866828
66.0,5.0,0.13643538102152905,-0.4526299520890217
67.0,5.0,-0.06507865533921396,0.00887812752219518
68.0,5.0,0.348799568384138,1.0537876167416118
69.0,5.0,0.10885522411369662,0.2235330482715984
70.0,5.0,0.07903965470731045,0.20573239630701382
71.0,5.0,0.13457846046430427,0.837599446558284
72.0,5.0,-0.4475661342256456,-0.5286389076330728
73.0,5.0,-0.25816023738872407,0.023714570573992285
74.0,5.0,-0.3604829632661415,-0.798224374495561
75.0,5.0,0.26112759643916905,-0.14542088021649346
76.0,5.0,0.18694362017804153,0.6334217302740303
77.0,5.0,-0.07066227541004996,-0.5516097211012466
78.0,5.0,-0.12724733810438124,-0.20841869994412368
79.0,5.0,0.024132769622646343,-0.03272509423129743
80.0,5.0,-0.30669181064366735,-0.21531701192718153
81.0,5.0,-0.06583141004505992,0.07797936913330444
82.0,5.0,0.2868648943256827,0.7565288827395364
83.0,5.0,0.035125250155268746,-0.1779511553522854
84.0,5.0,-0.030466844904075002,-0.4094371936455442
85.0,5.0,0.18694362017804153,-0.09200968523002433
86.0,5.0,0.1644067159974457,0.0920845710291804
87.0,5.0,0.09176417893734938,0.4665135668106137
88.0,5.0,0.24492649817524462,0.042961848046593656
89.0,5.0,0.09605154115539866,-0.14245359160613408
90.0,5.0,0.031031534476688615,-0.11529148817284413
91.0,5.0,0.2337966578166484,0.14803373131836003
92.0,5.0,-0.052970515815392395,0.2863196125907989
93.0,5.0,-0.11957478723057363,-0.5570778952341582
94.0,5.0,0.362562829286017,1.1239539526783056
95.0,5.0,-0.006343070263795589,0.00887812752219518
96.0,5.0,-0.0836097050096003,0.06694305572491142
97.0,5.0,0.09323754490082761,-0.5508865109739906
98.0,5.0,-0.21992107436752426,-0.3097149653795507
99.0,5.0,0.0575162573394784,0.231173308162679
0.0,6.0,0.381283607123477,0.45491816628194587
1.0,6.0,0.15882620678485776,-0.2269919680784492
2.0,6.0,-0.1675299689211188,-0.38513823210472775
3.0,6.0,-0.2600266390409945,-0.5528278051670747
4.0,6.0,-0.3058656967995169,-0.5251935684077366
5.0,6.0,0.04375189861586037,-0.2586355717243607
6.0,6.0,0.014037568721600212,0.03967535298655134
7.0,6.0,0.03437136478140562,-0.3627796223630814
8.0,6.0,0.2970319585348861,0.16424475011858058
9.0,6.0,0.17162448818509202,0.3931133762102674
10.0,6.0,-0.23100807586613148,-0.43724516158737786
11.0,6.0,-0.2683409464675002,-0.12624906667513933
12.0,6.0,0.025577114311604195,0.17382701143642895
13.0,6.0,-0.08591525999181668,-0.27861844041103556
14.0,6.0,-0.12352669866991586,-0.19094102893630527
15.0,6.0,0.02351455534516645,-0.32598559953580913
16.0,6.0,0.006363770904247568,0.43374584968306673
17.0,6.0,0.29495338167825963,0.5200637558169583
18.0,6.0,-0.2031056112749172,-0.3338676270075044
19.0,6.0,0.01652906151944189,-0.17679664133029666
20.0,6.0,0.28160334681559723,0.7683627704756592
21.0,6.0,0.24378501097364763,0.11107201783640946
22.0,6.0,-0.023235163534112677,0.1319046181708422
23.0,6.0,0.19301827583186604,0.7704149156005481
24.0,6.0,0.21787282324502985,0.08122232183483427
25.0,6.0,-0.19660035095879408,-0.3193776152175328
26.0,6.0,-0.035540338525341074,-0.4354048906965583
27.0,6.0,-0.21069508164372747,-0.5368573696373273
28.0,6.0,0.2253322321256651,0.30103979100096795
29.0,6.0,-0.02831780884170992,-0.07770734815709147
30.0,6.0,-0.09248550071065366,-0.2020289281860729
31.0,6.0,-0.04420107542795116,-0.17076584749388843
32.0,6.0,-0.13437078529323887,-0.34080650589284284
33.0,6.0,-0.054054672588487875,-0.038381917306187174
34.0,6.0,0.07059975628111442,0.006137438374081894
35.0,6.0,-0.267210846428946,-0.16155213468826501
36.0,6.0,0.19404792336566792,-0.10819636144115459
37.0,6.0,0.09454392975186238,-0.019015997585270065
38.0,6.0,-0.14618458350883987,-0.3034433118948663
39.0,6.0,0.23568367072765964,0.05800019292944693
40.0,6.0,-0.254010595455962,-0.09447630546332628
41.0,6.0,0.2431552464111292,0.30583795193231916
42.0,6.0,-0.02267669307301164,0.31571818864303025
43.0,6.0,0.21684508246592013,0.19332579900181807
44.0,6.0,-0.39456725012445,-0.24539692121943854
45.0,6.0,-0.21575472855626765,-0.471777844853607
46.0,6.0,-0.2748261062601746,-0.3397223060670087
47.0,6.0,-0.035540338525341074,0.8865076969514036
48.0,6.0,0.24420299630275258,0.7911457694132008
49.0,6.0,0.18688796510256336,0.7012869412507203
50.0,6.0,-0.36965232214603233,-0.513159304012541
51.0,6.0,-0.06818169360717821,-0.5099980007918432
52.0,6.0,-0.10349381268428184,0.30425223492936543
53.0,6.0,0.2403363002741426,0.8725335658628747
54.0,6.0,0.1782100116240476,0.33313210584565855
55.0,6.0,-0.423599697779301,-0.784399120348411
56.0,6.0,0.29300608335994655,0.5886380605906556
57.0,6.0,0.11377433711355467,0.48446507301094055
58.0,6.0,0.3594859422270101,0.06532199357255743
59.0,6.0,-0.10306259277696299,-0.33742168692438507
60.0,6.0,0.3225055812884353,1.0525203742831273
61.0,6.0,0.10570732097322659,0.06116057953516456
62.0,6.0,-0.060555559130306046,0.3868380907318428
63.0,6.0,-0.09336597215833564,-0.7016018243605384
64.0,6.0,-0.12299453515969722,-0.5883983206651483
65.0,6.0,-0.253237892610178,-0.3963175369755508
66.0,6.0,0.05076217256178778,-0.6062940458536201
67.0,6.0,-0.13244502508254533,-0.03808838309291073
68.0,6.0,0.2807231247367404,0.5391903858570394
69.0,6.0,0.15882620678485776,0.3060437901971257
70.0,6.0,0.12215740453123908,0.10105606463578772
71.0,6.0,0.07262193606901714,0.46766837340806455
72.0,6.0,-0.31047936819729033,-0.4673390032137213
73.0,6.0,-0.24551735745356307,0.018259576185817805
74.0,6.0,-0.35825319138068545,-0.4924793452449321
75.0,6.0,0.3397412429994627,-0.33082368485497377
76.0,6.0,0.28561028368635305,0.7905835767674338
77.0,6.0,-0.14833254682076727,-0.49693128081295906
78.0,6.0,-0.3108645035343613,-0.5936752652720054
79.0,6.0,-0.008843021100781636,-0.17420795152315918
80.0,6.0,-0.2600266390409945,-0.37856217041600826
81.0,6.0,-0.03234252797668509,0.20736492604889842
82.0,6.0,0.3138302531312955,1.1306439871451148
83.0,6.0,0.064231350592727,-0.23446064471537237
84.0,6.0,-0.06605303956630365,-0.029796041567849478
85.0,6.0,0.31550819726045415,0.05085465785737449
86.0,6.0,0.1589944207791652,0.043750052892739165
87.0,6.0,0.02662970799717885,0.4233163762365062
88.0,6.0,0.2253322321256651,0.48598760129095186
89.0,6.0,0.08704051255924708,0.07473771826322395
90.0,6.0,-0.02570174140397609,-0.20460756560967855
91.0,6.0,0.041443989497859636,0.16841767036990157
92.0,6.0,-0.11952536797282896,0.16841767036990157
93.0,6.0,-0.17780737671221605,-0.7182815172552571
94.0,6.0,0.3241628564529572,1.27986462099659
95.0,6.0,-0.04420107542795116,-0.006844980185583601
96.0,6.0,-0.15629205572898444,-0.029796041567849478
97.0,6.0,0.20460779691000897,-0.4573640781802704
98.0,6.0,-0.191369316890159,-0.5869541042464295
99.0,6.0,0.07059975628111442,0.12313016376641704
0.0,7.0,0.2987816191477519,0.7250301880282904
1.0,7.0,0.2191539365452409,0.110383509381317
2.0,7.0,-0.20796755835119007,0.04733975701717632
3.0,7.0,-0.1532453169281814,-0.7007600694236639
4.0,7.0,-0.2449784201104803,-0.6885786209223264
5.0,7.0,0.038587995109734305,-0.4039529838113631
6.0,7.0,0.21560841201021116,-0.281237421654879
7.0,7.0,0.023751023751023878,-0.49438770350894934
8.0,7.0,0.2720026166910973,0.09506663202049064
9.0,7.0,0.19524895739729506,0.4817101404537737
10.0,7.0,-0.13845701889180143,-0.4398497479323866
11.0,7.0,-0.3114717978848413,-0.08989786631610884
12.0,7.0,0.025430680885972102,0.15002012535219356
13.0,7.0,-0.08930669800235012,-0.259744327079122
14.0,7.0,-0.12142943431037703,-0.3624888435547623
15.0,7.0,-0.07229884346589152,-0.5286971093422707
16.0,7.0,-0.10435355822418385,0.40601775599566126
17.0,7.0,0.26353562538695785,0.4662756598240468
18.0,7.0,-0.2200742489315016,-0.2610894312697717
19.0,7.0,0.031327349551216424,-0.06691548920287932
20.0,7.0,0.2485311398354877,0.3929618768328444
21.0,7.0,0.18057919764543093,0.2999969767512167
22.0,7.0,0.03419746276889141,-0.04890227470872634
23.0,7.0,0.13436725576200403,0.7166154066232742
24.0,7.0,0.20964954724545518,0.0679233129354329
25.0,7.0,-0.11868390129259693,-0.32739648631924456
26.0,7.0,0.06826193782715531,-0.5055582077337517
27.0,7.0,-0.2731413618908015,-0.3872280824615924
28.0,7.0,0.1875890691801885,0.24904963614641026
29.0,7.0,-0.020759890325107715,-0.4081089079609352
30.0,7.0,0.007706391932883393,0.12030050413522675
31.0,7.0,0.05412317688532529,-0.556952678326547
32.0,7.0,-0.10399529964747353,-0.25591981441764783
33.0,7.0,-0.04137547158142114,0.8328445747800585
34.0,7.0,0.06317497621845451,0.31964809384164217
35.0,7.0,-0.3726743047395221,-0.18540241120886283
36.0,7.0,0.12057373375168086,0.0363151279959428
37.0,7.0,0.0034787262510036126,0.04733975701717632
38.0,7.0,-0.1949516406038144,-0.3269554348348637
39.0,7.0,0.26785824726328167,0.13711173619007708
40.0,7.0,-0.06396165986958827,-0.3826207748109277
41.0,7.0,0.1811452869274475,0.147520081601428
42.0,7.0,0.07104386995691345,0.1929022317212585
43.0,7.0,0.1357166220456226,-0.3039469630407249
44.0,7.0,-0.37901846703543407,-1.0
45.0,7.0,-0.1344216887695148,-0.6470077115238406
46.0,7.0,-0.19356696850302976,-0.2570869990224829
47.0,7.0,-0.07072112041056129,0.8572825024437926
48.0,7.0,0.23104470930557897,0.4934289127837515
49.0,7.0,0.15410441497398022,0.7782492044674612
50.0,7.0,-0.3921957939948944,-0.7377393128769998
51.0,7.0,-0.058788632448404377,-0.055619066554003824
52.0,7.0,-0.061140925775618755,0.5335360111921222
53.0,7.0,0.2816524964862562,0.49429366606272285
54.0,7.0,0.13312069833808976,0.21973373472088845
55.0,7.0,-0.4544233674668457,-0.35384462448431836
56.0,7.0,0.23616944538167098,0.5186426476749058
57.0,7.0,0.04918583179452753,0.6685205784204672
58.0,7.0,0.3000256628442537,0.27502231289047546
59.0,7.0,-0.06527080440123914,-0.10663999533899134
60.0,7.0,0.2632197414806111,0.8217364258419976
61.0,7.0,0.14807461134297728,0.035018112816974284
62.0,7.0,-0.0878852204237898,0.5864621893178212
63.0,7.0,-0.06527080440123914,-0.5293436153651208
64.0,7.0,-0.26556991774383076,-0.2282759685136596
65.0,7.0,-0.30291382023143254,-0.4668088509730739
66.0,7.0,0.10164512338425388,-0.2668621700879766
67.0,7.0,-0.23431757381803625,-0.03322483967645267
68.0,7.0,0.25125125125125136,0.6528925619834709
69.0,7.0,0.10884541830833394,0.6166629069854876
70.0,7.0,0.10164512338425388,-0.045215849416899684
71.0,7.0,0.11277285190328674,0.620620466121315
72.0,7.0,-0.47631941960864455,-0.5939544326641101
73.0,7.0,-0.23619271445358395,0.043789452756101105
74.0,7.0,-0.3785591611678568,-0.40152013884732785
75.0,7.0,0.25465139052095576,0.22633964276192997
76.0,7.0,0.21216615518008514,0.8744142455482659
77.0,7.0,0.06826193782715531,-0.2367332181737839
78.0,7.0,-0.2157780477603616,-0.5256166982922201
79.0,7.0,0.13357686609104383,-0.25945673746260256
80.0,7.0,-0.14960727317706715,-0.45693494080590863
81.0,7.0,-0.033000391696043824,0.22189638318670574
82.0,7.0,0.27979895521867115,0.7804775869291996
83.0,7.0,0.15410441497398022,-0.2265798717411621
84.0,7.0,-0.011064443694663119,-0.39203204348759035
85.0,7.0,0.2191539365452409,-0.2259255399913661
86.0,7.0,0.0771641206423815,0.2663289789389495
87.0,7.0,0.060133857865427,0.37650368065114603
88.0,7.0,0.20772946859903382,-0.06446215569508673
89.0,7.0,0.10501406871570426,-0.03560392843787518
90.0,7.0,0.023386180193022726,0.17302052785923752
91.0,7.0,0.14954273744443888,-0.08595803023955526
92.0,7.0,-0.03824632085501645,0.4662756598240468
93.0,7.0,-0.15199825553926857,-0.2446458722118547
94.0,7.0,0.2384507269417756,0.9478990517370548
95.0,7.0,-0.04452785415216809,0.29577849007706464
96.0,7.0,-0.11868390129259693,-0.015500628403854362
97.0,7.0,0.14603375472940697,-0.4277948644589085
98.0,7.0,-0.26556991774383076,-0.49803175609627226
99.0,7.0,-0.05371508632378186,-0.022482893450635512
0.0,8.0,0.359093893738507,0.8605392906029476
1.0,8.0,0.1771718074802563,-0.06308557151780136
2.0,8.0,-0.18045000745045445,-0.35385211828813884
3.0,8.0,-0.245020612924055,-0.6252342286071205
4.0,8.0,-0.26901201350640885,-0.7050454577000486
5.0,8.0,0.051828867443267,-0.2492672848700331
6.0,8.0,0.1138053158616413,-0.42892834835370747
7.0,8.0,0.038548199925043936,-0.4177367958585206
8.0,8.0,0.27502623020829003,0.3591042635389919
9.0,8.0,0.1507632658661485,0.5786836523875875
10.0,8.0,-0.2093395248130544,-0.08390589215073907
11.0,8.0,-0.29777325612264655,-0.3393552106856291
12.0,8.0,0.09565507025340314,0.6037274001046643
13.0,8.0,0.03429838631921245,-0.19774911322625185
14.0,8.0,-0.09425847525718688,0.002459882326632267
15.0,8.0,-0.0017837690040839978,-0.15782972720701247
16.0,8.0,-0.067073526267711,0.3471972174253838
17.0,8.0,0.28618372036483697,1.0699272257164854
18.0,8.0,-0.1521896628797805,-0.32767714622805183
19.0,8.0,-0.03971920064901735,0.4414068130495365
20.0,8.0,0.29038799201802856,0.5359252925937683
21.0,8.0,0.2206063718823018,-0.18360153534746168
22.0,8.0,-0.01654000894054537,-0.035529264797736625
23.0,8.0,0.27722076760968123,0.6074512253371054
24.0,8.0,0.1828556593498594,0.03438535628607915
25.0,8.0,-0.1791872185559252,-0.3136158033097446
26.0,8.0,-0.021657492824234025,-0.3019068964250284
27.0,8.0,-0.2549545522276859,-0.19032086427464318
28.0,8.0,0.2117222667066207,0.346141420233044
29.0,8.0,-0.06530662006746046,-0.23203735370311585
30.0,8.0,-0.09365605322543244,-0.19032086427464318
31.0,8.0,0.029238041252475103,-0.3149442888517257
32.0,8.0,-0.11810946998379152,-0.5479798809954305
33.0,8.0,-0.09643424419102328,0.41040881706997645
34.0,8.0,0.07100283117270148,-0.21923797626483443
35.0,8.0,-0.2866586138350184,-0.6175859475582862
36.0,8.0,0.2117222667066207,-0.0071234380246449295
37.0,8.0,0.006818172665289268,0.107262506388053
38.0,8.0,-0.13214486303444728,0.01288046322399862
39.0,8.0,0.3359435615227701,-0.13248664029426044
40.0,8.0,-0.2143157096219234,-0.14825961047072855
41.0,8.0,0.2548133857217921,0.9873942422349669
42.0,8.0,0.10204639149654796,0.3289566361449627
43.0,8.0,0.17401100861091912,-0.19557852100013248
44.0,8.0,-0.43479310858652037,-0.4794919841765563
45.0,8.0,-0.22077815554088256,-0.49105882897263275
46.0,8.0,-0.29878075503782203,-0.5680890932528871
47.0,8.0,0.04126833664564382,0.5036898234899484
48.0,8.0,0.29512573164159267,1.010237854214679
49.0,8.0,0.18027001627297284,0.5460634133369615
50.0,8.0,-0.3279982235779128,-0.6728235329109782
51.0,8.0,0.03273626423885112,-0.35105494131103115
52.0,8.0,-0.1226567624363405,0.45585700666406803
53.0,8.0,0.24926812454751648,0.6626299210475469
54.0,8.0,0.03817808296142125,0.22874023407501462
55.0,8.0,-0.5335367631338555,-1.0
56.0,8.0,0.3779335163100862,-0.003282522891277958
57.0,8.0,0.1536187578410024,0.28044971892567144
58.0,8.0,0.19821742115959795,0.3272954403497814
59.0,8.0,-0.08302098735715185,-0.2765820797030104
60.0,8.0,0.25403689229003357,1.018940182587903
61.0,8.0,0.1258464544114968,0.049148969394128716
62.0,8.0,0.09174976505249982,0.6993055810706543
63.0,8.0,0.08891257751338205,-0.5986051037850559
64.0,8.0,-0.23910252142401972,-0.8048094940662086
65.0,8.0,-0.2121358483327253,-0.6876951905059338
66.0,8.0,0.03160138922320408,-0.21923797626483443
67.0,8.0,-0.19764336393750795,-0.1140289092366915
68.0,8.0,0.37088362390105795,0.6673900845869638
69.0,8.0,0.20775788375722487,0.4717812861214615
70.0,8.0,0.10501122590949959,0.014594304955341968
71.0,8.0,0.07854198153706417,0.7312549221953671
72.0,8.0,-0.45934755117407294,-0.6963703241029912
73.0,8.0,-0.24694331085379007,-0.04293687413108736
74.0,8.0,-0.4754880047682909,-0.7108288800980869
75.0,8.0,0.2007528575747974,0.025478478935739853
76.0,8.0,0.17566804602603697,0.7135308131532836
77.0,8.0,-0.06681176238619241,-0.424701666721457
78.0,8.0,-0.19561464930776717,-0.424701666721457
79.0,8.0,-0.015977710489396554,-0.12164272329793875
80.0,8.0,-0.20432039558296558,-0.4447914497883267
81.0,8.0,0.0019576711420775704,0.4737979773877282
82.0,8.0,0.27308736706725506,0.5061508542976243
83.0,8.0,0.004555659917726819,-0.2993161325453642
84.0,8.0,-0.09734878442969647,-0.18715186570037562
85.0,8.0,0.2206063718823018,0.2612309614183444
86.0,8.0,0.12140861211090571,0.14016041561325757
87.0,8.0,0.08501764238686518,0.9519050593379139
88.0,8.0,0.1403756853657868,0.19126576817324223
89.0,8.0,0.10324037458592666,0.21097783273209347
90.0,8.0,0.010670346543312965,0.15509998032051883
91.0,8.0,0.10692466526172381,0.5076783906610094
92.0,8.0,-0.12955086299868263,-0.045735304323686464
93.0,8.0,-0.1796128777338564,-0.6959864686340949
94.0,8.0,0.3503948740873193,1.1749799232622469
95.0,8.0,-0.06695242989261607,0.0330082160188344
96.0,8.0,-0.0969146087608314,-0.0368169426818519
97.0,8.0,0.0927333233993939,-0.421007937454821
98.0,8.0,-0.26850083309627343,-0.4905666228110976
99.0,8.0,0.06865104629968276,-0.01377428580821198


==> pics/PAA_scatter/cifar100_resnet56_rate50_regression.txt <==
dataset,model,rate,a,b,r2
cifar100,resnet,50,1.4672831442018666,0.001877048317985382,0.4402281571511335


==> pics/PAA_scatter/cifar100_resnet56_rate5_regression.txt <==
dataset,model,rate,a,b,r2
cifar100,resnet,5,1.010259984299071,0.0051781350267022805,0.8678446841120706


==> pics/PAA_scatter/cifar10_resnet110_rate10.txt <==
class,model,before,after
0.0,0.0,-0.0006702741154863648,-0.014851934273653373
1.0,0.0,0.05688041879467598,0.06253927201072469
2.0,0.0,-0.030969030969031006,-0.03567733242287374
3.0,0.0,-0.11131812972303769,-0.10999845303678481
4.0,0.0,-0.014779073430099873,-0.009770156279010598
5.0,0.0,-0.05112808338614792,-0.04944734097072528
6.0,0.0,0.02614416729724881,0.013808624447928908
7.0,0.0,0.030394969788909123,0.043409708347664104
8.0,0.0,0.051991001739745364,0.052676770802493174
9.0,0.0,0.04118104118104108,0.04232873480884246
0.0,1.0,0.009057711425959923,-0.004069779179824949
1.0,1.0,0.07133987467936494,0.08292258642336621
2.0,1.0,-0.04133624350951196,-0.0474057876260892
3.0,1.0,-0.13454861715237082,-0.11576372224173544
4.0,1.0,-0.0013703607177499855,-0.013023060011219332
5.0,1.0,-0.07146883819762748,-0.08466452286634969
6.0,1.0,0.037167441130512575,0.04043251675458087
7.0,1.0,0.04407353640544679,0.04320776905276726
8.0,1.0,0.045374317887744015,0.04700125184932286
9.0,1.0,0.041768525986125266,0.050415386366222836
0.0,2.0,0.026426508207610576,0.005674476094162522
1.0,2.0,0.04722124174118145,0.07857525566659669
2.0,2.0,-0.043215248677536344,-0.05490341066642026
3.0,2.0,-0.12379419989497313,-0.14500408510834178
4.0,2.0,-0.0032688146919103525,-0.03070627471243095
5.0,2.0,-0.08707478461301554,-0.049341945510174456
6.0,2.0,0.027090119966148775,0.04183494454978048
7.0,2.0,0.05609800589494705,0.05228273206382903
8.0,2.0,0.06874308179701522,0.05145619443028943
9.0,2.0,0.026974214510954515,0.04740560015886973
0.0,3.0,0.014661414353825694,0.003677551406544397
1.0,3.0,0.06648876726378695,0.06434192923601942
2.0,3.0,-0.03313673780335339,-0.05115278175634997
3.0,3.0,-0.11722709006791164,-0.11917195639248712
4.0,3.0,-0.009577222268023837,-0.014597885153167078
5.0,3.0,-0.08520349321580371,-0.052775789597648504
6.0,3.0,0.044275946874096445,0.04023119793503289
7.0,3.0,0.022730292400377012,0.03319312731348214
8.0,3.0,0.04635943226052392,0.025174266064724782
9.0,3.0,0.04691444689198254,0.06738290617669375
0.0,4.0,-0.013679138505319603,-0.019246453999967262
1.0,4.0,0.051175322753112824,0.06843403742801467
2.0,4.0,-0.029394688221963363,-0.040798415138402384
3.0,4.0,-0.09365110024813154,-0.10843598106591631
4.0,4.0,-0.02040187076477705,-0.0007399388107964247
5.0,4.0,-0.05278381113567651,-0.049194322668954626
6.0,4.0,0.03092441399358223,0.023029506172537524
7.0,4.0,0.04464192742593742,0.03509351211070721
8.0,4.0,0.04343045629466738,0.0408966202491717
9.0,4.0,0.03891124745367593,0.04568586049224178
0.0,5.0,0.008747041155995349,-0.001740981261220817
1.0,5.0,0.06051765894882411,0.06614626497527169
2.0,5.0,-0.044909502644217045,-0.051840215439856396
3.0,5.0,-0.1226694486682077,-0.09402220892346559
4.0,5.0,-0.009424975045974938,-0.024659778381517814
5.0,5.0,-0.05998808637074681,-0.0636181434789107
6.0,5.0,0.025843118932121486,0.018471816107197933
7.0,5.0,0.03820402030349527,0.04454029279969642
8.0,5.0,0.055447284441698594,0.03778955204273772
9.0,5.0,0.04327752899056956,0.06410263406328959
0.0,6.0,-0.00502101975461579,-0.031448676671914165
1.0,6.0,0.06765313484470295,0.07695431842709917
2.0,6.0,-0.03279054003841815,-0.05971693981160661
3.0,6.0,-0.11005362733841478,-0.0872534827816543
4.0,6.0,-0.0008846449639696911,-0.0008861705270108241
5.0,6.0,-0.06165981951925038,-0.0644756573164127
6.0,6.0,0.01675220296310634,0.03204880941640439
7.0,6.0,0.03549894073550983,0.029114123233091104
8.0,6.0,0.05414964887845208,0.054137489646864
9.0,6.0,0.03271690879962224,0.04851841987262701
0.0,7.0,0.015036233983764254,-0.003971277695100107
1.0,7.0,0.07507055939351784,0.09369880558782367
2.0,7.0,-0.05552395839995679,-0.05015284319393412
3.0,7.0,-0.13804169129266025,-0.14293155290385204
4.0,7.0,-0.004328150175143596,-0.0023988826867485866
5.0,7.0,-0.0848595968715011,-0.0800018832337429
6.0,7.0,0.021258779450812792,0.03547039810468962
7.0,7.0,0.05779905940696103,0.03843731002098882
8.0,7.0,0.07723103953613168,0.06646832178904173
9.0,7.0,0.036233248357716186,0.03743384675081118
0.0,8.0,-0.0003779616661282809,-0.005896243877496822
1.0,8.0,0.06387986526117295,0.05731956315762794
2.0,8.0,-0.02205512978733522,-0.03382686988282953
3.0,8.0,-0.11568881157830699,-0.10099104189097467
4.0,8.0,-0.01677819391230121,-0.004070092313007548
5.0,8.0,-0.06893071680696448,-0.05557421087978506
6.0,8.0,0.039618943051070894,0.013243770097750967
7.0,8.0,0.04076148057127051,0.040670734515207106
8.0,8.0,0.04419710986614564,0.039919453110439866
9.0,8.0,0.03415195383226453,0.04239411282561714
0.0,9.0,-0.0035610441373452074,-0.02304875705206508
1.0,9.0,0.0672394221994703,0.07791695289320225
2.0,9.0,-0.038456150574628985,-0.05747356064168701
3.0,9.0,-0.10337217565123957,-0.10682553637230877
4.0,9.0,-0.02603975727597543,-0.015813570119965027
5.0,9.0,-0.061631463866100814,-0.04540405442932516
6.0,9.0,0.030167597765363156,0.028582136300598537
7.0,9.0,0.039472479164758635,0.044378991593552485
8.0,9.0,0.052643316718518275,0.039675798117080746
9.0,9.0,0.04083532854482575,0.05679939976512551


==> pics/PAA_scatter/cifar10_resnet110_rate10_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet110,10,0.9796607066425401,-0.00017730944533192564,0.9388111107465253


==> pics/PAA_scatter/cifar10_resnet110_rate20.txt <==
class,model,before,after
0.0,0.0,-0.0006702741154863648,-0.03624423741070091
1.0,0.0,0.05688041879467598,0.07353330207656371
2.0,0.0,-0.030969030969031006,-0.0295568740769371
3.0,0.0,-0.11131812972303769,-0.12881034930283317
4.0,0.0,-0.014779073430099873,-0.017209847512348903
5.0,0.0,-0.05112808338614792,-0.0562242013918209
6.0,0.0,0.02614416729724881,0.024357681172192308
7.0,0.0,0.030394969788909123,0.05566621804762283
8.0,0.0,0.051991001739745364,0.05406703709700548
9.0,0.0,0.04118104118104108,0.0559150282673646
0.0,1.0,0.009057711425959923,-0.005421370194770037
1.0,1.0,0.07133987467936494,0.09479760868949799
2.0,1.0,-0.04133624350951196,-0.056286916912803846
3.0,1.0,-0.13454861715237082,-0.13023192124922017
4.0,1.0,-0.0013703607177499855,-0.012120921435911338
5.0,1.0,-0.07146883819762748,-0.09602735133864314
6.0,1.0,0.037167441130512575,0.054858640132155696
7.0,1.0,0.04407353640544679,0.03181746696356088
8.0,1.0,0.045374317887744015,0.049357167402192516
9.0,1.0,0.041768525986125266,0.0615898869719003
0.0,2.0,0.026426508207610576,-0.020530751299982053
1.0,2.0,0.04722124174118145,0.10299270562282524
2.0,2.0,-0.043215248677536344,-0.05444381671671964
3.0,2.0,-0.12379419989497313,-0.16385329315956973
4.0,2.0,-0.0032688146919103525,-0.013806706114398347
5.0,2.0,-0.08707478461301554,-0.0729983687179086
6.0,2.0,0.027090119966148775,0.037869822485207136
7.0,2.0,0.05609800589494705,0.05911675269197254
8.0,2.0,0.06874308179701522,0.06680387616842476
9.0,2.0,0.026974214510954515,0.05718347914835377
0.0,3.0,0.014661414353825694,-0.01708103501817895
1.0,3.0,0.06648876726378695,0.0836022165429169
2.0,3.0,-0.03313673780335339,-0.05771776858025505
3.0,3.0,-0.11722709006791164,-0.13921487593200776
4.0,3.0,-0.009577222268023837,-0.014245034186448926
5.0,3.0,-0.08520349321580371,-0.08495231193779523
6.0,3.0,0.044275946874096445,0.04561936082300352
7.0,3.0,0.022730292400377012,0.04523836845306507
8.0,3.0,0.04635943226052392,0.0615001659665221
9.0,3.0,0.04691444689198254,0.07060992197219614
0.0,4.0,-0.013679138505319603,-0.034482463332812366
1.0,4.0,0.051175322753112824,0.06871561645307274
2.0,4.0,-0.029394688221963363,-0.05737788296566549
3.0,4.0,-0.09365110024813154,-0.10394047933727975
4.0,4.0,-0.02040187076477705,-0.013088798669003558
5.0,4.0,-0.05278381113567651,-0.056247640619101515
6.0,4.0,0.03092441399358223,0.029344157518809665
7.0,4.0,0.04464192742593742,0.0425484312183285
8.0,4.0,0.04343045629466738,0.050648666225626006
9.0,4.0,0.03891124745367593,0.06837729177234969
0.0,5.0,0.008747041155995349,-0.04311871532707018
1.0,5.0,0.06051765894882411,0.08321279543971989
2.0,5.0,-0.044909502644217045,-0.05147783450425559
3.0,5.0,-0.1226694486682077,-0.11205527164092056
4.0,5.0,-0.009424975045974938,-0.006156265628192638
5.0,5.0,-0.05998808637074681,-0.05098780483918308
6.0,5.0,0.025843118932121486,0.014582705251696235
7.0,5.0,0.03820402030349527,0.037004947978811556
8.0,5.0,0.055447284441698594,0.05544124125325729
9.0,5.0,0.04327752899056956,0.06461440824819194
0.0,6.0,-0.00502101975461579,-0.03994822577931869
1.0,6.0,0.06765313484470295,0.0890786660114487
2.0,6.0,-0.03279054003841815,-0.03199049293078314
3.0,6.0,-0.11005362733841478,-0.09903700348569279
4.0,6.0,-0.0008846449639696911,-0.0040253495698310306
5.0,6.0,-0.06165981951925038,-0.07287864388974377
6.0,6.0,0.01675220296310634,0.02482375965851258
7.0,6.0,0.03549894073550983,0.02775738126966006
8.0,6.0,0.05414964887845208,0.042011081387077064
9.0,6.0,0.03271690879962224,0.059386004717201
0.0,7.0,0.015036233983764254,-0.014429123505065046
1.0,7.0,0.07507055939351784,0.09091124920615133
2.0,7.0,-0.05552395839995679,-0.03929646941452508
3.0,7.0,-0.13804169129266025,-0.12897059009710457
4.0,7.0,-0.004328150175143596,-0.008849557522123967
5.0,7.0,-0.0848595968715011,-0.07739286402514048
6.0,7.0,0.021258779450812792,0.0383944912882183
7.0,7.0,0.05779905940696103,0.01367137668383829
8.0,7.0,0.07723103953613168,0.06414698892140772
9.0,7.0,0.036233248357716186,0.04858038348082592
0.0,8.0,-0.0003779616661282809,-0.020454667522503182
1.0,8.0,0.06387986526117295,0.06679922342429469
2.0,8.0,-0.02205512978733522,-0.05964113598119929
3.0,8.0,-0.11568881157830699,-0.11950166943452384
4.0,8.0,-0.01677819391230121,0.014030451684129773
5.0,8.0,-0.06893071680696448,-0.05502587775288616
6.0,8.0,0.039618943051070894,0.02822628028860844
7.0,8.0,0.04076148057127051,0.038433101370454754
8.0,8.0,0.04419710986614564,0.037147613585392675
9.0,8.0,0.03415195383226453,0.06215819401068144
0.0,9.0,-0.0035610441373452074,-0.028448919782337895
1.0,9.0,0.0672394221994703,0.09344758795455345
2.0,9.0,-0.038456150574628985,-0.032194151711561717
3.0,9.0,-0.10337217565123957,-0.11514893870771357
4.0,9.0,-0.02603975727597543,-0.019083574537286766
5.0,9.0,-0.061631463866100814,-0.0727146455107556
6.0,9.0,0.030167597765363156,0.029356199277936586
7.0,9.0,0.039472479164758635,0.042424107346002125
8.0,9.0,0.052643316718518275,0.03975431453415883
9.0,9.0,0.04083532854482575,0.05751717136438037


==> pics/PAA_scatter/cifar10_resnet110_rate20_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet110,20,1.0833347899609038,-0.00039684184163706504,0.914275365916702


==> pics/PAA_scatter/cifar10_resnet110_rate4.txt <==
class,model,before,after
0.0,0.0,-0.0006702741154863648,-0.01380712759946757
1.0,0.0,0.05688041879467598,0.05327998174606673
2.0,0.0,-0.030969030969031006,-0.03283443243593788
3.0,0.0,-0.11131812972303769,-0.10637344339459542
4.0,0.0,-0.014779073430099873,-8.494261691476522e-05
5.0,0.0,-0.05112808338614792,-0.05359210287821703
6.0,0.0,0.02614416729724881,0.031082181207087257
7.0,0.0,0.030394969788909123,0.03746619832051481
8.0,0.0,0.051991001739745364,0.038979257677815564
9.0,0.0,0.04118104118104108,0.04406117794350031
0.0,1.0,0.009057711425959923,0.009292605931261461
1.0,1.0,0.07133987467936494,0.07070073236156225
2.0,1.0,-0.04133624350951196,-0.027128581929225546
3.0,1.0,-0.13454861715237082,-0.1429284740340798
4.0,1.0,-0.0013703607177499855,-0.008274638526739318
5.0,1.0,-0.07146883819762748,-0.08051396911469996
6.0,1.0,0.037167441130512575,0.04431224822586241
7.0,1.0,0.04407353640544679,0.04849279161205777
8.0,1.0,0.045374317887744015,0.04524299992370496
9.0,1.0,0.041768525986125266,0.04418143633829911
0.0,2.0,0.026426508207610576,0.0033211480385956942
1.0,2.0,0.04722124174118145,0.07932869225851787
2.0,2.0,-0.043215248677536344,-0.06956438907608847
3.0,2.0,-0.12379419989497313,-0.13584294414028633
4.0,2.0,-0.0032688146919103525,-0.00436537826751133
5.0,2.0,-0.08707478461301554,-0.06242323445186167
6.0,2.0,0.027090119966148775,0.0439570368516833
7.0,2.0,0.05609800589494705,0.04755153387939558
8.0,2.0,0.06874308179701522,0.05392563954275626
9.0,2.0,0.026974214510954515,0.04482719288239991
0.0,3.0,0.014661414353825694,0.015514304252340088
1.0,3.0,0.06648876726378695,0.05721177345825224
2.0,3.0,-0.03313673780335339,-0.03647866880254775
3.0,3.0,-0.11722709006791164,-0.1362365098412609
4.0,3.0,-0.009577222268023837,-0.01306461251334497
5.0,3.0,-0.08520349321580371,-0.06860941895106841
6.0,3.0,0.044275946874096445,0.05390493639407567
7.0,3.0,0.022730292400377012,0.040531387589242136
8.0,3.0,0.04635943226052392,0.040708955531099135
9.0,3.0,0.04691444689198254,0.0464723753797682
0.0,4.0,-0.013679138505319603,-0.012475546694074071
1.0,4.0,0.051175322753112824,0.06149051864271779
2.0,4.0,-0.029394688221963363,-0.04085225690635597
3.0,4.0,-0.09365110024813154,-0.08766849268799133
4.0,4.0,-0.02040187076477705,-0.021779009389637293
5.0,4.0,-0.05278381113567651,-0.04556919236423951
6.0,4.0,0.03092441399358223,0.0304278702152829
7.0,4.0,0.04464192742593742,0.03991381337288949
8.0,4.0,0.04343045629466738,0.03525677400128037
9.0,4.0,0.03891124745367593,0.03971834085157873
0.0,5.0,0.008747041155995349,-0.0029176632047445707
1.0,5.0,0.06051765894882411,0.05588173769991952
2.0,5.0,-0.044909502644217045,-0.04451166820537018
3.0,5.0,-0.1226694486682077,-0.11288112448654028
4.0,5.0,-0.009424975045974938,-0.01191750721531282
5.0,5.0,-0.05998808637074681,-0.04140639310330006
6.0,5.0,0.025843118932121486,0.03347457485856404
7.0,5.0,0.03820402030349527,0.03856369212634575
8.0,5.0,0.055447284441698594,0.042512552849286664
9.0,5.0,0.04327752899056956,0.03887577829388761
0.0,6.0,-0.00502101975461579,-0.015341507981351013
1.0,6.0,0.06765313484470295,0.028265960828581252
2.0,6.0,-0.03279054003841815,-0.04115520913421173
3.0,6.0,-0.11005362733841478,-0.10373087721341373
4.0,6.0,-0.0008846449639696911,0.0012762028891060507
5.0,6.0,-0.06165981951925038,-0.04363641006178061
6.0,6.0,0.01675220296310634,0.036685542797204436
7.0,6.0,0.03549894073550983,0.033818694755668094
8.0,6.0,0.05414964887845208,0.04639540792111276
9.0,6.0,0.03271690879962224,0.05490295578550837
0.0,7.0,0.015036233983764254,-0.006956962850905357
1.0,7.0,0.07507055939351784,0.06960082816036858
2.0,7.0,-0.05552395839995679,-0.04274687466058924
3.0,7.0,-0.13804169129266025,-0.14765282630162024
4.0,7.0,-0.004328150175143596,-0.007044920703034644
5.0,7.0,-0.0848595968715011,-0.052959465706103784
6.0,7.0,0.021258779450812792,0.03450659264904631
7.0,7.0,0.05779905940696103,0.044594872248465735
8.0,7.0,0.07723103953613168,0.060488148048246176
9.0,7.0,0.036233248357716186,0.046165480483516645
0.0,8.0,-0.0003779616661282809,-0.01131151942311261
1.0,8.0,0.06387986526117295,0.055671979477913795
2.0,8.0,-0.02205512978733522,-0.0295923725735593
3.0,8.0,-0.11568881157830699,-0.10852386938652868
4.0,8.0,-0.01677819391230121,-0.004954685128346426
5.0,8.0,-0.06893071680696448,-0.05787665207857505
6.0,8.0,0.039618943051070894,0.026986757840391673
7.0,8.0,0.04076148057127051,0.04914398660299194
8.0,8.0,0.04419710986614564,0.04032484640299404
9.0,8.0,0.03415195383226453,0.0384790509439228
0.0,9.0,-0.0035610441373452074,-0.006717489084899055
1.0,9.0,0.0672394221994703,0.07102528166903938
2.0,9.0,-0.038456150574628985,-0.04400222082249073
3.0,9.0,-0.10337217565123957,-0.11225272229134553
4.0,9.0,-0.02603975727597543,-0.009010874825157163
5.0,9.0,-0.061631463866100814,-0.05734914740190393
6.0,9.0,0.030167597765363156,0.030307095557556313
7.0,9.0,0.039472479164758635,0.03843976810753785
8.0,9.0,0.052643316718518275,0.043966552017950904
9.0,9.0,0.04083532854482575,0.04257367899211825


==> pics/PAA_scatter/cifar10_resnet110_rate4_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet110,4,0.9640889712168724,0.0001049412784664168,0.9546286067126433


==> pics/PAA_scatter/cifar10_resnet110_rate5.txt <==
class,model,before,after
0.0,0.0,-0.0006702741154863648,-0.015587764646977358
1.0,0.0,0.05688041879467598,0.05678606918183953
2.0,0.0,-0.030969030969031006,-0.03654709108649916
3.0,0.0,-0.11131812972303769,-0.09460821782333373
4.0,0.0,-0.014779073430099873,-0.02436874064479824
5.0,0.0,-0.05112808338614792,-0.03730395891372795
6.0,0.0,0.02614416729724881,0.026126792137583586
7.0,0.0,0.030394969788909123,0.034771912133337614
8.0,0.0,0.051991001739745364,0.04947751728379178
9.0,0.0,0.04118104118104108,0.037365505228689
0.0,1.0,0.009057711425959923,0.002921007434151938
1.0,1.0,0.07133987467936494,0.0824674071354648
2.0,1.0,-0.04133624350951196,-0.034196159759408
3.0,1.0,-0.13454861715237082,-0.14083600822725525
4.0,1.0,-0.0013703607177499855,-0.001987867978741061
5.0,1.0,-0.07146883819762748,-0.07869756408310885
6.0,1.0,0.037167441130512575,0.03720349898494094
7.0,1.0,0.04407353640544679,0.053995688368298586
8.0,1.0,0.045374317887744015,0.04785167268419274
9.0,1.0,0.041768525986125266,0.03287550654999502
0.0,2.0,0.026426508207610576,-0.0017205379730234154
1.0,2.0,0.04722124174118145,0.0788667786655134
2.0,2.0,-0.043215248677536344,-0.0490187011896036
3.0,2.0,-0.12379419989497313,-0.14219331837174573
4.0,2.0,-0.0032688146919103525,-0.0002788635252951591
5.0,2.0,-0.08707478461301554,-0.05806098122533683
6.0,2.0,0.027090119966148775,0.03609660030089064
7.0,2.0,0.05609800589494705,0.038183401107136125
8.0,2.0,0.06874308179701522,0.057504156470499085
9.0,2.0,0.026974214510954515,0.04087085293508681
0.0,3.0,0.014661414353825694,0.01032830555782848
1.0,3.0,0.06648876726378695,0.06248199372621149
2.0,3.0,-0.03313673780335339,-0.04590459045904597
3.0,3.0,-0.11722709006791164,-0.12186340585278041
4.0,3.0,-0.009577222268023837,-0.005870736327364096
5.0,3.0,-0.08520349321580371,-0.06372546802418938
6.0,3.0,0.044275946874096445,0.04677470774322639
7.0,3.0,0.022730292400377012,0.03220291817701402
8.0,3.0,0.04635943226052392,0.0308111736029094
9.0,3.0,0.04691444689198254,0.05183364027785539
0.0,4.0,-0.013679138505319603,-0.005196791342895596
1.0,4.0,0.051175322753112824,0.06510795470750974
2.0,4.0,-0.029394688221963363,-0.03362968689601859
3.0,4.0,-0.09365110024813154,-0.10577927819307135
4.0,4.0,-0.02040187076477705,-0.022516542527350143
5.0,4.0,-0.05278381113567651,-0.055867581624945956
6.0,4.0,0.03092441399358223,0.03190577111907901
7.0,4.0,0.04464192742593742,0.04337845945170455
8.0,4.0,0.04343045629466738,0.04278119383549819
9.0,4.0,0.03891124745367593,0.03929913006488035
0.0,5.0,0.008747041155995349,-0.005086925663447527
1.0,5.0,0.06051765894882411,0.05429637351823664
2.0,5.0,-0.044909502644217045,-0.04096224128133726
3.0,5.0,-0.1226694486682077,-0.122934463417641
4.0,5.0,-0.009424975045974938,-0.011646579031182706
5.0,5.0,-0.05998808637074681,-0.03394318014884541
6.0,5.0,0.025843118932121486,0.028675490711392172
7.0,5.0,0.03820402030349527,0.03844625039335505
8.0,5.0,0.055447284441698594,0.04851943409180662
9.0,5.0,0.04327752899056956,0.04247965213513215
0.0,6.0,-0.00502101975461579,-0.01380284155403769
1.0,6.0,0.06765313484470295,0.04221840246130305
2.0,6.0,-0.03279054003841815,-0.04883857375373711
3.0,6.0,-0.11005362733841478,-0.09799806387190049
4.0,6.0,-0.0008846449639696911,-0.0010360042338114367
5.0,6.0,-0.06165981951925038,-0.042891647696169544
6.0,6.0,0.01675220296310634,0.035073870250563015
7.0,6.0,0.03549894073550983,0.03384276440136242
8.0,6.0,0.05414964887845208,0.04170187795761036
9.0,6.0,0.03271690879962224,0.047088385731615647
0.0,7.0,0.015036233983764254,0.010212263836575782
1.0,7.0,0.07507055939351784,0.06154110632781738
2.0,7.0,-0.05552395839995679,-0.04939364402547344
3.0,7.0,-0.13804169129266025,-0.13131308896914334
4.0,7.0,-0.004328150175143596,-0.014877498716286944
5.0,7.0,-0.0848595968715011,-0.06326225445862906
6.0,7.0,0.021258779450812792,0.037045389755848264
7.0,7.0,0.05779905940696103,0.046466581332283624
8.0,7.0,0.07723103953613168,0.053160565333882435
9.0,7.0,0.036233248357716186,0.04490048246851861
0.0,8.0,-0.0003779616661282809,-0.005361492461595664
1.0,8.0,0.06387986526117295,0.06520900755842989
2.0,8.0,-0.02205512978733522,-0.02945003991557581
3.0,8.0,-0.11568881157830699,-0.11214485794317722
4.0,8.0,-0.01677819391230121,-0.012617524728251365
5.0,8.0,-0.06893071680696448,-0.05393239371567541
6.0,8.0,0.039618943051070894,0.02580468678763564
7.0,8.0,0.04076148057127051,0.03546733942844006
8.0,8.0,0.04419710986614564,0.03458249913312877
9.0,8.0,0.03415195383226453,0.0490097348103391
0.0,9.0,-0.0035610441373452074,-0.009223231013114305
1.0,9.0,0.0672394221994703,0.06774722686024921
2.0,9.0,-0.038456150574628985,-0.05083204916492922
3.0,9.0,-0.10337217565123957,-0.09774940934060167
4.0,9.0,-0.02603975727597543,-0.012678840015938596
5.0,9.0,-0.061631463866100814,-0.04346731655968602
6.0,9.0,0.030167597765363156,0.04360092700551306
7.0,9.0,0.039472479164758635,0.0230733122299388
8.0,9.0,0.052643316718518275,0.03245224908347997
9.0,9.0,0.04083532854482575,0.042769919481585414


==> pics/PAA_scatter/cifar10_resnet110_rate50.txt <==
class,model,before,after
0.0,0.0,-0.0006702741154863648,-0.044777543428868395
1.0,0.0,0.05688041879467598,0.0994608630862149
2.0,0.0,-0.030969030969031006,-0.08250068812448393
3.0,0.0,-0.11131812972303769,-0.15145412478149947
4.0,0.0,-0.014779073430099873,-0.018074130939814633
5.0,0.0,-0.05112808338614792,-0.0659606594617437
6.0,0.0,0.02614416729724881,0.00991088252913773
7.0,0.0,0.030394969788909123,0.04424194500309484
8.0,0.0,0.051991001739745364,0.11313501805987028
9.0,0.0,0.04118104118104108,0.08802630782878498
0.0,1.0,0.009057711425959923,-0.007944626188373355
1.0,1.0,0.07133987467936494,0.1501625710557166
2.0,1.0,-0.04133624350951196,-0.13630817334877504
3.0,1.0,-0.13454861715237082,-0.173350002519444
4.0,1.0,-0.0013703607177499855,-0.038169714953796424
5.0,1.0,-0.07146883819762748,-0.09714260938538108
6.0,1.0,0.037167441130512575,0.033425985318224
7.0,1.0,0.04407353640544679,0.0602805726305364
8.0,1.0,0.045374317887744015,0.0922260686564943
9.0,1.0,0.041768525986125266,0.10852772685460468
0.0,2.0,0.026426508207610576,-0.03773327207936532
1.0,2.0,0.04722124174118145,0.15775097890926482
2.0,2.0,-0.043215248677536344,-0.11798369139422621
3.0,2.0,-0.12379419989497313,-0.1871974000378574
4.0,2.0,-0.0032688146919103525,-0.034339737306073946
5.0,2.0,-0.08707478461301554,-0.13293339667298665
6.0,2.0,0.027090119966148775,0.043560072066883816
7.0,2.0,0.05609800589494705,0.011446453974405937
8.0,2.0,0.06874308179701522,0.1250825912902243
9.0,2.0,0.026974214510954515,0.13502562347894173
0.0,3.0,0.014661414353825694,-0.01939476517441637
1.0,3.0,0.06648876726378695,0.12378101319997142
2.0,3.0,-0.03313673780335339,-0.08871034611238716
3.0,3.0,-0.11722709006791164,-0.1919212027565309
4.0,3.0,-0.009577222268023837,-0.01515889742951273
5.0,3.0,-0.08520349321580371,-0.09041684729655917
6.0,3.0,0.044275946874096445,0.01054997549624124
7.0,3.0,0.022730292400377012,0.05443003818166944
8.0,3.0,0.04635943226052392,0.1100196743554113
9.0,3.0,0.04691444689198254,0.08533968568367369
0.0,4.0,-0.013679138505319603,-0.02014320802040558
1.0,4.0,0.051175322753112824,0.11568157490185707
2.0,4.0,-0.029394688221963363,-0.11981221384927641
3.0,4.0,-0.09365110024813154,-0.11495777427498623
4.0,4.0,-0.02040187076477705,-0.028500182920935365
5.0,4.0,-0.05278381113567651,-0.08600339505513095
6.0,4.0,0.03092441399358223,0.03662667216319874
7.0,4.0,0.04464192742593742,0.03689238716049087
8.0,4.0,0.04343045629466738,0.0693048407569011
9.0,4.0,0.03891124745367593,0.09905473815955425
0.0,5.0,0.008747041155995349,-0.03140991110380918
1.0,5.0,0.06051765894882411,0.12718731799347946
2.0,5.0,-0.044909502644217045,-0.09409348955187821
3.0,5.0,-0.1226694486682077,-0.08686935469981989
4.0,5.0,-0.009424975045974938,-0.05303504597322663
5.0,5.0,-0.05998808637074681,-0.060270542138577986
6.0,5.0,0.025843118932121486,0.007133079919032501
7.0,5.0,0.03820402030349527,0.02645533463160042
8.0,5.0,0.055447284441698594,0.06818908261456536
9.0,5.0,0.04327752899056956,0.08217969665689082
0.0,6.0,-0.00502101975461579,-0.04684070054867414
1.0,6.0,0.06765313484470295,0.10946107113577067
2.0,6.0,-0.03279054003841815,-0.07392653964967101
3.0,6.0,-0.11005362733841478,-0.13790433861123083
4.0,6.0,-0.0008846449639696911,-0.034258833223919746
5.0,6.0,-0.06165981951925038,-0.07208174298794329
6.0,6.0,0.01675220296310634,0.035527366331268864
7.0,6.0,0.03549894073550983,0.03686908138418473
8.0,6.0,0.05414964887845208,0.09562907655117517
9.0,6.0,0.03271690879962224,0.07400981017754463
0.0,7.0,0.015036233983764254,-0.01881469808063621
1.0,7.0,0.07507055939351784,0.16498876655628258
2.0,7.0,-0.05552395839995679,-0.10634887043593726
3.0,7.0,-0.13804169129266025,-0.1680161284293712
4.0,7.0,-0.004328150175143596,-0.0580067171270685
5.0,7.0,-0.0848595968715011,-0.09147091914619404
6.0,7.0,0.021258779450812792,0.04680630722582626
7.0,7.0,0.05779905940696103,-0.002112938971014657
8.0,7.0,0.07723103953613168,0.11692982853006378
9.0,7.0,0.036233248357716186,0.08477735949119919
0.0,8.0,-0.0003779616661282809,-0.03043463343696053
1.0,8.0,0.06387986526117295,0.10635253271604038
2.0,8.0,-0.02205512978733522,-0.09049805685432559
3.0,8.0,-0.11568881157830699,-0.1523739638607759
4.0,8.0,-0.01677819391230121,-0.03495270255538577
5.0,8.0,-0.06893071680696448,-0.0641743396350661
6.0,8.0,0.039618943051070894,0.05057902212203371
7.0,8.0,0.04076148057127051,0.034144740451518246
8.0,8.0,0.04419710986614564,0.0761547242053921
9.0,8.0,0.03415195383226453,0.08898929460625943
0.0,9.0,-0.0035610441373452074,-0.05293632836786122
1.0,9.0,0.0672394221994703,0.12982058325660217
2.0,9.0,-0.038456150574628985,-0.03094649493763123
3.0,9.0,-0.10337217565123957,-0.1761997632268533
4.0,9.0,-0.02603975727597543,-0.027640384419499443
5.0,9.0,-0.061631463866100814,-0.09921541662788293
6.0,9.0,0.030167597765363156,0.04384159159287777
7.0,9.0,0.039472479164758635,0.03643633288388653
8.0,9.0,0.052643316718518275,0.06881059018450918
9.0,9.0,0.04083532854482575,0.09744833981553712


==> pics/PAA_scatter/cifar10_resnet110_rate50_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet110,50,1.4788894760038798,-0.0013726778405374683,0.8408355331149534


==> pics/PAA_scatter/cifar10_resnet110_rate5_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet110,5,0.9464676899188755,-2.644503900212962e-05,0.9556969109932911


==> pics/PAA_scatter/cifar10_resnet20_rate10.txt <==
class,model,before,after
0.0,0.0,-0.004872423338158711,-0.025519494684388928
1.0,0.0,0.07033884123915424,0.08100424491910813
2.0,0.0,-0.024563635001306636,-0.04964591777142429
3.0,0.0,-0.11617790046859724,-0.102534163554645
4.0,0.0,-0.018893799495828832,-0.025002589836870825
5.0,0.0,-0.053161794288440485,-0.07942799673997197
6.0,0.0,0.009320048130712832,0.008884227791501964
7.0,0.0,0.034112531443839245,0.056456385342824204
8.0,0.0,0.053817190164192126,0.05265681081394
9.0,0.0,0.048653954513316916,0.07664340305255858
0.0,1.0,0.0024425528346192736,-0.010746589548867454
1.0,1.0,0.06283691099737276,0.07662925894305177
2.0,1.0,-0.0370490864228196,-0.0493671401999363
3.0,1.0,-0.1277639123364017,-0.11384278704149194
4.0,1.0,-0.03154575423841467,-0.035687649114383664
5.0,1.0,-0.04628074045621124,-0.056353708317870996
6.0,1.0,0.031222433436455657,0.02826737978213108
7.0,1.0,0.02905349758020104,0.031685600586914435
8.0,1.0,0.046372303464321085,0.05197711005703593
9.0,1.0,0.06912942969874973,0.07097579107904983
0.0,2.0,-0.022051773729626044,-0.023429300921202125
1.0,2.0,0.062308883682141235,0.07528952571707377
2.0,2.0,-0.05067405504521347,-0.07167048134746169
3.0,2.0,-0.09236866466095815,-0.08746340159520694
4.0,2.0,-0.010708017537747628,-0.014825144352213262
5.0,2.0,-0.057158498753016124,-0.09144103932886885
6.0,2.0,0.02682795271064896,0.03812149532275697
7.0,2.0,0.03608794883962664,0.05893856441739425
8.0,2.0,0.046294937311255495,0.04706525098131934
9.0,2.0,0.05516760409024627,0.06637698127329411
0.0,3.0,-0.00041219205855072826,-0.03388984876220242
1.0,3.0,0.06289336544640856,0.07549008127567221
2.0,3.0,-0.028585609232066628,-0.06531271636279712
3.0,3.0,-0.09875102010635689,-0.09133979469108612
4.0,3.0,-0.0297205776923999,-0.022089052482524817
5.0,3.0,-0.07653421833446497,-0.07797785570747467
6.0,3.0,0.025764953575737104,0.037503922341217445
7.0,3.0,0.03837802185819672,0.045384803078292464
8.0,3.0,0.052207801394613236,0.06024911284112487
9.0,3.0,0.05018915760003359,0.06776823397654815
0.0,4.0,-0.001196926306344342,-0.023983014701743768
1.0,4.0,0.060251151141679206,0.07991373005965532
2.0,4.0,-0.05647077890002247,-0.04215771144368513
3.0,4.0,-0.10891173294560785,-0.1259522627567209
4.0,4.0,-0.020728102181882667,-0.006971247240637275
5.0,4.0,-0.04857621440536012,-0.05687247595496373
6.0,4.0,0.03018205764352409,0.009311911697319432
7.0,4.0,0.04943779703873013,0.040091332583862556
8.0,4.0,0.04173384196401563,0.04948725693245889
9.0,4.0,0.055660669519437066,0.0732041336304526
0.0,5.0,0.0005118592400226394,-0.02988907374159936
1.0,5.0,0.05914237770166989,0.08318053643391347
2.0,5.0,-0.029839650543729668,-0.06323619432747778
3.0,5.0,-0.08621860383156801,-0.09019291789648097
4.0,5.0,-0.02642499850874722,-0.001725129384703918
5.0,5.0,-0.05344472632706936,-0.06961833053658366
6.0,5.0,0.02231715008614774,0.01635529641467292
7.0,5.0,0.029852931434618625,0.04895392716825943
8.0,5.0,0.04360024599306755,0.03991181547804737
9.0,5.0,0.03875976759837748,0.06251623694112077
0.0,6.0,-0.01033743603927539,-0.04911345140228363
1.0,6.0,0.05640028288543133,0.07624238444019148
2.0,6.0,-0.04207634470792368,-0.05877480169118032
3.0,6.0,-0.11055940233236153,-0.10139090786327637
4.0,6.0,-0.014974140341067947,-0.022367556087447532
5.0,6.0,-0.051843029087261815,-0.06258766858026511
6.0,6.0,0.014610389610389556,0.045935047317217315
7.0,6.0,0.04624542124542117,0.053454334828314264
8.0,6.0,0.05178926088806921,0.05272805185862233
9.0,6.0,0.06003915398126457,0.06401806934448068
0.0,7.0,-0.0015080069444354035,-0.03209078900805515
1.0,7.0,0.06403197181854431,0.0928938803541303
2.0,7.0,-0.038982788993073454,-0.04407176137734062
3.0,7.0,-0.10823791020483027,-0.12962790318257564
4.0,7.0,-0.019276910585423333,-0.01923091107570663
5.0,7.0,-0.06704485964794299,-0.07688644104860141
6.0,7.0,0.026292683534970444,0.022760405277352545
7.0,7.0,0.042910482904308045,0.051299579096131954
8.0,7.0,0.05685521263477145,0.0595068080977662
9.0,7.0,0.04417563501224315,0.07162778857204896
0.0,8.0,-0.008016179158970455,-0.03391203103325929
1.0,8.0,0.06509034776032813,0.08633389668541105
2.0,8.0,-0.04517894937857074,-0.054764992998693564
3.0,8.0,-0.10696345247929281,-0.12183443507921124
4.0,8.0,-0.019673241208906105,-0.010835608827843554
5.0,8.0,-0.05185601966263658,-0.050122162549703364
6.0,8.0,0.008949228094299495,0.0362101203342274
7.0,8.0,0.04526573047645681,0.028375565059552466
8.0,8.0,0.046411737882828784,0.05657132417348189
9.0,8.0,0.06384117739654134,0.05919783955982655
0.0,9.0,0.007595548239335747,-0.03418067158952381
1.0,9.0,0.06160180705748437,0.0762564659109622
2.0,9.0,-0.04045078397212547,-0.0490006892046708
3.0,9.0,-0.0985576923076923,-0.10242480603073893
4.0,9.0,-0.0231676568112738,-0.024403484470327846
5.0,9.0,-0.05992024625717092,-0.050554112145682006
6.0,9.0,0.022787846481876338,0.022281201822309662
7.0,9.0,0.03948933256450911,0.027725822435300418
8.0,9.0,0.04005076857989001,0.06364515522158663
9.0,9.0,0.048293811451706144,0.06489818837698656


==> pics/PAA_scatter/cifar10_resnet20_rate10_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet20,10,1.1195438179401682,-0.00021567148555096173,0.9319830327266052


==> pics/PAA_scatter/cifar10_resnet20_rate20.txt <==
class,model,before,after
0.0,0.0,-0.004872423338158711,-0.05562081572088424
1.0,0.0,0.07033884123915424,0.10986362763176725
2.0,0.0,-0.024563635001306636,-0.08694816030005813
3.0,0.0,-0.11617790046859724,-0.12482384012576364
4.0,0.0,-0.018893799495828832,-0.023932078189419215
5.0,0.0,-0.053161794288440485,-0.06710939944888832
6.0,0.0,0.009320048130712832,0.01995992021131713
7.0,0.0,0.034112531443839245,0.034196782871433296
8.0,0.0,0.053817190164192126,0.08207463306509527
9.0,0.0,0.048653954513316916,0.10524119429424669
0.0,1.0,0.0024425528346192736,-0.03885336893135678
1.0,1.0,0.06283691099737276,0.1020391271187943
2.0,1.0,-0.0370490864228196,-0.07671158426445435
3.0,1.0,-0.1277639123364017,-0.13334016078652258
4.0,1.0,-0.03154575423841467,-0.012363654011817741
5.0,1.0,-0.04628074045621124,-0.057577497309829195
6.0,1.0,0.031222433436455657,0.0007373552187248271
7.0,1.0,0.02905349758020104,0.05327789979808101
8.0,1.0,0.046372303464321085,0.055946539068275555
9.0,1.0,0.06912942969874973,0.09443024246649626
0.0,2.0,-0.022051773729626044,-0.038303942782511105
1.0,2.0,0.062308883682141235,0.11382386957134544
2.0,2.0,-0.05067405504521347,-0.07518785324945705
3.0,2.0,-0.09236866466095815,-0.11845383636589776
4.0,2.0,-0.010708017537747628,-0.028080795128180173
5.0,2.0,-0.057158498753016124,-0.11731488783407068
6.0,2.0,0.02682795271064896,0.015046014037482285
7.0,2.0,0.03608794883962664,0.06818058691667876
8.0,2.0,0.046294937311255495,0.07964233608690104
9.0,2.0,0.05516760409024627,0.09832411483132351
0.0,3.0,-0.00041219205855072826,-0.03567874260744225
1.0,3.0,0.06289336544640856,0.12879096967224277
2.0,3.0,-0.028585609232066628,-0.1437924955930496
3.0,3.0,-0.09875102010635689,-0.13434903047091407
4.0,3.0,-0.0297205776923999,-0.01685549381397071
5.0,3.0,-0.07653421833446497,-0.04415859012750532
6.0,3.0,0.025764953575737104,0.0058763131790681485
7.0,3.0,0.03837802185819672,0.06214026320847291
8.0,3.0,0.052207801394613236,0.07999136006911949
9.0,3.0,0.05018915760003359,0.0948254122509734
0.0,4.0,-0.001196926306344342,-0.03462337878892038
1.0,4.0,0.060251151141679206,0.11066102361116292
2.0,4.0,-0.05647077890002247,-0.08289673830721536
3.0,4.0,-0.10891173294560785,-0.13826379924790705
4.0,4.0,-0.020728102181882667,-0.018572733587152654
5.0,4.0,-0.04857621440536012,-0.04012596024495877
6.0,4.0,0.03018205764352409,0.032397839487799465
7.0,4.0,0.04943779703873013,0.018964862553634974
8.0,4.0,0.04173384196401563,0.07113720996037146
9.0,4.0,0.055660669519437066,0.06849566604331685
0.0,5.0,0.0005118592400226394,-0.06132774485130123
1.0,5.0,0.05914237770166989,0.12121370528641277
2.0,5.0,-0.029839650543729668,-0.06925332290361855
3.0,5.0,-0.08621860383156801,-0.12871044736308623
4.0,5.0,-0.02642499850874722,-0.002453642250915086
5.0,5.0,-0.05344472632706936,-0.09122940901268056
6.0,5.0,0.02231715008614774,0.014099934095107281
7.0,5.0,0.029852931434618625,0.03934660632715891
8.0,5.0,0.04360024599306755,0.09114742484341969
9.0,5.0,0.03875976759837748,0.08652890559314667
0.0,6.0,-0.01033743603927539,-0.05731618140230025
1.0,6.0,0.05640028288543133,0.08607708017296282
2.0,6.0,-0.04207634470792368,-0.08555591605755017
3.0,6.0,-0.11055940233236153,-0.11428302622206093
4.0,6.0,-0.014974140341067947,0.0003888887994701581
5.0,6.0,-0.051843029087261815,-0.07569505993176441
6.0,6.0,0.014610389610389556,0.02578382589497587
7.0,6.0,0.04624542124542117,0.04044981267673898
8.0,6.0,0.05178926088806921,0.0893872281010922
9.0,6.0,0.06003915398126457,0.07777912180960449
0.0,7.0,-0.0015080069444354035,-0.013920452927339115
1.0,7.0,0.06403197181854431,0.1140281744575332
2.0,7.0,-0.038982788993073454,-0.10230278195613499
3.0,7.0,-0.10823791020483027,-0.1484470349491744
4.0,7.0,-0.019276910585423333,0.00299732922804192
5.0,7.0,-0.06704485964794299,-0.08594015687771188
6.0,7.0,0.026292683534970444,0.017227432008771956
7.0,7.0,0.042910482904308045,0.030726486371411642
8.0,7.0,0.05685521263477145,0.06756102734292144
9.0,7.0,0.04417563501224315,0.10275878093659144
0.0,8.0,-0.008016179158970455,-0.03886945699644941
1.0,8.0,0.06509034776032813,0.1038912460952939
2.0,8.0,-0.04517894937857074,-0.07760990278008373
3.0,8.0,-0.10696345247929281,-0.11597894446566533
4.0,8.0,-0.019673241208906105,-0.026595687783241125
5.0,8.0,-0.05185601966263658,-0.0831797483551166
6.0,8.0,0.008949228094299495,0.026778962492437976
7.0,8.0,0.04526573047645681,0.041978877249371875
8.0,8.0,0.046411737882828784,0.05620661124784349
9.0,8.0,0.06384117739654134,0.10184829772512421
0.0,9.0,0.007595548239335747,-0.0352651886091468
1.0,9.0,0.06160180705748437,0.10261433083256102
2.0,9.0,-0.04045078397212547,-0.08443685955755989
3.0,9.0,-0.0985576923076923,-0.13410517274024542
4.0,9.0,-0.0231676568112738,-0.008640311481718146
5.0,9.0,-0.05992024625717092,-0.06358977050679876
6.0,9.0,0.022787846481876338,-0.0038800170660284517
7.0,9.0,0.03948933256450911,0.05538853673416465
8.0,9.0,0.04005076857989001,0.07496758043615448
9.0,9.0,0.048293811451706144,0.08545577176760058


==> pics/PAA_scatter/cifar10_resnet20_rate20_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet20,20,1.3881534539567026,-0.0006190875533767235,0.8742074900705391


==> pics/PAA_scatter/cifar10_resnet20_rate4.txt <==
class,model,before,after
0.0,0.0,-0.004872423338158711,-0.01183461220487527
1.0,0.0,0.07033884123915424,0.0692770747442572
2.0,0.0,-0.024563635001306636,-0.04021085898861784
3.0,0.0,-0.11617790046859724,-0.12156121055354967
4.0,0.0,-0.018893799495828832,-0.006992704062166208
5.0,0.0,-0.053161794288440485,-0.04971119682642422
6.0,0.0,0.009320048130712832,0.01847722257081912
7.0,0.0,0.034112531443839245,0.04283463287012475
8.0,0.0,0.053817190164192126,0.04338445622427467
9.0,0.0,0.048653954513316916,0.05164731665791245
0.0,1.0,0.0024425528346192736,-0.013852917121046974
1.0,1.0,0.06283691099737276,0.06281951150241401
2.0,1.0,-0.0370490864228196,-0.02603704525288374
3.0,1.0,-0.1277639123364017,-0.12036539013195638
4.0,1.0,-0.03154575423841467,-0.025737841208258314
5.0,1.0,-0.04628074045621124,-0.042390194075587355
6.0,1.0,0.031222433436455657,0.019703815261044196
7.0,1.0,0.02905349758020104,0.03465588363004773
8.0,1.0,0.046372303464321085,0.04970444570295903
9.0,1.0,0.06912942969874973,0.06151803898748907
0.0,2.0,-0.022051773729626044,-0.022077593463132053
1.0,2.0,0.062308883682141235,0.06822262118491917
2.0,2.0,-0.05067405504521347,-0.04131640626428316
3.0,2.0,-0.09236866466095815,-0.09995915381911791
4.0,2.0,-0.010708017537747628,-0.011472610237772022
5.0,2.0,-0.057158498753016124,-0.0647458332814366
6.0,2.0,0.02682795271064896,0.03942665316393324
7.0,2.0,0.03608794883962664,0.03480949531218838
8.0,2.0,0.046294937311255495,0.03301116998997191
9.0,2.0,0.05516760409024627,0.060379469590876374
0.0,3.0,-0.00041219205855072826,-0.015899740339810984
1.0,3.0,0.06289336544640856,0.0684453440627974
2.0,3.0,-0.028585609232066628,-0.03683032122513343
3.0,3.0,-0.09875102010635689,-0.10843163828070342
4.0,3.0,-0.0297205776923999,-0.030031653771047995
5.0,3.0,-0.07653421833446497,-0.07193433617903008
6.0,3.0,0.025764953575737104,0.029962610542325196
7.0,3.0,0.03837802185819672,0.04477474702428841
8.0,3.0,0.052207801394613236,0.06124518986406397
9.0,3.0,0.05018915760003359,0.0550612943066311
0.0,4.0,-0.001196926306344342,-0.01778905065080856
1.0,4.0,0.060251151141679206,0.0636284695426464
2.0,4.0,-0.05647077890002247,-0.04776391330580295
3.0,4.0,-0.10891173294560785,-0.10248763909033504
4.0,4.0,-0.020728102181882667,-0.015369901944535814
5.0,4.0,-0.04857621440536012,-0.04197377633183878
6.0,4.0,0.03018205764352409,0.024573106643088424
7.0,4.0,0.04943779703873013,0.04870033857221729
8.0,4.0,0.04173384196401563,0.03524840441109833
9.0,4.0,0.055660669519437066,0.0531351156584521
0.0,5.0,0.0005118592400226394,-0.011382113821138221
1.0,5.0,0.05914237770166989,0.06212424849699391
2.0,5.0,-0.029839650543729668,-0.04348793237682126
3.0,5.0,-0.08621860383156801,-0.09584923112498552
4.0,5.0,-0.02642499850874722,-0.014145340675952979
5.0,5.0,-0.05344472632706936,-0.05744067420714131
6.0,5.0,0.02231715008614774,0.031425364758698046
7.0,5.0,0.029852931434618625,0.03405918481295369
8.0,5.0,0.04360024599306755,0.040634291377601564
9.0,5.0,0.03875976759837748,0.05174731182795692
0.0,6.0,-0.01033743603927539,-0.03560367244659418
1.0,6.0,0.05640028288543133,0.06442045183209771
2.0,6.0,-0.04207634470792368,-0.044006506212082123
3.0,6.0,-0.11055940233236153,-0.11105612008734711
4.0,6.0,-0.014974140341067947,-0.009181102752290927
5.0,6.0,-0.051843029087261815,-0.05853683700242134
6.0,6.0,0.014610389610389556,0.024395240952394853
7.0,6.0,0.04624542124542117,0.06033627309239752
8.0,6.0,0.05178926088806921,0.04591051194068318
9.0,6.0,0.06003915398126457,0.06308859440988542
0.0,7.0,-0.0015080069444354035,-0.022278613277605736
1.0,7.0,0.06403197181854431,0.06441918640766918
2.0,7.0,-0.038982788993073454,-0.03813043777691051
3.0,7.0,-0.10823791020483027,-0.11335979696752788
4.0,7.0,-0.019276910585423333,-0.019466347313833527
5.0,7.0,-0.06704485964794299,-0.053290927466553985
6.0,7.0,0.026292683534970444,0.03815851847347904
7.0,7.0,0.042910482904308045,0.03381032288996662
8.0,7.0,0.05685521263477145,0.05351053120342116
9.0,7.0,0.04417563501224315,0.053012086064092245
0.0,8.0,-0.008016179158970455,-0.01373200906979789
1.0,8.0,0.06509034776032813,0.06151407290598815
2.0,8.0,-0.04517894937857074,-0.05326825165154574
3.0,8.0,-0.10696345247929281,-0.10929145417613485
4.0,8.0,-0.019673241208906105,-0.011968865648630296
5.0,8.0,-0.05185601966263658,-0.03133955003271277
6.0,8.0,0.008949228094299495,0.015629769389117434
7.0,8.0,0.04526573047645681,0.03882505209351398
8.0,8.0,0.046411737882828784,0.046390147562027084
9.0,8.0,0.06384117739654134,0.05332497498353183
0.0,9.0,0.007595548239335747,-0.011508030053207519
1.0,9.0,0.06160180705748437,0.05995795276500866
2.0,9.0,-0.04045078397212547,-0.05899763764124584
3.0,9.0,-0.0985576923076923,-0.09816455459608989
4.0,9.0,-0.0231676568112738,-0.026703892719409882
5.0,9.0,-0.05992024625717092,-0.03973408865106307
6.0,9.0,0.022787846481876338,0.02417878136365824
7.0,9.0,0.03948933256450911,0.05379926167544221
8.0,9.0,0.04005076857989001,0.03764764286924893
9.0,9.0,0.048293811451706144,0.058450403408210214


==> pics/PAA_scatter/cifar10_resnet20_rate4_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet20,4,1.0059289624026353,-3.0532173852676015e-05,0.971077523706341


==> pics/PAA_scatter/cifar10_resnet20_rate5.txt <==
class,model,before,after
0.0,0.0,-0.004872423338158711,-0.005013595599080084
1.0,0.0,0.07033884123915424,0.07240426781151779
2.0,0.0,-0.024563635001306636,-0.0278841070008196
3.0,0.0,-0.11617790046859724,-0.11871544343103317
4.0,0.0,-0.018893799495828832,-0.014442455385546518
5.0,0.0,-0.053161794288440485,-0.053925349730753476
6.0,0.0,0.009320048130712832,0.00943023271309079
7.0,0.0,0.034112531443839245,0.03169812967218357
8.0,0.0,0.053817190164192126,0.04482840668936024
9.0,0.0,0.048653954513316916,0.05343512835352962
0.0,1.0,0.0024425528346192736,-0.017415376904065024
1.0,1.0,0.06283691099737276,0.06471980142474006
2.0,1.0,-0.0370490864228196,-0.04863032073782998
3.0,1.0,-0.1277639123364017,-0.10733800370408711
4.0,1.0,-0.03154575423841467,-0.0127416768078915
5.0,1.0,-0.04628074045621124,-0.046715329140263974
6.0,1.0,0.031222433436455657,0.0317630326602961
7.0,1.0,0.02905349758020104,0.026624770545453914
8.0,1.0,0.046372303464321085,0.04688156391395908
9.0,1.0,0.06912942969874973,0.059332104689174305
0.0,2.0,-0.022051773729626044,-0.027517323012674733
1.0,2.0,0.062308883682141235,0.061991373413922655
2.0,2.0,-0.05067405504521347,-0.05191306411312269
3.0,2.0,-0.09236866466095815,-0.09213241230824427
4.0,2.0,-0.010708017537747628,-0.014084507042253471
5.0,2.0,-0.057158498753016124,-0.051872208862933686
6.0,2.0,0.02682795271064896,0.034384444317728254
7.0,2.0,0.03608794883962664,0.03419706882267236
8.0,2.0,0.046294937311255495,0.04882257974725825
9.0,2.0,0.05516760409024627,0.05483967635600846
0.0,3.0,-0.00041219205855072826,-0.01705140075041469
1.0,3.0,0.06289336544640856,0.07901137196465784
2.0,3.0,-0.028585609232066628,-0.050973639598022535
3.0,3.0,-0.09875102010635689,-0.10614835732594095
4.0,3.0,-0.0297205776923999,-0.023940320173777865
5.0,3.0,-0.07653421833446497,-0.0825945702352731
6.0,3.0,0.025764953575737104,0.019672590559249883
7.0,3.0,0.03837802185819672,0.060912148169306644
8.0,3.0,0.052207801394613236,0.060189382237100915
9.0,3.0,0.05018915760003359,0.05933253165781096
0.0,4.0,-0.001196926306344342,-0.0032448958326261597
1.0,4.0,0.060251151141679206,0.06385959553911272
2.0,4.0,-0.05647077890002247,-0.04056751113777221
3.0,4.0,-0.10891173294560785,-0.09824391607197804
4.0,4.0,-0.020728102181882667,-0.00966450284992254
5.0,4.0,-0.04857621440536012,-0.04874058410766429
6.0,4.0,0.03018205764352409,0.02581293999329535
7.0,4.0,0.04943779703873013,0.03843214805333473
8.0,4.0,0.04173384196401563,0.02586744942206379
9.0,4.0,0.055660669519437066,0.0417598796900897
0.0,5.0,0.0005118592400226394,-0.008831313001159581
1.0,5.0,0.05914237770166989,0.0645357303259034
2.0,5.0,-0.029839650543729668,-0.0417097784922825
3.0,5.0,-0.08621860383156801,-0.10256480163728526
4.0,5.0,-0.02642499850874722,-0.03402431286498693
5.0,5.0,-0.05344472632706936,-0.048404420758304534
6.0,5.0,0.02231715008614774,0.034721567695378014
7.0,5.0,0.029852931434618625,0.03560872669908912
8.0,5.0,0.04360024599306755,0.04491684405952635
9.0,5.0,0.03875976759837748,0.05659877679418869
0.0,6.0,-0.01033743603927539,-0.02516568976582172
1.0,6.0,0.05640028288543133,0.06618186596176842
2.0,6.0,-0.04207634470792368,-0.04407893441838484
3.0,6.0,-0.11055940233236153,-0.119719435862258
4.0,6.0,-0.014974140341067947,-0.010946085017120874
5.0,6.0,-0.051843029087261815,-0.04869225946525564
6.0,6.0,0.014610389610389556,0.036506573583338586
7.0,6.0,0.04624542124542117,0.04982089297489493
8.0,6.0,0.05178926088806921,0.03722639336532849
9.0,6.0,0.06003915398126457,0.05657377065972912
0.0,7.0,-0.0015080069444354035,-0.025450729037819954
1.0,7.0,0.06403197181854431,0.057811157596528634
2.0,7.0,-0.038982788993073454,-0.02822722268728494
3.0,7.0,-0.10823791020483027,-0.10964255954697867
4.0,7.0,-0.019276910585423333,-0.009519666171277637
5.0,7.0,-0.06704485964794299,-0.05681377464963274
6.0,7.0,0.026292683534970444,0.019543196045895626
7.0,7.0,0.042910482904308045,0.03333667145510556
8.0,7.0,0.05685521263477145,0.054199932531204344
9.0,7.0,0.04417563501224315,0.06093716721606572
0.0,8.0,-0.008016179158970455,-0.027846073992118598
1.0,8.0,0.06509034776032813,0.06958817035483594
2.0,8.0,-0.04517894937857074,-0.04691103867634997
3.0,8.0,-0.10696345247929281,-0.10290003521088345
4.0,8.0,-0.019673241208906105,-0.023364134926000982
5.0,8.0,-0.05185601966263658,-0.029525875399654036
6.0,8.0,0.008949228094299495,0.019194836079497218
7.0,8.0,0.04526573047645681,0.03958534214534124
8.0,8.0,0.046411737882828784,0.049209974159264265
9.0,8.0,0.06384117739654134,0.05115888571732777
0.0,9.0,0.007595548239335747,-0.004001283490049098
1.0,9.0,0.06160180705748437,0.05951205446428421
2.0,9.0,-0.04045078397212547,-0.061008541584370024
3.0,9.0,-0.0985576923076923,-0.09009790305529455
4.0,9.0,-0.0231676568112738,-0.03204187660953823
5.0,9.0,-0.05992024625717092,-0.04975850836796586
6.0,9.0,0.022787846481876338,0.0240439730499261
7.0,9.0,0.03948933256450911,0.05524787092797882
8.0,9.0,0.04005076857989001,0.03927934757554683
9.0,9.0,0.048293811451706144,0.05639988825431933


==> pics/PAA_scatter/cifar10_resnet20_rate50.txt <==
class,model,before,after
0.0,0.0,-0.004872423338158711,-0.03681732778821588
1.0,0.0,0.07033884123915424,0.1684398253489946
2.0,0.0,-0.024563635001306636,-0.17200558478434919
3.0,0.0,-0.11617790046859724,-0.2421678627108986
4.0,0.0,-0.018893799495828832,-0.00922584587132413
5.0,0.0,-0.053161794288440485,-0.10318685865965356
6.0,0.0,0.009320048130712832,-0.003666263650688976
7.0,0.0,0.034112531443839245,0.08084958856338788
8.0,0.0,0.053817190164192126,0.14776158998657052
9.0,0.0,0.048653954513316916,0.1430294588559655
0.0,1.0,0.0024425528346192736,0.007869902449549843
1.0,1.0,0.06283691099737276,0.14256630779697646
2.0,1.0,-0.0370490864228196,-0.16731760662396494
3.0,1.0,-0.1277639123364017,-0.17800545560823536
4.0,1.0,-0.03154575423841467,-0.025517188926072392
5.0,1.0,-0.04628074045621124,-0.21334608613687087
6.0,1.0,0.031222433436455657,-0.03415748626003222
7.0,1.0,0.02905349758020104,0.08454193368302312
8.0,1.0,0.046372303464321085,0.1789647708080593
9.0,1.0,0.06912942969874973,0.20267497435127502
0.0,2.0,-0.022051773729626044,0.009370539780751443
1.0,2.0,0.062308883682141235,0.16143101372095267
2.0,2.0,-0.05067405504521347,-0.22554559492125034
3.0,2.0,-0.09236866466095815,-0.2048074700450652
4.0,2.0,-0.010708017537747628,-0.08549906348330011
5.0,2.0,-0.057158498753016124,-0.12369052119629724
6.0,2.0,0.02682795271064896,0.013375532118239324
7.0,2.0,0.03608794883962664,0.0780680783746632
8.0,2.0,0.046294937311255495,0.1608606747682078
9.0,2.0,0.05516760409024627,0.18272568169076003
0.0,3.0,-0.00041219205855072826,-0.06194937713438648
1.0,3.0,0.06289336544640856,0.19839457274774866
2.0,3.0,-0.028585609232066628,-0.167377417063417
3.0,3.0,-0.09875102010635689,-0.21291934012353986
4.0,3.0,-0.0297205776923999,-0.08245443148294015
5.0,3.0,-0.07653421833446497,-0.08833177396264276
6.0,3.0,0.025764953575737104,0.007880642058833251
7.0,3.0,0.03837802185819672,-0.0015303076305499114
8.0,3.0,0.052207801394613236,0.17995628196503022
9.0,3.0,0.05018915760003359,0.17851339122854382
0.0,4.0,-0.001196926306344342,-0.05909162053512594
1.0,4.0,0.060251151141679206,0.2095140286161412
2.0,4.0,-0.05647077890002247,-0.22968636762406075
3.0,4.0,-0.10891173294560785,-0.2417786909616038
4.0,4.0,-0.020728102181882667,-0.03657876098820983
5.0,4.0,-0.04857621440536012,-0.10717396606390021
6.0,4.0,0.03018205764352409,0.026776364017174516
7.0,4.0,0.04943779703873013,0.08506944444444439
8.0,4.0,0.04173384196401563,0.1650893149786955
9.0,4.0,0.055660669519437066,0.1556867819256322
0.0,5.0,0.0005118592400226394,-0.026525320904892347
1.0,5.0,0.05914237770166989,0.1954663226698023
2.0,5.0,-0.029839650543729668,-0.24533507933274645
3.0,5.0,-0.08621860383156801,-0.20569273336905236
4.0,5.0,-0.02642499850874722,0.010156681499608626
5.0,5.0,-0.05344472632706936,-0.14692275638027363
6.0,5.0,0.02231715008614774,0.02594814490455103
7.0,5.0,0.029852931434618625,0.08203086372813141
8.0,5.0,0.04360024599306755,0.1372198018713506
9.0,5.0,0.03875976759837748,0.1857586734826508
0.0,6.0,-0.01033743603927539,-0.04889596845180015
1.0,6.0,0.05640028288543133,0.1912867755145758
2.0,6.0,-0.04207634470792368,-0.21166541139543715
3.0,6.0,-0.11055940233236153,-0.16575499370757854
4.0,6.0,-0.014974140341067947,-0.026963744453230735
5.0,6.0,-0.051843029087261815,-0.15242369970740186
6.0,6.0,0.014610389610389556,-0.011928715148031007
7.0,6.0,0.04624542124542117,0.07349637181690725
8.0,6.0,0.05178926088806921,0.1472094660199669
9.0,6.0,0.06003915398126457,0.16781311674667693
0.0,7.0,-0.0015080069444354035,-0.07170003049764638
1.0,7.0,0.06403197181854431,0.19163713241653008
2.0,7.0,-0.038982788993073454,-0.16508817882946358
3.0,7.0,-0.10823791020483027,-0.21321188289514076
4.0,7.0,-0.019276910585423333,-0.04398044054797617
5.0,7.0,-0.06704485964794299,-0.09161444327019393
6.0,7.0,0.026292683534970444,-0.036873451350055
7.0,7.0,0.042910482904308045,0.0778718647168907
8.0,7.0,0.05685521263477145,0.13224013089302716
9.0,7.0,0.04417563501224315,0.1596810475249638
0.0,8.0,-0.008016179158970455,-0.03416221889425533
1.0,8.0,0.06509034776032813,0.18702971289726228
2.0,8.0,-0.04517894937857074,-0.19732392057115303
3.0,8.0,-0.10696345247929281,-0.24133856723182617
4.0,8.0,-0.019673241208906105,-0.0006012856844613601
5.0,8.0,-0.05185601966263658,-0.06983945428981045
6.0,8.0,0.008949228094299495,0.058467557969348175
7.0,8.0,0.04526573047645681,0.0008169184492926105
8.0,8.0,0.046411737882828784,0.12960313276602153
9.0,8.0,0.06384117739654134,0.15116535780742424
0.0,9.0,0.007595548239335747,-0.07247930772963458
1.0,9.0,0.06160180705748437,0.16934668284789645
2.0,9.0,-0.04045078397212547,-0.20778780064157365
3.0,9.0,-0.0985576923076923,-0.18257851890658724
4.0,9.0,-0.0231676568112738,-0.002729767139801813
5.0,9.0,-0.05992024625717092,-0.1388870897336729
6.0,9.0,0.022787846481876338,0.0427580978085977
7.0,9.0,0.03948933256450911,0.058699584875455874
8.0,9.0,0.04005076857989001,0.17355079948148214
9.0,9.0,0.048293811451706144,0.16781781204772298


==> pics/PAA_scatter/cifar10_resnet20_rate50_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet20,50,2.4179287384544548,-0.0019101981753222724,0.8262367633540209


==> pics/PAA_scatter/cifar10_resnet20_rate5_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet20,5,0.993985536376571,-0.00010823406692911505,0.9630235269705443


==> pics/PAA_scatter/cifar10_resnet32_rate10.txt <==
class,model,before,after
0.0,0.0,0.002529181926390782,-0.020647614679775682
1.0,0.0,0.045216567463254,0.08195363232694072
2.0,0.0,-0.04078408673939845,-0.04988556475417205
3.0,0.0,-0.10188549819597609,-0.09902034290311712
4.0,0.0,-0.010710783781661747,-0.004733401101352145
5.0,0.0,-0.06681967302593844,-0.06677264487558027
6.0,0.0,0.03045333839676782,0.020176830650646155
7.0,0.0,0.045924943836776755,0.04651370550083341
8.0,0.0,0.04193673964969957,0.03715239788101118
9.0,0.0,0.05416908669425755,0.048318866532975194
0.0,1.0,-0.0054488569719959735,-0.006306487432087965
1.0,1.0,0.05860719578358068,0.05442662781636694
2.0,1.0,-0.028179227878343205,-0.05743768264226533
3.0,1.0,-0.10015153173442704,-0.11581566524989133
4.0,1.0,-0.011398434971015316,-0.008271551331328434
5.0,1.0,-0.06914885001007523,-0.053606481227681045
6.0,1.0,0.022985241062715916,0.02097342459676571
7.0,1.0,0.04436808853915602,0.05684642631760141
8.0,1.0,0.03561392927064034,0.04109499887425422
9.0,1.0,0.051827860600149975,0.06822594786564344
0.0,2.0,-0.0020707032906719007,-0.03168683014632222
1.0,2.0,0.05458015087818113,0.06984900295017614
2.0,2.0,-0.031440643230658184,-0.045472217468635716
3.0,2.0,-0.10870164579983237,-0.11027896327215425
4.0,2.0,-0.010054137664346478,-0.017441625544574665
5.0,2.0,-0.04936609902917483,-0.04458712506815529
6.0,2.0,0.020965555271156865,0.02303978391226938
7.0,2.0,0.03531426037226502,0.051752849908142703
8.0,2.0,0.03862550001098229,0.048576366727796236
9.0,2.0,0.050055085956905394,0.05641350808344573
0.0,3.0,-0.00022217285047764716,-0.033951723361895676
1.0,3.0,0.055816469812126276,0.0668198235251887
2.0,3.0,-0.027993779160186624,-0.07335944996567768
3.0,3.0,-0.1010016101805555,-0.10048263390107233
4.0,3.0,-0.034171215766794966,-0.005835687703789452
5.0,3.0,-0.05262988153170267,-0.0404430999726058
6.0,3.0,0.0364363474783382,0.022199605978359523
7.0,3.0,0.029527150658819334,0.041046705964268904
8.0,3.0,0.04467571699282536,0.05371707050614727
9.0,3.0,0.04684073126991888,0.06755691056248028
0.0,4.0,0.0055219457626495844,-0.019832170953426417
1.0,4.0,0.05390231283653025,0.07716901953732211
2.0,4.0,-0.027492349238106534,-0.0385336935314423
3.0,4.0,-0.1115518825252759,-0.10588284206890916
4.0,4.0,-0.02122088921483405,-0.008463664024222273
5.0,4.0,-0.0347806766733807,-0.05361234683132515
6.0,4.0,0.015540610486232176,0.0033162470127802023
7.0,4.0,0.033563175475912393,0.04762893634932518
8.0,4.0,0.04329416876944727,0.05072685707029636
9.0,4.0,0.042761696421767685,0.043776268182560155
0.0,5.0,0.010384966621368851,-0.009388437723822047
1.0,5.0,0.06557152792877369,0.06516523079763521
2.0,5.0,-0.05351527042560883,-0.06793754200413048
3.0,5.0,-0.11480883749304738,-0.09424364773704054
4.0,5.0,-0.015029648476352978,-0.010354420486429879
5.0,5.0,-0.06328020156680725,-0.050898652160482984
6.0,5.0,0.03177243104064258,0.025205374406683488
7.0,5.0,0.03947222530213989,0.0506730215201466
8.0,5.0,0.046679232730901334,0.0381990224230115
9.0,5.0,0.049946720198411,0.0498065535226185
0.0,6.0,-0.006552005490743881,-0.02075565202525032
1.0,6.0,0.0595972388542998,0.07234825504603537
2.0,6.0,-0.022766139983068836,-0.05199004243555522
3.0,6.0,-0.10047393562449677,-0.11545809482724233
4.0,6.0,-0.015311846267388506,-0.014972641259572693
5.0,6.0,-0.05740027272990017,-0.05807348054407959
6.0,6.0,0.020560253302391526,0.03626473049180628
7.0,6.0,0.016130914373597975,0.040174278256432515
8.0,6.0,0.05515283888871302,0.04979407454546279
9.0,6.0,0.047097031286419004,0.0556211543307934
0.0,7.0,-0.0025435678186263933,-0.01697806999740629
1.0,7.0,0.05288011263307746,0.06282186972333344
2.0,7.0,-0.028743314968276708,-0.06578038796020834
3.0,7.0,-0.09911105861598721,-0.11475425295160498
4.0,7.0,-0.03004101540849131,-0.0007921240239900803
5.0,7.0,-0.051283046833192965,-0.05375333260181342
6.0,7.0,0.025716444718852052,0.026366413941382807
7.0,7.0,0.037294060400787234,0.03883240277467889
8.0,7.0,0.042801754185337416,0.053990642542841756
9.0,7.0,0.04911929461522702,0.06674400657234755
0.0,8.0,-0.011264325989782095,-0.02042804359040842
1.0,8.0,0.06237716264056963,0.07791342851103811
2.0,8.0,-0.0329157857693558,-0.041550414042098666
3.0,8.0,-0.09752390872728826,-0.1125875506719477
4.0,8.0,-0.034805102692806456,-0.015060374413381495
5.0,8.0,-0.05941124369348312,-0.04619181639540564
6.0,8.0,0.03594165179825491,0.03005680694923733
7.0,8.0,0.0442673707101337,0.032123119500790415
8.0,8.0,0.05321137593775027,0.03593446351446611
9.0,8.0,0.04138851802403205,0.05675036627312297
0.0,9.0,-0.005531865600363691,-0.02960008610560643
1.0,9.0,0.06458797327394203,0.07667383838346821
2.0,9.0,-0.03616845433397665,-0.03628276415519177
3.0,9.0,-0.10820726556940732,-0.10386626531839965
4.0,9.0,-0.004739650951137169,-0.019308264837512922
5.0,9.0,-0.068969294242214,-0.06487899102374735
6.0,9.0,0.011948951815321494,0.019498095639816818
7.0,9.0,0.05178345392410221,0.05707063839615839
8.0,9.0,0.05339192198880392,0.04127225581420253
9.0,9.0,0.04149105138466171,0.05417946829922787


==> pics/PAA_scatter/cifar10_resnet32_rate10_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet32,10,1.0579239863027214,-0.00018566465204130112,0.927575898080793


==> pics/PAA_scatter/cifar10_resnet32_rate20.txt <==
class,model,before,after
0.0,0.0,0.002529181926390782,-0.03311816653800461
1.0,0.0,0.045216567463254,0.09012008790840191
2.0,0.0,-0.04078408673939845,-0.06719854174019163
3.0,0.0,-0.10188549819597609,-0.11625834297187554
4.0,0.0,-0.010710783781661747,-0.02558485453625468
5.0,0.0,-0.06681967302593844,-0.07731389792991489
6.0,0.0,0.03045333839676782,0.025332169626689466
7.0,0.0,0.045924943836776755,0.046622944261077034
8.0,0.0,0.04193673964969957,0.08160948168104322
9.0,0.0,0.05416908669425755,0.06889090462422286
0.0,1.0,-0.0054488569719959735,-0.0346565969305814
1.0,1.0,0.05860719578358068,0.0905652574358509
2.0,1.0,-0.028179227878343205,-0.04942896627582526
3.0,1.0,-0.10015153173442704,-0.1110977666035086
4.0,1.0,-0.011398434971015316,-0.0150298288599758
5.0,1.0,-0.06914885001007523,-0.09447011052200921
6.0,1.0,0.022985241062715916,0.02681075819845296
7.0,1.0,0.04436808853915602,0.052160172311275045
8.0,1.0,0.03561392927064034,0.05992012014287535
9.0,1.0,0.051827860600149975,0.06811639335546145
0.0,2.0,-0.0020707032906719007,-0.03975534156762429
1.0,2.0,0.05458015087818113,0.10199599616004058
2.0,2.0,-0.031440643230658184,-0.03388652414550649
3.0,2.0,-0.10870164579983237,-0.09682896650138634
4.0,2.0,-0.010054137664346478,-0.03473595794835673
5.0,2.0,-0.04936609902917483,-0.06520430972802417
6.0,2.0,0.020965555271156865,0.012879236407149329
7.0,2.0,0.03531426037226502,0.03795759566976988
8.0,2.0,0.03862550001098229,0.06368509341247618
9.0,2.0,0.050055085956905394,0.04684931607373487
0.0,3.0,-0.00022217285047764716,-0.03383655716814311
1.0,3.0,0.055816469812126276,0.0915388076558871
2.0,3.0,-0.027993779160186624,-0.0636358329650221
3.0,3.0,-0.1010016101805555,-0.11015679138167936
4.0,3.0,-0.034171215766794966,-0.012033221363765065
5.0,3.0,-0.05262988153170267,-0.06655960644030455
6.0,3.0,0.0364363474783382,0.009620817177728724
7.0,3.0,0.029527150658819334,0.039900755653337776
8.0,3.0,0.04467571699282536,0.055747344578337535
9.0,3.0,0.04684073126991888,0.08104657786966885
0.0,4.0,0.0055219457626495844,-0.020239946397643562
1.0,4.0,0.05390231283653025,0.09799609268071356
2.0,4.0,-0.027492349238106534,-0.04309549906919291
3.0,4.0,-0.1115518825252759,-0.11928735458147229
4.0,4.0,-0.02122088921483405,-0.01359145056624046
5.0,4.0,-0.0347806766733807,-0.06960755904796002
6.0,4.0,0.015540610486232176,0.017849000065142322
7.0,4.0,0.033563175475912393,0.02124183006535947
8.0,4.0,0.04329416876944727,0.054734474853495224
9.0,4.0,0.042761696421767685,0.06060942895676787
0.0,5.0,0.010384966621368851,0.0005539148992793243
1.0,5.0,0.06557152792877369,0.10560853959618781
2.0,5.0,-0.05351527042560883,-0.07149819214539581
3.0,5.0,-0.11480883749304738,-0.11780752832008219
4.0,5.0,-0.015029648476352978,-0.025434323190601474
5.0,5.0,-0.06328020156680725,-0.09677207048951847
6.0,5.0,0.03177243104064258,0.027951181409607766
7.0,5.0,0.03947222530213989,0.057027156218151624
8.0,5.0,0.046679232730901334,0.065042073204893
9.0,5.0,0.049946720198411,0.04869712884279418
0.0,6.0,-0.006552005490743881,-0.025490804833476623
1.0,6.0,0.0595972388542998,0.08889920950305319
2.0,6.0,-0.022766139983068836,-0.07324372547932564
3.0,6.0,-0.10047393562449677,-0.12470615135081058
4.0,6.0,-0.015311846267388506,-0.019708382278516557
5.0,6.0,-0.05740027272990017,-0.07299893166349693
6.0,6.0,0.020560253302391526,0.025389711599905954
7.0,6.0,0.016130914373597975,0.05282258338403388
8.0,6.0,0.05515283888871302,0.07231532237740082
9.0,6.0,0.047097031286419004,0.06651553159111344
0.0,7.0,-0.0025435678186263933,-0.034355769790415505
1.0,7.0,0.05288011263307746,0.09350601961439398
2.0,7.0,-0.028743314968276708,-0.0782822264776223
3.0,7.0,-0.09911105861598721,-0.11437929403736413
4.0,7.0,-0.03004101540849131,-0.007560583915263756
5.0,7.0,-0.051283046833192965,-0.0512734019227526
6.0,7.0,0.025716444718852052,0.03314493901008676
7.0,7.0,0.037294060400787234,0.03559291422473854
8.0,7.0,0.042801754185337416,0.06436818550390563
9.0,7.0,0.04911929461522702,0.051751043190278886
0.0,8.0,-0.011264325989782095,-0.04218571909816223
1.0,8.0,0.06237716264056963,0.09472495324853275
2.0,8.0,-0.0329157857693558,-0.07874432851977237
3.0,8.0,-0.09752390872728826,-0.11667652460853588
4.0,8.0,-0.034805102692806456,-0.0249209672784004
5.0,8.0,-0.05941124369348312,-0.06719363051109173
6.0,8.0,0.03594165179825491,0.02498743114960005
7.0,8.0,0.0442673707101337,0.04961514925796251
8.0,8.0,0.05321137593775027,0.05220558478348856
9.0,8.0,0.04138851802403205,0.09891285426567824
0.0,9.0,-0.005531865600363691,-0.02395776990617794
1.0,9.0,0.06458797327394203,0.10478474814460105
2.0,9.0,-0.03616845433397665,-0.05649251090930527
3.0,9.0,-0.10820726556940732,-0.11610974236283823
4.0,9.0,-0.004739650951137169,-0.013605806859728361
5.0,9.0,-0.068969294242214,-0.09322553998996651
6.0,9.0,0.011948951815321494,0.033723344621279024
7.0,9.0,0.05178345392410221,0.027091485872002486
8.0,9.0,0.05339192198880392,0.06443461854042797
9.0,9.0,0.04149105138466171,0.061561437897096505


==> pics/PAA_scatter/cifar10_resnet32_rate20_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet32,20,1.2545644179457258,-0.0006813246030344889,0.9104837559948049


==> pics/PAA_scatter/cifar10_resnet32_rate4.txt <==
class,model,before,after
0.0,0.0,0.002529181926390782,-0.012322633601742905
1.0,0.0,0.045216567463254,0.05742348699314105
2.0,0.0,-0.04078408673939845,-0.029221883656011135
3.0,0.0,-0.10188549819597609,-0.11492923915284156
4.0,0.0,-0.010710783781661747,0.008714219656894345
5.0,0.0,-0.06681967302593844,-0.05258627888006056
6.0,0.0,0.03045333839676782,0.02080077894951751
7.0,0.0,0.045924943836776755,0.03819943338182779
8.0,0.0,0.04193673964969957,0.03475915707162725
9.0,0.0,0.05416908669425755,0.04579167207529527
0.0,1.0,-0.0054488569719959735,-0.006297245432558093
1.0,1.0,0.05860719578358068,0.04685511070113497
2.0,1.0,-0.028179227878343205,-0.03863074031617241
3.0,1.0,-0.10015153173442704,-0.11711125993165597
4.0,1.0,-0.011398434971015316,-0.006388799515003882
5.0,1.0,-0.06914885001007523,-0.042975564200726235
6.0,1.0,0.022985241062715916,0.02929807711911147
7.0,1.0,0.04436808853915602,0.03973364736303205
8.0,1.0,0.03561392927064034,0.042908338326037805
9.0,1.0,0.051827860600149975,0.050628572976626526
0.0,2.0,-0.0020707032906719007,-0.02207048991134077
1.0,2.0,0.05458015087818113,0.04141854860715414
2.0,2.0,-0.031440643230658184,-0.031027245233928205
3.0,2.0,-0.10870164579983237,-0.09493937237992965
4.0,2.0,-0.010054137664346478,-0.0015329863669737787
5.0,2.0,-0.04936609902917483,-0.045142730692631174
6.0,2.0,0.020965555271156865,0.014236187947185862
7.0,2.0,0.03531426037226502,0.04247695216994548
8.0,2.0,0.03862550001098229,0.03611959039544608
9.0,2.0,0.050055085956905394,0.0595758221942614
0.0,3.0,-0.00022217285047764716,-0.020461634783085835
1.0,3.0,0.055816469812126276,0.06043928309876741
2.0,3.0,-0.027993779160186624,-0.045826031282737496
3.0,3.0,-0.1010016101805555,-0.09967379518576659
4.0,3.0,-0.034171215766794966,-0.01261374963878128
5.0,3.0,-0.05262988153170267,-0.042244256627940825
6.0,3.0,0.0364363474783382,0.027481998096012917
7.0,3.0,0.029527150658819334,0.03726754093502256
8.0,3.0,0.04467571699282536,0.03197535960372145
9.0,3.0,0.04684073126991888,0.06209169047875473
0.0,4.0,0.0055219457626495844,-0.011920902509529003
1.0,4.0,0.05390231283653025,0.05594631411204339
2.0,4.0,-0.027492349238106534,-0.04607679344963966
3.0,4.0,-0.1115518825252759,-0.08743251016555757
4.0,4.0,-0.02122088921483405,-0.014036897343732268
5.0,4.0,-0.0347806766733807,-0.03596509083948364
6.0,4.0,0.015540610486232176,0.013414458964585584
7.0,4.0,0.033563175475912393,0.042192962870273555
8.0,4.0,0.04329416876944727,0.0416788520810459
9.0,4.0,0.042761696421767685,0.03958922549713215
0.0,5.0,0.010384966621368851,-0.018780914758976166
1.0,5.0,0.06557152792877369,0.05513553730812012
2.0,5.0,-0.05351527042560883,-0.03727319947699303
3.0,5.0,-0.11480883749304738,-0.10337030977755238
4.0,5.0,-0.015029648476352978,-0.012043117808114229
5.0,5.0,-0.06328020156680725,-0.050544259567108556
6.0,5.0,0.03177243104064258,0.03332992244993137
7.0,5.0,0.03947222530213989,0.039395457807992945
8.0,5.0,0.046679232730901334,0.04536578419543815
9.0,5.0,0.049946720198411,0.046877920976342094
0.0,6.0,-0.006552005490743881,-0.0006547883625814754
1.0,6.0,0.0595972388542998,0.05396382813744577
2.0,6.0,-0.022766139983068836,-0.02978919043176063
3.0,6.0,-0.10047393562449677,-0.09697268606590097
4.0,6.0,-0.015311846267388506,-0.027642099931256554
5.0,6.0,-0.05740027272990017,-0.06203032139614292
6.0,6.0,0.020560253302391526,0.02664272968091678
7.0,6.0,0.016130914373597975,0.02575089401121168
8.0,6.0,0.05515283888871302,0.056859015007397984
9.0,6.0,0.047097031286419004,0.05041403164408786
0.0,7.0,-0.0025435678186263933,-0.004507666688525969
1.0,7.0,0.05288011263307746,0.060975894892360605
2.0,7.0,-0.028743314968276708,-0.04203868327442682
3.0,7.0,-0.09911105861598721,-0.10425967287023108
4.0,7.0,-0.03004101540849131,-0.0098945921077866
5.0,7.0,-0.051283046833192965,-0.05349476531288672
6.0,7.0,0.025716444718852052,0.02195205534909837
7.0,7.0,0.037294060400787234,0.033848235753009326
8.0,7.0,0.042801754185337416,0.04222684061671599
9.0,7.0,0.04911929461522702,0.0523805318343429
0.0,8.0,-0.011264325989782095,-0.007657203905569981
1.0,8.0,0.06237716264056963,0.062067561954404535
2.0,8.0,-0.0329157857693558,-0.0408702065143782
3.0,8.0,-0.09752390872728826,-0.09973148968267856
4.0,8.0,-0.034805102692806456,-0.012222901645623145
5.0,8.0,-0.05941124369348312,-0.05125303406035165
6.0,8.0,0.03594165179825491,0.028530866790766413
7.0,8.0,0.0442673707101337,0.027679577284837224
8.0,8.0,0.05321137593775027,0.046566661407910014
9.0,8.0,0.04138851802403205,0.04258044264826653
0.0,9.0,-0.005531865600363691,-0.017776625800711415
1.0,9.0,0.06458797327394203,0.059411908678249366
2.0,9.0,-0.03616845433397665,-0.028903547119594197
3.0,9.0,-0.10820726556940732,-0.10380433906145962
4.0,9.0,-0.004739650951137169,-0.005578834161652535
5.0,9.0,-0.068969294242214,-0.05635108866587049
6.0,9.0,0.011948951815321494,0.01952608788647702
7.0,9.0,0.05178345392410221,0.0452238781788758
8.0,9.0,0.05339192198880392,0.04537247714199804
9.0,9.0,0.04149105138466171,0.03963868846534714


==> pics/PAA_scatter/cifar10_resnet32_rate4_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet32,4,0.944956158756303,-0.00011018219569114174,0.9557305653754705


==> pics/PAA_scatter/cifar10_resnet32_rate5.txt <==
class,model,before,after
0.0,0.0,0.002529181926390782,-0.017578748399578365
1.0,0.0,0.045216567463254,0.0574434445852885
2.0,0.0,-0.04078408673939845,-0.031189562924521814
3.0,0.0,-0.10188549819597609,-0.11072373089375594
4.0,0.0,-0.010710783781661747,-0.003068027716700379
5.0,0.0,-0.06681967302593844,-0.06095774174236068
6.0,0.0,0.03045333839676782,0.028933977880909966
7.0,0.0,0.045924943836776755,0.04398908001010031
8.0,0.0,0.04193673964969957,0.03753669724569615
9.0,0.0,0.05416908669425755,0.05223549345788919
0.0,1.0,-0.0054488569719959735,-0.012722986684434065
1.0,1.0,0.05860719578358068,0.05596841139651165
2.0,1.0,-0.028179227878343205,-0.048307933508447615
3.0,1.0,-0.10015153173442704,-0.10558780883141455
4.0,1.0,-0.011398434971015316,-0.008398248464701283
5.0,1.0,-0.06914885001007523,-0.04331487568833502
6.0,1.0,0.022985241062715916,0.02194032329537664
7.0,1.0,0.04436808853915602,0.04249688091659021
8.0,1.0,0.03561392927064034,0.04018802889337576
9.0,1.0,0.051827860600149975,0.05609376377203349
0.0,2.0,-0.0020707032906719007,-0.026045986029587048
1.0,2.0,0.05458015087818113,0.0529925653009272
2.0,2.0,-0.031440643230658184,-0.03327743593362656
3.0,2.0,-0.10870164579983237,-0.1101223581757508
4.0,2.0,-0.010054137664346478,0.0024716306192216512
5.0,2.0,-0.04936609902917483,-0.043021260690015516
6.0,2.0,0.020965555271156865,0.017538482908550482
7.0,2.0,0.03531426037226502,0.039092180549591835
8.0,2.0,0.03862550001098229,0.04372464706500863
9.0,2.0,0.050055085956905394,0.05644448247340347
0.0,3.0,-0.00022217285047764716,-0.01781618630261832
1.0,3.0,0.055816469812126276,0.058213164171762255
2.0,3.0,-0.027993779160186624,-0.04850677038939774
3.0,3.0,-0.1010016101805555,-0.09507980308381066
4.0,3.0,-0.034171215766794966,-0.025396436242950897
5.0,3.0,-0.05262988153170267,-0.039312384424385276
6.0,3.0,0.0364363474783382,0.04132112759688583
7.0,3.0,0.029527150658819334,0.02238445975621169
8.0,3.0,0.04467571699282536,0.04288247000284293
9.0,3.0,0.04684073126991888,0.058577585883082456
0.0,4.0,0.0055219457626495844,-0.010294543413204904
1.0,4.0,0.05390231283653025,0.05459836259843796
2.0,4.0,-0.027492349238106534,-0.031008717710026685
3.0,4.0,-0.1115518825252759,-0.08278843107677004
4.0,4.0,-0.02122088921483405,-0.0115728619560676
5.0,4.0,-0.0347806766733807,-0.06719871706667155
6.0,4.0,0.015540610486232176,0.021837692222926162
7.0,4.0,0.033563175475912393,0.03796046479130611
8.0,4.0,0.04329416876944727,0.04717436891852645
9.0,4.0,0.042761696421767685,0.0378870234195957
0.0,5.0,0.010384966621368851,-0.006106275172144983
1.0,5.0,0.06557152792877369,0.05536810664306647
2.0,5.0,-0.05351527042560883,-0.050615196874195384
3.0,5.0,-0.11480883749304738,-0.10061054707093074
4.0,5.0,-0.015029648476352978,-0.008794734222025561
5.0,5.0,-0.06328020156680725,-0.061587537342402424
6.0,5.0,0.03177243104064258,0.023744409230409304
7.0,5.0,0.03947222530213989,0.04381064392825639
8.0,5.0,0.046679232730901334,0.05159382188629638
9.0,5.0,0.049946720198411,0.049874666996391794
0.0,6.0,-0.006552005490743881,-0.006631365390116774
1.0,6.0,0.0595972388542998,0.0571350396736562
2.0,6.0,-0.022766139983068836,-0.0405833253381944
3.0,6.0,-0.10047393562449677,-0.10153800043292688
4.0,6.0,-0.015311846267388506,-0.01262390030712012
5.0,6.0,-0.05740027272990017,-0.06219180900174854
6.0,6.0,0.020560253302391526,0.023986634563059408
7.0,6.0,0.016130914373597975,0.04235916776957545
8.0,6.0,0.05515283888871302,0.04079012450548642
9.0,6.0,0.047097031286419004,0.05681938274929867
0.0,7.0,-0.0025435678186263933,-0.014677653619052466
1.0,7.0,0.05288011263307746,0.06348545289657619
2.0,7.0,-0.028743314968276708,-0.05115821953335626
3.0,7.0,-0.09911105861598721,-0.10155975360247851
4.0,7.0,-0.03004101540849131,-0.015232316346858446
5.0,7.0,-0.051283046833192965,-0.037219957474495066
6.0,7.0,0.025716444718852052,0.008409590901856138
7.0,7.0,0.037294060400787234,0.03821677049765679
8.0,7.0,0.042801754185337416,0.04468378403661402
9.0,7.0,0.04911929461522702,0.06220289568500153
0.0,8.0,-0.011264325989782095,-0.016777534024965603
1.0,8.0,0.06237716264056963,0.06562863479441866
2.0,8.0,-0.0329157857693558,-0.045688282380615876
3.0,8.0,-0.09752390872728826,-0.10377323034242228
4.0,8.0,-0.034805102692806456,-0.014560286514108234
5.0,8.0,-0.05941124369348312,-0.04218324389945275
6.0,8.0,0.03594165179825491,0.03680171206829278
7.0,8.0,0.0442673707101337,0.03575231762287954
8.0,8.0,0.05321137593775027,0.043914559915210226
9.0,8.0,0.04138851802403205,0.03886946873220726
0.0,9.0,-0.005531865600363691,-0.012662708088041695
1.0,9.0,0.06458797327394203,0.06886430863136588
2.0,9.0,-0.03616845433397665,-0.03903366574151644
3.0,9.0,-0.10820726556940732,-0.09990808970219747
4.0,9.0,-0.004739650951137169,-0.012660557401250957
5.0,9.0,-0.068969294242214,-0.06606146861061306
6.0,9.0,0.011948951815321494,0.022534840755883325
7.0,9.0,0.05178345392410221,0.04658606245738633
8.0,9.0,0.05339192198880392,0.04550793874691018
9.0,9.0,0.04149105138466171,0.04345883141548435


==> pics/PAA_scatter/cifar10_resnet32_rate50.txt <==
class,model,before,after
0.0,0.0,0.002529181926390782,-0.00903441203275712
1.0,0.0,0.045216567463254,0.14610171425513227
2.0,0.0,-0.04078408673939845,-0.16206283591564066
3.0,0.0,-0.10188549819597609,-0.17327437288795314
4.0,0.0,-0.010710783781661747,-0.04557289052198999
5.0,0.0,-0.06681967302593844,-0.0711627161269208
6.0,0.0,0.03045333839676782,-3.425696875999694e-05
7.0,0.0,0.045924943836776755,0.06223348968780046
8.0,0.0,0.04193673964969957,0.09282246693119221
9.0,0.0,0.05416908669425755,0.1369950981098657
0.0,1.0,-0.0054488569719959735,-0.03339022109089508
1.0,1.0,0.05860719578358068,0.16750294470187155
2.0,1.0,-0.028179227878343205,-0.1399852329171701
3.0,1.0,-0.10015153173442704,-0.20740352091449998
4.0,1.0,-0.011398434971015316,-0.0588259496600459
5.0,1.0,-0.06914885001007523,-0.08793313417921796
6.0,1.0,0.022985241062715916,0.003281645331796847
7.0,1.0,0.04436808853915602,0.0793395086588804
8.0,1.0,0.03561392927064034,0.122653808745318
9.0,1.0,0.051827860600149975,0.1397503020539669
0.0,2.0,-0.0020707032906719007,-0.034911940516005165
1.0,2.0,0.05458015087818113,0.16534184320940912
2.0,2.0,-0.031440643230658184,-0.11526882017428777
3.0,2.0,-0.10870164579983237,-0.189000970984503
4.0,2.0,-0.010054137664346478,-0.0739644656205098
5.0,2.0,-0.04936609902917483,-0.052450508761188376
6.0,2.0,0.020965555271156865,0.028247387470688445
7.0,2.0,0.03531426037226502,0.006151505444827657
8.0,2.0,0.03862550001098229,0.1314783019087582
9.0,2.0,0.050055085956905394,0.11611309735713887
0.0,3.0,-0.00022217285047764716,-0.039711933078158373
1.0,3.0,0.055816469812126276,0.147652754718575
2.0,3.0,-0.027993779160186624,-0.11796101130765427
3.0,3.0,-0.1010016101805555,-0.17500804843391465
4.0,3.0,-0.034171215766794966,-0.04710836485120707
5.0,3.0,-0.05262988153170267,-0.08654852426765071
6.0,3.0,0.0364363474783382,0.049522601770374125
7.0,3.0,0.029527150658819334,0.01257073826734027
8.0,3.0,0.04467571699282536,0.09610557607996742
9.0,3.0,0.04684073126991888,0.12817037278228907
0.0,4.0,0.0055219457626495844,-0.022922613705962498
1.0,4.0,0.05390231283653025,0.19159929261472197
2.0,4.0,-0.027492349238106534,-0.11829366444335065
3.0,4.0,-0.1115518825252759,-0.20901704926611897
4.0,4.0,-0.02122088921483405,-0.06998366302257693
5.0,4.0,-0.0347806766733807,-0.05464712956047095
6.0,4.0,0.015540610486232176,-0.0067419044661063444
7.0,4.0,0.033563175475912393,0.06419823223946579
8.0,4.0,0.04329416876944727,0.1096555017185805
9.0,4.0,0.042761696421767685,0.09727161901924061
0.0,5.0,0.010384966621368851,-0.02287893231649185
1.0,5.0,0.06557152792877369,0.1420297154369177
2.0,5.0,-0.05351527042560883,-0.16192632683492575
3.0,5.0,-0.11480883749304738,-0.2006643828506177
4.0,5.0,-0.015029648476352978,-0.048209663503019855
5.0,5.0,-0.06328020156680725,-0.053083837413081536
6.0,5.0,0.03177243104064258,0.02969348659003837
7.0,5.0,0.03947222530213989,0.06290907123924917
8.0,5.0,0.046679232730901334,0.0994263862332696
9.0,5.0,0.049946720198411,0.13790668622019447
0.0,6.0,-0.006552005490743881,-0.015934534983893512
1.0,6.0,0.0595972388542998,0.16545488580862722
2.0,6.0,-0.022766139983068836,-0.18836561750653838
3.0,6.0,-0.10047393562449677,-0.22514403667703997
4.0,6.0,-0.015311846267388506,-0.015486383728478265
5.0,6.0,-0.05740027272990017,-0.058322412962280544
6.0,6.0,0.020560253302391526,0.027674737062817575
7.0,6.0,0.016130914373597975,0.0435817049296303
8.0,6.0,0.05515283888871302,0.11942430195531253
9.0,6.0,0.047097031286419004,0.14849333793267971
0.0,7.0,-0.0025435678186263933,-0.007116955612744014
1.0,7.0,0.05288011263307746,0.1678963237573363
2.0,7.0,-0.028743314968276708,-0.14731706193273586
3.0,7.0,-0.09911105861598721,-0.18614507223828283
4.0,7.0,-0.03004101540849131,-0.03257009258318513
5.0,7.0,-0.051283046833192965,-0.07997026923241504
6.0,7.0,0.025716444718852052,0.013721308732867072
7.0,7.0,0.037294060400787234,0.0038391378164189297
8.0,7.0,0.042801754185337416,0.15453653865084502
9.0,7.0,0.04911929461522702,0.08291229871052845
0.0,8.0,-0.011264325989782095,-0.048660420415411895
1.0,8.0,0.06237716264056963,0.1753264319758911
2.0,8.0,-0.0329157857693558,-0.17838759956836284
3.0,8.0,-0.09752390872728826,-0.18129250521783397
4.0,8.0,-0.034805102692806456,-0.027029728359821998
5.0,8.0,-0.05941124369348312,-0.08097274138318039
6.0,8.0,0.03594165179825491,0.014762982600389635
7.0,8.0,0.0442673707101337,0.06111391994207565
8.0,8.0,0.05321137593775027,0.1352240622092225
9.0,8.0,0.04138851802403205,0.12353238582102119
0.0,9.0,-0.005531865600363691,-0.012237140659241275
1.0,9.0,0.06458797327394203,0.17810629329409283
2.0,9.0,-0.03616845433397665,-0.18677638936474183
3.0,9.0,-0.10820726556940732,-0.2121534909716709
4.0,9.0,-0.004739650951137169,-0.05584407116649407
5.0,9.0,-0.068969294242214,-0.03991704883301923
6.0,9.0,0.011948951815321494,0.028198307109871628
7.0,9.0,0.05178345392410221,0.033582795401446874
8.0,9.0,0.05339192198880392,0.10808135713012905
9.0,9.0,0.04149105138466171,0.13475672561582364


==> pics/PAA_scatter/cifar10_resnet32_rate50_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet32,50,2.0527534202212077,-0.001488334011850011,0.8338812581115626


==> pics/PAA_scatter/cifar10_resnet32_rate5_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet32,5,0.9752421208646253,-9.799259971967266e-05,0.9548563999956434


==> pics/PAA_scatter/cifar10_resnet44_rate10.txt <==
class,model,before,after
0.0,0.0,-0.005101516752315776,-0.00640617984917811
1.0,0.0,0.05128039095441788,0.06117092758264815
2.0,0.0,-0.01595891875357243,-0.050356922246537504
3.0,0.0,-0.11134034861914612,-0.11299846606332131
4.0,0.0,-0.016092226535874086,-0.017636144610604573
5.0,0.0,-0.06000177603351074,-0.04871403433550626
6.0,0.0,0.020476951697679227,0.018205806641283195
7.0,0.0,0.045633391860072925,0.054515666541195586
8.0,0.0,0.040015755691322014,0.04630924698313242
9.0,0.0,0.050503046684265196,0.05416331803158218
0.0,1.0,0.009396826149170888,-0.010655328517514452
1.0,1.0,0.07403549128258129,0.07458332183340664
2.0,1.0,-0.05676105858110813,-0.06651236514613855
3.0,1.0,-0.104719451740206,-0.09182188018473691
4.0,1.0,-0.01956117392373364,-0.009631031173956816
5.0,1.0,-0.04866141326237115,-0.060058359087659795
6.0,1.0,0.011693555281873425,0.003610116301353331
7.0,1.0,0.03579411796986183,0.05292940165961954
8.0,1.0,0.05650582633864552,0.043568255339793846
9.0,1.0,0.03879320400357942,0.06182625475690211
0.0,2.0,0.0037137408411119983,-0.017836684302144686
1.0,2.0,0.0670731707317072,0.08420938989922845
2.0,2.0,-0.048509943644275785,-0.059234785080141523
3.0,2.0,-0.1369055604747467,-0.12555581110088937
4.0,2.0,-0.01922191158670488,-0.02850636701981005
5.0,2.0,-0.05668052539738657,-0.056294265434804966
6.0,2.0,0.025512064926506425,0.03047826138902487
7.0,2.0,0.039434438609979576,0.041888865814110984
8.0,2.0,0.07112546259871197,0.061756939751908435
9.0,2.0,0.05412685546795038,0.06336108001463063
0.0,3.0,0.01667066966527651,0.0006060813978752596
1.0,3.0,0.08817109297853541,0.08871480545165625
2.0,3.0,-0.037083736616054595,-0.054430100563587845
3.0,3.0,-0.15592747298031348,-0.14871444873756556
4.0,3.0,-0.01972022678806665,-0.01903908021728803
5.0,3.0,-0.07818473871799896,-0.07264892415231683
6.0,3.0,0.01947237547031659,0.04594573456091876
7.0,3.0,0.06064537207872083,0.03921526805118103
8.0,3.0,0.0614224716446971,0.06431416535634452
9.0,3.0,0.04135870735561952,0.04816241447572433
0.0,4.0,-0.0013454860155336455,-0.019621739356399333
1.0,4.0,0.06809835319471591,0.06295633815206872
2.0,4.0,-0.04176828053838023,-0.05792873674419274
3.0,4.0,-0.10060713080444945,-0.10073590180518228
4.0,4.0,-0.017594940548010685,-0.016676004869366438
5.0,4.0,-0.07721732272017183,-0.0777260646940986
6.0,4.0,0.027713444288945784,0.03799185888738136
7.0,4.0,0.048794745710257506,0.04399568983812248
8.0,4.0,0.044755240434918166,0.06187444197990268
9.0,4.0,0.049905113838583856,0.0624276958929185
0.0,5.0,-0.010197481461162818,-0.009517458480639016
1.0,5.0,0.06572137180987137,0.07526930816122546
2.0,5.0,-0.02325169684581508,-0.0512350949928485
3.0,5.0,-0.11029986738154683,-0.10047807197476237
4.0,5.0,-0.010818464925343984,-0.004968131650301669
5.0,5.0,-0.05888257991655417,-0.0760776107958852
6.0,5.0,0.025756820367001228,0.0325678238944808
7.0,5.0,0.032918312052567636,0.03963424763138546
8.0,5.0,0.047343102001196326,0.04571667022077264
9.0,5.0,0.039564983394520414,0.0443216420435322
0.0,6.0,-0.002644198468982072,-0.02334772150109913
1.0,6.0,0.06656243019879382,0.07985455189843281
2.0,6.0,-0.04193882476212189,-0.05673762710884087
3.0,6.0,-0.12345258234428826,-0.11073516174859831
4.0,6.0,-0.010091985298596852,-0.0003667981349602892
5.0,6.0,-0.05465194721393064,-0.05644610309944828
6.0,6.0,0.04129668213125737,0.025160726542198118
7.0,6.0,0.04651385259322219,0.052091274242862945
8.0,6.0,0.028165685386489822,0.03698429930595013
9.0,6.0,0.053260476763802765,0.048267177515506285
0.0,7.0,-0.006073992269464329,-0.003873677988642869
1.0,7.0,0.05706384841638423,0.05856619581995497
2.0,7.0,-0.022331101250956463,-0.038697755893316796
3.0,7.0,-0.10551148581612817,-0.1056489578200385
4.0,7.0,-0.011487532616580516,-0.006926933735788087
5.0,7.0,-0.04505809136322445,-0.07076669592480918
6.0,7.0,0.010258886952138703,0.024072002557855125
7.0,7.0,0.02947126981536593,0.05668671352317465
8.0,7.0,0.04185116114311914,0.03626422488309537
9.0,7.0,0.04959122948602443,0.04830877360047403
0.0,8.0,-0.01028160571046962,-0.0220688618953989
1.0,8.0,0.06333473711204038,0.0737644531521091
2.0,8.0,-0.03025163333170772,-0.05888760514928643
3.0,8.0,-0.10760957040186002,-0.10956276532895773
4.0,8.0,-0.002872346017209375,0.0009212560948955916
5.0,8.0,-0.06862514405665732,-0.06186895145657837
6.0,8.0,0.00475831015243304,0.03298024190519119
7.0,8.0,0.033983978150848894,0.043456714946826056
8.0,8.0,0.05139374190696118,0.037363204022149224
9.0,8.0,0.06368902630108711,0.06428267347807579
0.0,9.0,0.0036852584362561534,-0.012284425333296652
1.0,9.0,0.07073754267955401,0.07021632373633921
2.0,9.0,-0.038270777269781696,-0.05883770220871976
3.0,9.0,-0.1354905289940224,-0.12731468960170217
4.0,9.0,-0.017285098169100833,-0.016598094617232696
5.0,9.0,-0.061301719971675474,-0.06910492727553363
6.0,9.0,0.037465501421897814,0.033132513905768914
7.0,9.0,0.02760590659450302,0.06381060565081766
8.0,9.0,0.06094754679838506,0.05582247508275726
9.0,9.0,0.049274605210429784,0.05769251569261608


==> pics/PAA_scatter/cifar10_resnet44_rate10_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet44,10,1.0238294687254046,-0.00022477115833604305,0.9520970241532737


==> pics/PAA_scatter/cifar10_resnet44_rate20.txt <==
class,model,before,after
0.0,0.0,-0.005101516752315776,-0.034746533509195106
1.0,0.0,0.05128039095441788,0.07240750030899885
2.0,0.0,-0.01595891875357243,-0.04265740493365393
3.0,0.0,-0.11134034861914612,-0.10619039452610647
4.0,0.0,-0.016092226535874086,-0.016014251471315067
5.0,0.0,-0.06000177603351074,-0.06784945699339576
6.0,0.0,0.020476951697679227,0.021197628116343552
7.0,0.0,0.045633391860072925,0.044617681839708836
8.0,0.0,0.040015755691322014,0.05916289261164609
9.0,0.0,0.050503046684265196,0.06658479781383998
0.0,1.0,0.009396826149170888,-0.027313900012240468
1.0,1.0,0.07403549128258129,0.08890169131132993
2.0,1.0,-0.05676105858110813,-0.08984702139622698
3.0,1.0,-0.104719451740206,-0.1111988939364013
4.0,1.0,-0.01956117392373364,-0.006362940359797264
5.0,1.0,-0.04866141326237115,-0.0741417988869332
6.0,1.0,0.011693555281873425,0.021516912667722883
7.0,1.0,0.03579411796986183,0.058261406554682656
8.0,1.0,0.05650582633864552,0.06470379963166509
9.0,1.0,0.03879320400357942,0.07017066026624823
0.0,2.0,0.0037137408411119983,-0.028117862393054027
1.0,2.0,0.0670731707317072,0.09389722718179669
2.0,2.0,-0.048509943644275785,-0.07930006585712472
3.0,2.0,-0.1369055604747467,-0.1418672076706159
4.0,2.0,-0.01922191158670488,-0.00990953497872155
5.0,2.0,-0.05668052539738657,-0.046413627033001816
6.0,2.0,0.025512064926506425,0.0316126835622927
7.0,2.0,0.039434438609979576,0.025591961412539926
8.0,2.0,0.07112546259871197,0.07821857081244643
9.0,2.0,0.05412685546795038,0.06644068280769075
0.0,3.0,0.01667066966527651,-0.009095652237813405
1.0,3.0,0.08817109297853541,0.1102182371849094
2.0,3.0,-0.037083736616054595,-0.07597444494143632
3.0,3.0,-0.15592747298031348,-0.15562497602720754
4.0,3.0,-0.01972022678806665,-0.01834599590901403
5.0,3.0,-0.07818473871799896,-0.08119683623371768
6.0,3.0,0.01947237547031659,0.03971104785840808
7.0,3.0,0.06064537207872083,0.033682640590625396
8.0,3.0,0.0614224716446971,0.0819018696023536
9.0,3.0,0.04135870735561952,0.05605365754936356
0.0,4.0,-0.0013454860155336455,-0.046662779901103416
1.0,4.0,0.06809835319471591,0.09584214235377024
2.0,4.0,-0.04176828053838023,-0.07374879973769877
3.0,4.0,-0.10060713080444945,-0.10079200928214695
4.0,4.0,-0.017594940548010685,-0.01806209279139326
5.0,4.0,-0.07721732272017183,-0.056691883814327076
6.0,4.0,0.027713444288945784,0.0243364326076679
7.0,4.0,0.048794745710257506,0.04758058769033429
8.0,4.0,0.044755240434918166,0.059153133043300055
9.0,4.0,0.049905113838583856,0.0649087221095335
0.0,5.0,-0.010197481461162818,-0.03252792655909614
1.0,5.0,0.06572137180987137,0.08049294310923927
2.0,5.0,-0.02325169684581508,-0.07098504170654743
3.0,5.0,-0.11029986738154683,-0.11881164335378083
4.0,5.0,-0.010818464925343984,-0.010625463004559244
5.0,5.0,-0.05888257991655417,-0.053000296702568624
6.0,5.0,0.025756820367001228,0.021642150128073006
7.0,5.0,0.032918312052567636,0.0515882895507453
8.0,5.0,0.047343102001196326,0.051728171415511476
9.0,5.0,0.039564983394520414,0.07429253458973502
0.0,6.0,-0.002644198468982072,-0.027256279060718654
1.0,6.0,0.06656243019879382,0.10208518292490106
2.0,6.0,-0.04193882476212189,-0.08661454768100692
3.0,6.0,-0.12345258234428826,-0.12473296192877216
4.0,6.0,-0.010091985298596852,-0.0076513502785419745
5.0,6.0,-0.05465194721393064,-0.07166552227480416
6.0,6.0,0.04129668213125737,0.021470311598162643
7.0,6.0,0.04651385259322219,0.06300233341975622
8.0,6.0,0.028165685386489822,0.057070690211525416
9.0,6.0,0.053260476763802765,0.07022618941422404
0.0,7.0,-0.006073992269464329,-0.02176015430786531
1.0,7.0,0.05706384841638423,0.06300077215040371
2.0,7.0,-0.022331101250956463,-0.050095794822584375
3.0,7.0,-0.10551148581612817,-0.11990385676266693
4.0,7.0,-0.011487532616580516,-0.0031787008497554093
5.0,7.0,-0.04505809136322445,-0.053087947838673315
6.0,7.0,0.010258886952138703,0.0121118665749944
7.0,7.0,0.02947126981536593,0.061652670726793674
8.0,7.0,0.04185116114311914,0.04508994904239446
9.0,7.0,0.04959122948602443,0.06343922783339132
0.0,8.0,-0.01028160571046962,-0.04431117055701785
1.0,8.0,0.06333473711204038,0.08065011911165748
2.0,8.0,-0.03025163333170772,-0.056370584148362005
3.0,8.0,-0.10760957040186002,-0.10215902579370656
4.0,8.0,-0.002872346017209375,-0.0027829313543600055
5.0,8.0,-0.06862514405665732,-0.06776391924906777
6.0,8.0,0.00475831015243304,0.01811823911118609
7.0,8.0,0.033983978150848894,0.04582691611436371
8.0,8.0,0.05139374190696118,0.054140664530274815
9.0,8.0,0.06368902630108711,0.06980591279574024
0.0,9.0,0.0036852584362561534,-0.032807327922209854
1.0,9.0,0.07073754267955401,0.08545200506653093
2.0,9.0,-0.038270777269781696,-0.06319056582326527
3.0,9.0,-0.1354905289940224,-0.12444342875249606
4.0,9.0,-0.017285098169100833,-0.005037553394367019
5.0,9.0,-0.061301719971675474,-0.06518747659321641
6.0,9.0,0.037465501421897814,0.03035120256704648
7.0,9.0,0.02760590659450302,0.022751769935273447
8.0,9.0,0.06094754679838506,0.07621017948663243
9.0,9.0,0.049274605210429784,0.06363204887267215


==> pics/PAA_scatter/cifar10_resnet44_rate20_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet44,20,1.1290901351717086,-0.0005654581839445716,0.9236691520055733


==> pics/PAA_scatter/cifar10_resnet44_rate4.txt <==
class,model,before,after
0.0,0.0,-0.005101516752315776,-0.008736393675952239
1.0,0.0,0.05128039095441788,0.05345654671496952
2.0,0.0,-0.01595891875357243,-0.04402794721082395
3.0,0.0,-0.11134034861914612,-0.09609956532818703
4.0,0.0,-0.016092226535874086,-0.02402203463816669
5.0,0.0,-0.06000177603351074,-0.0522549924511778
6.0,0.0,0.020476951697679227,0.03724982795669755
7.0,0.0,0.045633391860072925,0.04490481243340006
8.0,0.0,0.040015755691322014,0.030424596060459805
9.0,0.0,0.050503046684265196,0.056800591263471555
0.0,1.0,0.009396826149170888,-0.008785359184211262
1.0,1.0,0.07403549128258129,0.07051947068364654
2.0,1.0,-0.05676105858110813,-0.046559634074934006
3.0,1.0,-0.104719451740206,-0.10325228330279228
4.0,1.0,-0.01956117392373364,-0.014916971573318423
5.0,1.0,-0.04866141326237115,-0.051110717237151174
6.0,1.0,0.011693555281873425,0.016489247446222734
7.0,1.0,0.03579411796986183,0.036851209322556706
8.0,1.0,0.05650582633864552,0.048629328758996296
9.0,1.0,0.03879320400357942,0.048910577070971455
0.0,2.0,0.0037137408411119983,-0.013638667445350177
1.0,2.0,0.0670731707317072,0.0639799070099595
2.0,2.0,-0.048509943644275785,-0.05996530336389865
3.0,2.0,-0.1369055604747467,-0.12329130389558142
4.0,2.0,-0.01922191158670488,-0.032588026723646434
5.0,2.0,-0.05668052539738657,-0.03688042942227534
6.0,2.0,0.025512064926506425,0.05052857107613388
7.0,2.0,0.039434438609979576,0.0409866695936629
8.0,2.0,0.07112546259871197,0.05556899865414954
9.0,2.0,0.05412685546795038,0.0550996081401163
0.0,3.0,0.01667066966527651,-0.006865734912690781
1.0,3.0,0.08817109297853541,0.0837939264743559
2.0,3.0,-0.037083736616054595,-0.05282541143975147
3.0,3.0,-0.15592747298031348,-0.13143366784149377
4.0,3.0,-0.01972022678806665,-0.02084185310853716
5.0,3.0,-0.07818473871799896,-0.07306220652982078
6.0,3.0,0.01947237547031659,0.04387472638130984
7.0,3.0,0.06064537207872083,0.05378968820612788
8.0,3.0,0.0614224716446971,0.04900287630543199
9.0,3.0,0.04135870735561952,0.04984450339625857
0.0,4.0,-0.0013454860155336455,-0.006170824852261147
1.0,4.0,0.06809835319471591,0.06605503284470082
2.0,4.0,-0.04176828053838023,-0.04186643529186064
3.0,4.0,-0.10060713080444945,-0.12366967093852392
4.0,4.0,-0.017594940548010685,-0.017312161478085935
5.0,4.0,-0.07721732272017183,-0.05243665402528428
6.0,4.0,0.027713444288945784,0.024822759659826305
7.0,4.0,0.048794745710257506,0.05052798779736055
8.0,4.0,0.044755240434918166,0.03840123003446446
9.0,4.0,0.049905113838583856,0.06239721904717665
0.0,5.0,-0.010197481461162818,0.0005451994666073639
1.0,5.0,0.06572137180987137,0.05800178729106951
2.0,5.0,-0.02325169684581508,-0.029061567963129333
3.0,5.0,-0.11029986738154683,-0.11647742281018478
4.0,5.0,-0.010818464925343984,-0.007982514242614955
5.0,5.0,-0.05888257991655417,-0.05669031965913722
6.0,5.0,0.025756820367001228,0.016079651894829967
7.0,5.0,0.032918312052567636,0.0485495539390416
8.0,5.0,0.047343102001196326,0.04308765376612339
9.0,5.0,0.039564983394520414,0.04094564724059027
0.0,6.0,-0.002644198468982072,-0.019800681877786563
1.0,6.0,0.06656243019879382,0.07712241716668655
2.0,6.0,-0.04193882476212189,-0.05250069468626568
3.0,6.0,-0.12345258234428826,-0.11033002649847808
4.0,6.0,-0.010091985298596852,-0.0228001661239718
5.0,6.0,-0.05465194721393064,-0.04059433574240558
6.0,6.0,0.04129668213125737,0.04471517981432156
7.0,6.0,0.04651385259322219,0.0507174007124071
8.0,6.0,0.028165685386489822,0.032159081437025845
9.0,6.0,0.053260476763802765,0.04263185869947775
0.0,7.0,-0.006073992269464329,-0.009374635878244551
1.0,7.0,0.05706384841638423,0.05682902903695482
2.0,7.0,-0.022331101250956463,-0.02714464969265712
3.0,7.0,-0.10551148581612817,-0.10439342662886074
4.0,7.0,-0.011487532616580516,-0.02109384868005567
5.0,7.0,-0.04505809136322445,-0.03830332749308844
6.0,7.0,0.010258886952138703,0.01566349692286721
7.0,7.0,0.02947126981536593,0.03161100723282747
8.0,7.0,0.04185116114311914,0.04675706059146075
9.0,7.0,0.04959122948602443,0.0483960098114714
0.0,8.0,-0.01028160571046962,-0.014538794430847459
1.0,8.0,0.06333473711204038,0.0696470164845601
2.0,8.0,-0.03025163333170772,-0.04444547907424276
3.0,8.0,-0.10760957040186002,-0.11101259129438867
4.0,8.0,-0.002872346017209375,0.004027903889597373
5.0,8.0,-0.06862514405665732,-0.06615703961951636
6.0,8.0,0.00475831015243304,0.014473483337519277
7.0,8.0,0.033983978150848894,0.0351599169842341
8.0,8.0,0.05139374190696118,0.046121246455136336
9.0,8.0,0.06368902630108711,0.06560579689553521
0.0,9.0,0.0036852584362561534,-0.0051290151325691265
1.0,9.0,0.07073754267955401,0.057771881781727305
2.0,9.0,-0.038270777269781696,-0.0371379943991267
3.0,9.0,-0.1354905289940224,-0.11222944907918846
4.0,9.0,-0.017285098169100833,-0.00781939626085569
5.0,9.0,-0.061301719971675474,-0.05645924780339396
6.0,9.0,0.037465501421897814,0.03301609766484162
7.0,9.0,0.02760590659450302,0.036403035689972316
8.0,9.0,0.06094754679838506,0.03945406064988466
9.0,9.0,0.049274605210429784,0.04854378462285998


==> pics/PAA_scatter/cifar10_resnet44_rate4_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet44,4,0.9530146992282658,-4.4626775108172066e-05,0.9627870973141044


==> pics/PAA_scatter/cifar10_resnet44_rate5.txt <==
class,model,before,after
0.0,0.0,-0.005101516752315776,-0.011438153769615766
1.0,0.0,0.05128039095441788,0.05590703623046679
2.0,0.0,-0.01595891875357243,-0.04116977287708992
3.0,0.0,-0.11134034861914612,-0.09344974131559496
4.0,0.0,-0.016092226535874086,-0.00962301565370412
5.0,0.0,-0.06000177603351074,-0.04703022593278727
6.0,0.0,0.020476951697679227,0.02842371502746543
7.0,0.0,0.045633391860072925,0.034812201163017
8.0,0.0,0.040015755691322014,0.02961301274944565
9.0,0.0,0.050503046684265196,0.05029758431555599
0.0,1.0,0.009396826149170888,-0.003327669599865302
1.0,1.0,0.07403549128258129,0.058530179305036796
2.0,1.0,-0.05676105858110813,-0.060290785013260434
3.0,1.0,-0.104719451740206,-0.0907547106078154
4.0,1.0,-0.01956117392373364,-0.01264149111608492
5.0,1.0,-0.04866141326237115,-0.03598776076531068
6.0,1.0,0.011693555281873425,0.00858183516677928
7.0,1.0,0.03579411796986183,0.045362558956046524
8.0,1.0,0.05650582633864552,0.03609446111575863
9.0,1.0,0.03879320400357942,0.05308471514058461
0.0,2.0,0.0037137408411119983,-0.013025164955426433
1.0,2.0,0.0670731707317072,0.06859252298324724
2.0,2.0,-0.048509943644275785,-0.047474853563466986
3.0,2.0,-0.1369055604747467,-0.11856512105578104
4.0,2.0,-0.01922191158670488,-0.031828472794712376
5.0,2.0,-0.05668052539738657,-0.04132278923036038
6.0,2.0,0.025512064926506425,0.04246822454558676
7.0,2.0,0.039434438609979576,0.02837827902699177
8.0,2.0,0.07112546259871197,0.05627185113593842
9.0,2.0,0.05412685546795038,0.053530511724257095
0.0,3.0,0.01667066966527651,0.011455583014198705
1.0,3.0,0.08817109297853541,0.06437614735323237
2.0,3.0,-0.037083736616054595,-0.0453810624355372
3.0,3.0,-0.15592747298031348,-0.14122454681653854
4.0,3.0,-0.01972022678806665,-0.02734928167114152
5.0,3.0,-0.07818473871799896,-0.07043291416721897
6.0,3.0,0.01947237547031659,0.04833863894961582
7.0,3.0,0.06064537207872083,0.03821909273324272
8.0,3.0,0.0614224716446971,0.05454476397299741
9.0,3.0,0.04135870735561952,0.06129302159290559
0.0,4.0,-0.0013454860155336455,-0.007083526821969194
1.0,4.0,0.06809835319471591,0.0643964263719815
2.0,4.0,-0.04176828053838023,-0.04641278431518485
3.0,4.0,-0.10060713080444945,-0.10473527603453064
4.0,4.0,-0.017594940548010685,-0.01057438795995931
5.0,4.0,-0.07721732272017183,-0.06973786227790407
6.0,4.0,0.027713444288945784,0.02446942451620684
7.0,4.0,0.048794745710257506,0.044118828965779726
8.0,4.0,0.044755240434918166,0.04676647535268404
9.0,4.0,0.049905113838583856,0.05563408954704946
0.0,5.0,-0.010197481461162818,-0.005149755780485514
1.0,5.0,0.06572137180987137,0.058358251161725626
2.0,5.0,-0.02325169684581508,-0.029022083497627745
3.0,5.0,-0.11029986738154683,-0.13393788819326174
4.0,5.0,-0.010818464925343984,-0.005047074810884743
5.0,5.0,-0.05888257991655417,-0.0467330244488317
6.0,5.0,0.025756820367001228,0.03808482170723565
7.0,5.0,0.032918312052567636,0.03555498646006264
8.0,5.0,0.047343102001196326,0.044816265664577554
9.0,5.0,0.039564983394520414,0.042962517592257346
0.0,6.0,-0.002644198468982072,-0.01515052255982246
1.0,6.0,0.06656243019879382,0.06955572542617078
2.0,6.0,-0.04193882476212189,-0.05811495957072659
3.0,6.0,-0.12345258234428826,-0.1028814188892808
4.0,6.0,-0.010091985298596852,-0.01858541479140484
5.0,6.0,-0.05465194721393064,-0.05000052841566736
6.0,6.0,0.04129668213125737,0.03801055648760012
7.0,6.0,0.04651385259322219,0.04436043041605555
8.0,6.0,0.028165685386489822,0.041302210892854185
9.0,6.0,0.053260476763802765,0.050843102996695914
0.0,7.0,-0.006073992269464329,-0.011713658503121347
1.0,7.0,0.05706384841638423,0.055863378937878024
2.0,7.0,-0.022331101250956463,-0.04420419373120021
3.0,7.0,-0.10551148581612817,-0.10387056404755522
4.0,7.0,-0.011487532616580516,-0.011462200249828459
5.0,7.0,-0.04505809136322445,-0.03977739257367029
6.0,7.0,0.010258886952138703,0.018575308858319477
7.0,7.0,0.02947126981536593,0.036424526688212826
8.0,7.0,0.04185116114311914,0.04307847670679521
9.0,7.0,0.04959122948602443,0.05673070005036334
0.0,8.0,-0.01028160571046962,-0.01125442884615554
1.0,8.0,0.06333473711204038,0.05793042443113983
2.0,8.0,-0.03025163333170772,-0.04329381403677123
3.0,8.0,-0.10760957040186002,-0.11579592291411395
4.0,8.0,-0.002872346017209375,0.007759066950676867
5.0,8.0,-0.06862514405665732,-0.05792878536609719
6.0,8.0,0.00475831015243304,0.01628079640855574
7.0,8.0,0.033983978150848894,0.03647493415071482
8.0,8.0,0.05139374190696118,0.052196114083661795
9.0,8.0,0.06368902630108711,0.05514996304713284
0.0,9.0,0.0036852584362561534,-0.010794059037372444
1.0,9.0,0.07073754267955401,0.06357130333320576
2.0,9.0,-0.038270777269781696,-0.04183438291786368
3.0,9.0,-0.1354905289940224,-0.11689371763116409
4.0,9.0,-0.017285098169100833,-0.004467983645408956
5.0,9.0,-0.061301719971675474,-0.06025039588236662
6.0,9.0,0.037465501421897814,0.029981602475385335
7.0,9.0,0.02760590659450302,0.033551002026570645
8.0,9.0,0.06094754679838506,0.050739622011840006
9.0,9.0,0.049274605210429784,0.05104114298853516


==> pics/PAA_scatter/cifar10_resnet44_rate50.txt <==
class,model,before,after
0.0,0.0,-0.005101516752315776,-0.007159743405399857
1.0,0.0,0.05128039095441788,0.13704811162691147
2.0,0.0,-0.01595891875357243,-0.14153988805630302
3.0,0.0,-0.11134034861914612,-0.17921652345543648
4.0,0.0,-0.016092226535874086,-0.03408319113594731
5.0,0.0,-0.06000177603351074,-0.10166946195732145
6.0,0.0,0.020476951697679227,0.07880454639058831
7.0,0.0,0.045633391860072925,0.05417319350655308
8.0,0.0,0.040015755691322014,0.10406847365458617
9.0,0.0,0.050503046684265196,0.0878047510793332
0.0,1.0,0.009396826149170888,-0.05087450538611476
1.0,1.0,0.07403549128258129,0.14314989409614692
2.0,1.0,-0.05676105858110813,-0.07562176079518546
3.0,1.0,-0.104719451740206,-0.14540995925013556
4.0,1.0,-0.01956117392373364,-0.030761262324272762
5.0,1.0,-0.04866141326237115,-0.10795956346202369
6.0,1.0,0.011693555281873425,-0.009330064234993676
7.0,1.0,0.03579411796986183,0.06857094097652516
8.0,1.0,0.05650582633864552,0.10725705311444292
9.0,1.0,0.03879320400357942,0.09002313104258083
0.0,2.0,0.0037137408411119983,-0.06799006817759723
1.0,2.0,0.0670731707317072,0.15768679084488493
2.0,2.0,-0.048509943644275785,-0.12385797612030906
3.0,2.0,-0.1369055604747467,-0.22491445661492085
4.0,2.0,-0.01922191158670488,-0.018081609178627403
5.0,2.0,-0.05668052539738657,-0.09391526809403562
6.0,2.0,0.025512064926506425,0.05330136921554582
7.0,2.0,0.039434438609979576,0.02421381873797291
8.0,2.0,0.07112546259871197,0.15790339861469332
9.0,2.0,0.05412685546795038,0.13699761719531614
0.0,3.0,0.01667066966527651,0.01899863134214956
1.0,3.0,0.08817109297853541,0.2088935645877925
2.0,3.0,-0.037083736616054595,-0.16360290775267367
3.0,3.0,-0.15592747298031348,-0.22412263550260522
4.0,3.0,-0.01972022678806665,-0.04574352895797198
5.0,3.0,-0.07818473871799896,-0.1509055994540442
6.0,3.0,0.01947237547031659,0.06783390653807979
7.0,3.0,0.06064537207872083,0.028656557191903805
8.0,3.0,0.0614224716446971,0.12832990025237032
9.0,3.0,0.04135870735561952,0.12412726364941494
0.0,4.0,-0.0013454860155336455,-0.06064905430145994
1.0,4.0,0.06809835319471591,0.12748357481425437
2.0,4.0,-0.04176828053838023,-0.1627634965878264
3.0,4.0,-0.10060713080444945,-0.15547615634514123
4.0,4.0,-0.017594940548010685,0.02197650532713901
5.0,4.0,-0.07721732272017183,-0.06710587930750801
6.0,4.0,0.027713444288945784,0.04206854190382587
7.0,4.0,0.048794745710257506,0.03712396993749698
8.0,4.0,0.044755240434918166,0.10734478738346591
9.0,4.0,0.049905113838583856,0.10448140154881305
0.0,5.0,-0.010197481461162818,-0.03946557103771796
1.0,5.0,0.06572137180987137,0.13071761480482982
2.0,5.0,-0.02325169684581508,-0.16665009321195626
3.0,5.0,-0.11029986738154683,-0.14342858021805463
4.0,5.0,-0.010818464925343984,-0.02010295485958118
5.0,5.0,-0.05888257991655417,-0.062198384083292944
6.0,5.0,0.025756820367001228,0.016118174543699425
7.0,5.0,0.032918312052567636,0.04902566736250257
8.0,5.0,0.047343102001196326,0.10399308946219477
9.0,5.0,0.039564983394520414,0.12601221065531149
0.0,6.0,-0.002644198468982072,-0.038778993483433326
1.0,6.0,0.06656243019879382,0.14695502954259027
2.0,6.0,-0.04193882476212189,-0.11873033938761648
3.0,6.0,-0.12345258234428826,-0.15444640398134957
4.0,6.0,-0.010091985298596852,-0.018001982400281936
5.0,6.0,-0.05465194721393064,-0.10159783686659224
6.0,6.0,0.04129668213125737,0.04523243356241343
7.0,6.0,0.04651385259322219,0.04451029242356532
8.0,6.0,0.028165685386489822,0.07126398206210409
9.0,6.0,0.053260476763802765,0.10318150353750105
0.0,7.0,-0.006073992269464329,-0.026138444158778383
1.0,7.0,0.05706384841638423,0.11053830995822832
2.0,7.0,-0.022331101250956463,-0.09805437443628402
3.0,7.0,-0.10551148581612817,-0.14687308176493238
4.0,7.0,-0.011487532616580516,-0.0069024171424720195
5.0,7.0,-0.04505809136322445,-0.060039192893844955
6.0,7.0,0.010258886952138703,-0.029496893018321924
7.0,7.0,0.02947126981536593,0.04414895508889239
8.0,7.0,0.04185116114311914,0.09955967462060801
9.0,7.0,0.04959122948602443,0.10099636989404968
0.0,8.0,-0.01028160571046962,-0.053454114662486445
1.0,8.0,0.06333473711204038,0.14398288781833446
2.0,8.0,-0.03025163333170772,-0.14680271991927166
3.0,8.0,-0.10760957040186002,-0.17182008881139835
4.0,8.0,-0.002872346017209375,-0.006312096709585917
5.0,8.0,-0.06862514405665732,-0.095663461030516
6.0,8.0,0.00475831015243304,0.053095265309372364
7.0,8.0,0.033983978150848894,0.04609475032010233
8.0,8.0,0.05139374190696118,0.10860156934842062
9.0,8.0,0.06368902630108711,0.12052233377935796
0.0,9.0,0.0036852584362561534,-0.05052809604168517
1.0,9.0,0.07073754267955401,0.17049850915453046
2.0,9.0,-0.038270777269781696,-0.1611865913931798
3.0,9.0,-0.1354905289940224,-0.17947083556986929
4.0,9.0,-0.017285098169100833,0.01731153872680887
5.0,9.0,-0.061301719971675474,-0.07359282359282353
6.0,9.0,0.037465501421897814,-0.013251546445117255
7.0,9.0,0.02760590659450302,0.052544261638244126
8.0,9.0,0.06094754679838506,0.10884753269953143
9.0,9.0,0.049274605210429784,0.11854592608955321


==> pics/PAA_scatter/cifar10_resnet44_rate50_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet44,50,1.7266207511722123,-0.0005214628825927555,0.8429378931561349


==> pics/PAA_scatter/cifar10_resnet44_rate5_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet44,5,0.9397223636797187,-0.00013761987210201166,0.962182673095079


==> pics/PAA_scatter/cifar10_resnet56_rate10.txt <==
class,model,before,after
0.0,0.0,-0.004566874062994576,-0.010967274006022164
1.0,0.0,0.056106367329228204,0.05625084372608052
2.0,0.0,-0.050652293746554784,-0.0483113397450235
3.0,0.0,-0.11190053285968028,-0.11029491307875898
4.0,0.0,-0.01273527615330079,-0.01557282577131568
5.0,0.0,-0.05084369449378337,-0.05048467482265159
6.0,0.0,0.022773913228082244,0.02831257282005614
7.0,0.0,0.046297883514904374,0.043536903475895714
8.0,0.0,0.05258740198414407,0.05050751185128099
9.0,0.0,0.05422683473479539,0.05286653917916133
0.0,1.0,-0.004295829668062247,-0.020204078719787678
1.0,1.0,0.05559956022909475,0.06413782713137012
2.0,1.0,-0.03207182688291113,-0.03980504731443406
3.0,1.0,-0.10803240352434777,-0.11451857897941557
4.0,1.0,-0.023111508289751923,-0.012738796595601712
5.0,1.0,-0.03192362811334794,-0.03256219745581446
6.0,1.0,0.026013043371449867,0.024517675766519413
7.0,1.0,0.029013378178376164,0.04012896210748873
8.0,1.0,0.039644328706971356,0.031568628223980474
9.0,1.0,0.04733066528946625,0.05918795054934911
0.0,2.0,0.014848721670202052,-0.005050875996807653
1.0,2.0,0.06508875739644959,0.061770222373518854
2.0,2.0,-0.046855706951454634,-0.04266395764302278
3.0,2.0,-0.1068438093111533,-0.09626622814463454
4.0,2.0,-0.012546442565119737,-0.01852452978253434
5.0,2.0,-0.06781183711063977,-0.06169254375820814
6.0,2.0,0.024606829259008985,0.03258837693830589
7.0,2.0,0.04088783334066348,0.04664554116389285
8.0,2.0,0.04062366213378174,0.029222322216213927
9.0,2.0,0.04402114605220718,0.04799159172681634
0.0,3.0,0.006731290500332187,-0.014124067835704714
1.0,3.0,0.05937532759187377,0.07436800359093855
2.0,3.0,-0.05633939126868146,-0.06079340488230148
3.0,3.0,-0.11649351761274726,-0.10195864034111
4.0,3.0,-0.02599629005044291,-0.020245364445317285
5.0,3.0,-0.052122526068343486,-0.05983044528375281
6.0,3.0,0.048935186858995325,0.04318034575022967
7.0,3.0,0.0318171633430429,0.03533168154462009
8.0,3.0,0.05745885676798377,0.039484353767854106
9.0,3.0,0.046381357831055466,0.057605732517794245
0.0,4.0,-0.006336640114678448,-0.03560075124925223
1.0,4.0,0.06518105849582173,0.07021368637528885
2.0,4.0,-0.029488828002269457,-0.03984911263014629
3.0,4.0,-0.1059257816799451,-0.10881455134988624
4.0,4.0,-0.03131397047245165,-0.0044727536283634675
5.0,4.0,-0.05585110054081506,-0.04135279506079174
6.0,4.0,0.019687644210186886,0.023227258774173806
7.0,4.0,0.04685145440431071,0.04094668330505489
8.0,4.0,0.04644284416944158,0.03732383664462086
9.0,4.0,0.051433951900819966,0.057212253055872624
0.0,5.0,0.0017973159649748644,-0.023386691177745757
1.0,5.0,0.08430574714173562,0.08339864459914248
2.0,5.0,-0.04235703343640314,-0.05749730713516326
3.0,5.0,-0.12910490704619246,-0.12563287525219846
4.0,5.0,-0.02030872341466577,-0.013441007892471966
5.0,5.0,-0.06555522750714035,-0.062254934381466176
6.0,5.0,0.03678572726588089,0.03866645808986588
7.0,5.0,0.02911930559663699,0.03462799172297604
8.0,5.0,0.059087843094216545,0.06552047966481256
9.0,5.0,0.043553407151863725,0.05340597469092494
0.0,6.0,-0.016483114758981426,-0.028955370574236135
1.0,6.0,0.056859821055110095,0.06355607014368538
2.0,6.0,-0.03999487408080059,-0.043364528928833364
3.0,6.0,-0.09077539067486752,-0.1107122649822374
4.0,6.0,-0.026347836197393223,-0.012029528461453306
5.0,6.0,-0.06030580993991784,-0.057683546132391066
6.0,6.0,0.024505692492198146,0.029459321250614005
7.0,6.0,0.03959546615258849,0.04911385917162335
8.0,6.0,0.0499323240430705,0.048334381667715
9.0,6.0,0.0622245176740325,0.06326422115895793
0.0,7.0,-0.0015142253834185865,-0.01258038059407311
1.0,7.0,0.05046174644593771,0.07005031141265233
2.0,7.0,-0.02572074573599893,-0.04009779470100071
3.0,7.0,-0.0928915134294108,-0.10062925932796962
4.0,7.0,-0.027290881621083694,-0.018592538057689848
5.0,7.0,-0.06564393116960354,-0.05342156853386939
6.0,7.0,-0.0006392462752273989,0.02952290045001687
7.0,7.0,0.041333485128583196,0.036349975386688084
8.0,7.0,0.06514542109199833,0.038647302918333425
9.0,7.0,0.053757203497796155,0.04251872524018026
0.0,8.0,0.0035027180117880178,-0.009370499382584474
1.0,8.0,0.0751272499657189,0.08126632780879538
2.0,8.0,-0.05427374134124127,-0.07414092310489681
3.0,8.0,-0.1130886651664269,-0.10517181192874805
4.0,8.0,-0.019418711854090446,-0.02372726051105284
5.0,8.0,-0.06365272548325898,-0.07063542514711846
6.0,8.0,0.02777745782789866,0.04583175242487032
7.0,8.0,0.04044512717608294,0.04386912543383618
8.0,8.0,0.04926895791187328,0.056299306025825814
9.0,8.0,0.048646260753833534,0.04945719365667439
0.0,9.0,-0.0037629047774884287,-0.026442175516842737
1.0,9.0,0.08304878909628811,0.07311302829547227
2.0,9.0,-0.030174783928981857,-0.04390236812438628
3.0,9.0,-0.1295974071498034,-0.13292618562919392
4.0,9.0,-0.00581378008379882,-0.002621712415876619
5.0,9.0,-0.07373947893054682,-0.056008347257590185
6.0,9.0,0.022540384865350212,0.035583183219192044
7.0,9.0,0.03682168770336338,0.04860833202837275
8.0,9.0,0.053281205016115225,0.047314524947500394
9.0,9.0,0.047005448084539506,0.058000306455261136


==> pics/PAA_scatter/cifar10_resnet56_rate10_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet56,10,1.003127577168057,-0.0002134847906120008,0.9591226288718758


==> pics/PAA_scatter/cifar10_resnet56_rate20.txt <==
class,model,before,after
0.0,0.0,-0.004566874062994576,-0.02389173703423059
1.0,0.0,0.056106367329228204,0.06749270108851838
2.0,0.0,-0.050652293746554784,-0.053445516533500916
3.0,0.0,-0.11190053285968028,-0.09436232427350058
4.0,0.0,-0.01273527615330079,-0.022096370276831735
5.0,0.0,-0.05084369449378337,-0.06884031592787433
6.0,0.0,0.022773913228082244,0.010485237470178708
7.0,0.0,0.046297883514904374,0.034565121592647095
8.0,0.0,0.05258740198414407,0.06991160601538293
9.0,0.0,0.05422683473479539,0.0737970558886642
0.0,1.0,-0.004295829668062247,-0.04158743789486601
1.0,1.0,0.05559956022909475,0.07961786793903579
2.0,1.0,-0.03207182688291113,-0.045150180343409486
3.0,1.0,-0.10803240352434777,-0.11876582048547904
4.0,1.0,-0.023111508289751923,-0.010037434908806162
5.0,1.0,-0.03192362811334794,-0.06725697479955389
6.0,1.0,0.026013043371449867,0.030261378113833236
7.0,1.0,0.029013378178376164,0.033233190979340244
8.0,1.0,0.039644328706971356,0.061095659050693266
9.0,1.0,0.04733066528946625,0.0745022164125653
0.0,2.0,0.014848721670202052,-0.02164507548768933
1.0,2.0,0.06508875739644959,0.07821955211218629
2.0,2.0,-0.046855706951454634,-0.05634523803368197
3.0,2.0,-0.1068438093111533,-0.10053131406099645
4.0,2.0,-0.012546442565119737,-0.00206062254648974
5.0,2.0,-0.06781183711063977,-0.06860295386562354
6.0,2.0,0.024606829259008985,0.03271720579336233
7.0,2.0,0.04088783334066348,0.03555097580943633
8.0,2.0,0.04062366213378174,0.042451382339537116
9.0,2.0,0.04402114605220718,0.05335698279709641
0.0,3.0,0.006731290500332187,-0.0287559773240537
1.0,3.0,0.05937532759187377,0.07636407653808294
2.0,3.0,-0.05633939126868146,-0.05559535268966448
3.0,3.0,-0.11649351761274726,-0.11524720685026038
4.0,3.0,-0.02599629005044291,-0.0076335877862596
5.0,3.0,-0.052122526068343486,-0.06459781588884742
6.0,3.0,0.048935186858995325,0.03473537677474357
7.0,3.0,0.0318171633430429,0.029104533342076095
8.0,3.0,0.05745885676798377,0.05135549033907289
9.0,3.0,0.046381357831055466,0.07305179032544143
0.0,4.0,-0.006336640114678448,-0.03844078478772312
1.0,4.0,0.06518105849582173,0.08075743179669277
2.0,4.0,-0.029488828002269457,-0.048768632157202035
3.0,4.0,-0.1059257816799451,-0.11865676299856441
4.0,4.0,-0.03131397047245165,-0.028061383719582344
5.0,4.0,-0.05585110054081506,-0.05249489712801743
6.0,4.0,0.019687644210186886,0.027440853957920366
7.0,4.0,0.04685145440431071,0.04986567375217989
8.0,4.0,0.04644284416944158,0.05756497923285859
9.0,4.0,0.051433951900819966,0.06305198045655531
0.0,5.0,0.0017973159649748644,-0.014147101127558086
1.0,5.0,0.08430574714173562,0.09337466959399508
2.0,5.0,-0.04235703343640314,-0.05036544324131431
3.0,5.0,-0.12910490704619246,-0.12288016661717512
4.0,5.0,-0.02030872341466577,-0.04138315103448292
5.0,5.0,-0.06555522750714035,-0.08115528451763407
6.0,5.0,0.03678572726588089,0.021764031549052612
7.0,5.0,0.02911930559663699,0.04536256476801483
8.0,5.0,0.059087843094216545,0.07901679802116272
9.0,5.0,0.043553407151863725,0.060070835489081556
0.0,6.0,-0.016483114758981426,-0.04099430402513179
1.0,6.0,0.056859821055110095,0.07710428076762706
2.0,6.0,-0.03999487408080059,-0.06570681362010358
3.0,6.0,-0.09077539067486752,-0.0958226631861883
4.0,6.0,-0.026347836197393223,0.00013944140651285953
5.0,6.0,-0.06030580993991784,-0.08192556252460952
6.0,6.0,0.024505692492198146,0.030950124089526566
7.0,6.0,0.03959546615258849,0.05809799811366271
8.0,6.0,0.0499323240430705,0.05029466284175832
9.0,6.0,0.0622245176740325,0.06628218152448652
0.0,7.0,-0.0015142253834185865,-0.036772621678282026
1.0,7.0,0.05046174644593771,0.08678787357466035
2.0,7.0,-0.02572074573599893,-0.037701031405123764
3.0,7.0,-0.0928915134294108,-0.1095029262968195
4.0,7.0,-0.027290881621083694,-0.007546083859265191
5.0,7.0,-0.06564393116960354,-0.07532165596681732
6.0,7.0,-0.0006392462752273989,0.012311323595370266
7.0,7.0,0.041333485128583196,0.037191037191037196
8.0,7.0,0.06514542109199833,0.044735856693426605
9.0,7.0,0.053757203497796155,0.07910785528855345
0.0,8.0,0.0035027180117880178,-0.023555736918337455
1.0,8.0,0.0751272499657189,0.09301780693533274
2.0,8.0,-0.05427374134124127,-0.052142796285251806
3.0,8.0,-0.1130886651664269,-0.1404824150347753
4.0,8.0,-0.019418711854090446,-0.009992475942817214
5.0,8.0,-0.06365272548325898,-0.08805390007017472
6.0,8.0,0.02777745782789866,0.030279569255161128
7.0,8.0,0.04044512717608294,0.06900187441424549
8.0,8.0,0.04926895791187328,0.05413009310076982
9.0,8.0,0.048646260753833534,0.062477381758794436
0.0,9.0,-0.0037629047774884287,-0.032801881639975744
1.0,9.0,0.08304878909628811,0.07837107065709277
2.0,9.0,-0.030174783928981857,-0.06301156982247731
3.0,9.0,-0.1295974071498034,-0.12774005614384643
4.0,9.0,-0.00581378008379882,-0.012417812491674363
5.0,9.0,-0.07373947893054682,-0.06452825961351191
6.0,9.0,0.022540384865350212,0.027038594324220677
7.0,9.0,0.03682168770336338,0.06272390122238355
8.0,9.0,0.053281205016115225,0.05300911569295168
9.0,9.0,0.047005448084539506,0.0703899109328556


==> pics/PAA_scatter/cifar10_resnet56_rate20_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet56,20,1.1152161140068515,-0.0004670893184051945,0.9320806994335609


==> pics/PAA_scatter/cifar10_resnet56_rate4.txt <==
class,model,before,after
0.0,0.0,-0.004566874062994576,-0.008656727715635366
1.0,0.0,0.056106367329228204,0.051968553327618315
2.0,0.0,-0.050652293746554784,-0.045450443258103226
3.0,0.0,-0.11190053285968028,-0.11028492560717408
4.0,0.0,-0.01273527615330079,-0.02072739808670166
5.0,0.0,-0.05084369449378337,-0.045731989107791526
6.0,0.0,0.022773913228082244,0.02497278482573485
7.0,0.0,0.046297883514904374,0.05253288131106068
8.0,0.0,0.05258740198414407,0.045715547703180204
9.0,0.0,0.05422683473479539,0.056915699141847645
0.0,1.0,-0.004295829668062247,-0.009872331208065839
1.0,1.0,0.05559956022909475,0.05906088299669489
2.0,1.0,-0.03207182688291113,-0.043238417336741615
3.0,1.0,-0.10803240352434777,-0.10952477897570193
4.0,1.0,-0.023111508289751923,-0.016919699770740912
5.0,1.0,-0.03192362811334794,-0.033698557789359325
6.0,1.0,0.026013043371449867,0.026104889110963758
7.0,1.0,0.029013378178376164,0.0407485878342599
8.0,1.0,0.039644328706971356,0.04330236430922414
9.0,1.0,0.04733066528946625,0.04447505336614723
0.0,2.0,0.014848721670202052,-0.005816941353766784
1.0,2.0,0.06508875739644959,0.05942602652163118
2.0,2.0,-0.046855706951454634,-0.035717621959120434
3.0,2.0,-0.1068438093111533,-0.10873060062218222
4.0,2.0,-0.012546442565119737,-0.022656702965976834
5.0,2.0,-0.06781183711063977,-0.04400056033459984
6.0,2.0,0.024606829259008985,0.038753809184174794
7.0,2.0,0.04088783334066348,0.03766638037076163
8.0,2.0,0.04062366213378174,0.027014721159532115
9.0,2.0,0.04402114605220718,0.050692414192419384
0.0,3.0,0.006731290500332187,-0.0049051685441871004
1.0,3.0,0.05937532759187377,0.0612844118949026
2.0,3.0,-0.05633939126868146,-0.050880038445365525
3.0,3.0,-0.11649351761274726,-0.09799813780260713
4.0,3.0,-0.02599629005044291,-0.01596010529004741
5.0,3.0,-0.052122526068343486,-0.04669160986110402
6.0,3.0,0.048935186858995325,0.038969886905573
7.0,3.0,0.0318171633430429,0.025134111531925744
8.0,3.0,0.05745885676798377,0.04727757858750938
9.0,3.0,0.046381357831055466,0.040607020762111166
0.0,4.0,-0.006336640114678448,-0.020436268780725783
1.0,4.0,0.06518105849582173,0.060171900725370285
2.0,4.0,-0.029488828002269457,-0.0497925251741597
3.0,4.0,-0.1059257816799451,-0.09977603795253057
4.0,4.0,-0.03131397047245165,-0.021131974889389532
5.0,4.0,-0.05585110054081506,-0.031569434602432965
6.0,4.0,0.019687644210186886,0.03405294931778195
7.0,4.0,0.04685145440431071,0.04423478203354421
8.0,4.0,0.04644284416944158,0.03665086815126905
9.0,4.0,0.051433951900819966,0.045358297113562866
0.0,5.0,0.0017973159649748644,-0.0008939656501461302
1.0,5.0,0.08430574714173562,0.06578159476302416
2.0,5.0,-0.04235703343640314,-0.05046953617428858
3.0,5.0,-0.12910490704619246,-0.12524166885449944
4.0,5.0,-0.02030872341466577,-0.012943162633652172
5.0,5.0,-0.06555522750714035,-0.053563206630173346
6.0,5.0,0.03678572726588089,0.04691593126407589
7.0,5.0,0.02911930559663699,0.027574563871693953
8.0,5.0,0.059087843094216545,0.05738224759046373
9.0,5.0,0.043553407151863725,0.04558244231851446
0.0,6.0,-0.016483114758981426,-0.02656779907510138
1.0,6.0,0.056859821055110095,0.05049792513052302
2.0,6.0,-0.03999487408080059,-0.039679252870458634
3.0,6.0,-0.09077539067486752,-0.08795082728971033
4.0,6.0,-0.026347836197393223,-0.01102374411709479
5.0,6.0,-0.06030580993991784,-0.05507439484787917
6.0,6.0,0.024505692492198146,0.014385956186379991
7.0,6.0,0.03959546615258849,0.05044249748866225
8.0,6.0,0.0499323240430705,0.046289759287064615
9.0,6.0,0.0622245176740325,0.05771410125208623
0.0,7.0,-0.0015142253834185865,-0.018714727646968434
1.0,7.0,0.05046174644593771,0.051685022192410564
2.0,7.0,-0.02572074573599893,-0.0331411369137281
3.0,7.0,-0.0928915134294108,-0.10717863120641123
4.0,7.0,-0.027290881621083694,-0.008215485343579415
5.0,7.0,-0.06564393116960354,-0.03364417211353714
6.0,7.0,-0.0006392462752273989,0.013850370914765006
7.0,7.0,0.041333485128583196,0.04111823046211079
8.0,7.0,0.06514542109199833,0.042045080949867246
9.0,7.0,0.053757203497796155,0.04672166550227289
0.0,8.0,0.0035027180117880178,-0.0020843298464197956
1.0,8.0,0.0751272499657189,0.0722014613667138
2.0,8.0,-0.05427374134124127,-0.048447359793649544
3.0,8.0,-0.1130886651664269,-0.11252301819857467
4.0,8.0,-0.019418711854090446,-0.019341081612367587
5.0,8.0,-0.06365272548325898,-0.06467060701497046
6.0,8.0,0.02777745782789866,0.029888902532243564
7.0,8.0,0.04044512717608294,0.04877680327968489
8.0,8.0,0.04926895791187328,0.04773428840183541
9.0,8.0,0.048646260753833534,0.04415224166785622
0.0,9.0,-0.0037629047774884287,-0.009534963632991106
1.0,9.0,0.08304878909628811,0.08354187259635239
2.0,9.0,-0.030174783928981857,-0.030815943385952452
3.0,9.0,-0.1295974071498034,-0.13104262235937328
4.0,9.0,-0.00581378008379882,0.004576978004238866
5.0,9.0,-0.07373947893054682,-0.05407477740513018
6.0,9.0,0.022540384865350212,0.020844120509274835
7.0,9.0,0.03682168770336338,0.03467101947805101
8.0,9.0,0.053281205016115225,0.04356157294876368
9.0,9.0,0.047005448084539506,0.03857921486043438


==> pics/PAA_scatter/cifar10_resnet56_rate4_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet56,4,0.9376647547719984,-1.8144728958709904e-05,0.9678047006171883


==> pics/PAA_scatter/cifar10_resnet56_rate5.txt <==
class,model,before,after
0.0,0.0,-0.004566874062994576,-0.005409509348011711
1.0,0.0,0.056106367329228204,0.05674709930618677
2.0,0.0,-0.050652293746554784,-0.04103639434144562
3.0,0.0,-0.11190053285968028,-0.11107170423013918
4.0,0.0,-0.01273527615330079,-0.020411907510284537
5.0,0.0,-0.05084369449378337,-0.041457795138918126
6.0,0.0,0.022773913228082244,0.012663801121635305
7.0,0.0,0.046297883514904374,0.04203492446932937
8.0,0.0,0.05258740198414407,0.051635292880429104
9.0,0.0,0.05422683473479539,0.054225527591957264
0.0,1.0,-0.004295829668062247,-0.011894522170009228
1.0,1.0,0.05559956022909475,0.06452235015075558
2.0,1.0,-0.03207182688291113,-0.05212523179367322
3.0,1.0,-0.10803240352434777,-0.11059205750796489
4.0,1.0,-0.023111508289751923,-0.013277905227840205
5.0,1.0,-0.03192362811334794,-0.024792347925126103
6.0,1.0,0.026013043371449867,0.02021340737653052
7.0,1.0,0.029013378178376164,0.03274840728735888
8.0,1.0,0.039644328706971356,0.03596453599612289
9.0,1.0,0.04733066528946625,0.05808278380090153
0.0,2.0,0.014848721670202052,-0.017659630310074687
1.0,2.0,0.06508875739644959,0.0592759196111151
2.0,2.0,-0.046855706951454634,-0.029400146718582446
3.0,2.0,-0.1068438093111533,-0.10449346067853205
4.0,2.0,-0.012546442565119737,-0.01745538334456452
5.0,2.0,-0.06781183711063977,-0.05603927950296661
6.0,2.0,0.024606829259008985,0.03775012187400191
7.0,2.0,0.04088783334066348,0.035179215401666415
8.0,2.0,0.04062366213378174,0.030452085063873938
9.0,2.0,0.04402114605220718,0.058753954537886004
0.0,3.0,0.006731290500332187,-0.0015983108779770794
1.0,3.0,0.05937532759187377,0.0659729296849172
2.0,3.0,-0.05633939126868146,-0.06107720071890304
3.0,3.0,-0.11649351761274726,-0.1026298245570648
4.0,3.0,-0.02599629005044291,-0.02386008428793863
5.0,3.0,-0.052122526068343486,-0.05279316766441786
6.0,3.0,0.048935186858995325,0.041253482154648864
7.0,3.0,0.0318171633430429,0.03138192509902665
8.0,3.0,0.05745885676798377,0.061416388696759555
9.0,3.0,0.046381357831055466,0.03907969885299111
0.0,4.0,-0.006336640114678448,-0.010958428947004422
1.0,4.0,0.06518105849582173,0.06783854415110678
2.0,4.0,-0.029488828002269457,-0.05432536223150045
3.0,4.0,-0.1059257816799451,-0.09509637915208113
4.0,4.0,-0.03131397047245165,-0.013873635173718741
5.0,4.0,-0.05585110054081506,-0.04437685016080796
6.0,4.0,0.019687644210186886,0.019975212179076846
7.0,4.0,0.04685145440431071,0.03524117649955523
8.0,4.0,0.04644284416944158,0.04399828585424303
9.0,4.0,0.051433951900819966,0.04724571060542523
0.0,5.0,0.0017973159649748644,-0.012578793397270277
1.0,5.0,0.08430574714173562,0.07661900574691018
2.0,5.0,-0.04235703343640314,-0.05019552128038637
3.0,5.0,-0.12910490704619246,-0.13893289264945222
4.0,5.0,-0.02030872341466577,-0.012286926158346147
5.0,5.0,-0.06555522750714035,-0.052515841487314384
6.0,5.0,0.03678572726588089,0.03935816509551298
7.0,5.0,0.02911930559663699,0.03784247376026289
8.0,5.0,0.059087843094216545,0.06151011646185833
9.0,5.0,0.043553407151863725,0.049114563084915144
0.0,6.0,-0.016483114758981426,-0.018938612226755348
1.0,6.0,0.056859821055110095,0.05982904487200233
2.0,6.0,-0.03999487408080059,-0.043872937250034626
3.0,6.0,-0.09077539067486752,-0.08691047933607736
4.0,6.0,-0.026347836197393223,-0.0077460907553140645
5.0,6.0,-0.06030580993991784,-0.06828101481598382
6.0,6.0,0.024505692492198146,0.013796278404223258
7.0,6.0,0.03959546615258849,0.04633666035752597
8.0,6.0,0.0499323240430705,0.038976963504976175
9.0,6.0,0.0622245176740325,0.06641746819392653
0.0,7.0,-0.0015142253834185865,-0.017199859857201395
1.0,7.0,0.05046174644593771,0.050579316350704215
2.0,7.0,-0.02572074573599893,-0.025744558596655746
3.0,7.0,-0.0928915134294108,-0.11397034435425983
4.0,7.0,-0.027290881621083694,-0.018363146028675142
5.0,7.0,-0.06564393116960354,-0.04768416596436633
6.0,7.0,-0.0006392462752273989,0.02858632368841004
7.0,7.0,0.041333485128583196,0.03775490411567811
8.0,7.0,0.06514542109199833,0.04457768613151984
9.0,7.0,0.053757203497796155,0.056437103757736494
0.0,8.0,0.0035027180117880178,-0.005209401249005237
1.0,8.0,0.0751272499657189,0.07969929182625628
2.0,8.0,-0.05427374134124127,-0.04995454946882209
3.0,8.0,-0.1130886651664269,-0.10804045335458094
4.0,8.0,-0.019418711854090446,-0.0285086200927785
5.0,8.0,-0.06365272548325898,-0.06472128694350922
6.0,8.0,0.02777745782789866,0.04047516085610563
7.0,8.0,0.04044512717608294,0.046137167124647376
8.0,8.0,0.04926895791187328,0.05120806198266883
9.0,8.0,0.048646260753833534,0.032744223977293846
0.0,9.0,-0.0037629047774884287,-0.023677431606458237
1.0,9.0,0.08304878909628811,0.07215311239905996
2.0,9.0,-0.030174783928981857,-0.040002867669380056
3.0,9.0,-0.1295974071498034,-0.11205347360447358
4.0,9.0,-0.00581378008379882,0.005695159851107281
5.0,9.0,-0.07373947893054682,-0.06875801965678699
6.0,9.0,0.022540384865350212,0.03323344666949411
7.0,9.0,0.03682168770336338,0.03592304732157151
8.0,9.0,0.053281205016115225,0.039742047047226274
9.0,9.0,0.047005448084539506,0.05502358073205603


==> pics/PAA_scatter/cifar10_resnet56_rate50.txt <==
class,model,before,after
0.0,0.0,-0.004566874062994576,-0.06745195167721638
1.0,0.0,0.056106367329228204,0.13213971708036992
2.0,0.0,-0.050652293746554784,-0.10149056387921192
3.0,0.0,-0.11190053285968028,-0.14456000677750522
4.0,0.0,-0.01273527615330079,-0.023826909234027704
5.0,0.0,-0.05084369449378337,-0.05213582020497145
6.0,0.0,0.022773913228082244,0.027764580031921213
7.0,0.0,0.046297883514904374,0.030940869705608106
8.0,0.0,0.05258740198414407,0.08964594211448552
9.0,0.0,0.05422683473479539,0.09459924731375402
0.0,1.0,-0.004295829668062247,-0.04757020506546124
1.0,1.0,0.05559956022909475,0.13372673112807562
2.0,1.0,-0.03207182688291113,-0.08013190745638553
3.0,1.0,-0.10803240352434777,-0.192221230825144
4.0,1.0,-0.023111508289751923,0.007417227022884494
5.0,1.0,-0.03192362811334794,-0.0520033667763274
6.0,1.0,0.026013043371449867,0.002918726731702474
7.0,1.0,0.029013378178376164,0.03162620865217248
8.0,1.0,0.039644328706971356,0.0846201111967163
9.0,1.0,0.04733066528946625,0.09823564455695406
0.0,2.0,0.014848721670202052,-0.019500740110859095
1.0,2.0,0.06508875739644959,0.14330394553815937
2.0,2.0,-0.046855706951454634,-0.13320207536188805
3.0,2.0,-0.1068438093111533,-0.16159106797819614
4.0,2.0,-0.012546442565119737,0.009692781812515589
5.0,2.0,-0.06781183711063977,-0.10344441451903587
6.0,2.0,0.024606829259008985,0.01889066652792421
7.0,2.0,0.04088783334066348,0.030715316429602273
8.0,2.0,0.04062366213378174,0.08429183036931999
9.0,2.0,0.04402114605220718,0.11029973822548485
0.0,3.0,0.006731290500332187,-0.0461705005154458
1.0,3.0,0.05937532759187377,0.1392748953473765
2.0,3.0,-0.05633939126868146,-0.10221443853926929
3.0,3.0,-0.11649351761274726,-0.15716409838848971
4.0,3.0,-0.02599629005044291,-0.005243730889951912
5.0,3.0,-0.052122526068343486,-0.07634294299136152
6.0,3.0,0.048935186858995325,0.02717496564223492
7.0,3.0,0.0318171633430429,0.022368965454878455
8.0,3.0,0.05745885676798377,0.09800129609692157
9.0,3.0,0.046381357831055466,0.09045375734263587
0.0,4.0,-0.006336640114678448,-0.04932139543044431
1.0,4.0,0.06518105849582173,0.13538121450223797
2.0,4.0,-0.029488828002269457,-0.1356561117857725
3.0,4.0,-0.1059257816799451,-0.17918465498350658
4.0,4.0,-0.03131397047245165,0.001882009420420794
5.0,4.0,-0.05585110054081506,-0.0680684363040265
6.0,4.0,0.019687644210186886,0.01097923448652367
7.0,4.0,0.04685145440431071,0.0682423004925742
8.0,4.0,0.04644284416944158,0.08370389014738383
9.0,4.0,0.051433951900819966,0.12022684145448716
0.0,5.0,0.0017973159649748644,-0.01906675121200773
1.0,5.0,0.08430574714173562,0.15061649238133185
2.0,5.0,-0.04235703343640314,-0.11979831118454304
3.0,5.0,-0.12910490704619246,-0.18459859358518907
4.0,5.0,-0.02030872341466577,-0.021330968461955303
5.0,5.0,-0.06555522750714035,-0.11040365764003544
6.0,5.0,0.03678572726588089,0.05165160570110862
7.0,5.0,0.02911930559663699,0.02107133304846311
8.0,5.0,0.059087843094216545,0.10324983204768545
9.0,5.0,0.043553407151863725,0.09827362637165937
0.0,6.0,-0.016483114758981426,-0.028241047477840626
1.0,6.0,0.056859821055110095,0.1263242852355848
2.0,6.0,-0.03999487408080059,-0.11304810583596951
3.0,6.0,-0.09077539067486752,-0.1675719106706423
4.0,6.0,-0.026347836197393223,-0.021341659988762664
5.0,6.0,-0.06030580993991784,-0.08085772253574074
6.0,6.0,0.024505692492198146,0.04700567359927599
7.0,6.0,0.03959546615258849,0.03828657005986955
8.0,6.0,0.0499323240430705,0.10856081315162949
9.0,6.0,0.0622245176740325,0.08354369867269608
0.0,7.0,-0.0015142253834185865,-0.049738852437687074
1.0,7.0,0.05046174644593771,0.13650276210981405
2.0,7.0,-0.02572074573599893,-0.0902455954106527
3.0,7.0,-0.0928915134294108,-0.14219356737130284
4.0,7.0,-0.027290881621083694,-0.025674446215293738
5.0,7.0,-0.06564393116960354,-0.0672889886067742
6.0,7.0,-0.0006392462752273989,0.02399206102117055
7.0,7.0,0.041333485128583196,0.03922354977408984
8.0,7.0,0.06514542109199833,0.06810997221956114
9.0,7.0,0.053757203497796155,0.09419166590681122
0.0,8.0,0.0035027180117880178,-0.02227597296183669
1.0,8.0,0.0751272499657189,0.1302289206617224
2.0,8.0,-0.05427374134124127,-0.11170227968092344
3.0,8.0,-0.1130886651664269,-0.14866201882147215
4.0,8.0,-0.019418711854090446,-0.0337105489016294
5.0,8.0,-0.06365272548325898,-0.12114594029912346
6.0,8.0,0.02777745782789866,0.0490510699705995
7.0,8.0,0.04044512717608294,0.08182222621996726
8.0,8.0,0.04926895791187328,0.09578488082509283
9.0,8.0,0.048646260753833534,0.06708711350758059
0.0,9.0,-0.0037629047774884287,-0.06441804382717552
1.0,9.0,0.08304878909628811,0.1519402817738289
2.0,9.0,-0.030174783928981857,-0.13252501787365376
3.0,9.0,-0.1295974071498034,-0.13532482788218908
4.0,9.0,-0.00581378008379882,-0.007608814379077976
5.0,9.0,-0.07373947893054682,-0.07540679878273751
6.0,9.0,0.022540384865350212,0.04405442364260621
7.0,9.0,0.03682168770336338,0.019957537363462546
8.0,9.0,0.053281205016115225,0.07957238401179624
9.0,9.0,0.047005448084539506,0.1012338748360147


==> pics/PAA_scatter/cifar10_resnet56_rate50_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet56,50,1.605931480617581,-0.0012613337595366242,0.8800129531904252


==> pics/PAA_scatter/cifar10_resnet56_rate5_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet56,5,0.9655212759117338,-0.000143850455283121,0.9628928325160275


==> pics/PAA_scatter/fashion_lenet_rate10.txt <==
class,model,before,after
0.0,0.0,-0.10011085911090553,-0.06724224503459049
1.0,0.0,0.10899775948329572,0.09243686249460464
2.0,0.0,-0.07941928372275855,-0.09651696882692101
3.0,0.0,0.025256134062166976,-0.0008722085547566649
4.0,0.0,-0.11795926809403448,-0.05628688509062654
5.0,0.0,0.09638693061048287,0.08882665879591972
6.0,0.0,-0.14260694329549584,-0.18871168137217023
7.0,0.0,0.041649198349356834,0.04902632180054085
8.0,0.0,0.09013275717136458,0.0901840850513022
9.0,0.0,0.08197537338304478,0.08211171573026363
0.0,1.0,-0.0766673524104878,-0.06146571138175399
1.0,1.0,0.11056877262485498,0.10201020224091234
2.0,1.0,-0.1077028913663679,-0.05622489959839358
3.0,1.0,0.018495005395977558,-0.019083640198127604
4.0,1.0,-0.11318796403636108,-0.05118756814198374
5.0,1.0,0.09579150134120788,0.086712799234528
6.0,1.0,-0.1282268919859103,-0.22039078665584683
7.0,1.0,0.044443117478136715,0.05014387952592392
8.0,1.0,0.08818708479947221,0.0898637972061929
9.0,1.0,0.0717081716414012,0.08708583055408559
0.0,2.0,-0.0991744834966763,-0.07668680685085111
1.0,2.0,0.09668143972070284,0.10347186498312919
2.0,2.0,-0.03543540073232346,-0.02804626499778611
3.0,2.0,0.0011180263647769413,0.0010865561507647776
4.0,2.0,-0.1020278445854348,-0.08066718715379853
5.0,2.0,0.0869023184411499,0.08030785878304772
6.0,2.0,-0.16141496586487514,-0.20853276224916134
7.0,2.0,0.04613952292351886,0.05315421339349969
8.0,2.0,0.08649820502615208,0.08135252761968527
9.0,2.0,0.08290844690155953,0.08213030877912032
0.0,3.0,-0.07728353953614348,-0.04549537987679674
1.0,3.0,0.10818591325737084,0.10144549251152075
2.0,3.0,-0.0712657557065377,-0.04709028281363313
3.0,3.0,0.010023267776240121,-0.007081280788177359
4.0,3.0,-0.12671477848956436,-0.06956086005830905
5.0,3.0,0.10017748770081371,0.08071074964639316
6.0,3.0,-0.14987785959669206,-0.22304258241758246
7.0,3.0,0.05059795261999391,0.0592086484943627
8.0,3.0,0.08601313007677748,0.08049943084803643
9.0,3.0,0.06958117767192322,0.07585263835263836
0.0,4.0,-0.026028296428584625,-0.0547672996691124
1.0,4.0,0.09820495249926013,0.10255694104079568
2.0,4.0,-0.07503695961091084,-0.07085140618441312
3.0,4.0,0.009988489101778509,0.013138415988156956
4.0,4.0,-0.0896347905927944,-0.0596698802220275
5.0,4.0,0.09588149657192445,0.08500781028117008
6.0,4.0,-0.20166351045263825,-0.22420730036981243
7.0,4.0,0.04494210815830184,0.05616302186878723
8.0,4.0,0.07005807397229152,0.08383430563460445
9.0,4.0,0.08225990358377457,0.07898144151920591
0.0,5.0,-0.07388135269079703,-0.08374834946383984
1.0,5.0,0.10628521375831834,0.09806743506635596
2.0,5.0,-0.08182554685390221,-0.037812697955972065
3.0,5.0,0.01088725574436681,0.007865794640682123
4.0,5.0,-0.11204848378205427,-0.05789740096033461
5.0,5.0,0.10161595664813149,0.08920779778750891
6.0,5.0,-0.14982097980024886,-0.22381025375883687
7.0,5.0,0.03528798260716188,0.05038105064391971
8.0,5.0,0.08736484289927263,0.08155034394080629
9.0,5.0,0.0761419114273617,0.08440148953117221
0.0,6.0,-0.06978369753841118,-0.0817156780738464
1.0,6.0,0.10455384643299417,0.09838959273619272
2.0,6.0,-0.07621747922302526,-0.05969876714698904
3.0,6.0,0.020282054379995827,0.0036081105474334
4.0,6.0,-0.12230201136177112,-0.05851403808127908
5.0,6.0,0.09881968072677114,0.09491419116931427
6.0,6.0,-0.14349235474970276,-0.21316123384253038
7.0,6.0,0.04298351022449428,0.05481372484063243
8.0,6.0,0.08039486939607356,0.08294055869493308
9.0,6.0,0.06716889151863657,0.08375153227305367
0.0,7.0,-0.0627868195509132,-0.0349924494360258
1.0,7.0,0.10605085903472646,0.10147942384362203
2.0,7.0,-0.09259463970715737,-0.039955768564566244
3.0,7.0,0.010560298919015245,-0.01550853922869213
4.0,7.0,-0.11382488317575488,-0.07349152908107252
5.0,7.0,0.10143495357503139,0.07880618713493376
6.0,7.0,-0.14749647239919605,-0.22291497244058922
7.0,7.0,0.038898724510833996,0.053327256756404956
8.0,7.0,0.08483207516720766,0.07343407459127818
9.0,7.0,0.07489435228406686,0.08983819283512172
0.0,8.0,-0.08553648802831286,-0.06409100390587497
1.0,8.0,0.11043821038403373,0.10344330609629912
2.0,8.0,-0.07853009903193507,-0.05627067641771144
3.0,8.0,0.023149709539165685,-0.0010373928896336836
4.0,8.0,-0.12017617178301483,-0.06810834912495825
5.0,8.0,0.10241542310085751,0.09335277471134586
6.0,8.0,-0.14169377160243635,-0.21496687700482525
7.0,8.0,0.05120580555592468,0.05204211598319111
8.0,8.0,0.08061007967838557,0.08466602632434378
9.0,8.0,0.060355153522408056,0.07449320667865655
0.0,9.0,-0.07278527522499545,-0.07316934890202126
1.0,9.0,0.10627510131390051,0.10043341533082834
2.0,9.0,-0.06780104921211424,-0.05551834870262574
3.0,9.0,0.014348088357797365,0.01110871440897326
4.0,9.0,-0.11338730329994608,-0.0649565986834229
5.0,9.0,0.09829426364889554,0.09266224073086214
6.0,9.0,-0.17387856188780051,-0.22489935451756463
7.0,9.0,0.05088785291498612,0.055868259218618
8.0,9.0,0.08634903826355297,0.08511856418176723
9.0,9.0,0.0699383396858387,0.08350643880184255


==> pics/PAA_scatter/fashion_lenet_rate10_regression.txt <==
dataset,model,rate,a,b,r2
fashion,lenet,10,0.996211947645809,0.0003975990937679986,0.9016709846698051


==> pics/PAA_scatter/fashion_lenet_rate20.txt <==
class,model,before,after
0.0,0.0,-0.10011085911090553,-0.029729100364821848
1.0,0.0,0.10899775948329572,0.09450664445619031
2.0,0.0,-0.07941928372275855,-0.0530087297407522
3.0,0.0,0.025256134062166976,0.005294666670798037
4.0,0.0,-0.11795926809403448,-0.07916911929588522
5.0,0.0,0.09638693061048287,0.0867887999698052
6.0,0.0,-0.14260694329549584,-0.23360880838942896
7.0,0.0,0.041649198349356834,0.05098967462983329
8.0,0.0,0.09013275717136458,0.07393557265938107
9.0,0.0,0.08197537338304478,0.08890393052792922
0.0,1.0,-0.0766673524104878,-0.0687653956389254
1.0,1.0,0.11056877262485498,0.10324159736270998
2.0,1.0,-0.1077028913663679,-0.05188132388408801
3.0,1.0,0.018495005395977558,0.0012182985888882683
4.0,1.0,-0.11318796403636108,-0.0846512181524122
5.0,1.0,0.09579150134120788,0.09427709981182036
6.0,1.0,-0.1282268919859103,-0.21701683413806613
7.0,1.0,0.044443117478136715,0.05359673906896104
8.0,1.0,0.08818708479947221,0.07817593862956204
9.0,1.0,0.0717081716414012,0.08828919912285027
0.0,2.0,-0.0991744834966763,-0.03532219755054037
1.0,2.0,0.09668143972070284,0.10599853800111458
2.0,2.0,-0.03543540073232346,-0.05067180190835254
3.0,2.0,0.0011180263647769413,0.005187867210909068
4.0,2.0,-0.1020278445854348,-0.09026194857493033
5.0,2.0,0.0869023184411499,0.09455226674613824
6.0,2.0,-0.16141496586487514,-0.23022164879417184
7.0,2.0,0.04613952292351886,0.04696977653216708
8.0,2.0,0.08649820502615208,0.0743049898814175
9.0,2.0,0.08290844690155953,0.09104888446236943
0.0,3.0,-0.07728353953614348,-0.048575113602451966
1.0,3.0,0.10818591325737084,0.103791113663912
2.0,3.0,-0.0712657557065377,-0.0601301736160005
3.0,3.0,0.010023267776240121,-0.031581861814034454
4.0,3.0,-0.12671477848956436,-0.07638767000547587
5.0,3.0,0.10017748770081371,0.0894104146738085
6.0,3.0,-0.14987785959669206,-0.19383538972387698
7.0,3.0,0.05059795261999391,0.059486249541354015
8.0,3.0,0.08601313007677748,0.07218952596843033
9.0,3.0,0.06958117767192322,0.07291690342143503
0.0,4.0,-0.026028296428584625,-0.07213051662091828
1.0,4.0,0.09820495249926013,0.10661896468250727
2.0,4.0,-0.07503695961091084,-0.04589550050921626
3.0,4.0,0.009988489101778509,-0.006014982264781108
4.0,4.0,-0.0896347905927944,-0.07304647859858765
5.0,4.0,0.09588149657192445,0.09140882318454654
6.0,4.0,-0.20166351045263825,-0.2192993753255293
7.0,4.0,0.04494210815830184,0.049312787475944135
8.0,4.0,0.07005807397229152,0.07910364239240285
9.0,4.0,0.08225990358377457,0.0893490020518561
0.0,5.0,-0.07388135269079703,-0.06314025846427221
1.0,5.0,0.10628521375831834,0.10150035943695937
2.0,5.0,-0.08182554685390221,-0.03433058962801584
3.0,5.0,0.01088725574436681,0.00201748486886351
4.0,5.0,-0.11204848378205427,-0.0781898404054653
5.0,5.0,0.10161595664813149,0.08922059888847576
6.0,5.0,-0.14982097980024886,-0.22581068446864702
7.0,5.0,0.03528798260716188,0.042551993339843074
8.0,5.0,0.08736484289927263,0.08391153134215767
9.0,5.0,0.0761419114273617,0.09003929842516684
0.0,6.0,-0.06978369753841118,-0.05110554364191764
1.0,6.0,0.10455384643299417,0.11343180968257689
2.0,6.0,-0.07621747922302526,-0.04172252788541483
3.0,6.0,0.020282054379995827,-0.004878554931598311
4.0,6.0,-0.12230201136177112,-0.08323961757741173
5.0,6.0,0.09881968072677114,0.09528950446509604
6.0,6.0,-0.14349235474970276,-0.2240786858109856
7.0,6.0,0.04298351022449428,0.04760244660813712
8.0,6.0,0.08039486939607356,0.06607676361263748
9.0,6.0,0.06716889151863657,0.0893670445277347
0.0,7.0,-0.0627868195509132,-0.07086223984142723
1.0,7.0,0.10605085903472646,0.09640819829370487
2.0,7.0,-0.09259463970715737,-0.05224703611800391
3.0,7.0,0.010560298919015245,-0.032129443844214685
4.0,7.0,-0.11382488317575488,-0.06642080925681743
5.0,7.0,0.10143495357503139,0.08444316181762472
6.0,7.0,-0.14749647239919605,-0.1845198569414835
7.0,7.0,0.038898724510833996,0.06384318636553382
8.0,7.0,0.08483207516720766,0.07271368809098369
9.0,7.0,0.07489435228406686,0.0755360311250775
0.0,8.0,-0.08553648802831286,-0.04789492452980436
1.0,8.0,0.11043821038403373,0.1080451143076211
2.0,8.0,-0.07853009903193507,-0.055957267151580656
3.0,8.0,0.023149709539165685,-0.01966432868475319
4.0,8.0,-0.12017617178301483,-0.09566843373411447
5.0,8.0,0.10241542310085751,0.09025161233167774
6.0,8.0,-0.14169377160243635,-0.19638605333259407
7.0,8.0,0.05120580555592468,0.049479458188738404
8.0,8.0,0.08061007967838557,0.07863740963792308
9.0,8.0,0.060355153522408056,0.08534999127742289
0.0,9.0,-0.07278527522499545,-0.07469456044663186
1.0,9.0,0.10627510131390051,0.10361247642950613
2.0,9.0,-0.06780104921211424,-0.04543718976708663
3.0,9.0,0.014348088357797365,-0.0207113087136417
4.0,9.0,-0.11338730329994608,-0.08940390466932059
5.0,9.0,0.09829426364889554,0.08587065108804248
6.0,9.0,-0.17387856188780051,-0.17445029776723733
7.0,9.0,0.05088785291498612,0.05445988346033166
8.0,9.0,0.08634903826355297,0.07734685381467243
9.0,9.0,0.0699383396858387,0.06816879296926402


==> pics/PAA_scatter/fashion_lenet_rate20_regression.txt <==
dataset,model,rate,a,b,r2
fashion,lenet,20,0.9888147572999038,-0.0003904402691695863,0.9019133670934374


==> pics/PAA_scatter/fashion_lenet_rate30.txt <==
class,model,before,after
0.0,0.0,-0.10011085911090553,-0.07420327218202316
1.0,0.0,0.10899775948329572,0.1046104671708408
2.0,0.0,-0.07941928372275855,-0.06280021428100115
3.0,0.0,0.025256134062166976,0.009566420643983447
4.0,0.0,-0.11795926809403448,-0.06693587860988738
5.0,0.0,0.09638693061048287,0.09061023537705909
6.0,0.0,-0.14260694329549584,-0.2502432057805483
7.0,0.0,0.041649198349356834,0.06370677142559927
8.0,0.0,0.09013275717136458,0.09557181654530975
9.0,0.0,0.08197537338304478,0.09840826566065396
0.0,1.0,-0.0766673524104878,-0.05518664136304451
1.0,1.0,0.11056877262485498,0.10020066211253024
2.0,1.0,-0.1077028913663679,-0.035935173722425634
3.0,1.0,0.018495005395977558,0.002978631692903566
4.0,1.0,-0.11318796403636108,-0.0854469552890347
5.0,1.0,0.09579150134120788,0.0791788120928032
6.0,1.0,-0.1282268919859103,-0.22770074939735058
7.0,1.0,0.044443117478136715,0.046156879713868
8.0,1.0,0.08818708479947221,0.09114551263012259
9.0,1.0,0.0717081716414012,0.09177640419242147
0.0,2.0,-0.0991744834966763,-0.049906834147766456
1.0,2.0,0.09668143972070284,0.10241851665921378
2.0,2.0,-0.03543540073232346,-0.054294689842273376
3.0,2.0,0.0011180263647769413,0.01271646528043648
4.0,2.0,-0.1020278445854348,-0.09337479618326848
5.0,2.0,0.0869023184411499,0.09863697986870885
6.0,2.0,-0.16141496586487514,-0.22414762918911788
7.0,2.0,0.04613952292351886,0.04991434222159262
8.0,2.0,0.08649820502615208,0.0638809788883458
9.0,2.0,0.08290844690155953,0.09402302195993195
0.0,3.0,-0.07728353953614348,-0.06629161968806775
1.0,3.0,0.10818591325737084,0.10318586017317634
2.0,3.0,-0.0712657557065377,-0.05651455707446163
3.0,3.0,0.010023267776240121,-0.01071283847413875
4.0,3.0,-0.12671477848956436,-0.06668034184493095
5.0,3.0,0.10017748770081371,0.08987649676840379
6.0,3.0,-0.14987785959669206,-0.21392729282983727
7.0,3.0,0.05059795261999391,0.05423244614941045
8.0,3.0,0.08601313007677748,0.06880134914268654
9.0,3.0,0.06958117767192322,0.09052050224172685
0.0,4.0,-0.026028296428584625,-0.07501305204691633
1.0,4.0,0.09820495249926013,0.11493440219454149
2.0,4.0,-0.07503695961091084,-0.037129665365088535
3.0,4.0,0.009988489101778509,-0.008142230404894504
4.0,4.0,-0.0896347905927944,-0.08426634030844687
5.0,4.0,0.09588149657192445,0.09358562323535052
6.0,4.0,-0.20166351045263825,-0.21101846689024598
7.0,4.0,0.04494210815830184,0.054581362605073784
8.0,4.0,0.07005807397229152,0.06895779587287618
9.0,4.0,0.08225990358377457,0.08334267249430315
0.0,5.0,-0.07388135269079703,-0.03864617747994818
1.0,5.0,0.10628521375831834,0.10841482995183185
2.0,5.0,-0.08182554685390221,-0.052461807266699564
3.0,5.0,0.01088725574436681,0.007423358592741967
4.0,5.0,-0.11204848378205427,-0.06199938169247638
5.0,5.0,0.10161595664813149,0.10157276310027728
6.0,5.0,-0.14982097980024886,-0.2720567816129506
7.0,5.0,0.03528798260716188,0.052222724499782776
8.0,5.0,0.08736484289927263,0.08928263767353713
9.0,5.0,0.0761419114273617,0.0922930368036345
0.0,6.0,-0.06978369753841118,-0.05823015887818405
1.0,6.0,0.10455384643299417,0.11339645023553145
2.0,6.0,-0.07621747922302526,-0.05316991947886475
3.0,6.0,0.020282054379995827,0.011209852328927728
4.0,6.0,-0.12230201136177112,-0.07766741977290925
5.0,6.0,0.09881968072677114,0.09110894993387973
6.0,6.0,-0.14349235474970276,-0.24997729036810276
7.0,6.0,0.04298351022449428,0.05649507978306043
8.0,6.0,0.08039486939607356,0.078246897397408
9.0,6.0,0.06716889151863657,0.09496406151009455
0.0,7.0,-0.0627868195509132,-0.060475712464255635
1.0,7.0,0.10605085903472646,0.10225894903586427
2.0,7.0,-0.09259463970715737,-0.05240705449265713
3.0,7.0,0.010560298919015245,-0.014538685453931851
4.0,7.0,-0.11382488317575488,-0.10129817371563123
5.0,7.0,0.10143495357503139,0.09553011252011918
6.0,7.0,-0.14749647239919605,-0.19448520705645875
7.0,7.0,0.038898724510833996,0.032302437128626765
8.0,7.0,0.08483207516720766,0.08373273678974948
9.0,7.0,0.07489435228406686,0.10035120911353572
0.0,8.0,-0.08553648802831286,-0.049598734825835725
1.0,8.0,0.11043821038403373,0.10612689496852379
2.0,8.0,-0.07853009903193507,-0.04950380896193236
3.0,8.0,0.023149709539165685,-0.009814918552010134
4.0,8.0,-0.12017617178301483,-0.09161787956481006
5.0,8.0,0.10241542310085751,0.09368931046466472
6.0,8.0,-0.14169377160243635,-0.21670418680138587
7.0,8.0,0.05120580555592468,0.043658269700663735
8.0,8.0,0.08061007967838557,0.0797805137170012
9.0,8.0,0.060355153522408056,0.09540515748243937
0.0,9.0,-0.07278527522499545,-0.06340096754752216
1.0,9.0,0.10627510131390051,0.10831437291389598
2.0,9.0,-0.06780104921211424,-0.049786710055645986
3.0,9.0,0.014348088357797365,0.00575997139171648
4.0,9.0,-0.11338730329994608,-0.09222439522954205
5.0,9.0,0.09829426364889554,0.10804997142764225
6.0,9.0,-0.17387856188780051,-0.21254239700196859
7.0,9.0,0.05088785291498612,0.03955602035164742
8.0,9.0,0.08634903826355297,0.061131664168858874
9.0,9.0,0.0699383396858387,0.09207430528868088


==> pics/PAA_scatter/fashion_lenet_rate30_regression.txt <==
dataset,model,rate,a,b,r2
fashion,lenet,30,1.0430089854128939,7.306321615309155e-05,0.8940496886508235


==> pics/PAA_scatter/fashion_lenet_rate4.txt <==
class,model,before,after
0.0,0.0,-0.10011085911090553,-0.04424876119054048
1.0,0.0,0.10899775948329572,0.09703775154548985
2.0,0.0,-0.07941928372275855,-0.04928506236689987
3.0,0.0,0.025256134062166976,-0.015833198398603192
4.0,0.0,-0.11795926809403448,-0.10825020608871955
5.0,0.0,0.09638693061048287,0.07842291433008376
6.0,0.0,-0.14260694329549584,-0.18029544630291794
7.0,0.0,0.041649198349356834,0.05229025812086885
8.0,0.0,0.09013275717136458,0.09141454953182468
9.0,0.0,0.08197537338304478,0.07563815577398517
0.0,1.0,-0.0766673524104878,-0.049138065266662735
1.0,1.0,0.11056877262485498,0.08907636463872072
2.0,1.0,-0.1077028913663679,-0.05072673391960338
3.0,1.0,0.018495005395977558,0.017278421796344312
4.0,1.0,-0.11318796403636108,-0.09100159702717077
5.0,1.0,0.09579150134120788,0.09222956362466388
6.0,1.0,-0.1282268919859103,-0.21138190981793675
7.0,1.0,0.044443117478136715,0.05643997700380026
8.0,1.0,0.08818708479947221,0.07809637342077098
9.0,1.0,0.0717081716414012,0.07654347182136267
0.0,2.0,-0.0991744834966763,-0.049625394009472155
1.0,2.0,0.09668143972070284,0.09425474942850304
2.0,2.0,-0.03543540073232346,-0.05821311635275999
3.0,2.0,0.0011180263647769413,-0.006156466654196264
4.0,2.0,-0.1020278445854348,-0.07620711217636747
5.0,2.0,0.0869023184411499,0.07797119660962654
6.0,2.0,-0.16141496586487514,-0.19744038756333288
7.0,2.0,0.04613952292351886,0.04241538990402498
8.0,2.0,0.08649820502615208,0.08205301525427577
9.0,2.0,0.08290844690155953,0.09378699022783732
0.0,3.0,-0.07728353953614348,-0.05906865698751771
1.0,3.0,0.10818591325737084,0.09997075770047215
2.0,3.0,-0.0712657557065377,-0.0783060816293482
3.0,3.0,0.010023267776240121,-0.02363827557035538
4.0,3.0,-0.12671477848956436,-0.07077649376892162
5.0,3.0,0.10017748770081371,0.08570159857904078
6.0,3.0,-0.14987785959669206,-0.17397200099314347
7.0,3.0,0.05059795261999391,0.05014708602176798
8.0,3.0,0.08601313007677748,0.08220370178441871
9.0,3.0,0.06958117767192322,0.0819199555228234
0.0,4.0,-0.026028296428584625,-0.05597836056621638
1.0,4.0,0.09820495249926013,0.1058940637421459
2.0,4.0,-0.07503695961091084,-0.06433477227813308
3.0,4.0,0.009988489101778509,-0.027091737106825543
4.0,4.0,-0.0896347905927944,-0.06938458503154822
5.0,4.0,0.09588149657192445,0.08932947204277114
6.0,4.0,-0.20166351045263825,-0.19614278077229053
7.0,4.0,0.04494210815830184,0.045306930830919974
8.0,4.0,0.07005807397229152,0.08704823324528309
9.0,4.0,0.08225990358377457,0.08194491328724017
0.0,5.0,-0.07388135269079703,-0.04923892450840403
1.0,5.0,0.10628521375831834,0.09182261588678708
2.0,5.0,-0.08182554685390221,-0.050216964655467225
3.0,5.0,0.01088725574436681,0.0015484614415096393
4.0,5.0,-0.11204848378205427,-0.08182420970144746
5.0,5.0,0.10161595664813149,0.08830343917336468
6.0,5.0,-0.14982097980024886,-0.20827212961075295
7.0,5.0,0.03528798260716188,0.0459391170413444
8.0,5.0,0.08736484289927263,0.08505781616709357
9.0,5.0,0.0761419114273617,0.08238047621117929
0.0,6.0,-0.06978369753841118,-0.05954910189202659
1.0,6.0,0.10455384643299417,0.10231639888012775
2.0,6.0,-0.07621747922302526,-0.08384757841283144
3.0,6.0,0.020282054379995827,-0.021829384202999312
4.0,6.0,-0.12230201136177112,-0.0582379035413348
5.0,6.0,0.09881968072677114,0.0826724727047343
6.0,6.0,-0.14349235474970276,-0.18574126957963163
7.0,6.0,0.04298351022449428,0.04715940051974806
8.0,6.0,0.08039486939607356,0.0900419509149175
9.0,6.0,0.06716889151863657,0.08400429821368162
0.0,7.0,-0.0627868195509132,-0.051176457374521464
1.0,7.0,0.10605085903472646,0.10074150770040226
2.0,7.0,-0.09259463970715737,-0.0807657113985375
3.0,7.0,0.010560298919015245,-0.022910433947797702
4.0,7.0,-0.11382488317575488,-0.06793683075411656
5.0,7.0,0.10143495357503139,0.0736384655440851
6.0,7.0,-0.14749647239919605,-0.17402367243324535
7.0,7.0,0.038898724510833996,0.049679438166999705
8.0,7.0,0.08483207516720766,0.08175891311672995
9.0,7.0,0.07489435228406686,0.08368287584950367
0.0,8.0,-0.08553648802831286,-0.04902522832408494
1.0,8.0,0.11043821038403373,0.10197942491966795
2.0,8.0,-0.07853009903193507,-0.07684932453442977
3.0,8.0,0.023149709539165685,-0.027695245471480164
4.0,8.0,-0.12017617178301483,-0.060994196717869244
5.0,8.0,0.10241542310085751,0.08338604854983094
6.0,8.0,-0.14169377160243635,-0.19227693578767444
7.0,8.0,0.05120580555592468,0.05177865751366977
8.0,8.0,0.08061007967838557,0.07880324759733201
9.0,8.0,0.060355153522408056,0.08268500450722788
0.0,9.0,-0.07278527522499545,-0.05406474013101039
1.0,9.0,0.10627510131390051,0.09687678649456134
2.0,9.0,-0.06780104921211424,-0.04650986242921566
3.0,9.0,0.014348088357797365,-0.0018881874689618354
4.0,9.0,-0.11338730329994608,-0.07484747040936905
5.0,9.0,0.09829426364889554,0.08918326193999034
6.0,9.0,-0.17387856188780051,-0.21765684377120184
7.0,9.0,0.05088785291498612,0.04555777425726464
8.0,9.0,0.08634903826355297,0.08381102941013666
9.0,9.0,0.0699383396858387,0.08858173808083036


==> pics/PAA_scatter/fashion_lenet_rate40.txt <==
class,model,before,after
0.0,0.0,-0.10011085911090553,-0.048896310769274615
1.0,0.0,0.10899775948329572,0.11410113107027682
2.0,0.0,-0.07941928372275855,-0.05397228607128736
3.0,0.0,0.025256134062166976,0.015363834579895931
4.0,0.0,-0.11795926809403448,-0.13512104231702327
5.0,0.0,0.09638693061048287,0.09943281798986543
6.0,0.0,-0.14260694329549584,-0.24527998338196433
7.0,0.0,0.041649198349356834,0.0584906411139267
8.0,0.0,0.09013275717136458,0.0863234583936423
9.0,0.0,0.08197537338304478,0.11215978608911477
0.0,1.0,-0.0766673524104878,-0.04719009739703214
1.0,1.0,0.11056877262485498,0.11770197705215955
2.0,1.0,-0.1077028913663679,-0.059680237226347355
3.0,1.0,0.018495005395977558,-0.013387103736179708
4.0,1.0,-0.11318796403636108,-0.09881276274553513
5.0,1.0,0.09579150134120788,0.09527679794292684
6.0,1.0,-0.1282268919859103,-0.23867250839107348
7.0,1.0,0.044443117478136715,0.07205000700955771
8.0,1.0,0.08818708479947221,0.0820383886437924
9.0,1.0,0.0717081716414012,0.0778320627502812
0.0,2.0,-0.0991744834966763,-0.05196612975577723
1.0,2.0,0.09668143972070284,0.10808973487423512
2.0,2.0,-0.03543540073232346,-0.06981451032658569
3.0,2.0,0.0011180263647769413,0.021011376613368864
4.0,2.0,-0.1020278445854348,-0.10585339998437665
5.0,2.0,0.0869023184411499,0.09639334656329893
6.0,2.0,-0.16141496586487514,-0.22858479058487743
7.0,2.0,0.04613952292351886,0.04981877216086417
8.0,2.0,0.08649820502615208,0.07636528438703818
9.0,2.0,0.08290844690155953,0.09840256269317221
0.0,3.0,-0.07728353953614348,-0.05794501046543903
1.0,3.0,0.10818591325737084,0.12216661597077698
2.0,3.0,-0.0712657557065377,-0.04453261384067504
3.0,3.0,0.010023267776240121,0.008401341330032105
4.0,3.0,-0.12671477848956436,-0.11581039158149722
5.0,3.0,0.10017748770081371,0.11012876320155501
6.0,3.0,-0.14987785959669206,-0.253972002696978
7.0,3.0,0.05059795261999391,0.056094787859020064
8.0,3.0,0.08601313007677748,0.08427122982759064
9.0,3.0,0.06958117767192322,0.11385042713134581
0.0,4.0,-0.026028296428584625,-0.045698807414454715
1.0,4.0,0.09820495249926013,0.11162464172014916
2.0,4.0,-0.07503695961091084,-0.07161940521749885
3.0,4.0,0.009988489101778509,0.000993108573814511
4.0,4.0,-0.0896347905927944,-0.105174130704597
5.0,4.0,0.09588149657192445,0.10717982044431607
6.0,4.0,-0.20166351045263825,-0.2392832724430888
7.0,4.0,0.04494210815830184,0.06794107635111235
8.0,4.0,0.07005807397229152,0.07706654941563602
9.0,4.0,0.08225990358377457,0.09567892913045435
0.0,5.0,-0.07388135269079703,-0.052951732541242275
1.0,5.0,0.10628521375831834,0.11932882114799201
2.0,5.0,-0.08182554685390221,-0.05707869300567663
3.0,5.0,0.01088725574436681,-0.013116218901491719
4.0,5.0,-0.11204848378205427,-0.07251760335727468
5.0,5.0,0.10161595664813149,0.09454941810645232
6.0,5.0,-0.14982097980024886,-0.2659703186276912
7.0,5.0,0.03528798260716188,0.06326718688287553
8.0,5.0,0.08736484289927263,0.09431930009496345
9.0,5.0,0.0761419114273617,0.10316952656413685
0.0,6.0,-0.06978369753841118,-0.0631870150915354
1.0,6.0,0.10455384643299417,0.1134140307633194
2.0,6.0,-0.07621747922302526,-0.05651169600156156
3.0,6.0,0.020282054379995827,0.0030236815630565266
4.0,6.0,-0.12230201136177112,-0.11207793566407312
5.0,6.0,0.09881968072677114,0.10520181654989486
6.0,6.0,-0.14349235474970276,-0.23524234856351012
7.0,6.0,0.04298351022449428,0.051269150692548136
8.0,6.0,0.08039486939607356,0.08554624574007912
9.0,6.0,0.06716889151863657,0.1058571495247863
0.0,7.0,-0.0627868195509132,-0.053592122036660556
1.0,7.0,0.10605085903472646,0.1295128058077241
2.0,7.0,-0.09259463970715737,-0.04535092853524846
3.0,7.0,0.010560298919015245,0.007395164596271911
4.0,7.0,-0.11382488317575488,-0.11791691011946619
5.0,7.0,0.10143495357503139,0.11280197157322558
6.0,7.0,-0.14749647239919605,-0.24752833796429277
7.0,7.0,0.038898724510833996,0.044671331255842016
8.0,7.0,0.08483207516720766,0.08398383584849003
9.0,7.0,0.07489435228406686,0.08832110782124782
0.0,8.0,-0.08553648802831286,-0.06552820961927781
1.0,8.0,0.11043821038403373,0.12228550827031383
2.0,8.0,-0.07853009903193507,-0.03881574579614079
3.0,8.0,0.023149709539165685,-0.02259994107142312
4.0,8.0,-0.12017617178301483,-0.11987049203909163
5.0,8.0,0.10241542310085751,0.09104099640136995
6.0,8.0,-0.14169377160243635,-0.20883629353977465
7.0,8.0,0.05120580555592468,0.06206334433193862
8.0,8.0,0.08061007967838557,0.08432070013302652
9.0,8.0,0.060355153522408056,0.08714425115154013
0.0,9.0,-0.07278527522499545,-0.08149533872568923
1.0,9.0,0.10627510131390051,0.11574951250727564
2.0,9.0,-0.06780104921211424,-0.020541377604387043
3.0,9.0,0.014348088357797365,-0.0012509754730939283
4.0,9.0,-0.11338730329994608,-0.12755952225159436
5.0,9.0,0.09829426364889554,0.097213839123504
6.0,9.0,-0.17387856188780051,-0.18777743979700853
7.0,9.0,0.05088785291498612,0.05032328332823618
8.0,9.0,0.08634903826355297,0.05907647868445693
9.0,9.0,0.0699383396858387,0.08953817887126814


==> pics/PAA_scatter/fashion_lenet_rate40_regression.txt <==
dataset,model,rate,a,b,r2
fashion,lenet,40,1.130640613125137,-0.0002188738195096112,0.9143423663412137


==> pics/PAA_scatter/fashion_lenet_rate4_regression.txt <==
dataset,model,rate,a,b,r2
fashion,lenet,4,0.9555699068029846,-0.00026303509707821754,0.9184881359323991


==> pics/PAA_scatter/fashion_lenet_rate50.txt <==
class,model,before,after
0.0,0.0,-0.10011085911090553,-0.015758285924056425
1.0,0.0,0.10899775948329572,0.12758240757772546
2.0,0.0,-0.07941928372275855,-0.07518156522130688
3.0,0.0,0.025256134062166976,-0.0018665447481641608
4.0,0.0,-0.11795926809403448,-0.11592438558799424
5.0,0.0,0.09638693061048287,0.12557462347037032
6.0,0.0,-0.14260694329549584,-0.281532727234342
7.0,0.0,0.041649198349356834,0.028697075024393674
8.0,0.0,0.09013275717136458,0.10724496160380648
9.0,0.0,0.08197537338304478,0.11906934614114133
0.0,1.0,-0.0766673524104878,-0.08762571539701063
1.0,1.0,0.11056877262485498,0.13050667573573818
2.0,1.0,-0.1077028913663679,-0.06514633530539687
3.0,1.0,0.018495005395977558,0.013869984227340051
4.0,1.0,-0.11318796403636108,-0.13001965068114027
5.0,1.0,0.09579150134120788,0.10054899478926115
6.0,1.0,-0.1282268919859103,-0.26564841807341166
7.0,1.0,0.044443117478136715,0.0819127084038779
8.0,1.0,0.08818708479947221,0.11275266307825499
9.0,1.0,0.0717081716414012,0.09694117323417685
0.0,2.0,-0.0991744834966763,-0.0932583760257514
1.0,2.0,0.09668143972070284,0.14428092455032038
2.0,2.0,-0.03543540073232346,-0.0663593526608196
3.0,2.0,0.0011180263647769413,0.009683107262823043
4.0,2.0,-0.1020278445854348,-0.10617879060555754
5.0,2.0,0.0869023184411499,0.10926155847018731
6.0,2.0,-0.16141496586487514,-0.27773078676872415
7.0,2.0,0.04613952292351886,0.06624445666919379
8.0,2.0,0.08649820502615208,0.11500419658820507
9.0,2.0,0.08290844690155953,0.09564612896888365
0.0,3.0,-0.07728353953614348,-0.05675727299095195
1.0,3.0,0.10818591325737084,0.13294909250541156
2.0,3.0,-0.0712657557065377,-0.09853255195544547
3.0,3.0,0.010023267776240121,-0.014688932333939695
4.0,3.0,-0.12671477848956436,-0.10130742766982133
5.0,3.0,0.10017748770081371,0.118147668201698
6.0,3.0,-0.14987785959669206,-0.2750660215897688
7.0,3.0,0.05059795261999391,0.05977156534097915
8.0,3.0,0.08601313007677748,0.12220278808734933
9.0,3.0,0.06958117767192322,0.12407703578850593
0.0,4.0,-0.026028296428584625,-0.04917859595372668
1.0,4.0,0.09820495249926013,0.12844738062634628
2.0,4.0,-0.07503695961091084,-0.03499707657322388
3.0,4.0,0.009988489101778509,0.004180549777064815
4.0,4.0,-0.0896347905927944,-0.11894930115356844
5.0,4.0,0.09588149657192445,0.1127633486069013
6.0,4.0,-0.20166351045263825,-0.3036096963013328
7.0,4.0,0.04494210815830184,0.0535475805241039
8.0,4.0,0.07005807397229152,0.10811778446874319
9.0,4.0,0.08225990358377457,0.11916213175330226
0.0,5.0,-0.07388135269079703,-0.036717151390112696
1.0,5.0,0.10628521375831834,0.1246861071729723
2.0,5.0,-0.08182554685390221,-0.07432994881688866
3.0,5.0,0.01088725574436681,0.011624473700526024
4.0,5.0,-0.11204848378205427,-0.1337222488433998
5.0,5.0,0.10161595664813149,0.12194457593794868
6.0,5.0,-0.14982097980024886,-0.29737722453516785
7.0,5.0,0.03528798260716188,0.05692152166031961
8.0,5.0,0.08736484289927263,0.10566258026853463
9.0,5.0,0.0761419114273617,0.12918364337935165
0.0,6.0,-0.06978369753841118,-0.07088550983899813
1.0,6.0,0.10455384643299417,0.1414768152323214
2.0,6.0,-0.07621747922302526,-0.08979637253811057
3.0,6.0,0.020282054379995827,0.0007047216349541977
4.0,6.0,-0.12230201136177112,-0.10875247881737872
5.0,6.0,0.09881968072677114,0.11264982570077836
6.0,6.0,-0.14349235474970276,-0.2534207377347692
7.0,6.0,0.04298351022449428,0.06351416117032209
8.0,6.0,0.08039486939607356,0.08961606183256735
9.0,6.0,0.06716889151863657,0.10043647952703177
0.0,7.0,-0.0627868195509132,-0.06146131058337365
1.0,7.0,0.10605085903472646,0.13356190170103593
2.0,7.0,-0.09259463970715737,-0.06845781977007907
3.0,7.0,0.010560298919015245,-0.006267377011983125
4.0,7.0,-0.11382488317575488,-0.12866082277036528
5.0,7.0,0.10143495357503139,0.129500774206883
6.0,7.0,-0.14749647239919605,-0.26369247344422136
7.0,7.0,0.038898724510833996,0.04476460017417864
8.0,7.0,0.08483207516720766,0.10639782046558792
9.0,7.0,0.07489435228406686,0.10984034457181338
0.0,8.0,-0.08553648802831286,-0.043822599417721035
1.0,8.0,0.11043821038403373,0.1202410758795292
2.0,8.0,-0.07853009903193507,-0.06883389317134242
3.0,8.0,0.023149709539165685,-0.0019295241766922912
4.0,8.0,-0.12017617178301483,-0.10087859029090476
5.0,8.0,0.10241542310085751,0.12254591970800804
6.0,8.0,-0.14169377160243635,-0.2722900568401722
7.0,8.0,0.05120580555592468,0.04778608962709372
8.0,8.0,0.08061007967838557,0.08560566958418894
9.0,8.0,0.060355153522408056,0.11392125743675044
0.0,9.0,-0.07278527522499545,-0.05632818115873044
1.0,9.0,0.10627510131390051,0.1439576111706989
2.0,9.0,-0.06780104921211424,-0.08160342702016116
3.0,9.0,0.014348088357797365,-0.010632748010657037
4.0,9.0,-0.11338730329994608,-0.14050957946972426
5.0,9.0,0.09829426364889554,0.10714233435791444
6.0,9.0,-0.17387856188780051,-0.25042902893011415
7.0,9.0,0.05088785291498612,0.08770660163962238
8.0,9.0,0.08634903826355297,0.08538760487355238
9.0,9.0,0.0699383396858387,0.0926154399836437


==> pics/PAA_scatter/fashion_lenet_rate50_regression.txt <==
dataset,model,rate,a,b,r2
fashion,lenet,50,1.3031424205862088,-0.00026127011051021315,0.9156882311047922


==> pics/PAA_scatter/qmnist_lenet_rate10.txt <==
class,model,before,after
0.0,0.0,-0.0006657103806234168,0.0028766997626284616
1.0,0.0,0.0036261332500536715,0.004902788316472408
2.0,0.0,0.001812101300882437,-0.0016270145215214423
3.0,0.0,0.001647275354633492,-0.003849850827014213
4.0,0.0,0.004385644740513796,-0.0031619254789567357
5.0,0.0,-0.00420835129718842,-0.0024497662203703534
6.0,0.0,-0.006187739312980186,0.0036719706242350153
7.0,0.0,-0.003974833048719897,-0.0006806387775254918
8.0,0.0,0.0011505368735273476,-0.0014122287309160588
9.0,0.0,0.001466614814080429,0.0010714278535058545
0.0,1.0,0.0018742755678315141,-0.001966616601385444
1.0,1.0,0.005772492122340408,0.006871676432430844
2.0,1.0,-0.0015777416313750567,0.004433688469573891
3.0,1.0,-0.0027694234221182132,-0.0006770188124801713
4.0,1.0,0.002868285838096637,0.004058597981167272
5.0,1.0,-0.0047295162804284994,0.0010999600014545
6.0,1.0,-0.005659767819458064,-0.005458647222334191
7.0,1.0,0.0012577375520974635,-0.000455588022747966
8.0,1.0,-0.0013222369137435217,0.0008250242802461533
9.0,1.0,0.002959905070814269,-0.009555994692174746
0.0,2.0,0.0008694732757585776,-0.001980071538068526
1.0,2.0,0.0037332458558118173,0.0051060453529441635
2.0,2.0,0.0022305502186996456,0.0073647575668247785
3.0,2.0,0.0020880998291554704,0.0023239511009958552
4.0,2.0,0.0018813562634557477,0.004088325027630517
5.0,2.0,-0.007717627347570942,-0.00233971835913582
6.0,2.0,0.0027286501917043755,-0.005458647222334191
7.0,2.0,0.0021904457187861505,0.0014506219660194051
8.0,2.0,-0.0012997637170750755,-0.008220657323364487
9.0,2.0,-0.007869242151697297,-0.003767569917403331
0.0,3.0,0.0018648675614876536,0.0005273077116079233
1.0,3.0,0.005763040084033885,0.002117791258157186
2.0,3.0,-0.0025151424825294055,-0.003713282096008338
3.0,3.0,-0.004707358240053494,0.0007966220654676412
4.0,3.0,0.005942415753617625,0.0025366243682340586
5.0,3.0,-0.006933410371226386,0.0015718289557154436
6.0,3.0,-0.005694657868570903,-0.0008756906062712876
7.0,3.0,0.003222952477249757,-0.00579275098517123
8.0,3.0,0.0006984040945243504,0.0003522116920707664
9.0,3.0,0.0009806974005940694,0.002722848316291628
0.0,4.0,-0.0018898508593892306,-0.0024710305220356538
1.0,4.0,0.005944264796663529,0.0028356041220001568
2.0,4.0,0.0015869567113529365,-0.0037914354109199427
3.0,4.0,0.002372146830043268,0.003796174624032774
4.0,4.0,0.0011468430331395007,0.005605337940707904
5.0,4.0,0.00018959326001636637,0.0005824981975302347
6.0,4.0,-0.0032327784067903444,0.002330391643895054
7.0,4.0,0.0015612167189758865,0.0038719499825760903
8.0,4.0,-0.003134345615509831,-0.006683118327406669
9.0,4.0,-0.005567623198789473,-0.0061643778149519735
0.0,5.0,-0.0008678615467242091,-0.0035622903095259444
1.0,5.0,0.005202232901087478,0.005496356858501399
2.0,5.0,0.0015807642918040895,0.007780181681305747
3.0,5.0,0.0004353542860408861,-0.0002252732684359779
4.0,5.0,0.0011712472644739137,0.00039149341329867114
5.0,5.0,-0.003344534816459672,-0.002992382408616228
6.0,5.0,0.008194301362323849,-0.0009901015299486043
7.0,5.0,-0.007984078047386524,-0.006765291627343001
8.0,5.0,-0.006116050142116126,0.005419368314487602
9.0,5.0,0.001324962081511067,-0.005343815468973275
0.0,6.0,-0.003377691875833048,0.0022796465067624148
1.0,6.0,0.0019171196425585722,0.0052929386192015915
2.0,6.0,0.0020455075875749403,0.003674903609890563
3.0,6.0,0.002890767579764343,0.000558237676773511
4.0,6.0,0.0016780933309197873,-0.0008042908671045491
5.0,6.0,0.0007885621822155346,-0.004273720412704869
6.0,6.0,-0.0016989039560553433,-0.0011788843072809948
7.0,6.0,8.263685772665123e-05,0.0006971392078063685
8.0,6.0,0.0005074523720894303,-0.0010341495533555155
9.0,6.0,-0.005116344337040107,-0.006513701188594653
0.0,7.0,0.00014545705211273734,-0.001372881835064871
1.0,7.0,0.005169198861368632,0.0020579843377717365
2.0,7.0,-0.004161280660285946,0.005006112801886078
3.0,7.0,-0.0044208666650089904,-0.0020298036528497224
4.0,7.0,0.005224062582023503,0.0036748987323068794
5.0,7.0,-0.006632085422416232,-0.00046629727179662905
6.0,7.0,-0.002324594275141727,-0.0017581732237949648
7.0,7.0,0.002556963867137196,-0.0018288691485894508
8.0,7.0,0.0010234997030227257,0.002528553187705287
9.0,7.0,0.002289729363494207,-0.006030414472356621
0.0,8.0,-0.00047595405801624383,-0.001776530629796117
1.0,8.0,0.004700320022927913,0.005176793800645447
2.0,8.0,-0.003713282096008338,0.006550396404685042
3.0,8.0,-0.001082806358957673,-0.003401352433052065
4.0,8.0,0.00051580089282658,0.002268650025504753
5.0,8.0,-0.004006835229455291,-0.007475295913990523
6.0,8.0,-0.003971466154001777,-0.0032032511818107018
7.0,8.0,0.004921645755337493,-0.0040934388157065245
8.0,8.0,-0.0036488135677218555,0.006285642362914943
9.0,8.0,0.005643580917138768,-0.001556485961461938
0.0,9.0,-0.0006689567148069453,0.00012252271809653446
1.0,9.0,0.0033864291985450374,0.005191260361022256
2.0,9.0,0.0007694456560626939,0.007458868134353912
3.0,9.0,0.003557702556759291,0.0054147044957874955
4.0,9.0,-0.0006170857728808022,9.949496520453635e-05
5.0,9.0,-0.002845057158345855,-0.005446754105597906
6.0,9.0,-0.0009584258396248813,-0.00228156900820777
7.0,9.0,-0.00021073989306179974,-0.002305097063353233
8.0,9.0,0.00017523990866596966,0.0009696959300906492
9.0,9.0,-0.003416500360961439,-0.010493452864661332


==> pics/PAA_scatter/qmnist_lenet_rate10_regression.txt <==
dataset,model,rate,a,b,r2
qmnist,lenet,10,0.3176880786572509,-4.517869158335257e-05,0.07879969319997104


==> pics/PAA_scatter/qmnist_lenet_rate20.txt <==
class,model,before,after
0.0,0.0,-0.0006657103806234168,0.007248868973744184
1.0,0.0,0.0036261332500536715,0.008126390857560412
2.0,0.0,0.001812101300882437,-0.00407859565912885
3.0,0.0,0.001647275354633492,-0.0035119955366932428
4.0,0.0,0.004385644740513796,0.0010439458292218404
5.0,0.0,-0.00420835129718842,-0.0024452035870569646
6.0,0.0,-0.006187739312980186,0.0018543817337850902
7.0,0.0,-0.003974833048719897,-0.004214835193623271
8.0,0.0,0.0011505368735273476,-0.003186366339322282
9.0,0.0,0.001466614814080429,-0.0016774446095179493
0.0,1.0,0.0018742755678315141,-0.002867165560012692
1.0,1.0,0.005772492122340408,0.007228741379287226
2.0,1.0,-0.0015777416313750567,-0.0021427568549961624
3.0,1.0,-0.0027694234221182132,0.005403742282314933
4.0,1.0,0.002868285838096637,0.00010340575337260873
5.0,1.0,-0.0047295162804284994,-0.005728248130458443
6.0,1.0,-0.005659767819458064,0.005995777597318612
7.0,1.0,0.0012577375520974635,-0.0023408899336789407
8.0,1.0,-0.0013222369137435217,0.003948121298536928
9.0,1.0,0.002959905070814269,-0.010390698746717051
0.0,2.0,0.0008694732757585776,0.002352902393696932
1.0,2.0,0.0037332458558118173,0.004769310939548402
2.0,2.0,0.0022305502186996456,-0.0028691854931099854
3.0,2.0,0.0020880998291554704,0.003618361283483887
4.0,2.0,0.0018813562634557477,0.005358791321443124
5.0,2.0,-0.007717627347570942,-0.0033233892447369086
6.0,2.0,0.0027286501917043755,0.005103285893959905
7.0,2.0,0.0021904457187861505,0.0018172153338360004
8.0,2.0,-0.0012997637170750755,-0.006048872898889125
9.0,2.0,-0.007869242151697297,-0.0112337599879594
0.0,3.0,0.0018648675614876536,0.005911152457178821
1.0,3.0,0.005763040084033885,0.007927235716999086
2.0,3.0,-0.0025151424825294055,-0.00810195509600954
3.0,3.0,-0.004707358240053494,-0.004711694836643302
4.0,3.0,0.005942415753617625,0.0017800223537690703
5.0,3.0,-0.006933410371226386,0.0004933940025218316
6.0,3.0,-0.005694657868570903,0.005631105808670899
7.0,3.0,0.003222952477249757,0.006173471127937551
8.0,3.0,0.0006984040945243504,-0.0013723344842119557
9.0,3.0,0.0009806974005940694,-0.013614699822987
0.0,4.0,-0.0018898508593892306,0.006146281881032368
1.0,4.0,0.005944264796663529,0.00522144814625758
2.0,4.0,0.0015869567113529365,0.003479055972642267
3.0,4.0,0.002372146830043268,-0.012244819253591636
4.0,4.0,0.0011468430331395007,0.007169763851848203
5.0,4.0,0.00018959326001636637,-0.001329736296328708
6.0,4.0,-0.0032327784067903444,-0.0034837953164160553
7.0,4.0,0.0015612167189758865,0.0005563014406831465
8.0,4.0,-0.003134345615509831,-0.006319723578477097
9.0,4.0,-0.005567623198789473,0.0001903097671472214
0.0,5.0,-0.0008678615467242091,0.005433785778536913
1.0,5.0,0.005202232901087478,0.0036542056613366523
2.0,5.0,0.0015807642918040895,0.005683001576958528
3.0,5.0,0.0004353542860408861,0.002601344027747656
4.0,5.0,0.0011712472644739137,0.0044078329359057535
5.0,5.0,-0.003344534816459672,-0.0041377849726194115
6.0,5.0,0.008194301362323849,0.004171790128095796
7.0,5.0,-0.007984078047386524,-0.00881309262485872
8.0,5.0,-0.006116050142116126,-0.008948791056457562
9.0,5.0,0.001324962081511067,-0.0045039388662540545
0.0,6.0,-0.003377691875833048,-0.0004620428279973496
1.0,6.0,0.0019171196425585722,0.00499652253415656
2.0,6.0,0.0020455075875749403,-0.0037085701888289026
3.0,6.0,0.002890767579764343,0.0008272902691552135
4.0,6.0,0.0016780933309197873,0.0005090038090366217
5.0,6.0,0.0007885621822155346,-0.006410064829205669
6.0,6.0,-0.0016989039560553433,0.007446079080006319
7.0,6.0,8.263685772665123e-05,-0.0009471219116530287
8.0,6.0,0.0005074523720894303,0.00033003589505445016
9.0,6.0,-0.005116344337040107,-0.0033458379803304977
0.0,7.0,0.00014545705211273734,0.0030989178864869998
1.0,7.0,0.005169198861368632,0.005362169031924381
2.0,7.0,-0.004161280660285946,0.0015702417542630858
3.0,7.0,-0.0044208666650089904,-0.001614206939890554
4.0,7.0,0.005224062582023503,0.002013530694876714
5.0,7.0,-0.006632085422416232,-0.0036836408948286176
6.0,7.0,-0.002324594275141727,0.0037761611162076296
7.0,7.0,0.002556963867137196,-0.009099476640350847
8.0,7.0,0.0010234997030227257,0.0008010600317154106
9.0,7.0,0.002289729363494207,-0.002740750470827237
0.0,8.0,-0.00047595405801624383,0.00512095712281956
1.0,8.0,0.004700320022927913,0.006252658109897791
2.0,8.0,-0.003713282096008338,-0.00038411984853803095
3.0,8.0,-0.001082806358957673,-0.00850202058735668
4.0,8.0,0.00051580089282658,0.00919769827705089
5.0,8.0,-0.004006835229455291,-0.0026180989284028205
6.0,8.0,-0.003971466154001777,0.002776397399650269
7.0,8.0,0.004921645755337493,-0.004315745729173156
8.0,8.0,-0.0036488135677218555,0.0008399533637834178
9.0,8.0,0.005643580917138768,-0.008566622727084095
0.0,9.0,-0.0006689567148069453,0.001348324772010774
1.0,9.0,0.0033864291985450374,0.007561178944921597
2.0,9.0,0.0007694456560626939,-0.007577398544414619
3.0,9.0,0.003557702556759291,-0.0033171009249117873
4.0,9.0,-0.0006170857728808022,0.006378942301982387
5.0,9.0,-0.002845057158345855,-0.004582100411219957
6.0,9.0,-0.0009584258396248813,0.006177374239831937
7.0,9.0,-0.00021073989306179974,-0.0019695644877807724
8.0,9.0,0.00017523990866596966,-0.0010757645612417268
9.0,9.0,-0.003416500360961439,-0.003533250108592563


==> pics/PAA_scatter/qmnist_lenet_rate20_regression.txt <==
dataset,model,rate,a,b,r2
qmnist,lenet,20,0.3915917719835573,-1.3455620167079907e-05,0.07289713425879274


==> pics/PAA_scatter/qmnist_lenet_rate30.txt <==
class,model,before,after
0.0,0.0,-0.0006657103806234168,0.0039621869170802845
1.0,0.0,0.0036261332500536715,0.006272880330335837
2.0,0.0,0.001812101300882437,0.002461556191324962
3.0,0.0,0.001647275354633492,-0.011376869556955629
4.0,0.0,0.004385644740513796,0.007019487595610985
5.0,0.0,-0.00420835129718842,0.00626075685282526
6.0,0.0,-0.006187739312980186,0.0015565016470453841
7.0,0.0,-0.003974833048719897,-0.0071960695908650785
8.0,0.0,0.0011505368735273476,-0.009527701158344896
9.0,0.0,0.001466614814080429,0.00107605502377908
0.0,1.0,0.0018742755678315141,-0.005268100141649838
1.0,1.0,0.005772492122340408,0.006334639931322835
2.0,1.0,-0.0015777416313750567,-0.008176364346363846
3.0,1.0,-0.0027694234221182132,0.003999484120547639
4.0,1.0,0.002868285838096637,-0.0002990874746526619
5.0,1.0,-0.0047295162804284994,-0.007659282593232369
6.0,1.0,-0.005659767819458064,0.0023243923940390425
7.0,1.0,0.0012577375520974635,0.006155350386099657
8.0,1.0,-0.0013222369137435217,0.001475577261533728
9.0,1.0,0.002959905070814269,-0.00018331674631664145
0.0,2.0,0.0008694732757585776,-0.002838470101585232
1.0,2.0,0.0037332458558118173,0.00510010405323303
2.0,2.0,0.0022305502186996456,0.0017370079888027706
3.0,2.0,0.0020880998291554704,0.0006470650691036662
4.0,2.0,0.0018813562634557477,0.003159380299072488
5.0,2.0,-0.007717627347570942,0.002934614158688983
6.0,2.0,0.0027286501917043755,0.0006712391723744257
7.0,2.0,0.0021904457187861505,-0.0029724191720054347
8.0,2.0,-0.0012997637170750755,-0.003261328931735434
9.0,2.0,-0.007869242151697297,-0.005493865499242123
0.0,3.0,0.0018648675614876536,0.006415770980814833
1.0,3.0,0.005763040084033885,0.005925768569237923
2.0,3.0,-0.0025151424825294055,-0.0019210811049529093
3.0,3.0,-0.004707358240053494,-0.00131886132283603
4.0,3.0,0.005942415753617625,0.004389170351835475
5.0,3.0,-0.006933410371226386,0.004175193864813462
6.0,3.0,-0.005694657868570903,-0.00016010161681430274
7.0,3.0,0.003222952477249757,0.0017475596149770082
8.0,3.0,0.0006984040945243504,-0.008070557452957162
9.0,3.0,0.0009806974005940694,-0.011196133387745867
0.0,4.0,-0.0018898508593892306,0.006608817997126878
1.0,4.0,0.005944264796663529,-0.00014935712174190722
2.0,4.0,0.0015869567113529365,0.0031293509261851957
3.0,4.0,0.002372146830043268,-0.003079255199211571
4.0,4.0,0.0011468430331395007,0.0024663161978009315
5.0,4.0,0.00018959326001636637,-5.970113611161943e-06
6.0,4.0,-0.0032327784067903444,-0.005105054688131443
7.0,4.0,0.0015612167189758865,-0.0007854336895496926
8.0,4.0,-0.003134345615509831,0.00027099391990099275
9.0,4.0,-0.005567623198789473,-0.0033309834385647843
0.0,5.0,-0.0008678615467242091,0.003063829085346034
1.0,5.0,0.005202232901087478,0.007382701646524996
2.0,5.0,0.0015807642918040895,-0.00026293379170155156
3.0,5.0,0.0004353542860408861,-0.002502413525628865
4.0,5.0,0.0011712472644739137,0.0020193114197592185
5.0,5.0,-0.003344534816459672,0.0038955763976072683
6.0,5.0,0.008194301362323849,0.002526538985804594
7.0,5.0,-0.007984078047386524,-0.0012925144364889334
8.0,5.0,-0.006116050142116126,-0.00834848557545154
9.0,5.0,0.001324962081511067,-0.006815953084493858
0.0,6.0,-0.003377691875833048,0.007026948830975754
1.0,6.0,0.0019171196425585722,0.004505939363996379
2.0,6.0,0.0020455075875749403,-0.003270463877535667
3.0,6.0,0.002890767579764343,-0.004629320571332799
4.0,6.0,0.0016780933309197873,-0.0001441484648704843
5.0,6.0,0.0007885621822155346,-0.0004312198648995923
6.0,6.0,-0.0016989039560553433,0.001569833395648543
7.0,6.0,8.263685772665123e-05,0.0032983809384910523
8.0,6.0,0.0005074523720894303,0.0016885757575598112
9.0,6.0,-0.005116344337040107,-0.009681834057251596
0.0,7.0,0.00014545705211273734,0.0009047312900651446
1.0,7.0,0.005169198861368632,0.009358359823035376
2.0,7.0,-0.004161280660285946,-0.008839114473543382
3.0,7.0,-0.0044208666650089904,-0.003693665128786109
4.0,7.0,0.005224062582023503,0.0039014079535567977
5.0,7.0,-0.006632085422416232,0.003460545185688929
6.0,7.0,-0.002324594275141727,0.004478163904351766
7.0,7.0,0.002556963867137196,0.0005400337982224862
8.0,7.0,0.0010234997030227257,-0.006504589044676193
9.0,7.0,0.002289729363494207,-0.0037982839895547523
0.0,8.0,-0.00047595405801624383,0.0006971901638989962
1.0,8.0,0.004700320022927913,0.006212941573964792
2.0,8.0,-0.003713282096008338,-0.005313397815368399
3.0,8.0,-0.001082806358957673,0.0010264045387383869
4.0,8.0,0.00051580089282658,0.004713825747223434
5.0,8.0,-0.004006835229455291,-0.0008070929495218881
6.0,8.0,-0.003971466154001777,0.005508390812581183
7.0,8.0,0.004921645755337493,-0.010326184155488647
8.0,8.0,-0.0036488135677218555,-0.0006048804878641692
9.0,8.0,0.005643580917138768,-0.001068057627948496
0.0,9.0,-0.0006689567148069453,0.005673161422502369
1.0,9.0,0.0033864291985450374,0.0050827963684433805
2.0,9.0,0.0007694456560626939,-0.004443133423056331
3.0,9.0,0.003557702556759291,-0.002022580915748852
4.0,9.0,-0.0006170857728808022,0.0015895194664970575
5.0,9.0,-0.002845057158345855,-0.0029822261494335455
6.0,9.0,-0.0009584258396248813,-0.0029420618311402423
7.0,9.0,-0.00021073989306179974,0.00600890717092735
8.0,9.0,0.00017523990866596966,-0.0006569503314993398
9.0,9.0,-0.003416500360961439,-0.006105866507857931


==> pics/PAA_scatter/qmnist_lenet_rate30_regression.txt <==
dataset,model,rate,a,b,r2
qmnist,lenet,30,0.2917347341744812,3.4973909538806926e-06,0.047840862631050474


==> pics/PAA_scatter/qmnist_lenet_rate4.txt <==
class,model,before,after
0.0,0.0,-0.0006657103806234168,-0.0006403266688897516
1.0,0.0,0.0036261332500536715,0.008822727130444888
2.0,0.0,0.001812101300882437,-0.0029929645897306314
3.0,0.0,0.001647275354633492,-0.0034248498119139824
4.0,0.0,0.004385644740513796,0.004424003052458974
5.0,0.0,-0.00420835129718842,-0.005197026882828386
6.0,0.0,-0.006187739312980186,0.005292412435839409
7.0,0.0,-0.003974833048719897,-0.003138395327812844
8.0,0.0,0.0011505368735273476,-0.00289109649261751
9.0,0.0,0.001466614814080429,-0.0014316158793449122
0.0,1.0,0.0018742755678315141,-0.0021426385062748277
1.0,1.0,0.005772492122340408,0.004747117821322739
2.0,1.0,-0.0015777416313750567,0.0003132096155351885
3.0,1.0,-0.0027694234221182132,0.0011001100110011011
4.0,1.0,0.002868285838096637,0.0028860028860029207
5.0,1.0,-0.0047295162804284994,-0.005681818181818173
6.0,1.0,-0.005659767819458064,0.005829969889166467
7.0,1.0,0.0012577375520974635,0.0012318305001231841
8.0,1.0,-0.0013222369137435217,-0.003311975732813295
9.0,1.0,0.002959905070814269,-0.005900590059005906
0.0,2.0,0.0008694732757585776,-0.0004671328143150462
1.0,2.0,0.0037332458558118173,0.004452180863369379
2.0,2.0,0.0022305502186996456,0.0038897776266037746
3.0,2.0,0.0020880998291554704,-0.00016351907387258835
4.0,2.0,0.0018813562634557477,0.004653489150256486
5.0,2.0,-0.007717627347570942,-0.013636695839142366
6.0,2.0,0.0027286501917043755,0.003403903944208195
7.0,2.0,0.0021904457187861505,0.0038550409560977406
8.0,2.0,-0.0012997637170750755,-0.004645366490091759
9.0,2.0,-0.007869242151697297,-0.003228138338710804
0.0,3.0,0.0018648675614876536,-0.0011564479649586426
1.0,3.0,0.005763040084033885,0.0029876227059325838
2.0,3.0,-0.0025151424825294055,0.00036040248190687227
3.0,3.0,-0.004707358240053494,0.004088504088504119
4.0,3.0,0.005942415753617625,0.0008810211649968543
5.0,3.0,-0.006933410371226386,-0.010056216264641923
6.0,3.0,-0.005694657868570903,0.004750898818695396
7.0,3.0,0.003222952477249757,0.005149534561299293
8.0,3.0,0.0006984040945243504,-0.006441073994809958
9.0,3.0,0.0009806974005940694,-0.0019839471484536207
0.0,4.0,-0.0018898508593892306,0.0021841447067563083
1.0,4.0,0.005944264796663529,0.005051678936151843
2.0,4.0,0.0015869567113529365,0.0035202901472311315
3.0,4.0,0.002372146830043268,-0.0034747496862432524
4.0,4.0,0.0011468430331395007,0.0011656648848998015
5.0,4.0,0.00018959326001636637,-0.004368164194692426
6.0,4.0,-0.0032327784067903444,0.005049785859035246
7.0,4.0,0.0015612167189758865,-0.002296184549994565
8.0,4.0,-0.003134345615509831,-0.006038904685709457
9.0,4.0,-0.005567623198789473,-0.001645376804546135
0.0,5.0,-0.0008678615467242091,-0.0012573310628310728
1.0,5.0,0.005202232901087478,0.003769921340210835
2.0,5.0,0.0015807642918040895,0.00020268553931252612
3.0,5.0,0.0004353542860408861,-0.001965460028616896
4.0,5.0,0.0011712472644739137,0.0007799322829480828
5.0,5.0,-0.003344534816459672,-0.012321429667520645
6.0,5.0,0.008194301362323849,0.003613327261277572
7.0,5.0,-0.007984078047386524,0.00503828769255707
8.0,5.0,-0.006116050142116126,0.0006759224010006618
9.0,5.0,0.001324962081511067,-9.090999900006555e-05
0.0,6.0,-0.003377691875833048,-0.000663149684260899
1.0,6.0,0.0019171196425585722,0.005259550077222926
2.0,6.0,0.0020455075875749403,0.0008376150743346322
3.0,6.0,0.002890767579764343,-0.001348478551417094
4.0,6.0,0.0016780933309197873,0.001377406935256737
5.0,6.0,0.0007885621822155346,-0.004100728421097909
6.0,6.0,-0.0016989039560553433,0.0031412193394954775
7.0,6.0,8.263685772665123e-05,0.006636547067711396
8.0,6.0,0.0005074523720894303,-0.009846301141745426
9.0,6.0,-0.005116344337040107,-0.0024872325922687096
0.0,7.0,0.00014545705211273734,-0.002370188531591067
1.0,7.0,0.005169198861368632,0.005569141436508983
2.0,7.0,-0.004161280660285946,0.002084650143884126
3.0,7.0,-0.0044208666650089904,0.0018918606666282198
4.0,7.0,0.005224062582023503,0.002648646279615352
5.0,7.0,-0.006632085422416232,-0.0015625546020478186
6.0,7.0,-0.002324594275141727,0.0013709447128674875
7.0,7.0,0.002556963867137196,0.003966611506430555
8.0,7.0,0.0010234997030227257,-0.007574487390648254
9.0,7.0,0.002289729363494207,-0.007009694852186793
0.0,8.0,-0.00047595405801624383,-0.001055544484603563
1.0,8.0,0.004700320022927913,0.003972723627581297
2.0,8.0,-0.003713282096008338,0.0033508983367672262
3.0,8.0,-0.001082806358957673,0.00216962694988771
4.0,8.0,0.00051580089282658,-4.241623357371485e-05
5.0,8.0,-0.004006835229455291,-0.007756114534577011
6.0,8.0,-0.003971466154001777,0.003802609097395844
7.0,8.0,0.004921645755337493,0.006233687155794196
8.0,8.0,-0.0036488135677218555,-0.007285189373980667
9.0,8.0,0.005643580917138768,-0.0048446609665265174
0.0,9.0,-0.0006689567148069453,-0.00045671439357707706
1.0,9.0,0.0033864291985450374,0.004452180863369379
2.0,9.0,0.0007694456560626939,-0.0019127566379386952
3.0,9.0,0.003557702556759291,-0.0031510782798270555
4.0,9.0,-0.0006170857728808022,0.0036251846577792933
5.0,9.0,-0.002845057158345855,-0.002671593468994943
6.0,9.0,-0.0009584258396248813,0.0034240651671370837
7.0,9.0,-0.00021073989306179974,0.006813333428747083
8.0,9.0,0.00017523990866596966,-0.007668381263669531
9.0,9.0,-0.003416500360961439,-0.0032152313516431554


==> pics/PAA_scatter/qmnist_lenet_rate40.txt <==
class,model,before,after
0.0,0.0,-0.0006657103806234168,0.0008029098524974992
1.0,0.0,0.0036261332500536715,0.0074866062234141585
2.0,0.0,0.001812101300882437,0.00043824946111179326
3.0,0.0,0.001647275354633492,0.005159278307772868
4.0,0.0,0.004385644740513796,0.00277604080790354
5.0,0.0,-0.00420835129718842,-0.006442861987114244
6.0,0.0,-0.006187739312980186,-0.0019810462065641774
7.0,0.0,-0.003974833048719897,-0.007278320826023049
8.0,0.0,0.0011505368735273476,-0.004684576064704891
9.0,0.0,0.001466614814080429,0.0020650459000615897
0.0,1.0,0.0018742755678315141,0.0044535606946758954
1.0,1.0,0.005772492122340408,0.009850839565077693
2.0,1.0,-0.0015777416313750567,-0.0017926345894914632
3.0,1.0,-0.0027694234221182132,-0.003103590748801331
4.0,1.0,0.002868285838096637,0.004412351259722029
5.0,1.0,-0.0047295162804284994,-0.000613296869036131
6.0,1.0,-0.005659767819458064,0.001943834925653743
7.0,1.0,0.0012577375520974635,-0.006695795714438817
8.0,1.0,-0.0013222369137435217,-0.0060478964056024775
9.0,1.0,0.002959905070814269,-0.0033545626914288943
0.0,2.0,0.0008694732757585776,-0.0016926034870918657
1.0,2.0,0.0037332458558118173,0.008142760152131393
2.0,2.0,0.0022305502186996456,-0.009561503193698865
3.0,2.0,0.0020880998291554704,-0.0012271355043677644
4.0,2.0,0.0018813562634557477,0.008334266489393215
5.0,2.0,-0.007717627347570942,0.009501465179209894
6.0,2.0,0.0027286501917043755,0.003928322501849067
7.0,2.0,0.0021904457187861505,0.0028667605605664634
8.0,2.0,-0.0012997637170750755,-0.009193006398182883
9.0,2.0,-0.007869242151697297,-0.010318734696525406
0.0,3.0,0.0018648675614876536,0.0011214415983795448
1.0,3.0,0.005763040084033885,0.007157436775378791
2.0,3.0,-0.0025151424825294055,-6.228634721767987e-05
3.0,3.0,-0.004707358240053494,-0.012092092080165666
4.0,3.0,0.005942415753617625,0.008234434795637395
5.0,3.0,-0.006933410371226386,-0.006553552922637399
6.0,3.0,-0.005694657868570903,0.0035286090178243083
7.0,3.0,0.003222952477249757,0.005545644806144703
8.0,3.0,0.0006984040945243504,-0.0012581634582346764
9.0,3.0,0.0009806974005940694,-0.006673733473534254
0.0,4.0,-0.0018898508593892306,-0.0006923038884402472
1.0,4.0,0.005944264796663529,0.010338745372263671
2.0,4.0,0.0015869567113529365,0.004956215839371166
3.0,4.0,0.002372146830043268,-0.010898050781868718
4.0,4.0,0.0011468430331395007,0.005270099791064573
5.0,4.0,0.00018959326001636637,-0.001175326137088973
6.0,4.0,-0.0032327784067903444,0.007928388470509098
7.0,4.0,0.0015612167189758865,0.0038487581524954072
8.0,4.0,-0.003134345615509831,-0.009122088389211948
9.0,4.0,-0.005567623198789473,-0.011418770901106528
0.0,5.0,-0.0008678615467242091,0.002741066542661354
1.0,5.0,0.005202232901087478,0.007661260163856963
2.0,5.0,0.0015807642918040895,-0.008124962951413127
3.0,5.0,0.0004353542860408861,0.0010989887083703907
4.0,5.0,0.0011712472644739137,0.008799367595815576
5.0,5.0,-0.003344534816459672,0.0008782678072158798
6.0,5.0,0.008194301362323849,0.005286841128553315
7.0,5.0,-0.007984078047386524,-0.005475328366317538
8.0,5.0,-0.006116050142116126,-0.004804773253505647
9.0,5.0,0.001324962081511067,-0.008091903172748167
0.0,6.0,-0.003377691875833048,-0.00030567378522465853
1.0,6.0,0.0019171196425585722,0.003121671995028698
2.0,6.0,0.0020455075875749403,-0.00044778366741506125
3.0,6.0,0.002890767579764343,0.0019183219468323378
4.0,6.0,0.0016780933309197873,-0.002323220356798409
5.0,6.0,0.0007885621822155346,-0.009995098516211777
6.0,6.0,-0.0016989039560553433,0.009615457061958788
7.0,6.0,8.263685772665123e-05,0.0013055790537224758
8.0,6.0,0.0005074523720894303,-0.002811482562665109
9.0,6.0,-0.005116344337040107,-0.0011200488748599835
0.0,7.0,0.00014545705211273734,0.00863560881735083
1.0,7.0,0.005169198861368632,0.007031306464490446
2.0,7.0,-0.004161280660285946,0.005094724649777258
3.0,7.0,-0.0044208666650089904,-0.008854533184000694
4.0,7.0,0.005224062582023503,0.008566214728460152
5.0,7.0,-0.006632085422416232,-0.010976672541350888
6.0,7.0,-0.002324594275141727,0.008149278628174408
7.0,7.0,0.002556963867137196,-0.0035962738664717052
8.0,7.0,0.0010234997030227257,-0.017723642072001427
9.0,7.0,0.002289729363494207,0.002504085359494589
0.0,8.0,-0.00047595405801624383,-0.0015650365332695393
1.0,8.0,0.004700320022927913,0.011181210121484968
2.0,8.0,-0.003713282096008338,-0.00451711414916291
3.0,8.0,-0.001082806358957673,-0.004090564848477057
4.0,8.0,0.00051580089282658,0.006387316423236615
5.0,8.0,-0.004006835229455291,0.0035896646312673463
6.0,8.0,-0.003971466154001777,0.008163118218494254
7.0,8.0,0.004921645755337493,-0.00011237407759615703
8.0,8.0,-0.0036488135677218555,-0.0010487936139468449
9.0,8.0,0.005643580917138768,-0.018006222296964552
0.0,9.0,-0.0006689567148069453,-0.0003371411994386358
1.0,9.0,0.0033864291985450374,0.012955648674177166
2.0,9.0,0.0007694456560626939,0.004289594391791319
3.0,9.0,0.003557702556759291,0.00302083887465127
4.0,9.0,-0.0006170857728808022,0.004703175735690341
5.0,9.0,-0.002845057158345855,-0.006812743046016866
6.0,9.0,-0.0009584258396248813,0.0063483900632191675
7.0,9.0,-0.00021073989306179974,-0.009157695835914146
8.0,9.0,0.00017523990866596966,-0.016806933139470487
9.0,9.0,-0.003416500360961439,-8.257973806847064e-05


==> pics/PAA_scatter/qmnist_lenet_rate40_regression.txt <==
dataset,model,rate,a,b,r2
qmnist,lenet,40,0.6201999534431416,-2.0276634666048496e-05,0.1078854733807234


==> pics/PAA_scatter/qmnist_lenet_rate4_regression.txt <==
dataset,model,rate,a,b,r2
qmnist,lenet,4,0.35294489852712807,-8.82359811829776e-05,0.08075993306891704


==> pics/PAA_scatter/qmnist_lenet_rate50.txt <==
class,model,before,after
0.0,0.0,-0.0006657103806234168,0.0045489341548820075
1.0,0.0,0.0036261332500536715,0.013663920534489827
2.0,0.0,0.001812101300882437,0.006226339607923566
3.0,0.0,0.001647275354633492,0.0009613695912809103
4.0,0.0,0.004385644740513796,-0.003673565346896532
5.0,0.0,-0.00420835129718842,-0.004460452506519894
6.0,0.0,-0.006187739312980186,0.006841411278515767
7.0,0.0,-0.003974833048719897,-0.008291689988620548
8.0,0.0,0.0011505368735273476,-0.017266502884675957
9.0,0.0,0.001466614814080429,-0.0006189313285105563
0.0,1.0,0.0018742755678315141,-0.0031014621178554833
1.0,1.0,0.005772492122340408,0.01196317247748786
2.0,1.0,-0.0015777416313750567,0.0014866602378656283
3.0,1.0,-0.0027694234221182132,0.0020941723111154702
4.0,1.0,0.002868285838096637,0.004786284875673391
5.0,1.0,-0.0047295162804284994,-0.005141247072599461
6.0,1.0,-0.005659767819458064,0.008378294251919535
7.0,1.0,0.0012577375520974635,-0.010876418663303876
8.0,1.0,-0.0013222369137435217,-0.007196500923932412
9.0,1.0,0.002959905070814269,-0.003842466977530104
0.0,2.0,0.0008694732757585776,0.0031125474679793096
1.0,2.0,0.0037332458558118173,0.02389977005069488
2.0,2.0,0.0022305502186996456,-0.01719010411968866
3.0,2.0,0.0020880998291554704,0.00023068012807891575
4.0,2.0,0.0018813562634557477,0.016154410402445023
5.0,2.0,-0.007717627347570942,0.0018450938040011924
6.0,2.0,0.0027286501917043755,0.013492030570684682
7.0,2.0,0.0021904457187861505,-0.001325927209624652
8.0,2.0,-0.0012997637170750755,-0.007597831005819403
9.0,2.0,-0.007869242151697297,-0.03259449894615496
0.0,3.0,0.0018648675614876536,0.003459704918509026
1.0,3.0,0.005763040084033885,0.02097416726624311
2.0,3.0,-0.0025151424825294055,-0.001682335319098569
3.0,3.0,-0.004707358240053494,-0.005877597773648857
4.0,3.0,0.005942415753617625,0.005335188176755455
5.0,3.0,-0.006933410371226386,-0.01472077618638076
6.0,3.0,-0.005694657868570903,0.013104052350565472
7.0,3.0,0.003222952477249757,-0.009292656730693514
8.0,3.0,0.0006984040945243504,-0.01022007740934231
9.0,3.0,0.0009806974005940694,-0.004025909121596846
0.0,4.0,-0.0018898508593892306,-0.0020250832627209427
1.0,4.0,0.005944264796663529,0.011344239383212502
2.0,4.0,0.0015869567113529365,0.0017777772397300083
3.0,4.0,0.002372146830043268,-0.022346354908834527
4.0,4.0,0.0011468430331395007,0.01610705610115777
5.0,4.0,0.00018959326001636637,0.005287531543968299
6.0,4.0,-0.0032327784067903444,0.005231396204052775
7.0,4.0,0.0015612167189758865,0.004173518704591356
8.0,4.0,-0.003134345615509831,0.002036292401278544
9.0,4.0,-0.005567623198789473,-0.020517579131869294
0.0,5.0,-0.0008678615467242091,0.011778233340645898
1.0,5.0,0.005202232901087478,0.00438724898332505
2.0,5.0,0.0015807642918040895,-0.006877130051897949
3.0,5.0,0.0004353542860408861,-0.001965547972799725
4.0,5.0,0.0011712472644739137,0.008430906984880809
5.0,5.0,-0.003344534816459672,0.0030172252736988666
6.0,5.0,0.008194301362323849,0.006987258528565586
7.0,5.0,-0.007984078047386524,0.00020449525105341087
8.0,5.0,-0.006116050142116126,-0.010826165452077298
9.0,5.0,0.001324962081511067,-0.014215260355118685
0.0,6.0,-0.003377691875833048,-0.0035697704251487655
1.0,6.0,0.0019171196425585722,0.019360133859035285
2.0,6.0,0.0020455075875749403,-0.008492520390112475
3.0,6.0,0.002890767579764343,-0.0011477148078581194
4.0,6.0,0.0016780933309197873,0.002220842126230756
5.0,6.0,0.0007885621822155346,0.007162171782420275
6.0,6.0,-0.0016989039560553433,0.010974364347168081
7.0,6.0,8.263685772665123e-05,-0.009790731761639474
8.0,6.0,0.0005074523720894303,-0.006818288154553618
9.0,6.0,-0.005116344337040107,-0.010767924818362331
0.0,7.0,0.00014545705211273734,0.004911439440154751
1.0,7.0,0.005169198861368632,0.014509465769397384
2.0,7.0,-0.004161280660285946,0.013646676353302334
3.0,7.0,-0.0044208666650089904,0.002214112776607495
4.0,7.0,0.005224062582023503,0.0015589391134225338
5.0,7.0,-0.006632085422416232,-0.01334034653451215
6.0,7.0,-0.002324594275141727,0.003082001738388526
7.0,7.0,0.002556963867137196,-0.0160780283377352
8.0,7.0,0.0010234997030227257,-0.017668103486646814
9.0,7.0,0.002289729363494207,0.004690345273316381
0.0,8.0,-0.00047595405801624383,0.0011480590306712877
1.0,8.0,0.004700320022927913,0.02076200705549241
2.0,8.0,-0.003713282096008338,-0.005673417105513389
3.0,8.0,-0.001082806358957673,-0.0022007073781557494
4.0,8.0,0.00051580089282658,0.010067108053993494
5.0,8.0,-0.004006835229455291,0.003753830935901415
6.0,8.0,-0.003971466154001777,0.004481789774289638
7.0,8.0,0.004921645755337493,-0.014196552498898687
8.0,8.0,-0.0036488135677218555,-0.007310419070445872
9.0,8.0,0.005643580917138768,-0.011908450652975773
0.0,9.0,-0.0006689567148069453,0.0012731804577982195
1.0,9.0,0.0033864291985450374,0.019298967880797043
2.0,9.0,0.0007694456560626939,0.0011693337122877653
3.0,9.0,0.003557702556759291,-0.0034762835532091063
4.0,9.0,-0.0006170857728808022,0.000989065057385811
5.0,9.0,-0.002845057158345855,-0.005385227455244649
6.0,9.0,-0.0009584258396248813,0.011822438000308128
7.0,9.0,-0.00021073989306179974,0.003754142396536853
8.0,9.0,0.00017523990866596966,-0.012608487550499236
9.0,9.0,-0.003416500360961439,-0.0193949099302069


==> pics/PAA_scatter/qmnist_lenet_rate50_regression.txt <==
dataset,model,rate,a,b,r2
qmnist,lenet,50,0.8223734095532892,-3.528876978221729e-05,0.08036729975301926


==> pics/PAP_coef_per_model/ci_interval.txt <==
dataset,model,rate,mean,ci90,ci95,ci99
cifar10,resnet20,4,1.0107561193713834,0.036034936637501014,0.04446899510191993,0.06388456260649811
cifar10,resnet20,5,0.998835106618208,0.05804999842334668,0.07163673191720887,0.1029139802822363
cifar10,resnet20,10,1.111578595886406,0.041995823396457244,0.051825040895858265,0.07445232486382025
cifar10,resnet20,20,1.3888745361186983,0.09068741974374372,0.11191301555372934,0.16077525548391636
cifar10,resnet20,50,2.5157864218941532,0.17801099362727868,0.21967486951153248,0.3155869144832075
cifar10,resnet32,4,0.9466827864775939,0.03488203154924385,0.043046249968816785,0.061840634014891704
cifar10,resnet32,5,0.9715212511488212,0.029290364334068952,0.03614584038839852,0.05192744288384943
cifar10,resnet32,10,1.057073138891408,0.048085568957152436,0.05934010518568078,0.08524853453787906
cifar10,resnet32,20,1.2390113224884292,0.04418805312945895,0.05453036695872382,0.0783388208783582
cifar10,resnet32,50,2.1071572120646875,0.09732737534150893,0.12010706778488256,0.1725469054067954
cifar10,resnet44,4,0.9548085521537262,0.039130184436196314,0.048288692652218135,0.06937197483001767
cifar10,resnet44,5,0.9443197443738531,0.04728262156753582,0.058349226142513366,0.08382502869693065
cifar10,resnet44,10,1.0196487464701227,0.0250268102983624,0.030884391882525453,0.044368798131389164
cifar10,resnet44,20,1.1198733028685297,0.04397248321899294,0.05426434242289435,0.0779566476119038
cifar10,resnet44,50,1.7192014598353977,0.07808335039581538,0.09635893525283645,0.13843012233009833
cifar10,resnet56,4,0.9404517617282575,0.030483541781738066,0.03761828371776732,0.05404276835598998
cifar10,resnet56,5,0.9661095372517575,0.030421361738315778,0.03754155029447326,0.0539325324225447
cifar10,resnet56,10,1.0023828227962834,0.03508342097279704,0.0432947750426822,0.06219766739521093
cifar10,resnet56,20,1.1126831605489833,0.05695023836440338,0.07027957052779388,0.10096426989299778
cifar10,resnet56,50,1.632827717554587,0.10899665619321808,0.13450757022665893,0.19323479812166755
cifar10,resnet110,4,0.9676702483007891,0.03800256309751515,0.04689714898749431,0.06737287055152041
cifar10,resnet110,5,0.9505063550920733,0.045888610393620466,0.056628943498798434,0.0813536550128301
cifar10,resnet110,10,0.9731043859649249,0.03955632008292809,0.04881456631138126,0.07012744970919838
cifar10,resnet110,20,1.0880640702591795,0.0641958708908037,0.0792210597433316,0.11380969458218049
cifar10,resnet110,50,1.4820817287877739,0.1147917927078943,0.1416590715565631,0.20350870994255743
qmnist,lenet,4,0.33343609904640725,0.17475734914754082,0.21565970217855368,0.3098186885929809
qmnist,lenet,10,0.47273469962938697,0.3792821188267622,0.4680539570257116,0.6724105694832131
qmnist,lenet,20,0.33053955778252275,0.24092929354994652,0.2973193399105869,0.42713166648149614
qmnist,lenet,30,0.30326015935584644,0.13822904113136053,0.1705818610103113,0.24505945219292075
qmnist,lenet,40,0.6360931792762949,0.3537332459554503,0.43652531264364836,0.6271162323544446
qmnist,lenet,50,0.9484478583467855,0.5285517101535597,0.6522604339886553,0.9370432688075461
fashion,lenet,4,0.9813016861270294,0.024033198767023922,0.02965822332380741,0.04260727323351343
fashion,lenet,10,1.044922409583765,0.022231857578058234,0.027435274153261746,0.03941376424750409
fashion,lenet,20,1.0322195488199208,0.04036397703417993,0.049811257199741776,0.0715593048997838
fashion,lenet,30,1.10393016826857,0.04624874386753586,0.0570733670272392,0.08199211789379701
fashion,lenet,40,1.2021862804209593,0.04692027145403288,0.05790206716497348,0.08318263604492127
fashion,lenet,50,1.4209269975482932,0.04573686842483671,0.05644168597883992,0.08108463915740294
cifar100,resnet,2,1.0324276598381612,0.03759140092179214,0.04661666395175601,0.0678303049315585
cifar100,resnet,4,1.0231947138453235,0.03684929148170468,0.04569638256995945,0.06649123513422817
cifar100,resnet,5,1.048137726137579,0.03636931808860844,0.04510117308526085,0.0656251662776699
cifar100,resnet,10,1.1482265657489412,0.03842192601855565,0.04764658857254567,0.06932891283616915
cifar100,resnet,20,1.272870198717723,0.06193575407843621,0.0768058163216605,0.11175750257476902
cifar100,resnet,50,1.9128130651609072,0.20880603326747282,0.2589379604175961,0.3767717233403558


==> pics/PAP_coef_per_model/cifar100_resnet56_rate10.txt <==
model,coef,r2
0,1.1195209076753998,0.7747915048920961
1,1.1169427066076225,0.8642888922592895
2,1.051287512590963,0.7857538979175919
3,1.1861885638234213,0.8173208106256418
4,1.2686987253816417,0.8363635232788854
5,1.1700704906559796,0.8122326067571617
6,1.1745464367133056,0.8249303260290175
7,1.1476826030097536,0.7645013576695492
8,1.0991011452823827,0.7910391179179173


==> pics/PAP_coef_per_model/cifar100_resnet56_rate2.txt <==
model,coef,r2
0,1.081212440594276,0.9416290598770698
1,1.0122932842909411,0.953161568444884
2,1.0336668816598855,0.9398424569988861
3,0.9677707867946818,0.9522160521619685
4,1.0365447723134502,0.9559927810054077
5,0.9710996607359523,0.9424776367512404
6,1.043803384215369,0.9346239126493184
7,1.16019393069925,0.9430424679307075
8,0.9852637972396447,0.9429492772866688


==> pics/PAP_coef_per_model/cifar100_resnet56_rate20.txt <==
model,coef,r2
0,1.350399661227581,0.6558259929793908
1,1.1780857750160094,0.7618551960935913
2,1.1251136987598962,0.6289251388809138
3,1.3054753156735508,0.7299762690521909
4,1.3782497954844986,0.7365682566781571
5,1.1560824585891758,0.6956626760995134
6,1.3288229377970138,0.6077474829176637
7,1.2452177909562927,0.645239334627738
8,1.3883843549554884,0.712505954864612


==> pics/PAP_coef_per_model/cifar100_resnet56_rate4.txt <==
model,coef,r2
0,1.1118583357201763,0.8566686767021653
1,0.9684314182233045,0.915074016208621
2,1.0256038171849464,0.8734038056957976
3,0.9988419353190754,0.8998873401615883
4,1.021116818083,0.8759357407007271
5,0.9888542895509905,0.8697348346129206
6,1.0876934683291517,0.8282636902667786
7,1.0762138052316133,0.8553389106498358
8,0.9301385369656532,0.8254857424919607


==> pics/PAP_coef_per_model/cifar100_resnet56_rate5.txt <==
model,coef,r2
0,1.1036474934567402,0.8842118802982033
1,0.9363441596173426,0.8880903259636928
2,1.057888904517975,0.8610862977244547
3,1.0315715507518193,0.8520631166791991
4,1.092012357490402,0.8781117565233908
5,1.0472503525168904,0.8522592918189185
6,1.106101985898969,0.8449414312071046
7,1.082083034647551,0.8600778665449212
8,0.9763396963405226,0.8373856620154962


==> pics/PAP_coef_per_model/cifar100_resnet56_rate50.txt <==
model,coef,r2
0,2.4752013212316,0.3187936516309696
1,1.5850873706405029,0.2960584378305827
2,2.167665875058865,0.4126251263337761
3,1.9043986719905839,0.2750503006370968
4,1.4782815135552618,0.2859263936691996
5,2.0190836640323244,0.3774294019082879
6,2.069284984050719,0.35057654563091967
7,1.4873329060219944,0.21897165115722728
8,2.0289812798663167,0.3249085885098407


==> pics/PAP_coef_per_model/cifar10_resnet110_rate10.txt <==
model,coef,r2
0,1.0064704202470964,0.980125715551583
1,0.9694462675765066,0.9679813069811762
2,1.0226513570927183,0.8864238101499742
3,0.9289224641777176,0.9265355357632898
4,1.0842038446005686,0.9588175816873957
5,0.8851226351893509,0.9336532344198404
6,0.9628967696746322,0.9045653512155988
7,0.9938479495996517,0.9754445579893263
8,0.8569051678270398,0.9604919024736319
9,1.0205769836639669,0.9472277019426776


==> pics/PAP_coef_per_model/cifar10_resnet110_rate20.txt <==
model,coef,r2
0,1.1841862370610359,0.9540866914459436
1,1.0991375899624911,0.9592889774542644
2,1.207369432776133,0.8954834356878054
3,1.1929660040875887,0.9557090311058412
4,1.1909611238602287,0.949080074765127
5,0.969347217254748,0.890978266862744
6,1.0186387844285114,0.9151837743595342
7,0.8932873703309052,0.928039258979211
8,1.003139631701924,0.8882880947790219
9,1.12160731112823,0.9600506730277696


==> pics/PAP_coef_per_model/cifar10_resnet110_rate4.txt <==
model,coef,r2
0,0.9601297989966977,0.9763170888788382
1,1.0553134562435098,0.9905819816742842
2,1.0270552430398423,0.9171890974764462
3,1.0434369170206372,0.9669435887267726
4,0.9641848161458766,0.9818725483713393
5,0.8880345600351964,0.9824853763900208
6,0.8770659814897775,0.9079866951996198
7,0.9255754873038534,0.9464179839155898
8,0.9162825598261848,0.977830916264013
9,1.0196236629063138,0.9821022162769021


==> pics/PAP_coef_per_model/cifar10_resnet110_rate5.txt <==
model,coef,r2
0,0.8867016463099562,0.9694889792240619
1,1.0549982962692934,0.9925893655245949
2,1.0031223274493113,0.9148154246575804
3,0.9597449810951904,0.9679443167362591
4,1.1007700613914175,0.9911505524642271
5,0.9248807258281537,0.9709060153697139
6,0.8671954473656007,0.9312977422321752
7,0.8760831004688413,0.9739633092761479
8,0.9304324396305718,0.9753906812213698
9,0.9011345251123978,0.9490232797873406


==> pics/PAP_coef_per_model/cifar10_resnet110_rate50.txt <==
model,coef,r2
0,1.5544972877151022,0.9170757900264724
1,1.5690821576602125,0.880336476485774
2,1.6710136744829818,0.8123518784127814
3,1.59134646136162,0.8938556738081627
4,1.5870180109485206,0.832628537577918
5,1.0244860268794114,0.7267659108068453
6,1.4243526349815328,0.9151115085894702
7,1.3232320988730712,0.8472628001900719
8,1.4013676903858236,0.8763963455241961
9,1.6744212445894637,0.9304067188618161


==> pics/PAP_coef_per_model/cifar10_resnet20_rate10.txt <==
model,coef,r2
0,1.0855404403697044,0.9180412274397003
1,0.9884093866344125,0.9731888204398799
2,1.1959059149674722,0.952781190654251
3,1.0770191868005412,0.9133341494953807
4,1.0933371453346818,0.9425128453969954
5,1.1935190838998786,0.8885271480822465
6,1.0791973219652153,0.9141753724092857
7,1.2248038445789684,0.9687374906022356
8,1.1130017054098877,0.9447810767231701
9,1.0650519289032963,0.9137406321421648


==> pics/PAP_coef_per_model/cifar10_resnet20_rate20.txt <==
model,coef,r2
0,1.324812496789449,0.8585253544694813
1,1.1629885875773656,0.8864505782604573
2,1.5918780349972284,0.9562351465551485
3,1.3967399341087359,0.702684943483251
4,1.2735850451182378,0.9162354767499667
5,1.6783978873401362,0.879039037929409
6,1.2660018628858172,0.8937921866884033
7,1.462870517070612,0.9074454292683689
8,1.3151817414993605,0.942098112634849
9,1.4162892538000407,0.8975984631315519


==> pics/PAP_coef_per_model/cifar10_resnet20_rate4.txt <==
model,coef,r2
0,1.0266732368067786,0.977625221445621
1,0.9258904085109806,0.9831226448046555
2,1.0435727231962981,0.9817588934813526
3,1.0766390251476547,0.9868061796788932
4,0.9254166638846862,0.9847326700108444
5,1.1045728245585547,0.9739997519437466
6,1.0553322377510943,0.9710400482862176
7,0.9939482372627807,0.9695879223757214
8,0.9515488091959031,0.9728769712489771
9,1.0039670273991028,0.9460169228030325


==> pics/PAP_coef_per_model/cifar10_resnet20_rate5.txt <==
model,coef,r2
0,1.0096118227839546,0.9958020815294263
1,0.8803370472968598,0.9609019797256895
2,1.001717130886252,0.9949029605724478
3,1.1397912742002374,0.9705529212720763
4,0.8580627985793077,0.9801851624397062
5,1.1643592107597405,0.9788311239482487
6,1.0488559748275468,0.9706340327889347
7,0.9509055847315521,0.9580780195379208
8,0.9340146764500534,0.9578787333910463
9,1.0006955456665751,0.956396370106939


==> pics/PAP_coef_per_model/cifar10_resnet20_rate50.txt <==
model,coef,r2
0,2.4705996447346434,0.8825781272652807
1,2.111122651619824,0.7064745145636511
2,2.772703237979484,0.8505902744074817
3,2.299531975653851,0.7754022682817834
4,2.817219064366277,0.8942509568851371
5,3.1217003844480575,0.750278215084424
6,2.3334877685266138,0.7883647192336818
7,2.2390384420260774,0.8285430015979817
8,2.4683061601925846,0.8375204189885027
9,2.524154889394118,0.7911179698672693


==> pics/PAP_coef_per_model/cifar10_resnet32_rate10.txt <==
model,coef,r2
0,1.0202216039539793,0.9404421476139725
1,1.103904818386028,0.9491940616472304
2,1.0927515118759117,0.9530963710522751
3,1.0426971986289062,0.8374470769724487
4,1.0529951147974141,0.9292891429749743
5,0.8925789037300607,0.9547681513514108
6,1.1704186142512933,0.9517724827153433
7,1.1701545050002082,0.9223745224436509
8,1.022891642037489,0.939060941432124
9,1.0021174762527891,0.9599087369683491


==> pics/PAP_coef_per_model/cifar10_resnet32_rate20.txt <==
model,coef,r2
0,1.274913460893173,0.9256237876204396
1,1.2876123435514184,0.9626936539368063
2,1.0861163722683143,0.866555006923656
3,1.1991753137154624,0.8763066686795641
4,1.2140534645095828,0.9166552192241366
5,1.2167566437891821,0.9585600193959286
6,1.3776569808108565,0.9322862465339088
7,1.2343870673945927,0.8767389138790134
8,1.2890291376490242,0.8962867034867814
9,1.2104124403026864,0.9395932119007815


==> pics/PAP_coef_per_model/cifar10_resnet32_rate4.txt <==
model,coef,r2
0,0.9711738844527282,0.9436036228661382
1,1.000313441112001,0.942923774598462
2,0.9029069385333022,0.9616458843341462
3,0.9689839178720459,0.9293748352735306
4,0.8737861258213385,0.936508325041291
5,0.8611343314799728,0.9623953283789931
6,1.0143211669957615,0.9830481023837069
7,1.0352672615121699,0.9729412795586105
8,0.9285083025163854,0.9643253422418506
9,0.9104324944802337,0.9864502881227671


==> pics/PAP_coef_per_model/cifar10_resnet32_rate5.txt <==
model,coef,r2
0,1.0106367890633547,0.9704459832671589
1,0.9764193262575261,0.9480830587962079
2,1.010149623535575,0.9678375602761613
3,0.9684083737016985,0.9491256055004136
4,0.8787832818214315,0.8830177654588214
5,0.9056180022529391,0.9828626052651825
6,1.03612815438666,0.9565579339312976
7,1.0190293832351591,0.9376702448041487
8,0.9562395487976736,0.9565270873534952
9,0.9538000284361937,0.9873503222975709


==> pics/PAP_coef_per_model/cifar10_resnet32_rate50.txt <==
model,coef,r2
0,1.9290976337772874,0.8170570775550641
1,2.253258814401944,0.8702473191078157
2,2.0190120421696256,0.8512529057248711
3,1.9776381014680857,0.8942670777785728
4,2.2738570806611,0.9169069330198141
5,1.934668885275081,0.8846162967859554
6,2.445055973553074,0.7880146512911641
7,2.096730245321327,0.8135003722584703
8,2.1002001328820756,0.7949121499941703
9,2.042053211137277,0.7425689113932463


==> pics/PAP_coef_per_model/cifar10_resnet44_rate10.txt <==
model,coef,r2
0,1.0419770555932328,0.9492897877270448
1,0.9904953508205119,0.9397597041168141
2,0.9848159424199076,0.9704900901615848
3,0.9633505716016277,0.9692014445964666
4,1.055448495690231,0.971519548604662
5,1.0460654469773183,0.9518593390033259
6,0.9676067469165092,0.9564679412751841
7,1.0970255875519475,0.9431471078809758
8,1.0374022848911255,0.9382983456551877
9,1.0122999822388141,0.9526804818109487


==> pics/PAP_coef_per_model/cifar10_resnet44_rate20.txt <==
model,coef,r2
0,1.0910240768012407,0.9317538033163305
1,1.2365507770654387,0.9252774028805106
2,1.0875795187223314,0.944181021457156
3,1.0590144612679586,0.9396695939941004
4,1.0690604084370872,0.8840698246114094
5,1.17324176461185,0.9072431752349662
6,1.1926752127759248,0.9150995176374211
7,1.208474690524668,0.9561918274899396
8,1.0673153242077442,0.9333291338836663
9,1.0137967942710522,0.9328628574243936


==> pics/PAP_coef_per_model/cifar10_resnet44_rate4.txt <==
model,coef,r2
0,0.9312206963952696,0.9382435081929874
1,0.9616421655180585,0.9787060091188009
2,0.917295477691223,0.9518535450611663
3,0.8818295861161021,0.9589889614080305
4,1.0327510490244343,0.9503528646876226
5,1.017207967183203,0.9809541121672575
6,0.9417519442559472,0.9626349493946099
7,0.9987346233218375,0.9900697601102553
8,1.034409505425488,0.9871788802755508
9,0.8312425066056995,0.9830904768267869


==> pics/PAP_coef_per_model/cifar10_resnet44_rate5.txt <==
model,coef,r2
0,0.8676427057994643,0.9446459632438757
1,0.8726813722011145,0.9587031791838453
2,0.8768852466115226,0.9665998769334615
3,0.8969095773907906,0.9596469161527252
4,0.9932762830334273,0.9913680100154362
5,1.1021916630625936,0.9691900877777953
6,0.9194880090945899,0.9615011242248992
7,1.0251374965785112,0.9714824231324806
8,1.0061486625657121,0.9761830649082681
9,0.8828364274008061,0.9817439617422052


==> pics/PAP_coef_per_model/cifar10_resnet44_rate50.txt <==
model,coef,r2
0,1.9080000432553108,0.8246486277445619
1,1.631692910817644,0.905642786599993
2,1.9078176760226877,0.9292208042806321
3,1.7919850054998037,0.8698053868692479
4,1.6286285403980127,0.7500210344765327
5,1.6490260841249744,0.7029305793913043
6,1.5745162225945966,0.89403898954556
7,1.643559978938036,0.8755680723718449
8,1.8683393447263643,0.8586658851606168
9,1.5884487919765475,0.7708223771582283


==> pics/PAP_coef_per_model/cifar10_resnet56_rate10.txt <==
model,coef,r2
0,0.9846914845543357,0.9970052308609406
1,1.078028294491855,0.9763991560876839
2,0.918686800375695,0.9750190079334734
3,0.9502818366102601,0.9582286494210212
4,0.9696736176999392,0.9265470595034699
5,1.0106215344679117,0.973503983601276
6,1.1089699313489432,0.975840159695594
7,0.9563628038390595,0.9068401999745261
8,1.05261215124819,0.9724100688758887
9,0.9938997733266453,0.960794565348249


==> pics/PAP_coef_per_model/cifar10_resnet56_rate20.txt <==
model,coef,r2
0,1.0054471170114223,0.9340983078567753
1,1.255291466415846,0.9200132186562523
2,1.0026636505546775,0.9424680438637922
3,1.018498304472989,0.9283104192277137
4,1.1491112476677794,0.9600876325026887
5,1.0711847285812186,0.9593588983891701
6,1.1852338433112453,0.9363210157364273
7,1.150931145656163,0.9020618947495489
8,1.2498016428007608,0.9690009458169349
9,1.0386684590177313,0.9305239206097085


==> pics/PAP_coef_per_model/cifar10_resnet56_rate4.txt <==
model,coef,r2
0,0.9742535020373834,0.9925666819346772
1,1.0416214888092346,0.988003956733923
2,0.9122755381447288,0.9436464372441328
3,0.8504164708276044,0.9888530740192684
4,0.905137965336301,0.9378108570668876
5,0.9423622151323952,0.985086964398272
6,0.9438053657677342,0.9768672340966618
7,0.905448260129099,0.8890575015544657
8,0.9864711133609647,0.9955604915958225
9,0.942725697737132,0.9824953817287959


==> pics/PAP_coef_per_model/cifar10_resnet56_rate5.txt <==
model,coef,r2
0,0.9520131648168819,0.9891086268282269
1,1.0534152782789463,0.9703799425444721
2,0.9144367413703159,0.9333694245073436
3,0.9393024368573688,0.9869461600748224
4,0.9103288978145399,0.9492012238405012
5,1.0290897425703565,0.9812023363424063
6,0.9886561939446675,0.972287902912618
7,0.9955008523095593,0.911377676678772
8,0.9820487423031292,0.9823067332363635
9,0.8963033222518098,0.9664332782685604


==> pics/PAP_coef_per_model/cifar10_resnet56_rate50.txt <==
model,coef,r2
0,1.4783160281832104,0.8820902550965768
1,1.8983142642257005,0.9168197487002849
2,1.746094457618088,0.894051692123099
3,1.476574578787571,0.8897030563308933
4,1.8072099029926794,0.8418935900747875
5,1.6608363360431722,0.9483124166816466
6,1.8151172496662824,0.928449572587509
7,1.5118628352296768,0.8385027315359486
8,1.6290284305410567,0.9581417241046584
9,1.3049230922584325,0.7632471041486544


==> pics/PAP_coef_per_model/fashion_lenet_rate10.txt <==
model,coef,r2
0,0.9619304090101607,0.8761055611341322
1,1.009756845981031,0.7545364142069915
2,1.0805053816936179,0.9462885160231368
3,1.0246313408354741,0.8333968107219968
4,1.0621478582728578,0.972069755939678
5,1.0764890713611261,0.845342645431459
6,1.0728584968541033,0.8532530590230071
7,1.03707664783661,0.8204821201886079
8,1.0429002484818357,0.8479602649891423
9,1.0809277955108325,0.9259094943126882


==> pics/PAP_coef_per_model/fashion_lenet_rate20.txt <==
model,coef,r2
0,1.024100457447567,0.7730249589742757
1,1.0612336387382961,0.8138548355072354
2,1.1343748836658372,0.8805970864068337
3,0.9642836781399748,0.8867985741883839
4,1.0476883827901329,0.9588144187158149
5,1.095592107984149,0.8609644788937892
6,1.1030439829112055,0.8468112288108351
7,0.9478510134715912,0.8812479931189785
8,1.0169523138489729,0.8857656799930421
9,0.9270750292014813,0.9731238866545366


==> pics/PAP_coef_per_model/fashion_lenet_rate30.txt <==
model,coef,r2
0,1.1589850147951701,0.8035487857402236
1,1.0479216442212862,0.758503939824561
2,1.1341039841772325,0.9051293317907873
3,1.0272863700929382,0.8614535114455083
4,1.0219105448228105,0.9526522484837125
5,1.248657671727236,0.7792846279497009
6,1.2113466452044783,0.8192454783953727
7,1.0552787267889254,0.9262986553359008
8,1.0696568128650374,0.8516089094064507
9,1.0641542679905855,0.9549640020092283


==> pics/PAP_coef_per_model/fashion_lenet_rate4.txt <==
model,coef,r2
0,0.9367655784840058,0.8930424030126288
1,1.0172036227359131,0.8119035173704617
2,1.0084131374547576,0.9201181928520932
3,0.929400843719153,0.9167431252694882
4,0.9631553260474426,0.9668253200881783
5,1.0375447113897078,0.8960379426492111
6,0.9849253712877742,0.875119947247799
7,0.9433177526946546,0.9257625788958266
8,0.9550380459663648,0.8442069117398734
9,1.0372524714905205,0.9291266285818675


==> pics/PAP_coef_per_model/fashion_lenet_rate40.txt <==
model,coef,r2
0,1.2343785464284747,0.8505200472953733
1,1.1490025448791883,0.7845771212916627
2,1.1939281578246042,0.9106477389790051
3,1.2826630917716553,0.8739211290392805
4,1.1993599738616767,0.9920806580125435
5,1.2773432431964256,0.8166084539904901
6,1.2566215933075566,0.8958115920799384
7,1.2727885231447837,0.8732134564702807
8,1.1228880297901667,0.8921021412682715
9,1.032889100005062,0.9593675379201546


==> pics/PAP_coef_per_model/fashion_lenet_rate50.txt <==
model,coef,r2
0,1.328428983944582,0.7643643062079821
1,1.3951718887576294,0.8207754944286958
2,1.5051511193855613,0.9207518394757626
3,1.4212145366421158,0.8593115526838031
4,1.507445114731064,0.9510537957463397
5,1.5547717536886743,0.8501013422462055
6,1.3878974828229012,0.8964083039044224
7,1.4277599893315192,0.8963263416866861
8,1.328296142796953,0.8006381438184489
9,1.3531329633819322,0.9615610500212302


==> pics/PAP_coef_per_model/qmnist_lenet_rate10.txt <==
model,coef,r2
0,-0.14994630681763882,0.03049737949166298
1,0.31048837885287606,0.05491719221176383
2,0.5657548403855576,0.23243725986459274
3,0.06169058305227831,0.0104115968810915
4,0.8338053970376177,0.3981450390720155
5,0.2836251698869911,0.07872442376812527
6,0.6920237354440618,0.2589250615758335
7,0.05781985805715981,0.005115663141903926
8,-0.02231353973771957,-0.0006458144582670577
9,2.094398880132686,0.767176143146205


==> pics/PAP_coef_per_model/qmnist_lenet_rate20.txt <==
model,coef,r2
0,0.2206016969494154,0.02919411611064482
1,-0.17327539054633714,0.012082184104972526
2,1.0478074660347354,0.6365115460040346
3,0.40987260720523305,0.07206575884522048
4,0.3360253243203235,0.03412138760288452
5,0.9291014867417005,0.5826611954260965
6,0.10564107805722552,0.004005878050443168
7,0.16937821514329945,0.02601595365622822
8,-0.2254145022150318,0.02122906811905656
9,0.4856575961346641,0.04441792330424421


==> pics/PAP_coef_per_model/qmnist_lenet_rate30.txt <==
model,coef,r2
0,0.1686619419606412,0.007597721989210493
1,0.4595810263689727,0.09961893578793013
2,0.29235096316286885,0.1322486907086341
3,0.22384697601260048,0.03073978414767964
4,0.1998481453811248,0.0382471273062398
5,0.4534803441410078,0.20436660984227162
6,0.21407516453179512,0.013008271468656685
7,0.48424506699221065,0.1263361117301265
8,-0.17126482023903183,0.017541613692462543
9,0.7077767852462745,0.1316381213490777


==> pics/PAP_coef_per_model/qmnist_lenet_rate4.txt <==
model,coef,r2
0,0.3195507054343618,0.05985129010025925
1,0.08513857655256649,0.0050968310043687515
2,1.1535362362969646,0.7156544968838474
3,0.2782886907583752,0.06525114377690555
4,0.3116231911217279,0.0676503308195695
5,0.2222559108454407,0.047756021576691565
6,0.19999903721955548,0.010754681005820443
7,0.11856612583224009,0.011288447508992827
8,0.36437652277442256,0.0808883584359189
9,0.28102599362841807,0.0196740117953349


==> pics/PAP_coef_per_model/qmnist_lenet_rate40.txt <==
model,coef,r2
0,0.9974593739246481,0.5263932150021289
1,0.5733048100186068,0.16300618709712478
2,0.355272127984998,0.03862657779306733
3,0.9588008499420801,0.4423647657674915
4,1.2079288325218862,0.2591025616034265
5,0.6458039858288863,0.24827597561187453
6,-0.19823415035514164,0.009996484666945915
7,0.8674890920686791,0.1381863608380991
8,-0.49970178013214483,0.055852265125381884
9,1.4528086509604512,0.14333390887640052


==> pics/PAP_coef_per_model/qmnist_lenet_rate50.txt <==
model,coef,r2
0,0.27282450237057426,0.011096113858358958
1,0.23938550818421275,0.014309611088823893
2,2.289905171913305,0.34674755419002545
3,0.9140403900255628,0.1453133210365919
4,1.355849538378528,0.13206384613256827
5,0.4848244371386221,0.07580850229742386
6,1.1574494509184474,0.09151143387664673
7,0.32583257929651177,0.012234616708143298
8,-0.14900628029799345,0.00266428148595077
9,2.5933732855400846,0.27979926334555494


==> pics/PAP_scatter/cifar100_resnet56_rate10.txt <==
class,model,before,after
0.0,0.0,0.25332000000000005,0.3054918918918919
1.0,0.0,0.214021052631579,0.05847671232876724
2.0,0.0,-0.23954782608695632,-0.263168
3.0,0.0,-0.4763899999999999,-1.0227199999999999
4.0,0.0,-0.40523508771929817,-0.6211781818181819
5.0,0.0,0.08873424657534258,0.12953043478260876
6.0,0.0,0.08317922077922088,-0.09686857142857128
7.0,0.0,-0.007915151515151498,0.07627540983606555
8.0,0.0,0.16847000000000006,0.23660273972602744
9.0,0.0,0.13908292682926832,0.15349873417721527
10.0,0.0,-0.5536977777777777,-0.04994782608695645
11.0,0.0,-0.40608571428571416,-0.36875789473684206
12.0,0.0,0.06882564102564104,0.05811830985915502
13.0,0.0,-0.006496551724137905,-0.17749508196721306
14.0,0.0,-0.023763934426229528,-0.1840842105263158
15.0,0.0,0.007907692307692393,-0.10268493150684926
16.0,0.0,-0.008217647058823404,0.016564705882353016
17.0,0.0,0.23739753086419754,0.2465156626506024
18.0,0.0,-0.23032499999999995,-0.40818064516129016
19.0,0.0,0.08415873015873025,0.06535849056603775
20.0,0.0,0.22306024096385552,0.2661333333333334
21.0,0.0,0.13453000000000004,0.17171948051948055
22.0,0.0,-0.07809411764705872,-0.07645538461538455
23.0,0.0,0.13607272727272732,0.12823157894736842
24.0,0.0,0.1619753086419754,0.14671219512195127
25.0,0.0,-0.12680799999999984,-0.14994285714285716
26.0,0.0,-0.08389032258064504,-0.10217599999999988
27.0,0.0,-0.1313333333333333,-0.49983999999999984
28.0,0.0,0.17146470588235296,0.24508493150684935
29.0,0.0,0.0063942028985508595,-0.004739622641509415
30.0,0.0,-0.024154385964912286,0.06535849056603775
31.0,0.0,-0.0025353846153844998,0.05597377049180328
32.0,0.0,-0.1057870967741935,-0.1019661016949152
33.0,0.0,-0.08034366197183096,-0.014206896551724076
34.0,0.0,0.02893888888888898,0.09055000000000002
35.0,0.0,-0.5838666666666666,-0.4396399999999999
36.0,0.0,0.1493518987341773,0.20932923076923077
37.0,0.0,0.013477333333333369,0.16353684210526323
38.0,0.0,-0.29396249999999985,-0.2748235294117647
39.0,0.0,0.23823555555555562,0.2481142857142857
40.0,0.0,-0.2509314285714286,-0.12976842105263142
41.0,0.0,0.24759518072289163,0.21192727272727274
42.0,0.0,-0.033864615384615306,0.11542857142857141
43.0,0.0,0.158288,0.0626000000000001
44.0,0.0,-0.804990909090909,-1.0787428571428572
45.0,0.0,-0.12729285714285704,-0.29
46.0,0.0,-0.3575999999999999,-0.5350999999999999
47.0,0.0,-0.052139999999999964,0.2131
48.0,0.0,0.20930989010989018,0.24710909090909092
49.0,0.0,0.1821686746987952,0.2385513513513514
50.0,0.0,-0.3298938775510204,-0.7272421052631579
51.0,0.0,-0.0481470588235293,-0.09628852459016397
52.0,0.0,-0.06962424242424242,-0.02113684210526304
53.0,0.0,0.24493033707865175,0.22240000000000001
54.0,0.0,0.0840289156626507,0.06737777777777776
55.0,0.0,-0.9515499999999999,-1.2516363636363634
56.0,0.0,0.2440636363636364,0.24584615384615388
57.0,0.0,0.07202025316455705,0.11916619718309858
58.0,0.0,0.192313924050633,0.2950646153846154
59.0,0.0,0.030285714285714284,-0.4635636363636363
60.0,0.0,0.20949873417721526,0.2508444444444445
61.0,0.0,-0.018199999999999994,-0.01725714285714275
62.0,0.0,-0.004252054794520481,0.05122580645161299
63.0,0.0,0.08100923076923083,-0.06458947368421052
64.0,0.0,-0.10824489795918353,0.07913846153846159
65.0,0.0,-0.1394142857142857,-0.3484799999999999
66.0,0.0,0.08846857142857144,-0.019298461538461566
67.0,0.0,-0.292330769230769,-0.04787692307692298
68.0,0.0,0.2843086956521739,0.29731235955056184
69.0,0.0,0.12725714285714293,0.16896842105263163
70.0,0.0,0.06938709677419355,-0.04623448275862066
71.0,0.0,0.0479168831168831,0.050560000000000056
72.0,0.0,-0.7045422222222221,-1.0373677419354839
73.0,0.0,-0.4268653061224489,-0.2678857142857143
74.0,0.0,-0.5051652173913043,-0.30720000000000003
75.0,0.0,0.2403904761904762,0.23790769230769235
76.0,0.0,0.17295632183908055,0.2789063291139241
77.0,0.0,0.028613793103448377,-0.09465714285714286
78.0,0.0,-0.2958909090909089,-0.25078399999999995
79.0,0.0,-0.042101408450704196,0.029920000000000092
80.0,0.0,-0.3123466666666665,-0.28860540540540536
81.0,0.0,-0.00497662337662333,-0.05568524590163925
82.0,0.0,0.213209090909091,0.2987373493975904
83.0,0.0,-0.028484848484848373,-0.10424000000000004
84.0,0.0,0.04106031746031746,-0.0050782608695651215
85.0,0.0,0.16581204819277112,0.18300000000000005
86.0,0.0,0.1232166666666667,0.06628571428571425
87.0,0.0,0.02220476190476199,0.015630769230769267
88.0,0.0,0.16455384615384622,0.16580000000000006
89.0,0.0,0.044651851851851894,-0.004312195121951231
90.0,0.0,0.0022457831325301486,-0.06027397260273974
91.0,0.0,0.0701369863013699,0.07119999999999999
92.0,0.0,-0.21400769230769234,-0.14063157894736847
93.0,0.0,-0.22450196078431361,-0.36541538461538464
94.0,0.0,0.24577777777777784,0.2512
95.0,0.0,-0.12800588235294103,-0.058632258064516114
96.0,0.0,-0.11444776119402972,-0.1455199999999999
97.0,0.0,0.051539726027397335,0.11390344827586214
98.0,0.0,-0.4728679245283018,-0.42051764705882344
99.0,0.0,0.04169411764705893,0.1918915254237289
0.0,1.0,0.2175722891566265,0.2775253012048193
1.0,1.0,0.2059418604651163,0.1422475
2.0,1.0,-0.36426415094339615,-0.26163265306122446
3.0,1.0,-0.5143452380952381,-0.8374277777777778
4.0,1.0,-0.25261290322580654,-0.43871999999999994
5.0,1.0,-0.009563492063492112,0.041790000000000015
6.0,1.0,0.0685217391304348,0.041342028985507234
7.0,1.0,0.020731343283582088,0.04694166666666676
8.0,1.0,0.20297619047619048,0.24531428571428576
9.0,1.0,0.1463875,0.20284736842105264
10.0,1.0,-0.260235294117647,-0.04321250000000001
11.0,1.0,-0.3846477272727272,-0.6352387096774192
12.0,1.0,0.11291250000000008,0.08206666666666666
13.0,1.0,-0.10467499999999995,-0.08476603773584891
14.0,1.0,-0.1510701754385965,-0.11751538461538452
15.0,1.0,-0.08685064935064934,-0.12227076923076922
16.0,1.0,-0.03821014492753627,0.1049940298507463
17.0,1.0,0.18353658536585363,0.1865789473684211
18.0,1.0,-0.18450000000000005,-0.3737777777777777
19.0,1.0,-0.010336363636363576,0.010880000000000046
20.0,1.0,0.23252439024390248,0.16316829268292687
21.0,1.0,0.17874666666666664,0.26532753623188404
22.0,1.0,-0.027823943661971835,-0.003308196721311477
23.0,1.0,0.12873287671232872,0.13267462686567166
24.0,1.0,0.1691746987951807,0.15770250000000008
25.0,1.0,-0.35015833333333324,-0.2106416666666667
26.0,1.0,-0.15431034482758627,-0.10152000000000004
27.0,1.0,-0.2296938775510205,-0.41302857142857136
28.0,1.0,0.18458333333333335,0.23634117647058828
29.0,1.0,-0.03563281249999989,0.04072413793103459
30.0,1.0,-0.015793103448275884,0.010880000000000046
31.0,1.0,-0.02071311475409838,-0.019487719298245495
32.0,1.0,-0.14626515151515146,-0.32798518518518516
33.0,1.0,-0.09457936507936514,-0.10245666666666671
34.0,1.0,0.11039041095890412,0.15699999999999997
35.0,1.0,-0.573325,-0.686
36.0,1.0,0.1341133333333334,0.2272500000000001
37.0,1.0,0.018066666666666616,0.14542941176470597
38.0,1.0,-0.21024999999999994,-0.6329811320754717
39.0,1.0,0.22151162790697676,0.22348048780487806
40.0,1.0,-0.1820859375,-0.3478786885245902
41.0,1.0,0.26596987951807227,0.20284736842105264
42.0,1.0,0.10431756756756763,0.08267096774193552
43.0,1.0,0.11956164383561642,0.03737428571428581
44.0,1.0,-0.521590909090909,-0.7150064516129032
45.0,1.0,-0.19737500000000008,-0.3077307692307692
46.0,1.0,-0.3105106382978722,-0.2750374999999999
47.0,1.0,0.03294444444444444,0.19634000000000007
48.0,1.0,0.22929651162790704,0.2934857142857143
49.0,1.0,0.21185443037974688,0.25262388059701496
50.0,1.0,-0.8411249999999999,-0.6533255813953487
51.0,1.0,0.07822463768115949,-0.2625211267605634
52.0,1.0,-0.10210000000000005,0.016104225352112686
53.0,1.0,0.21891666666666665,0.2125309523809524
54.0,1.0,0.12077710843373494,0.060962025316455726
55.0,1.0,-1.1758749999999998,-1.3079466666666666
56.0,1.0,0.25701829268292686,0.2878962025316456
57.0,1.0,0.044846666666666646,0.04763783783783791
58.0,1.0,0.2522467532467533,0.24248732394366201
59.0,1.0,-0.17162500000000003,-0.09150937499999996
60.0,1.0,0.16500561797752814,0.20517142857142862
61.0,1.0,0.08607936507936506,0.19088529411764707
62.0,1.0,0.031939189189189164,0.14997500000000005
63.0,1.0,-0.08935593220338973,-0.3688714285714286
64.0,1.0,-0.2807826086956522,-0.04321250000000001
65.0,1.0,-0.4419999999999999,-0.27671739130434775
66.0,1.0,-0.056554687499999964,-0.07031641791044774
67.0,1.0,-0.41870238095238094,-0.1720041666666666
68.0,1.0,0.26355,0.27876666666666666
69.0,1.0,0.1341133333333334,0.15218285714285715
70.0,1.0,0.11336486486486483,0.07269999999999999
71.0,1.0,0.13051948051948056,0.1215052631578948
72.0,1.0,-1.2380428571428572,-1.65826
73.0,1.0,-0.3024818181818183,-0.354152380952381
74.0,1.0,-0.3549404761904761,-0.27074444444444434
75.0,1.0,0.20297619047619048,0.2520543209876544
76.0,1.0,0.17345679012345686,0.1490658823529412
77.0,1.0,0.011690476190476147,-0.10995
78.0,1.0,-0.18278333333333333,-0.16367058823529407
79.0,1.0,0.059081081081081135,0.1036100000000001
80.0,1.0,-0.2632075471698112,-0.5454999999999999
81.0,1.0,-0.022847222222222203,-0.0652061538461537
82.0,1.0,0.2689367816091954,0.31634352941176475
83.0,1.0,-0.05207142857142856,-0.06689354838709681
84.0,1.0,0.026181818181818205,-0.07904000000000003
85.0,1.0,0.16312500000000008,0.1784447368421053
86.0,1.0,0.046191780821917765,0.02990153846153844
87.0,1.0,0.10146052631578951,0.04829736842105271
88.0,1.0,0.23608333333333337,0.21815882352941177
89.0,1.0,0.08851204819277114,-0.030333333333333323
90.0,1.0,0.039070588235294135,0.010880000000000046
91.0,1.0,0.07590140845070428,0.16361176470588235
92.0,1.0,0.07013888888888888,0.039582142857142885
93.0,1.0,-0.13814999999999994,-0.14023555555555556
94.0,1.0,0.2596117647058824,0.31155000000000005
95.0,1.0,-0.029231343283581995,-0.06411475409836052
96.0,1.0,-0.08395238095238088,-0.13827301587301577
97.0,1.0,0.07590140845070428,0.13093623188405804
98.0,1.0,-0.45950999999999986,-0.42018918918918907
99.0,1.0,-0.013814285714285744,0.05338124999999997
0.0,2.0,0.2624666666666666,0.24106708860759496
1.0,2.0,0.1437012345679012,0.08458607594936718
2.0,2.0,-0.23456666666666676,-0.2240803921568627
3.0,2.0,-0.2975268292682927,-0.8877108108108107
4.0,2.0,-0.27591578947368417,-0.4907117647058824
5.0,2.0,0.12458000000000005,0.1409457627118644
6.0,2.0,0.006734999999999958,-0.05338169014084496
7.0,2.0,0.03539999999999994,0.11547758620689662
8.0,2.0,0.2169767441860465,0.21606829268292682
9.0,2.0,0.16464303797468355,0.20649324324324325
10.0,2.0,-0.30794999999999995,-0.18359574468085096
11.0,2.0,-0.6222818181818182,-0.505628205128205
12.0,2.0,0.11111199999999999,0.14482054794520546
13.0,2.0,-0.05354516129032266,-0.09625283018867925
14.0,2.0,0.02248387096774193,-0.23619999999999997
15.0,2.0,-0.06537910447761199,-0.07634655172413798
16.0,2.0,-0.06470000000000005,-0.11064843749999996
17.0,2.0,0.22300000000000003,0.27095897435897437
18.0,2.0,-0.08612903225806452,-0.1315984615384616
19.0,2.0,-0.13035000000000005,-0.0029547169811320727
20.0,2.0,0.2034170731707317,0.23510125
21.0,2.0,0.21436666666666662,0.27331486486486484
22.0,2.0,0.021465625000000082,0.030431372549019568
23.0,2.0,0.09278055555555559,0.0767620253164557
24.0,2.0,0.25084249999999997,0.17044473684210532
25.0,2.0,-0.29068333333333335,-0.3048777777777778
26.0,2.0,-0.12601311475409838,-0.2036684210526316
27.0,2.0,-0.2220962962962964,-0.3766772727272727
28.0,2.0,0.17316708860759494,0.23179000000000002
29.0,2.0,0.015026865671641767,0.12613448275862066
30.0,2.0,0.05002500000000001,0.044754545454545526
31.0,2.0,0.06669122807017538,-0.11897413793103438
32.0,2.0,-0.09427499999999994,0.056584210526315785
33.0,2.0,-0.015280000000000061,-0.03391272727272726
34.0,2.0,0.041700000000000056,0.027252459016393414
35.0,2.0,-0.6576,-0.4954032258064516
36.0,2.0,0.1342,0.13814225352112672
37.0,2.0,-0.04425797101449282,0.1404546875
38.0,2.0,-0.16722666666666677,-0.31632407407407404
39.0,2.0,0.2561279069767442,0.20853048780487807
40.0,2.0,-0.1437111111111112,-0.32103725490196067
41.0,2.0,0.1805614457831325,0.25346363636363645
42.0,2.0,0.04450000000000007,0.09662307692307698
43.0,2.0,0.14889722222222218,0.07284999999999997
44.0,2.0,-0.7738341463414633,-0.5967583333333333
45.0,2.0,-0.3595056603773585,-0.35982000000000003
46.0,2.0,-0.47855217391304344,-0.2614285714285714
47.0,2.0,0.01749836065573772,0.13723541666666664
48.0,2.0,0.2397096774193548,0.28243563218390805
49.0,2.0,0.13538765432098768,0.25346363636363645
50.0,2.0,-0.6446500000000001,-0.7718866666666666
51.0,2.0,0.03941470588235288,-0.1238181818181817
52.0,2.0,-0.015125373134328305,0.0030645161290322786
53.0,2.0,0.19520487804878053,0.22165185185185182
54.0,2.0,0.1390708860759494,0.08756666666666663
55.0,2.0,-0.8888048780487805,-1.4476759999999997
56.0,2.0,0.28651666666666664,0.26652133333333333
57.0,2.0,0.06621866666666666,0.06401999999999998
58.0,2.0,0.2517777777777778,0.2887616438356165
59.0,2.0,-0.14477999999999996,-0.5705819672131147
60.0,2.0,0.2104965517241379,0.31236375
61.0,2.0,0.06669122807017538,0.057135593220339016
62.0,2.0,-0.05961470588235301,0.04294193548387105
63.0,2.0,-0.01561967213114762,-0.2141250000000001
64.0,2.0,-0.331139534883721,-0.2141250000000001
65.0,2.0,-0.27516170212765967,-0.23619999999999997
66.0,2.0,-0.014979710144927574,-0.1871444444444443
67.0,2.0,-0.14350943396226412,-0.15299423076923077
68.0,2.0,0.25260000000000005,0.2554704545454546
69.0,2.0,0.1342,0.12641866666666662
70.0,2.0,0.055067741935483895,0.04751803278688526
71.0,2.0,0.1390708860759494,0.20162083333333333
72.0,2.0,-0.7155666666666667,-1.016957894736842
73.0,2.0,-0.4964444444444444,-0.2067666666666666
74.0,2.0,-0.6240823529411765,-0.35119534883720926
75.0,2.0,0.23153176470588235,0.18322500000000005
76.0,2.0,0.2104965517241379,0.23646470588235297
77.0,2.0,0.0007612903225806401,0.02134166666666664
78.0,2.0,-0.22922222222222233,-0.15136274509803918
79.0,2.0,0.023095774647887365,-0.07495652173913049
80.0,2.0,-0.3468,-0.51876
81.0,2.0,-0.033811267605633834,0.011040000000000027
82.0,2.0,0.2667422222222222,0.2850891566265061
83.0,2.0,-0.026659016393442665,-0.06568965517241383
84.0,2.0,-0.058200000000000016,-0.02684354838709682
85.0,2.0,0.2156870588235294,0.1623118421052632
86.0,2.0,0.10213333333333334,-0.09985441176470582
87.0,2.0,0.06964473684210525,0.0644972972972973
88.0,2.0,0.07850526315789469,0.1758666666666667
89.0,2.0,0.07087848101265821,-0.046015384615384534
90.0,2.0,-0.018960526315789535,0.10993599999999999
91.0,2.0,0.1366666666666667,0.16425915492957752
92.0,2.0,-0.20747586206896548,-0.11257999999999992
93.0,2.0,-0.14727407407407397,-0.2093260869565218
94.0,2.0,0.2104965517241379,0.2750679012345679
95.0,2.0,-0.06621666666666673,-0.020801515151515067
96.0,2.0,-0.2655275862068965,-0.30362909090909085
97.0,2.0,0.1843323943661972,0.058133333333333356
98.0,2.0,-0.44299999999999995,-0.37994418604651153
99.0,2.0,0.015026865671641767,0.11272741935483878
0.0,3.0,0.23097142857142852,0.3236904761904761
1.0,3.0,0.15264444444444433,0.011999999999999922
2.0,3.0,-0.19898545454545474,-0.2562931034482759
3.0,3.0,-0.21122000000000005,-1.0694594594594595
4.0,3.0,-0.38875106382978736,-0.571818181818182
5.0,3.0,0.059919117647058755,0.11785714285714273
6.0,3.0,0.05225352112676044,0.02834558823529398
7.0,3.0,0.02033676470588225,0.08893442622950817
8.0,3.0,0.23534090909090905,0.23189024390243898
9.0,3.0,0.15264444444444433,0.2342999999999999
10.0,3.0,-0.2968618181818183,-0.29244186046511633
11.0,3.0,-0.5648837209302328,-0.5969827586206898
12.0,3.0,0.05262763157894725,0.09749999999999995
13.0,3.0,-0.036052380952380995,-0.015211864406779827
14.0,3.0,-0.020951724137931164,-0.15916666666666687
15.0,3.0,-0.019245588235294136,-0.015211864406779827
16.0,3.0,-0.10613698630137004,-0.1276086956521739
17.0,3.0,0.24083076923076915,0.15865624999999997
18.0,3.0,-0.2575508196721312,-0.4620220588235295
19.0,3.0,-0.014690476190476344,0.09580357142857142
20.0,3.0,0.2321023529411764,0.22040624999999997
21.0,3.0,0.12366511627906975,0.15795454545454532
22.0,3.0,0.026883076923076923,0.04568181818181816
23.0,3.0,0.15674556962025313,0.20855633802816895
24.0,3.0,0.15684819277108433,0.11466867469879506
25.0,3.0,-0.20694761904761919,-0.3758333333333335
26.0,3.0,-0.15827049180327868,-0.08353773584905659
27.0,3.0,-0.2196312500000001,-0.5437500000000001
28.0,3.0,0.217981081081081,0.2694366197183098
29.0,3.0,0.021236363636363557,-0.22416666666666674
30.0,3.0,-0.058990163934426375,-0.022068965517241523
31.0,3.0,0.07338360655737694,-0.11583333333333347
32.0,3.0,-0.03786271186440682,-0.08970588235294129
33.0,3.0,0.012356451612903179,0.1288839285714285
34.0,3.0,0.07120845070422531,0.18086734693877543
35.0,3.0,-0.31991923076923096,-0.5630468750000002
36.0,3.0,0.15002105263157883,0.20738805970149252
37.0,3.0,-0.06542500000000015,0.15876811594202891
38.0,3.0,-0.2685819672131147,-0.25787037037037047
39.0,3.0,0.19933417721518987,0.11333333333333322
40.0,3.0,-0.14910615384615392,-0.305860655737705
41.0,3.0,0.14502117647058824,0.09580357142857142
42.0,3.0,-0.09091363636363653,0.07881147540983592
43.0,3.0,0.20475454545454538,0.11402173913043477
44.0,3.0,-0.8732081081081082,-0.7348809523809525
45.0,3.0,-0.4154103448275864,-0.44471698113207553
46.0,3.0,-0.2569264150943397,-0.35548780487804893
47.0,3.0,-0.10110909090909091,0.04802083333333331
48.0,3.0,0.2523333333333333,0.25899999999999995
49.0,3.0,0.1523207792207791,0.1998591549295774
50.0,3.0,-0.5032872340425533,-0.7682954545454548
51.0,3.0,-0.02317671232876712,-0.026139705882352943
52.0,3.0,-0.08348305084745763,0.025507812499999935
53.0,3.0,0.18290714285714274,0.23889534883720928
54.0,3.0,0.1383597560975609,0.10462499999999998
55.0,3.0,-1.0877153846153849,-1.7226136363636366
56.0,3.0,0.26224216867469874,0.29193333333333327
57.0,3.0,0.0906756756756756,0.09812499999999993
58.0,3.0,0.2474144736842105,0.25017857142857136
59.0,3.0,-0.05741428571428581,-0.16850000000000012
60.0,3.0,0.19738433734939748,0.2485843373493975
61.0,3.0,0.09579062499999992,0.1941101694915254
62.0,3.0,-0.037387500000000025,0.08717391304347824
63.0,3.0,0.0011640624999998978,-0.10267857142857141
64.0,3.0,-0.272658695652174,0.08999999999999997
65.0,3.0,-0.3458000000000001,-0.29524390243902443
66.0,3.0,0.06755285714285705,-0.09119863013698637
67.0,3.0,-0.18675090909090922,-0.14678571428571444
68.0,3.0,0.24576043956043955,0.2963372093023255
69.0,3.0,0.15264444444444433,0.1766666666666666
70.0,3.0,0.07601791044776114,0.08799999999999998
71.0,3.0,0.1348428571428571,0.07775974025974021
72.0,3.0,-1.0187000000000004,-1.2309677419354839
73.0,3.0,-0.3213309090909091,-0.2825000000000002
74.0,3.0,-0.6750914893617022,-0.5290476190476191
75.0,3.0,0.22655172413793098,0.18376436781609184
76.0,3.0,0.17668705882352934,0.13991071428571422
77.0,3.0,-0.06298695652173925,-0.06959821428571447
78.0,3.0,-0.2413844827586209,-0.3121875000000001
79.0,3.0,0.00934166666666653,0.13954918032786878
80.0,3.0,-0.3183346938775512,-0.49964285714285733
81.0,3.0,-0.009350000000000136,0.09139285714285711
82.0,3.0,0.23428620689655166,0.3043354430379746
83.0,3.0,-0.014865573770491965,-0.13750000000000018
84.0,3.0,-0.030378125000000165,0.1537962962962962
85.0,3.0,0.20043647058823522,0.1818125
86.0,3.0,0.19056956521739124,-0.0045895522388060845
87.0,3.0,0.06691199999999992,0.07374999999999987
88.0,3.0,0.1697987012987012,0.20855633802816895
89.0,3.0,0.1465658536585365,0.18749999999999994
90.0,3.0,-0.03119740259740262,-0.061056338028169135
91.0,3.0,0.1435818181818181,0.1215845070422534
92.0,3.0,-0.1339611111111112,-0.06210000000000002
93.0,3.0,-0.24423018867924529,-0.3091000000000001
94.0,3.0,0.22655172413793098,0.2880588235294117
95.0,3.0,-0.025896721311475534,0.001849315068493099
96.0,3.0,-0.1938548387096776,-0.25429687500000003
97.0,3.0,0.10939705882352932,0.16271186440677965
98.0,3.0,-0.5540785714285715,-0.6653787878787879
99.0,3.0,0.0005455882352941016,0.20150862068965508
0.0,4.0,0.25695,0.3160631578947368
1.0,4.0,0.15974390243902445,0.0880842105263158
2.0,4.0,-0.163361111111111,-0.11818245614035096
3.0,4.0,-0.30878125,-0.8928
4.0,4.0,-0.4289423076923077,-0.7017
5.0,4.0,-0.02793478260869564,-0.025440000000000053
6.0,4.0,0.04377272727272727,0.062424242424242445
7.0,4.0,0.0623656716417911,0.0397931034482759
8.0,4.0,0.1698674698795181,0.19873333333333335
9.0,4.0,0.1291746987951807,0.21618666666666667
10.0,4.0,-0.17537000000000005,-0.05711666666666676
11.0,4.0,-0.29470833333333335,-0.31932830188679245
12.0,4.0,0.04737179487179491,0.180743661971831
13.0,4.0,-0.031026315789473704,-0.14920000000000008
14.0,4.0,-0.09512878787878794,-0.2900406779661017
15.0,4.0,-0.03772463768115946,-0.17866666666666664
16.0,4.0,-0.0560633802816901,-0.009120000000000069
17.0,4.0,0.22317499999999998,0.280645
18.0,4.0,-0.1454130434782608,-0.20613559322033892
19.0,4.0,-0.06308196721311479,0.12130399999999991
20.0,4.0,0.23388414634146343,0.21102999999999997
21.0,4.0,0.18145294117647057,0.28600000000000003
22.0,4.0,0.03080434782608704,0.021170909090909074
23.0,4.0,0.1486849315068493,0.14385205479452048
24.0,4.0,0.15995512820512825,0.18029090909090906
25.0,4.0,-0.36207377049180334,-0.20444999999999997
26.0,4.0,0.05228358208955222,-0.09076610169491532
27.0,4.0,-0.37914583333333335,-0.30635555555555566
28.0,4.0,0.21473125,0.23904324324324322
29.0,4.0,-0.03435937500000007,0.09390000000000004
30.0,4.0,-0.02348484848484842,0.009919999999999974
31.0,4.0,0.03333620689655178,-0.02800645161290333
32.0,4.0,-0.10331666666666663,0.042611320754716984
33.0,4.0,-0.08886567164179106,0.0077862068965517
34.0,4.0,0.06540410958904108,0.06548571428571427
35.0,4.0,-0.43205999999999994,-0.4014000000000001
36.0,4.0,0.20168181818181818,0.10067733333333329
37.0,4.0,0.04689726027397264,0.10318840579710135
38.0,4.0,-0.24377777777777768,-0.5941966101694917
39.0,4.0,0.22317499999999998,0.16187848101265817
40.0,4.0,-0.2055076923076924,-0.1344666666666668
41.0,4.0,0.14937037037037035,0.14621265822784807
42.0,4.0,-0.10782000000000001,0.017777777777777757
43.0,4.0,0.14115000000000005,0.08608000000000003
44.0,4.0,-0.7147307692307693,-0.7654000000000002
45.0,4.0,-0.13346610169491532,-0.23760000000000003
46.0,4.0,-0.4084893617021277,-0.26854000000000006
47.0,4.0,-0.048189655172413706,0.15094883720930224
48.0,4.0,0.21703409090909095,0.2745103448275862
49.0,4.0,0.15974390243902445,0.2179055555555555
50.0,4.0,-0.45908,-0.7298272727272728
51.0,4.0,-0.10438888888888896,-0.11383999999999998
52.0,4.0,-0.14727777777777784,-0.04115555555555562
53.0,4.0,0.153683908045977,0.1891586206896552
54.0,4.0,0.14263461538461536,-0.028848192771084354
55.0,4.0,-0.9793720930232558,-1.6492375000000001
56.0,4.0,0.2668353658536586,0.3018666666666666
57.0,4.0,0.10834,0.17787999999999998
58.0,4.0,0.20325641025641025,0.29807761194029847
59.0,4.0,-0.17944444444444438,-0.38125000000000003
60.0,4.0,0.196240506329114,0.255873417721519
61.0,4.0,0.08480645161290329,0.04643934426229505
62.0,4.0,0.004526315789473746,0.11842191780821909
63.0,4.0,-0.05983620689655178,-0.38198666666666664
64.0,4.0,-0.12583333333333335,-0.23760000000000003
65.0,4.0,-0.3878454545454546,-0.6673222222222222
66.0,4.0,0.12470422535211267,0.051838709677419374
67.0,4.0,-0.10536363636363626,-0.12052972972972968
68.0,4.0,0.24860112359550565,0.252
69.0,4.0,0.14718125000000004,0.1749333333333333
70.0,4.0,-0.02290000000000004,0.13716619718309853
71.0,4.0,0.02727999999999998,0.08608000000000003
72.0,4.0,-0.7147307692307693,-0.906572972972973
73.0,4.0,-0.3377549019607843,-0.34589000000000003
74.0,4.0,-0.39924999999999994,-0.5813777777777778
75.0,4.0,0.1958333333333333,0.1352666666666667
76.0,4.0,0.21703409090909095,0.25744
77.0,4.0,-0.09028070175438599,-0.0068610169491525085
78.0,4.0,-0.20936290322580653,-0.24758064516129036
79.0,4.0,-0.03772463768115946,0.11047499999999995
80.0,4.0,-0.5272173913043479,-0.785
81.0,4.0,-0.09646376811594196,0.09176129032258065
82.0,4.0,0.2616627906976744,0.3263696202531645
83.0,4.0,0.02052500000000008,-0.14477999999999996
84.0,4.0,0.04815909090909097,-0.07790967741935488
85.0,4.0,0.20479113924050638,0.1888702702702702
86.0,4.0,0.11220000000000006,-0.06883636363636363
87.0,4.0,0.11340624999999996,0.13693684210526308
88.0,4.0,0.19905000000000006,0.18390144927536226
89.0,4.0,0.03965060240963859,0.10146849315068485
90.0,4.0,0.01970121951219513,-0.012581818181818128
91.0,4.0,0.06131818181818179,0.1561818181818181
92.0,4.0,-0.0016034482758620877,-0.012581818181818128
93.0,4.0,-0.278625,-0.13915454545454556
94.0,4.0,0.2576923076923077,0.3084
95.0,4.0,-0.076578125,-0.17096000000000006
96.0,4.0,-0.0615,-0.03832542372881367
97.0,4.0,0.16500694444444444,0.10080625000000004
98.0,4.0,-0.4172254901960784,-0.5795684210526316
99.0,4.0,0.06469230769230769,0.1789
0.0,5.0,0.2684634146341463,0.2521686746987951
1.0,5.0,0.03714285714285702,0.023532926829268275
2.0,5.0,-0.25549019607843143,-0.17368727272727277
3.0,5.0,-0.30306666666666665,-0.7517533333333335
4.0,5.0,-0.5165000000000002,-0.7038823529411766
5.0,5.0,0.07565714285714276,-0.034500000000000086
6.0,5.0,0.05639999999999996,0.07864843749999993
7.0,5.0,0.019636363636363573,0.14230545454545454
8.0,5.0,0.17354761904761898,0.2567934210526316
9.0,5.0,0.1827749999999999,0.16990722891566265
10.0,5.0,-0.26221818181818196,-0.16381250000000008
11.0,5.0,-0.37863636363636377,-0.40915675675675683
12.0,5.0,0.081675,0.14056923076923072
13.0,5.0,-0.24341379310344846,-0.18054705882352942
14.0,5.0,-0.12333333333333345,-0.21752692307692323
15.0,5.0,0.017885714285714227,-0.13599811320754734
16.0,5.0,-0.06321126760563392,-0.05611641791044772
17.0,5.0,0.2191463414634146,0.2656507042253521
18.0,5.0,-0.32693750000000016,-0.18598035714285732
19.0,5.0,-0.00046875000000008715,0.12436964285714282
20.0,5.0,0.18327058823529402,0.2671253012048193
21.0,5.0,0.16160975609756095,0.17239999999999997
22.0,5.0,-0.0007878787878788962,0.011088135593220232
23.0,5.0,0.1481388888888888,0.2567934210526316
24.0,5.0,0.16389873417721515,0.14359113924050626
25.0,5.0,-0.2337627118644069,-0.1896750000000001
26.0,5.0,-0.06240677966101703,-0.06255423728813571
27.0,5.0,-0.33452,-0.47416250000000015
28.0,5.0,0.15968831168831168,0.27289428571428564
29.0,5.0,-0.10950769230769246,-0.12161578947368432
30.0,5.0,-0.01100000000000012,-0.059470689655172465
31.0,5.0,0.0227,-0.08876885245901654
32.0,5.0,-0.15542857142857144,0.009057894736842051
33.0,5.0,-0.048444444444444436,0.04678214285714288
34.0,5.0,0.03714285714285702,0.1602294117647058
35.0,5.0,-0.4008627450980393,-0.40396428571428583
36.0,5.0,0.14863157894736834,0.20195714285714284
37.0,5.0,0.07820588235294114,0.1847522388059701
38.0,5.0,-0.25171428571428583,-0.21657200000000004
39.0,5.0,0.17983132530120471,0.23787468354430374
40.0,5.0,-0.27541538461538473,-0.35223928571428575
41.0,5.0,0.22855421686746988,0.20934642857142852
42.0,5.0,-0.015265822784810234,0.14418636363636356
43.0,5.0,0.19673972602739717,0.1398871428571428
44.0,5.0,-0.7351914893617023,-1.017275
45.0,5.0,-0.18531034482758632,-0.20814821428571428
46.0,5.0,-0.398867924528302,-0.429053488372093
47.0,5.0,-0.005815384615384754,0.031708000000000035
48.0,5.0,0.19554838709677413,0.28274666666666665
49.0,5.0,0.16389873417721515,0.16971298701298698
50.0,5.0,-0.7462727272727275,-0.715092105263158
51.0,5.0,-0.02091176470588236,-0.33608305084745765
52.0,5.0,-0.021531250000000085,-0.07120806451612917
53.0,5.0,0.19579545454545452,0.28055227272727273
54.0,5.0,0.1334285714285714,0.1374688311688311
55.0,5.0,-0.7851891891891895,-1.4828000000000001
56.0,5.0,0.23446913580246911,0.33736081081081076
57.0,5.0,0.11315789473684205,0.15062105263157885
58.0,5.0,0.23215189873417716,0.2443652173913043
59.0,5.0,-0.0007878787878788962,-0.16381250000000008
60.0,5.0,0.20483146067415725,0.22790975609756098
61.0,5.0,0.08196551724137928,0.1390290322580644
62.0,5.0,-0.06178082191780829,0.08284626865671642
63.0,5.0,0.006135593220338844,-0.22259090909090923
64.0,5.0,-0.17558139534883724,-0.028034375000000087
65.0,5.0,-0.4878867924528303,-0.6108642857142857
66.0,5.0,0.1200555555555555,-0.13186470588235308
67.0,5.0,-0.06960869565217404,-0.08292340425531929
68.0,5.0,0.25859999999999994,0.21329883720930234
69.0,5.0,0.09816901408450697,0.16960405405405407
70.0,5.0,0.07324999999999997,0.05417142857142852
71.0,5.0,0.1186153846153845,0.14245394736842099
72.0,5.0,-0.8101714285714288,-0.8130973684210527
73.0,5.0,-0.3480000000000001,-0.4057029411764707
74.0,5.0,-0.5636800000000002,-0.08622500000000011
75.0,5.0,0.20705882352941168,0.15023214285714281
76.0,5.0,0.1575,0.18885795454545454
77.0,5.0,-0.07603508771929832,-0.1828433962264151
78.0,5.0,-0.14580000000000004,-0.3333555555555557
79.0,5.0,0.02356410256410245,0.1384313432835821
80.0,5.0,-0.4423600000000001,-0.8448583333333335
81.0,5.0,-0.07047058823529415,-0.0075130434782608654
82.0,5.0,0.22291764705882344,0.28089634146341463
83.0,5.0,0.033933333333333295,-0.07588000000000014
84.0,5.0,-0.03142424242424245,0.03212881355932193
85.0,5.0,0.1575,0.16695526315789472
86.0,5.0,0.1411935483870967,-0.0026692307692307827
87.0,5.0,0.08405128205128193,0.020867605633802723
88.0,5.0,0.19673972602739717,0.21254477611940292
89.0,5.0,0.08763414634146337,0.05619589041095894
90.0,5.0,0.030097560975609745,-0.11072631578947371
91.0,5.0,0.18949367088607594,0.10721232876712321
92.0,5.0,-0.05593333333333335,-0.0007204081632653944
93.0,5.0,-0.1358148148148149,-0.30605625000000014
94.0,5.0,0.2660888888888889,0.2593920454545454
95.0,5.0,-0.006383561643835709,-0.058242622950819674
96.0,5.0,-0.09123809523809526,-0.11929508196721313
97.0,5.0,0.08528571428571417,0.026352941176470475
98.0,5.0,-0.281921568627451,-0.4374105263157895
99.0,5.0,0.05438805970149244,0.11629152542372871
0.0,6.0,0.27603571428571433,0.3077875
1.0,6.0,0.1370578313253013,0.11300909090909099
2.0,6.0,-0.2012444444444444,-0.19214374999999995
3.0,6.0,-0.35139999999999993,-0.8800833333333332
4.0,6.0,-0.440643396226415,-0.5690149999999999
5.0,6.0,0.0419179104477612,-0.1196442622950818
6.0,6.0,0.013843243243243356,-0.07447910447761194
7.0,6.0,0.03322923076923088,0.12100000000000001
8.0,6.0,0.22900897435897444,0.23897105263157895
9.0,6.0,0.1464842105263158,0.2184027027027028
10.0,6.0,-0.3004037735849055,-0.3310571428571427
11.0,6.0,-0.36675681818181816,-0.44036136363636363
12.0,6.0,0.024939240506329223,0.03310000000000005
13.0,6.0,-0.0939904761904761,-0.14716949152542363
14.0,6.0,-0.1409360655737705,-0.14933396226415085
15.0,6.0,0.02297432432432432,-0.24896716417910433
16.0,6.0,0.006323529411764825,-0.04600999999999989
17.0,6.0,0.2277714285714286,0.20998518518518525
18.0,6.0,-0.2548714285714286,-0.19877413793103435
19.0,6.0,0.01626029411764708,-0.02903620689655168
20.0,6.0,0.219727380952381,0.24796666666666675
21.0,6.0,0.19600253164556972,0.2076958904109589
22.0,6.0,-0.02378787878787869,0.0428666666666668
23.0,6.0,0.16178987341772158,0.17420263157894744
24.0,6.0,0.17889620253164557,0.2367164556962026
25.0,6.0,-0.24471052631578952,-0.1377245283018866
26.0,6.0,-0.03684999999999989,-0.06169411764705868
27.0,6.0,-0.26693749999999994,-0.35124705882352936
28.0,6.0,0.18389480519480528,0.3204149253731344
29.0,6.0,-0.02914307692307686,-0.10753999999999987
30.0,6.0,-0.10191076923076922,0.036416981132075456
31.0,6.0,-0.04624516129032247,-0.19877413793103435
32.0,6.0,-0.1552290322580645,-0.19703818181818186
33.0,6.0,-0.05714354838709681,0.02211250000000004
34.0,6.0,0.06594411764705893,0.1989490566037736
35.0,6.0,-0.3646490196078431,-0.5211583333333333
36.0,6.0,0.162512676056338,0.18814583333333343
37.0,6.0,0.08637746478873248,0.2020328125000001
38.0,6.0,-0.17121333333333338,-0.37872777777777766
39.0,6.0,0.1907313953488372,0.2231837500000001
40.0,6.0,-0.34050161290322584,-0.18664999999999998
41.0,6.0,0.1955952380952381,0.24450506329113927
42.0,6.0,-0.02320285714285715,0.004661764705882395
43.0,6.0,0.17820270270270272,0.22182647058823532
44.0,6.0,-0.6517111111111109,-0.8034655172413792
45.0,6.0,-0.2751112903225806,-0.38442499999999996
46.0,6.0,-0.37897959183673463,-0.4407024390243902
47.0,6.0,-0.03684999999999989,0.055586046511627935
48.0,6.0,0.1962726315789474,0.26299230769230775
49.0,6.0,0.1574604938271606,0.232982191780822
50.0,6.0,-0.5864260869565217,-0.712862162162162
51.0,6.0,-0.07317058823529403,-0.2581507462686566
52.0,6.0,-0.11544126984126987,-0.012878461538461542
53.0,6.0,0.1937670454545455,0.25285
54.0,6.0,0.15125487804878052,0.07705000000000001
55.0,6.0,-0.7349054054054054,-0.94845
56.0,6.0,0.22660843373493983,0.2516621621621622
57.0,6.0,0.10215205479452058,0.19404366197183104
58.0,6.0,0.26442784810126585,0.2598565217391305
59.0,6.0,-0.11490499999999991,-0.20263181818181805
60.0,6.0,0.2438595238095238,0.23268470588235304
61.0,6.0,0.09560153846153847,0.0863727272727273
62.0,6.0,-0.06445890410958899,0.028004347826086993
63.0,6.0,-0.1029808823529412,-0.4527916666666666
64.0,6.0,-0.14024375,-0.025499999999999967
65.0,6.0,-0.33911454545454545,-0.2756219512195121
66.0,6.0,0.04830985915492957,0.03310000000000005
67.0,6.0,-0.15266470588235298,-0.08409999999999997
68.0,6.0,0.21919111111111117,0.2697538461538462
69.0,6.0,0.1370578313253013,0.1966916666666667
70.0,6.0,0.10885942028985508,0.16278852459016402
71.0,6.0,0.06770506329113926,0.08126438356164388
72.0,6.0,-0.4502829268292683,-1.0725894736842103
73.0,6.0,-0.3254115384615385,-0.36733333333333323
74.0,6.0,-0.5582469387755101,-0.45434545454545444
75.0,6.0,0.25358720930232564,0.19152441860465116
76.0,6.0,0.22215930232558148,0.21096823529411768
77.0,6.0,-0.17416721311475408,-0.053109615384615345
78.0,6.0,-0.45109344262295076,-0.20862500000000003
79.0,6.0,-0.008921917808219156,-0.06920983606557372
80.0,6.0,-0.35139999999999993,-0.2848911764705882
81.0,6.0,-0.033423529411764644,0.04490746268656729
82.0,6.0,0.2388666666666667,0.25591627906976744
83.0,6.0,0.06035468750000002,0.0027896551724138647
84.0,6.0,-0.07072461538461525,-0.022023728813559247
85.0,6.0,0.23983749999999998,0.1769363636363637
86.0,6.0,0.13718307692307694,0.05947000000000001
87.0,6.0,0.025938961038961116,0.020377631578947463
88.0,6.0,0.18389480519480528,0.24202173913043484
89.0,6.0,0.08007108433734948,-0.037219999999999975
90.0,6.0,-0.026379746835443,-0.10587702702702702
91.0,6.0,0.039794736842105334,0.11837611940298509
92.0,6.0,-0.13575106382978727,-0.18816551724137912
93.0,6.0,-0.2162599999999999,-0.29536842105263156
94.0,6.0,0.2448058823529412,0.2798193181818182
95.0,6.0,-0.04624516129032247,-0.24982812499999985
96.0,6.0,-0.185244262295082,-0.12451379310344822
97.0,6.0,0.16985428571428576,0.08666406250000004
98.0,6.0,-0.2366584905660378,-0.412911111111111
99.0,6.0,0.06594411764705893,0.15251132075471704
0.0,7.0,0.23004761904761906,0.2669629629629629
1.0,7.0,0.17975903614457833,0.07998125
2.0,7.0,-0.26257454545454545,-0.2145090909090909
3.0,7.0,-0.18097959183673473,-0.9007560975609757
4.0,7.0,-0.3244654545454546,-0.3143125000000001
5.0,7.0,0.03715428571428577,-0.030833333333333456
6.0,7.0,0.1773666666666667,0.017178082191780714
7.0,7.0,0.023200000000000123,0.10317499999999999
8.0,7.0,0.2138380952380953,0.26288356164383553
9.0,7.0,0.16335421686746993,0.19762162162162158
10.0,7.0,-0.16070819672131137,-0.2082325581395351
11.0,7.0,-0.45237333333333324,-0.4431666666666669
12.0,7.0,0.024799999999999996,0.16889062499999993
13.0,7.0,-0.0980645161290322,-0.035040816326530735
14.0,7.0,-0.13821250000000002,-0.20555084745762714
15.0,7.0,-0.07793333333333333,-0.1620303030303032
16.0,7.0,-0.11651199999999996,0.028071428571428476
17.0,7.0,0.20857000000000006,0.2342380952380952
18.0,7.0,-0.28217333333333317,-0.26599218750000014
19.0,7.0,0.03037575757575765,0.015448979591836637
20.0,7.0,0.1990588235294118,0.226875
21.0,7.0,0.15295813953488374,0.19594999999999999
22.0,7.0,0.03306666666666673,0.012570175438596403
23.0,7.0,0.11845128205128212,0.18985211267605626
24.0,7.0,0.17331428571428573,0.10748101265822783
25.0,7.0,-0.13466666666666666,-0.12454545454545454
26.0,7.0,0.06390000000000008,-0.17515000000000017
27.0,7.0,-0.3757833333333332,-0.5920648148148149
28.0,7.0,0.1579578947368421,0.2984179104477611
29.0,7.0,-0.021199999999999997,-0.0850877192982458
30.0,7.0,0.007647457627118698,-0.0411416666666668
31.0,7.0,0.05134426229508203,0.005549019607843053
32.0,7.0,-0.11606557377049176,0.07224999999999987
33.0,7.0,-0.04316129032258054,0.08852631578947365
34.0,7.0,0.05942105263157898,0.14646999999999993
35.0,7.0,-0.5940682926829268,-0.7992727272727275
36.0,7.0,0.1076,0.13591911764705875
37.0,7.0,0.0034666666666667996,0.11520138888888885
38.0,7.0,-0.24216140350877174,-0.3559423076923079
39.0,7.0,0.21126829268292688,0.2342380952380952
40.0,7.0,-0.0683323076923077,-0.19644262295081988
41.0,7.0,0.15336410256410266,0.17784756097560975
42.0,7.0,0.06633142857142858,0.181676923076923
43.0,7.0,0.11949866666666675,0.10863235294117639
44.0,7.0,-0.610353846153846,-0.7936500000000001
45.0,7.0,-0.1552969696969696,-0.33035849056603783
46.0,7.0,-0.24002857142857126,-0.2973414634146342
47.0,7.0,-0.07610322580645149,0.2067065217391304
48.0,7.0,0.18768181818181826,0.2622710843373493
49.0,7.0,0.13352727272727277,0.16418918918918912
50.0,7.0,-0.6452666666666665,-0.6535408163265307
51.0,7.0,-0.06246060606060592,-0.29498437500000013
52.0,7.0,-0.06512258064516131,-0.047459677419354904
53.0,7.0,0.21975730337078658,0.24324705882352934
54.0,7.0,0.11748148148148158,0.12951851851851842
55.0,7.0,-0.8329230769230768,-1.185366666666667
56.0,7.0,0.1910494117647059,0.2745987654320987
57.0,7.0,0.046880000000000074,0.1409722222222221
58.0,7.0,0.23078441558441565,0.2682535211267605
59.0,7.0,-0.06982857142857138,-0.2473083333333334
60.0,7.0,0.20837209302325585,0.17794303797468347
61.0,7.0,0.1289764705882354,0.10661111111111102
62.0,7.0,-0.09635324675324668,-0.060285714285714304
63.0,7.0,-0.06982857142857138,-0.3805803571428572
64.0,7.0,-0.3615999999999999,-0.04371875000000014
65.0,7.0,-0.434542857142857,-0.45691111111111116
66.0,7.0,0.09226666666666672,-0.07819594594594599
67.0,7.0,-0.30602448979591823,-0.05426136363636372
68.0,7.0,0.20080000000000006,0.2784166666666666
69.0,7.0,0.09816103896103899,0.15740579710144922
70.0,7.0,0.09226666666666672,0.01893103448275858
71.0,7.0,0.10134400000000005,0.17230147058823525
72.0,7.0,-0.909560975609756,-1.2089285714285714
73.0,7.0,-0.3092307692307691,-0.3183815789473686
74.0,7.0,-0.6091636363636362,-0.2370000000000001
75.0,7.0,0.2029658536585366,0.21141249999999992
76.0,7.0,0.17503058823529413,0.16060714285714275
77.0,7.0,0.06390000000000008,0.07224999999999987
78.0,7.0,-0.2751492063492062,-0.06592553191489366
79.0,7.0,0.11783661971830989,0.09532835820895513
80.0,7.0,-0.1759272727272726,-0.5977916666666668
81.0,7.0,-0.03412658227848096,-0.08019718309859154
82.0,7.0,0.21862727272727278,0.3339230769230769
83.0,7.0,0.13352727272727277,-0.0036037735849057664
84.0,7.0,-0.011188235294117525,-0.0973387096774195
85.0,7.0,0.17975903614457833,0.1409722222222221
86.0,7.0,0.07163636363636362,-0.010507042253521297
87.0,7.0,0.056722891566265185,0.054578571428571296
88.0,7.0,0.17200000000000001,0.1612123287671232
89.0,7.0,0.09503414634146351,0.040532051282051146
90.0,7.0,0.022851764705882405,0.1277564102564102
91.0,7.0,0.13008888888888898,0.0540588235294117
92.0,7.0,-0.03976727272727266,-0.11100925925925931
93.0,7.0,-0.17924285714285718,-0.2973414634146342
94.0,7.0,0.19253953488372097,0.2890804597701149
95.0,7.0,-0.046602985074626735,0.00241935483870959
96.0,7.0,-0.13466666666666666,-0.15588524590163944
97.0,7.0,0.1274253521126761,-0.047459677419354904
98.0,7.0,-0.3615999999999999,-0.7348170731707319
99.0,7.0,-0.05676417910447748,0.181676923076923
0.0,8.0,0.26421566265060237,0.3020892857142857
1.0,8.0,0.15050632911392406,0.07835714285714292
2.0,8.0,-0.22018181818181815,-0.24562777777777767
3.0,8.0,-0.3245394736842105,-0.9073999999999999
4.0,8.0,-0.3680115384615385,-1.0055749999999999
5.0,8.0,0.04927500000000002,0.12577500000000008
6.0,8.0,0.10217702702702704,0.02613906250000004
7.0,8.0,0.037117391304347845,0.20337999999999998
8.0,8.0,0.21570240963855414,0.20093461538461543
9.0,8.0,0.13101153846153846,0.30467605633802813
10.0,8.0,-0.26476538461538457,-0.115526923076923
11.0,8.0,-0.4240414634146343,-0.6335
12.0,8.0,0.08730400000000002,0.10658656716417912
13.0,8.0,0.033161016949152466,-0.06278333333333323
14.0,8.0,-0.10406774193548401,-0.2558526315789474
15.0,8.0,-0.0017869565217391219,-0.06589999999999993
16.0,8.0,-0.0718958333333333,-0.037070833333333275
17.0,8.0,0.22250609756097559,0.18481851851851852
18.0,8.0,-0.1795090909090909,-0.36510000000000004
19.0,8.0,-0.04136206896551722,-0.1291617021276596
20.0,8.0,0.22503928571428572,0.21189638554216875
21.0,8.0,0.18073506493506492,0.20548375000000002
22.0,8.0,-0.016818181818181815,-0.010993617021276597
23.0,8.0,0.2170499999999999,0.2029125
24.0,8.0,0.1545883116883116,0.12387037037037045
25.0,8.0,-0.21830461538461549,-0.3353639344262295
26.0,8.0,-0.02213692307692311,-0.26454918032786884
27.0,8.0,-0.34220000000000006,-0.297169387755102
28.0,8.0,0.17472837837837835,0.2699098591549296
29.0,8.0,-0.06986956521739128,-0.03245576923076912
30.0,8.0,-0.10333389830508488,-0.017673684210526213
31.0,8.0,0.028407462686567103,-0.08834
32.0,8.0,-0.13392758620689663,-0.001332075471698109
33.0,8.0,-0.10672631578947366,0.010311320754717019
34.0,8.0,0.066295652173913,0.12306842105263162
35.0,8.0,-0.40185333333333334,-0.5520999999999999
36.0,8.0,0.17472837837837835,0.12577500000000008
37.0,8.0,0.006771999999999929,0.07434999999999997
38.0,8.0,-0.15226603773584904,-0.24732978723404256
39.0,8.0,0.2514653846153846,0.16691499999999998
40.0,8.0,-0.2727758620689657,-0.2980379310344828
41.0,8.0,0.2030687499999999,0.16928846153846158
42.0,8.0,0.09259718309859155,0.21201076923076922
43.0,8.0,0.1482192307692307,0.12724428571428575
44.0,8.0,-0.7692636363636365,-0.7023448275862069
45.0,8.0,-0.28333157894736855,-0.5493148936170212
46.0,8.0,-0.42608750000000006,-0.18053913043478262
47.0,8.0,0.03963275862068965,0.1574211538461539
48.0,8.0,0.22787419354838706,0.26091511627906977
49.0,8.0,0.15273625,0.267708
50.0,8.0,-0.4880913043478261,-0.7827333333333333
51.0,8.0,0.03169857142857131,-0.05332586206896549
52.0,8.0,-0.13980476190476204,-0.018704761904761946
53.0,8.0,0.19953132530120474,0.2727035714285715
54.0,8.0,0.03677411764705878,0.09808461538461544
55.0,8.0,-1.1437916666666665,-1.3971961538461537
56.0,8.0,0.27427558139534874,0.3516544303797468
57.0,8.0,0.13316249999999993,0.13787500000000003
58.0,8.0,0.16542692307692308,0.23479599999999998
59.0,8.0,-0.09053749999999999,-0.24314347826086946
60.0,8.0,0.202575294117647,0.2700158536585366
61.0,8.0,0.11177941176470582,0.18496226415094338
62.0,8.0,0.08403918918918912,0.16509999999999997
63.0,8.0,0.08165263157894727,-0.18361803278688513
64.0,8.0,-0.31423750000000017,-0.13135000000000005
65.0,8.0,-0.269254347826087,-0.4399
66.0,8.0,0.030633333333333266,-0.13135000000000005
67.0,8.0,-0.24632857142857154,-0.05592666666666669
68.0,8.0,0.27054347826086955,0.28244186046511627
69.0,8.0,0.17201948051948046,0.05482151898734187
70.0,8.0,0.09503181818181819,0.12353913043478264
71.0,8.0,0.07282236842105257,0.14106351351351357
72.0,8.0,-0.8496170731707318,-0.9835357142857142
73.0,8.0,-0.32792127659574477,-0.26430243902439027
74.0,8.0,-0.9065340909090911,-0.42275833333333324
75.0,8.0,0.16718915662650596,0.2042657894736842
76.0,8.0,0.14941976744186047,0.19413999999999998
77.0,8.0,-0.07159516129032256,-0.07180526315789462
78.0,8.0,-0.2431852459016395,-0.27907999999999994
79.0,8.0,-0.016237142857142957,0.10520500000000009
80.0,8.0,-0.2567872727272728,-0.3541916666666667
81.0,8.0,0.0019538461538461263,0.0211517241379311
82.0,8.0,0.21450795454545446,0.31756000000000006
83.0,8.0,0.004534999999999928,-0.11077999999999992
84.0,8.0,-0.10784761904761918,-0.007929999999999948
85.0,8.0,0.18073506493506492,0.1251240506329115
86.0,8.0,0.10826438356164378,-0.02262285714285714
87.0,8.0,0.07835599999999997,0.1448757142857143
88.0,8.0,0.12309599999999991,0.17132285714285714
89.0,8.0,0.09357922077922078,0.08268918918918922
90.0,8.0,0.01055769230769222,-0.15405714285714284
91.0,8.0,0.09659615384615383,0.26492499999999997
92.0,8.0,-0.14883220338983064,-0.098228813559322
93.0,8.0,-0.2189367346938776,-0.31990833333333335
94.0,8.0,0.2594758620689655,0.2694103448275862
95.0,8.0,-0.07175671641791057,-0.034550000000000025
96.0,8.0,-0.10731500000000002,-0.08283584905660366
97.0,8.0,0.08486363636363625,0.06929180327868847
98.0,8.0,-0.36705555555555563,-0.452
99.0,8.0,0.06424084507042244,0.10141578947368422


==> pics/PAP_scatter/cifar100_resnet56_rate10_regression.txt <==
dataset,model,rate,a,b,r2
cifar100,resnet,10,1.1377621765855277,-0.01137319767955948,0.8082012873097123


==> pics/PAP_scatter/cifar100_resnet56_rate2.txt <==
class,model,before,after
0.0,0.0,0.25332000000000005,0.30283292682926827
1.0,0.0,0.214021052631579,0.14138933333333326
2.0,0.0,-0.23954782608695632,-0.2516190476190476
3.0,0.0,-0.4763899999999999,-0.6338702702702703
4.0,0.0,-0.40523508771929817,-0.5019428571428571
5.0,0.0,0.08873424657534258,0.051898571428571336
6.0,0.0,0.08317922077922088,0.11000379746835437
7.0,0.0,-0.007915151515151498,0.029995238095238002
8.0,0.0,0.16847000000000006,0.20149873417721514
9.0,0.0,0.13908292682926832,0.11051097560975608
10.0,0.0,-0.5536977777777777,-0.5382113636363638
11.0,0.0,-0.40608571428571416,-0.36228048780487804
12.0,0.0,0.06882564102564104,0.08827374999999993
13.0,0.0,-0.006496551724137905,0.03294716981132077
14.0,0.0,-0.023763934426229528,-0.039412727272727294
15.0,0.0,0.007907692307692393,-0.038928378378378446
16.0,0.0,-0.008217647058823404,0.024306060606060536
17.0,0.0,0.23739753086419754,0.2541027027027027
18.0,0.0,-0.23032499999999995,-0.31420000000000003
19.0,0.0,0.08415873015873025,0.008781355932203295
20.0,0.0,0.22306024096385552,0.24673902439024392
21.0,0.0,0.13453000000000004,0.0933683544303797
22.0,0.0,-0.07809411764705872,-0.0917969230769231
23.0,0.0,0.13607272727272732,0.10561388888888891
24.0,0.0,0.1619753086419754,0.18876543209876545
25.0,0.0,-0.12680799999999984,-0.23031489361702137
26.0,0.0,-0.08389032258064504,0.08436885245901637
27.0,0.0,-0.1313333333333333,-0.19350816326530612
28.0,0.0,0.17146470588235296,0.2448253731343283
29.0,0.0,0.0063942028985508595,0.04973230769230774
30.0,0.0,-0.024154385964912286,-0.09516666666666673
31.0,0.0,-0.0025353846153844998,-0.053625862068965545
32.0,0.0,-0.1057870967741935,-0.09516666666666673
33.0,0.0,-0.08034366197183096,-0.07261911764705892
34.0,0.0,0.02893888888888898,0.0040828124999999545
35.0,0.0,-0.5838666666666666,-0.4753754716981132
36.0,0.0,0.1493518987341773,0.12955584415584412
37.0,0.0,0.013477333333333369,0.018730666666666573
38.0,0.0,-0.29396249999999985,-0.21563499999999997
39.0,0.0,0.23823555555555562,0.2359302325581395
40.0,0.0,-0.2509314285714286,-0.1867029850746268
41.0,0.0,0.24759518072289163,0.21773809523809518
42.0,0.0,-0.033864615384615306,0.04515156250000005
43.0,0.0,0.158288,0.13808961038961037
44.0,0.0,-0.804990909090909,-0.9149771428571429
45.0,0.0,-0.12729285714285704,-0.26726428571428584
46.0,0.0,-0.3575999999999999,-0.30131568627450983
47.0,0.0,-0.052139999999999964,0.031055932203389734
48.0,0.0,0.20930989010989018,0.22608222222222224
49.0,0.0,0.1821686746987952,0.1400913580246914
50.0,0.0,-0.3298938775510204,-0.5065219512195122
51.0,0.0,-0.0481470588235293,-0.11707
52.0,0.0,-0.06962424242424242,-0.06146923076923076
53.0,0.0,0.24493033707865175,0.24068444444444445
54.0,0.0,0.0840289156626507,0.04720500000000004
55.0,0.0,-0.9515499999999999,-1.2102454545454544
56.0,0.0,0.2440636363636364,0.2447126436781609
57.0,0.0,0.07202025316455705,0.1094565789473684
58.0,0.0,0.192313924050633,0.23338333333333328
59.0,0.0,0.030285714285714284,0.04720500000000004
60.0,0.0,0.20949873417721526,0.1996858974358974
61.0,0.0,-0.018199999999999994,0.035546774193548396
62.0,0.0,-0.004252054794520481,-0.008153424657534249
63.0,0.0,0.08100923076923083,-0.04229655172413792
64.0,0.0,-0.10824489795918353,-0.1427826086956523
65.0,0.0,-0.1394142857142857,-0.2533574074074075
66.0,0.0,0.08846857142857144,0.1206455882352941
67.0,0.0,-0.292330769230769,-0.35285294117647065
68.0,0.0,0.2843086956521739,0.2598183908045977
69.0,0.0,0.12725714285714293,0.11474027777777779
70.0,0.0,0.06938709677419355,0.0964875
71.0,0.0,0.0479168831168831,0.042511428571428554
72.0,0.0,-0.7045422222222221,-0.83988
73.0,0.0,-0.4268653061224489,-0.35800666666666664
74.0,0.0,-0.5051652173913043,-0.6828170731707317
75.0,0.0,0.2403904761904762,0.2707792682926829
76.0,0.0,0.17295632183908055,0.13706144578313248
77.0,0.0,0.028613793103448377,-0.013493220338983035
78.0,0.0,-0.2958909090909089,-0.37286964285714286
79.0,0.0,-0.042101408450704196,-0.009457971014492833
80.0,0.0,-0.3123466666666665,-0.3007897959183674
81.0,0.0,-0.00497662337662333,-0.05136000000000003
82.0,0.0,0.213209090909091,0.2234272727272727
83.0,0.0,-0.028484848484848373,0.04128032786885245
84.0,0.0,0.04106031746031746,0.03962307692307692
85.0,0.0,0.16581204819277112,0.14404078947368412
86.0,0.0,0.1232166666666667,0.09771343283582089
87.0,0.0,0.02220476190476199,-0.019347435897435983
88.0,0.0,0.16455384615384622,0.17222467532467525
89.0,0.0,0.044651851851851894,0.07184624999999996
90.0,0.0,0.0022457831325301486,0.006336585365853584
91.0,0.0,0.0701369863013699,0.12386666666666664
92.0,0.0,-0.21400769230769234,-0.06330727272727284
93.0,0.0,-0.22450196078431361,-0.16041063829787228
94.0,0.0,0.24577777777777784,0.2522655172413793
95.0,0.0,-0.12800588235294103,-0.06387619047619046
96.0,0.0,-0.11444776119402972,-0.11421304347826088
97.0,0.0,0.051539726027397335,0.08538783783783783
98.0,0.0,-0.4728679245283018,-0.3856239130434784
99.0,0.0,0.04169411764705893,0.0964875
0.0,1.0,0.2175722891566265,0.23255696202531645
1.0,1.0,0.2059418604651163,0.2596419753086419
2.0,1.0,-0.36426415094339615,-0.23257407407407407
3.0,1.0,-0.5143452380952381,-0.47490476190476205
4.0,1.0,-0.25261290322580654,-0.21747457627118655
5.0,1.0,-0.009563492063492112,-0.0037076923076923398
6.0,1.0,0.0685217391304348,0.10302777777777779
7.0,1.0,0.020731343283582088,0.0114999999999999
8.0,1.0,0.20297619047619048,0.17818823529411765
9.0,1.0,0.1463875,0.10280722891566264
10.0,1.0,-0.260235294117647,-0.3472888888888889
11.0,1.0,-0.3846477272727272,-0.5157000000000002
12.0,1.0,0.11291250000000008,0.11597560975609755
13.0,1.0,-0.10467499999999995,-0.054400000000000046
14.0,1.0,-0.1510701754385965,0.022862068965517162
15.0,1.0,-0.08685064935064934,-0.06864864864864864
16.0,1.0,-0.03821014492753627,-0.009093750000000126
17.0,1.0,0.18353658536585363,0.21743749999999992
18.0,1.0,-0.18450000000000005,-0.21503125000000006
19.0,1.0,-0.010336363636363576,-0.005254237288135635
20.0,1.0,0.23252439024390248,0.25150617283950616
21.0,1.0,0.17874666666666664,0.21632432432432433
22.0,1.0,-0.027823943661971835,-0.04259701492537323
23.0,1.0,0.12873287671232872,0.1527142857142857
24.0,1.0,0.1691746987951807,0.19455555555555556
25.0,1.0,-0.35015833333333324,-0.2384655172413793
26.0,1.0,-0.15431034482758627,-0.10212068965517249
27.0,1.0,-0.2296938775510205,-0.3050784313725491
28.0,1.0,0.18458333333333335,0.20582051282051275
29.0,1.0,-0.03563281249999989,-0.03998437500000004
30.0,1.0,-0.015793103448275884,-0.08032786885245909
31.0,1.0,-0.02071311475409838,0.0005166666666666042
32.0,1.0,-0.14626515151515146,-0.1904516129032258
33.0,1.0,-0.09457936507936514,-0.15893103448275872
34.0,1.0,0.11039041095890412,0.0430958904109588
35.0,1.0,-0.573325,-0.5847380952380954
36.0,1.0,0.1341133333333334,0.13336986301369855
37.0,1.0,0.018066666666666616,0.015893333333333218
38.0,1.0,-0.21024999999999994,-0.3428679245283019
39.0,1.0,0.22151162790697676,0.19194047619047613
40.0,1.0,-0.1820859375,-0.23296774193548403
41.0,1.0,0.26596987951807227,0.19455555555555556
42.0,1.0,0.10431756756756763,0.09268115942028986
43.0,1.0,0.11956164383561642,0.15536619718309855
44.0,1.0,-0.521590909090909,-0.6969250000000001
45.0,1.0,-0.19737500000000008,-0.15025454545454558
46.0,1.0,-0.3105106382978722,-0.3042708333333333
47.0,1.0,0.03294444444444444,-0.07836363636363633
48.0,1.0,0.22929651162790704,0.22984337349397582
49.0,1.0,0.21185443037974688,0.18694805194805186
50.0,1.0,-0.8411249999999999,-0.7847916666666667
51.0,1.0,0.07822463768115949,0.03684615384615383
52.0,1.0,-0.10210000000000005,-0.10541935483870975
53.0,1.0,0.21891666666666665,0.21839534883720926
54.0,1.0,0.12077710843373494,0.07219736842105255
55.0,1.0,-1.1758749999999998,-1.2619729729729732
56.0,1.0,0.25701829268292686,0.2677777777777778
57.0,1.0,0.044846666666666646,0.07219736842105255
58.0,1.0,0.2522467532467533,0.25313333333333327
59.0,1.0,-0.17162500000000003,-0.20473437499999994
60.0,1.0,0.16500561797752814,0.2154761904761904
61.0,1.0,0.08607936507936506,0.06298437500000004
62.0,1.0,0.031939189189189164,0.02931081081081082
63.0,1.0,-0.08935593220338973,0.03346666666666655
64.0,1.0,-0.2807826086956522,-0.2260465116279071
65.0,1.0,-0.4419999999999999,-0.4255918367346939
66.0,1.0,-0.056554687499999964,0.032093749999999935
67.0,1.0,-0.41870238095238094,-0.23013333333333344
68.0,1.0,0.26355,0.2716315789473684
69.0,1.0,0.1341133333333334,0.14769333333333332
70.0,1.0,0.11336486486486483,0.1338857142857143
71.0,1.0,0.13051948051948056,0.10055405405405399
72.0,1.0,-1.2380428571428572,-1.3943666666666668
73.0,1.0,-0.3024818181818183,-0.17859615384615402
74.0,1.0,-0.3549404761904761,-0.26069565217391316
75.0,1.0,0.20297619047619048,0.2092
76.0,1.0,0.17345679012345686,0.1980843373493975
77.0,1.0,0.011690476190476147,-0.035571428571428636
78.0,1.0,-0.18278333333333333,-0.21394736842105277
79.0,1.0,0.059081081081081135,0.016140845070422436
80.0,1.0,-0.2632075471698112,-0.26918518518518514
81.0,1.0,-0.022847222222222203,0.0114999999999999
82.0,1.0,0.2689367816091954,0.287360465116279
83.0,1.0,-0.05207142857142856,-0.09075862068965529
84.0,1.0,0.026181818181818205,-0.02511111111111108
85.0,1.0,0.16312500000000008,0.13336986301369855
86.0,1.0,0.046191780821917765,0.04398591549295774
87.0,1.0,0.10146052631578951,0.12703896103896098
88.0,1.0,0.23608333333333337,0.16526666666666665
89.0,1.0,0.08851204819277114,0.08563749999999991
90.0,1.0,0.039070588235294135,0.026825581395348817
91.0,1.0,0.07590140845070428,0.10895774647887324
92.0,1.0,0.07013888888888888,-0.03919230769230773
93.0,1.0,-0.13814999999999994,-0.1500196078431374
94.0,1.0,0.2596117647058824,0.26954216867469877
95.0,1.0,-0.029231343283581995,-0.1212835820895522
96.0,1.0,-0.08395238095238088,-0.11794642857142873
97.0,1.0,0.07590140845070428,0.06402898550724634
98.0,1.0,-0.45950999999999986,-0.37072000000000005
99.0,1.0,-0.013814285714285744,0.006986301369863049
0.0,2.0,0.2624666666666666,0.2706506024096385
1.0,2.0,0.1437012345679012,0.16484615384615378
2.0,2.0,-0.23456666666666676,-0.21800000000000003
3.0,2.0,-0.2975268292682927,-0.34809756097560984
4.0,2.0,-0.27591578947368417,-0.30465517241379325
5.0,2.0,0.12458000000000005,0.13879411764705876
6.0,2.0,0.006734999999999958,0.01727272727272726
7.0,2.0,0.03539999999999994,-0.01367567567567569
8.0,2.0,0.2169767441860465,0.2166666666666666
9.0,2.0,0.16464303797468355,0.1564102564102564
10.0,2.0,-0.30794999999999995,-0.2891428571428573
11.0,2.0,-0.6222818181818182,-0.7488947368421054
12.0,2.0,0.11111199999999999,0.12567123287671228
13.0,2.0,-0.05354516129032266,-0.061290322580645214
14.0,2.0,0.02248387096774193,0.02972881355932192
15.0,2.0,-0.06537910447761199,-0.013111111111111119
16.0,2.0,-0.06470000000000005,0.0129999999999999
17.0,2.0,0.22300000000000003,0.21706329113924053
18.0,2.0,-0.08612903225806452,-0.1821694915254238
19.0,2.0,-0.13035000000000005,-0.08570000000000001
20.0,2.0,0.2034170731707317,0.19858974358974354
21.0,2.0,0.21436666666666662,0.236395061728395
22.0,2.0,0.021465625000000082,-0.07577777777777792
23.0,2.0,0.09278055555555559,0.10438888888888889
24.0,2.0,0.25084249999999997,0.27451282051282044
25.0,2.0,-0.29068333333333335,-0.2592758620689656
26.0,2.0,-0.12601311475409838,-0.1515000000000001
27.0,2.0,-0.2220962962962964,-0.1548571428571429
28.0,2.0,0.17316708860759494,0.18194594594594593
29.0,2.0,0.015026865671641767,-0.06924999999999999
30.0,2.0,0.05002500000000001,0.05340350877192972
31.0,2.0,0.06669122807017538,0.05837931034482759
32.0,2.0,-0.09427499999999994,-0.008933333333333363
33.0,2.0,-0.015280000000000061,-0.0026666666666667112
34.0,2.0,0.041700000000000056,-0.00015999999999997348
35.0,2.0,-0.6576,-0.5675882352941178
36.0,2.0,0.1342,0.13180555555555554
37.0,2.0,-0.04425797101449282,-0.02243076923076925
38.0,2.0,-0.16722666666666677,-0.22909433962264156
39.0,2.0,0.2561279069767442,0.25479518072289153
40.0,2.0,-0.1437111111111112,-0.19452307692307702
41.0,2.0,0.1805614457831325,0.18533333333333332
42.0,2.0,0.04450000000000007,-0.07408823529411776
43.0,2.0,0.14889722222222218,0.1527123287671232
44.0,2.0,-0.7738341463414633,-0.7814146341463415
45.0,2.0,-0.3595056603773585,-0.3697142857142857
46.0,2.0,-0.47855217391304344,-0.45600000000000007
47.0,2.0,0.01749836065573772,-0.019900000000000074
48.0,2.0,0.2397096774193548,0.23471739130434777
49.0,2.0,0.13538765432098768,0.1389135802469136
50.0,2.0,-0.6446500000000001,-0.5869411764705884
51.0,2.0,0.03941470588235288,0.0027187499999999365
52.0,2.0,-0.015125373134328305,0.003030303030303033
53.0,2.0,0.19520487804878053,0.20722891566265053
54.0,2.0,0.1390708860759494,0.15516049382716046
55.0,2.0,-0.8888048780487805,-1.3876
56.0,2.0,0.28651666666666664,0.30187804878048774
57.0,2.0,0.06621866666666666,0.08757333333333328
58.0,2.0,0.2517777777777778,0.21580821917808213
59.0,2.0,-0.14477999999999996,-0.09666666666666676
60.0,2.0,0.2104965517241379,0.19137349397590359
61.0,2.0,0.06669122807017538,0.06683636363636365
62.0,2.0,-0.05961470588235301,-0.03797183098591559
63.0,2.0,-0.01561967213114762,-0.048338983050847564
64.0,2.0,-0.331139534883721,-0.4122926829268294
65.0,2.0,-0.27516170212765967,-0.19636363636363632
66.0,2.0,-0.014979710144927574,-0.001304347826087006
67.0,2.0,-0.14350943396226412,-0.1632500000000001
68.0,2.0,0.25260000000000005,0.2688888888888889
69.0,2.0,0.1342,0.1254430379746835
70.0,2.0,0.055067741935483895,0.11581249999999994
71.0,2.0,0.1390708860759494,0.07524324324324323
72.0,2.0,-0.7155666666666667,-0.7332682926829268
73.0,2.0,-0.4964444444444444,-0.367607843137255
74.0,2.0,-0.6240823529411765,-0.5040000000000001
75.0,2.0,0.23153176470588235,0.22684999999999997
76.0,2.0,0.2104965517241379,0.21814117647058817
77.0,2.0,0.0007612903225806401,0.007423728813559209
78.0,2.0,-0.22922222222222233,-0.2479310344827588
79.0,2.0,0.023095774647887365,-0.0005205479452054403
80.0,2.0,-0.3468,-0.33166666666666667
81.0,2.0,-0.033811267605633834,-0.09329230769230773
82.0,2.0,0.2667422222222222,0.2672272727272727
83.0,2.0,-0.026659016393442665,-0.02103448275862067
84.0,2.0,-0.058200000000000016,-0.09666666666666676
85.0,2.0,0.2156870588235294,0.22827160493827156
86.0,2.0,0.10213333333333334,0.0599999999999999
87.0,2.0,0.06964473684210525,0.09735897435897428
88.0,2.0,0.07850526315789469,0.09302702702702696
89.0,2.0,0.07087848101265821,0.07546835443037964
90.0,2.0,-0.018960526315789535,-0.0038717948717949123
91.0,2.0,0.1366666666666667,0.10045569620253164
92.0,2.0,-0.20747586206896548,-0.21562711864406792
93.0,2.0,-0.14727407407407397,-0.19636363636363632
94.0,2.0,0.2104965517241379,0.18317241379310345
95.0,2.0,-0.06621666666666673,-0.06065671641791053
96.0,2.0,-0.2655275862068965,-0.23225454545454555
97.0,2.0,0.1843323943661972,0.2084927536231884
98.0,2.0,-0.44299999999999995,-0.30358490566037744
99.0,2.0,0.015026865671641767,0.042029411764705815
0.0,3.0,0.23097142857142852,0.2524148148148148
1.0,3.0,0.15264444444444433,0.11965749999999996
2.0,3.0,-0.19898545454545474,-0.2106178571428572
3.0,3.0,-0.21122000000000005,-0.1645076923076924
4.0,3.0,-0.38875106382978736,-0.4388558139534884
5.0,3.0,0.059919117647058755,0.03205882352941182
6.0,3.0,0.05225352112676044,0.08424347826086956
7.0,3.0,0.02033676470588225,0.0032971428571427924
8.0,3.0,0.23534090909090905,0.24777142857142856
9.0,3.0,0.15264444444444433,0.15256749999999997
10.0,3.0,-0.2968618181818183,-0.3301125
11.0,3.0,-0.5648837209302328,-0.44804000000000005
12.0,3.0,0.05262763157894725,0.08032328767123288
13.0,3.0,-0.036052380952380995,0.006716363636363662
14.0,3.0,-0.020951724137931164,-0.016168421052631624
15.0,3.0,-0.019245588235294136,-0.0012056338028168625
16.0,3.0,-0.10613698630137004,-0.03431428571428574
17.0,3.0,0.24083076923076915,0.26585384615384616
18.0,3.0,-0.2575508196721312,-0.2633193548387096
19.0,3.0,-0.014690476190476344,-0.07505999999999999
20.0,3.0,0.2321023529411764,0.24113411764705878
21.0,3.0,0.12366511627906975,0.14112926829268288
22.0,3.0,0.026883076923076923,0.002083870967741853
23.0,3.0,0.15674556962025313,0.1854775
24.0,3.0,0.15684819277108433,0.19370500000000002
25.0,3.0,-0.20694761904761919,-0.22085483870967745
26.0,3.0,-0.15827049180327868,-0.2746095238095238
27.0,3.0,-0.2196312500000001,-0.26823902439024394
28.0,3.0,0.217981081081081,0.21727567567567568
29.0,3.0,0.021236363636363557,0.08469062499999996
30.0,3.0,-0.058990163934426375,-0.1335666666666666
31.0,3.0,0.07338360655737694,0.055164516129032296
32.0,3.0,-0.03786271186440682,-0.1234793103448276
33.0,3.0,0.012356451612903179,0.05174576271186437
34.0,3.0,0.07120845070422531,0.017469565217391347
35.0,3.0,-0.31991923076923096,-0.329564
36.0,3.0,0.15002105263157883,0.14872800000000003
37.0,3.0,-0.06542500000000015,-0.04371714285714287
38.0,3.0,-0.2685819672131147,-0.29370344827586203
39.0,3.0,0.19933417721518987,0.1879350649350649
40.0,3.0,-0.14910615384615392,-0.07985937499999991
41.0,3.0,0.14502117647058824,0.11182650602409641
42.0,3.0,-0.09091363636363653,-0.027190909090909026
43.0,3.0,0.20475454545454538,0.24124166666666666
44.0,3.0,-0.8732081081081082,-0.7552
45.0,3.0,-0.4154103448275864,-0.41853448275862065
46.0,3.0,-0.2569264150943397,-0.3822200000000001
47.0,3.0,-0.10110909090909091,-0.048244444444444444
48.0,3.0,0.2523333333333333,0.2613533333333333
49.0,3.0,0.1523207792207791,0.13927692307692302
50.0,3.0,-0.5032872340425533,-0.6820666666666666
51.0,3.0,-0.02317671232876712,-0.10614166666666665
52.0,3.0,-0.08348305084745763,-0.08602999999999998
53.0,3.0,0.18290714285714274,0.21790352941176466
54.0,3.0,0.1383597560975609,0.08198421052631572
55.0,3.0,-1.0877153846153849,-0.9390216216216215
56.0,3.0,0.26224216867469874,0.2624987951807229
57.0,3.0,0.0906756756756756,0.06755000000000005
58.0,3.0,0.2474144736842105,0.2294243902439024
59.0,3.0,-0.05741428571428581,-0.04215000000000007
60.0,3.0,0.19738433734939748,0.17725000000000005
61.0,3.0,0.09579062499999992,0.0901352941176471
62.0,3.0,-0.037387500000000025,-0.015508571428571453
63.0,3.0,0.0011640624999998978,-0.02601764705882359
64.0,3.0,-0.272658695652174,-0.301440909090909
65.0,3.0,-0.3458000000000001,-0.2752625000000001
66.0,3.0,0.06755285714285705,0.05441690140845065
67.0,3.0,-0.18675090909090922,-0.4238612244897959
68.0,3.0,0.24576043956043955,0.22960681818181813
69.0,3.0,0.15264444444444433,0.16079499999999997
70.0,3.0,0.07601791044776114,0.03967540983606557
71.0,3.0,0.1348428571428571,0.10245454545454538
72.0,3.0,-1.0187000000000004,-0.9165235294117647
73.0,3.0,-0.3213309090909091,-0.29202222222222224
74.0,3.0,-0.6750914893617022,-0.7081857142857142
75.0,3.0,0.22655172413793098,0.21934418604651162
76.0,3.0,0.17668705882352934,0.21318620689655174
77.0,3.0,-0.06298695652173925,0.0569074626865671
78.0,3.0,-0.2413844827586209,-0.22715254237288135
79.0,3.0,0.00934166666666653,0.07852
80.0,3.0,-0.3183346938775512,-0.288391489361702
81.0,3.0,-0.009350000000000136,-0.015508571428571453
82.0,3.0,0.23428620689655166,0.2545686746987952
83.0,3.0,-0.014865573770491965,-0.048657627118644145
84.0,3.0,-0.030378125000000165,-0.0024892307692307666
85.0,3.0,0.20043647058823522,0.1711555555555555
86.0,3.0,0.19056956521739124,0.18917391304347825
87.0,3.0,0.06691199999999992,0.11955064935064934
88.0,3.0,0.1697987012987012,0.17950410958904112
89.0,3.0,0.1465658536585365,0.1467777777777778
90.0,3.0,-0.03119740259740262,-0.09700000000000006
91.0,3.0,0.1435818181818181,0.038681578947368414
92.0,3.0,-0.1339611111111112,-0.1091888888888889
93.0,3.0,-0.24423018867924529,-0.25311153846153833
94.0,3.0,0.22655172413793098,0.2256470588235294
95.0,3.0,-0.025896721311475534,-0.05981355932203384
96.0,3.0,-0.1938548387096776,-0.30505172413793114
97.0,3.0,0.10939705882352932,0.2159676470588235
98.0,3.0,-0.5540785714285715,-0.5358
99.0,3.0,0.0005455882352941016,-0.0024892307692307666
0.0,4.0,0.25695,0.2650085365853659
1.0,4.0,0.15974390243902445,0.1519329268292683
2.0,4.0,-0.163361111111111,-0.13193090909090907
3.0,4.0,-0.30878125,-0.47512272727272725
4.0,4.0,-0.4289423076923077,-0.43706603773584907
5.0,4.0,-0.02793478260869564,0.016584848484848442
6.0,4.0,0.04377272727272727,0.024450000000000055
7.0,4.0,0.0623656716417911,0.0012936507936507217
8.0,4.0,0.1698674698795181,0.15326202531645572
9.0,4.0,0.1291746987951807,0.15326202531645572
10.0,4.0,-0.17537000000000005,-0.26700869565217394
11.0,4.0,-0.29470833333333335,-0.2053859999999999
12.0,4.0,0.04737179487179491,0.10296075949367085
13.0,4.0,-0.031026315789473704,-0.03024444444444437
14.0,4.0,-0.09512878787878794,-0.12590999999999997
15.0,4.0,-0.03772463768115946,-0.0034848484848484375
16.0,4.0,-0.0560633802816901,-0.08806428571428565
17.0,4.0,0.22317499999999998,0.23007625
18.0,4.0,-0.1454130434782608,-0.1841121212121213
19.0,4.0,-0.06308196721311479,-0.13047758620689656
20.0,4.0,0.23388414634146343,0.24775802469135805
21.0,4.0,0.18145294117647057,0.1990790697674418
22.0,4.0,0.03080434782608704,0.036654545454545454
23.0,4.0,0.1486849315068493,0.1766
24.0,4.0,0.15995512820512825,0.14240641025641027
25.0,4.0,-0.36207377049180334,-0.336219298245614
26.0,4.0,0.05228358208955222,0.04221230769230777
27.0,4.0,-0.37914583333333335,-0.4010192307692308
28.0,4.0,0.21473125,0.2018435897435897
29.0,4.0,-0.03435937500000007,-0.03912586206896559
30.0,4.0,-0.02348484848484842,-0.0034848484848484375
31.0,4.0,0.03333620689655178,0.0538571428571428
32.0,4.0,-0.10331666666666663,-0.07890806451612906
33.0,4.0,-0.08886567164179106,-0.012929411764705868
34.0,4.0,0.06540410958904108,-0.02925000000000008
35.0,4.0,-0.43205999999999994,-0.39083000000000007
36.0,4.0,0.20168181818181818,0.20007922077922083
37.0,4.0,0.04689726027397264,0.09853611111111116
38.0,4.0,-0.24377777777777768,-0.25945573770491803
39.0,4.0,0.22317499999999998,0.20524000000000003
40.0,4.0,-0.2055076923076924,-0.3246
41.0,4.0,0.14937037037037035,0.19696124999999995
42.0,4.0,-0.10782000000000001,-0.08986075949367098
43.0,4.0,0.14115000000000005,0.12342647058823528
44.0,4.0,-0.7147307692307693,-0.9501055555555556
45.0,4.0,-0.13346610169491532,-0.2264814814814814
46.0,4.0,-0.4084893617021277,-0.3381163265306122
47.0,4.0,-0.048189655172413706,-0.028930357142857157
48.0,4.0,0.21703409090909095,0.2493933333333333
49.0,4.0,0.15974390243902445,0.11962560975609761
50.0,4.0,-0.45908,-0.5012133333333334
51.0,4.0,-0.10438888888888896,-0.08175666666666664
52.0,4.0,-0.14727777777777784,-0.12254237288135598
53.0,4.0,0.153683908045977,0.19631011235955056
54.0,4.0,0.14263461538461536,0.10844230769230773
55.0,4.0,-0.9793720930232558,-0.9869000000000001
56.0,4.0,0.2668353658536586,0.2782628205128205
57.0,4.0,0.10834,0.10449577464788737
58.0,4.0,0.20325641025641025,0.21569736842105264
59.0,4.0,-0.17944444444444438,-0.14397272727272722
60.0,4.0,0.196240506329114,0.23580769230769233
61.0,4.0,0.08480645161290329,0.12055245901639346
62.0,4.0,0.004526315789473746,0.06394933333333327
63.0,4.0,-0.05983620689655178,0.036654545454545454
64.0,4.0,-0.12583333333333335,-0.15182608695652183
65.0,4.0,-0.3878454545454546,-0.39083000000000007
66.0,4.0,0.12470422535211267,0.09420735294117649
67.0,4.0,-0.10536363636363626,-0.012929411764705868
68.0,4.0,0.24860112359550565,0.2549125
69.0,4.0,0.14718125000000004,0.11972784810126581
70.0,4.0,-0.02290000000000004,-0.012372857142857203
71.0,4.0,0.02727999999999998,0.03414583333333334
72.0,4.0,-0.7147307692307693,-0.7428947368421053
73.0,4.0,-0.3377549019607843,-0.4647019230769231
74.0,4.0,-0.39924999999999994,-0.4349833333333333
75.0,4.0,0.1958333333333333,0.18868250000000003
76.0,4.0,0.21703409090909095,0.24885487804878048
77.0,4.0,-0.09028070175438599,-0.1503105263157894
78.0,4.0,-0.20936290322580653,-0.2675051724137931
79.0,4.0,-0.03772463768115946,0.051032835820895475
80.0,4.0,-0.5272173913043479,-0.5094279069767442
81.0,4.0,-0.09646376811594196,-0.08206760563380291
82.0,4.0,0.2616627906976744,0.24419882352941177
83.0,4.0,0.02052500000000008,0.04794374999999997
84.0,4.0,0.04815909090909097,0.0016074626865672157
85.0,4.0,0.20479113924050638,0.18346575342465754
86.0,4.0,0.11220000000000006,0.0917028571428571
87.0,4.0,0.11340624999999996,0.07781012658227843
88.0,4.0,0.19905000000000006,0.1795388059701493
89.0,4.0,0.03965060240963859,0.06787407407407406
90.0,4.0,0.01970121951219513,-0.022792405063291055
91.0,4.0,0.06131818181818179,0.07459452054794521
92.0,4.0,-0.0016034482758620877,0.047217543859649054
93.0,4.0,-0.278625,-0.25966862745098035
94.0,4.0,0.2576923076923077,0.2691862068965517
95.0,4.0,-0.076578125,0.011644615384615312
96.0,4.0,-0.0615,-0.07229523809523805
97.0,4.0,0.16500694444444444,0.11088493150684937
98.0,4.0,-0.4172254901960784,-0.2986274509803921
99.0,4.0,0.06469230769230769,-0.00873384615384614
0.0,5.0,0.2684634146341463,0.25402469135802463
1.0,5.0,0.03714285714285702,0.08263157894736835
2.0,5.0,-0.25549019607843143,-0.1526037735849057
3.0,5.0,-0.30306666666666665,-0.08654545454545451
4.0,5.0,-0.5165000000000002,-0.585469387755102
5.0,5.0,0.07565714285714276,0.09188235294117644
6.0,5.0,0.05639999999999996,0.013764705882352953
7.0,5.0,0.019636363636363573,0.008955223880597022
8.0,5.0,0.17354761904761898,0.22123456790123452
9.0,5.0,0.1827749999999999,0.19434666666666658
10.0,5.0,-0.26221818181818196,-0.275921568627451
11.0,5.0,-0.37863636363636377,-0.4515348837209303
12.0,5.0,0.081675,0.06867532467532456
13.0,5.0,-0.24341379310344846,-0.11048275862068974
14.0,5.0,-0.12333333333333345,-0.1236923076923077
15.0,5.0,0.017885714285714227,-0.03505882352941187
16.0,5.0,-0.06321126760563392,-0.18365217391304342
17.0,5.0,0.2191463414634146,0.22018604651162785
18.0,5.0,-0.32693750000000016,-0.21252173913043473
19.0,5.0,-0.00046875000000008715,0.015066666666666588
20.0,5.0,0.18327058823529402,0.23073170731707315
21.0,5.0,0.16160975609756095,0.13838095238095238
22.0,5.0,-0.0007878787878788962,0.014374999999999926
23.0,5.0,0.1481388888888888,0.16551351351351343
24.0,5.0,0.16389873417721515,0.15339999999999995
25.0,5.0,-0.2337627118644069,-0.30385454545454543
26.0,5.0,-0.06240677966101703,-0.13337931034482764
27.0,5.0,-0.33452,-0.35566666666666674
28.0,5.0,0.15968831168831168,0.18747368421052632
29.0,5.0,-0.10950769230769246,-0.02153846153846156
30.0,5.0,-0.01100000000000012,-0.07171929824561413
31.0,5.0,0.0227,0.043389830508474496
32.0,5.0,-0.15542857142857144,-0.2173333333333335
33.0,5.0,-0.048444444444444436,-0.006375000000000072
34.0,5.0,0.03714285714285702,0.07235294117647055
35.0,5.0,-0.4008627450980393,-0.3986382978723405
36.0,5.0,0.14863157894736834,0.08131506849315061
37.0,5.0,0.07820588235294114,0.07414084507042243
38.0,5.0,-0.25171428571428583,-0.31472
39.0,5.0,0.17983132530120471,0.14399999999999993
40.0,5.0,-0.27541538461538473,-0.14125000000000013
41.0,5.0,0.22855421686746988,0.2048395061728395
42.0,5.0,-0.015265822784810234,-0.018739726027397288
43.0,5.0,0.19673972602739717,0.19434666666666658
44.0,5.0,-0.7351914893617023,-0.7758139534883721
45.0,5.0,-0.18531034482758632,-0.20626666666666665
46.0,5.0,-0.398867924528302,-0.3424347826086957
47.0,5.0,-0.005815384615384754,-0.007448275862069064
48.0,5.0,0.19554838709677413,0.19886956521739124
49.0,5.0,0.16389873417721515,0.12799999999999995
50.0,5.0,-0.7462727272727275,-0.6046666666666668
51.0,5.0,-0.02091176470588236,-0.07331506849315071
52.0,5.0,-0.021531250000000085,-0.07648484848484861
53.0,5.0,0.19579545454545452,0.2119560439560439
54.0,5.0,0.1334285714285714,0.13427848101265819
55.0,5.0,-0.7851891891891895,-0.862888888888889
56.0,5.0,0.23446913580246911,0.22123456790123452
57.0,5.0,0.11315789473684205,0.13505263157894726
58.0,5.0,0.23215189873417716,0.21682051282051276
59.0,5.0,-0.0007878787878788962,-0.12880000000000003
60.0,5.0,0.20483146067415725,0.23199999999999998
61.0,5.0,0.08196551724137928,0.04209836065573772
62.0,5.0,-0.06178082191780829,-0.07331506849315071
63.0,5.0,0.006135593220338844,-0.09940983606557387
64.0,5.0,-0.17558139534883724,-0.09637209302325593
65.0,5.0,-0.4878867924528303,-0.4723478260869566
66.0,5.0,0.1200555555555555,0.07988571428571423
67.0,5.0,-0.06960869565217404,-0.10163636363636376
68.0,5.0,0.25859999999999994,0.2622222222222222
69.0,5.0,0.09816901408450697,0.13237333333333323
70.0,5.0,0.07324999999999997,0.08413793103448268
71.0,5.0,0.1186153846153845,0.17
72.0,5.0,-0.8101714285714288,-0.7453714285714286
73.0,5.0,-0.3480000000000001,-0.3152307692307693
74.0,5.0,-0.5636800000000002,-0.4812307692307693
75.0,5.0,0.20705882352941168,0.23562790697674418
76.0,5.0,0.1575,0.13289411764705872
77.0,5.0,-0.07603508771929832,-0.09085714285714284
78.0,5.0,-0.14580000000000004,-0.27357377049180326
79.0,5.0,0.02356410256410245,0.06515789473684201
80.0,5.0,-0.4423600000000001,-0.501217391304348
81.0,5.0,-0.07047058823529415,-0.039684210526315926
82.0,5.0,0.22291764705882344,0.22018604651162785
83.0,5.0,0.033933333333333295,0.14961403508771925
84.0,5.0,-0.03142424242424245,-0.05636363636363644
85.0,5.0,0.1575,0.16551351351351343
86.0,5.0,0.1411935483870967,0.14322580645161287
87.0,5.0,0.08405128205128193,0.07729870129870121
88.0,5.0,0.19673972602739717,0.21037837837837836
89.0,5.0,0.08763414634146337,0.06358974358974356
90.0,5.0,0.030097560975609745,-0.0422278481012659
91.0,5.0,0.18949367088607594,0.09225316455696202
92.0,5.0,-0.05593333333333335,-0.03538983050847469
93.0,5.0,-0.1358148148148149,-0.2173333333333335
94.0,5.0,0.2660888888888889,0.26731034482758614
95.0,5.0,-0.006383561643835709,0.008811594202898551
96.0,5.0,-0.09123809523809526,-0.06915254237288133
97.0,5.0,0.08528571428571417,0.11466666666666663
98.0,5.0,-0.281921568627451,-0.36865306122448993
99.0,5.0,0.05438805970149244,0.07414084507042243
0.0,6.0,0.27603571428571433,0.2728658536585366
1.0,6.0,0.1370578313253013,0.08207831325301214
2.0,6.0,-0.2012444444444444,-0.25875000000000004
3.0,6.0,-0.35139999999999993,-0.49447674418604654
4.0,6.0,-0.440643396226415,-0.5177272727272727
5.0,6.0,0.0419179104477612,0.09142857142857141
6.0,6.0,0.013843243243243356,0.0017123287671234032
7.0,6.0,0.03322923076923088,-0.025806451612903132
8.0,6.0,0.22900897435897444,0.23117283950617284
9.0,6.0,0.1464842105263158,0.14214743589743595
10.0,6.0,-0.3004037735849055,-0.2852500000000001
11.0,6.0,-0.36675681818181816,-0.4020348837209302
12.0,6.0,0.024939240506329223,0.05855263157894742
13.0,6.0,-0.0939904761904761,0.011680327868852418
14.0,6.0,-0.1409360655737705,-0.09057692307692312
15.0,6.0,0.02297432432432432,0.0561643835616438
16.0,6.0,0.006323529411764825,-0.06194852941176461
17.0,6.0,0.2277714285714286,0.24862804878048783
18.0,6.0,-0.2548714285714286,-0.11520833333333334
19.0,6.0,0.01626029411764708,-0.03390151515151504
20.0,6.0,0.219727380952381,0.2337349397590362
21.0,6.0,0.19600253164556972,0.12218750000000009
22.0,6.0,-0.02378787878787869,-0.042622950819672156
23.0,6.0,0.16178987341772158,0.17187500000000008
24.0,6.0,0.17889620253164557,0.18733333333333332
25.0,6.0,-0.24471052631578952,-0.20148305084745768
26.0,6.0,-0.03684999999999989,-0.09254385964912269
27.0,6.0,-0.26693749999999994,-0.2808333333333332
28.0,6.0,0.18389480519480528,0.17402597402597408
29.0,6.0,-0.02914307692307686,0.04305555555555556
30.0,6.0,-0.10191076923076922,-0.09692622950819672
31.0,6.0,-0.04624516129032247,-0.05786290322580635
32.0,6.0,-0.1552290322580645,-0.12388392857142864
33.0,6.0,-0.05714354838709681,-0.10761718750000004
34.0,6.0,0.06594411764705893,0.04640151515151525
35.0,6.0,-0.3646490196078431,-0.5931547619047619
36.0,6.0,0.162512676056338,0.16213235294117645
37.0,6.0,0.08637746478873248,0.030253623188405902
38.0,6.0,-0.17121333333333338,-0.20669642857142842
39.0,6.0,0.1907313953488372,0.2270833333333333
40.0,6.0,-0.34050161290322584,-0.27931034482758604
41.0,6.0,0.1955952380952381,0.20823170731707324
42.0,6.0,-0.02320285714285715,0.051013513513513485
43.0,6.0,0.17820270270270272,0.24674657534246572
44.0,6.0,-0.6517111111111109,-0.6713068181818181
45.0,6.0,-0.2751112903225806,-0.16471774193548377
46.0,6.0,-0.37897959183673463,-0.4061224489795918
47.0,6.0,-0.03684999999999989,-0.05086206896551716
48.0,6.0,0.1962726315789474,0.25201612903225806
49.0,6.0,0.1574604938271606,0.18461538461538465
50.0,6.0,-0.5864260869565217,-0.4800531914893616
51.0,6.0,-0.07317058823529403,-0.008152173913043449
52.0,6.0,-0.11544126984126987,-0.1371268656716418
53.0,6.0,0.1937670454545455,0.21919642857142863
54.0,6.0,0.15125487804878052,0.14593373493975903
55.0,6.0,-0.7349054054054054,-0.9685714285714283
56.0,6.0,0.22660843373493983,0.18399390243902447
57.0,6.0,0.10215205479452058,0.07623239436619715
58.0,6.0,0.26442784810126585,0.22417763157894738
59.0,6.0,-0.11490499999999991,-0.08512931034482753
60.0,6.0,0.2438595238095238,0.20015243902439028
61.0,6.0,0.09560153846153847,0.1166666666666667
62.0,6.0,-0.06445890410958899,-0.07536231884057962
63.0,6.0,-0.1029808823529412,-0.11796875000000002
64.0,6.0,-0.14024375,-0.25138888888888883
65.0,6.0,-0.33911454545454545,-0.4124999999999999
66.0,6.0,0.04830985915492957,0.07250000000000005
67.0,6.0,-0.15266470588235298,-0.29795918367346946
68.0,6.0,0.21919111111111117,0.2270833333333333
69.0,6.0,0.1370578313253013,0.18015625000000002
70.0,6.0,0.10885942028985508,0.062307692307692376
71.0,6.0,0.06770506329113926,0.05357142857142854
72.0,6.0,-0.4502829268292683,-0.6114864864864865
73.0,6.0,-0.3254115384615385,-0.31273148148148155
74.0,6.0,-0.5582469387755101,-0.4872448979591837
75.0,6.0,0.25358720930232564,0.2065406976744186
76.0,6.0,0.22215930232558148,0.2385057471264368
77.0,6.0,-0.17416721311475408,-0.18552631578947362
78.0,6.0,-0.45109344262295076,-0.3470833333333333
79.0,6.0,-0.008921917808219156,0.015202702702702738
80.0,6.0,-0.35139999999999993,-0.32499999999999996
81.0,6.0,-0.033423529411764644,-0.07306338028169013
82.0,6.0,0.2388666666666667,0.2758720930232558
83.0,6.0,0.06035468750000002,0.05967741935483879
84.0,6.0,-0.07072461538461525,-0.15435606060606052
85.0,6.0,0.23983749999999998,0.17402597402597408
86.0,6.0,0.13718307692307694,0.09563492063492063
87.0,6.0,0.025938961038961116,0.019500000000000007
88.0,6.0,0.18389480519480528,0.2226666666666667
89.0,6.0,0.08007108433734948,0.10562499999999998
90.0,6.0,-0.026379746835443,-0.00632911392405061
91.0,6.0,0.039794736842105334,0.047089041095890405
92.0,6.0,-0.13575106382978727,-0.09974999999999987
93.0,6.0,-0.2162599999999999,-0.16228070175438603
94.0,6.0,0.2448058823529412,0.26651785714285714
95.0,6.0,-0.04624516129032247,0.011346153846153806
96.0,6.0,-0.185244262295082,-0.10818181818181816
97.0,6.0,0.16985428571428576,0.20500000000000007
98.0,6.0,-0.2366584905660378,-0.32499999999999996
99.0,6.0,0.06594411764705893,0.09746376811594207
0.0,7.0,0.23004761904761906,0.27418292682926826
1.0,7.0,0.17975903614457833,0.18547195121951224
2.0,7.0,-0.26257454545454545,-0.3226
3.0,7.0,-0.18097959183673473,-0.3513521739130435
4.0,7.0,-0.3244654545454546,-0.3934535714285714
5.0,7.0,0.03715428571428577,0.07612500000000001
6.0,7.0,0.1773666666666667,0.09071250000000003
7.0,7.0,0.023200000000000123,-0.011989393939393899
8.0,7.0,0.2138380952380953,0.22715542168674696
9.0,7.0,0.16335421686746993,0.1963949367088607
10.0,7.0,-0.16070819672131137,-0.2013616666666666
11.0,7.0,-0.45237333333333324,-0.5614027777777778
12.0,7.0,0.024799999999999996,-0.005175999999999927
13.0,7.0,-0.0980645161290322,-0.028688888888888812
14.0,7.0,-0.13821250000000002,-0.13697192982456144
15.0,7.0,-0.07793333333333333,-0.08299855072463777
16.0,7.0,-0.11651199999999996,-0.09298194444444452
17.0,7.0,0.20857000000000006,0.24170933333333333
18.0,7.0,-0.28217333333333317,-0.31079107142857154
19.0,7.0,0.03037575757575765,0.0028015873015872312
20.0,7.0,0.1990588235294118,0.25902530120481926
21.0,7.0,0.15295813953488374,0.20028837209302322
22.0,7.0,0.03306666666666673,0.013136923076923006
23.0,7.0,0.11845128205128212,0.17784324324324327
24.0,7.0,0.17331428571428573,0.1568425
25.0,7.0,-0.13466666666666666,-0.16297586206896555
26.0,7.0,0.06390000000000008,0.03515245901639345
27.0,7.0,-0.3757833333333332,-0.3226
28.0,7.0,0.1579578947368421,0.1888053333333333
29.0,7.0,-0.021199999999999997,-0.03255614035087717
30.0,7.0,0.007647457627118698,0.019451724137931004
31.0,7.0,0.05134426229508203,0.11103934426229507
32.0,7.0,-0.11606557377049176,-0.11003928571428577
33.0,7.0,-0.04316129032258054,0.02486271186440671
34.0,7.0,0.05942105263157898,0.025922972972973028
35.0,7.0,-0.5940682926829268,-0.5705875000000001
36.0,7.0,0.1076,0.12447605633802822
37.0,7.0,0.0034666666666667996,0.10635135135135135
38.0,7.0,-0.24216140350877174,-0.2564700000000001
39.0,7.0,0.21126829268292688,0.21313670886075953
40.0,7.0,-0.0683323076923077,-0.07727903225806453
41.0,7.0,0.15336410256410266,0.23564025974025973
42.0,7.0,0.06633142857142858,0.01806969696969693
43.0,7.0,0.11949866666666675,0.16658082191780818
44.0,7.0,-0.610353846153846,-1.0941166666666668
45.0,7.0,-0.1552969696969696,-0.15727500000000005
46.0,7.0,-0.24002857142857126,-0.20013703703703714
47.0,7.0,-0.07610322580645149,-0.049682539682539675
48.0,7.0,0.18768181818181826,0.21094886363636364
49.0,7.0,0.13352727272727277,0.10944933333333333
50.0,7.0,-0.6452666666666665,-0.6301813953488371
51.0,7.0,-0.06246060606060592,-0.1546507936507936
52.0,7.0,-0.06512258064516131,-0.011989393939393899
53.0,7.0,0.21975730337078658,0.23583111111111113
54.0,7.0,0.11748148148148158,0.14748072289156625
55.0,7.0,-0.8329230769230768,-1.0252312500000003
56.0,7.0,0.1910494117647059,0.2599738095238095
57.0,7.0,0.046880000000000074,0.021275999999999975
58.0,7.0,0.23078441558441565,0.2429855263157895
59.0,7.0,-0.06982857142857138,0.002629508196721233
60.0,7.0,0.20837209302325585,0.17935060240963854
61.0,7.0,0.1289764705882354,0.1253774193548387
62.0,7.0,-0.09635324675324668,-0.056362337662337725
63.0,7.0,-0.06982857142857138,-0.07767407407407405
64.0,7.0,-0.3615999999999999,-0.2564700000000001
65.0,7.0,-0.434542857142857,-0.40994150943396224
66.0,7.0,0.09226666666666672,0.09194626865671644
67.0,7.0,-0.30602448979591823,-0.3355666666666667
68.0,7.0,0.20080000000000006,0.21981460674157302
69.0,7.0,0.09816103896103899,0.11826666666666667
70.0,7.0,0.09226666666666672,0.030853448275862096
71.0,7.0,0.10134400000000005,0.07060540540540544
72.0,7.0,-0.909560975609756,-1.1822899999999998
73.0,7.0,-0.3092307692307691,-0.38743333333333335
74.0,7.0,-0.6091636363636362,-0.6609395348837209
75.0,7.0,0.2029658536585366,0.2382493670886076
76.0,7.0,0.17503058823529413,0.17337500000000006
77.0,7.0,0.06390000000000008,0.013470491803278617
78.0,7.0,-0.2751492063492062,-0.18394032258064524
79.0,7.0,0.11783661971830989,0.07612500000000001
80.0,7.0,-0.1759272727272726,-0.3827181818181818
81.0,7.0,-0.03412658227848096,0.012344155844155876
82.0,7.0,0.21862727272727278,0.27925730337078647
83.0,7.0,0.13352727272727277,0.13204374999999996
84.0,7.0,-0.011188235294117525,-0.022009090909090857
85.0,7.0,0.17975903614457833,0.1754160493827161
86.0,7.0,0.07163636363636362,0.07612500000000001
87.0,7.0,0.056722891566265185,0.08505068493150682
88.0,7.0,0.17200000000000001,0.20644000000000004
89.0,7.0,0.09503414634146351,0.07587564102564108
90.0,7.0,0.022851764705882405,-1.4634146341510545e-05
91.0,7.0,0.13008888888888898,0.1710464788732394
92.0,7.0,-0.03976727272727266,-0.04093518518518524
93.0,7.0,-0.17924285714285718,-0.2696959999999999
94.0,7.0,0.19253953488372097,0.20644000000000004
95.0,7.0,-0.046602985074626735,-0.07067619047619043
96.0,7.0,-0.13466666666666666,-0.1546507936507936
97.0,7.0,0.1274253521126761,0.0799304347826087
98.0,7.0,-0.3615999999999999,-0.47414791666666667
99.0,7.0,-0.05676417910447748,-0.04057500000000006
0.0,8.0,0.26421566265060237,0.25332345679012347
1.0,8.0,0.15050632911392406,0.14032307692307688
2.0,8.0,-0.22018181818181815,-0.16011764705882353
3.0,8.0,-0.3245394736842105,-0.22515454545454536
4.0,8.0,-0.3680115384615385,-0.42436666666666656
5.0,8.0,0.04927500000000002,0.009136231884057957
6.0,8.0,0.10217702702702704,0.03704788732394371
7.0,8.0,0.037117391304347845,0.018663768115942104
8.0,8.0,0.21570240963855414,0.25441219512195123
9.0,8.0,0.13101153846153846,0.1889220779220779
10.0,8.0,-0.26476538461538457,-0.34219166666666667
11.0,8.0,-0.4240414634146343,-0.45910731707317065
12.0,8.0,0.08730400000000002,0.15717948717948724
13.0,8.0,0.033161016949152466,0.05042222222222222
14.0,8.0,-0.10406774193548401,-0.14236721311475412
15.0,8.0,-0.0017869565217391219,0.0032967741935483394
16.0,8.0,-0.0718958333333333,-0.13818507462686566
17.0,8.0,0.22250609756097559,0.20290249999999999
18.0,8.0,-0.1795090909090909,-0.222353125
19.0,8.0,-0.04136206896551722,0.0021607142857142957
20.0,8.0,0.22503928571428572,0.2223439024390244
21.0,8.0,0.18073506493506492,0.22223098591549298
22.0,8.0,-0.016818181818181815,-0.09229538461538457
23.0,8.0,0.2170499999999999,0.23453424657534244
24.0,8.0,0.1545883116883116,0.2198853333333333
25.0,8.0,-0.21830461538461549,-0.16994915254237286
26.0,8.0,-0.02213692307692311,0.03510645161290328
27.0,8.0,-0.34220000000000006,-0.48264680851063824
28.0,8.0,0.17472837837837835,0.13259722222222228
29.0,8.0,-0.06986956521739128,0.018956923076923027
30.0,8.0,-0.10333389830508488,-0.008768965517241297
31.0,8.0,0.028407462686567103,0.03382121212121218
32.0,8.0,-0.13392758620689663,-0.15611724137931035
33.0,8.0,-0.10672631578947366,-0.09965090909090908
34.0,8.0,0.066295652173913,0.06223823529411761
35.0,8.0,-0.40185333333333334,-0.4170622222222221
36.0,8.0,0.17472837837837835,0.21112000000000006
37.0,8.0,0.006771999999999929,0.045419178082191744
38.0,8.0,-0.15226603773584904,-0.27283829787234026
39.0,8.0,0.2514653846153846,0.25610000000000005
40.0,8.0,-0.2727758620689657,-0.29324590163934433
41.0,8.0,0.2030687499999999,0.21777721518987347
42.0,8.0,0.09259718309859155,0.06482535211267602
43.0,8.0,0.1482192307692307,0.17184675324675322
44.0,8.0,-0.7692636363636365,-0.6733818181818182
45.0,8.0,-0.28333157894736855,-0.35201132075471686
46.0,8.0,-0.42608750000000006,-0.42669787234042555
47.0,8.0,0.03963275862068965,0.024171875000000002
48.0,8.0,0.22787419354838706,0.24256086956521744
49.0,8.0,0.15273625,0.12346666666666668
50.0,8.0,-0.4880913043478261,-0.5631511111111112
51.0,8.0,0.03169857142857131,-0.08912537313432824
52.0,8.0,-0.13980476190476204,-0.06692786885245904
53.0,8.0,0.19953132530120474,0.17825000000000008
54.0,8.0,0.03677411764705878,0.0843357142857143
55.0,8.0,-1.1437916666666665,-1.076
56.0,8.0,0.27427558139534874,0.28144651162790696
57.0,8.0,0.13316249999999993,0.11112112676056345
58.0,8.0,0.16542692307692308,0.24868571428571432
59.0,8.0,-0.09053749999999999,-0.05615081967213108
60.0,8.0,0.202575294117647,0.2017285714285714
61.0,8.0,0.11177941176470582,0.12673731343283579
62.0,8.0,0.08403918918918912,0.06868333333333342
63.0,8.0,0.08165263157894727,0.06868333333333342
64.0,8.0,-0.31423750000000017,-0.28796734693877557
65.0,8.0,-0.269254347826087,-0.16094042553191476
66.0,8.0,0.030633333333333266,-0.009247887323943669
67.0,8.0,-0.24632857142857154,-0.16218928571428573
68.0,8.0,0.27054347826086955,0.24033777777777782
69.0,8.0,0.17201948051948046,0.1974597402597403
70.0,8.0,0.09503181818181819,0.16055076923076922
71.0,8.0,0.07282236842105257,0.1409973333333333
72.0,8.0,-0.8496170731707318,-0.9375999999999999
73.0,8.0,-0.32792127659574477,-0.4170622222222221
74.0,8.0,-0.9065340909090911,-0.6298041666666666
75.0,8.0,0.16718915662650596,0.12082650602409643
76.0,8.0,0.14941976744186047,0.12072749999999999
77.0,8.0,-0.07159516129032256,-0.03161230769230774
78.0,8.0,-0.2431852459016395,-0.31479999999999997
79.0,8.0,-0.016237142857142957,-0.10519420289855065
80.0,8.0,-0.2567872727272728,-0.25158846153846137
81.0,8.0,0.0019538461538461263,-0.042448571428571405
82.0,8.0,0.21450795454545446,0.24436781609195404
83.0,8.0,0.004534999999999928,0.00851147540983601
84.0,8.0,-0.10784761904761918,-0.15314426229508205
85.0,8.0,0.18073506493506492,0.16729333333333338
86.0,8.0,0.10826438356164378,0.1388985915492958
87.0,8.0,0.07835599999999997,0.03641369863013696
88.0,8.0,0.12309599999999991,0.13827297297297295
89.0,8.0,0.09357922077922078,0.11746301369863021
90.0,8.0,0.01055769230769222,-0.019812820512820548
91.0,8.0,0.09659615384615383,0.03581333333333329
92.0,8.0,-0.14883220338983064,-0.1417999999999999
93.0,8.0,-0.2189367346938776,-0.16094042553191476
94.0,8.0,0.2594758620689655,0.2821494252873563
95.0,8.0,-0.07175671641791057,-0.06344117647058824
96.0,8.0,-0.10731500000000002,-0.19427666666666657
97.0,8.0,0.08486363636363625,0.11692537313432841
98.0,8.0,-0.36705555555555563,-0.5863347826086956
99.0,8.0,0.06424084507042244,0.033235294117647154


==> pics/PAP_scatter/cifar100_resnet56_rate20.txt <==
class,model,before,after
0.0,0.0,0.25332000000000005,0.3361081081081081
1.0,0.0,0.214021052631579,0.004727272727272695
2.0,0.0,-0.23954782608695632,-0.21170731707317086
3.0,0.0,-0.4763899999999999,-0.92248275862069
4.0,0.0,-0.40523508771929817,-0.9556571428571429
5.0,0.0,0.08873424657534258,-0.15077966101694926
6.0,0.0,0.08317922077922088,-0.0350000000000001
7.0,0.0,-0.007915151515151498,-0.04689655172413811
8.0,0.0,0.16847000000000006,0.23913513513513504
9.0,0.0,0.13908292682926832,0.21512499999999998
10.0,0.0,-0.5536977777777777,-0.0905365853658537
11.0,0.0,-0.40608571428571416,-0.2696000000000001
12.0,0.0,0.06882564102564104,0.026983050847457515
13.0,0.0,-0.006496551724137905,-0.35063829787234047
14.0,0.0,-0.023763934426229528,-0.10400000000000009
15.0,0.0,0.007907692307692393,-0.27461818181818193
16.0,0.0,-0.008217647058823404,-0.01907692307692323
17.0,0.0,0.23739753086419754,0.29466666666666663
18.0,0.0,-0.23032499999999995,-0.40957142857142864
19.0,0.0,0.08415873015873025,0.18652631578947365
20.0,0.0,0.22306024096385552,0.24727272727272714
21.0,0.0,0.13453000000000004,0.14623999999999995
22.0,0.0,-0.07809411764705872,-0.013877551020408335
23.0,0.0,0.13607272727272732,0.2103333333333333
24.0,0.0,0.1619753086419754,0.17588732394366186
25.0,0.0,-0.12680799999999984,-0.41066666666666674
26.0,0.0,-0.08389032258064504,-0.3067755102040817
27.0,0.0,-0.1313333333333333,-0.572679245283019
28.0,0.0,0.17146470588235296,0.3194520547945205
29.0,0.0,0.0063942028985508595,-0.06636363636363635
30.0,0.0,-0.024154385964912286,-0.1472941176470589
31.0,0.0,-0.0025353846153844998,0.05055999999999997
32.0,0.0,-0.1057870967741935,-0.005866666666666671
33.0,0.0,-0.08034366197183096,0.019724137931034353
34.0,0.0,0.02893888888888898,0.05835294117647043
35.0,0.0,-0.5838666666666666,-0.5397894736842107
36.0,0.0,0.1493518987341773,0.07999999999999989
37.0,0.0,0.013477333333333369,0.053714285714285694
38.0,0.0,-0.29396249999999985,-0.22666666666666674
39.0,0.0,0.23823555555555562,0.27883870967741925
40.0,0.0,-0.2509314285714286,-0.2585600000000002
41.0,0.0,0.24759518072289163,0.29135135135135126
42.0,0.0,-0.033864615384615306,0.20172307692307692
43.0,0.0,0.158288,-0.11262500000000011
44.0,0.0,-0.804990909090909,-0.9755789473684212
45.0,0.0,-0.12729285714285704,-0.9182000000000002
46.0,0.0,-0.3575999999999999,-0.3549090909090911
47.0,0.0,-0.052139999999999964,0.20266666666666658
48.0,0.0,0.20930989010989018,0.33356097560975606
49.0,0.0,0.1821686746987952,0.3018823529411764
50.0,0.0,-0.3298938775510204,-1.1160000000000003
51.0,0.0,-0.0481470588235293,0.09314285714285712
52.0,0.0,-0.06962424242424242,0.04262499999999991
53.0,0.0,0.24493033707865175,0.31726315789473675
54.0,0.0,0.0840289156626507,-0.007999999999999986
55.0,0.0,-0.9515499999999999,-1.5990000000000002
56.0,0.0,0.2440636363636364,0.3483333333333333
57.0,0.0,0.07202025316455705,0.19390476190476189
58.0,0.0,0.192313924050633,0.22070588235294114
59.0,0.0,0.030285714285714284,-0.3892000000000002
60.0,0.0,0.20949873417721526,0.3302399999999999
61.0,0.0,-0.018199999999999994,0.036338983050847325
62.0,0.0,-0.004252054794520481,0.1917142857142857
63.0,0.0,0.08100923076923083,-0.3421176470588236
64.0,0.0,-0.10824489795918353,0.0947199999999999
65.0,0.0,-0.1394142857142857,-0.4131200000000001
66.0,0.0,0.08846857142857144,-0.10400000000000009
67.0,0.0,-0.292330769230769,-0.04527659574468102
68.0,0.0,0.2843086956521739,0.3389629629629629
69.0,0.0,0.12725714285714293,0.1566666666666666
70.0,0.0,0.06938709677419355,0.01489230769230753
71.0,0.0,0.0479168831168831,0.0825915492957745
72.0,0.0,-0.7045422222222221,-1.6548571428571432
73.0,0.0,-0.4268653061224489,-0.35762162162162175
74.0,0.0,-0.5051652173913043,-0.5180000000000001
75.0,0.0,0.2403904761904762,0.33915492957746474
76.0,0.0,0.17295632183908055,0.2617831325301204
77.0,0.0,0.028613793103448377,-0.16672727272727278
78.0,0.0,-0.2958909090909089,-0.3194146341463415
79.0,0.0,-0.042101408450704196,0.14439999999999992
80.0,0.0,-0.3123466666666665,-1.1578181818181819
81.0,0.0,-0.00497662337662333,-0.02036363636363636
82.0,0.0,0.213209090909091,0.31726315789473675
83.0,0.0,-0.028484848484848373,-0.1574193548387097
84.0,0.0,0.04106031746031746,0.00423529411764701
85.0,0.0,0.16581204819277112,0.15527272727272723
86.0,0.0,0.1232166666666667,-0.07494736842105278
87.0,0.0,0.02220476190476199,0.06647058823529409
88.0,0.0,0.16455384615384622,0.24585915492957736
89.0,0.0,0.044651851851851894,0.07712499999999986
90.0,0.0,0.0022457831325301486,0.011741935483870808
91.0,0.0,0.0701369863013699,0.20907462686567152
92.0,0.0,-0.21400769230769234,0.10299999999999998
93.0,0.0,-0.22450196078431361,-0.4423225806451615
94.0,0.0,0.24577777777777784,0.31962790697674415
95.0,0.0,-0.12800588235294103,0.004428571428571432
96.0,0.0,-0.11444776119402972,0.05505084745762698
97.0,0.0,0.051539726027397335,-0.13255172413793115
98.0,0.0,-0.4728679245283018,-0.32888888888888895
99.0,0.0,0.04169411764705893,0.19323076923076918
0.0,1.0,0.2175722891566265,0.2350835443037974
1.0,1.0,0.2059418604651163,0.036264864864864965
2.0,1.0,-0.36426415094339615,-0.2961904761904762
3.0,1.0,-0.5143452380952381,-1.0188166666666667
4.0,1.0,-0.25261290322580654,-0.7757809523809522
5.0,1.0,-0.009563492063492112,-0.02598461538461531
6.0,1.0,0.0685217391304348,-0.05423492063492059
7.0,1.0,0.020731343283582088,-0.17953333333333327
8.0,1.0,0.20297619047619048,0.26219473684210526
9.0,1.0,0.1463875,0.21996417910447758
10.0,1.0,-0.260235294117647,0.01705555555555562
11.0,1.0,-0.3846477272727272,-0.5589636363636364
12.0,1.0,0.11291250000000008,0.049606779661016905
13.0,1.0,-0.10467499999999995,-0.2665632653061224
14.0,1.0,-0.1510701754385965,-0.28094117647058825
15.0,1.0,-0.08685064935064934,-0.319123076923077
16.0,1.0,-0.03821014492753627,0.06455211267605632
17.0,1.0,0.18353658536585363,0.27413333333333334
18.0,1.0,-0.18450000000000005,-0.25959215686274506
19.0,1.0,-0.010336363636363576,-0.038158139534883666
20.0,1.0,0.23252439024390248,0.24349610389610388
21.0,1.0,0.17874666666666664,0.21790422535211265
22.0,1.0,-0.027823943661971835,0.10334117647058817
23.0,1.0,0.12873287671232872,0.21463606557377055
24.0,1.0,0.1691746987951807,0.17604324324324322
25.0,1.0,-0.35015833333333324,-0.20274418604651157
26.0,1.0,-0.15431034482758627,-0.33532075471698114
27.0,1.0,-0.2296938775510205,-0.6915285714285714
28.0,1.0,0.18458333333333335,0.3078342857142857
29.0,1.0,-0.03563281249999989,0.020080000000000053
30.0,1.0,-0.015793103448275884,-0.16657142857142854
31.0,1.0,-0.02071311475409838,-0.1374071428571428
32.0,1.0,-0.14626515151515146,-0.38965263157894736
33.0,1.0,-0.09457936507936514,0.05274399999999995
34.0,1.0,0.11039041095890412,0.10476444444444447
35.0,1.0,-0.573325,-0.4800875
36.0,1.0,0.1341133333333334,0.22876666666666673
37.0,1.0,0.018066666666666616,0.14571076923076917
38.0,1.0,-0.21024999999999994,-0.7662755555555555
39.0,1.0,0.22151162790697676,0.2496108108108108
40.0,1.0,-0.1820859375,-0.04146086956521742
41.0,1.0,0.26596987951807227,0.1905631578947369
42.0,1.0,0.10431756756756763,0.18339999999999995
43.0,1.0,0.11956164383561642,0.04946031746031751
44.0,1.0,-0.521590909090909,-1.049505882352941
45.0,1.0,-0.19737500000000008,-0.6199219512195122
46.0,1.0,-0.3105106382978722,-0.35495111111111105
47.0,1.0,0.03294444444444444,0.22051818181818178
48.0,1.0,0.22929651162790704,0.32298974358974364
49.0,1.0,0.21185443037974688,0.2576363636363636
50.0,1.0,-0.8411249999999999,-1.0310307692307692
51.0,1.0,0.07822463768115949,-0.24717090909090908
52.0,1.0,-0.10210000000000005,0.09833749999999998
53.0,1.0,0.21891666666666665,0.26970731707317075
54.0,1.0,0.12077710843373494,0.022871794871794915
55.0,1.0,-1.1758749999999998,-1.2553714285714284
56.0,1.0,0.25701829268292686,0.31950000000000006
57.0,1.0,0.044846666666666646,0.21008627450980388
58.0,1.0,0.2522467532467533,0.19348148148148153
59.0,1.0,-0.17162500000000003,-0.26743125
60.0,1.0,0.16500561797752814,0.30205128205128207
61.0,1.0,0.08607936507936506,0.06792121212121216
62.0,1.0,0.031939189189189164,0.19312142857142853
63.0,1.0,-0.08935593220338973,-0.22233207547169803
64.0,1.0,-0.2807826086956522,-0.036952380952380896
65.0,1.0,-0.4419999999999999,-0.6805391304347825
66.0,1.0,-0.056554687499999964,-0.2144307692307692
67.0,1.0,-0.41870238095238094,-0.15859487179487175
68.0,1.0,0.26355,0.34273658536585366
69.0,1.0,0.1341133333333334,0.23443750000000005
70.0,1.0,0.11336486486486483,-0.019669841269841223
71.0,1.0,0.13051948051948056,0.15938235294117653
72.0,1.0,-1.2380428571428572,-1.3817500000000003
73.0,1.0,-0.3024818181818183,-0.33766857142857143
74.0,1.0,-0.3549404761904761,-0.5703846153846153
75.0,1.0,0.20297619047619048,0.22464242424242425
76.0,1.0,0.17345679012345686,0.2836842105263158
77.0,1.0,0.011690476190476147,-0.19008372093023257
78.0,1.0,-0.18278333333333333,-0.06563404255319139
79.0,1.0,0.059081081081081135,0.08917692307692315
80.0,1.0,-0.2632075471698112,-0.23897931034482758
81.0,1.0,-0.022847222222222203,-0.09680588235294116
82.0,1.0,0.2689367816091954,0.3090307692307692
83.0,1.0,-0.05207142857142856,-0.1776816326530612
84.0,1.0,0.026181818181818205,-0.030885106382978797
85.0,1.0,0.16312500000000008,0.07526575342465759
86.0,1.0,0.046191780821917765,0.0959071428571429
87.0,1.0,0.10146052631578951,0.06899710144927536
88.0,1.0,0.23608333333333337,0.18339999999999995
89.0,1.0,0.08851204819277114,-0.02281212121212126
90.0,1.0,0.039070588235294135,-0.013421538461538476
91.0,1.0,0.07590140845070428,0.22876666666666673
92.0,1.0,0.07013888888888888,0.0019333333333332685
93.0,1.0,-0.13814999999999994,-0.3415571428571428
94.0,1.0,0.2596117647058824,0.31301904761904764
95.0,1.0,-0.029231343283581995,0.06925161290322579
96.0,1.0,-0.08395238095238088,0.0519931034482758
97.0,1.0,0.07590140845070428,-0.49709999999999993
98.0,1.0,-0.45950999999999986,-0.2904296296296296
99.0,1.0,-0.013814285714285744,0.15199230769230765
0.0,2.0,0.2624666666666666,0.2788337662337663
1.0,2.0,0.1437012345679012,-0.059173529411764667
2.0,2.0,-0.23456666666666676,-0.09959999999999991
3.0,2.0,-0.2975268292682927,-0.8457571428571428
4.0,2.0,-0.27591578947368417,-0.5156648648648648
5.0,2.0,0.12458000000000005,-0.11959272727272724
6.0,2.0,0.006734999999999958,0.06773043478260879
7.0,2.0,0.03539999999999994,0.010360000000000124
8.0,2.0,0.2169767441860465,0.2669333333333334
9.0,2.0,0.16464303797468355,0.22381176470588246
10.0,2.0,-0.30794999999999995,-0.034147619047619066
11.0,2.0,-0.6222818181818182,-0.456227027027027
12.0,2.0,0.11111199999999999,0.18446333333333337
13.0,2.0,-0.05354516129032266,-0.253544
14.0,2.0,0.02248387096774193,-0.08585499999999983
15.0,2.0,-0.06537910447761199,-0.29034693877551015
16.0,2.0,-0.06470000000000005,0.01702424242424242
17.0,2.0,0.22300000000000003,0.2838131578947369
18.0,2.0,-0.08612903225806452,-0.6108175438596488
19.0,2.0,-0.13035000000000005,-0.025302702702702524
20.0,2.0,0.2034170731707317,0.23299506172839513
21.0,2.0,0.21436666666666662,0.28674594594594605
22.0,2.0,0.021465625000000082,0.07675094339622651
23.0,2.0,0.09278055555555559,0.22425479452054803
24.0,2.0,0.25084249999999997,0.24806764705882361
25.0,2.0,-0.29068333333333335,-0.3147391304347826
26.0,2.0,-0.12601311475409838,-0.23231034482758603
27.0,2.0,-0.2220962962962964,-0.9462919999999998
28.0,2.0,0.17316708860759494,0.23813428571428577
29.0,2.0,0.015026865671641767,0.055778260869565284
30.0,2.0,0.05002500000000001,-0.06294666666666651
31.0,2.0,0.06669122807017538,-0.05561599999999984
32.0,2.0,-0.09427499999999994,-0.23704999999999996
33.0,2.0,-0.015280000000000061,0.08366666666666671
34.0,2.0,0.041700000000000056,0.19541463414634155
35.0,2.0,-0.6576,-0.245135294117647
36.0,2.0,0.1342,0.1360285714285715
37.0,2.0,-0.04425797101449282,0.056313432835820916
38.0,2.0,-0.16722666666666677,-0.582077551020408
39.0,2.0,0.2561279069767442,0.25027272727272726
40.0,2.0,-0.1437111111111112,-0.05280851063829772
41.0,2.0,0.1805614457831325,0.2592972222222223
42.0,2.0,0.04450000000000007,0.13899245283018868
43.0,2.0,0.14889722222222218,0.04077446808510638
44.0,2.0,-0.7738341463414633,-0.863211111111111
45.0,2.0,-0.3595056603773585,-0.44825365853658516
46.0,2.0,-0.47855217391304344,-0.2549782608695651
47.0,2.0,0.01749836065573772,0.2839813953488373
48.0,2.0,0.2397096774193548,0.2669333333333334
49.0,2.0,0.13538765432098768,0.25438082191780825
50.0,2.0,-0.6446500000000001,-0.956641176470588
51.0,2.0,0.03941470588235288,-0.20955999999999994
52.0,2.0,-0.015125373134328305,0.10657500000000013
53.0,2.0,0.19520487804878053,0.3387540540540541
54.0,2.0,0.1390708860759494,-0.07603714285714268
55.0,2.0,-0.8888048780487805,-1.33665
56.0,2.0,0.28651666666666664,0.2270927536231885
57.0,2.0,0.06621866666666666,0.10984761904761915
58.0,2.0,0.2517777777777778,0.37002083333333335
59.0,2.0,-0.14477999999999996,-0.3211611940298506
60.0,2.0,0.2104965517241379,0.3073948051948052
61.0,2.0,0.06669122807017538,0.11061764705882358
62.0,2.0,-0.05961470588235301,0.19213061224489805
63.0,2.0,-0.01561967213114762,-0.29083478260869555
64.0,2.0,-0.331139534883721,-0.09959999999999991
65.0,2.0,-0.27516170212765967,-0.45908461538461526
66.0,2.0,-0.014979710144927574,-0.4694654545454543
67.0,2.0,-0.14350943396226412,-0.1650523809523809
68.0,2.0,0.25260000000000005,0.31610243902439034
69.0,2.0,0.1342,0.19700263157894743
70.0,2.0,0.055067741935483895,-0.10768529411764696
71.0,2.0,0.1390708860759494,0.1674457142857143
72.0,2.0,-0.7155666666666667,-0.8899374999999999
73.0,2.0,-0.4964444444444444,-0.23231034482758603
74.0,2.0,-0.6240823529411765,-0.47877241379310326
75.0,2.0,0.23153176470588235,0.15537971014492757
76.0,2.0,0.2104965517241379,0.3127500000000001
77.0,2.0,0.0007612903225806401,-0.006017021276595715
78.0,2.0,-0.22922222222222233,-0.20716956521739116
79.0,2.0,0.023095774647887365,0.04017966101694918
80.0,2.0,-0.3468,-1.249181818181818
81.0,2.0,-0.033811267605633834,0.001901538461538498
82.0,2.0,0.2667422222222222,0.31627435897435907
83.0,2.0,-0.026659016393442665,0.010360000000000124
84.0,2.0,-0.058200000000000016,0.08366666666666671
85.0,2.0,0.2156870588235294,0.16721470588235307
86.0,2.0,0.10213333333333334,-0.00796666666666666
87.0,2.0,0.06964473684210525,0.09199696969696983
88.0,2.0,0.07850526315789469,0.13711944444444452
89.0,2.0,0.07087848101265821,0.048758730158730196
90.0,2.0,-0.018960526315789535,0.07402105263157903
91.0,2.0,0.1366666666666667,0.21825312500000013
92.0,2.0,-0.20747586206896548,0.010360000000000124
93.0,2.0,-0.14727407407407397,-0.4157349999999999
94.0,2.0,0.2104965517241379,0.3454761904761905
95.0,2.0,-0.06621666666666673,-0.09959999999999991
96.0,2.0,-0.2655275862068965,-0.017714893617021183
97.0,2.0,0.1843323943661972,-0.451111475409836
98.0,2.0,-0.44299999999999995,-0.6035833333333331
99.0,2.0,0.015026865671641767,0.24537254901960787
0.0,3.0,0.23097142857142852,0.2896151898734177
1.0,3.0,0.15264444444444433,-0.14383684210526318
2.0,3.0,-0.19898545454545474,-0.3053764705882354
3.0,3.0,-0.21122000000000005,-0.915511111111111
4.0,3.0,-0.38875106382978736,-0.7070307692307694
5.0,3.0,0.059919117647058755,0.0398470588235293
6.0,3.0,0.05225352112676044,-0.051852941176470574
7.0,3.0,0.02033676470588225,0.01964363636363625
8.0,3.0,0.23534090909090905,0.243475
9.0,3.0,0.15264444444444433,0.23531525423728808
10.0,3.0,-0.2968618181818183,-0.16292272727272727
11.0,3.0,-0.5648837209302328,-0.21623157894736847
12.0,3.0,0.05262763157894725,0.024173584905660305
13.0,3.0,-0.036052380952380995,-0.01667391304347837
14.0,3.0,-0.020951724137931164,-0.5610325581395349
15.0,3.0,-0.019245588235294136,-0.2768792452830189
16.0,3.0,-0.10613698630137004,-0.004333333333333474
17.0,3.0,0.24083076923076915,0.27688
18.0,3.0,-0.2575508196721312,-0.826664
19.0,3.0,-0.014690476190476344,0.07466363636363638
20.0,3.0,0.2321023529411764,0.24161621621621615
21.0,3.0,0.12366511627906975,0.15982972972972972
22.0,3.0,0.026883076923076923,-0.034900000000000146
23.0,3.0,0.15674556962025313,0.23281971830985906
24.0,3.0,0.15684819277108433,0.13126315789473678
25.0,3.0,-0.20694761904761919,-0.3755
26.0,3.0,-0.15827049180327868,-0.4865052631578948
27.0,3.0,-0.2196312500000001,-0.5589
28.0,3.0,0.217981081081081,0.3776426229508197
29.0,3.0,0.021236363636363557,0.025687499999999946
30.0,3.0,-0.058990163934426375,-0.13341200000000003
31.0,3.0,0.07338360655737694,-0.06738800000000016
32.0,3.0,-0.03786271186440682,-0.08817333333333335
33.0,3.0,0.012356451612903179,0.13968727272727272
34.0,3.0,0.07120845070422531,0.037149999999999905
35.0,3.0,-0.31991923076923096,-0.3926937500000001
36.0,3.0,0.15002105263157883,0.1620030769230769
37.0,3.0,-0.06542500000000015,0.05434374999999991
38.0,3.0,-0.2685819672131147,-0.2314000000000001
39.0,3.0,0.19933417721518987,0.20037599999999994
40.0,3.0,-0.14910615384615392,0.005407692307692305
41.0,3.0,0.14502117647058824,0.23818461538461533
42.0,3.0,-0.09091363636363653,0.08966909090909081
43.0,3.0,0.20475454545454538,0.12161052631578943
44.0,3.0,-0.8732081081081082,-1.0829000000000002
45.0,3.0,-0.4154103448275864,-0.7702086956521741
46.0,3.0,-0.2569264150943397,-0.26673953488372093
47.0,3.0,-0.10110909090909091,0.2187159999999999
48.0,3.0,0.2523333333333333,0.2867777777777778
49.0,3.0,0.1523207792207791,0.2423475409836065
50.0,3.0,-0.5032872340425533,-0.9507090909090911
51.0,3.0,-0.02317671232876712,0.03240689655172406
52.0,3.0,-0.08348305084745763,0.11258064516129028
53.0,3.0,0.18290714285714274,0.2543342105263158
54.0,3.0,0.1383597560975609,0.1167842105263158
55.0,3.0,-1.0877153846153849,-1.5937999999999999
56.0,3.0,0.26224216867469874,0.33356056338028167
57.0,3.0,0.0906756756756756,0.2070647058823529
58.0,3.0,0.2474144736842105,0.243475
59.0,3.0,-0.05741428571428581,-0.22667540983606557
60.0,3.0,0.19738433734939748,0.2774481927710843
61.0,3.0,0.09579062499999992,0.08716818181818173
62.0,3.0,-0.037387500000000025,0.18822950819672132
63.0,3.0,0.0011640624999998978,-0.3706736842105263
64.0,3.0,-0.272658695652174,0.2600758620689655
65.0,3.0,-0.3458000000000001,-0.32048
66.0,3.0,0.06755285714285705,-0.22812500000000002
67.0,3.0,-0.18675090909090922,-0.05578918918918929
68.0,3.0,0.24576043956043955,0.32385060240963853
69.0,3.0,0.15264444444444433,0.17046769230769224
70.0,3.0,0.07601791044776114,0.03933333333333334
71.0,3.0,0.1348428571428571,0.26956206896551727
72.0,3.0,-1.0187000000000004,-1.9868000000000001
73.0,3.0,-0.3213309090909091,-0.41218
74.0,3.0,-0.6750914893617022,-0.5211411764705882
75.0,3.0,0.22655172413793098,0.14413333333333336
76.0,3.0,0.17668705882352934,0.22441686746987952
77.0,3.0,-0.06298695652173925,-0.125409090909091
78.0,3.0,-0.2413844827586209,-0.3100000000000001
79.0,3.0,0.00934166666666653,0.1082965517241379
80.0,3.0,-0.3183346938775512,-0.5871153846153846
81.0,3.0,-0.009350000000000136,0.07382999999999992
82.0,3.0,0.23428620689655166,0.398448
83.0,3.0,-0.014865573770491965,-0.3755
84.0,3.0,-0.030378125000000165,0.0014888888888887498
85.0,3.0,0.20043647058823522,0.06233521126760567
86.0,3.0,0.19056956521739124,0.023838709677419256
87.0,3.0,0.06691199999999992,0.05196307692307696
88.0,3.0,0.1697987012987012,0.2243081967213115
89.0,3.0,0.1465658536585365,0.09428615384615374
90.0,3.0,-0.03119740259740262,-0.008700000000000116
91.0,3.0,0.1435818181818181,0.10046666666666655
92.0,3.0,-0.1339611111111112,0.04034883720930233
93.0,3.0,-0.24423018867924529,-0.4505272727272729
94.0,3.0,0.22655172413793098,0.31225
95.0,3.0,-0.025896721311475534,-0.02907777777777776
96.0,3.0,-0.1938548387096776,-0.06371999999999997
97.0,3.0,0.10939705882352932,-0.1905967213114755
98.0,3.0,-0.5540785714285715,-0.38498620689655183
99.0,3.0,0.0005455882352941016,0.15077826086956522
0.0,4.0,0.25695,0.24430000000000004
1.0,4.0,0.15974390243902445,-0.06155616438356166
2.0,4.0,-0.163361111111111,-0.1589391304347826
3.0,4.0,-0.30878125,-0.9236
4.0,4.0,-0.4289423076923077,-0.832
5.0,4.0,-0.02793478260869564,-0.043308474576271114
6.0,4.0,0.04377272727272727,-0.033993220338982985
7.0,4.0,0.0623656716417911,0.06990769230769239
8.0,4.0,0.1698674698795181,0.311168
9.0,4.0,0.1291746987951807,0.20613333333333334
10.0,4.0,-0.17537000000000005,-0.17247999999999994
11.0,4.0,-0.29470833333333335,-0.47392727272727264
12.0,4.0,0.04737179487179491,0.09031724137931033
13.0,4.0,-0.031026315789473704,-0.36917894736842094
14.0,4.0,-0.09512878787878794,-0.3474064516129032
15.0,4.0,-0.03772463768115946,-0.1939586206896552
16.0,4.0,-0.0560633802816901,0.07109859154929582
17.0,4.0,0.22317499999999998,0.25768311688311696
18.0,4.0,-0.1454130434782608,-0.32733584905660373
19.0,4.0,-0.06308196721311479,-0.007600000000000033
20.0,4.0,0.23388414634146343,0.32148148148148153
21.0,4.0,0.18145294117647057,0.28010140845070425
22.0,4.0,0.03080434782608704,0.1900631578947369
23.0,4.0,0.1486849315068493,0.18790447761194037
24.0,4.0,0.15995512820512825,0.22903333333333334
25.0,4.0,-0.36207377049180334,-0.16622439024390245
26.0,4.0,0.05228358208955222,-0.40147999999999995
27.0,4.0,-0.37914583333333335,-0.702419512195122
28.0,4.0,0.21473125,0.2646197183098592
29.0,4.0,-0.03435937500000007,-0.04923636363636354
30.0,4.0,-0.02348484848484842,0.015300000000000027
31.0,4.0,0.03333620689655178,-0.1570526315789474
32.0,4.0,-0.10331666666666663,0.0417230769230769
33.0,4.0,-0.08886567164179106,0.10065454545454557
34.0,4.0,0.06540410958904108,0.051940000000000076
35.0,4.0,-0.43205999999999994,-0.41325714285714277
36.0,4.0,0.20168181818181818,0.1675176470588236
37.0,4.0,0.04689726027397264,-0.0219125
38.0,4.0,-0.24377777777777768,-0.42662127659574467
39.0,4.0,0.22317499999999998,0.25729729729729733
40.0,4.0,-0.2055076923076924,-0.03674545454545442
41.0,4.0,0.14937037037037035,0.22323199999999999
42.0,4.0,-0.10782000000000001,0.11292631578947368
43.0,4.0,0.14115000000000005,0.15664827586206906
44.0,4.0,-0.7147307692307693,-1.111621052631579
45.0,4.0,-0.13346610169491532,-0.6360186046511628
46.0,4.0,-0.4084893617021277,-0.24909090909090903
47.0,4.0,-0.048189655172413706,0.22140000000000007
48.0,4.0,0.21703409090909095,0.31142068965517244
49.0,4.0,0.15974390243902445,0.2525440000000001
50.0,4.0,-0.45908,-0.5041684210526316
51.0,4.0,-0.10438888888888896,-0.09919999999999995
52.0,4.0,-0.14727777777777784,0.12652857142857143
53.0,4.0,0.153683908045977,0.29810120481927715
54.0,4.0,0.14263461538461536,0.02824347826086954
55.0,4.0,-0.9793720930232558,-1.5648
56.0,4.0,0.2668353658536586,0.2338909090909091
57.0,4.0,0.10834,0.2570222222222222
58.0,4.0,0.20325641025641025,0.3158040816326531
59.0,4.0,-0.17944444444444438,-0.3823272727272727
60.0,4.0,0.196240506329114,0.2953846153846154
61.0,4.0,0.08480645161290329,0.10926896551724143
62.0,4.0,0.004526315789473746,0.12436610169491524
63.0,4.0,-0.05983620689655178,-0.5915499999999998
64.0,4.0,-0.12583333333333335,-0.20912
65.0,4.0,-0.3878454545454546,-0.40697599999999995
66.0,4.0,0.12470422535211267,-0.2722222222222222
67.0,4.0,-0.10536363636363626,-0.29649230769230767
68.0,4.0,0.24860112359550565,0.34814883720930234
69.0,4.0,0.14718125000000004,0.19850000000000004
70.0,4.0,-0.02290000000000004,0.06297704918032795
71.0,4.0,0.02727999999999998,0.17094237288135591
72.0,4.0,-0.7147307692307693,-1.4143142857142856
73.0,4.0,-0.3377549019607843,-0.7037599999999999
74.0,4.0,-0.39924999999999994,-0.1570526315789474
75.0,4.0,0.1958333333333333,0.13438
76.0,4.0,0.21703409090909095,0.3024307692307692
77.0,4.0,-0.09028070175438599,0.04369599999999998
78.0,4.0,-0.20936290322580653,-0.1459744680851064
79.0,4.0,-0.03772463768115946,0.0165052631578948
80.0,4.0,-0.5272173913043479,-0.9510799999999998
81.0,4.0,-0.09646376811594196,0.07483999999999999
82.0,4.0,0.2616627906976744,0.37085263157894743
83.0,4.0,0.02052500000000008,-0.3514754098360655
84.0,4.0,0.04815909090909097,-0.07721599999999994
85.0,4.0,0.20479113924050638,0.20700571428571427
86.0,4.0,0.11220000000000006,0.04236363636363643
87.0,4.0,0.11340624999999996,-0.05994285714285716
88.0,4.0,0.19905000000000006,0.27006250000000004
89.0,4.0,0.03965060240963859,0.05436470588235305
90.0,4.0,0.01970121951219513,0.03427428571428573
91.0,4.0,0.06131818181818179,0.1667354838709677
92.0,4.0,-0.0016034482758620877,0.0020421052631579414
93.0,4.0,-0.278625,-0.4859555555555556
94.0,4.0,0.2576923076923077,0.31300000000000006
95.0,4.0,-0.076578125,-0.10867586206896544
96.0,4.0,-0.0615,-0.002778947368420918
97.0,4.0,0.16500694444444444,-0.28550508474576264
98.0,4.0,-0.4172254901960784,-0.3105846153846153
99.0,4.0,0.06469230769230769,0.0762042553191489
0.0,5.0,0.2684634146341463,0.340975
1.0,5.0,0.03714285714285702,-0.012885714285714327
2.0,5.0,-0.25549019607843143,-0.05807600000000011
3.0,5.0,-0.30306666666666665,-1.1088799999999999
4.0,5.0,-0.5165000000000002,-0.5182756756756757
5.0,5.0,0.07565714285714276,-0.1378172413793103
6.0,5.0,0.05639999999999996,-0.016847457627118614
7.0,5.0,0.019636363636363573,0.028921951219512243
8.0,5.0,0.17354761904761898,0.24908695652173918
9.0,5.0,0.1827749999999999,0.23303125000000002
10.0,5.0,-0.26221818181818196,-0.27260000000000006
11.0,5.0,-0.37863636363636377,-0.09079999999999999
12.0,5.0,0.081675,0.13559245283018867
13.0,5.0,-0.24341379310344846,-0.25775918367346934
14.0,5.0,-0.12333333333333345,-0.23260399999999992
15.0,5.0,0.017885714285714227,-0.22436734693877555
16.0,5.0,-0.06321126760563392,-0.06353000000000009
17.0,5.0,0.2191463414634146,0.24648684210526314
18.0,5.0,-0.32693750000000016,-0.46126037735849057
19.0,5.0,-0.00046875000000008715,0.09099999999999997
20.0,5.0,0.18327058823529402,0.2728
21.0,5.0,0.16160975609756095,0.1117771428571429
22.0,5.0,-0.0007878787878788962,0.1180765957446809
23.0,5.0,0.1481388888888888,0.3051753424657534
24.0,5.0,0.16389873417721515,0.21398235294117646
25.0,5.0,-0.2337627118644069,-0.48206521739130437
26.0,5.0,-0.06240677966101703,-0.5248938775510203
27.0,5.0,-0.33452,-0.6485954545454546
28.0,5.0,0.15968831168831168,0.26522500000000004
29.0,5.0,-0.10950769230769246,0.030400000000000007
30.0,5.0,-0.01100000000000012,-0.01642727272727266
31.0,5.0,0.0227,-0.1656588235294117
32.0,5.0,-0.15542857142857144,-0.11400851063829791
33.0,5.0,-0.048444444444444436,0.08413962264150945
34.0,5.0,0.03714285714285702,0.1932625
35.0,5.0,-0.4008627450980393,-0.3164827586206896
36.0,5.0,0.14863157894736834,0.13428571428571429
37.0,5.0,0.07820588235294114,0.016141176470588277
38.0,5.0,-0.25171428571428583,-0.46652000000000005
39.0,5.0,0.17983132530120471,0.21853134328358206
40.0,5.0,-0.27541538461538473,-0.21323673469387747
41.0,5.0,0.22855421686746988,0.21598749999999997
42.0,5.0,-0.015265822784810234,0.2661890909090909
43.0,5.0,0.19673972602739717,0.1371283582089552
44.0,5.0,-0.7351914893617023,-0.4771249999999999
45.0,5.0,-0.18531034482758632,-0.4695499999999999
46.0,5.0,-0.398867924528302,-0.36349999999999993
47.0,5.0,-0.005815384615384754,0.16372000000000003
48.0,5.0,0.19554838709677413,0.27493882352941174
49.0,5.0,0.16389873417721515,0.2836537313432836
50.0,5.0,-0.7462727272727275,-0.86345
51.0,5.0,-0.02091176470588236,-0.19774117647058825
52.0,5.0,-0.021531250000000085,0.004428571428571338
53.0,5.0,0.19579545454545452,0.371275
54.0,5.0,0.1334285714285714,0.16092307692307695
55.0,5.0,-0.7851891891891895,-1.411242105263158
56.0,5.0,0.23446913580246911,0.31195692307692313
57.0,5.0,0.11315789473684205,0.25227419354838704
58.0,5.0,0.23215189873417716,0.2759344827586207
59.0,5.0,-0.0007878787878788962,-0.08200322580645168
60.0,5.0,0.20483146067415725,0.3082731707317073
61.0,5.0,0.08196551724137928,0.06502857142857149
62.0,5.0,-0.06178082191780829,0.16242142857142863
63.0,5.0,0.006135593220338844,-0.5452999999999999
64.0,5.0,-0.17558139534883724,-0.005581249999999996
65.0,5.0,-0.4878867924528303,-0.3440214285714285
66.0,5.0,0.1200555555555555,-0.3764857142857142
67.0,5.0,-0.06960869565217404,-0.13927999999999993
68.0,5.0,0.25859999999999994,0.3306454545454545
69.0,5.0,0.09816901408450697,0.23183098591549292
70.0,5.0,0.07324999999999997,-0.1081142857142857
71.0,5.0,0.1186153846153845,0.17757142857142852
72.0,5.0,-0.8101714285714288,-0.7895937499999999
73.0,5.0,-0.3480000000000001,-0.49545161290322587
74.0,5.0,-0.5636800000000002,-0.5370363636363635
75.0,5.0,0.20705882352941168,0.1675473684210526
76.0,5.0,0.1575,0.1675473684210526
77.0,5.0,-0.07603508771929832,-0.27260000000000006
78.0,5.0,-0.14580000000000004,-0.11218823529411769
79.0,5.0,0.02356410256410245,0.03437377049180321
80.0,5.0,-0.4423600000000001,-0.5650608695652173
81.0,5.0,-0.07047058823529415,0.005964516129032201
82.0,5.0,0.22291764705882344,0.301888
83.0,5.0,0.033933333333333295,-0.2247578947368421
84.0,5.0,-0.03142424242424245,-0.06708695652173921
85.0,5.0,0.1575,0.22450937500000007
86.0,5.0,0.1411935483870967,0.05572537313432835
87.0,5.0,0.08405128205128193,0.03210704225352113
88.0,5.0,0.19673972602739717,0.15368965517241384
89.0,5.0,0.08763414634146337,-0.011629032258064515
90.0,5.0,0.030097560975609745,-0.08265970149253725
91.0,5.0,0.18949367088607594,0.11372500000000006
92.0,5.0,-0.05593333333333335,-0.032778723404255396
93.0,5.0,-0.1358148148148149,-0.5352
94.0,5.0,0.2660888888888889,0.388889156626506
95.0,5.0,-0.006383561643835709,-0.18602857142857143
96.0,5.0,-0.09123809523809526,-0.09079999999999999
97.0,5.0,0.08528571428571417,-0.09079999999999999
98.0,5.0,-0.281921568627451,-0.4241
99.0,5.0,0.05438805970149244,0.21746956521739136
0.0,6.0,0.27603571428571433,0.25918918918918915
1.0,6.0,0.1370578313253013,0.05310909090909091
2.0,6.0,-0.2012444444444444,-0.3580409090909091
3.0,6.0,-0.35139999999999993,-0.69599375
4.0,6.0,-0.440643396226415,-0.9934545454545454
5.0,6.0,0.0419179104477612,-0.2576352941176471
6.0,6.0,0.013843243243243356,0.025422222222222186
7.0,6.0,0.03322923076923088,-0.01808571428571437
8.0,6.0,0.22900897435897444,0.2717940298507462
9.0,6.0,0.1464842105263158,0.2288033898305084
10.0,6.0,-0.3004037735849055,-0.09640000000000004
11.0,6.0,-0.36675681818181816,-0.27913333333333346
12.0,6.0,0.024939240506329223,0.21814098360655737
13.0,6.0,-0.0939904761904761,-0.3032679245283019
14.0,6.0,-0.1409360655737705,-0.4618666666666667
15.0,6.0,0.02297432432432432,-0.24487083333333332
16.0,6.0,0.006323529411764825,-0.02049538461538468
17.0,6.0,0.2277714285714286,0.18810886075949368
18.0,6.0,-0.2548714285714286,-0.3019750000000001
19.0,6.0,0.01626029411764708,0.06556818181818179
20.0,6.0,0.219727380952381,0.24261842105263154
21.0,6.0,0.19600253164556972,0.21244507042253516
22.0,6.0,-0.02378787878787869,0.12694074074074072
23.0,6.0,0.16178987341772158,0.28141351351351346
24.0,6.0,0.17889620253164557,0.29999076923076917
25.0,6.0,-0.24471052631578952,-0.17701764705882364
26.0,6.0,-0.03684999999999989,-0.5298604651162792
27.0,6.0,-0.26693749999999994,-0.5698454545454547
28.0,6.0,0.18389480519480528,0.34569677419354833
29.0,6.0,-0.02914307692307686,-0.1573111111111112
30.0,6.0,-0.10191076923076922,-0.019652000000000103
31.0,6.0,-0.04624516129032247,-0.2887508771929825
32.0,6.0,-0.1552290322580645,-0.3127947368421053
33.0,6.0,-0.05714354838709681,0.03108837209302319
34.0,6.0,0.06594411764705893,0.1385428571428571
35.0,6.0,-0.3646490196078431,-0.1720137931034484
36.0,6.0,0.162512676056338,0.08095882352941168
37.0,6.0,0.08637746478873248,0.19962799999999992
38.0,6.0,-0.17121333333333338,-0.4813063829787234
39.0,6.0,0.1907313953488372,0.338935294117647
40.0,6.0,-0.34050161290322584,-0.34134042553191485
41.0,6.0,0.1955952380952381,0.09364266666666667
42.0,6.0,-0.02320285714285715,0.17320655737704907
43.0,6.0,0.17820270270270272,0.10917500000000002
44.0,6.0,-0.6517111111111109,-0.2576352941176471
45.0,6.0,-0.2751112903225806,-0.33535897435897444
46.0,6.0,-0.37897959183673463,-0.2530285714285715
47.0,6.0,-0.03684999999999989,0.11243809523809524
48.0,6.0,0.1962726315789474,0.2198692307692308
49.0,6.0,0.1574604938271606,0.34044687500000004
50.0,6.0,-0.5864260869565217,-0.8391225806451614
51.0,6.0,-0.07317058823529403,-0.14945161290322578
52.0,6.0,-0.11544126984126987,0.03649696969696971
53.0,6.0,0.1937670454545455,0.2921974683544304
54.0,6.0,0.15125487804878052,0.08870649350649347
55.0,6.0,-0.7349054054054054,-2.2892000000000006
56.0,6.0,0.22660843373493983,0.32236388888888884
57.0,6.0,0.10215205479452058,0.15117419354838713
58.0,6.0,0.26442784810126585,0.2900360655737705
59.0,6.0,-0.11490499999999991,-0.1936612903225807
60.0,6.0,0.2438595238095238,0.3060759493670886
61.0,6.0,0.09560153846153847,0.16421967213114746
62.0,6.0,-0.06445890410958899,0.18715172413793096
63.0,6.0,-0.1029808823529412,-0.8423114754098362
64.0,6.0,-0.14024375,0.04064999999999991
65.0,6.0,-0.33911454545454545,-0.7252176470588237
66.0,6.0,0.04830985915492957,-0.3565627118644068
67.0,6.0,-0.15266470588235298,-0.11252352941176469
68.0,6.0,0.21919111111111117,0.3163623529411765
69.0,6.0,0.1370578313253013,0.23251999999999998
70.0,6.0,0.10885942028985508,0.1020862068965517
71.0,6.0,0.06770506329113926,0.1776999999999999
72.0,6.0,-0.4502829268292683,-0.78165
73.0,6.0,-0.3254115384615385,-0.36165806451612903
74.0,6.0,-0.5582469387755101,-0.4323935483870969
75.0,6.0,0.25358720930232564,0.10721714285714286
76.0,6.0,0.22215930232558148,0.2198692307692308
77.0,6.0,-0.17416721311475408,-0.31033170731707316
78.0,6.0,-0.45109344262295076,-0.05195135135135145
79.0,6.0,-0.008921917808219156,0.02772075471698106
80.0,6.0,-0.35139999999999993,-0.5180923076923077
81.0,6.0,-0.033423529411764644,0.008019047619047676
82.0,6.0,0.2388666666666667,0.3329132530120481
83.0,6.0,0.06035468750000002,-0.12525263157894742
84.0,6.0,-0.07072461538461525,-0.18450357142857143
85.0,6.0,0.23983749999999998,0.16578260869565214
86.0,6.0,0.13718307692307694,0.12827213114754094
87.0,6.0,0.025938961038961116,-0.03644062500000001
88.0,6.0,0.18389480519480528,0.19647397260273966
89.0,6.0,0.08007108433734948,0.045989610389610344
90.0,6.0,-0.026379746835443,0.011695774647887286
91.0,6.0,0.039794736842105334,0.19483124999999996
92.0,6.0,-0.13575106382978727,0.19962799999999992
93.0,6.0,-0.2162599999999999,-0.2957454545454546
94.0,6.0,0.2448058823529412,0.32244943820224714
95.0,6.0,-0.04624516129032247,-0.06899000000000013
96.0,6.0,-0.185244262295082,-0.1931411764705882
97.0,6.0,0.16985428571428576,-0.23086415094339618
98.0,6.0,-0.2366584905660378,-0.5260702702702703
99.0,6.0,0.06594411764705893,0.27559285714285714
0.0,7.0,0.23004761904761906,0.3186657142857143
1.0,7.0,0.17975903614457833,-0.08197368421052627
2.0,7.0,-0.26257454545454545,-0.10674339622641514
3.0,7.0,-0.18097959183673473,-0.9281517241379312
4.0,7.0,-0.3244654545454546,-0.3705
5.0,7.0,0.03715428571428577,-0.35092142857142855
6.0,7.0,0.1773666666666667,0.11444615384615384
7.0,7.0,0.023200000000000123,0.11616734693877544
8.0,7.0,0.2138380952380953,0.2524545454545454
9.0,7.0,0.16335421686746993,0.26625538461538456
10.0,7.0,-0.16070819672131137,-0.06965853658536598
11.0,7.0,-0.45237333333333324,-0.31568
12.0,7.0,0.024799999999999996,0.14233225806451602
13.0,7.0,-0.0980645161290322,-0.0456407407407408
14.0,7.0,-0.13821250000000002,-0.49915918367346945
15.0,7.0,-0.07793333333333333,-0.12685555555555553
16.0,7.0,-0.11651199999999996,0.08071076923076916
17.0,7.0,0.20857000000000006,0.19647397260273966
18.0,7.0,-0.28217333333333317,-0.24066315789473686
19.0,7.0,0.03037575757575765,0.1776999999999999
20.0,7.0,0.1990588235294118,0.18810886075949368
21.0,7.0,0.15295813953488374,0.14255897435897438
22.0,7.0,0.03306666666666673,0.008574468085106406
23.0,7.0,0.11845128205128212,0.36440579710144927
24.0,7.0,0.17331428571428573,0.1213780821917808
25.0,7.0,-0.13466666666666666,-0.20604000000000008
26.0,7.0,0.06390000000000008,-0.4203363636363638
27.0,7.0,-0.3757833333333332,-0.7394807692307694
28.0,7.0,0.1579578947368421,0.34738095238095235
29.0,7.0,-0.021199999999999997,-0.10806382978723413
30.0,7.0,0.007647457627118698,-0.016661818181818274
31.0,7.0,0.05134426229508203,0.01833953488372083
32.0,7.0,-0.11606557377049176,0.0073135135135135474
33.0,7.0,-0.04316129032258054,0.10095199999999994
34.0,7.0,0.05942105263157898,0.08633333333333326
35.0,7.0,-0.5940682926829268,-0.3400444444444444
36.0,7.0,0.1076,0.1776999999999999
37.0,7.0,0.0034666666666667996,0.07084745762711855
38.0,7.0,-0.24216140350877174,-0.5401809523809524
39.0,7.0,0.21126829268292688,0.25479062499999994
40.0,7.0,-0.0683323076923077,-0.2515509433962265
41.0,7.0,0.15336410256410266,0.16288378378378376
42.0,7.0,0.06633142857142858,0.12827213114754094
43.0,7.0,0.11949866666666675,0.06709824561403509
44.0,7.0,-0.610353846153846,-0.5580421052631579
45.0,7.0,-0.1552969696969696,-0.8501750000000001
46.0,7.0,-0.24002857142857126,-0.4039268292682927
47.0,7.0,-0.07610322580645149,0.2821190476190476
48.0,7.0,0.18768181818181826,0.3463769230769231
49.0,7.0,0.13352727272727277,0.29517142857142853
50.0,7.0,-0.6452666666666665,-1.2458516129032258
51.0,7.0,-0.06246060606060592,-0.3656912280701754
52.0,7.0,-0.06512258064516131,0.08914461538461536
53.0,7.0,0.21975730337078658,0.26229876543209873
54.0,7.0,0.11748148148148158,0.07171466666666655
55.0,7.0,-0.8329230769230768,-1.477864
56.0,7.0,0.1910494117647059,0.2773727272727272
57.0,7.0,0.046880000000000074,0.23809491525423723
58.0,7.0,0.23078441558441565,0.2893703703703704
59.0,7.0,-0.06982857142857138,-0.2761377049180329
60.0,7.0,0.20837209302325585,0.3003236842105263
61.0,7.0,0.1289764705882354,0.004103333333333351
62.0,7.0,-0.09635324675324668,0.0897811320754717
63.0,7.0,-0.06982857142857138,-0.46583913043478276
64.0,7.0,-0.3615999999999999,-0.005033333333333445
65.0,7.0,-0.434542857142857,-0.39334166666666676
66.0,7.0,0.09226666666666672,-0.3954181818181819
67.0,7.0,-0.30602448979591823,-0.2530285714285715
68.0,7.0,0.20080000000000006,0.25831764705882343
69.0,7.0,0.09816103896103899,0.2011942857142857
70.0,7.0,0.09226666666666672,-0.15311034482758631
71.0,7.0,0.10134400000000005,0.16504923076923075
72.0,7.0,-0.909560975609756,-1.35522962962963
73.0,7.0,-0.3092307692307691,-0.14945161290322578
74.0,7.0,-0.6091636363636362,-0.5449272727272727
75.0,7.0,0.2029658536585366,0.16754814814814817
76.0,7.0,0.17503058823529413,0.23821558441558435
77.0,7.0,0.06390000000000008,-0.16166190476190484
78.0,7.0,-0.2751492063492062,-0.09640000000000004
79.0,7.0,0.11783661971830989,0.06806
80.0,7.0,-0.1759272727272726,-0.58978
81.0,7.0,-0.03412658227848096,0.1213780821917808
82.0,7.0,0.21862727272727278,0.3992328767123287
83.0,7.0,0.13352727272727277,-0.18590204081632655
84.0,7.0,-0.011188235294117525,-0.21303829787234047
85.0,7.0,0.17975903614457833,0.1892816901408451
86.0,7.0,0.07163636363636362,0.08914461538461536
87.0,7.0,0.056722891566265185,0.12827213114754094
88.0,7.0,0.17200000000000001,0.20511000000000001
89.0,7.0,0.09503414634146351,0.18576176470588238
90.0,7.0,0.022851764705882405,-0.04656363636363635
91.0,7.0,0.13008888888888898,0.19800370370370365
92.0,7.0,-0.03976727272727266,-0.04873043478260877
93.0,7.0,-0.17924285714285718,-0.337608
94.0,7.0,0.19253953488372097,0.3408547619047618
95.0,7.0,-0.046602985074626735,-0.06213750000000007
96.0,7.0,-0.13466666666666666,-0.060452459016393574
97.0,7.0,0.1274253521126761,-0.17164313725490193
98.0,7.0,-0.3615999999999999,-0.4744689655172414
99.0,7.0,-0.05676417910447748,0.17210612244897958
0.0,8.0,0.26421566265060237,0.2602315789473684
1.0,8.0,0.15050632911392406,0.20914782608695653
2.0,8.0,-0.22018181818181815,-0.6034909090909092
3.0,8.0,-0.3245394736842105,-0.806711111111111
4.0,8.0,-0.3680115384615385,-1.0742526315789476
5.0,8.0,0.04927500000000002,-0.06371929824561406
6.0,8.0,0.10217702702702704,0.011082352941176345
7.0,8.0,0.037117391304347845,-0.10240000000000005
8.0,8.0,0.21570240963855414,0.2391887323943662
9.0,8.0,0.13101153846153846,0.29248955223880596
10.0,8.0,-0.26476538461538457,-0.18345882352941187
11.0,8.0,-0.4240414634146343,-0.2205142857142858
12.0,8.0,0.08730400000000002,0.09970666666666665
13.0,8.0,0.033161016949152466,0.024799999999999885
14.0,8.0,-0.10406774193548401,-0.3529454545454547
15.0,8.0,-0.0017869565217391219,-0.06645217391304344
16.0,8.0,-0.0718958333333333,-0.006158730158730301
17.0,8.0,0.22250609756097559,0.23142535211267598
18.0,8.0,-0.1795090909090909,-0.42938305084745765
19.0,8.0,-0.04136206896551722,0.22832
20.0,8.0,0.22503928571428572,0.2045974683544304
21.0,8.0,0.18073506493506492,0.24209999999999998
22.0,8.0,-0.016818181818181815,0.06720000000000001
23.0,8.0,0.2170499999999999,0.2650666666666666
24.0,8.0,0.1545883116883116,0.20627199999999993
25.0,8.0,-0.21830461538461549,-0.3074976744186047
26.0,8.0,-0.02213692307692311,-0.2350962962962963
27.0,8.0,-0.34220000000000006,-0.50202
28.0,8.0,0.17472837837837835,0.31299710144927534
29.0,8.0,-0.06986956521739128,0.15632653061224486
30.0,8.0,-0.10333389830508488,-0.02503859649122813
31.0,8.0,0.028407462686567103,-0.05916862745098039
32.0,8.0,-0.13392758620689663,-0.1268977777777778
33.0,8.0,-0.10672631578947366,-0.005129411764706004
34.0,8.0,0.066295652173913,0.139590243902439
35.0,8.0,-0.40185333333333334,-0.19426666666666664
36.0,8.0,0.17472837837837835,0.13050140845070415
37.0,8.0,0.006771999999999929,-0.01053333333333345
38.0,8.0,-0.15226603773584904,-0.325504761904762
39.0,8.0,0.2514653846153846,0.289031884057971
40.0,8.0,-0.2727758620689657,-0.14649600000000002
41.0,8.0,0.2030687499999999,0.09087792207792209
42.0,8.0,0.09259718309859155,0.14814545454545455
43.0,8.0,0.1482192307692307,0.05794909090909089
44.0,8.0,-0.7692636363636365,-1.2918315789473684
45.0,8.0,-0.28333157894736855,-0.8149268292682927
46.0,8.0,-0.42608750000000006,-0.4981333333333335
47.0,8.0,0.03963275862068965,0.20132244897959176
48.0,8.0,0.22787419354838706,0.32321012658227843
49.0,8.0,0.15273625,0.28256507936507935
50.0,8.0,-0.4880913043478261,-0.8540363636363636
51.0,8.0,0.03169857142857131,-0.30793220338983057
52.0,8.0,-0.13980476190476204,0.062137313432835864
53.0,8.0,0.19953132530120474,0.2984727272727272
54.0,8.0,0.03677411764705878,0.12667012987012988
55.0,8.0,-1.1437916666666665,-1.9505411764705882
56.0,8.0,0.27427558139534874,0.35693333333333327
57.0,8.0,0.13316249999999993,0.09970666666666665
58.0,8.0,0.16542692307692308,0.3154451612903226
59.0,8.0,-0.09053749999999999,-0.277384126984127
60.0,8.0,0.202575294117647,0.3076390243902439
61.0,8.0,0.11177941176470582,0.11599999999999996
62.0,8.0,0.08403918918918912,0.17906382978723395
63.0,8.0,0.08165263157894727,-0.5264000000000001
64.0,8.0,-0.31423750000000017,-0.05446956521739139
65.0,8.0,-0.269254347826087,-0.19689142857142866
66.0,8.0,0.030633333333333266,-0.18257454545454554
67.0,8.0,-0.24632857142857154,-0.05072499999999999
68.0,8.0,0.27054347826086955,0.3270232558139534
69.0,8.0,0.17201948051948046,0.29248955223880596
70.0,8.0,0.09503181818181819,-0.15942068965517253
71.0,8.0,0.07282236842105257,0.23166060606060598
72.0,8.0,-0.8496170731707318,-2.0170947368421053
73.0,8.0,-0.32792127659574477,-0.25988571428571433
74.0,8.0,-0.9065340909090911,-0.3028363636363637
75.0,8.0,0.16718915662650596,0.23738082191780815
76.0,8.0,0.14941976744186047,0.2388190476190476
77.0,8.0,-0.07159516129032256,-0.4821155555555557
78.0,8.0,-0.2431852459016395,-0.29004255319148947
79.0,8.0,-0.016237142857142957,0.11599999999999996
80.0,8.0,-0.2567872727272728,-0.23544827586206896
81.0,8.0,0.0019538461538461263,0.0021379310344827812
82.0,8.0,0.21450795454545446,0.34726315789473683
83.0,8.0,0.004534999999999928,-0.2402000000000001
84.0,8.0,-0.10784761904761918,-0.057404081632653044
85.0,8.0,0.18073506493506492,0.18592
86.0,8.0,0.10826438356164378,-0.02608000000000007
87.0,8.0,0.07835599999999997,0.10889333333333333
88.0,8.0,0.12309599999999991,0.18155151515151507
89.0,8.0,0.09357922077922078,-0.03444383561643837
90.0,8.0,0.01055769230769222,-0.0021818181818181433
91.0,8.0,0.09659615384615383,0.1950730158730159
92.0,8.0,-0.14883220338983064,-0.15617560975609757
93.0,8.0,-0.2189367346938776,-0.6903466666666667
94.0,8.0,0.2594758620689655,0.31420465116279067
95.0,8.0,-0.07175671641791057,-0.02365714285714295
96.0,8.0,-0.10731500000000002,-0.05916862745098039
97.0,8.0,0.08486363636363625,-0.10240000000000005
98.0,8.0,-0.36705555555555563,-0.5283272727272728
99.0,8.0,0.06424084507042244,0.1992


==> pics/PAP_scatter/cifar100_resnet56_rate20_regression.txt <==
dataset,model,rate,a,b,r2
cifar100,resnet,20,1.2506974654966956,-0.028721518830673254,0.6884431865579033


==> pics/PAP_scatter/cifar100_resnet56_rate2_regression.txt <==
dataset,model,rate,a,b,r2
cifar100,resnet,2,1.027465342191984,-0.002629122778843078,0.9424471536741829


==> pics/PAP_scatter/cifar100_resnet56_rate4.txt <==
class,model,before,after
0.0,0.0,0.25332000000000005,0.2770365853658537
1.0,0.0,0.214021052631579,0.15786455696202542
2.0,0.0,-0.23954782608695632,-0.329598148148148
3.0,0.0,-0.4763899999999999,-0.6467499999999998
4.0,0.0,-0.40523508771929817,-0.567251724137931
5.0,0.0,0.08873424657534258,0.05069705882352947
6.0,0.0,0.08317922077922088,0.05900000000000001
7.0,0.0,-0.007915151515151498,0.1291762711864407
8.0,0.0,0.16847000000000006,0.15551282051282062
9.0,0.0,0.13908292682926832,0.06014756097560976
10.0,0.0,-0.5536977777777777,-0.18852391304347815
11.0,0.0,-0.40608571428571416,-0.3867368421052631
12.0,0.0,0.06882564102564104,0.046618421052631656
13.0,0.0,-0.006496551724137905,0.005492156862745168
14.0,0.0,-0.023763934426229528,-0.05619137931034475
15.0,0.0,0.007907692307692393,-0.20009726027397245
16.0,0.0,-0.008217647058823404,0.044421126760563485
17.0,0.0,0.23739753086419754,0.25072875000000006
18.0,0.0,-0.23032499999999995,-0.2860333333333332
19.0,0.0,0.08415873015873025,0.08513888888888892
20.0,0.0,0.22306024096385552,0.2619385542168675
21.0,0.0,0.13453000000000004,0.08424634146341473
22.0,0.0,-0.07809411764705872,-0.104916129032258
23.0,0.0,0.13607272727272732,0.08660266666666672
24.0,0.0,0.1619753086419754,0.12986543209876547
25.0,0.0,-0.12680799999999984,-0.26470399999999983
26.0,0.0,-0.08389032258064504,-0.07983606557377043
27.0,0.0,-0.1313333333333333,-0.2588488888888887
28.0,0.0,0.17146470588235296,0.1899770270270271
29.0,0.0,0.0063942028985508595,0.07782000000000008
30.0,0.0,-0.024154385964912286,-0.06405384615384604
31.0,0.0,-0.0025353846153844998,0.08252500000000007
32.0,0.0,-0.1057870967741935,0.023306896551724174
33.0,0.0,-0.08034366197183096,-0.08737777777777778
34.0,0.0,0.02893888888888898,0.102640579710145
35.0,0.0,-0.5838666666666666,-0.5369666666666666
36.0,0.0,0.1493518987341773,0.183212
37.0,0.0,0.013477333333333369,0.08723000000000006
38.0,0.0,-0.29396249999999985,-0.5369666666666666
39.0,0.0,0.23823555555555562,0.2215363636363637
40.0,0.0,-0.2509314285714286,-0.21606153846153844
41.0,0.0,0.24759518072289163,0.2030543209876544
42.0,0.0,-0.033864615384615306,0.11487187500000005
43.0,0.0,0.158288,0.13929866666666668
44.0,0.0,-0.804990909090909,-0.9592102564102563
45.0,0.0,-0.12729285714285704,-0.3066016393442622
46.0,0.0,-0.3575999999999999,-0.3039571428571428
47.0,0.0,-0.052139999999999964,0.1217333333333334
48.0,0.0,0.20930989010989018,0.232723076923077
49.0,0.0,0.1821686746987952,0.28141818181818185
50.0,0.0,-0.3298938775510204,-0.5506895833333333
51.0,0.0,-0.0481470588235293,0.03728461538461548
52.0,0.0,-0.06962424242424242,-0.09429193548387096
53.0,0.0,0.24493033707865175,0.22797526881720434
54.0,0.0,0.0840289156626507,0.14118860759493676
55.0,0.0,-0.9515499999999999,-1.2960399999999999
56.0,0.0,0.2440636363636364,0.20799166666666669
57.0,0.0,0.07202025316455705,0.08107283950617292
58.0,0.0,0.192313924050633,0.24469066666666672
59.0,0.0,0.030285714285714284,-0.07787272727272711
60.0,0.0,0.20949873417721526,0.23426125000000006
61.0,0.0,-0.018199999999999994,0.08009137931034484
62.0,0.0,-0.004252054794520481,0.04189090909090916
63.0,0.0,0.08100923076923083,0.03986101694915261
64.0,0.0,-0.10824489795918353,-0.10332250000000001
65.0,0.0,-0.1394142857142857,-0.08214999999999985
66.0,0.0,0.08846857142857144,0.0668416666666668
67.0,0.0,-0.292330769230769,-0.37117142857142843
68.0,0.0,0.2843086956521739,0.27543
69.0,0.0,0.12725714285714293,0.15575070422535217
70.0,0.0,0.06938709677419355,0.08181212121212124
71.0,0.0,0.0479168831168831,0.034508219178082215
72.0,0.0,-0.7045422222222221,-1.2889825
73.0,0.0,-0.4268653061224489,-0.30242954545454526
74.0,0.0,-0.5051652173913043,-0.3511794871794871
75.0,0.0,0.2403904761904762,0.26288333333333336
76.0,0.0,0.17295632183908055,0.19406117647058826
77.0,0.0,0.028613793103448377,-0.11380181818181805
78.0,0.0,-0.2958909090909089,-0.06405384615384604
79.0,0.0,-0.042101408450704196,0.007034328358209078
80.0,0.0,-0.3123466666666665,-0.23674285714285698
81.0,0.0,-0.00497662337662333,0.007438356164383715
82.0,0.0,0.213209090909091,0.2550416666666667
83.0,0.0,-0.028484848484848373,0.08399531250000004
84.0,0.0,0.04106031746031746,-0.004247540983606526
85.0,0.0,0.16581204819277112,0.1726085365853659
86.0,0.0,0.1232166666666667,0.0025400000000000184
87.0,0.0,0.02220476190476199,-0.0037333333333332604
88.0,0.0,0.16455384615384622,0.13741666666666677
89.0,0.0,0.044651851851851894,0.10728815789473692
90.0,0.0,0.0022457831325301486,-0.04294166666666665
91.0,0.0,0.0701369863013699,0.07782000000000008
92.0,0.0,-0.21400769230769234,-0.11297586206896545
93.0,0.0,-0.22450196078431361,-0.29254339622641506
94.0,0.0,0.24577777777777784,0.2638058823529412
95.0,0.0,-0.12800588235294103,-0.07273999999999989
96.0,0.0,-0.11444776119402972,-0.19389374999999992
97.0,0.0,0.051539726027397335,0.0668416666666668
98.0,0.0,-0.4728679245283018,-0.4060711538461538
99.0,0.0,0.04169411764705893,0.14875692307692318
0.0,1.0,0.2175722891566265,0.2737756097560976
1.0,1.0,0.2059418604651163,0.17420952380952387
2.0,1.0,-0.36426415094339615,-0.23027199999999998
3.0,1.0,-0.5143452380952381,-0.7957953488372094
4.0,1.0,-0.25261290322580654,-0.441725
5.0,1.0,-0.009563492063492112,0.0344918032786886
6.0,1.0,0.0685217391304348,0.05065915492957753
7.0,1.0,0.020731343283582088,0.10565333333333334
8.0,1.0,0.20297619047619048,0.2338731707317073
9.0,1.0,0.1463875,0.18821265822784813
10.0,1.0,-0.260235294117647,-0.27495172413793095
11.0,1.0,-0.3846477272727272,-0.37696666666666667
12.0,1.0,0.11291250000000008,0.22179459459459464
13.0,1.0,-0.10467499999999995,0.007845161290322537
14.0,1.0,-0.1510701754385965,-0.07587796610169498
15.0,1.0,-0.08685064935064934,-0.05710769230769224
16.0,1.0,-0.03821014492753627,0.00329846153846158
17.0,1.0,0.18353658536585363,0.20017777777777784
18.0,1.0,-0.18450000000000005,-0.23491612903225803
19.0,1.0,-0.010336363636363576,0.11907692307692314
20.0,1.0,0.23252439024390248,0.18200000000000008
21.0,1.0,0.17874666666666664,0.19526486486486488
22.0,1.0,-0.027823943661971835,-0.0008470588235293707
23.0,1.0,0.12873287671232872,0.14163116883116886
24.0,1.0,0.1691746987951807,0.17622588235294118
25.0,1.0,-0.35015833333333324,-0.28542857142857153
26.0,1.0,-0.15431034482758627,-0.12827586206896557
27.0,1.0,-0.2296938775510205,-0.27310545454545465
28.0,1.0,0.18458333333333335,0.17382000000000006
29.0,1.0,-0.03563281249999989,-0.09066666666666667
30.0,1.0,-0.015793103448275884,-0.06717538461538462
31.0,1.0,-0.02071311475409838,-0.07659354838709684
32.0,1.0,-0.14626515151515146,-0.10105396825396826
33.0,1.0,-0.09457936507936514,-0.09066666666666667
34.0,1.0,0.11039041095890412,0.07740327868852466
35.0,1.0,-0.573325,-0.465286956521739
36.0,1.0,0.1341133333333334,0.1748869565217392
37.0,1.0,0.018066666666666616,0.06638933333333331
38.0,1.0,-0.21024999999999994,-0.3206981818181818
39.0,1.0,0.22151162790697676,0.18979047619047623
40.0,1.0,-0.1820859375,-0.15412363636363635
41.0,1.0,0.26596987951807227,0.2351168831168831
42.0,1.0,0.10431756756756763,0.037097142857142926
43.0,1.0,0.11956164383561642,0.05766399999999999
44.0,1.0,-0.521590909090909,-0.2344363636363635
45.0,1.0,-0.19737500000000008,-0.2523862068965517
46.0,1.0,-0.3105106382978722,-0.41533023255813956
47.0,1.0,0.03294444444444444,0.025077551020408217
48.0,1.0,0.22929651162790704,0.24266067415730336
49.0,1.0,0.21185443037974688,0.2234453333333333
50.0,1.0,-0.8411249999999999,-1.0566857142857142
51.0,1.0,0.07822463768115949,-0.09681126760563379
52.0,1.0,-0.10210000000000005,-0.13715409836065573
53.0,1.0,0.21891666666666665,0.1951632183908046
54.0,1.0,0.12077710843373494,0.12473999999999999
55.0,1.0,-1.1758749999999998,-0.9632000000000001
56.0,1.0,0.25701829268292686,0.28834
57.0,1.0,0.044846666666666646,0.051958974358974334
58.0,1.0,0.2522467532467533,0.25834666666666667
59.0,1.0,-0.17162500000000003,-0.2799294117647059
60.0,1.0,0.16500561797752814,0.1425103448275863
61.0,1.0,0.08607936507936506,0.062026666666666716
62.0,1.0,0.031939189189189164,0.05579428571428567
63.0,1.0,-0.08935593220338973,-0.11049696969696964
64.0,1.0,-0.2807826086956522,-0.22947878787878792
65.0,1.0,-0.4419999999999999,-0.4105955555555555
66.0,1.0,-0.056554687499999964,0.04356923076923082
67.0,1.0,-0.41870238095238094,-0.1326153846153847
68.0,1.0,0.26355,0.2728888888888889
69.0,1.0,0.1341133333333334,0.08707160493827164
70.0,1.0,0.11336486486486483,0.08953043478260872
71.0,1.0,0.13051948051948056,0.16336202531645574
72.0,1.0,-1.2380428571428572,-1.2484512820512819
73.0,1.0,-0.3024818181818183,-0.2895529411764705
74.0,1.0,-0.3549404761904761,-0.27435789473684213
75.0,1.0,0.20297619047619048,0.2508842105263158
76.0,1.0,0.17345679012345686,0.25533793103448277
77.0,1.0,0.011690476190476147,-0.03326315789473686
78.0,1.0,-0.18278333333333333,-0.13351428571428578
79.0,1.0,0.059081081081081135,-0.008866666666666582
80.0,1.0,-0.2632075471698112,-0.368290909090909
81.0,1.0,-0.022847222222222203,-0.0432463768115941
82.0,1.0,0.2689367816091954,0.30520493827160494
83.0,1.0,-0.05207142857142856,-0.05622456140350878
84.0,1.0,0.026181818181818205,0.04521967213114758
85.0,1.0,0.16312500000000008,0.15862857142857145
86.0,1.0,0.046191780821917765,0.004173913043478284
87.0,1.0,0.10146052631578951,0.10229743589743588
88.0,1.0,0.23608333333333337,0.1704788732394366
89.0,1.0,0.08851204819277114,0.014550588235294145
90.0,1.0,0.039070588235294135,-0.006139999999999994
91.0,1.0,0.07590140845070428,0.13388235294117648
92.0,1.0,0.07013888888888888,-0.01246792452830183
93.0,1.0,-0.13814999999999994,-0.15883333333333333
94.0,1.0,0.2596117647058824,0.2599047619047619
95.0,1.0,-0.029231343283581995,-0.006769230769230707
96.0,1.0,-0.08395238095238088,-0.1233866666666667
97.0,1.0,0.07590140845070428,0.13941917808219176
98.0,1.0,-0.45950999999999986,-0.45422222222222214
99.0,1.0,-0.013814285714285744,0.028625000000000005
0.0,2.0,0.2624666666666666,0.2628349397590361
1.0,2.0,0.1437012345679012,0.07071624999999993
2.0,2.0,-0.23456666666666676,-0.2559909090909091
3.0,2.0,-0.2975268292682927,-0.6018434782608697
4.0,2.0,-0.27591578947368417,-0.6043526315789475
5.0,2.0,0.12458000000000005,0.05869692307692308
6.0,2.0,0.006734999999999958,-0.03130270270270268
7.0,2.0,0.03539999999999994,0.1525355932203389
8.0,2.0,0.2169767441860465,0.16979285714285713
9.0,2.0,0.16464303797468355,0.1929759999999999
10.0,2.0,-0.30794999999999995,-0.3790596153846154
11.0,2.0,-0.6222818181818182,-0.4441707317073172
12.0,2.0,0.11111199999999999,0.13193749999999999
13.0,2.0,-0.05354516129032266,-0.0030278688524591198
14.0,2.0,0.02248387096774193,-0.030710000000000008
15.0,2.0,-0.06537910447761199,-0.01868387096774194
16.0,2.0,-0.06470000000000005,-0.004631081081081114
17.0,2.0,0.22300000000000003,0.25384512195121944
18.0,2.0,-0.08612903225806452,-0.2299869565217393
19.0,2.0,-0.13035000000000005,0.11183499999999989
20.0,2.0,0.2034170731707317,0.21718227848101265
21.0,2.0,0.21436666666666662,0.21718227848101265
22.0,2.0,0.021465625000000082,-0.01570526315789483
23.0,2.0,0.09278055555555559,0.10286363636363624
24.0,2.0,0.25084249999999997,0.1959
25.0,2.0,-0.29068333333333335,-0.32776181818181827
26.0,2.0,-0.12601311475409838,-0.20615000000000017
27.0,2.0,-0.2220962962962964,-0.37428
28.0,2.0,0.17316708860759494,0.22248181818181811
29.0,2.0,0.015026865671641767,-0.008780000000000046
30.0,2.0,0.05002500000000001,0.038453846153846116
31.0,2.0,0.06669122807017538,0.023429687499999918
32.0,2.0,-0.09427499999999994,0.043989062500000016
33.0,2.0,-0.015280000000000061,0.0021849999999999222
34.0,2.0,0.041700000000000056,0.03631549295774644
35.0,2.0,-0.6576,-0.62282
36.0,2.0,0.1342,0.15788799999999995
37.0,2.0,-0.04425797101449282,0.013149999999999884
38.0,2.0,-0.16722666666666677,-0.2711966101694915
39.0,2.0,0.2561279069767442,0.2311289156626505
40.0,2.0,-0.1437111111111112,-0.20615000000000017
41.0,2.0,0.1805614457831325,0.23383797468354428
42.0,2.0,0.04450000000000007,0.11235714285714284
43.0,2.0,0.14889722222222218,0.177625
44.0,2.0,-0.7738341463414633,-0.9737000000000002
45.0,2.0,-0.3595056603773585,-0.3486950000000001
46.0,2.0,-0.47855217391304344,-0.25980851063829785
47.0,2.0,0.01749836065573772,0.1267872727272727
48.0,2.0,0.2397096774193548,0.2533943820224719
49.0,2.0,0.13538765432098768,0.21393766233766234
50.0,2.0,-0.6446500000000001,-0.6512000000000001
51.0,2.0,0.03941470588235288,-0.1860732394366198
52.0,2.0,-0.015125373134328305,-0.01868387096774194
53.0,2.0,0.19520487804878053,0.21051999999999998
54.0,2.0,0.1390708860759494,0.07893999999999997
55.0,2.0,-0.8888048780487805,-1.1232227272727275
56.0,2.0,0.28651666666666664,0.28524444444444436
57.0,2.0,0.06621866666666666,-0.049083783783783856
58.0,2.0,0.2517777777777778,0.23102597402597394
59.0,2.0,-0.14477999999999996,-0.2594085714285716
60.0,2.0,0.2104965517241379,0.22977560975609748
61.0,2.0,0.06669122807017538,0.07893999999999997
62.0,2.0,-0.05961470588235301,0.05733731343283571
63.0,2.0,-0.01561967213114762,-0.0929629032258066
64.0,2.0,-0.331139534883721,-0.24467567567567572
65.0,2.0,-0.27516170212765967,-0.3297978723404257
66.0,2.0,-0.014979710144927574,0.003474999999999999
67.0,2.0,-0.14350943396226412,-0.03702881355932211
68.0,2.0,0.25260000000000005,0.2470699999999999
69.0,2.0,0.1342,0.07560886075949355
70.0,2.0,0.055067741935483895,0.1267872727272727
71.0,2.0,0.1390708860759494,0.11702894736842102
72.0,2.0,-0.7155666666666667,-0.9423714285714289
73.0,2.0,-0.4964444444444444,-0.19970000000000016
74.0,2.0,-0.6240823529411765,-0.35966000000000004
75.0,2.0,0.23153176470588235,0.21678571428571422
76.0,2.0,0.2104965517241379,0.26899999999999996
77.0,2.0,0.0007612903225806401,0.042005263157894664
78.0,2.0,-0.22922222222222233,-0.23051666666666668
79.0,2.0,0.023095774647887365,0.06411408450704215
80.0,2.0,-0.3468,-0.30013571428571445
81.0,2.0,-0.033811267605633834,-0.0642500000000001
82.0,2.0,0.2667422222222222,0.26980329670329667
83.0,2.0,-0.026659016393442665,-0.09650000000000011
84.0,2.0,-0.058200000000000016,-0.06773934426229519
85.0,2.0,0.2156870588235294,0.15888734177215189
86.0,2.0,0.10213333333333334,0.12279999999999995
87.0,2.0,0.06964473684210525,0.11436538461538459
88.0,2.0,0.07850526315789469,0.17543199999999992
89.0,2.0,0.07087848101265821,0.05262399999999991
90.0,2.0,-0.018960526315789535,-0.012153846153846182
91.0,2.0,0.1366666666666667,0.17543199999999992
92.0,2.0,-0.20747586206896548,-0.20615000000000017
93.0,2.0,-0.14727407407407397,-0.039481999999999996
94.0,2.0,0.2104965517241379,0.21643370786516852
95.0,2.0,-0.06621666666666673,-0.03522500000000013
96.0,2.0,-0.2655275862068965,-0.20615000000000017
97.0,2.0,0.1843323943661972,0.12897746478873237
98.0,2.0,-0.44299999999999995,-0.5147
99.0,2.0,0.015026865671641767,0.06881846153846152
0.0,3.0,0.23097142857142852,0.29136
1.0,3.0,0.15264444444444433,0.10253493975903617
2.0,3.0,-0.19898545454545474,-0.23600000000000004
3.0,3.0,-0.21122000000000005,-0.4187130434782609
4.0,3.0,-0.38875106382978736,-0.4451692307692309
5.0,3.0,0.059919117647058755,0.12106666666666666
6.0,3.0,0.05225352112676044,-0.028351999999999926
7.0,3.0,0.02033676470588225,0.03735873015873021
8.0,3.0,0.23534090909090905,0.26137831325301203
9.0,3.0,0.15264444444444433,0.1438961038961039
10.0,3.0,-0.2968618181818183,-0.397504
11.0,3.0,-0.5648837209302328,-0.6078048780487806
12.0,3.0,0.05262763157894725,0.06613333333333338
13.0,3.0,-0.036052380952380995,0.04309677419354837
14.0,3.0,-0.020951724137931164,-0.03132903225806461
15.0,3.0,-0.019245588235294136,0.04369577464788735
16.0,3.0,-0.10613698630137004,-0.07458630136986295
17.0,3.0,0.24083076923076915,0.22248205128205126
18.0,3.0,-0.2575508196721312,-0.32920655737704924
19.0,3.0,-0.014690476190476344,-0.06984918032786892
20.0,3.0,0.2321023529411764,0.2375518072289157
21.0,3.0,0.12366511627906975,0.1780345679012346
22.0,3.0,0.026883076923076923,0.05239999999999996
23.0,3.0,0.15674556962025313,0.15245714285714285
24.0,3.0,0.15684819277108433,0.1041641025641025
25.0,3.0,-0.20694761904761919,-0.24901052631578946
26.0,3.0,-0.15827049180327868,-0.2593671641791045
27.0,3.0,-0.2196312500000001,-0.26229787234042545
28.0,3.0,0.217981081081081,0.18225822784810125
29.0,3.0,0.021236363636363557,0.000567741935483787
30.0,3.0,-0.058990163934426375,-0.16458666666666671
31.0,3.0,0.07338360655737694,0.01698245614035079
32.0,3.0,-0.03786271186440682,0.12891428571428576
33.0,3.0,0.012356451612903179,0.0002133333333333043
34.0,3.0,0.07120845070422531,0.08285217391304346
35.0,3.0,-0.31991923076923096,-0.5224380952380951
36.0,3.0,0.15002105263157883,0.20704927536231885
37.0,3.0,-0.06542500000000015,0.006423188405797051
38.0,3.0,-0.2685819672131147,-0.24648727272727272
39.0,3.0,0.19933417721518987,0.16607228915662647
40.0,3.0,-0.14910615384615392,-0.1908129032258064
41.0,3.0,0.14502117647058824,0.15951999999999997
42.0,3.0,-0.09091363636363653,0.030588235294117704
43.0,3.0,0.20475454545454538,0.17600000000000005
44.0,3.0,-0.8732081081081082,-0.7281729729729731
45.0,3.0,-0.4154103448275864,-0.3772571428571428
46.0,3.0,-0.2569264150943397,-0.2188981132075471
47.0,3.0,-0.10110909090909091,0.011199999999999932
48.0,3.0,0.2523333333333333,0.2445123595505618
49.0,3.0,0.1523207792207791,0.25952876712328765
50.0,3.0,-0.5032872340425533,-0.8888615384615385
51.0,3.0,-0.02317671232876712,-0.12451764705882364
52.0,3.0,-0.08348305084745763,0.005207272727272751
53.0,3.0,0.18290714285714274,0.21345454545454545
54.0,3.0,0.1383597560975609,0.09159024390243904
55.0,3.0,-1.0877153846153849,-1.1383804878048782
56.0,3.0,0.26224216867469874,0.27569382716049384
57.0,3.0,0.0906756756756756,0.048749367088607644
58.0,3.0,0.2474144736842105,0.161758024691358
59.0,3.0,-0.05741428571428581,-0.2050999999999999
60.0,3.0,0.19738433734939748,0.19847272727272725
61.0,3.0,0.09579062499999992,0.04782222222222219
62.0,3.0,-0.037387500000000025,0.048868571428571345
63.0,3.0,0.0011640624999998978,0.08111515151515146
64.0,3.0,-0.272658695652174,0.04782222222222219
65.0,3.0,-0.3458000000000001,-0.4347294117647058
66.0,3.0,0.06755285714285705,0.035084057971014555
67.0,3.0,-0.18675090909090922,-0.1921702127659574
68.0,3.0,0.24576043956043955,0.23592727272727276
69.0,3.0,0.15264444444444433,0.13219240506329108
70.0,3.0,0.07601791044776114,0.11797183098591547
71.0,3.0,0.1348428571428571,0.10965194805194808
72.0,3.0,-1.0187000000000004,-1.0152685714285716
73.0,3.0,-0.3213309090909091,-0.2903489361702127
74.0,3.0,-0.6750914893617022,-0.5656000000000001
75.0,3.0,0.22655172413793098,0.17983255813953486
76.0,3.0,0.17668705882352934,0.17410574712643676
77.0,3.0,-0.06298695652173925,-0.045627586206896525
78.0,3.0,-0.2413844827586209,-0.2329481481481481
79.0,3.0,0.00934166666666653,0.11783529411764707
80.0,3.0,-0.3183346938775512,-0.09866666666666672
81.0,3.0,-0.009350000000000136,0.011199999999999932
82.0,3.0,0.23428620689655166,0.27648780487804875
83.0,3.0,-0.014865573770491965,-0.09866666666666672
84.0,3.0,-0.030378125000000165,0.06874920634920628
85.0,3.0,0.20043647058823522,0.17600000000000005
86.0,3.0,0.19056956521739124,0.09844705882352942
87.0,3.0,0.06691199999999992,0.08246486486486487
88.0,3.0,0.1697987012987012,0.24191999999999997
89.0,3.0,0.1465658536585365,0.15245714285714285
90.0,3.0,-0.03119740259740262,-0.039507692307692306
91.0,3.0,0.1435818181818181,0.028547368421052665
92.0,3.0,-0.1339611111111112,-0.018763636363636326
93.0,3.0,-0.24423018867924529,-0.17509565217391296
94.0,3.0,0.22655172413793098,0.21199080459770117
95.0,3.0,-0.025896721311475534,-0.029999999999999992
96.0,3.0,-0.1938548387096776,-0.32957288135593216
97.0,3.0,0.10939705882352932,0.14104242424242427
98.0,3.0,-0.5540785714285715,-0.47918048780487815
99.0,3.0,0.0005455882352941016,0.03821639344262295
0.0,4.0,0.25695,0.28838048780487796
1.0,4.0,0.15974390243902445,0.12918192771084333
2.0,4.0,-0.163361111111111,0.010785245901639236
3.0,4.0,-0.30878125,-0.5568434782608696
4.0,4.0,-0.4289423076923077,-0.4888471698113207
5.0,4.0,-0.02793478260869564,0.12299677419354836
6.0,4.0,0.04377272727272727,-0.020824999999999996
7.0,4.0,0.0623656716417911,0.1369174603174603
8.0,4.0,0.1698674698795181,0.1905012987012987
9.0,4.0,0.1291746987951807,0.18135802469135806
10.0,4.0,-0.17537000000000005,-0.0237333333333334
11.0,4.0,-0.29470833333333335,-0.3406152173913044
12.0,4.0,0.04737179487179491,0.051515189873417654
13.0,4.0,-0.031026315789473704,0.031663492063492095
14.0,4.0,-0.09512878787878794,-0.1740131147540985
15.0,4.0,-0.03772463768115946,-0.1207323943661972
16.0,4.0,-0.0560633802816901,-0.02559466666666668
17.0,4.0,0.22317499999999998,0.1942075949367088
18.0,4.0,-0.1454130434782608,-0.32620000000000005
19.0,4.0,-0.06308196721311479,-0.11265932203389843
20.0,4.0,0.23388414634146343,0.24901927710843372
21.0,4.0,0.18145294117647057,0.22638333333333327
22.0,4.0,0.03080434782608704,0.06781594202898551
23.0,4.0,0.1486849315068493,0.206025
24.0,4.0,0.15995512820512825,0.19911298701298702
25.0,4.0,-0.36207377049180334,-0.2827180327868854
26.0,4.0,0.05228358208955222,-0.030355384615384624
27.0,4.0,-0.37914583333333335,-0.15321739130434794
28.0,4.0,0.21473125,0.206025
29.0,4.0,-0.03435937500000007,-0.04990833333333343
30.0,4.0,-0.02348484848484842,-0.02573281249999995
31.0,4.0,0.03333620689655178,-0.04990833333333343
32.0,4.0,-0.10331666666666663,0.02165573770491805
33.0,4.0,-0.08886567164179106,0.0784033898305084
34.0,4.0,0.06540410958904108,0.10534126984126985
35.0,4.0,-0.43205999999999994,-0.479223076923077
36.0,4.0,0.20168181818181818,0.16891466666666663
37.0,4.0,0.04689726027397264,0.05015405405405396
38.0,4.0,-0.24377777777777768,-0.34867796610169505
39.0,4.0,0.22317499999999998,0.1266487804878049
40.0,4.0,-0.2055076923076924,-0.27596515151515166
41.0,4.0,0.14937037037037035,0.2938415584415584
42.0,4.0,-0.10782000000000001,-0.1020535211267607
43.0,4.0,0.14115000000000005,0.014822857142857184
44.0,4.0,-0.7147307692307693,-0.7112258064516129
45.0,4.0,-0.13346610169491532,-0.3145666666666667
46.0,4.0,-0.4084893617021277,-0.31077906976744196
47.0,4.0,-0.048189655172413706,0.06455535714285711
48.0,4.0,0.21703409090909095,0.20428000000000002
49.0,4.0,0.15974390243902445,0.14861234567901233
50.0,4.0,-0.45908,-0.6705019230769231
51.0,4.0,-0.10438888888888896,-0.10191617647058819
52.0,4.0,-0.14727777777777784,-0.1189812500000001
53.0,4.0,0.153683908045977,0.14851931818181813
54.0,4.0,0.14263461538461536,0.10521445783132531
55.0,4.0,-0.9793720930232558,-0.9028086956521738
56.0,4.0,0.2668353658536586,0.2550358024691357
57.0,4.0,0.10834,0.03629466666666661
58.0,4.0,0.20325641025641025,0.2562527027027027
59.0,4.0,-0.17944444444444438,-0.2104206349206351
60.0,4.0,0.196240506329114,0.1670817073170731
61.0,4.0,0.08480645161290329,-0.00026949152542383276
62.0,4.0,0.004526315789473746,0.06337124999999995
63.0,4.0,-0.05983620689655178,-0.24458769230769226
64.0,4.0,-0.12583333333333335,-0.25041714285714295
65.0,4.0,-0.3878454545454546,-0.40908750000000005
66.0,4.0,0.12470422535211267,0.06218714285714283
67.0,4.0,-0.10536363636363626,-0.08635531914893624
68.0,4.0,0.24860112359550565,0.27795777777777775
69.0,4.0,0.14718125000000004,0.15899512195121945
70.0,4.0,-0.02290000000000004,0.019765217391304372
71.0,4.0,0.02727999999999998,0.09818400000000004
72.0,4.0,-0.7147307692307693,-1.0509837209302328
73.0,4.0,-0.3377549019607843,-0.32620000000000005
74.0,4.0,-0.39924999999999994,-0.23895000000000016
75.0,4.0,0.1958333333333333,0.1942075949367088
76.0,4.0,0.21703409090909095,0.2752162790697674
77.0,4.0,-0.09028070175438599,0.02220847457627108
78.0,4.0,-0.20936290322580653,-0.2735730158730158
79.0,4.0,-0.03772463768115946,0.10581969696969698
80.0,4.0,-0.5272173913043479,-0.46498837209302324
81.0,4.0,-0.09646376811594196,-0.033655882352941265
82.0,4.0,0.2616627906976744,0.2895357142857143
83.0,4.0,0.02052500000000008,0.00534999999999991
84.0,4.0,0.04815909090909097,-0.004696969696969684
85.0,4.0,0.20479113924050638,0.2236878048780487
86.0,4.0,0.11220000000000006,0.04737746478873232
87.0,4.0,0.11340624999999996,0.07336025641025642
88.0,4.0,0.19905000000000006,0.1948071428571428
89.0,4.0,0.03965060240963859,-0.007911999999999962
90.0,4.0,0.01970121951219513,0.017940506329113953
91.0,4.0,0.06131818181818179,0.055309589041095786
92.0,4.0,-0.0016034482758620877,0.00534999999999991
93.0,4.0,-0.278625,-0.31344807692307697
94.0,4.0,0.2576923076923077,0.28354712643678154
95.0,4.0,-0.076578125,0.057154687500000044
96.0,4.0,-0.0615,-0.07617868852459025
97.0,4.0,0.16500694444444444,0.014822857142857184
98.0,4.0,-0.4172254901960784,-0.35503043478260876
99.0,4.0,0.06469230769230769,0.0868786885245901
0.0,5.0,0.2684634146341463,0.2887333333333333
1.0,5.0,0.03714285714285702,0.11952374999999997
2.0,5.0,-0.25549019607843143,-0.16299666666666668
3.0,5.0,-0.30306666666666665,-0.4237651162790698
4.0,5.0,-0.5165000000000002,-0.7683745098039216
5.0,5.0,0.07565714285714276,0.05548260869565224
6.0,5.0,0.05639999999999996,0.0031457142857142374
7.0,5.0,0.019636363636363573,0.13598124999999997
8.0,5.0,0.17354761904761898,0.20686746987951804
9.0,5.0,0.1827749999999999,0.1857868421052631
10.0,5.0,-0.26221818181818196,-0.37870377358490565
11.0,5.0,-0.37863636363636377,-0.245045652173913
12.0,5.0,0.081675,0.0885076923076923
13.0,5.0,-0.24341379310344846,-0.08060566037735843
14.0,5.0,-0.12333333333333345,-0.055764150943396214
15.0,5.0,0.017885714285714227,-0.016492647058823477
16.0,5.0,-0.06321126760563392,-0.06489705882352943
17.0,5.0,0.2191463414634146,0.1927988095238095
18.0,5.0,-0.32693750000000016,-0.20688333333333342
19.0,5.0,-0.00046875000000008715,-0.004773684210526346
20.0,5.0,0.18327058823529402,0.21479879518072287
21.0,5.0,0.16160975609756095,0.08480243902439027
22.0,5.0,-0.0007878787878788962,-0.022896923076923044
23.0,5.0,0.1481388888888888,0.1450649350649351
24.0,5.0,0.16389873417721515,0.15243874999999998
25.0,5.0,-0.2337627118644069,-0.2695785714285715
26.0,5.0,-0.06240677966101703,-0.07626825396825405
27.0,5.0,-0.33452,-0.4932170731707317
28.0,5.0,0.15968831168831168,0.19936486486486485
29.0,5.0,-0.10950769230769246,-0.08671746031746039
30.0,5.0,-0.01100000000000012,-0.13181403508771933
31.0,5.0,0.0227,-0.04881694915254243
32.0,5.0,-0.15542857142857144,-0.04881694915254243
33.0,5.0,-0.048444444444444436,0.007325396825396759
34.0,5.0,0.03714285714285702,0.11599714285714283
35.0,5.0,-0.4008627450980393,-0.37262553191489367
36.0,5.0,0.14863157894736834,0.16134383561643834
37.0,5.0,0.07820588235294114,0.14221515151515154
38.0,5.0,-0.25171428571428583,-0.3538622641509433
39.0,5.0,0.17983132530120471,0.16721084337349396
40.0,5.0,-0.27541538461538473,-0.3374984126984127
41.0,5.0,0.22855421686746988,0.2151038461538462
42.0,5.0,-0.015265822784810234,0.08208873239436615
43.0,5.0,0.19673972602739717,0.21189436619718313
44.0,5.0,-0.7351914893617023,-0.6457499999999999
45.0,5.0,-0.18531034482758632,-0.1827084745762712
46.0,5.0,-0.398867924528302,-0.30129069767441863
47.0,5.0,-0.005815384615384754,0.08354313725490202
48.0,5.0,0.19554838709677413,0.19541111111111117
49.0,5.0,0.16389873417721515,0.20666410256410256
50.0,5.0,-0.7462727272727275,-0.8845450980392157
51.0,5.0,-0.02091176470588236,-0.14288194444444452
52.0,5.0,-0.021531250000000085,-0.017372727272727217
53.0,5.0,0.19579545454545452,0.24218953488372097
54.0,5.0,0.1334285714285714,0.06671392405063298
55.0,5.0,-0.7851891891891895,-1.0816513513513515
56.0,5.0,0.23446913580246911,0.26764125
57.0,5.0,0.11315789473684205,0.15602564102564107
58.0,5.0,0.23215189873417716,0.20837341772151902
59.0,5.0,-0.0007878787878788962,-0.1297851351351352
60.0,5.0,0.20483146067415725,0.20847261904761902
61.0,5.0,0.08196551724137928,0.09916842105263153
62.0,5.0,-0.06178082191780829,0.027288059701492583
63.0,5.0,0.006135593220338844,-0.15472295081967222
64.0,5.0,-0.17558139534883724,-0.06059444444444441
65.0,5.0,-0.4878867924528303,-0.502911320754717
66.0,5.0,0.1200555555555555,-0.022097368421052706
67.0,5.0,-0.06960869565217404,-0.11624782608695648
68.0,5.0,0.25859999999999994,0.25294044943820226
69.0,5.0,0.09816901408450697,0.11625479452054802
70.0,5.0,0.07324999999999997,0.08208873239436615
71.0,5.0,0.1186153846153845,0.09483750000000003
72.0,5.0,-0.8101714285714288,-0.654645945945946
73.0,5.0,-0.3480000000000001,-0.18780217391304346
74.0,5.0,-0.5636800000000002,-0.18194772727272732
75.0,5.0,0.20705882352941168,0.19170759493670886
76.0,5.0,0.1575,0.14720227272727268
77.0,5.0,-0.07603508771929832,-0.06059444444444441
78.0,5.0,-0.14580000000000004,-0.362
79.0,5.0,0.02356410256410245,0.10318550724637682
80.0,5.0,-0.4423600000000001,-0.3019711111111111
81.0,5.0,-0.07047058823529415,-0.028030136986301378
82.0,5.0,0.22291764705882344,0.26141951219512194
83.0,5.0,0.033933333333333295,0.08269672131147542
84.0,5.0,-0.03142424242424245,-0.15986190476190482
85.0,5.0,0.1575,0.12226666666666668
86.0,5.0,0.1411935483870967,0.09967794117647061
87.0,5.0,0.08405128205128193,0.07162820512820516
88.0,5.0,0.19673972602739717,0.22379552238805966
89.0,5.0,0.08763414634146337,-0.035618292682926794
90.0,5.0,0.030097560975609745,-0.016615189873417632
91.0,5.0,0.18949367088607594,0.16508292682926828
92.0,5.0,-0.05593333333333335,-0.11312545454545449
93.0,5.0,-0.1358148148148149,-0.22965471698113205
94.0,5.0,0.2660888888888889,0.2904988888888889
95.0,5.0,-0.006383561643835709,-0.012013432835820822
96.0,5.0,-0.09123809523809526,-0.11910999999999995
97.0,5.0,0.08528571428571417,0.08999705882352947
98.0,5.0,-0.281921568627451,-0.33060638297872347
99.0,5.0,0.05438805970149244,0.1332383333333334
0.0,6.0,0.27603571428571433,0.25373563218390804
1.0,6.0,0.1370578313253013,0.15610119047619048
2.0,6.0,-0.2012444444444444,-0.1455729166666667
3.0,6.0,-0.35139999999999993,-0.4466836734693877
4.0,6.0,-0.440643396226415,-0.5306034482758621
5.0,6.0,0.0419179104477612,-0.003787878787878707
6.0,6.0,0.013843243243243356,-0.10129870129870126
7.0,6.0,0.03322923076923088,0.09342105263157892
8.0,6.0,0.22900897435897444,0.21170886075949374
9.0,6.0,0.1464842105263158,0.18209876543209885
10.0,6.0,-0.3004037735849055,-0.32499999999999996
11.0,6.0,-0.36675681818181816,-0.4020348837209302
12.0,6.0,0.024939240506329223,0.09016666666666671
13.0,6.0,-0.0939904761904761,-0.08839285714285704
14.0,6.0,-0.1409360655737705,-0.09254385964912269
15.0,6.0,0.02297432432432432,-0.08576388888888878
16.0,6.0,0.006323529411764825,0.10662878787878795
17.0,6.0,0.2277714285714286,0.19382530120481925
18.0,6.0,-0.2548714285714286,-0.2829365079365079
19.0,6.0,0.01626029411764708,-0.036491935483871016
20.0,6.0,0.219727380952381,0.2113095238095238
21.0,6.0,0.19600253164556972,0.13551829268292684
22.0,6.0,-0.02378787878787869,0.0393750000000001
23.0,6.0,0.16178987341772158,0.19229452054794524
24.0,6.0,0.17889620253164557,0.19671875
25.0,6.0,-0.24471052631578952,-0.24387755102040803
26.0,6.0,-0.03684999999999989,-0.08313492063492069
27.0,6.0,-0.26693749999999994,-0.22632978723404248
28.0,6.0,0.18389480519480528,0.2830479452054795
29.0,6.0,-0.02914307692307686,-0.00443548387096778
30.0,6.0,-0.10191076923076922,-0.1186475409836066
31.0,6.0,-0.04624516129032247,-0.07656249999999991
32.0,6.0,-0.1552290322580645,-0.03176229508196718
33.0,6.0,-0.05714354838709681,-0.047177419354838615
34.0,6.0,0.06594411764705893,0.19858870967741937
35.0,6.0,-0.3646490196078431,-0.5044270833333332
36.0,6.0,0.162512676056338,0.16954225352112673
37.0,6.0,0.08637746478873248,0.07444852941176475
38.0,6.0,-0.17121333333333338,-0.20354166666666657
39.0,6.0,0.1907313953488372,0.22058823529411764
40.0,6.0,-0.34050161290322584,-0.29442307692307695
41.0,6.0,0.1955952380952381,0.18015625000000002
42.0,6.0,-0.02320285714285715,0.020652173913043567
43.0,6.0,0.17820270270270272,0.15200000000000002
44.0,6.0,-0.6517111111111109,-0.5628205128205128
45.0,6.0,-0.2751112903225806,-0.26477272727272716
46.0,6.0,-0.37897959183673463,-0.3826086956521738
47.0,6.0,-0.03684999999999989,0.04005102040816325
48.0,6.0,0.1962726315789474,0.2317819148936171
49.0,6.0,0.1574604938271606,0.19802631578947372
50.0,6.0,-0.5864260869565217,-0.6838541666666667
51.0,6.0,-0.07317058823529403,-0.22089285714285717
52.0,6.0,-0.11544126984126987,-0.09057692307692312
53.0,6.0,0.1937670454545455,0.17382352941176477
54.0,6.0,0.15125487804878052,0.10848765432098767
55.0,6.0,-0.7349054054054054,-1.4782407407407405
56.0,6.0,0.22660843373493983,0.1920731707317073
57.0,6.0,0.10215205479452058,0.06217532467532468
58.0,6.0,0.26442784810126585,0.21858974358974362
59.0,6.0,-0.11490499999999991,-0.2385869565217392
60.0,6.0,0.2438595238095238,0.1755555555555556
61.0,6.0,0.09560153846153847,0.09142857142857141
62.0,6.0,-0.06445890410958899,-0.06194852941176461
63.0,6.0,-0.1029808823529412,-0.22307692307692312
64.0,6.0,-0.14024375,0.041118421052631624
65.0,6.0,-0.33911454545454545,-0.4678921568627451
66.0,6.0,0.04830985915492957,0.09900000000000009
67.0,6.0,-0.15266470588235298,-0.2499999999999999
68.0,6.0,0.21919111111111117,0.25276162790697676
69.0,6.0,0.1370578313253013,0.22299382716049385
70.0,6.0,0.10885942028985508,0.09029850746268661
71.0,6.0,0.06770506329113926,0.05813253012048198
72.0,6.0,-0.4502829268292683,-0.8697222222222223
73.0,6.0,-0.3254115384615385,-0.15585106382978728
74.0,6.0,-0.5582469387755101,-0.3080128205128206
75.0,6.0,0.25358720930232564,0.16997126436781612
76.0,6.0,0.22215930232558148,0.18343023255813962
77.0,6.0,-0.17416721311475408,-0.026874999999999993
78.0,6.0,-0.45109344262295076,-0.3901639344262295
79.0,6.0,-0.008921917808219156,0.06523972602739732
80.0,6.0,-0.35139999999999993,-0.11013513513513505
81.0,6.0,-0.033423529411764644,-0.031607142857142764
82.0,6.0,0.2388666666666667,0.2604651162790698
83.0,6.0,0.06035468750000002,0.03253968253968263
84.0,6.0,-0.07072461538461525,-0.06194852941176461
85.0,6.0,0.23983749999999998,0.1516768292682927
86.0,6.0,0.13718307692307694,0.02695312500000001
87.0,6.0,0.025938961038961116,-0.002467105263157923
88.0,6.0,0.18389480519480528,0.1998376623376624
89.0,6.0,0.08007108433734948,-0.0020312499999999385
90.0,6.0,-0.026379746835443,0.07250000000000005
91.0,6.0,0.039794736842105334,0.08798701298701296
92.0,6.0,-0.13575106382978727,-0.09999999999999992
93.0,6.0,-0.2162599999999999,-0.2875
94.0,6.0,0.2448058823529412,0.2481741573033708
95.0,6.0,-0.04624516129032247,-0.02090163934426227
96.0,6.0,-0.185244262295082,-0.13411016949152546
97.0,6.0,0.16985428571428576,0.22873134328358208
98.0,6.0,-0.2366584905660378,-0.13177083333333336
99.0,6.0,0.06594411764705893,0.15873015873015872
0.0,7.0,0.23004761904761906,0.23779069767441863
1.0,7.0,0.17975903614457833,0.10821511627906986
2.0,7.0,-0.26257454545454545,-0.29019047619047617
3.0,7.0,-0.18097959183673473,-0.6605999999999999
4.0,7.0,-0.3244654545454546,-0.6513557692307692
5.0,7.0,0.03715428571428577,0.002074626865671682
6.0,7.0,0.1773666666666667,0.039198630136986296
7.0,7.0,0.023200000000000123,0.08230000000000005
8.0,7.0,0.2138380952380953,0.27342168674698797
9.0,7.0,0.16335421686746993,0.20520624999999998
10.0,7.0,-0.16070819672131137,-0.2624444444444443
11.0,7.0,-0.45237333333333324,-0.46394999999999986
12.0,7.0,0.024799999999999996,0.13904477611940302
13.0,7.0,-0.0980645161290322,-0.12527500000000003
14.0,7.0,-0.13821250000000002,-0.004395161290322491
15.0,7.0,-0.07793333333333333,-0.19024999999999995
16.0,7.0,-0.11651199999999996,0.043324324324324426
17.0,7.0,0.20857000000000006,0.20829220779220786
18.0,7.0,-0.28217333333333317,-0.14215909090909082
19.0,7.0,0.03037575757575765,-0.019666666666666548
20.0,7.0,0.1990588235294118,0.24972891566265068
21.0,7.0,0.15295813953488374,0.21492441860465117
22.0,7.0,0.03306666666666673,0.04747656250000012
23.0,7.0,0.11845128205128212,0.20793750000000003
24.0,7.0,0.17331428571428573,0.19074074074074082
25.0,7.0,-0.13466666666666666,-0.16407758620689655
26.0,7.0,0.06390000000000008,-0.0037343750000000367
27.0,7.0,-0.3757833333333332,-0.36241176470588227
28.0,7.0,0.1579578947368421,0.18300000000000002
29.0,7.0,-0.021199999999999997,-0.10682786885245904
30.0,7.0,0.007647457627118698,-0.048799999999999955
31.0,7.0,0.05134426229508203,0.03789516129032265
32.0,7.0,-0.11606557377049176,-0.21388888888888877
33.0,7.0,-0.04316129032258054,0.028455357142857116
34.0,7.0,0.05942105263157898,0.16297692307692307
35.0,7.0,-0.5940682926829268,-0.7007567567567566
36.0,7.0,0.1076,0.18300000000000002
37.0,7.0,0.0034666666666667996,0.1231623376623377
38.0,7.0,-0.24216140350877174,-0.24545
39.0,7.0,0.21126829268292688,0.19883333333333342
40.0,7.0,-0.0683323076923077,-0.2504923076923077
41.0,7.0,0.15336410256410266,0.24962500000000007
42.0,7.0,0.06633142857142858,0.09238461538461541
43.0,7.0,0.11949866666666675,0.13510416666666672
44.0,7.0,-0.610353846153846,-0.6897333333333333
45.0,7.0,-0.1552969696969696,-0.2475645161290321
46.0,7.0,-0.24002857142857126,-0.27003125
47.0,7.0,-0.07610322580645149,0.034000000000000086
48.0,7.0,0.18768181818181826,0.2413876404494382
49.0,7.0,0.13352727272727277,0.13215492957746486
50.0,7.0,-0.6452666666666665,-0.6837352941176471
51.0,7.0,-0.06246060606060592,-0.26417857142857143
52.0,7.0,-0.06512258064516131,0.049063380281690216
53.0,7.0,0.21975730337078658,0.2596705882352941
54.0,7.0,0.11748148148148158,0.1314625000000001
55.0,7.0,-0.8329230769230768,-0.9300833333333334
56.0,7.0,0.1910494117647059,0.2698227848101266
57.0,7.0,0.046880000000000074,-0.09817532467532472
58.0,7.0,0.23078441558441565,0.21162837837837845
59.0,7.0,-0.06982857142857138,-0.09892647058823531
60.0,7.0,0.20837209302325585,0.17662804878048782
61.0,7.0,0.1289764705882354,0.11650000000000005
62.0,7.0,-0.09635324675324668,-0.05957534246575335
63.0,7.0,-0.06982857142857138,-0.19181818181818167
64.0,7.0,-0.3615999999999999,-0.08496551724137932
65.0,7.0,-0.434542857142857,-0.6834431818181818
66.0,7.0,0.09226666666666672,0.09238461538461541
67.0,7.0,-0.30602448979591823,-0.13105882352941164
68.0,7.0,0.20080000000000006,0.23276704545454543
69.0,7.0,0.09816103896103899,0.13797260273972603
70.0,7.0,0.09226666666666672,0.03789516129032265
71.0,7.0,0.10134400000000005,0.059875000000000095
72.0,7.0,-0.909560975609756,-1.060142857142857
73.0,7.0,-0.3092307692307691,-0.266306818181818
74.0,7.0,-0.6091636363636362,-0.32624418604651156
75.0,7.0,0.2029658536585366,0.24493037974683549
76.0,7.0,0.17503058823529413,0.17455555555555555
77.0,7.0,0.06390000000000008,0.016749999999999987
78.0,7.0,-0.2751492063492062,-0.17053571428571412
79.0,7.0,0.11783661971830989,0.11418918918918922
80.0,7.0,-0.1759272727272726,-0.16849999999999984
81.0,7.0,-0.03412658227848096,-0.0651874999999999
82.0,7.0,0.21862727272727278,0.2673823529411765
83.0,7.0,0.13352727272727277,0.11039285714285713
84.0,7.0,-0.011188235294117525,-0.085671875
85.0,7.0,0.17975903614457833,0.12600000000000003
86.0,7.0,0.07163636363636362,0.17565909090909096
87.0,7.0,0.056722891566265185,0.12899315068493153
88.0,7.0,0.17200000000000001,0.17817910447761204
89.0,7.0,0.09503414634146351,0.07898101265822782
90.0,7.0,0.022851764705882405,0.08727848101265821
91.0,7.0,0.13008888888888898,0.09522535211267613
92.0,7.0,-0.03976727272727266,-0.09670192307692295
93.0,7.0,-0.17924285714285718,-0.26579310344827567
94.0,7.0,0.19253953488372097,0.19552272727272726
95.0,7.0,-0.046602985074626735,-0.048799999999999955
96.0,7.0,-0.13466666666666666,-0.10554477611940287
97.0,7.0,0.1274253521126761,0.10809016393442632
98.0,7.0,-0.3615999999999999,-0.554906976744186
99.0,7.0,-0.05676417910447748,0.09620454545454546
0.0,8.0,0.26421566265060237,0.2706047619047618
1.0,8.0,0.15050632911392406,0.14948048780487797
2.0,8.0,-0.22018181818181815,-0.32607586206896555
3.0,8.0,-0.3245394736842105,-0.42486511627906987
4.0,8.0,-0.3680115384615385,-0.48340689655172425
5.0,8.0,0.04927500000000002,0.054889999999999994
6.0,8.0,0.10217702702702704,0.09314782608695646
7.0,8.0,0.037117391304347845,0.12006999999999989
8.0,8.0,0.21570240963855414,0.22444050632911391
9.0,8.0,0.13101153846153846,0.07140821917808206
10.0,8.0,-0.26476538461538457,-0.18857647058823548
11.0,8.0,-0.4240414634146343,-0.24296744186046515
12.0,8.0,0.08730400000000002,0.1874821917808219
13.0,8.0,0.033161016949152466,0.060966101694915155
14.0,8.0,-0.10406774193548401,-0.14065000000000014
15.0,8.0,-0.0017869565217391219,-0.07011940298507464
16.0,8.0,-0.0718958333333333,0.07745230769230767
17.0,8.0,0.22250609756097559,0.1597277108433734
18.0,8.0,-0.1795090909090909,-0.20332307692307708
19.0,8.0,-0.04136206896551722,-0.024257142857142946
20.0,8.0,0.22503928571428572,0.17183058823529412
21.0,8.0,0.18073506493506492,0.20045866666666656
22.0,8.0,-0.016818181818181815,0.05383870967741928
23.0,8.0,0.2170499999999999,0.20227462686567155
24.0,8.0,0.1545883116883116,0.16435897435897434
25.0,8.0,-0.21830461538461549,-0.23617241379310364
26.0,8.0,-0.02213692307692311,-0.04899062500000016
27.0,8.0,-0.34220000000000006,-0.35574400000000006
28.0,8.0,0.17472837837837835,0.20727027027027017
29.0,8.0,-0.06986956521739128,-0.0409343283582091
30.0,8.0,-0.10333389830508488,-0.09840370370370378
31.0,8.0,0.028407462686567103,0.054889999999999994
32.0,8.0,-0.13392758620689663,-0.011413793103448281
33.0,8.0,-0.10672631578947366,-0.024257142857142946
34.0,8.0,0.066295652173913,0.1234413793103448
35.0,8.0,-0.40185333333333334,-0.3967142857142858
36.0,8.0,0.17472837837837835,0.17667368421052623
37.0,8.0,0.006771999999999929,0.008130434782608621
38.0,8.0,-0.15226603773584904,-0.23498947368421058
39.0,8.0,0.2514653846153846,0.2326911392405063
40.0,8.0,-0.2727758620689657,-0.229811320754717
41.0,8.0,0.2030687499999999,0.1720378378378378
42.0,8.0,0.09259718309859155,0.08395675675675672
43.0,8.0,0.1482192307692307,0.026532467532467494
44.0,8.0,-0.7692636363636365,-0.620691891891892
45.0,8.0,-0.28333157894736855,-0.3398111111111111
46.0,8.0,-0.42608750000000006,-0.4369227272727274
47.0,8.0,0.03963275862068965,0.08993962264150938
48.0,8.0,0.22787419354838706,0.22083678160919537
49.0,8.0,0.15273625,0.2352213333333333
50.0,8.0,-0.4880913043478261,-0.8801923076923077
51.0,8.0,0.03169857142857131,-0.024257142857142946
52.0,8.0,-0.13980476190476204,-0.05374333333333337
53.0,8.0,0.19953132530120474,0.2331764705882352
54.0,8.0,0.03677411764705878,0.0906987654320987
55.0,8.0,-1.1437916666666665,-1.1794562500000003
56.0,8.0,0.27427558139534874,0.2932289156626506
57.0,8.0,0.13316249999999993,0.07933249999999992
58.0,8.0,0.16542692307692308,0.24094177215189871
59.0,8.0,-0.09053749999999999,-0.21669333333333346
60.0,8.0,0.202575294117647,0.181460465116279
61.0,8.0,0.11177941176470582,0.061803030303030304
62.0,8.0,0.08403918918918912,0.07732207792207783
63.0,8.0,0.08165263157894727,-0.07598730158730174
64.0,8.0,-0.31423750000000017,-0.197493023255814
65.0,8.0,-0.269254347826087,-0.3967142857142858
66.0,8.0,0.030633333333333266,-0.06252328767123289
67.0,8.0,-0.24632857142857154,-0.2253840000000001
68.0,8.0,0.27054347826086955,0.2572511627906976
69.0,8.0,0.17201948051948046,0.08915128205128203
70.0,8.0,0.09503181818181819,0.1131245901639344
71.0,8.0,0.07282236842105257,0.09276486486486482
72.0,8.0,-0.8496170731707318,-0.8157285714285716
73.0,8.0,-0.32792127659574477,-0.27328372093023273
74.0,8.0,-0.9065340909090911,-0.16989743589743594
75.0,8.0,0.16718915662650596,0.13928974358974353
76.0,8.0,0.14941976744186047,0.16197142857142852
77.0,8.0,-0.07159516129032256,0.03248437499999991
78.0,8.0,-0.2431852459016395,-0.3579166666666668
79.0,8.0,-0.016237142857142957,0.07167878787878783
80.0,8.0,-0.2567872727272728,-0.5897560975609758
81.0,8.0,0.0019538461538461263,0.03248437499999991
82.0,8.0,0.21450795454545446,0.2582965517241379
83.0,8.0,0.004534999999999928,-0.029157894736842226
84.0,8.0,-0.10784761904761918,-0.1326360655737706
85.0,8.0,0.18073506493506492,0.14702716049382716
86.0,8.0,0.10826438356164378,0.04945833333333328
87.0,8.0,0.07835599999999997,0.14623380281690135
88.0,8.0,0.12309599999999991,0.20335555555555554
89.0,8.0,0.09357922077922078,0.010229629629629604
90.0,8.0,0.01055769230769222,0.03819756097560963
91.0,8.0,0.09659615384615383,0.1544216216216216
92.0,8.0,-0.14883220338983064,-0.07547000000000005
93.0,8.0,-0.2189367346938776,-0.21048571428571444
94.0,8.0,0.2594758620689655,0.26129333333333327
95.0,8.0,-0.07175671641791057,-0.06293538461538474
96.0,8.0,-0.10731500000000002,-0.19496666666666684
97.0,8.0,0.08486363636363625,-0.035211764705882394
98.0,8.0,-0.36705555555555563,-0.5363857142857144
99.0,8.0,0.06424084507042244,0.07920317460317447


==> pics/PAP_scatter/cifar100_resnet56_rate4_regression.txt <==
dataset,model,rate,a,b,r2
cifar100,resnet,4,1.0177075135315823,-0.0015682535006344978,0.8643477585479943


==> pics/PAP_scatter/cifar100_resnet56_rate5.txt <==
class,model,before,after
0.0,0.0,0.25332000000000005,0.24262105263157893
1.0,0.0,0.214021052631579,0.1565552631578947
2.0,0.0,-0.23954782608695632,-0.3482469387755103
3.0,0.0,-0.4763899999999999,-0.6534194444444446
4.0,0.0,-0.40523508771929817,-0.629706779661017
5.0,0.0,0.08873424657534258,0.11352236842105262
6.0,0.0,0.08317922077922088,-0.023808695652174014
7.0,0.0,-0.007915151515151498,0.10606333333333329
8.0,0.0,0.16847000000000006,0.1520925925925926
9.0,0.0,0.13908292682926832,0.06077948717948711
10.0,0.0,-0.5536977777777777,-0.18555625000000003
11.0,0.0,-0.40608571428571416,-0.5953658536585367
12.0,0.0,0.06882564102564104,0.02723589743589743
13.0,0.0,-0.006496551724137905,-0.11439259259259252
14.0,0.0,-0.023763934426229528,-0.060093103448275884
15.0,0.0,0.007907692307692393,-0.041396052631578945
16.0,0.0,-0.008217647058823404,-0.061727536231884025
17.0,0.0,0.23739753086419754,0.29744814814814813
18.0,0.0,-0.23032499999999995,-0.3655771929824561
19.0,0.0,0.08415873015873025,0.04400769230769231
20.0,0.0,0.22306024096385552,0.25921204819277105
21.0,0.0,0.13453000000000004,0.12254878048780489
22.0,0.0,-0.07809411764705872,-0.017488888888888835
23.0,0.0,0.13607272727272732,0.09630921052631575
24.0,0.0,0.1619753086419754,0.18439382716049385
25.0,0.0,-0.12680799999999984,-0.11581764705882365
26.0,0.0,-0.08389032258064504,-0.11700153846153846
27.0,0.0,-0.1313333333333333,-0.2513217391304349
28.0,0.0,0.17146470588235296,0.17565479452054789
29.0,0.0,0.0063942028985508595,0.044806349206349246
30.0,0.0,-0.024154385964912286,-0.046560000000000025
31.0,0.0,-0.0025353846153844998,0.00757241379310338
32.0,0.0,-0.1057870967741935,0.0131122807017543
33.0,0.0,-0.08034366197183096,-0.05224782608695658
34.0,0.0,0.02893888888888898,0.15143783783783785
35.0,0.0,-0.5838666666666666,-0.6947136363636365
36.0,0.0,0.1493518987341773,0.18891599999999995
37.0,0.0,0.013477333333333369,0.16835857142857144
38.0,0.0,-0.29396249999999985,-0.39689152542372885
39.0,0.0,0.23823555555555562,0.2524571428571428
40.0,0.0,-0.2509314285714286,-0.16880163934426237
41.0,0.0,0.24759518072289163,0.18439382716049385
42.0,0.0,-0.033864615384615306,0.08215
43.0,0.0,0.158288,0.1577342465753424
44.0,0.0,-0.804990909090909,-0.8739081081081083
45.0,0.0,-0.12729285714285704,-0.3858050847457628
46.0,0.0,-0.3575999999999999,-0.40994888888888886
47.0,0.0,-0.052139999999999964,0.11141132075471702
48.0,0.0,0.20930989010989018,0.2418386363636364
49.0,0.0,0.1821686746987952,0.2575081081081081
50.0,0.0,-0.3298938775510204,-0.5447893617021277
51.0,0.0,-0.0481470588235293,0.07656470588235297
52.0,0.0,-0.06962424242424242,-0.05662307692307691
53.0,0.0,0.24493033707865175,0.16620219780219775
54.0,0.0,0.0840289156626507,0.09243624999999994
55.0,0.0,-0.9515499999999999,-1.0440625
56.0,0.0,0.2440636363636364,0.21192771084337345
57.0,0.0,0.07202025316455705,0.07755128205128205
58.0,0.0,0.192313924050633,0.25629726027397254
59.0,0.0,0.030285714285714284,-0.06940158730158741
60.0,0.0,0.20949873417721526,0.22768915662650605
61.0,0.0,-0.018199999999999994,0.06105000000000003
62.0,0.0,-0.004252054794520481,0.07098840579710143
63.0,0.0,0.08100923076923083,0.00033773584905661053
64.0,0.0,-0.10824489795918353,-0.06291249999999997
65.0,0.0,-0.1394142857142857,-0.11923777777777786
66.0,0.0,0.08846857142857144,0.13085342465753422
67.0,0.0,-0.292330769230769,-0.25689803921568627
68.0,0.0,0.2843086956521739,0.26223604651162785
69.0,0.0,0.12725714285714293,0.14322112676056334
70.0,0.0,0.06938709677419355,0.057326470588235263
71.0,0.0,0.0479168831168831,0.09152777777777772
72.0,0.0,-0.7045422222222221,-1.1688578947368422
73.0,0.0,-0.4268653061224489,-0.36123513513513517
74.0,0.0,-0.5051652173913043,-0.4517829268292683
75.0,0.0,0.2403904761904762,0.2871987179487179
76.0,0.0,0.17295632183908055,0.19724090909090902
77.0,0.0,0.028613793103448377,-0.07538474576271198
78.0,0.0,-0.2958909090909089,-0.15901929824561417
79.0,0.0,-0.042101408450704196,0.018849999999999922
80.0,0.0,-0.3123466666666665,-0.25974814814814806
81.0,0.0,-0.00497662337662333,-0.0015906250000001026
82.0,0.0,0.213209090909091,0.2612517647058823
83.0,0.0,-0.028484848484848373,-0.007106349206349192
84.0,0.0,0.04106031746031746,0.013488524590163833
85.0,0.0,0.16581204819277112,0.15445609756097564
86.0,0.0,0.1232166666666667,0.05202898550724628
87.0,0.0,0.02220476190476199,0.014909638554216897
88.0,0.0,0.16455384615384622,0.13331750000000003
89.0,0.0,0.044651851851851894,0.10491578947368414
90.0,0.0,0.0022457831325301486,-0.1260455696202531
91.0,0.0,0.0701369863013699,0.13658799999999996
92.0,0.0,-0.21400769230769234,-0.1605000000000001
93.0,0.0,-0.22450196078431361,-0.2830423076923078
94.0,0.0,0.24577777777777784,0.2546302325581395
95.0,0.0,-0.12800588235294103,-0.10912608695652173
96.0,0.0,-0.11444776119402972,-0.15489531250000005
97.0,0.0,0.051539726027397335,0.10542205882352941
98.0,0.0,-0.4728679245283018,-0.5072739130434782
99.0,0.0,0.04169411764705893,0.1574305084745762
0.0,1.0,0.2175722891566265,0.2719108433734939
1.0,1.0,0.2059418604651163,0.19587249999999992
2.0,1.0,-0.36426415094339615,-0.401529411764706
3.0,1.0,-0.5143452380952381,-0.7750634146341466
4.0,1.0,-0.25261290322580654,-0.4467245283018868
5.0,1.0,-0.009563492063492112,0.014469999999999917
6.0,1.0,0.0685217391304348,0.17819411764705873
7.0,1.0,0.020731343283582088,0.15974137931034477
8.0,1.0,0.20297619047619048,0.18173333333333322
9.0,1.0,0.1463875,0.22024
10.0,1.0,-0.260235294117647,-0.24260000000000015
11.0,1.0,-0.3846477272727272,-0.35736
12.0,1.0,0.11291250000000008,0.10224999999999991
13.0,1.0,-0.10467499999999995,0.008779661016949089
14.0,1.0,-0.1510701754385965,-0.04432142857142862
15.0,1.0,-0.08685064935064934,-0.053463636363636505
16.0,1.0,-0.03821014492753627,-0.03561875000000009
17.0,1.0,0.18353658536585363,0.20579999999999998
18.0,1.0,-0.18450000000000005,-0.2996000000000001
19.0,1.0,-0.010336363636363576,0.04441176470588236
20.0,1.0,0.23252439024390248,0.19548571428571423
21.0,1.0,0.17874666666666664,0.22952285714285714
22.0,1.0,-0.027823943661971835,-0.07268571428571444
23.0,1.0,0.12873287671232872,0.14823513513513503
24.0,1.0,0.1691746987951807,0.139015
25.0,1.0,-0.35015833333333324,-0.25055849056603774
26.0,1.0,-0.15431034482758627,-0.10914137931034491
27.0,1.0,-0.2296938775510205,-0.22603773584905662
28.0,1.0,0.18458333333333335,0.1962999999999999
29.0,1.0,-0.03563281249999989,-0.08638437500000015
30.0,1.0,-0.015793103448275884,-0.1109483870967743
31.0,1.0,-0.02071311475409838,-0.08638437500000015
32.0,1.0,-0.14626515151515146,-0.06237142857142873
33.0,1.0,-0.09457936507936514,-0.006141935483870978
34.0,1.0,0.11039041095890412,0.0402953846153846
35.0,1.0,-0.573325,-0.3718000000000002
36.0,1.0,0.1341133333333334,0.19730588235294114
37.0,1.0,0.018066666666666616,0.15243478260869564
38.0,1.0,-0.21024999999999994,-0.3823018181818183
39.0,1.0,0.22151162790697676,0.20663953488372086
40.0,1.0,-0.1820859375,-0.12142903225806469
41.0,1.0,0.26596987951807227,0.23756799999999997
42.0,1.0,0.10431756756756763,0.06767826086956522
43.0,1.0,0.11956164383561642,-0.04159117647058825
44.0,1.0,-0.521590909090909,-0.6245
45.0,1.0,-0.19737500000000008,-0.35466779661016956
46.0,1.0,-0.3105106382978722,-0.2996000000000001
47.0,1.0,0.03294444444444444,0.038837499999999914
48.0,1.0,0.22929651162790704,0.22788470588235285
49.0,1.0,0.21185443037974688,0.22024
50.0,1.0,-0.8411249999999999,-0.880272340425532
51.0,1.0,0.07822463768115949,-0.1677565217391306
52.0,1.0,-0.10210000000000005,-0.1345714285714286
53.0,1.0,0.21891666666666665,0.18201647058823522
54.0,1.0,0.12077710843373494,0.11755555555555545
55.0,1.0,-1.1758749999999998,-0.9685117647058824
56.0,1.0,0.25701829268292686,0.2860222222222222
57.0,1.0,0.044846666666666646,0.05164324324324324
58.0,1.0,0.2522467532467533,0.2522849315068493
59.0,1.0,-0.17162500000000003,-0.23171044776119423
60.0,1.0,0.16500561797752814,0.1655977272727272
61.0,1.0,0.08607936507936506,0.1026571428571428
62.0,1.0,0.031939189189189164,0.09956285714285706
63.0,1.0,-0.08935593220338973,-0.12425714285714298
64.0,1.0,-0.2807826086956522,-0.0211142857142858
65.0,1.0,-0.4419999999999999,-0.38878823529411766
66.0,1.0,-0.056554687499999964,0.1053478260869565
67.0,1.0,-0.41870238095238094,-0.1724652173913044
68.0,1.0,0.26355,0.29244
69.0,1.0,0.1341133333333334,0.012641558441558365
70.0,1.0,0.11336486486486483,0.07798648648648648
71.0,1.0,0.13051948051948056,0.13359999999999994
72.0,1.0,-1.2380428571428572,-1.1717
73.0,1.0,-0.3024818181818183,-0.2662769230769231
74.0,1.0,-0.3549404761904761,-0.21410000000000018
75.0,1.0,0.20297619047619048,0.18775
76.0,1.0,0.17345679012345686,0.24317411764705876
77.0,1.0,0.011690476190476147,-0.14316666666666678
78.0,1.0,-0.18278333333333333,-0.08300000000000012
79.0,1.0,0.059081081081081135,0.002419718309859057
80.0,1.0,-0.2632075471698112,-0.4516808510638298
81.0,1.0,-0.022847222222222203,-0.017078260869565366
82.0,1.0,0.2689367816091954,0.27284285714285705
83.0,1.0,-0.05207142857142856,-0.08638437500000015
84.0,1.0,0.026181818181818205,0.008199999999999898
85.0,1.0,0.16312500000000008,0.1610177215189873
86.0,1.0,0.046191780821917765,0.020849315068493163
87.0,1.0,0.10146052631578951,0.038295999999999907
88.0,1.0,0.23608333333333337,0.22024
89.0,1.0,0.08851204819277114,0.049667499999999955
90.0,1.0,0.039070588235294135,-0.036389873417721603
91.0,1.0,0.07590140845070428,0.16327123287671222
92.0,1.0,0.07013888888888888,-0.062173076923076914
93.0,1.0,-0.13814999999999994,-0.156644
94.0,1.0,0.2596117647058824,0.24963571428571427
95.0,1.0,-0.029231343283581995,-0.019686153846153985
96.0,1.0,-0.08395238095238088,-0.04174285714285721
97.0,1.0,0.07590140845070428,0.19887671232876708
98.0,1.0,-0.45950999999999986,-0.34958461538461555
99.0,1.0,-0.013814285714285744,-0.02247941176470602
0.0,2.0,0.2624666666666666,0.2392166666666666
1.0,2.0,0.1437012345679012,0.15561410256410257
2.0,2.0,-0.23456666666666676,-0.14117500000000008
3.0,2.0,-0.2975268292682927,-0.7654414634146341
4.0,2.0,-0.27591578947368417,-0.44647636363636367
5.0,2.0,0.12458000000000005,0.11271639344262298
6.0,2.0,0.006734999999999958,0.017124637681159363
7.0,2.0,0.03539999999999994,0.17233461538461534
8.0,2.0,0.2169767441860465,0.20475609756097554
9.0,2.0,0.16464303797468355,0.20392987012987013
10.0,2.0,-0.30794999999999995,-0.42646875000000006
11.0,2.0,-0.6222818181818182,-0.6553307692307694
12.0,2.0,0.11111199999999999,0.15403243243243245
13.0,2.0,-0.05354516129032266,-0.061044067796610126
14.0,2.0,0.02248387096774193,-0.15803965517241386
15.0,2.0,-0.06537910447761199,-0.053392307692307676
16.0,2.0,-0.06470000000000005,-0.005320833333333297
17.0,2.0,0.22300000000000003,0.2571012658227848
18.0,2.0,-0.08612903225806452,-0.2634437500000001
19.0,2.0,-0.13035000000000005,0.027570175438596398
20.0,2.0,0.2034170731707317,0.24059240506329116
21.0,2.0,0.21436666666666662,0.25129259259259257
22.0,2.0,0.021465625000000082,0.0052711864406779505
23.0,2.0,0.09278055555555559,0.12503037974683537
24.0,2.0,0.25084249999999997,0.1868876543209877
25.0,2.0,-0.29068333333333335,-0.28048727272727264
26.0,2.0,-0.12601311475409838,-0.25762142857142867
27.0,2.0,-0.2220962962962964,-0.3180744680851065
28.0,2.0,0.17316708860759494,0.24356399999999995
29.0,2.0,0.015026865671641767,-0.014377777777777722
30.0,2.0,0.05002500000000001,-0.019647272727272708
31.0,2.0,0.06669122807017538,0.016323728813559233
32.0,2.0,-0.09427499999999994,0.006323809523809504
33.0,2.0,-0.015280000000000061,0.05926557377049185
34.0,2.0,0.041700000000000056,0.1305333333333333
35.0,2.0,-0.6576,-0.5165116279069768
36.0,2.0,0.1342,0.16042124999999996
37.0,2.0,-0.04425797101449282,0.06713472222222223
38.0,2.0,-0.16722666666666677,-0.31525254237288136
39.0,2.0,0.2561279069767442,0.23519135802469132
40.0,2.0,-0.1437111111111112,-0.2360701492537315
41.0,2.0,0.1805614457831325,0.24193375
42.0,2.0,0.04450000000000007,0.16158571428571428
43.0,2.0,0.14889722222222218,0.15661733333333336
44.0,2.0,-0.7738341463414633,-0.9097214285714285
45.0,2.0,-0.3595056603773585,-0.37533818181818185
46.0,2.0,-0.47855217391304344,-0.2498583333333334
47.0,2.0,0.01749836065573772,0.1305333333333333
48.0,2.0,0.2397096774193548,0.26545057471264366
49.0,2.0,0.13538765432098768,0.1890551282051282
50.0,2.0,-0.6446500000000001,-0.7566775510204082
51.0,2.0,0.03941470588235288,-0.16243913043478253
52.0,2.0,-0.015125373134328305,-0.07970655737704924
53.0,2.0,0.19520487804878053,0.24932674418604653
54.0,2.0,0.1390708860759494,0.033634939759036135
55.0,2.0,-0.8888048780487805,-1.2280083333333336
56.0,2.0,0.28651666666666664,0.2763280487804878
57.0,2.0,0.06621866666666666,-0.014377777777777722
58.0,2.0,0.2517777777777778,0.2685905405405405
59.0,2.0,-0.14477999999999996,-0.22153943661971828
60.0,2.0,0.2104965517241379,0.1828113924050633
61.0,2.0,0.06669122807017538,0.06842857142857135
62.0,2.0,-0.05961470588235301,0.061371212121212174
63.0,2.0,-0.01561967213114762,-0.14117500000000008
64.0,2.0,-0.331139534883721,-0.1871564102564102
65.0,2.0,-0.27516170212765967,-0.1578102040816327
66.0,2.0,-0.014979710144927574,-0.024728571428571464
67.0,2.0,-0.14350943396226412,-0.009703225806451575
68.0,2.0,0.25260000000000005,0.2547428571428571
69.0,2.0,0.1342,0.063651282051282
70.0,2.0,0.055067741935483895,0.13428103448275863
71.0,2.0,0.1390708860759494,0.1305333333333333
72.0,2.0,-0.7155666666666667,-0.9146765957446809
73.0,2.0,-0.4964444444444444,-0.2498583333333334
74.0,2.0,-0.6240823529411765,-0.37357234042553195
75.0,2.0,0.23153176470588235,0.21899651162790693
76.0,2.0,0.2104965517241379,0.216014606741573
77.0,2.0,0.0007612903225806401,-0.02963157894736849
78.0,2.0,-0.22922222222222233,-0.230377358490566
79.0,2.0,0.023095774647887365,0.06842857142857135
80.0,2.0,-0.3468,-0.41288333333333327
81.0,2.0,-0.033811267605633834,-0.11358615384615384
82.0,2.0,0.2667422222222222,0.2681988888888889
83.0,2.0,-0.026659016393442665,-0.14403508771929838
84.0,2.0,-0.058200000000000016,0.0008145161290322847
85.0,2.0,0.2156870588235294,0.17672375
86.0,2.0,0.10213333333333334,0.09273043478260867
87.0,2.0,0.06964473684210525,0.08536623376623367
88.0,2.0,0.07850526315789469,0.16284459459459455
89.0,2.0,0.07087848101265821,0.030210256410256407
90.0,2.0,-0.018960526315789535,0.004225675675675685
91.0,2.0,0.1366666666666667,0.1419736842105263
92.0,2.0,-0.20747586206896548,-0.16374769230769243
93.0,2.0,-0.14727407407407397,0.014604444444444396
94.0,2.0,0.2104965517241379,0.21899651162790693
95.0,2.0,-0.06621666666666673,-0.08363676470588229
96.0,2.0,-0.2655275862068965,-0.3957228070175438
97.0,2.0,0.1843323943661972,0.0777442857142857
98.0,2.0,-0.44299999999999995,-0.5265068181818183
99.0,2.0,0.015026865671641767,0.1404136363636363
0.0,3.0,0.23097142857142852,0.3189219512195122
1.0,3.0,0.15264444444444433,0.06289113924050642
2.0,3.0,-0.19898545454545474,-0.27560714285714294
3.0,3.0,-0.21122000000000005,-0.6984307692307693
4.0,3.0,-0.38875106382978736,-0.5638612244897958
5.0,3.0,0.059919117647058755,0.1620645161290323
6.0,3.0,0.05225352112676044,-0.11734999999999987
7.0,3.0,0.02033676470588225,0.10083076923076925
8.0,3.0,0.23534090909090905,0.2543925925925926
9.0,3.0,0.15264444444444433,0.14552631578947373
10.0,3.0,-0.2968618181818183,-0.44583396226415084
11.0,3.0,-0.5648837209302328,-0.5818717948717949
12.0,3.0,0.05262763157894725,0.01218028169014093
13.0,3.0,-0.036052380952380995,-0.03208214285714285
14.0,3.0,-0.020951724137931164,-0.15324482758620692
15.0,3.0,-0.019245588235294136,0.08707536231884065
16.0,3.0,-0.10613698630137004,-0.03355211267605634
17.0,3.0,0.24083076923076915,0.2026354430379747
18.0,3.0,-0.2575508196721312,-0.5217283582089551
19.0,3.0,-0.014690476190476344,0.08493636363636371
20.0,3.0,0.2321023529411764,0.24888674698795188
21.0,3.0,0.12366511627906975,0.1902543209876544
22.0,3.0,0.026883076923076923,-0.09652786885245905
23.0,3.0,0.15674556962025313,0.13998378378378376
24.0,3.0,0.15684819277108433,0.10509512195121956
25.0,3.0,-0.20694761904761919,-0.40133684210526305
26.0,3.0,-0.15827049180327868,-0.1647968253968254
27.0,3.0,-0.2196312500000001,-0.49362
28.0,3.0,0.217981081081081,0.19679473684210524
29.0,3.0,0.021236363636363557,0.051669841269841366
30.0,3.0,-0.058990163934426375,-0.11147307692307691
31.0,3.0,0.07338360655737694,-0.0016169491525422945
32.0,3.0,-0.03786271186440682,0.17021111111111117
33.0,3.0,0.012356451612903179,-0.007689655172413692
34.0,3.0,0.07120845070422531,0.1238253968253969
35.0,3.0,-0.31991923076923096,-0.5693833333333334
36.0,3.0,0.15002105263157883,0.20735
37.0,3.0,-0.06542500000000015,0.040017391304347914
38.0,3.0,-0.2685819672131147,-0.14804642857142858
39.0,3.0,0.19933417721518987,0.20012926829268302
40.0,3.0,-0.14910615384615392,-0.20602857142857145
41.0,3.0,0.14502117647058824,0.1662024691358025
42.0,3.0,-0.09091363636363653,0.08493636363636371
43.0,3.0,0.20475454545454538,0.1987922077922078
44.0,3.0,-0.8732081081081082,-0.6843812499999998
45.0,3.0,-0.4154103448275864,-0.4328031746031745
46.0,3.0,-0.2569264150943397,-0.17391538461538453
47.0,3.0,-0.10110909090909091,0.09329056603773589
48.0,3.0,0.2523333333333333,0.23252727272727275
49.0,3.0,0.1523207792207791,0.24236666666666665
50.0,3.0,-0.5032872340425533,-0.8832599999999998
51.0,3.0,-0.02317671232876712,-0.07640273972602737
52.0,3.0,-0.08348305084745763,-0.05084727272727277
53.0,3.0,0.18290714285714274,0.18087045454545458
54.0,3.0,0.1383597560975609,0.1168160000000001
55.0,3.0,-1.0877153846153849,-0.9636619047619046
56.0,3.0,0.26224216867469874,0.2964833333333334
57.0,3.0,0.0906756756756756,0.05153421052631582
58.0,3.0,0.2474144736842105,0.2613075
59.0,3.0,-0.05741428571428581,-0.15554999999999994
60.0,3.0,0.19738433734939748,0.21196404494382023
61.0,3.0,0.09579062499999992,0.09995438596491227
62.0,3.0,-0.037387500000000025,0.07085846153846163
63.0,3.0,0.0011640624999998978,0.0664875
64.0,3.0,-0.272658695652174,0.011140909090909139
65.0,3.0,-0.3458000000000001,-0.29879999999999995
66.0,3.0,0.06755285714285705,0.03672333333333334
67.0,3.0,-0.18675090909090922,-0.2843688888888888
68.0,3.0,0.24576043956043955,0.25356321839080465
69.0,3.0,0.15264444444444433,0.09084000000000005
70.0,3.0,0.07601791044776114,0.06525757575757586
71.0,3.0,0.1348428571428571,0.1370986301369863
72.0,3.0,-1.0187000000000004,-1.1511375
73.0,3.0,-0.3213309090909091,-0.2846826086956522
74.0,3.0,-0.6750914893617022,-0.5706418604651163
75.0,3.0,0.22655172413793098,0.2476463414634147
76.0,3.0,0.17668705882352934,0.19411807228915662
77.0,3.0,-0.06298695652173925,0.009389830508474615
78.0,3.0,-0.2413844827586209,-0.23867037037037037
79.0,3.0,0.00934166666666653,0.09275000000000004
80.0,3.0,-0.3183346938775512,-0.21554358974358964
81.0,3.0,-0.009350000000000136,-0.029762857142857112
82.0,3.0,0.23428620689655166,0.2714048780487805
83.0,3.0,-0.014865573770491965,-0.039039999999999964
84.0,3.0,-0.030378125000000165,0.11445454545454542
85.0,3.0,0.20043647058823522,0.2613075
86.0,3.0,0.19056956521739124,0.14354492753623188
87.0,3.0,0.06691199999999992,0.07482739726027393
88.0,3.0,0.1697987012987012,0.21085569620253164
89.0,3.0,0.1465658536585365,0.06752820512820512
90.0,3.0,-0.03119740259740262,-0.045787012987012946
91.0,3.0,0.1435818181818181,0.1282027397260275
92.0,3.0,-0.1339611111111112,-0.13645000000000002
93.0,3.0,-0.24423018867924529,-0.22386923076923065
94.0,3.0,0.22655172413793098,0.24844719101123594
95.0,3.0,-0.025896721311475534,-0.11615625000000002
96.0,3.0,-0.1938548387096776,-0.319415873015873
97.0,3.0,0.10939705882352932,0.12472173913043483
98.0,3.0,-0.5540785714285715,-0.4730292682926829
99.0,3.0,0.0005455882352941016,0.06919333333333338
0.0,4.0,0.25695,0.2837313253012048
1.0,4.0,0.15974390243902445,0.1084376470588235
2.0,4.0,-0.163361111111111,-0.029777966101694916
3.0,4.0,-0.30878125,-0.5738590909090908
4.0,4.0,-0.4289423076923077,-0.45736153846153843
5.0,4.0,-0.02793478260869564,0.07350181818181825
6.0,4.0,0.04377272727272727,-0.02661428571428572
7.0,4.0,0.0623656716417911,0.20275254237288134
8.0,4.0,0.1698674698795181,0.18756282051282056
9.0,4.0,0.1291746987951807,0.18549610389610394
10.0,4.0,-0.17537000000000005,-0.13403018867924527
11.0,4.0,-0.29470833333333335,-0.2769045454545454
12.0,4.0,0.04737179487179491,0.020049999999999957
13.0,4.0,-0.031026315789473704,-0.05140468750000008
14.0,4.0,-0.09512878787878794,-0.18479830508474585
15.0,4.0,-0.03772463768115946,-0.06903636363636353
16.0,4.0,-0.0560633802816901,0.029123611111111072
17.0,4.0,0.22317499999999998,0.19593846153846156
18.0,4.0,-0.1454130434782608,-0.4119709677419355
19.0,4.0,-0.06308196721311479,-0.06424677419354839
20.0,4.0,0.23388414634146343,0.24053875000000002
21.0,4.0,0.18145294117647057,0.24053875000000002
22.0,4.0,0.03080434782608704,0.15733768115942032
23.0,4.0,0.1486849315068493,0.16771369863013696
24.0,4.0,0.15995512820512825,0.19784683544303797
25.0,4.0,-0.36207377049180334,-0.3601491803278689
26.0,4.0,0.05228358208955222,-0.03263548387096767
27.0,4.0,-0.37914583333333335,-0.10244375000000004
28.0,4.0,0.21473125,0.2024649350649351
29.0,4.0,-0.03435937500000007,0.014695081967213048
30.0,4.0,-0.02348484848484842,0.04046562499999999
31.0,4.0,0.03333620689655178,0.014865079365079307
32.0,4.0,-0.10331666666666663,-0.04956393442622945
33.0,4.0,-0.08886567164179106,0.08784528301886795
34.0,4.0,0.06540410958904108,0.18588769230769234
35.0,4.0,-0.43205999999999994,-0.5884156862745097
36.0,4.0,0.20168181818181818,0.2035109589041096
37.0,4.0,0.04689726027397264,0.08356527777777775
38.0,4.0,-0.24377777777777768,-0.2249375
39.0,4.0,0.22317499999999998,0.12086790123456789
40.0,4.0,-0.2055076923076924,-0.18410625
41.0,4.0,0.14937037037037035,0.2024649350649351
42.0,4.0,-0.10782000000000001,-0.02917123287671232
43.0,4.0,0.14115000000000005,-0.048960563380281596
44.0,4.0,-0.7147307692307693,-0.59241875
45.0,4.0,-0.13346610169491532,-0.3066
46.0,4.0,-0.4084893617021277,-0.2576025000000001
47.0,4.0,-0.048189655172413706,0.07769411764705889
48.0,4.0,0.21703409090909095,0.23183406593406594
49.0,4.0,0.15974390243902445,0.19784683544303797
50.0,4.0,-0.45908,-0.7599102040816326
51.0,4.0,-0.10438888888888896,-0.09208358208955225
52.0,4.0,-0.14727777777777784,-0.151052380952381
53.0,4.0,0.153683908045977,0.16647931034482757
54.0,4.0,0.14263461538461536,0.04583815789473686
55.0,4.0,-0.9793720930232558,-1.268402777777778
56.0,4.0,0.2668353658536586,0.24619230769230774
57.0,4.0,0.10834,0.05536351351351348
58.0,4.0,0.20325641025641025,0.28042318840579716
59.0,4.0,-0.17944444444444438,-0.21801694915254233
60.0,4.0,0.196240506329114,0.23781666666666662
61.0,4.0,0.08480645161290329,0.05964393939393947
62.0,4.0,0.004526315789473746,0.028216250000000092
63.0,4.0,-0.05983620689655178,-0.22619384615384605
64.0,4.0,-0.12583333333333335,-0.1354976190476191
65.0,4.0,-0.3878454545454546,-0.3703365853658536
66.0,4.0,0.12470422535211267,0.03871571428571434
67.0,4.0,-0.10536363636363626,-0.12966458333333336
68.0,4.0,0.24860112359550565,0.2820879120879121
69.0,4.0,0.14718125000000004,0.10987875000000007
70.0,4.0,-0.02290000000000004,0.02465070422535207
71.0,4.0,0.02727999999999998,0.09861139240506328
72.0,4.0,-0.7147307692307693,-0.8976809523809524
73.0,4.0,-0.3377549019607843,-0.364671111111111
74.0,4.0,-0.39924999999999994,-0.5411179487179487
75.0,4.0,0.1958333333333333,0.18549610389610394
76.0,4.0,0.21703409090909095,0.24034883720930234
77.0,4.0,-0.09028070175438599,-0.09705094339622639
78.0,4.0,-0.20936290322580653,-0.2132714285714286
79.0,4.0,-0.03772463768115946,0.10819365079365077
80.0,4.0,-0.5272173913043479,-0.6730853658536585
81.0,4.0,-0.09646376811594196,-0.020781249999999966
82.0,4.0,0.2616627906976744,0.26409885057471266
83.0,4.0,0.02052500000000008,-0.10558461538461532
84.0,4.0,0.04815909090909097,-0.10863030303030298
85.0,4.0,0.20479113924050638,0.20329268292682923
86.0,4.0,0.11220000000000006,0.08933939393939391
87.0,4.0,0.11340624999999996,0.11218205128205123
88.0,4.0,0.19905000000000006,0.15733768115942032
89.0,4.0,0.03965060240963859,0.07449166666666673
90.0,4.0,0.01970121951219513,-0.013452564102564148
91.0,4.0,0.06131818181818179,0.07302027027027035
92.0,4.0,-0.0016034482758620877,0.11151200000000007
93.0,4.0,-0.278625,-0.26489999999999986
94.0,4.0,0.2576923076923077,0.29289882352941177
95.0,4.0,-0.076578125,0.015024615384615336
96.0,4.0,-0.0615,-0.09223593750000007
97.0,4.0,0.16500694444444444,0.024925373134328428
98.0,4.0,-0.4172254901960784,-0.4038999999999999
99.0,4.0,0.06469230769230769,0.10037377049180325
0.0,5.0,0.2684634146341463,0.24575813953488376
1.0,5.0,0.03714285714285702,0.13207272727272726
2.0,5.0,-0.25549019607843143,-0.07409836065573773
3.0,5.0,-0.30306666666666665,-0.6128
4.0,5.0,-0.5165000000000002,-0.7917714285714286
5.0,5.0,0.07565714285714276,0.10740869565217391
6.0,5.0,0.05639999999999996,0.07098507462686562
7.0,5.0,0.019636363636363573,0.06553442622950824
8.0,5.0,0.17354761904761898,0.18918999999999997
9.0,5.0,0.1827749999999999,0.18499512195121953
10.0,5.0,-0.26221818181818196,-0.21333333333333326
11.0,5.0,-0.37863636363636377,-0.435863829787234
12.0,5.0,0.081675,0.07250909090909088
13.0,5.0,-0.24341379310344846,-0.06469999999999995
14.0,5.0,-0.12333333333333345,-0.20342857142857154
15.0,5.0,0.017885714285714227,-0.0712000000000001
16.0,5.0,-0.06321126760563392,-0.07969577464788741
17.0,5.0,0.2191463414634146,0.2369822784810127
18.0,5.0,-0.32693750000000016,-0.23984000000000003
19.0,5.0,-0.00046875000000008715,0.0005423728813559289
20.0,5.0,0.18327058823529402,0.2072888888888889
21.0,5.0,0.16160975609756095,0.11587469879518075
22.0,5.0,-0.0007878787878788962,0.006632258064516051
23.0,5.0,0.1481388888888888,0.18962105263157888
24.0,5.0,0.16389873417721515,0.16771891891891894
25.0,5.0,-0.2337627118644069,-0.20694736842105274
26.0,5.0,-0.06240677966101703,-0.06734193548387099
27.0,5.0,-0.33452,-0.40182325581395345
28.0,5.0,0.15968831168831168,0.2340619718309859
29.0,5.0,-0.10950769230769246,-0.14928524590163944
30.0,5.0,-0.01100000000000012,-0.11383999999999997
31.0,5.0,0.0227,0.06088000000000002
32.0,5.0,-0.15542857142857144,-0.03452631578947374
33.0,5.0,-0.048444444444444436,0.032799999999999926
34.0,5.0,0.03714285714285702,0.13632727272727269
35.0,5.0,-0.4008627450980393,-0.3408744186046511
36.0,5.0,0.14863157894736834,0.13888000000000006
37.0,5.0,0.07820588235294114,0.135895652173913
38.0,5.0,-0.25171428571428583,-0.2461647058823529
39.0,5.0,0.17983132530120471,0.14146206896551727
40.0,5.0,-0.27541538461538473,-0.2508363636363636
41.0,5.0,0.22855421686746988,0.20014545454545454
42.0,5.0,-0.015265822784810234,0.07180000000000006
43.0,5.0,0.19673972602739717,0.17631999999999995
44.0,5.0,-0.7351914893617023,-0.8499764705882352
45.0,5.0,-0.18531034482758632,-0.08050526315789466
46.0,5.0,-0.398867924528302,-0.28061818181818177
47.0,5.0,-0.005815384615384754,0.13853333333333331
48.0,5.0,0.19554838709677413,0.19192000000000004
49.0,5.0,0.16389873417721515,0.20097560975609752
50.0,5.0,-0.7462727272727275,-0.8885176470588235
51.0,5.0,-0.02091176470588236,-0.19209999999999994
52.0,5.0,-0.021531250000000085,-0.01807999999999998
53.0,5.0,0.19579545454545452,0.23052093023255812
54.0,5.0,0.1334285714285714,0.11022222222222218
55.0,5.0,-0.7851891891891895,-1.1733463414634149
56.0,5.0,0.23446913580246911,0.2692
57.0,5.0,0.11315789473684205,0.13745822784810122
58.0,5.0,0.23215189873417716,0.20199999999999999
59.0,5.0,-0.0007878787878788962,-0.15781917808219179
60.0,5.0,0.20483146067415725,0.23688470588235291
61.0,5.0,0.08196551724137928,0.07827796610169485
62.0,5.0,-0.06178082191780829,0.06120597014925368
63.0,5.0,0.006135593220338844,-0.24799999999999994
64.0,5.0,-0.17558139534883724,-0.040611764705882326
65.0,5.0,-0.4878867924528303,-0.4902588235294118
66.0,5.0,0.1200555555555555,-0.05000000000000001
67.0,5.0,-0.06960869565217404,-0.15023999999999993
68.0,5.0,0.25859999999999994,0.26289999999999997
69.0,5.0,0.09816901408450697,0.19920000000000004
70.0,5.0,0.07324999999999997,0.05359999999999997
71.0,5.0,0.1186153846153845,0.15760000000000002
72.0,5.0,-0.8101714285714288,-0.5912000000000001
73.0,5.0,-0.3480000000000001,-0.47420000000000007
74.0,5.0,-0.5636800000000002,-0.2759157894736843
75.0,5.0,0.20705882352941168,0.20097560975609752
76.0,5.0,0.1575,0.18880000000000002
77.0,5.0,-0.07603508771929832,-0.12648421052631584
78.0,5.0,-0.14580000000000004,-0.4285508196721312
79.0,5.0,0.02356410256410245,0.16529315068493147
80.0,5.0,-0.4423600000000001,-0.46055
81.0,5.0,-0.07047058823529415,0.05993043478260875
82.0,5.0,0.22291764705882344,0.2658602409638554
83.0,5.0,0.033933333333333295,0.11547999999999994
84.0,5.0,-0.03142424242424245,-0.002654545454545423
85.0,5.0,0.1575,0.11766399999999999
86.0,5.0,0.1411935483870967,0.14720000000000003
87.0,5.0,0.08405128205128193,0.013053164556961977
88.0,5.0,0.19673972602739717,0.21560563380281692
89.0,5.0,0.08763414634146337,-0.028415189873417745
90.0,5.0,0.030097560975609745,-0.04346666666666667
91.0,5.0,0.18949367088607594,0.11257721518987338
92.0,5.0,-0.05593333333333335,-0.007999999999999972
93.0,5.0,-0.1358148148148149,-0.3360941176470589
94.0,5.0,0.2660888888888889,0.27034545454545456
95.0,5.0,-0.006383561643835709,-0.09200000000000005
96.0,5.0,-0.09123809523809526,-0.0990451612903226
97.0,5.0,0.08528571428571417,0.11647272727272731
98.0,5.0,-0.281921568627451,-0.2702857142857142
99.0,5.0,0.05438805970149244,0.047912500000000066
0.0,6.0,0.27603571428571433,0.2774476744186047
1.0,6.0,0.1370578313253013,0.12786666666666666
2.0,6.0,-0.2012444444444444,-0.14467500000000008
3.0,6.0,-0.35139999999999993,-0.6488770833333333
4.0,6.0,-0.440643396226415,-0.5550301886792453
5.0,6.0,0.0419179104477612,0.039290624999999954
6.0,6.0,0.013843243243243356,-0.06400266666666667
7.0,6.0,0.03322923076923088,0.12397321428571431
8.0,6.0,0.22900897435897444,0.24654303797468355
9.0,6.0,0.1464842105263158,0.18030506329113927
10.0,6.0,-0.3004037735849055,-0.282036
11.0,6.0,-0.36675681818181816,-0.4256025641025642
12.0,6.0,0.024939240506329223,0.1551208333333333
13.0,6.0,-0.0939904761904761,-0.059019047619047596
14.0,6.0,-0.1409360655737705,-0.060093103448275884
15.0,6.0,0.02297432432432432,-0.06867042253521138
16.0,6.0,0.006323529411764825,0.008629687499999959
17.0,6.0,0.2277714285714286,0.22130952380952376
18.0,6.0,-0.2548714285714286,-0.31781911764705884
19.0,6.0,0.01626029411764708,0.018849999999999922
20.0,6.0,0.219727380952381,0.1842988235294118
21.0,6.0,0.19600253164556972,0.14149374999999995
22.0,6.0,-0.02378787878787869,0.029751666666666617
23.0,6.0,0.16178987341772158,0.20054444444444447
24.0,6.0,0.17889620253164557,0.20573571428571422
25.0,6.0,-0.24471052631578952,-0.19686382978723413
26.0,6.0,-0.03684999999999989,-0.20097049180327883
27.0,6.0,-0.26693749999999994,-0.23552222222222224
28.0,6.0,0.18389480519480528,0.28230694444444443
29.0,6.0,-0.02914307692307686,-0.021314035087719306
30.0,6.0,-0.10191076923076922,-0.14735573770491817
31.0,6.0,-0.04624516129032247,-0.03466727272727274
32.0,6.0,-0.1552290322580645,-0.0009712121212121051
33.0,6.0,-0.05714354838709681,0.008299999999999906
34.0,6.0,0.06594411764705893,0.17709999999999992
35.0,6.0,-0.3646490196078431,-0.5885285714285715
36.0,6.0,0.162512676056338,0.12189315068493155
37.0,6.0,0.08637746478873248,0.1408835820895522
38.0,6.0,-0.17121333333333338,-0.3303728813559323
39.0,6.0,0.1907313953488372,0.2458611764705882
40.0,6.0,-0.34050161290322584,-0.30820000000000003
41.0,6.0,0.1955952380952381,0.16750909090909089
42.0,6.0,-0.02320285714285715,-0.053827777777777766
43.0,6.0,0.17820270270270272,0.11948076923076924
44.0,6.0,-0.6517111111111109,-0.6264108108108108
45.0,6.0,-0.2751112903225806,-0.22180943396226416
46.0,6.0,-0.37897959183673463,-0.48807750000000005
47.0,6.0,-0.03684999999999989,0.058095999999999946
48.0,6.0,0.1962726315789474,0.2219652631578947
49.0,6.0,0.1574604938271606,0.2077098591549296
50.0,6.0,-0.5864260869565217,-0.5363744186046512
51.0,6.0,-0.07317058823529403,-0.2173527777777778
52.0,6.0,-0.11544126984126987,-0.09374098360655743
53.0,6.0,0.1937670454545455,0.16121294117647056
54.0,6.0,0.15125487804878052,0.08922784810126576
55.0,6.0,-0.7349054054054054,-1.2366000000000001
56.0,6.0,0.22660843373493983,0.24899629629629627
57.0,6.0,0.10215205479452058,0.04536756756756761
58.0,6.0,0.26442784810126585,0.24654303797468355
59.0,6.0,-0.11490499999999991,-0.21340289855072467
60.0,6.0,0.2438595238095238,0.20899534883720924
61.0,6.0,0.09560153846153847,0.0684030303030303
62.0,6.0,-0.06445890410958899,0.014243661971830909
63.0,6.0,-0.1029808823529412,-0.3745579710144928
64.0,6.0,-0.14024375,0.028194285714285765
65.0,6.0,-0.33911454545454545,-0.47520425531914895
66.0,6.0,0.04830985915492957,0.0895635135135135
67.0,6.0,-0.15266470588235298,-0.15725384615384627
68.0,6.0,0.21919111111111117,0.2732222222222222
69.0,6.0,0.1370578313253013,0.17202531645569621
70.0,6.0,0.10885942028985508,0.061508695652173956
71.0,6.0,0.06770506329113926,0.010673750000000004
72.0,6.0,-0.4502829268292683,-0.8509638297872342
73.0,6.0,-0.3254115384615385,-0.16902978723404255
74.0,6.0,-0.5582469387755101,-0.35725750000000006
75.0,6.0,0.25358720930232564,0.2180873563218391
76.0,6.0,0.22215930232558148,0.19724090909090902
77.0,6.0,-0.17416721311475408,-0.1680357142857142
78.0,6.0,-0.45109344262295076,-0.4366839285714287
79.0,6.0,-0.008921917808219156,0.11229285714285707
80.0,6.0,-0.35139999999999993,-0.1735323529411766
81.0,6.0,-0.033423529411764644,-0.08068695652173917
82.0,6.0,0.2388666666666667,0.25355647058823527
83.0,6.0,0.06035468750000002,0.02421147540983597
84.0,6.0,-0.07072461538461525,-0.10619852941176468
85.0,6.0,0.23983749999999998,0.16464337349397593
86.0,6.0,0.13718307692307694,0.038088235294117694
87.0,6.0,0.025938961038961116,0.05021095890410951
88.0,6.0,0.18389480519480528,0.2340144736842105
89.0,6.0,0.08007108433734948,0.027026250000000057
90.0,6.0,-0.026379746835443,0.0895635135135135
91.0,6.0,0.039794736842105334,0.11914533333333331
92.0,6.0,-0.13575106382978727,0.05222244897959177
93.0,6.0,-0.2162599999999999,-0.3723274509803922
94.0,6.0,0.2448058823529412,0.26413749999999997
95.0,6.0,-0.04624516129032247,-0.007957377049180361
96.0,6.0,-0.185244262295082,-0.04881551724137933
97.0,6.0,0.16985428571428576,0.19259531249999998
98.0,6.0,-0.2366584905660378,-0.30820000000000003
99.0,6.0,0.06594411764705893,0.17433278688524592
0.0,7.0,0.23004761904761906,0.22273809523809518
1.0,7.0,0.17975903614457833,0.07825882352941176
2.0,7.0,-0.26257454545454545,-0.25479218749999993
3.0,7.0,-0.18097959183673473,-0.42821875000000015
4.0,7.0,-0.3244654545454546,-0.6927037037037037
5.0,7.0,0.03715428571428577,0.005583076923076882
6.0,7.0,0.1773666666666667,0.075764935064935
7.0,7.0,0.023200000000000123,0.004050847457627068
8.0,7.0,0.2138380952380953,0.2561898734177215
9.0,7.0,0.16335421686746993,0.22839090909090903
10.0,7.0,-0.16070819672131137,-0.25356799999999996
11.0,7.0,-0.45237333333333324,-0.3587378378378379
12.0,7.0,0.024799999999999996,0.20719285714285707
13.0,7.0,-0.0980645161290322,-0.15034761904761915
14.0,7.0,-0.13821250000000002,-0.1176762711864408
15.0,7.0,-0.07793333333333333,-0.19263066666666673
16.0,7.0,-0.11651199999999996,0.0824108108108108
17.0,7.0,0.20857000000000006,0.21486708860759493
18.0,7.0,-0.28217333333333317,-0.21539846153846162
19.0,7.0,0.03037575757575765,-0.053064516129032326
20.0,7.0,0.1990588235294118,0.23697228915662644
21.0,7.0,0.15295813953488374,0.21337349397590352
22.0,7.0,0.03306666666666673,0.041053124999999926
23.0,7.0,0.11845128205128212,0.17480694444444436
24.0,7.0,0.17331428571428573,0.14738941176470577
25.0,7.0,-0.13466666666666666,-0.35006440677966116
26.0,7.0,0.06390000000000008,-0.015622222222222202
27.0,7.0,-0.3757833333333332,-0.269527777777778
28.0,7.0,0.1579578947368421,0.22014722222222222
29.0,7.0,-0.021199999999999997,-0.08816666666666677
30.0,7.0,0.007647457627118698,0.003468421052631489
31.0,7.0,0.05134426229508203,-0.03478490566037745
32.0,7.0,-0.11606557377049176,-0.17980175438596502
33.0,7.0,-0.04316129032258054,0.14034833333333335
34.0,7.0,0.05942105263157898,0.20324067796610162
35.0,7.0,-0.5940682926829268,-0.7229305555555556
36.0,7.0,0.1076,0.1430687499999999
37.0,7.0,0.0034666666666667996,0.106557894736842
38.0,7.0,-0.24216140350877174,-0.3166816666666667
39.0,7.0,0.21126829268292688,0.17571375
40.0,7.0,-0.0683323076923077,-0.2636774193548386
41.0,7.0,0.15336410256410266,0.17946351351351342
42.0,7.0,0.06633142857142858,0.14701774193548378
43.0,7.0,0.11949866666666675,0.13586764705882345
44.0,7.0,-0.610353846153846,-0.7908114285714287
45.0,7.0,-0.1552969696969696,-0.12601594202898547
46.0,7.0,-0.24002857142857126,-0.22988139534883723
47.0,7.0,-0.07610322580645149,0.06901296296296293
48.0,7.0,0.18768181818181826,0.28032613636363635
49.0,7.0,0.13352727272727277,0.21294246575342465
50.0,7.0,-0.6452666666666665,-0.8906895833333334
51.0,7.0,-0.06246060606060592,-0.21511944444444453
52.0,7.0,-0.06512258064516131,0.015777611940298503
53.0,7.0,0.21975730337078658,0.24840581395348837
54.0,7.0,0.11748148148148158,0.15939124999999993
55.0,7.0,-0.8329230769230768,-0.874994871794872
56.0,7.0,0.1910494117647059,0.2573262499999999
57.0,7.0,0.046880000000000074,-0.014641891891892028
58.0,7.0,0.23078441558441565,0.22014722222222222
59.0,7.0,-0.06982857142857138,-0.17719848484848486
60.0,7.0,0.20837209302325585,0.17610238095238095
61.0,7.0,0.1289764705882354,0.13271492537313423
62.0,7.0,-0.09635324675324668,-0.042826388888888865
63.0,7.0,-0.06982857142857138,-0.11925714285714285
64.0,7.0,-0.3615999999999999,-0.2241875000000001
65.0,7.0,-0.434542857142857,-0.6448057692307694
66.0,7.0,0.09226666666666672,0.11607384615384611
67.0,7.0,-0.30602448979591823,-0.14565471698113203
68.0,7.0,0.20080000000000006,0.23947912087912088
69.0,7.0,0.09816103896103899,0.08937631578947357
70.0,7.0,0.09226666666666672,-0.011995000000000084
71.0,7.0,0.10134400000000005,0.09319444444444436
72.0,7.0,-0.909560975609756,-1.042405128205128
73.0,7.0,-0.3092307692307691,-0.30580000000000007
74.0,7.0,-0.6091636363636362,-0.28905897435897454
75.0,7.0,0.2029658536585366,0.24916499999999994
76.0,7.0,0.17503058823529413,0.18767093023255807
77.0,7.0,0.06390000000000008,0.056922222222222145
78.0,7.0,-0.2751492063492062,-0.14543859649122823
79.0,7.0,0.11783661971830989,0.060219696969696986
80.0,7.0,-0.1759272727272726,-0.2767822222222223
81.0,7.0,-0.03412658227848096,-0.08220410958904117
82.0,7.0,0.21862727272727278,0.2926916666666667
83.0,7.0,0.13352727272727277,0.026377192982456013
84.0,7.0,-0.011188235294117525,-0.11377058823529428
85.0,7.0,0.17975903614457833,0.1400829268292683
86.0,7.0,0.07163636363636362,0.11322537313432837
87.0,7.0,0.056722891566265185,0.11392142857142848
88.0,7.0,0.17200000000000001,0.15785362318840576
89.0,7.0,0.09503414634146351,0.07304320987654321
90.0,7.0,0.022851764705882405,0.12109615384615383
91.0,7.0,0.13008888888888898,0.19347647058823525
92.0,7.0,-0.03976727272727266,-0.05380350877192992
93.0,7.0,-0.17924285714285718,-0.3287087719298247
94.0,7.0,0.19253953488372097,0.24954022988505742
95.0,7.0,-0.046602985074626735,-0.07412580645161305
96.0,7.0,-0.13466666666666666,-0.11495230769230773
97.0,7.0,0.1274253521126761,0.059381355932203304
98.0,7.0,-0.3615999999999999,-0.34838043478260877
99.0,7.0,-0.05676417910447748,0.11607384615384611
0.0,8.0,0.26421566265060237,0.268213953488372
1.0,8.0,0.15050632911392406,0.17873417721518986
2.0,8.0,-0.22018181818181815,-0.3323571428571429
3.0,8.0,-0.3245394736842105,-0.45980000000000015
4.0,8.0,-0.3680115384615385,-0.52468
5.0,8.0,0.04927500000000002,0.07628474576271173
6.0,8.0,0.10217702702702704,0.04090434782608695
7.0,8.0,0.037117391304347845,0.11720655737704916
8.0,8.0,0.21570240963855414,0.25264810126582277
9.0,8.0,0.13101153846153846,0.167081081081081
10.0,8.0,-0.26476538461538457,-0.3787000000000001
11.0,8.0,-0.4240414634146343,-0.45541621621621636
12.0,8.0,0.08730400000000002,0.23722162162162153
13.0,8.0,0.033161016949152466,0.02679999999999988
14.0,8.0,-0.10406774193548401,-0.12458666666666685
15.0,8.0,-0.0017869565217391219,-0.1136119402985076
16.0,8.0,-0.0718958333333333,0.11021714285714275
17.0,8.0,0.22250609756097559,0.16466999999999993
18.0,8.0,-0.1795090909090909,-0.2599884057971014
19.0,8.0,-0.04136206896551722,-0.040139682539682614
20.0,8.0,0.22503928571428572,0.20878048780487796
21.0,8.0,0.18073506493506492,0.16338947368421045
22.0,8.0,-0.016818181818181815,0.042247619047618916
23.0,8.0,0.2170499999999999,0.189
24.0,8.0,0.1545883116883116,0.143251282051282
25.0,8.0,-0.21830461538461549,-0.2976000000000001
26.0,8.0,-0.02213692307692311,-0.2570500000000001
27.0,8.0,-0.34220000000000006,-0.3216296296296297
28.0,8.0,0.17472837837837835,0.23240563380281684
29.0,8.0,-0.06986956521739128,-0.20187540983606575
30.0,8.0,-0.10333389830508488,-0.016453333333333348
31.0,8.0,0.028407462686567103,0.04917241379310341
32.0,8.0,-0.13392758620689663,0.0036285714285714333
33.0,8.0,-0.10672631578947366,-0.031128571428571526
34.0,8.0,0.066295652173913,0.13493333333333327
35.0,8.0,-0.40185333333333334,-0.32463333333333344
36.0,8.0,0.17472837837837835,0.117632
37.0,8.0,0.006771999999999929,0.04013150684931501
38.0,8.0,-0.15226603773584904,-0.2634526315789475
39.0,8.0,0.2514653846153846,0.21811282051282044
40.0,8.0,-0.2727758620689657,-0.21502545454545466
41.0,8.0,0.2030687499999999,0.17818666666666663
42.0,8.0,0.09259718309859155,0.1439444444444444
43.0,8.0,0.1482192307692307,0.10997948717948708
44.0,8.0,-0.7692636363636365,-0.736494117647059
45.0,8.0,-0.28333157894736855,-0.40376727272727275
46.0,8.0,-0.42608750000000006,-0.3428651162790698
47.0,8.0,0.03963275862068965,0.0713254901960784
48.0,8.0,0.22787419354838706,0.22143999999999997
49.0,8.0,0.15273625,0.20147692307692303
50.0,8.0,-0.4880913043478261,-0.6895833333333334
51.0,8.0,0.03169857142857131,-0.056617142857142894
52.0,8.0,-0.13980476190476204,-0.03402500000000008
53.0,8.0,0.19953132530120474,0.17967816091954017
54.0,8.0,0.03677411764705878,0.10289382716049375
55.0,8.0,-1.1437916666666665,-1.2708000000000004
56.0,8.0,0.27427558139534874,0.2596047058823529
57.0,8.0,0.13316249999999993,0.08302933333333322
58.0,8.0,0.16542692307692308,0.20521999999999996
59.0,8.0,-0.09053749999999999,-0.13101621621621626
60.0,8.0,0.202575294117647,0.19459310344827582
61.0,8.0,0.11177941176470582,0.08169846153846151
62.0,8.0,0.08403918918918912,0.1044732394366197
63.0,8.0,0.08165263157894727,-0.07052000000000004
64.0,8.0,-0.31423750000000017,-0.23580952380952383
65.0,8.0,-0.269254347826087,-0.23861818181818184
66.0,8.0,0.030633333333333266,-0.05210810810810813
67.0,8.0,-0.24632857142857154,-0.21477446808510653
68.0,8.0,0.27054347826086955,0.2783011235955056
69.0,8.0,0.17201948051948046,0.13493333333333327
70.0,8.0,0.09503181818181819,0.12817499999999993
71.0,8.0,0.07282236842105257,0.1003306666666666
72.0,8.0,-0.8496170731707318,-1.0295794871794872
73.0,8.0,-0.32792127659574477,-0.32849523809523823
74.0,8.0,-0.9065340909090911,-0.15162000000000003
75.0,8.0,0.16718915662650596,0.18089
76.0,8.0,0.14941976744186047,0.15577831325301195
77.0,8.0,-0.07159516129032256,-0.05804307692307704
78.0,8.0,-0.2431852459016395,-0.2752275862068966
79.0,8.0,-0.016237142857142957,0.07851594202898546
80.0,8.0,-0.2567872727272728,-0.3130476190476191
81.0,8.0,0.0019538461538461263,0.0018461538461538136
82.0,8.0,0.21450795454545446,0.2531255813953488
83.0,8.0,0.004534999999999928,-0.0006915254237288371
84.0,8.0,-0.10784761904761918,-0.06443749999999998
85.0,8.0,0.18073506493506492,0.1138341463414633
86.0,8.0,0.10826438356164378,0.03634117647058823
87.0,8.0,0.07835599999999997,0.13493333333333327
88.0,8.0,0.12309599999999991,0.19753684210526304
89.0,8.0,0.09357922077922078,0.030906329113923974
90.0,8.0,0.01055769230769222,-0.008375903614457848
91.0,8.0,0.09659615384615383,0.11361126760563368
92.0,8.0,-0.14883220338983064,-0.0921466666666668
93.0,8.0,-0.2189367346938776,-0.1387102040816327
94.0,8.0,0.2594758620689655,0.24306666666666657
95.0,8.0,-0.07175671641791057,0.006524999999999855
96.0,8.0,-0.10731500000000002,-0.22273846153846155
97.0,8.0,0.08486363636363625,-0.042334426229508226
98.0,8.0,-0.36705555555555563,-0.665837837837838
99.0,8.0,0.06424084507042244,0.11720655737704916


==> pics/PAP_scatter/cifar100_resnet56_rate50.txt <==
class,model,before,after
0.0,0.0,0.25332000000000005,0.39454925373134325
1.0,0.0,0.214021052631579,0.019134146341463373
2.0,0.0,-0.23954782608695632,-0.024121428571428526
3.0,0.0,-0.4763899999999999,-0.8719235294117648
4.0,0.0,-0.40523508771929817,-1.6643809523809523
5.0,0.0,0.08873424657534258,-0.1573404761904762
6.0,0.0,0.08317922077922088,0.0250787878787878
7.0,0.0,-0.007915151515151498,-0.34884285714285723
8.0,0.0,0.16847000000000006,0.16849111111111106
9.0,0.0,0.13908292682926832,0.4093955555555555
10.0,0.0,-0.5536977777777777,0.14760624999999994
11.0,0.0,-0.40608571428571416,-0.5299375000000001
12.0,0.0,0.06882564102564104,0.11482187499999992
13.0,0.0,-0.006496551724137905,-0.4654095238095238
14.0,0.0,-0.023763934426229528,-0.6552466666666668
15.0,0.0,0.007907692307692393,-0.6213363636363636
16.0,0.0,-0.008217647058823404,0.23618157894736835
17.0,0.0,0.23739753086419754,0.3144039473684211
18.0,0.0,-0.23032499999999995,-0.19116562499999998
19.0,0.0,0.08415873015873025,0.053752941176470496
20.0,0.0,0.22306024096385552,0.3597042253521126
21.0,0.0,0.13453000000000004,0.11187301587301582
22.0,0.0,-0.07809411764705872,-0.0024733333333333382
23.0,0.0,0.13607272727272732,0.3283539682539683
24.0,0.0,0.1619753086419754,0.09907796610169485
25.0,0.0,-0.12680799999999984,-0.5486714285714287
26.0,0.0,-0.08389032258064504,0.028611111111111046
27.0,0.0,-0.1313333333333333,-0.5796793103448276
28.0,0.0,0.17146470588235296,0.27469629629629627
29.0,0.0,0.0063942028985508595,-0.038814705882352904
30.0,0.0,-0.024154385964912286,0.0862677419354838
31.0,0.0,-0.0025353846153844998,-0.45088297872340427
32.0,0.0,-0.1057870967741935,-0.92335
33.0,0.0,-0.08034366197183096,-0.08496666666666676
34.0,0.0,0.02893888888888898,0.06746666666666663
35.0,0.0,-0.5838666666666666,-0.6902166666666667
36.0,0.0,0.1493518987341773,0.15905476190476184
37.0,0.0,0.013477333333333369,0.0359621621621621
38.0,0.0,-0.29396249999999985,-0.8650666666666668
39.0,0.0,0.23823555555555562,-0.14324999999999996
40.0,0.0,-0.2509314285714286,-0.037041379310344895
41.0,0.0,0.24759518072289163,0.23065999999999995
42.0,0.0,-0.033864615384615306,0.10985454545454541
43.0,0.0,0.158288,0.13854390243902442
44.0,0.0,-0.804990909090909,-0.28223333333333345
45.0,0.0,-0.12729285714285704,-0.7597806451612905
46.0,0.0,-0.3575999999999999,-0.20646499999999998
47.0,0.0,-0.052139999999999964,0.3491694444444444
48.0,0.0,0.20930989010989018,0.3464622950819672
49.0,0.0,0.1821686746987952,0.391262962962963
50.0,0.0,-0.3298938775510204,-0.9982857142857144
51.0,0.0,-0.0481470588235293,-1.1648095238095237
52.0,0.0,-0.06962424242424242,0.3053904109589041
53.0,0.0,0.24493033707865175,0.5072409090909091
54.0,0.0,0.0840289156626507,0.18155319148936164
55.0,0.0,-0.9515499999999999,-2.8467
56.0,0.0,0.2440636363636364,-0.07824166666666664
57.0,0.0,0.07202025316455705,0.2835414634146341
58.0,0.0,0.192313924050633,0.24231666666666668
59.0,0.0,0.030285714285714284,-0.4998244444444445
60.0,0.0,0.20949873417721526,0.46845600000000004
61.0,0.0,-0.018199999999999994,-0.19064523809523817
62.0,0.0,-0.004252054794520481,0.18971951219512195
63.0,0.0,0.08100923076923083,-1.602179411764706
64.0,0.0,-0.10824489795918353,-0.7484999999999999
65.0,0.0,-0.1394142857142857,-1.7976
66.0,0.0,0.08846857142857144,-0.9816333333333332
67.0,0.0,-0.292330769230769,-0.0928125
68.0,0.0,0.2843086956521739,0.4445941176470588
69.0,0.0,0.12725714285714293,0.2808056603773585
70.0,0.0,0.06938709677419355,0.070309756097561
71.0,0.0,0.0479168831168831,0.3691686274509804
72.0,0.0,-0.7045422222222221,-7.859066666666667
73.0,0.0,-0.4268653061224489,-0.33708823529411763
74.0,0.0,-0.5051652173913043,-1.9374800000000003
75.0,0.0,0.2403904761904762,-0.04910000000000009
76.0,0.0,0.17295632183908055,0.40551
77.0,0.0,0.028613793103448377,-0.19897142857142852
78.0,0.0,-0.2958909090909089,-0.8067833333333334
79.0,0.0,-0.042101408450704196,0.03482799999999997
80.0,0.0,-0.3123466666666665,-1.8558833333333336
81.0,0.0,-0.00497662337662333,0.21495918367346933
82.0,0.0,0.213209090909091,0.3057426470588234
83.0,0.0,-0.028484848484848373,-0.2570297297297298
84.0,0.0,0.04106031746031746,-0.15953157894736852
85.0,0.0,0.16581204819277112,0.04182199999999996
86.0,0.0,0.1232166666666667,0.1717631578947368
87.0,0.0,0.02220476190476199,0.280425
88.0,0.0,0.16455384615384622,0.14816666666666664
89.0,0.0,0.044651851851851894,0.04035813953488362
90.0,0.0,0.0022457831325301486,-0.09148787878787874
91.0,0.0,0.0701369863013699,0.3006
92.0,0.0,-0.21400769230769234,0.16376086956521732
93.0,0.0,-0.22450196078431361,-0.7167090909090911
94.0,0.0,0.24577777777777784,0.5484886075949367
95.0,0.0,-0.12800588235294103,-0.19409756097560973
96.0,0.0,-0.11444776119402972,-0.24060238095238107
97.0,0.0,0.051539726027397335,-0.6229666666666667
98.0,0.0,-0.4728679245283018,-0.8534099999999999
99.0,0.0,0.04169411764705893,-0.49082631578947383
0.0,1.0,0.2175722891566265,0.35982343750000007
1.0,1.0,0.2059418604651163,-0.05640285714285717
2.0,1.0,-0.36426415094339615,-0.39296363636363635
3.0,1.0,-0.5143452380952381,-1.1929083333333332
4.0,1.0,-0.25261290322580654,-2.049146153846154
5.0,1.0,-0.009563492063492112,-0.20240975609756098
6.0,1.0,0.0685217391304348,0.03192812500000006
7.0,1.0,0.020731343283582088,-0.5941214285714287
8.0,1.0,0.20297619047619048,0.16337674418604647
9.0,1.0,0.1463875,0.21872909090909085
10.0,1.0,-0.260235294117647,-0.14503125000000008
11.0,1.0,-0.3846477272727272,-0.015955000000000098
12.0,1.0,0.11291250000000008,0.0594823529411765
13.0,1.0,-0.10467499999999995,-0.16585000000000008
14.0,1.0,-0.1510701754385965,-0.19915999999999998
15.0,1.0,-0.08685064935064934,-0.3411657894736842
16.0,1.0,-0.03821014492753627,0.2580954545454545
17.0,1.0,0.18353658536585363,0.04478676470588228
18.0,1.0,-0.18450000000000005,-0.19574358974358974
19.0,1.0,-0.010336363636363576,-0.33240000000000003
20.0,1.0,0.23252439024390248,0.19664117647058818
21.0,1.0,0.17874666666666664,0.07472222222222216
22.0,1.0,-0.027823943661971835,0.04414782608695657
23.0,1.0,0.12873287671232872,0.3390873015873016
24.0,1.0,0.1691746987951807,-0.057738596491228186
25.0,1.0,-0.35015833333333324,-0.8875666666666666
26.0,1.0,-0.15431034482758627,-0.73212
27.0,1.0,-0.2296938775510205,-0.43233000000000005
28.0,1.0,0.18458333333333335,-0.02492307692307691
29.0,1.0,-0.03563281249999989,-0.06274761904761901
30.0,1.0,-0.015793103448275884,-0.05481666666666675
31.0,1.0,-0.02071311475409838,-0.685094117647059
32.0,1.0,-0.14626515151515146,-0.4726526315789474
33.0,1.0,-0.09457936507936514,0.19223249999999995
34.0,1.0,0.11039041095890412,0.1950083333333333
35.0,1.0,-0.573325,-1.3687111111111112
36.0,1.0,0.1341133333333334,-0.3790340000000001
37.0,1.0,0.018066666666666616,-0.125648275862069
38.0,1.0,-0.21024999999999994,-0.7936153846153846
39.0,1.0,0.22151162790697676,-0.16585000000000008
40.0,1.0,-0.1820859375,0.024492857142857195
41.0,1.0,0.26596987951807227,0.42568965517241375
42.0,1.0,0.10431756756756763,-0.0067022222222222734
43.0,1.0,0.11956164383561642,-0.14952156862745092
44.0,1.0,-0.521590909090909,-1.26508
45.0,1.0,-0.19737500000000008,-1.7758333333333336
46.0,1.0,-0.3105106382978722,0.01518260869565221
47.0,1.0,0.03294444444444444,0.3767806451612903
48.0,1.0,0.22929651162790704,0.5464170212765957
49.0,1.0,0.21185443037974688,0.41126511627906975
50.0,1.0,-0.8411249999999999,-1.581525
51.0,1.0,0.07822463768115949,-1.8401157894736844
52.0,1.0,-0.10210000000000005,0.22618307692307688
53.0,1.0,0.21891666666666665,0.43874931506849313
54.0,1.0,0.12077710843373494,0.3338
55.0,1.0,-1.1758749999999998,-0.83205
56.0,1.0,0.25701829268292686,0.21351388888888886
57.0,1.0,0.044846666666666646,0.014023999999999953
58.0,1.0,0.2522467532467533,0.23582941176470587
59.0,1.0,-0.17162500000000003,-0.07860952380952378
60.0,1.0,0.16500561797752814,0.46897101449275364
61.0,1.0,0.08607936507936506,0.09911590909090912
62.0,1.0,0.031939189189189164,0.3175512195121951
63.0,1.0,-0.08935593220338973,-1.1455558823529413
64.0,1.0,-0.2807826086956522,-2.6641
65.0,1.0,-0.4419999999999999,-1.93128
66.0,1.0,-0.056554687499999964,-0.73212
67.0,1.0,-0.41870238095238094,-0.010786206896551792
68.0,1.0,0.26355,0.3813857142857142
69.0,1.0,0.1341133333333334,0.30660816326530616
70.0,1.0,0.11336486486486483,0.17886976744186048
71.0,1.0,0.13051948051948056,0.48845357142857143
72.0,1.0,-1.2380428571428572,-1.6648
73.0,1.0,-0.3024818181818183,-0.05481666666666675
74.0,1.0,-0.3549404761904761,-1.3317
75.0,1.0,0.20297619047619048,0.056216666666666706
76.0,1.0,0.17345679012345686,0.41959848484848483
77.0,1.0,0.011690476190476147,-1.748075
78.0,1.0,-0.18278333333333333,-0.27688333333333337
79.0,1.0,0.059081081081081135,-0.6446812500000001
80.0,1.0,-0.2632075471698112,-0.6655
81.0,1.0,-0.022847222222222203,0.0819439024390244
82.0,1.0,0.2689367816091954,0.4311676923076923
83.0,1.0,-0.05207142857142856,-0.1746157894736843
84.0,1.0,0.026181818181818205,-0.3148684210526315
85.0,1.0,0.16312500000000008,0.08591162790697665
86.0,1.0,0.046191780821917765,0.1844793103448276
87.0,1.0,0.10146052631578951,0.22054599999999994
88.0,1.0,0.23608333333333337,0.14013720930232554
89.0,1.0,0.08851204819277114,0.1182647058823529
90.0,1.0,0.039070588235294135,-0.24912500000000004
91.0,1.0,0.07590140845070428,0.0469638888888889
92.0,1.0,0.07013888888888888,0.25449047619047616
93.0,1.0,-0.13814999999999994,-0.9729769230769231
94.0,1.0,0.2596117647058824,0.47655714285714285
95.0,1.0,-0.029231343283581995,0.14552608695652175
96.0,1.0,-0.08395238095238088,-0.33240000000000003
97.0,1.0,0.07590140845070428,-1.1749470588235296
98.0,1.0,-0.45950999999999986,-0.5614062499999999
99.0,1.0,-0.013814285714285744,0.04511333333333334
0.0,2.0,0.2624666666666666,0.4063419354838709
1.0,2.0,0.1437012345679012,0.09510740740740735
2.0,2.0,-0.23456666666666676,0.05985185185185184
3.0,2.0,-0.2975268292682927,-2.208255555555556
4.0,2.0,-0.27591578947368417,-2.076430434782609
5.0,2.0,0.12458000000000005,0.09510740740740735
6.0,2.0,0.006734999999999958,-0.3101419354838711
7.0,2.0,0.03539999999999994,-0.4719194444444445
8.0,2.0,0.2169767441860465,0.3309108695652173
9.0,2.0,0.16464303797468355,0.26444090909090906
10.0,2.0,-0.30794999999999995,0.11155999999999995
11.0,2.0,-0.6222818181818182,-0.012919230769230823
12.0,2.0,0.11111199999999999,0.21732666666666664
13.0,2.0,-0.05354516129032266,-0.11055000000000015
14.0,2.0,0.02248387096774193,-0.2692000000000001
15.0,2.0,-0.06537910447761199,-1.1966923076923082
16.0,2.0,-0.06470000000000005,0.2732806451612902
17.0,2.0,0.22300000000000003,0.36539999999999995
18.0,2.0,-0.08612903225806452,-0.18377307692307707
19.0,2.0,-0.13035000000000005,0.1538666666666666
20.0,2.0,0.2034170731707317,0.34061093749999993
21.0,2.0,0.21436666666666662,-0.09071875000000014
22.0,2.0,0.021465625000000082,-0.06173461538461539
23.0,2.0,0.09278055555555559,0.35532698412698405
24.0,2.0,0.25084249999999997,-0.1634333333333335
25.0,2.0,-0.29068333333333335,-0.1785428571428573
26.0,2.0,-0.12601311475409838,-0.7884181818181819
27.0,2.0,-0.2220962962962964,-0.3268909090909092
28.0,2.0,0.17316708860759494,0.2799730769230768
29.0,2.0,0.015026865671641767,-0.3044555555555556
30.0,2.0,0.05002500000000001,-0.129214705882353
31.0,2.0,0.06669122807017538,-0.8172636363636366
32.0,2.0,-0.09427499999999994,-0.30093000000000014
33.0,2.0,-0.015280000000000061,0.41828333333333323
34.0,2.0,0.041700000000000056,-0.11055000000000015
35.0,2.0,-0.6576,-0.84034
36.0,2.0,0.1342,-0.07882000000000006
37.0,2.0,-0.04425797101449282,0.005793333333333302
38.0,2.0,-0.16722666666666677,-1.719714285714286
39.0,2.0,0.2561279069767442,-0.07689696969696976
40.0,2.0,-0.1437111111111112,-0.12112666666666679
41.0,2.0,0.1805614457831325,0.4013207547169811
42.0,2.0,0.04450000000000007,0.3037027777777777
43.0,2.0,0.14889722222222218,-0.47884464285714295
44.0,2.0,-0.7738341463414633,-1.8557000000000003
45.0,2.0,-0.3595056603773585,-0.5071750000000003
46.0,2.0,-0.47855217391304344,-0.11055000000000015
47.0,2.0,0.01749836065573772,0.4423212121212121
48.0,2.0,0.2397096774193548,0.4366306122448979
49.0,2.0,0.13538765432098768,0.49822325581395344
50.0,2.0,-0.6446500000000001,-2.3316500000000007
51.0,2.0,0.03941470588235288,-0.6888548387096777
52.0,2.0,-0.015125373134328305,0.3484017857142857
53.0,2.0,0.19520487804878053,0.4601164179104478
54.0,2.0,0.1390708860759494,0.08047755102040804
55.0,2.0,-0.8888048780487805,-3.5691200000000003
56.0,2.0,0.28651666666666664,0.0854294117647058
57.0,2.0,0.06621866666666666,0.13228163265306114
58.0,2.0,0.2517777777777778,0.12425199999999992
59.0,2.0,-0.14477999999999996,-0.3577488372093024
60.0,2.0,0.2104965517241379,0.5577030303030303
61.0,2.0,0.06669122807017538,0.24257419354838702
62.0,2.0,-0.05961470588235301,0.4154999999999999
63.0,2.0,-0.01561967213114762,-0.752704761904762
64.0,2.0,-0.331139534883721,-0.2692000000000001
65.0,2.0,-0.27516170212765967,-1.0624500000000001
66.0,2.0,-0.014979710144927574,-1.7414720000000001
67.0,2.0,-0.14350943396226412,0.11155999999999995
68.0,2.0,0.25260000000000005,0.48123968253968247
69.0,2.0,0.1342,0.3294792452830188
70.0,2.0,0.055067741935483895,0.19056122448979587
71.0,2.0,0.1390708860759494,0.511358
72.0,2.0,-0.7155666666666667,-1.8557000000000003
73.0,2.0,-0.4964444444444444,0.23559545454545452
74.0,2.0,-0.6240823529411765,-2.20473
75.0,2.0,0.23153176470588235,0.20675
76.0,2.0,0.2104965517241379,0.47799032258064506
77.0,2.0,0.0007612903225806401,-0.994457142857143
78.0,2.0,-0.22922222222222233,-1.3797500000000003
79.0,2.0,0.023095774647887365,0.19541785714285703
80.0,2.0,-0.3468,-1.644166666666667
81.0,2.0,-0.033811267605633834,0.0745416666666666
82.0,2.0,0.2667422222222222,0.5013857142857142
83.0,2.0,-0.026659016393442665,-0.2447923076923079
84.0,2.0,-0.058200000000000016,-0.11055000000000015
85.0,2.0,0.2156870588235294,-0.16654411764705884
86.0,2.0,0.10213333333333334,0.019254545454545424
87.0,2.0,0.06964473684210525,0.4116729166666666
88.0,2.0,0.07850526315789469,0.17966341463414634
89.0,2.0,0.07087848101265821,0.048099999999999865
90.0,2.0,-0.018960526315789535,-0.015360000000000085
91.0,2.0,0.1366666666666667,0.1787529411764705
92.0,2.0,-0.20747586206896548,0.12275882352941174
93.0,2.0,-0.14727407407407397,-0.3088625000000001
94.0,2.0,0.2104965517241379,0.5175301369863013
95.0,2.0,-0.06621666666666673,0.048099999999999865
96.0,2.0,-0.2655275862068965,0.07982999999999998
97.0,2.0,0.1843323943661972,-1.1651058823529414
98.0,2.0,-0.44299999999999995,-1.976576190476191
99.0,2.0,0.015026865671641767,-0.04522352941176488
0.0,3.0,0.23097142857142852,0.26224605263157896
1.0,3.0,0.15264444444444433,-0.018600000000000012
2.0,3.0,-0.19898545454545474,-0.21111052631578958
3.0,3.0,-0.21122000000000005,-1.43075
4.0,3.0,-0.38875106382978736,-1.7008333333333334
5.0,3.0,0.059919117647058755,-0.5199172413793104
6.0,3.0,0.05225352112676044,0.01816764705882359
7.0,3.0,0.02033676470588225,-0.4158052631578948
8.0,3.0,0.23534090909090905,0.182704347826087
9.0,3.0,0.15264444444444433,0.16561489361702125
10.0,3.0,-0.2968618181818183,-0.5442411764705883
11.0,3.0,-0.5648837209302328,-0.5278999999999999
12.0,3.0,0.05262763157894725,0.19466060606060612
13.0,3.0,-0.036052380952380995,-0.3864277777777778
14.0,3.0,-0.020951724137931164,-0.4584500000000001
15.0,3.0,-0.019245588235294136,-0.31049130434782607
16.0,3.0,-0.10613698630137004,0.29048378378378376
17.0,3.0,0.24083076923076915,0.4020913793103448
18.0,3.0,-0.2575508196721312,-0.4528620689655172
19.0,3.0,-0.014690476190476344,0.18975000000000006
20.0,3.0,0.2321023529411764,0.3163515625
21.0,3.0,0.12366511627906975,-0.10734166666666672
22.0,3.0,0.026883076923076923,-0.47870625000000006
23.0,3.0,0.15674556962025313,0.47254313725490193
24.0,3.0,0.15684819277108433,0.06758923076923078
25.0,3.0,-0.20694761904761919,-1.556788888888889
26.0,3.0,-0.15827049180327868,-0.6768652173913042
27.0,3.0,-0.2196312500000001,-0.7609433333333334
28.0,3.0,0.217981081081081,0.22634193548387097
29.0,3.0,0.021236363636363557,0.10486666666666668
30.0,3.0,-0.058990163934426375,-0.000897058823529362
31.0,3.0,0.07338360655737694,-0.5278999999999999
32.0,3.0,-0.03786271186440682,-0.9121900000000001
33.0,3.0,0.012356451612903179,0.01843999999999995
34.0,3.0,0.07120845070422531,0.4598333333333333
35.0,3.0,-0.31991923076923096,-0.4507333333333334
36.0,3.0,0.15002105263157883,-0.11490399999999994
37.0,3.0,-0.06542500000000015,0.28697999999999996
38.0,3.0,-0.2685819672131147,-1.2687000000000002
39.0,3.0,0.19933417721518987,0.004550000000000073
40.0,3.0,-0.14910615384615392,-0.10575294117647067
41.0,3.0,0.14502117647058824,0.2665105263157895
42.0,3.0,-0.09091363636363653,0.3311127659574468
43.0,3.0,0.20475454545454538,-0.010883333333333398
44.0,3.0,-0.8732081081081082,0.0
45.0,3.0,-0.4154103448275864,-0.8965851851851853
46.0,3.0,-0.2569264150943397,-0.6204999999999999
47.0,3.0,-0.10110909090909091,0.45001212121212125
48.0,3.0,0.2523333333333333,0.4788980392156863
49.0,3.0,0.1523207792207791,0.35970487804878054
50.0,3.0,-0.5032872340425533,-1.28895625
51.0,3.0,-0.02317671232876712,-0.3987473684210526
52.0,3.0,-0.08348305084745763,0.3959954545454546
53.0,3.0,0.18290714285714274,0.4580622950819672
54.0,3.0,0.1383597560975609,0.003985365853658569
55.0,3.0,-1.0877153846153849,-2.0789500000000003
56.0,3.0,0.26224216867469874,0.2520769230769231
57.0,3.0,0.0906756756756756,0.12029999999999995
58.0,3.0,0.2474144736842105,0.4504391304347826
59.0,3.0,-0.05741428571428581,-0.11781428571428579
60.0,3.0,0.19738433734939748,0.5376173333333333
61.0,3.0,0.09579062499999992,-0.25010000000000004
62.0,3.0,-0.037387500000000025,0.32865000000000005
63.0,3.0,0.0011640624999998978,-1.1857906976744188
64.0,3.0,-0.272658695652174,-3.2133
65.0,3.0,-0.3458000000000001,-1.3902375
66.0,3.0,0.06755285714285705,-1.10665
67.0,3.0,-0.18675090909090922,-0.03712
68.0,3.0,0.24576043956043955,0.47947575757575756
69.0,3.0,0.15264444444444433,0.47120526315789474
70.0,3.0,0.07601791044776114,0.053837096774193585
71.0,3.0,0.1348428571428571,0.39160175438596484
72.0,3.0,-1.0187000000000004,-1.5928
73.0,3.0,-0.3213309090909091,-0.1218846153846155
74.0,3.0,-0.6750914893617022,-1.61595
75.0,3.0,0.22655172413793098,0.19711590909090915
76.0,3.0,0.17668705882352934,0.46149538461538464
77.0,3.0,-0.06298695652173925,-1.7008333333333334
78.0,3.0,-0.2413844827586209,-0.16675999999999994
79.0,3.0,0.00934166666666653,-0.1420666666666667
80.0,3.0,-0.3183346938775512,-4.833800000000001
81.0,3.0,-0.009350000000000136,0.04838723404255323
82.0,3.0,0.23428620689655166,0.5050109090909091
83.0,3.0,-0.014865573770491965,-0.6976666666666665
84.0,3.0,-0.030378125000000165,-0.20997333333333337
85.0,3.0,0.20043647058823522,-0.02313921568627455
86.0,3.0,0.19056956521739124,-0.04053157894736838
87.0,3.0,0.06691199999999992,0.2271461538461539
88.0,3.0,0.1697987012987012,-0.0575894736842105
89.0,3.0,0.1465658536585365,0.03645945945945946
90.0,3.0,-0.03119740259740262,0.08587179487179489
91.0,3.0,0.1435818181818181,0.2271461538461539
92.0,3.0,-0.1339611111111112,0.09042903225806453
93.0,3.0,-0.24423018867924529,-1.07424
94.0,3.0,0.22655172413793098,0.5096948717948718
95.0,3.0,-0.025896721311475534,-0.11409375000000005
96.0,3.0,-0.1938548387096776,-0.19405263157894745
97.0,3.0,0.10939705882352932,-0.7451538461538461
98.0,3.0,-0.5540785714285715,-0.4654956521739131
99.0,3.0,0.0005455882352941016,-0.10193999999999996
0.0,4.0,0.25695,0.3601648648648649
1.0,4.0,0.15974390243902445,-0.08202222222222215
2.0,4.0,-0.163361111111111,-0.6273384615384616
3.0,4.0,-0.30878125,-1.3506
4.0,4.0,-0.4289423076923077,-1.4401466666666665
5.0,4.0,-0.02793478260869564,-0.39916666666666667
6.0,4.0,0.04377272727272727,-0.13738709677419347
7.0,4.0,0.0623656716417911,-1.644425
8.0,4.0,0.1698674698795181,0.22392888888888896
9.0,4.0,0.1291746987951807,0.3209377777777778
10.0,4.0,-0.17537000000000005,-0.4551333333333332
11.0,4.0,-0.29470833333333335,-0.2792380952380951
12.0,4.0,0.04737179487179491,0.4258903225806452
13.0,4.0,-0.031026315789473704,-0.29073124999999983
14.0,4.0,-0.09512878787878794,-0.21727499999999997
15.0,4.0,-0.03772463768115946,-0.4800074074074074
16.0,4.0,-0.0560633802816901,0.27593125
17.0,4.0,0.22317499999999998,0.2603324324324324
18.0,4.0,-0.1454130434782608,-0.09780769230769218
19.0,4.0,-0.06308196721311479,0.18448571428571428
20.0,4.0,0.23388414634146343,0.40072615384615384
21.0,4.0,0.18145294117647057,0.13832452830188682
22.0,4.0,0.03080434782608704,0.19012941176470588
23.0,4.0,0.1486849315068493,0.23951176470588234
24.0,4.0,0.15995512820512825,0.05740350877192989
25.0,4.0,-0.36207377049180334,-0.7411851851851851
26.0,4.0,0.05228358208955222,-0.971
27.0,4.0,-0.37914583333333335,-1.0453272727272727
28.0,4.0,0.21473125,-0.06496571428571425
29.0,4.0,-0.03435937500000007,0.059760000000000056
30.0,4.0,-0.02348484848484842,0.03565128205128204
31.0,4.0,0.03333620689655178,-0.7492837209302324
32.0,4.0,-0.10331666666666663,-0.5111
33.0,4.0,-0.08886567164179106,0.1973560975609757
34.0,4.0,0.06540410958904108,0.12052380952380959
35.0,4.0,-0.43205999999999994,-0.34319999999999995
36.0,4.0,0.20168181818181818,-0.18071612903225795
37.0,4.0,0.04689726027397264,-0.015794999999999934
38.0,4.0,-0.24377777777777768,-0.23715789473684215
39.0,4.0,0.22317499999999998,-0.0969466666666666
40.0,4.0,-0.2055076923076924,-1.6192400000000002
41.0,4.0,0.14937037037037035,0.3413153846153846
42.0,4.0,-0.10782000000000001,0.2084714285714286
43.0,4.0,0.14115000000000005,-0.23826249999999996
44.0,4.0,-0.7147307692307693,-0.5111
45.0,4.0,-0.13346610169491532,-1.2386666666666666
46.0,4.0,-0.4084893617021277,-0.43647777777777774
47.0,4.0,-0.048189655172413706,0.45679411764705885
48.0,4.0,0.21703409090909095,0.4701822222222223
49.0,4.0,0.15974390243902445,0.40166545454545455
50.0,4.0,-0.45908,-1.1979636363636361
51.0,4.0,-0.10438888888888896,-0.3029040000000001
52.0,4.0,-0.14727777777777784,0.3083522388059702
53.0,4.0,0.153683908045977,0.4837701492537314
54.0,4.0,0.14263461538461536,0.18267547169811327
55.0,4.0,-0.9793720930232558,-1.60245
56.0,4.0,0.2668353658536586,0.39058518518518515
57.0,4.0,0.10834,0.2836266666666667
58.0,4.0,0.20325641025641025,0.26621481481481485
59.0,4.0,-0.17944444444444438,-0.33436315789473675
60.0,4.0,0.196240506329114,0.5135205128205128
61.0,4.0,0.08480645161290329,0.15378399999999998
62.0,4.0,0.004526315789473746,0.30117297297297296
63.0,4.0,-0.05983620689655178,-1.7372787878787876
64.0,4.0,-0.12583333333333335,-0.5297555555555555
65.0,4.0,-0.3878454545454546,-0.8655555555555555
66.0,4.0,0.12470422535211267,-1.14912
67.0,4.0,-0.10536363636363626,0.09520555555555563
68.0,4.0,0.24860112359550565,0.45661454545454544
69.0,4.0,0.14718125000000004,0.16933684210526315
70.0,4.0,-0.02290000000000004,0.011607547169811399
71.0,4.0,0.02727999999999998,0.42608727272727276
72.0,4.0,-0.7147307692307693,-0.7564923076923078
73.0,4.0,-0.3377549019607843,0.09592307692307699
74.0,4.0,-0.39924999999999994,-0.5857222222222221
75.0,4.0,0.1958333333333333,0.039238888888888955
76.0,4.0,0.21703409090909095,0.45800701754385964
77.0,4.0,-0.09028070175438599,-0.7705818181818183
78.0,4.0,-0.20936290322580653,-0.8229142857142857
79.0,4.0,-0.03772463768115946,0.04562105263157901
80.0,4.0,-0.5272173913043479,-0.6118399999999998
81.0,4.0,-0.09646376811594196,0.12488484848484856
82.0,4.0,0.2616627906976744,0.5599862068965518
83.0,4.0,0.02052500000000008,-0.3604205128205127
84.0,4.0,0.04815909090909097,-0.05906153846153841
85.0,4.0,0.20479113924050638,-0.07036249999999998
86.0,4.0,0.11220000000000006,0.20402962962962967
87.0,4.0,0.11340624999999996,0.29342083333333335
88.0,4.0,0.19905000000000006,-0.007400000000000018
89.0,4.0,0.03965060240963859,-0.15339999999999998
90.0,4.0,0.01970121951219513,-0.28723333333333334
91.0,4.0,0.06131818181818179,-0.2792380952380951
92.0,4.0,-0.0016034482758620877,0.15062352941176468
93.0,4.0,-0.278625,-1.0453272727272727
94.0,4.0,0.2576923076923077,0.52988
95.0,4.0,-0.076578125,0.059760000000000056
96.0,4.0,-0.0615,0.001210256410256465
97.0,4.0,0.16500694444444444,-1.0226093023255813
98.0,4.0,-0.4172254901960784,-0.3948615384615385
99.0,4.0,0.06469230769230769,-0.043378571428571405
0.0,5.0,0.2684634146341463,0.4752470588235294
1.0,5.0,0.03714285714285702,-0.09664680851063845
2.0,5.0,-0.25549019607843143,-0.19573333333333331
3.0,5.0,-0.30306666666666665,-0.8622545454545455
4.0,5.0,-0.5165000000000002,-1.8634666666666668
5.0,5.0,0.07565714285714276,-0.4785400000000002
6.0,5.0,0.05639999999999996,-0.24293333333333356
7.0,5.0,0.019636363636363573,-1.0484800000000003
8.0,5.0,0.17354761904761898,0.18225999999999992
9.0,5.0,0.1827749999999999,0.36172727272727273
10.0,5.0,-0.26221818181818196,-0.12886666666666682
11.0,5.0,-0.37863636363636377,-0.7536615384615386
12.0,5.0,0.081675,0.24909090909090903
13.0,5.0,-0.24341379310344846,-0.4417454545454547
14.0,5.0,-0.12333333333333345,-0.5576000000000001
15.0,5.0,0.017885714285714227,-0.7159483870967743
16.0,5.0,-0.06321126760563392,0.25467906976744176
17.0,5.0,0.2191463414634146,0.12488648648648636
18.0,5.0,-0.32693750000000016,-0.4068645161290323
19.0,5.0,-0.00046875000000008715,-0.11827692307692311
20.0,5.0,0.18327058823529402,0.34428307692307686
21.0,5.0,0.16160975609756095,0.08148799999999988
22.0,5.0,-0.0007878787878788962,0.15417599999999992
23.0,5.0,0.1481388888888888,0.24612957746478867
24.0,5.0,0.16389873417721515,-0.0384000000000001
25.0,5.0,-0.2337627118644069,-0.4232615384615385
26.0,5.0,-0.06240677966101703,-0.26413913043478277
27.0,5.0,-0.33452,-0.7270909090909092
28.0,5.0,0.15968831168831168,0.16219999999999987
29.0,5.0,-0.10950769230769246,0.09139999999999995
30.0,5.0,-0.01100000000000012,-0.12975483870967755
31.0,5.0,0.0227,-0.8486666666666667
32.0,5.0,-0.15542857142857144,-0.5198400000000002
33.0,5.0,-0.048444444444444436,0.008799999999999863
34.0,5.0,0.03714285714285702,-0.08837647058823547
35.0,5.0,-0.4008627450980393,-0.36880000000000007
36.0,5.0,0.14863157894736834,-0.03337872340425533
37.0,5.0,0.07820588235294114,-0.09175652173913053
38.0,5.0,-0.25171428571428583,-0.5618909090909092
39.0,5.0,0.17983132530120471,0.07835789473684197
40.0,5.0,-0.27541538461538473,0.2510933333333332
41.0,5.0,0.22855421686746988,0.30670163934426226
42.0,5.0,-0.015265822784810234,0.0874666666666666
43.0,5.0,0.19673972602739717,-0.37376842105263164
44.0,5.0,-0.7351914893617023,-0.4042000000000001
45.0,5.0,-0.18531034482758632,-1.6432000000000002
46.0,5.0,-0.398867924528302,-0.1650947368421054
47.0,5.0,-0.005815384615384754,0.4693575757575757
48.0,5.0,0.19554838709677413,0.44933333333333325
49.0,5.0,0.16389873417721515,0.33919999999999995
50.0,5.0,-0.7462727272727275,-2.9648000000000008
51.0,5.0,-0.02091176470588236,-0.4455000000000002
52.0,5.0,-0.021531250000000085,0.357304109589041
53.0,5.0,0.19579545454545452,0.4822089552238805
54.0,5.0,0.1334285714285714,0.2911418181818181
55.0,5.0,-0.7851891891891895,-2.3453000000000004
56.0,5.0,0.23446913580246911,0.3580799999999999
57.0,5.0,0.11315789473684205,0.31854999999999994
58.0,5.0,0.23215189873417716,0.08389090909090904
59.0,5.0,-0.0007878787878788962,-0.07773333333333338
60.0,5.0,0.20483146067415725,0.4957052631578947
61.0,5.0,0.08196551724137928,-0.008143589743589821
62.0,5.0,-0.06178082191780829,0.2591030303030302
63.0,5.0,0.006135593220338844,-1.4351703703703704
64.0,5.0,-0.17558139534883724,-0.652
65.0,5.0,-0.4878867924528303,-0.652
66.0,5.0,0.1200555555555555,-0.8269176470588235
67.0,5.0,-0.06960869565217404,0.008799999999999863
68.0,5.0,0.25859999999999994,0.5130947368421053
69.0,5.0,0.09816901408450697,0.18269473684210513
70.0,5.0,0.07324999999999997,0.17062857142857135
71.0,5.0,0.1186153846153845,0.45581176470588225
72.0,5.0,-0.8101714285714288,-1.1215157894736842
73.0,5.0,-0.3480000000000001,0.023165217391304324
74.0,5.0,-0.5636800000000002,-3.956000000000001
75.0,5.0,0.20705882352941168,-0.17016666666666677
76.0,5.0,0.1575,0.38778823529411754
77.0,5.0,-0.07603508771929832,-1.2302000000000004
78.0,5.0,-0.14580000000000004,-0.26329411764705885
79.0,5.0,0.02356410256410245,-0.03383225806451629
80.0,5.0,-0.4423600000000001,-0.2744000000000002
81.0,5.0,-0.07047058823529415,0.07233846153846141
82.0,5.0,0.22291764705882344,0.4306953846153846
83.0,5.0,0.033933333333333295,-0.21647272727272743
84.0,5.0,-0.03142424242424245,-0.6933
85.0,5.0,0.1575,-0.10133333333333347
86.0,5.0,0.1411935483870967,0.08431999999999991
87.0,5.0,0.08405128205128193,0.3181106382978723
88.0,5.0,0.19673972602739717,0.04119215686274496
89.0,5.0,0.08763414634146337,-0.16611764705882365
90.0,5.0,0.030097560975609745,-0.13031578947368425
91.0,5.0,0.18949367088607594,0.12894545454545442
92.0,5.0,-0.05593333333333335,0.22258823529411756
93.0,5.0,-0.1358148148148149,-1.2577333333333336
94.0,5.0,0.2660888888888889,0.52918
95.0,5.0,-0.006383561643835709,0.008799999999999863
96.0,5.0,-0.09123809523809526,0.06274285714285699
97.0,5.0,0.08528571428571417,-1.2266086956521742
98.0,5.0,-0.281921568627451,-0.44867692307692325
99.0,5.0,0.05438805970149244,0.18776666666666667
0.0,6.0,0.27603571428571433,0.3126761194029851
1.0,6.0,0.1370578313253013,-0.29364761904761894
2.0,6.0,-0.2012444444444444,-0.6263818181818182
3.0,6.0,-0.35139999999999993,-1.236275
4.0,6.0,-0.440643396226415,-1.1061214285714285
5.0,6.0,0.0419179104477612,-0.34886428571428574
6.0,6.0,0.013843243243243356,0.038161290322580685
7.0,6.0,0.03322923076923088,-0.5693157894736841
8.0,6.0,0.22900897435897444,0.14107407407407416
9.0,6.0,0.1464842105263158,0.2821833333333334
10.0,6.0,-0.3004037735849055,-0.7769727272727271
11.0,6.0,-0.36675681818181816,-0.14449090909090898
12.0,6.0,0.024939240506329223,0.14808571428571435
13.0,6.0,-0.0939904761904761,-0.38622894736842095
14.0,6.0,-0.1409360655737705,-0.23600384615384612
15.0,6.0,0.02297432432432432,-0.4836478260869564
16.0,6.0,0.006323529411764825,0.3025263157894737
17.0,6.0,0.2277714285714286,0.3421328571428571
18.0,6.0,-0.2548714285714286,-0.501203125
19.0,6.0,0.01626029411764708,-0.2147666666666667
20.0,6.0,0.219727380952381,0.4345051724137931
21.0,6.0,0.19600253164556972,0.09996833333333334
22.0,6.0,-0.02378787878787869,0.11653333333333338
23.0,6.0,0.16178987341772158,0.43516065573770496
24.0,6.0,0.17889620253164557,0.07512083333333333
25.0,6.0,-0.24471052631578952,-0.4692434782608695
26.0,6.0,-0.03684999999999989,-0.7711807692307692
27.0,6.0,-0.26693749999999994,-1.1591620689655173
28.0,6.0,0.18389480519480528,0.23138399999999998
29.0,6.0,-0.02914307692307686,-0.08425454545454532
30.0,6.0,-0.10191076923076922,-0.25317826086956513
31.0,6.0,-0.04624516129032247,-0.20593199999999984
32.0,6.0,-0.1552290322580645,-0.5170052631578946
33.0,6.0,-0.05714354838709681,-0.03991388888888885
34.0,6.0,0.06594411764705893,0.006099999999999994
35.0,6.0,-0.3646490196078431,-0.19267999999999988
36.0,6.0,0.162512676056338,-0.12132307692307681
37.0,6.0,0.08637746478873248,-0.0193846153846153
38.0,6.0,-0.17121333333333338,-0.4356333333333332
39.0,6.0,0.1907313953488372,0.0548205882352941
40.0,6.0,-0.34050161290322584,-0.10433333333333332
41.0,6.0,0.1955952380952381,0.23420819672131155
42.0,6.0,-0.02320285714285715,0.2399588235294118
43.0,6.0,0.17820270270270272,0.16200588235294117
44.0,6.0,-0.6517111111111109,-0.32519999999999993
45.0,6.0,-0.2751112903225806,-0.8931428571428571
46.0,6.0,-0.37897959183673463,-0.5145142857142856
47.0,6.0,-0.03684999999999989,0.46992
48.0,6.0,0.1962726315789474,0.4416981481481482
49.0,6.0,0.1574604938271606,0.4122096774193548
50.0,6.0,-0.5864260869565217,-1.05406
51.0,6.0,-0.07317058823529403,-1.040808
52.0,6.0,-0.11544126984126987,0.23327714285714285
53.0,6.0,0.1937670454545455,0.4659641791044776
54.0,6.0,0.15125487804878052,0.24988679245283021
55.0,6.0,-0.7349054054054054,-3.6381999999999994
56.0,6.0,0.22660843373493983,0.37052999999999997
57.0,6.0,0.10215205479452058,0.3263566666666667
58.0,6.0,0.26442784810126585,0.061316666666666776
59.0,6.0,-0.11490499999999991,-0.5092555555555555
60.0,6.0,0.2438595238095238,0.5127941176470588
61.0,6.0,0.09560153846153847,0.0576355555555556
62.0,6.0,-0.06445890410958899,0.2789352941176471
63.0,6.0,-0.1029808823529412,-2.351226923076923
64.0,6.0,-0.14024375,-1.4295333333333333
65.0,6.0,-0.33911454545454545,-0.6564999999999999
66.0,6.0,0.04830985915492957,-1.5399666666666667
67.0,6.0,-0.15266470588235298,-0.03959655172413795
68.0,6.0,0.21919111111111117,0.3503077922077923
69.0,6.0,0.1370578313253013,0.23432888888888895
70.0,6.0,0.10885942028985508,0.09178103448275861
71.0,6.0,0.06770506329113926,0.31864716981132085
72.0,6.0,-0.4502829268292683,-0.8773666666666664
73.0,6.0,-0.3254115384615385,0.017932142857142837
74.0,6.0,-0.5582469387755101,-0.9703631578947366
75.0,6.0,0.25358720930232564,-0.49437446808510627
76.0,6.0,0.22215930232558148,0.44152285714285716
77.0,6.0,-0.17416721311475408,-0.9878
78.0,6.0,-0.45109344262295076,-1.4610857142857143
79.0,6.0,-0.008921917808219156,-0.21095862068965512
80.0,6.0,-0.35139999999999993,-0.6091714285714286
81.0,6.0,-0.033423529411764644,0.1717500000000001
82.0,6.0,0.2388666666666667,0.5306583333333333
83.0,6.0,0.06035468750000002,-0.3062685714285713
84.0,6.0,-0.07072461538461525,-0.030711111111110984
85.0,6.0,0.23983749999999998,0.048393617021276654
86.0,6.0,0.13718307692307694,0.04191621621621622
87.0,6.0,0.025938961038961116,0.2974155172413794
88.0,6.0,0.18389480519480528,0.32704687500000007
89.0,6.0,0.08007108433734948,0.06954042553191499
90.0,6.0,-0.026379746835443,-0.2572410256410257
91.0,6.0,0.039794736842105334,0.1441416666666667
92.0,6.0,-0.13575106382978727,0.1441416666666667
93.0,6.0,-0.2162599999999999,-2.549642857142857
94.0,6.0,0.2448058823529412,0.5613774647887324
95.0,6.0,-0.04624516129032247,-0.006892156862745025
96.0,6.0,-0.185244262295082,-0.030711111111110984
97.0,6.0,0.16985428571428576,-0.84285625
98.0,6.0,-0.2366584905660378,-1.4210384615384613
99.0,6.0,0.06594411764705893,0.10963125000000003
0.0,7.0,0.23004761904761906,0.42029999999999995
1.0,7.0,0.17975903614457833,0.09941025641025635
2.0,7.0,-0.26257454545454545,0.04519999999999995
3.0,7.0,-0.18097959183673473,-2.3418
4.0,7.0,-0.3244654545454546,-2.2110833333333337
5.0,7.0,0.03715428571428577,-0.6777200000000002
6.0,7.0,0.1773666666666667,-0.3912800000000002
7.0,7.0,0.023200000000000123,-0.9778
8.0,7.0,0.2138380952380953,0.08681355932203381
9.0,7.0,0.16335421686746993,0.32510416666666664
10.0,7.0,-0.16070819672131137,-0.7852352941176473
11.0,7.0,-0.45237333333333324,-0.09877777777777783
12.0,7.0,0.024799999999999996,0.13044999999999993
13.0,7.0,-0.0980645161290322,-0.3508846153846155
14.0,7.0,-0.13821250000000002,-0.5686000000000001
15.0,7.0,-0.07793333333333333,-1.1217777777777778
16.0,7.0,-0.11651199999999996,0.28877142857142846
17.0,7.0,0.20857000000000006,0.31799999999999995
18.0,7.0,-0.28217333333333317,-0.3533437500000001
19.0,7.0,0.03037575757575765,-0.07171428571428581
20.0,7.0,0.1990588235294118,0.28210526315789464
21.0,7.0,0.15295813953488374,0.23076744186046502
22.0,7.0,0.03306666666666673,-0.05141666666666669
23.0,7.0,0.11845128205128212,0.41745833333333326
24.0,7.0,0.17331428571428573,0.0636031746031745
25.0,7.0,-0.13466666666666666,-0.48676
26.0,7.0,0.06390000000000008,-1.02248275862069
27.0,7.0,-0.3757833333333332,-0.6319285714285716
28.0,7.0,0.1579578947368421,0.19939130434782604
29.0,7.0,-0.021199999999999997,-0.6895
30.0,7.0,0.007647457627118698,0.10738235294117637
31.0,7.0,0.05134426229508203,-1.2570952380952383
32.0,7.0,-0.11606557377049176,-0.3439411764705883
33.0,7.0,-0.04316129032258054,0.45439999999999997
34.0,7.0,0.05942105263157898,0.24222222222222217
35.0,7.0,-0.5940682926829268,-0.22760000000000002
36.0,7.0,0.1076,0.03504255319148924
37.0,7.0,0.0034666666666667996,0.04519999999999995
38.0,7.0,-0.24216140350877174,-0.4857857142857144
39.0,7.0,0.21126829268292688,0.12057894736842095
40.0,7.0,-0.0683323076923077,-0.6197500000000002
41.0,7.0,0.15336410256410266,0.12855555555555553
42.0,7.0,0.06633142857142858,0.16170833333333332
43.0,7.0,0.11949866666666675,-0.43667213114754116
44.0,7.0,-0.610353846153846,0.0
45.0,7.0,-0.1552969696969696,-1.8329230769230773
46.0,7.0,-0.24002857142857126,-0.34605263157894733
47.0,7.0,-0.07610322580645149,0.461578947368421
48.0,7.0,0.18768181818181826,0.3304
49.0,7.0,0.13352727272727277,0.43764912280701757
50.0,7.0,-0.6452666666666665,-2.8130000000000006
51.0,7.0,-0.06246060606060592,-0.05889473684210542
52.0,7.0,-0.06512258064516131,0.3479122807017543
53.0,7.0,0.21975730337078658,0.33078749999999996
54.0,7.0,0.11748148148148158,0.18014893617021266
55.0,7.0,-0.8329230769230768,-0.5476153846153847
56.0,7.0,0.1910494117647059,0.34151724137931033
57.0,7.0,0.046880000000000074,0.40066666666666667
58.0,7.0,0.23078441558441565,0.21569999999999992
59.0,7.0,-0.06982857142857138,-0.11936956521739138
60.0,7.0,0.20837209302325585,0.4510731707317073
61.0,7.0,0.1289764705882354,0.033833333333333326
62.0,7.0,-0.09635324675324668,0.3696666666666667
63.0,7.0,-0.06982857142857138,-1.1246923076923079
64.0,7.0,-0.3615999999999999,-0.2958000000000002
65.0,7.0,-0.434542857142857,-0.8755000000000001
66.0,7.0,0.09226666666666672,-0.3640000000000001
67.0,7.0,-0.30602448979591823,-0.03436666666666676
68.0,7.0,0.20080000000000006,0.3949999999999999
69.0,7.0,0.09816103896103899,0.3814418604651163
70.0,7.0,0.09226666666666672,-0.04735714285714286
71.0,7.0,0.10134400000000005,0.382952380952381
72.0,7.0,-0.909560975609756,-1.4627777777777777
73.0,7.0,-0.3092307692307691,0.041952380952380866
74.0,7.0,-0.6091636363636362,-0.6709
75.0,7.0,0.2029658536585366,0.18456521739130424
76.0,7.0,0.17503058823529413,0.4664999999999999
77.0,7.0,0.06390000000000008,-0.3101578947368423
78.0,7.0,-0.2751492063492062,-1.108
79.0,7.0,0.11783661971830989,-0.35036
80.0,7.0,-0.1759272727272726,-0.8414000000000003
81.0,7.0,-0.03412658227848096,0.18159999999999998
82.0,7.0,0.21862727272727278,0.4383529411764705
83.0,7.0,0.13352727272727277,-0.2929583333333334
84.0,7.0,-0.011188235294117525,-0.6448235294117649
85.0,7.0,0.17975903614457833,-0.29186538461538464
86.0,7.0,0.07163636363636362,0.21031578947368415
87.0,7.0,0.056722891566265185,0.27352173913043476
88.0,7.0,0.17200000000000001,-0.06890384615384626
89.0,7.0,0.09503414634146351,-0.03691836734693878
90.0,7.0,0.022851764705882405,0.1475
91.0,7.0,0.13008888888888898,-0.09404166666666677
92.0,7.0,-0.03976727272727266,0.31799999999999995
93.0,7.0,-0.17924285714285718,-0.3238823529411766
94.0,7.0,0.19253953488372097,0.48662637362637357
95.0,7.0,-0.046602985074626735,0.2282631578947368
96.0,7.0,-0.13466666666666666,-0.015744680851063987
97.0,7.0,0.1274253521126761,-0.7476250000000001
98.0,7.0,-0.3615999999999999,-0.9921578947368422
99.0,7.0,-0.05676417910447748,-0.02300000000000013
0.0,8.0,0.26421566265060237,0.4625214285714286
1.0,8.0,0.15050632911392406,-0.06733333333333333
2.0,8.0,-0.22018181818181815,-0.5476333333333333
3.0,8.0,-0.3245394736842105,-1.6683333333333332
4.0,8.0,-0.3680115384615385,-2.3903529411764706
5.0,8.0,0.04927500000000002,-0.3320319999999999
6.0,8.0,0.10217702702702704,-0.7510937499999999
7.0,8.0,0.037117391304347845,-0.7174363636363635
8.0,8.0,0.21570240963855414,0.2642212765957447
9.0,8.0,0.13101153846153846,0.3665608695652174
10.0,8.0,-0.26476538461538457,-0.09159090909090903
11.0,8.0,-0.4240414634146343,-0.5136727272727272
12.0,8.0,0.08730400000000002,0.37645263157894737
13.0,8.0,0.033161016949152466,-0.246492857142857
14.0,8.0,-0.10406774193548401,0.0024538461538461463
15.0,8.0,-0.0017869565217391219,-0.18740833333333332
16.0,8.0,-0.0718958333333333,0.2577181818181819
17.0,8.0,0.22250609756097559,0.5168912280701754
18.0,8.0,-0.1795090909090909,-0.48738064516129015
19.0,8.0,-0.04136206896551722,0.3062333333333334
20.0,8.0,0.22503928571428572,0.34892666666666666
21.0,8.0,0.18073506493506492,-0.22489206349206337
22.0,8.0,-0.016818181818181815,-0.03683809523809514
23.0,8.0,0.2170499999999999,0.3778971428571428
24.0,8.0,0.1545883116883116,0.03324230769230769
25.0,8.0,-0.21830461538461549,-0.4569099999999999
26.0,8.0,-0.02213692307692311,-0.4324736842105262
27.0,8.0,-0.34220000000000006,-0.23505714285714285
28.0,8.0,0.17472837837837835,0.257136
29.0,8.0,-0.06986956521739128,-0.3021466666666666
30.0,8.0,-0.10333389830508488,-0.23505714285714285
31.0,8.0,0.028407462686567103,-0.45973529411764696
32.0,8.0,-0.13392758620689663,-1.2122909090909089
33.0,8.0,-0.10672631578947366,0.2909857142857143
34.0,8.0,0.066295652173913,-0.28079999999999994
35.0,8.0,-0.40185333333333334,-1.6149666666666667
36.0,8.0,0.17472837837837835,-0.007174545454545381
37.0,8.0,0.006771999999999929,0.09687179487179494
38.0,8.0,-0.15226603773584904,0.012716666666666768
39.0,8.0,0.2514653846153846,-0.15271999999999988
40.0,8.0,-0.2727758620689657,-0.1740666666666667
41.0,8.0,0.2030687499999999,0.49682857142857145
42.0,8.0,0.09259718309859155,0.24753000000000006
43.0,8.0,0.1482192307692307,-0.24312941176470584
44.0,8.0,-0.7692636363636365,-0.9212
45.0,8.0,-0.28333157894736855,-0.9648636363636361
46.0,8.0,-0.42608750000000006,-1.3152923076923075
47.0,8.0,0.03963275862068965,0.33496923076923074
48.0,8.0,0.22787419354838706,0.5025464285714286
49.0,8.0,0.15273625,0.353196
50.0,8.0,-0.4880913043478261,-2.056454545454545
51.0,8.0,0.03169857142857131,-0.5409624999999998
52.0,8.0,-0.13980476190476204,0.3131193548387097
53.0,8.0,0.19953132530120474,0.3985432432432433
54.0,8.0,0.03677411764705878,0.18615833333333337
55.0,8.0,-1.1437916666666665,0.0
56.0,8.0,0.27427558139534874,-0.0032933333333332333
57.0,8.0,0.13316249999999993,0.21902439024390244
58.0,8.0,0.16542692307692308,0.24658823529411766
59.0,8.0,-0.09053749999999999,-0.3823268292682926
60.0,8.0,0.202575294117647,0.5046906250000001
61.0,8.0,0.11177941176470582,0.046846511627907025
62.0,8.0,0.08403918918918912,0.4115243243243243
63.0,8.0,0.08165263157894727,-1.491312195121951
64.0,8.0,-0.31423750000000017,-4.1232
65.0,8.0,-0.269254347826087,-2.2019999999999995
66.0,8.0,0.030633333333333266,-0.28079999999999994
67.0,8.0,-0.24632857142857154,-0.12870499999999988
68.0,8.0,0.27054347826086955,0.40026031746031754
69.0,8.0,0.17201948051948046,0.3205512195121951
70.0,8.0,0.09503181818181819,0.01438437499999997
71.0,8.0,0.07282236842105257,0.42238431372549023
72.0,8.0,-0.8496170731707318,-2.293485714285714
73.0,8.0,-0.32792127659574477,-0.04486315789473677
74.0,8.0,-0.9065340909090911,-2.45816
75.0,8.0,0.16718915662650596,0.024845454545454605
76.0,8.0,0.14941976744186047,0.4164096774193548
77.0,8.0,-0.07159516129032256,-0.7382285714285715
78.0,8.0,-0.2431852459016395,-0.7382285714285715
79.0,8.0,-0.016237142857142957,-0.13848888888888883
80.0,8.0,-0.2567872727272728,-0.8011249999999999
81.0,8.0,0.0019538461538461263,0.32148095238095237
82.0,8.0,0.21450795454545446,0.33605588235294115
83.0,8.0,0.004534999999999928,-0.42717714285714276
84.0,8.0,-0.10784761904761918,-0.23024210526315791
85.0,8.0,0.18073506493506492,0.20712380952380957
86.0,8.0,0.10826438356164378,0.12293043478260869
87.0,8.0,0.07835599999999997,0.48768
88.0,8.0,0.12309599999999991,0.16055675675675674
89.0,8.0,0.09357922077922078,0.17422105263157897
90.0,8.0,0.01055769230769222,0.13427407407407407
91.0,8.0,0.09659615384615383,0.3367285714285715
92.0,8.0,-0.14883220338983064,-0.04792727272727259
93.0,8.0,-0.2189367346938776,-2.289327272727273
94.0,8.0,0.2594758620689655,0.5402256410256411
95.0,8.0,-0.07175671641791057,0.03195348837209304
96.0,8.0,-0.10731500000000002,-0.038224242424242445
97.0,8.0,0.08486363636363625,-0.7271393939393938
98.0,8.0,-0.36705555555555563,-0.9629652173913041
99.0,8.0,0.06424084507042244,-0.013966666666666674


==> pics/PAP_scatter/cifar100_resnet56_rate50_regression.txt <==
dataset,model,rate,a,b,r2
cifar100,resnet,50,1.7962155638454238,-0.173327010961275,0.36454495678761734


==> pics/PAP_scatter/cifar100_resnet56_rate5_regression.txt <==
dataset,model,rate,a,b,r2
cifar100,resnet,5,1.0405279292721044,-0.003026437826489335,0.8594714210960867


==> pics/PAP_scatter/cifar10_resnet110_rate10.txt <==
class,model,before,after
0.0,0.0,-0.0006707236842105348,-0.015075839653304387
1.0,0.0,0.05381916230366488,0.05885831578947366
2.0,0.0,-0.03195876288659798,-0.03699729729729731
3.0,0.0,-0.12526206896551723,-0.12359355263157892
4.0,0.0,-0.015000770925110183,-0.009866554054054013
5.0,0.0,-0.05388301886792455,-0.05201957040572796
6.0,0.0,0.025478064516129034,0.013620543478260916
7.0,0.0,0.0294983677910772,0.0416037037037037
8.0,0.0,0.049421527041357285,0.05004078389830507
9.0,0.0,0.03955223880597006,0.04060977443609028
0.0,1.0,0.008976405733186388,-0.004086409966024906
1.0,1.0,0.0665893955461294,0.07657295864262988
2.0,1.0,-0.0431186046511628,-0.049764933494558704
3.0,1.0,-0.1554664072632944,-0.13091944444444442
4.0,1.0,-0.0013722411831626703,-0.013194897959183697
5.0,1.0,-0.07696977886977888,-0.09249562043795624
6.0,1.0,0.03583552631578953,0.038861258278145655
7.0,1.0,0.042213057671381914,0.04141818181818174
8.0,1.0,0.04340485232067512,0.04489130434782609
9.0,1.0,0.0400938643702906,0.047995666305525465
0.0,2.0,0.02574612794612803,0.005642458100558589
1.0,2.0,0.04509194414607957,0.07285097192224615
2.0,2.0,-0.0451671586715867,-0.0580929095354524
3.0,2.0,-0.14128438761776568,-0.16959623149394362
4.0,2.0,-0.003279534883720892,-0.0316790193842646
5.0,2.0,-0.09537997542997537,-0.05190293742017892
6.0,2.0,0.026375601750547092,0.04015505984766048
7.0,2.0,0.05311818181818182,0.049685061315496035
8.0,2.0,0.06432142857142863,0.04893802966101688
9.0,2.0,0.026265717415115086,0.04526002166847235
0.0,3.0,0.01444956331877726,0.0036640765765765214
1.0,3.0,0.06234361702127662,0.06045231092436977
2.0,3.0,-0.03427241379310349,-0.05391045130641326
3.0,3.0,-0.13279416342412445,-0.1352953703703703
4.0,3.0,-0.009669832402234577,-0.014814140271493243
5.0,3.0,-0.09313928571428566,-0.05571625916870408
6.0,3.0,0.04239870410367174,0.03867524644030673
7.0,3.0,0.022225109170305665,0.03212674033149175
8.0,3.0,0.044305456453305324,0.024556084656084602
9.0,3.0,0.04481211146838156,0.06312908496732027
0.0,4.0,-0.01386885245901633,-0.019624149286498343
1.0,4.0,0.04868390804597708,0.06405078369905956
2.0,4.0,-0.03028490351872863,-0.04253372365339571
3.0,4.0,-0.10332786885245897,-0.12162444733420018
4.0,4.0,-0.020826775956284127,-0.0007404867256636227
5.0,4.0,-0.055725199543899595,-0.051739618138424794
6.0,4.0,0.029996781115879893,0.022511086956521775
7.0,4.0,0.04273419078242236,0.03390371179039312
8.0,4.0,0.04162276080084297,0.03928980021030503
9.0,4.0,0.037453870625662807,0.04368985200845673
0.0,5.0,0.008671193866374556,-0.0017440175631174447
1.0,5.0,0.05706426332288393,0.06204239244491083
2.0,5.0,-0.04702120141342763,-0.054674556213017776
3.0,5.0,-0.1398212435233161,-0.10377981651376138
4.0,5.0,-0.009514650388457325,-0.025283257918552064
5.0,5.0,-0.06381630434782606,-0.06794038461538462
6.0,5.0,0.025192077087794442,0.018136796536796566
7.0,5.0,0.036798181818181744,0.04264104803493452
8.0,5.0,0.052534394904458555,0.0364135021097047
9.0,5.0,0.04148227848101266,0.06024102564102567
0.0,6.0,-0.00504635761589405,-0.03246980920314253
1.0,6.0,0.06336621196222454,0.07145550847457634
2.0,6.0,-0.03390221187427242,-0.0635095348837209
3.0,6.0,-0.12366321243523315,-0.09559442970822278
4.0,6.0,-0.0008854282536152083,-0.0008869565217391293
5.0,6.0,-0.06571158392434986,-0.06891927272727272
6.0,6.0,0.016476190476190398,0.031053579175704994
7.0,6.0,0.03428196721311478,0.028290470974808347
8.0,6.0,0.051368085106382994,0.05135714285714291
9.0,6.0,0.0316804232804232,0.046273311897106185
0.0,7.0,0.0148134948096885,-0.003987111622554633
1.0,7.0,0.06982849519743854,0.08567148936170223
2.0,7.0,-0.05878810679611658,-0.05280096153846153
3.0,7.0,-0.16014891891891894,-0.16676795580110493
4.0,7.0,-0.004346964490263473,-0.002404651162790675
5.0,7.0,-0.09272850000000009,-0.08695874673629239
6.0,7.0,0.020816251354279478,0.03425534729878723
7.0,7.0,0.0546408685968819,0.03701456953642385
8.0,7.0,0.07169403470715834,0.062325641025641115
9.0,7.0,0.034966305525460394,0.03608311688311697
0.0,8.0,-0.0003781045751634804,-0.0059312157721796484
1.0,8.0,0.0600442468619246,0.05421214659685872
2.0,8.0,-0.022552528735632196,-0.03501118881118879
3.0,8.0,-0.13082364341085276,-0.11233596837944657
4.0,8.0,-0.017064505494505555,-0.004086725663716812
5.0,8.0,-0.07403392857142867,-0.058844444444444415
6.0,8.0,0.038109100758396464,0.01307066521264996
7.0,8.0,0.039165054945054914,0.0390812705366923
8.0,8.0,0.04232640509013783,0.038387062566277816
9.0,8.0,0.03302411575562699,0.04066994652406415
0.0,9.0,-0.0035737704918032604,-0.02359253567508223
1.0,9.0,0.06300312825860273,0.07228474576271192
2.0,9.0,-0.03999417249417257,-0.06097819460726844
3.0,9.0,-0.11528994845360832,-0.11960209424083766
4.0,9.0,-0.02673595505617974,-0.016067657142857156
5.0,9.0,-0.06567938021454121,-0.047563636363636336
6.0,9.0,0.029284164859002194,0.02778789878987898
7.0,9.0,0.037973568281938284,0.04249318681318681
8.0,9.0,0.05001059322033899,0.038161702127659555
9.0,9.0,0.03923322683706071,0.053746623794212245


==> pics/PAP_scatter/cifar10_resnet110_rate10_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet110,10,0.9701829996270576,-0.00031969658044048643,0.9394628040023849


==> pics/PAP_scatter/cifar10_resnet110_rate20.txt <==
class,model,before,after
0.0,0.0,-0.0006707236842105348,-0.03760728476821182
1.0,0.0,0.05381916230366488,0.06849652631578947
2.0,0.0,-0.03195876288659798,-0.030457090464547615
3.0,0.0,-0.12526206896551723,-0.14785569272976679
4.0,0.0,-0.015000770925110183,-0.01751121281464524
5.0,0.0,-0.05388301886792455,-0.05957368421052627
6.0,0.0,0.025478064516129034,0.0237784922394679
7.0,0.0,0.0294983677910772,0.052730888888888966
8.0,0.0,0.049421527041357285,0.051293736730361014
9.0,0.0,0.03955223880597006,0.052954098360655726
0.0,1.0,0.008976405733186388,-0.005450921658986091
1.0,1.0,0.0665893955461294,0.08658916309012883
2.0,1.0,-0.0431186046511628,-0.059644099378881994
3.0,1.0,-0.1554664072632944,-0.14973177842565588
4.0,1.0,-0.0013722411831626703,-0.01226964078794892
5.0,1.0,-0.07696977886977888,-0.10622816020025022
6.0,1.0,0.03583552631578953,0.052005679287305116
7.0,1.0,0.042213057671381914,0.03083633295838025
8.0,1.0,0.04340485232067512,0.0470356223175966
9.0,1.0,0.0400938643702906,0.05801664816870147
0.0,2.0,0.02574612794612803,-0.02096109839816932
1.0,2.0,0.04509194414607957,0.0933756906077348
2.0,2.0,-0.0451671586715867,-0.0575786163522012
3.0,2.0,-0.14128438761776568,-0.1959623733719248
4.0,2.0,-0.003279534883720892,-0.013999999999999922
5.0,2.0,-0.09537997542997537,-0.07874675324675326
6.0,2.0,0.026375601750547092,0.03648802736602055
7.0,2.0,0.05311818181818182,0.05581703107019564
8.0,2.0,0.06432142857142863,0.06262057877813514
9.0,2.0,0.026265717415115086,0.054090401785714295
0.0,3.0,0.01444956331877726,-0.017377866972477087
1.0,3.0,0.06234361702127662,0.07715212765957438
2.0,3.0,-0.03427241379310349,-0.061253164556962066
3.0,3.0,-0.13279416342412445,-0.16173011363636364
4.0,3.0,-0.009669832402234577,-0.014450887573964582
5.0,3.0,-0.09313928571428566,-0.0928392181588903
6.0,3.0,0.04239870410367174,0.043629032258064415
7.0,3.0,0.022225109170305665,0.04328043230944256
8.0,3.0,0.044305456453305324,0.057937029063509074
9.0,3.0,0.04481211146838156,0.06595298672566373
0.0,4.0,-0.01386885245901633,-0.035713968957871364
1.0,4.0,0.04868390804597708,0.06429738219895287
2.0,4.0,-0.03028490351872863,-0.060870503597122295
3.0,4.0,-0.10332786885245897,-0.11599729364005416
4.0,4.0,-0.020826775956284127,-0.013262387387387404
5.0,4.0,-0.055725199543899595,-0.05959999999999996
6.0,4.0,0.029996781115879893,0.02850762527233118
7.0,4.0,0.04273419078242236,0.04081194690265482
8.0,4.0,0.04162276080084297,0.048207043756670266
9.0,4.0,0.037453870625662807,0.06400107181136115
0.0,5.0,0.008671193866374556,-0.04506171874999993
1.0,5.0,0.05706426332288393,0.07682035864978908
2.0,5.0,-0.04702120141342763,-0.05427161997563941
3.0,5.0,-0.1398212435233161,-0.12619622377622372
4.0,5.0,-0.009514650388457325,-0.006194399999999913
5.0,5.0,-0.06381630434782606,-0.053727238805970065
6.0,5.0,0.025192077087794442,0.01437310647639965
7.0,5.0,0.036798181818181744,0.03568444687842286
8.0,5.0,0.052534394904458555,0.052528969957081624
9.0,5.0,0.04148227848101266,0.06069278017241382
0.0,6.0,-0.00504635761589405,-0.04161049107142844
1.0,6.0,0.06336621196222454,0.08179268292682935
2.0,6.0,-0.03390221187427242,-0.03304770531400957
3.0,6.0,-0.12366321243523315,-0.10992349726775942
4.0,6.0,-0.0008854282536152083,-0.004041618497109792
5.0,6.0,-0.06571158392434986,-0.07860744810744798
6.0,6.0,0.016476190476190398,0.024222466960352525
7.0,6.0,0.03428196721311478,0.027007717750826988
8.0,6.0,0.051368085106382994,0.0403173076923077
9.0,6.0,0.0316804232804232,0.0560570032573291
0.0,7.0,0.0148134948096885,-0.014640371229698364
1.0,7.0,0.06982849519743854,0.08333514689880302
2.0,7.0,-0.05878810679611658,-0.04090384615384614
3.0,7.0,-0.16014891891891894,-0.14806686046511627
4.0,7.0,-0.004346964490263473,-0.008928571428571503
5.0,7.0,-0.09272850000000009,-0.08388496143958872
6.0,7.0,0.020816251354279478,0.03697486033519555
7.0,7.0,0.0546408685968819,0.013486990950226228
8.0,7.0,0.07169403470715834,0.06028019586507074
9.0,7.0,0.034966305525460394,0.046329670329670294
0.0,8.0,-0.0003781045751634804,-0.020881797752809045
1.0,8.0,0.0600442468619246,0.06261649048625792
2.0,8.0,-0.022552528735632196,-0.0634238036809816
3.0,8.0,-0.13082364341085276,-0.1357204951856946
4.0,8.0,-0.017064505494505555,0.013836321839080484
5.0,8.0,-0.07403392857142867,-0.05823003663003663
6.0,8.0,0.038109100758396464,0.02745142857142858
7.0,8.0,0.039165054945054914,0.03701066666666665
8.0,8.0,0.04232640509013783,0.03581709401709399
9.0,8.0,0.03302411575562699,0.05852065573770489
0.0,9.0,-0.0035737704918032604,-0.029281959910913098
1.0,9.0,0.06300312825860273,0.08546142401700316
2.0,9.0,-0.03999417249417257,-0.033265093167701945
3.0,9.0,-0.11528994845360832,-0.130133695652174
4.0,9.0,-0.02673595505617974,-0.019454842473745664
5.0,9.0,-0.06567938021454121,-0.07841668711656442
6.0,9.0,0.029284164859002194,0.02851899012074645
7.0,9.0,0.037973568281938284,0.040697550111358546
8.0,9.0,0.05001059322033899,0.038234334763948497
9.0,9.0,0.03923322683706071,0.054388877005347586


==> pics/PAP_scatter/cifar10_resnet110_rate20_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet110,20,1.0765811764794708,-0.001051220677635576,0.9202259500752865


==> pics/PAP_scatter/cifar10_resnet110_rate4.txt <==
class,model,before,after
0.0,0.0,-0.0006707236842105348,-0.014000433369447373
1.0,0.0,0.05381916230366488,0.05058482328482333
2.0,0.0,-0.03195876288659798,-0.0339491329479769
3.0,0.0,-0.12526206896551723,-0.11903567839195983
4.0,0.0,-0.015000770925110183,-8.494983277586768e-05
5.0,0.0,-0.05388301886792455,-0.05662685512367491
6.0,0.0,0.025478064516129034,0.0301452025586354
7.0,0.0,0.0294983677910772,0.036113174946004356
8.0,0.0,0.049421527041357285,0.03751687763713077
9.0,0.0,0.03955223880597006,0.04220172043010749
0.0,1.0,0.008976405733186388,0.009207048458149845
1.0,1.0,0.0665893955461294,0.06603220696937705
2.0,1.0,-0.0431186046511628,-0.027885064177362848
3.0,1.0,-0.1554664072632944,-0.16676376440460944
4.0,1.0,-0.0013722411831626703,-0.008343679458239227
5.0,1.0,-0.07696977886977888,-0.08756410256410253
6.0,1.0,0.03583552631578953,0.0424319912948858
7.0,1.0,0.042213057671381914,0.0462500000000001
8.0,1.0,0.04340485232067512,0.04328467153284678
9.0,1.0,0.0400938643702906,0.042312030075187995
0.0,2.0,0.02574612794612803,0.003310154525386259
1.0,2.0,0.04509194414607957,0.07349817792068597
2.0,2.0,-0.0451671586715867,-0.07476539833531508
3.0,2.0,-0.14128438761776568,-0.1571970548862115
4.0,2.0,-0.003279534883720892,-0.0043845183486239175
5.0,2.0,-0.09537997542997537,-0.06657933168316835
6.0,2.0,0.026375601750547092,0.04210617420066143
7.0,2.0,0.05311818181818182,0.04539302587176602
8.0,2.0,0.06432142857142863,0.05116645569620244
9.0,2.0,0.026265717415115086,0.04290393013100437
0.0,3.0,0.01444956331877726,0.015277287761852162
1.0,3.0,0.06234361702127662,0.05411571729957796
2.0,3.0,-0.03427241379310349,-0.03785974178403764
3.0,3.0,-0.13279416342412445,-0.15772432082794316
4.0,3.0,-0.009669832402234577,-0.013237556053811704
5.0,3.0,-0.09313928571428566,-0.07366342364532022
6.0,3.0,0.04239870410367174,0.05114781659388637
7.0,3.0,0.022225109170305665,0.038952585258525824
8.0,3.0,0.044305456453305324,0.0391165611814346
9.0,3.0,0.04481211146838156,0.044408602150537636
0.0,4.0,-0.01386885245901633,-0.012633152173913066
1.0,4.0,0.04868390804597708,0.057928467153284674
2.0,4.0,-0.03028490351872863,-0.0425922462941848
3.0,4.0,-0.10332786885245897,-0.09609280397022345
4.0,4.0,-0.020826775956284127,-0.022263894967177348
5.0,4.0,-0.055725199543899595,-0.04774488836662749
6.0,4.0,0.029996781115879893,0.029529354838709606
7.0,4.0,0.04273419078242236,0.038381847475832405
8.0,4.0,0.04162276080084297,0.034056066945606644
9.0,4.0,0.037453870625662807,0.03820105820105811
0.0,5.0,0.008671193866374556,-0.0029262008733624716
1.0,5.0,0.05706426332288393,0.05292423924449108
2.0,5.0,-0.04702120141342763,-0.046585255648038
3.0,5.0,-0.1398212435233161,-0.12724464285714276
4.0,5.0,-0.009514650388457325,-0.012061247216035596
5.0,5.0,-0.06381630434782606,-0.04319493975903607
6.0,5.0,0.025192077087794442,0.0323903225806452
7.0,5.0,0.036798181818181744,0.03713175457481168
8.0,5.0,0.052534394904458555,0.040778936170212804
9.0,5.0,0.04148227848101266,0.037421007502679536
0.0,6.0,-0.00504635761589405,-0.015580536912751729
1.0,6.0,0.06336621196222454,0.027488958990536275
2.0,6.0,-0.03390221187427242,-0.04292165898617509
3.0,6.0,-0.12366321243523315,-0.11573630573248417
4.0,6.0,-0.0008854282536152083,0.0012745762711863767
5.0,6.0,-0.06571158392434986,-0.045627427184466
6.0,6.0,0.016476190476190398,0.03538733905579393
7.0,6.0,0.03428196721311478,0.0327124039517014
8.0,6.0,0.051368085106382994,0.04433831376734261
9.0,6.0,0.0316804232804232,0.05204550379198264
0.0,7.0,0.0148134948096885,-0.007005701254275896
1.0,7.0,0.06982849519743854,0.06507177848775292
2.0,7.0,-0.05878810679611658,-0.044655769230769124
3.0,7.0,-0.16014891891891894,-0.17323085106382974
4.0,7.0,-0.004346964490263473,-0.0070949037372593
5.0,7.0,-0.09272850000000009,-0.05592101265822779
6.0,7.0,0.020816251354279478,0.03335560439560445
7.0,7.0,0.0546408685968819,0.04269106945975747
8.0,7.0,0.07169403470715834,0.057038023630504836
9.0,7.0,0.034966305525460394,0.04412827735644641
0.0,8.0,-0.0003781045751634804,-0.011440933767643859
1.0,8.0,0.0600442468619246,0.05273605870020966
2.0,8.0,-0.022552528735632196,-0.030494785631518005
3.0,8.0,-0.13082364341085276,-0.12173502538071068
4.0,8.0,-0.017064505494505555,-0.004979356270810148
5.0,8.0,-0.07403392857142867,-0.061432138590203036
6.0,8.0,0.038109100758396464,0.02627761033369215
7.0,8.0,0.039165054945054914,0.046841984732824464
8.0,8.0,0.04232640509013783,0.03876178343949047
9.0,8.0,0.03302411575562699,0.03705327604726101
0.0,9.0,-0.0035737704918032604,-0.00676291891891895
1.0,9.0,0.06300312825860273,0.06631522419186656
2.0,9.0,-0.03999417249417257,-0.04602753456221201
3.0,9.0,-0.11528994845360832,-0.12644670967741925
4.0,9.0,-0.02673595505617974,-0.009092808988763978
5.0,9.0,-0.06567938021454121,-0.06083816425120768
6.0,9.0,0.029284164859002194,0.02941559432933485
7.0,9.0,0.037973568281938284,0.037016849015317314
8.0,9.0,0.05001059322033899,0.04211490486257926
9.0,9.0,0.03923322683706071,0.0408351753453773


==> pics/PAP_scatter/cifar10_resnet110_rate4_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet110,4,0.9704684147797165,8.039673340897455e-05,0.9573947249157031


==> pics/PAP_scatter/cifar10_resnet110_rate5.txt <==
class,model,before,after
0.0,0.0,-0.0006707236842105348,-0.015834590517241377
1.0,0.0,0.05381916230366488,0.0537346875
2.0,0.0,-0.03195876288659798,-0.0379334482758621
3.0,0.0,-0.12526206896551723,-0.10449423076923083
4.0,0.0,-0.015000770925110183,-0.02497740863787373
5.0,0.0,-0.05388301886792455,-0.038749467455621286
6.0,0.0,0.025478064516129034,0.025461563169164862
7.0,0.0,0.0294983677910772,0.033603455723542106
8.0,0.0,0.049421527041357285,0.04714490445859875
9.0,0.0,0.03955223880597006,0.03601961414790991
0.0,1.0,0.008976405733186388,0.0029124999999999707
1.0,1.0,0.0665893955461294,0.0761846560846561
2.0,1.0,-0.0431186046511628,-0.035406941176470544
3.0,1.0,-0.1554664072632944,-0.16392214941022273
4.0,1.0,-0.0013722411831626703,-0.001991827468785436
5.0,1.0,-0.07696977886977888,-0.08541990231990226
6.0,1.0,0.03583552631578953,0.03586904500548845
7.0,1.0,0.042213057671381914,0.051229515418502194
8.0,1.0,0.04340485232067512,0.045666456361724526
9.0,1.0,0.0400938643702906,0.03182910848549948
0.0,2.0,0.02574612794612803,-0.0017235033259423312
1.0,2.0,0.04509194414607957,0.07310149892933619
2.0,2.0,-0.0451671586715867,-0.051545389221556916
3.0,2.0,-0.14128438761776568,-0.16576382699868936
4.0,2.0,-0.003279534883720892,-0.0002789413118527328
5.0,2.0,-0.09537997542997537,-0.06163985148514859
6.0,2.0,0.026375601750547092,0.03483902976846744
7.0,2.0,0.05311818181818182,0.036779051819184075
8.0,2.0,0.06432142857142863,0.054377239199157004
9.0,2.0,0.026265717415115086,0.039266017316017296
0.0,3.0,0.01444956331877726,0.010222722159730005
1.0,3.0,0.06234361702127662,0.05880757894736834
2.0,3.0,-0.03427241379310349,-0.048113207547169884
3.0,3.0,-0.13279416342412445,-0.138775
4.0,3.0,-0.009669832402234577,-0.005905405405405423
5.0,3.0,-0.09313928571428566,-0.06806280193236719
6.0,3.0,0.04239870410367174,0.044684598698481556
7.0,3.0,0.022225109170305665,0.03119824368825461
8.0,3.0,0.044305456453305324,0.029890220820189252
9.0,3.0,0.04481211146838156,0.049279314040728786
0.0,4.0,-0.01386885245901633,-0.005223939064200245
1.0,4.0,0.04868390804597708,0.06112803347280333
2.0,4.0,-0.03028490351872863,-0.03480000000000004
3.0,4.0,-0.10332786885245897,-0.11829213483146074
4.0,4.0,-0.020826775956284127,-0.02303521594684395
5.0,4.0,-0.055725199543899595,-0.05917345971563992
6.0,4.0,0.029996781115879893,0.030919268030139908
7.0,4.0,0.04273419078242236,0.04157499999999993
8.0,4.0,0.04162276080084297,0.041026050420168055
9.0,4.0,0.037453870625662807,0.03781310782241011
0.0,5.0,0.008671193866374556,-0.005112934782608713
1.0,5.0,0.05706426332288393,0.05150010460251048
2.0,5.0,-0.04702120141342763,-0.04271181286549708
3.0,5.0,-0.1398212435233161,-0.1401656527249684
4.0,5.0,-0.009514650388457325,-0.011783820224719146
5.0,5.0,-0.06381630434782606,-0.03513580097087376
6.0,5.0,0.025192077087794442,0.027876129032258088
7.0,5.0,0.036798181818181744,0.03702286023835314
8.0,5.0,0.052534394904458555,0.046274234424498364
9.0,5.0,0.04148227848101266,0.0407486631016043
0.0,6.0,-0.00504635761589405,-0.013996026490066187
1.0,6.0,0.06336621196222454,0.040508210526315855
2.0,6.0,-0.03390221187427242,-0.051346251441753095
3.0,6.0,-0.12366321243523315,-0.10864507042253523
4.0,6.0,-0.0008854282536152083,-0.0010370786516853783
5.0,6.0,-0.06571158392434986,-0.04481378476420792
6.0,6.0,0.016476190476190398,0.033885378868730005
7.0,6.0,0.03428196721311478,0.032734924078091095
8.0,6.0,0.051368085106382994,0.04003244962884411
9.0,6.0,0.0316804232804232,0.04497078410311496
0.0,7.0,0.0148134948096885,0.010109027777777842
1.0,7.0,0.06982849519743854,0.05797336152219876
2.0,7.0,-0.05878810679611658,-0.05196014492753617
3.0,7.0,-0.16014891891891894,-0.15116273458445026
4.0,7.0,-0.004346964490263473,-0.015102181400688825
5.0,7.0,-0.09272850000000009,-0.06753464858199748
6.0,7.0,0.020816251354279478,0.03572205240174672
7.0,7.0,0.0546408685968819,0.044403311258278136
8.0,7.0,0.07169403470715834,0.050477170418006485
9.0,7.0,0.034966305525460394,0.0429710610932476
0.0,8.0,-0.0003781045751634804,-0.00539039301310044
1.0,8.0,0.0600442468619246,0.06121710114702816
2.0,8.0,-0.022552528735632196,-0.03034366197183097
3.0,8.0,-0.13082364341085276,-0.1263098591549295
4.0,8.0,-0.017064505494505555,-0.012778761061946895
5.0,8.0,-0.07403392857142867,-0.05700691299165669
6.0,8.0,0.038109100758396464,0.02515555555555556
7.0,8.0,0.039165054945054914,0.03425249457700656
8.0,8.0,0.04232640509013783,0.033426526315789476
9.0,8.0,0.03302411575562699,0.04672000000000005
0.0,9.0,-0.0035737704918032604,-0.009309090909090934
1.0,9.0,0.06300312825860273,0.06344874999999998
2.0,9.0,-0.03999417249417257,-0.05355432525951552
3.0,9.0,-0.11528994845360832,-0.1083395348837209
4.0,9.0,-0.02673595505617974,-0.012841657334826364
5.0,9.0,-0.06567938021454121,-0.04544258373205739
6.0,9.0,0.029284164859002194,0.041779310344827555
7.0,9.0,0.037973568281938284,0.02255294117647065
8.0,9.0,0.05001059322033899,0.03143220338983058
9.0,9.0,0.03923322683706071,0.041015682062298595


==> pics/PAP_scatter/cifar10_resnet110_rate50.txt <==
class,model,before,after
0.0,0.0,-0.0006707236842105348,-0.0468765606595996
1.0,0.0,0.05381916230366488,0.09046330472103001
2.0,0.0,-0.03195876288659798,-0.08991907356948231
3.0,0.0,-0.12526206896551723,-0.1784866666666667
4.0,0.0,-0.015000770925110183,-0.018406818181818177
5.0,0.0,-0.05388301886792455,-0.07061871657754024
6.0,0.0,0.025478064516129034,0.009813620885357458
7.0,0.0,0.0294983677910772,0.04236752336448592
8.0,0.0,0.049421527041357285,0.10163638392857144
9.0,0.0,0.03955223880597006,0.0809045766590389
0.0,1.0,0.008976405733186388,-0.008008248730964382
1.0,1.0,0.0665893955461294,0.13055769230769235
2.0,1.0,-0.0431186046511628,-0.15782038123167147
3.0,1.0,-0.1554664072632944,-0.20970181219110381
4.0,1.0,-0.0013722411831626703,-0.03968445945945948
5.0,1.0,-0.07696977886977888,-0.10759463276836155
6.0,1.0,0.03583552631578953,0.032344827586206965
7.0,1.0,0.042213057671381914,0.05685341614906837
8.0,1.0,0.04340485232067512,0.08443862612612614
9.0,1.0,0.0400938643702906,0.09790258215962447
0.0,2.0,0.02574612794612803,-0.03921290322580649
1.0,2.0,0.04509194414607957,0.1362563986409966
2.0,2.0,-0.0451671586715867,-0.1337658841940532
3.0,2.0,-0.14128438761776568,-0.23031102514506765
4.0,2.0,-0.003279534883720892,-0.03556088888888888
5.0,2.0,-0.09537997542997537,-0.15331393939393945
6.0,2.0,0.026375601750547092,0.041741796407185616
7.0,2.0,0.05311818181818182,0.011316915422885631
8.0,2.0,0.06432142857142863,0.11117636363636367
9.0,2.0,0.026265717415115086,0.11896262135922334
0.0,3.0,0.01444956331877726,-0.01977836185819061
1.0,3.0,0.06234361702127662,0.1101469162995595
2.0,3.0,-0.03427241379310349,-0.09734593796159524
3.0,3.0,-0.13279416342412445,-0.23750307941653154
4.0,3.0,-0.009669832402234577,-0.015392226613965651
5.0,3.0,-0.09313928571428566,-0.09940470756062755
6.0,3.0,0.04239870410367174,0.010439835487661621
7.0,3.0,0.022225109170305665,0.05162034104750305
8.0,3.0,0.044305456453305324,0.09911506696428578
9.0,3.0,0.04481211146838156,0.07862947131608551
0.0,4.0,-0.01386885245901633,-0.02055729794933652
1.0,4.0,0.04868390804597708,0.10368690987124458
2.0,4.0,-0.03028490351872863,-0.13612119565217387
3.0,4.0,-0.10332786885245897,-0.129889592760181
4.0,4.0,-0.020826775956284127,-0.029336272040302303
5.0,4.0,-0.055725199543899595,-0.09409596774193549
6.0,4.0,0.029996781115879893,0.035332558139534835
7.0,4.0,0.04273419078242236,0.03557976470588229
8.0,4.0,0.04162276080084297,0.06481298701298695
9.0,4.0,0.037453870625662807,0.09012721088435367
0.0,5.0,0.008671193866374556,-0.03242848699763596
1.0,5.0,0.05706426332288393,0.1128360086767896
2.0,5.0,-0.04702120141342763,-0.10386666666666662
3.0,5.0,-0.1398212435233161,-0.0951335443037975
4.0,5.0,-0.009514650388457325,-0.056005289052890525
5.0,5.0,-0.06381630434782606,-0.06413605706874184
6.0,5.0,0.025192077087794442,0.00708255945639871
7.0,5.0,0.036798181818181744,0.025773488372093034
8.0,5.0,0.052534394904458555,0.06383615384615386
9.0,5.0,0.04148227848101266,0.07593904867256644
0.0,6.0,-0.00504635761589405,-0.04914257309941517
1.0,6.0,0.06336621196222454,0.09866147986942332
2.0,6.0,-0.03390221187427242,-0.07982794326241135
3.0,6.0,-0.12366321243523315,-0.1599640791476408
4.0,6.0,-0.0008854282536152083,-0.03547413572343148
5.0,6.0,-0.06571158392434986,-0.07768113456464378
6.0,6.0,0.016476190476190398,0.03430847651775485
7.0,6.0,0.03428196721311478,0.03555808736717828
8.0,6.0,0.051368085106382994,0.08728234636871512
9.0,6.0,0.0316804232804232,0.06890980834272832
0.0,7.0,0.0148134948096885,-0.01917547892720314
1.0,7.0,0.06982849519743854,0.14162262443438908
2.0,7.0,-0.05878810679611658,-0.11900490797546011
3.0,7.0,-0.16014891891891894,-0.20194637681159416
4.0,7.0,-0.004346964490263473,-0.06157869507323569
5.0,7.0,-0.09272850000000009,-0.10068023255813965
6.0,7.0,0.020816251354279478,0.04471343638525555
7.0,7.0,0.0546408685968819,-0.002117412935323433
8.0,7.0,0.07169403470715834,0.1046886075949367
9.0,7.0,0.034966305525460394,0.0781518518518518
0.0,8.0,-0.0003781045751634804,-0.03138997584541065
1.0,8.0,0.0600442468619246,0.09612897297297292
2.0,8.0,-0.022552528735632196,-0.09950287356321852
3.0,8.0,-0.13082364341085276,-0.17976555386949933
4.0,8.0,-0.017064505494505555,-0.036218641975308746
5.0,8.0,-0.07403392857142867,-0.06857510148849809
6.0,8.0,0.038109100758396464,0.0481439482961221
7.0,8.0,0.039165054945054914,0.033017370892018755
8.0,8.0,0.04232640509013783,0.07076559020044539
9.0,8.0,0.03302411575562699,0.08171732729331821
0.0,9.0,-0.0035737704918032604,-0.05589521586931158
1.0,9.0,0.06300312825860273,0.11490371584699446
2.0,9.0,-0.03999417249417257,-0.03193476394849787
3.0,9.0,-0.11528994845360832,-0.2138865168539326
4.0,9.0,-0.02673595505617974,-0.028426092544987156
5.0,9.0,-0.06567938021454121,-0.11014333333333338
6.0,9.0,0.029284164859002194,0.04200023446658849
7.0,9.0,0.037973568281938284,0.03515539906103286
8.0,9.0,0.05001059322033899,0.0643805280528053
9.0,9.0,0.03923322683706071,0.08879537767756482


==> pics/PAP_scatter/cifar10_resnet110_rate50_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet110,50,1.468872870951268,-0.0050384864676617765,0.8536692676598857


==> pics/PAP_scatter/cifar10_resnet110_rate5_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet110,5,0.9486285796599445,9.814019177565268e-06,0.9582803586341226


==> pics/PAP_scatter/cifar10_resnet20_rate10.txt <==
class,model,before,after
0.0,0.0,-0.004896280087527341,-0.026187793952967553
1.0,0.0,0.06571642411642416,0.07493425238600215
2.0,0.0,-0.025182201405152187,-0.052239390243902416
3.0,0.0,-0.13144941785252268,-0.11424854227405247
4.0,0.0,-0.01925764966740571,-0.025643750000000083
5.0,0.0,-0.056146650998824876,-0.08628113440197296
6.0,0.0,0.009233986928104525,0.008805993340732447
7.0,0.0,0.03298725274725271,0.0534393905191873
8.0,0.0,0.051068810289389026,0.05002277121374863
9.0,0.0,0.046396577540106974,0.07118736141906874
0.0,1.0,0.0024366013071895607,-0.010863333333333319
1.0,1.0,0.059121874999999977,0.07117515923566876
2.0,1.0,-0.03847453271028038,-0.051930816077953745
3.0,1.0,-0.14647859007832903,-0.12846793478260873
4.0,1.0,-0.03257330367074525,-0.037008391608391644
5.0,1.0,-0.048526586826347216,-0.05971910112359554
6.0,1.0,0.030277108433735014,0.027490301003344444
7.0,1.0,0.028233223684210555,0.030712457912457875
8.0,1.0,0.04431721224920808,0.04940897435897426
9.0,1.0,0.06465955176093921,0.06627207792207791
0.0,2.0,-0.022549019607843102,-0.02399140271493201
1.0,2.0,0.058654205607476584,0.07001791044776128
2.0,2.0,-0.053378984651711925,-0.07720370828182942
3.0,2.0,-0.1017689243027889,-0.09584645892351262
4.0,2.0,-0.01082392026578079,-0.015048236632536885
5.0,2.0,-0.060623655913978544,-0.10064403444034441
6.0,2.0,0.026127018299246515,0.036721612541993284
7.0,2.0,0.03483097055616135,0.05565815279361462
8.0,2.0,0.04424654622741763,0.04494968287526431
9.0,2.0,0.05228326180257511,0.062245324532453336
0.0,3.0,-0.0004123620309051152,-0.03507865921787711
1.0,3.0,0.05917184873949584,0.07019133192389006
2.0,3.0,-0.029426792009400654,-0.06987654320987652
3.0,3.0,-0.10957129750982969,-0.1005213986013987
4.0,3.0,-0.03063094713656394,-0.02258800000000009
5.0,3.0,-0.08287715674362094,-0.08457264957264957
6.0,3.0,0.025117794759825313,0.03614822222222215
7.0,3.0,0.0369595860566449,0.04341444695259592
8.0,3.0,0.04961738672286613,0.05682543103448276
9.0,3.0,0.047790588235294106,0.063467175572519
0.0,4.0,-0.0011983606557376826,-0.024572333333333248
1.0,4.0,0.05682724425887274,0.07400010559662097
2.0,4.0,-0.05985058823529405,-0.04401320754716973
3.0,4.0,-0.12222328244274802,-0.1441022696929239
4.0,4.0,-0.021166850828729235,-0.007020186697782953
5.0,4.0,-0.051056338028168995,-0.06030199999999995
6.0,4.0,0.029297790055248706,0.009225999999999963
7.0,4.0,0.047108839779005596,0.038545973154362374
8.0,4.0,0.04006190476190485,0.04715374732334049
9.0,4.0,0.05272591006423985,0.0682108196721312
0.0,5.0,0.0005115973741794943,-0.030809954751131262
1.0,5.0,0.055839874739039674,0.07679286474973367
2.0,5.0,-0.030757441860465026,-0.0675049504950495
3.0,5.0,-0.09435364321608036,-0.0991341127922971
4.0,5.0,-0.027142231947483546,-0.0017281105990784066
5.0,5.0,-0.05646234067207412,-0.07482771084337354
6.0,5.0,0.02182996742671013,0.016092105263157856
7.0,5.0,0.028987567567567655,0.0466692825112107
8.0,5.0,0.04177868504772006,0.038379999999999914
9.0,5.0,0.037313504823151204,0.058837912087912024
0.0,6.0,-0.010445414847161622,-0.05165016949152538
1.0,6.0,0.05338912133891207,0.07084127659574477
2.0,6.0,-0.04392452830188682,-0.06244499381953019
3.0,6.0,-0.12430217669654291,-0.11283093922651934
4.0,6.0,-0.01520177383592019,-0.02287931034482758
5.0,6.0,-0.05467768595041326,-0.06676642335766426
6.0,6.0,0.014399999999999946,0.04391768631813125
7.0,6.0,0.044201312910284396,0.05074195725534314
8.0,6.0,0.049239199157007356,0.05008705882352941
9.0,6.0,0.056638619201725936,0.06016633663366344
0.0,7.0,-0.00151028446389503,-0.03315475113122176
1.0,7.0,0.060178616352201175,0.0849980789754536
2.0,7.0,-0.0405640903686089,-0.04610362953692112
3.0,7.0,-0.12137532133676103,-0.1489338912133891
4.0,7.0,-0.019655813953488446,-0.01960799059929496
5.0,7.0,-0.07186289752650181,-0.08329033877038897
6.0,7.0,0.025619088937093193,0.022253897550111326
7.0,7.0,0.04114493392070476,0.04879634703196344
8.0,7.0,0.053796595744680785,0.05616463022508034
9.0,7.0,0.042306709265175664,0.0668401746724891
0.0,8.0,-0.008080957562568037,-0.035102425578831295
1.0,8.0,0.06111251303441075,0.07947270811380407
2.0,8.0,-0.047316666666666785,-0.05793796526054591
3.0,8.0,-0.11977500000000012,-0.13873743169398906
4.0,8.0,-0.020068044692737437,-0.010954305396096391
5.0,8.0,-0.05469213615023475,-0.0527669565217391
6.0,8.0,0.008869849785407708,0.034944766146993336
7.0,8.0,0.043305476451259546,0.02759260918253076
8.0,8.0,0.0443532275132274,0.053542361863488604
9.0,8.0,0.0600100642398286,0.055889312977099294
0.0,9.0,0.007538290788013252,-0.035390337078651746
1.0,9.0,0.05802722513089008,0.07085343347639486
2.0,9.0,-0.04215602836879436,-0.05152547288776801
3.0,9.0,-0.10933333333333334,-0.11411278600269185
4.0,9.0,-0.02371712707182317,-0.02501391106043329
5.0,9.0,-0.06373953488372101,-0.05324591194968552
6.0,9.0,0.022280130293159617,0.021795570321151737
7.0,9.0,0.03798916576381361,0.0269778396436525
8.0,9.0,0.0385084745762712,0.059836830835117746
9.0,9.0,0.04606896551724134,0.06094309210526315


==> pics/PAP_scatter/cifar10_resnet20_rate10_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet20,10,1.105396297871818,-0.0008682933283676638,0.9312306122496644


==> pics/PAP_scatter/cifar10_resnet20_rate20.txt <==
class,model,before,after
0.0,0.0,-0.004896280087527341,-0.0588966981132075
1.0,0.0,0.06571642411642416,0.09898840262582065
2.0,0.0,-0.025182201405152187,-0.09522806539509529
3.0,0.0,-0.13144941785252268,-0.14262710280373833
4.0,0.0,-0.01925764966740571,-0.02451886559802706
5.0,0.0,-0.056146650998824876,-0.07193705179282861
6.0,0.0,0.009233986928104525,0.01956931818181816
7.0,0.0,0.03298725274725271,0.03306603098927304
8.0,0.0,0.051068810289389026,0.07584932735426009
9.0,0.0,0.046396577540106974,0.09522011560693647
0.0,1.0,0.0024366013071895607,-0.04042397660818722
1.0,1.0,0.059121874999999977,0.09259120171673814
2.0,1.0,-0.03847453271028038,-0.08308518005540165
3.0,1.0,-0.14647859007832903,-0.15385524372230425
4.0,1.0,-0.03257330367074525,-0.012518427518427598
5.0,1.0,-0.048526586826347216,-0.06109520639147798
6.0,1.0,0.030277108433735014,0.0007368119266055258
7.0,1.0,0.028233223684210555,0.05058294663573086
8.0,1.0,0.04431721224920808,0.05298235942668131
9.0,1.0,0.06465955176093921,0.08628255945639865
0.0,2.0,-0.022549019607843102,-0.03982957244655586
1.0,2.0,0.058654205607476584,0.10219198266522202
2.0,2.0,-0.053378984651711925,-0.08130067658998652
3.0,2.0,-0.1017689243027889,-0.134370542635659
4.0,2.0,-0.01082392026578079,-0.02889210850801489
5.0,2.0,-0.060623655913978544,-0.1329068387096774
6.0,2.0,0.026127018299246515,0.014822987164527386
7.0,2.0,0.03483097055616135,0.06382870813397122
8.0,2.0,0.04424654622741763,0.07376733333333325
9.0,2.0,0.05228326180257511,0.0895219484882418
0.0,3.0,-0.0004123620309051152,-0.03699881376037952
1.0,3.0,0.05917184873949584,0.11409638554216878
2.0,3.0,-0.029426792009400654,-0.16794117647058823
3.0,3.0,-0.10957129750982969,-0.15519999999999992
4.0,3.0,-0.03063094713656394,-0.017144472361808973
5.0,3.0,-0.08287715674362094,-0.04619865771812073
6.0,3.0,0.025117794759825313,0.005841983852364595
7.0,3.0,0.0369595860566449,0.05850476190476196
8.0,3.0,0.04961738672286613,0.0740666666666667
9.0,3.0,0.047790588235294106,0.08661235955056185
0.0,4.0,-0.0011983606557376826,-0.03586515151515149
1.0,4.0,0.05682724425887274,0.09963528138528144
2.0,4.0,-0.05985058823529405,-0.09038975409836071
3.0,4.0,-0.12222328244274802,-0.1604479411764706
4.0,4.0,-0.021166850828729235,-0.018924207858048082
5.0,4.0,-0.051056338028168995,-0.0418033602150537
6.0,4.0,0.029297790055248706,0.03138115777525543
7.0,4.0,0.047108839779005596,0.01861189060642091
8.0,4.0,0.04006190476190485,0.066412789415656
9.0,4.0,0.05272591006423985,0.0641047673098751
0.0,5.0,0.0005115973741794943,-0.06533456647398836
1.0,5.0,0.055839874739039674,0.10810936819172119
2.0,5.0,-0.030757441860465026,-0.07440619946091645
3.0,5.0,-0.09435364321608036,-0.14772407975460117
4.0,5.0,-0.027142231947483546,-0.0024596774193548364
5.0,5.0,-0.05646234067207412,-0.10038772151898734
6.0,5.0,0.02182996742671013,0.01390389016018309
7.0,5.0,0.028987567567567655,0.03785705950991833
8.0,5.0,0.04177868504772006,0.08353355629877364
9.0,5.0,0.037313504823151204,0.07963792325056433
0.0,6.0,-0.010445414847161622,-0.06080106635071089
1.0,6.0,0.05338912133891207,0.07925503791982669
2.0,6.0,-0.04392452830188682,-0.0935605769230769
3.0,6.0,-0.12430217669654291,-0.1290288315629742
4.0,6.0,-0.01520177383592019,0.0003887376237623443
5.0,6.0,-0.05467768595041326,-0.08189403372243831
6.0,6.0,0.014399999999999946,0.025135730593607283
7.0,6.0,0.044201312910284396,0.038877235772357695
8.0,6.0,0.049239199157007356,0.08205275938189842
9.0,6.0,0.056638619201725936,0.07216610549943886
0.0,7.0,-0.00151028446389503,-0.014116967509025278
1.0,7.0,0.060178616352201175,0.10235663430420713
2.0,7.0,-0.0405640903686089,-0.11396134453781505
3.0,7.0,-0.12137532133676103,-0.17432507552870094
4.0,7.0,-0.019655813953488446,0.0029883720930232367
5.0,7.0,-0.07186289752650181,-0.0940202739726028
6.0,7.0,0.025619088937093193,0.016935673839184665
7.0,7.0,0.04114493392070476,0.02981051401869154
8.0,7.0,0.053796595744680785,0.06328540065861689
9.0,7.0,0.042306709265175664,0.09318337129840552
0.0,8.0,-0.008080957562568037,-0.040441391941391895
1.0,8.0,0.06111251303441075,0.09411366061899674
2.0,8.0,-0.047316666666666785,-0.08413999999999996
3.0,8.0,-0.11977500000000012,-0.13119477611940297
4.0,8.0,-0.020068044692737437,-0.02732234432234441
5.0,8.0,-0.05469213615023475,-0.09072634271099744
6.0,8.0,0.008869849785407708,0.02608055235903336
7.0,8.0,0.043305476451259546,0.040287647058823504
8.0,8.0,0.0443532275132274,0.053215545755237056
9.0,8.0,0.0600100642398286,0.09243404735062004
0.0,9.0,0.007538290788013252,-0.03655428226779249
1.0,9.0,0.05802722513089008,0.09306457204767063
2.0,9.0,-0.04215602836879436,-0.09222396121883665
3.0,9.0,-0.10933333333333334,-0.1548746666666667
4.0,9.0,-0.02371712707182317,-0.00871561712846347
5.0,9.0,-0.06373953488372101,-0.06790802631578947
6.0,9.0,0.022280130293159617,-0.0038951302378256187
7.0,9.0,0.03798916576381361,0.05248165467625893
8.0,9.0,0.0385084745762712,0.06973938730853384
9.0,9.0,0.04606896551724134,0.0787280089988751


==> pics/PAP_scatter/cifar10_resnet20_rate20_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet20,20,1.3685408265768848,-0.0029770222048179588,0.8702471260212287


==> pics/PAP_scatter/cifar10_resnet20_rate4.txt <==
class,model,before,after
0.0,0.0,-0.004896280087527341,-0.011976347634763471
1.0,0.0,0.06571642411642416,0.06478870292887037
2.0,0.0,-0.025182201405152187,-0.04189551357733165
3.0,0.0,-0.13144941785252268,-0.1383832453825857
4.0,0.0,-0.01925764966740571,-0.007041946308724784
5.0,0.0,-0.056146650998824876,-0.05231167268351386
6.0,0.0,0.009233986928104525,0.018142008639308888
7.0,0.0,0.03298725274725271,0.041075192096597164
8.0,0.0,0.051068810289389026,0.04158050847457633
9.0,0.0,0.046396577540106974,0.049110871905274564
0.0,1.0,0.0024366013071895607,-0.014047516198704188
1.0,1.0,0.059121874999999977,0.059106471816283854
2.0,1.0,-0.03847453271028038,-0.02673309608540923
3.0,1.0,-0.14647859007832903,-0.1368356687898089
4.0,1.0,-0.03257330367074525,-0.026417777777777814
5.0,1.0,-0.048526586826347216,-0.04426666666666669
6.0,1.0,0.030277108433735014,0.019323076923076943
7.0,1.0,0.028233223684210555,0.03349508196721308
8.0,1.0,0.04431721224920808,0.047350895679662754
9.0,1.0,0.06465955176093921,0.057952890792291205
0.0,2.0,-0.022549019607843102,-0.02257601760176023
1.0,2.0,0.058654205607476584,0.06386554621848736
2.0,2.0,-0.053378984651711925,-0.043097020262216956
3.0,2.0,-0.1017689243027889,-0.11106068601583112
4.0,2.0,-0.01082392026578079,-0.011605758582502753
5.0,2.0,-0.060623655913978544,-0.06922806183115345
6.0,2.0,0.026127018299246515,0.03793115468409589
7.0,2.0,0.03483097055616135,0.03363855421686753
8.0,2.0,0.04424654622741763,0.03195625657202949
9.0,2.0,0.05228326180257511,0.056941379310344854
0.0,3.0,-0.0004123620309051152,-0.016156626506024074
1.0,3.0,0.05917184873949584,0.06406068821689259
2.0,3.0,-0.029426792009400654,-0.038238663484486866
3.0,3.0,-0.10957129750982969,-0.12161898395721929
4.0,3.0,-0.03063094713656394,-0.030961478163493907
5.0,3.0,-0.08287715674362094,-0.07750996398559434
6.0,3.0,0.025117794759825313,0.02909096916299557
7.0,3.0,0.0369595860566449,0.04285588558855884
8.0,3.0,0.04961738672286613,0.05771068783068777
9.0,3.0,0.047790588235294106,0.0521877682403433
0.0,4.0,-0.0011983606557376826,-0.0181112322791713
1.0,4.0,0.05682724425887274,0.05982208201892738
2.0,4.0,-0.05985058823529405,-0.05015973871733969
3.0,4.0,-0.12222328244274802,-0.11419078282828293
4.0,4.0,-0.021166850828729235,-0.01560982339955855
5.0,4.0,-0.051056338028168995,-0.043812763466042196
6.0,4.0,0.029297790055248706,0.02398375136314065
7.0,4.0,0.047108839779005596,0.046438755458515196
8.0,4.0,0.04006190476190485,0.03404825765575501
9.0,4.0,0.05272591006423985,0.05045422459893041
0.0,5.0,0.0005115973741794943,-0.011513157894736852
1.0,5.0,0.055839874739039674,0.05849056603773578
2.0,5.0,-0.030757441860465026,-0.04546511627906976
3.0,5.0,-0.09435364321608036,-0.1060102301790281
4.0,5.0,-0.027142231947483546,-0.014348302300109589
5.0,5.0,-0.05646234067207412,-0.060941176470588276
6.0,5.0,0.02182996742671013,0.03046789989118603
7.0,5.0,0.028987567567567655,0.03293736501079917
8.0,5.0,0.04177868504772006,0.039047619047619025
9.0,5.0,0.037313504823151204,0.04920127795527151
0.0,6.0,-0.010445414847161622,-0.036918092105263166
1.0,6.0,0.05338912133891207,0.0605216216216216
2.0,6.0,-0.04392452830188682,-0.04603222354340074
3.0,6.0,-0.12430217669654291,-0.12493040629095666
4.0,6.0,-0.01520177383592019,-0.009266176470588259
5.0,6.0,-0.05467768595041326,-0.062176449704141955
6.0,6.0,0.014399999999999946,0.023814285714285677
7.0,6.0,0.044201312910284396,0.05690296052631581
8.0,6.0,0.049239199157007356,0.04389525816649111
9.0,6.0,0.056638619201725936,0.05934462540716613
0.0,7.0,-0.00151028446389503,-0.02278625954198477
1.0,7.0,0.060178616352201175,0.060520504731861186
2.0,7.0,-0.0405640903686089,-0.03964200477326966
3.0,7.0,-0.12137532133676103,-0.12785321100917438
4.0,7.0,-0.019655813953488446,-0.019852808988764004
5.0,7.0,-0.07186289752650181,-0.05629071170084439
6.0,7.0,0.025619088937093193,0.03675596529284159
7.0,7.0,0.04114493392070476,0.032704570791527304
8.0,7.0,0.053796595744680785,0.050792592592592584
9.0,7.0,0.042306709265175664,0.05034328358208952
0.0,8.0,-0.008080957562568037,-0.013923202614379179
1.0,8.0,0.06111251303441075,0.057949371069182305
2.0,8.0,-0.047316666666666785,-0.05626541176470594
3.0,8.0,-0.11977500000000012,-0.12270170157068067
4.0,8.0,-0.020068044692737437,-0.01211385474860335
5.0,8.0,-0.05469213615023475,-0.03235349397590368
6.0,8.0,0.008869849785407708,0.015389239130434757
7.0,8.0,0.043305476451259546,0.03737400442477873
8.0,8.0,0.0443532275132274,0.04433350951374206
9.0,8.0,0.0600100642398286,0.05062537796976241
0.0,9.0,0.007538290788013252,-0.011642006615215054
1.0,9.0,0.05802722513089008,0.05656635021097036
2.0,9.0,-0.04215602836879436,-0.06269658823529412
3.0,9.0,-0.10933333333333334,-0.1088497409326425
4.0,9.0,-0.02371712707182317,-0.027436555555555568
5.0,9.0,-0.06373953488372101,-0.04137821428571433
6.0,9.0,0.022280130293159617,0.02360796943231438
7.0,9.0,0.03798916576381361,0.05105266594124048
8.0,9.0,0.0385084745762712,0.03628172157279483
9.0,9.0,0.04606896551724134,0.05522261904761897


==> pics/PAP_scatter/cifar10_resnet20_rate4_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet20,4,1.0050445852897554,-0.00013459770150164472,0.9717408264202869


==> pics/PAP_scatter/cifar10_resnet20_rate5.txt <==
class,model,before,after
0.0,0.0,-0.004896280087527341,-0.005038858397365504
1.0,0.0,0.06571642411642416,0.06751583333333333
2.0,0.0,-0.025182201405152187,-0.028683932853716967
3.0,0.0,-0.13144941785252268,-0.13470727762803233
4.0,0.0,-0.01925764966740571,-0.01465409652076313
5.0,0.0,-0.056146650998824876,-0.056999043062200945
6.0,0.0,0.009233986928104525,0.0093421342134213
7.0,0.0,0.03298725274725271,0.030724229074889843
8.0,0.0,0.051068810289389026,0.04290504201680674
9.0,0.0,0.046396577540106974,0.050724650161463915
0.0,1.0,0.0024366013071895607,-0.017724047878128323
1.0,1.0,0.059121874999999977,0.060785759162303686
2.0,1.0,-0.03847453271028038,-0.051116113744075785
3.0,1.0,-0.14647859007832903,-0.12024484536082469
4.0,1.0,-0.03257330367074525,-0.012906122448979469
5.0,1.0,-0.048526586826347216,-0.049004594921402606
6.0,1.0,0.030277108433735014,0.030785201305767226
7.0,1.0,0.028233223684210555,0.0259342763873776
8.0,1.0,0.04431721224920808,0.04478210862619812
9.0,1.0,0.06465955176093921,0.05600897435897436
0.0,2.0,-0.022549019607843102,-0.02829595185995624
1.0,2.0,0.058654205607476584,0.058372765509989544
2.0,2.0,-0.053378984651711925,-0.05475559481743222
3.0,2.0,-0.1017689243027889,-0.10148221343873506
4.0,2.0,-0.01082392026578079,-0.014285714285714235
5.0,2.0,-0.060623655913978544,-0.05471014492753622
6.0,2.0,0.026127018299246515,0.03324145534729881
7.0,2.0,0.03483097055616135,0.03306629834254145
8.0,2.0,0.04424654622741763,0.04654989384288748
9.0,2.0,0.05228326180257511,0.05198863636363643
0.0,3.0,-0.0004123620309051152,-0.01734719471947188
1.0,3.0,0.05917184873949584,0.0732257082896118
2.0,3.0,-0.029426792009400654,-0.05371151079136697
3.0,3.0,-0.10957129750982969,-0.1187538873994638
4.0,3.0,-0.03063094713656394,-0.024527516778523425
5.0,3.0,-0.08287715674362094,-0.09003060975609757
6.0,3.0,0.025117794759825313,0.01929304635761588
7.0,3.0,0.0369595860566449,0.057414884233737626
8.0,3.0,0.04961738672286613,0.056772292993630596
9.0,3.0,0.047790588235294106,0.056009354838709655
0.0,4.0,-0.0011983606557376826,-0.0032554594594594428
1.0,4.0,0.05682724425887274,0.060026337880377686
2.0,4.0,-0.05985058823529405,-0.04228281990521337
3.0,4.0,-0.12222328244274802,-0.1089473282442748
4.0,4.0,-0.021166850828729235,-0.009758816964285752
5.0,4.0,-0.051056338028168995,-0.05123795180722898
6.0,4.0,0.029297790055248706,0.025163398692810465
7.0,4.0,0.047108839779005596,0.03700978260869561
8.0,4.0,0.04006190476190485,0.02521519659936239
9.0,4.0,0.05272591006423985,0.040085897435897355
0.0,5.0,0.0005115973741794943,-0.008909999999999913
1.0,5.0,0.055839874739039674,0.060623357664233636
2.0,5.0,-0.030757441860465026,-0.043525205158264885
3.0,5.0,-0.09435364321608036,-0.11428658227848094
4.0,5.0,-0.027142231947483546,-0.03522274247491635
5.0,5.0,-0.05646234067207412,-0.05086658851113716
6.0,5.0,0.02182996742671013,0.03355643564356439
7.0,5.0,0.028987567567567655,0.03438434399117974
8.0,5.0,0.04177868504772006,0.042986046511628004
9.0,5.0,0.037313504823151204,0.05356695278969964
0.0,6.0,-0.010445414847161622,-0.025815350877192993
1.0,6.0,0.05338912133891207,0.062073711882229286
2.0,6.0,-0.04392452830188682,-0.04611147928994085
3.0,6.0,-0.12430217669654291,-0.1360014531043592
4.0,6.0,-0.01520177383592019,-0.01106722783389453
5.0,6.0,-0.05467768595041326,-0.05118455089820355
6.0,6.0,0.014399999999999946,0.035220783460282935
7.0,6.0,0.044201312910284396,0.04745656455142232
8.0,6.0,0.049239199157007356,0.03589032597266038
9.0,6.0,0.056638619201725936,0.0535445533769064
0.0,7.0,-0.00151028446389503,-0.026115384615384558
1.0,7.0,0.060178616352201175,0.054651680672268936
2.0,7.0,-0.0405640903686089,-0.02904714285714289
3.0,7.0,-0.12137532133676103,-0.12314443005181337
4.0,7.0,-0.019655813953488446,-0.0096111612175874
5.0,7.0,-0.07186289752650181,-0.06023600973236013
6.0,7.0,0.025619088937093193,0.019168580715059644
7.0,7.0,0.04114493392070476,0.032261190738699055
8.0,7.0,0.053796595744680785,0.05141333333333335
9.0,7.0,0.042306709265175664,0.057437112299465264
0.0,8.0,-0.008080957562568037,-0.028643688254665185
1.0,8.0,0.06111251303441075,0.06506071428571435
2.0,8.0,-0.047316666666666785,-0.04921999999999992
3.0,8.0,-0.11977500000000012,-0.1147029754204398
4.0,8.0,-0.020068044692737437,-0.02392307692307685
5.0,8.0,-0.05469213615023475,-0.030424175824175816
6.0,8.0,0.008869849785407708,0.01883333333333335
7.0,8.0,0.043305476451259546,0.03807801104972384
8.0,8.0,0.0443532275132274,0.046901931330472144
9.0,8.0,0.0600100642398286,0.04866903225806451
0.0,9.0,0.007538290788013252,-0.004017358078602626
1.0,9.0,0.05802722513089008,0.056169303797468345
2.0,9.0,-0.04215602836879436,-0.06497241379310348
3.0,9.0,-0.10933333333333334,-0.09901933774834436
4.0,9.0,-0.02371712707182317,-0.033102544247787614
5.0,9.0,-0.06373953488372101,-0.052364066193853434
6.0,9.0,0.022280130293159617,0.02347943416757345
7.0,9.0,0.03798916576381361,0.05235534934497822
8.0,9.0,0.0385084745762712,0.03779479277364506
9.0,9.0,0.04606896551724134,0.053388767720828775


==> pics/PAP_scatter/cifar10_resnet20_rate50.txt <==
class,model,before,after
0.0,0.0,-0.004896280087527341,-0.038224657534246524
1.0,0.0,0.06571642411642416,0.14415789473684215
2.0,0.0,-0.025182201405152187,-0.207737614678899
3.0,0.0,-0.13144941785252268,-0.3195534351145038
4.0,0.0,-0.01925764966740571,-0.009311754684838027
5.0,0.0,-0.056146650998824876,-0.11505948553054653
6.0,0.0,0.009233986928104525,-0.0036797546012269098
7.0,0.0,0.03298725274725271,0.07480188679245293
8.0,0.0,0.051068810289389026,0.12873892215568863
9.0,0.0,0.046396577540106974,0.12513190954773878
0.0,1.0,0.0024366013071895607,0.00780845070422547
1.0,1.0,0.059121874999999977,0.1247772727272728
2.0,1.0,-0.03847453271028038,-0.2009380863039399
3.0,1.0,-0.14647859007832903,-0.21655308641975304
4.0,1.0,-0.03257330367074525,-0.02618536585365852
5.0,1.0,-0.048526586826347216,-0.2712070484581498
6.0,1.0,0.030277108433735014,-0.03536548223350249
7.0,1.0,0.028233223684210555,0.07795174262734596
8.0,1.0,0.04431721224920808,0.15179823455233302
9.0,1.0,0.06465955176093921,0.16852015604681408
0.0,2.0,-0.022549019607843102,0.00928354792560802
1.0,2.0,0.058654205607476584,0.13899320046893318
2.0,2.0,-0.053378984651711925,-0.29123159922928704
3.0,2.0,-0.1017689243027889,-0.2575570850202429
4.0,2.0,-0.01082392026578079,-0.09349259259259247
5.0,2.0,-0.060623655913978544,-0.14114935897435896
6.0,2.0,0.026127018299246515,0.01319898862199752
7.0,2.0,0.03483097055616135,0.07241479452054793
8.0,2.0,0.04424654622741763,0.13857018181818184
9.0,2.0,0.05228326180257511,0.1544954037267081
0.0,3.0,-0.0004123620309051152,-0.06604054794520556
1.0,3.0,0.05917184873949584,0.16555029308323557
2.0,3.0,-0.029426792009400654,-0.20102435424354248
3.0,3.0,-0.10957129750982969,-0.27051781472684083
4.0,3.0,-0.03063094713656394,-0.0898641269841271
5.0,3.0,-0.08287715674362094,-0.09689026275115922
6.0,3.0,0.025117794759825313,0.007819023136246755
7.0,3.0,0.0369595860566449,-0.001532653061224489
8.0,3.0,0.04961738672286613,0.15251097410604192
9.0,3.0,0.047790588235294106,0.15147336683417076
0.0,4.0,-0.0011983606557376826,-0.06280273597811226
1.0,4.0,0.05682724425887274,0.17322166064981942
2.0,4.0,-0.05985058823529405,-0.2981725338491296
3.0,4.0,-0.12222328244274802,-0.31887614879649884
4.0,4.0,-0.021166850828729235,-0.03796756756756759
5.0,4.0,-0.051056338028168995,-0.1200390243902439
6.0,4.0,0.029297790055248706,0.026078087649402337
7.0,4.0,0.047108839779005596,0.07839999999999996
8.0,4.0,0.04006190476190485,0.14169670329670328
9.0,4.0,0.05272591006423985,0.13471364764267985
0.0,5.0,0.0005115973741794943,-0.02724808510638297
1.0,5.0,0.055839874739039674,0.1635063397129186
2.0,5.0,-0.030757441860465026,-0.32509140495867767
3.0,5.0,-0.09435364321608036,-0.258958644859813
4.0,5.0,-0.027142231947483546,0.010054560530679975
5.0,5.0,-0.05646234067207412,-0.1722267912772585
6.0,5.0,0.02182996742671013,0.025291867852604885
7.0,5.0,0.028987567567567655,0.07581194444444452
8.0,5.0,0.04177868504772006,0.12066251541307033
9.0,5.0,0.037313504823151204,0.15665807692307696
0.0,6.0,-0.010445414847161622,-0.051409695290858634
1.0,6.0,0.05338912133891207,0.16057155963302752
2.0,6.0,-0.04392452830188682,-0.26849692307692313
3.0,6.0,-0.12430217669654291,-0.19868862559241707
4.0,6.0,-0.01520177383592019,-0.0277109350237718
5.0,6.0,-0.05467768595041326,-0.1798347826086956
6.0,6.0,0.014399999999999946,-0.012072727272727235
7.0,6.0,0.044201312910284396,0.06846448087431693
8.0,6.0,0.049239199157007356,0.1283196054254008
9.0,6.0,0.056638619201725936,0.14369860583016478
0.0,7.0,-0.00151028446389503,-0.07723799725651569
1.0,7.0,0.060178616352201175,0.16081836257309948
2.0,7.0,-0.0405640903686089,-0.19773127490039835
3.0,7.0,-0.12137532133676103,-0.27099021739130424
4.0,7.0,-0.019655813953488446,-0.046003703703703616
5.0,7.0,-0.07186289752650181,-0.10085413907284757
6.0,7.0,0.025619088937093193,-0.038285157232704335
7.0,7.0,0.04114493392070476,0.07224593874833554
8.0,7.0,0.053796595744680785,0.11679512789281364
9.0,7.0,0.042306709265175664,0.13769393564356447
0.0,8.0,-0.008080957562568037,-0.03537055555555564
1.0,8.0,0.06111251303441075,0.15756110471806678
2.0,8.0,-0.047316666666666785,-0.24583256637168138
3.0,8.0,-0.11977500000000012,-0.3181110266159696
4.0,8.0,-0.020068044692737437,-0.000601647446458008
5.0,8.0,-0.05469213615023475,-0.07508322580645165
6.0,8.0,0.008869849785407708,0.0552379310344827
7.0,8.0,0.043305476451259546,0.0008162516382700424
8.0,8.0,0.0443532275132274,0.11473333333333333
9.0,8.0,0.0600100642398286,0.1313150684931507
0.0,9.0,0.007538290788013252,-0.07814306282722522
1.0,9.0,0.05802722513089008,0.14482162162162163
2.0,9.0,-0.04215602836879436,-0.26228805970149255
3.0,9.0,-0.10933333333333334,-0.22335909090909084
4.0,9.0,-0.02371712707182317,-0.002737239165329107
5.0,9.0,-0.06373953488372101,-0.16128789625360226
6.0,9.0,0.022280130293159617,0.04100481012658232
7.0,9.0,0.03798916576381361,0.055444987146529595
8.0,9.0,0.0385084745762712,0.14788520408163264
9.0,9.0,0.04606896551724134,0.14370204865556982


==> pics/PAP_scatter/cifar10_resnet20_rate50_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet20,50,2.467887337912717,-0.01583525201520672,0.8118316347910391


==> pics/PAP_scatter/cifar10_resnet20_rate5_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet20,5,0.9898493753228368,-0.00020096286781956865,0.9637441375482554


==> pics/PAP_scatter/cifar10_resnet32_rate10.txt <==
class,model,before,after
0.0,0.0,0.002522801302931532,-0.02108292682926832
1.0,0.0,0.04326047717842326,0.07574597457627119
2.0,0.0,-0.04251815068493151,-0.05250479616306946
3.0,0.0,-0.11344377358490572,-0.1099029729729729
4.0,0.0,-0.010826746724890868,-0.004755912743972399
5.0,0.0,-0.07160424528301886,-0.07155024390243897
6.0,0.0,0.029553340517241358,0.01977777777777782
7.0,0.0,0.043908450704225326,0.04444634146341466
8.0,0.0,0.040248834745762734,0.035821541710665296
9.0,0.0,0.05138557692307696,0.04609176470588237
0.0,1.0,-0.005478709677419321,-0.00634651162790696
1.0,1.0,0.05536255186721989,0.051617273673257025
2.0,1.0,-0.028996321839080432,-0.060937809187279195
3.0,1.0,-0.11129821882951657,-0.1309858823529412
4.0,1.0,-0.011529857299670697,-0.00834054054054054
5.0,1.0,-0.07428561484918794,-0.05664290822407625
6.0,1.0,0.022468790496760222,0.020542576419214028
7.0,1.0,0.04248319057815844,0.05378872928176798
8.0,1.0,0.03438919491525421,0.03947286166842663
9.0,1.0,0.04927408993576014,0.06386846153846151
0.0,2.0,-0.002075000000000045,-0.032723741794310646
1.0,2.0,0.05175533678756477,0.06528865546218494
2.0,2.0,-0.032461245674740444,-0.04763844311377241
3.0,2.0,-0.12195876418663303,-0.12394779792746113
4.0,2.0,-0.010156249999999997,-0.017751235955056146
5.0,2.0,-0.05192966396292012,-0.04666791314837154
6.0,2.0,0.020535027027027027,0.022520907079646036
7.0,2.0,0.034109701492537316,0.0492062844542448
8.0,2.0,0.03718905419766208,0.04632601713062102
9.0,2.0,0.04766900958466447,0.053400971922246236
0.0,3.0,-0.00022222222222219773,-0.035144955156950694
1.0,3.0,0.05286569343065689,0.06263459119496857
2.0,3.0,-0.0288,-0.07916710526315784
3.0,3.0,-0.11234904458598724,-0.11170727513227507
4.0,3.0,-0.03538020022246938,-0.005869942857142827
5.0,3.0,-0.05555366430260052,-0.042147682926829244
6.0,3.0,0.03515541264737412,0.021717486338797807
7.0,3.0,0.028680303030302987,0.039428303964757674
8.0,3.0,0.0427651531151003,0.050978646934460844
9.0,3.0,0.044744849785407714,0.0632817884405671
0.0,4.0,0.005491621327529954,-0.02023344407530445
1.0,4.0,0.05114545454545461,0.07164058577405859
2.0,4.0,-0.028269545454545422,-0.04007804878048781
3.0,4.0,-0.12555812807881772,-0.11842166446499341
4.0,4.0,-0.02168097886540599,-0.008535909090909032
5.0,4.0,-0.03603396226415094,-0.05664945717732204
6.0,4.0,0.015302795698924796,0.0033052858683927603
7.0,4.0,0.03247326943556978,0.04546355555555561
8.0,4.0,0.04149756613756618,0.048277872340425576
9.0,4.0,0.04100811965811965,0.041940279269602566
0.0,5.0,0.01027822757111598,-0.009477415852334452
1.0,5.0,0.061536486486486436,0.06117851851851855
2.0,5.0,-0.056541081703107045,-0.07288947368421049
3.0,5.0,-0.1296994845360825,-0.10404966799468793
4.0,5.0,-0.01525898566703421,-0.010462756264236815
5.0,5.0,-0.06755510204081634,-0.05362825822168088
6.0,5.0,0.030794029850746255,0.024585683060109376
7.0,5.0,0.037973333333333296,0.04822910694597572
8.0,5.0,0.04459745762711856,0.03679354497354497
9.0,5.0,0.04757071881606759,0.04744355362946912
0.0,6.0,-0.0065952173913043565,-0.021195580110497114
1.0,6.0,0.05624518134715028,0.06746712619300108
2.0,6.0,-0.023296511627906958,-0.05484124087591241
3.0,6.0,-0.11169652509652502,-0.13052868852459001
4.0,6.0,-0.015549944629014377,-0.015200228832951895
5.0,6.0,-0.06089570267131241,-0.06165393939393939
6.0,6.0,0.020146045503792055,0.03499562363238515
7.0,6.0,0.01587483870967749,0.03862264150943407
8.0,6.0,0.05226999999999999,0.04743223052294566
9.0,6.0,0.044978669482576596,0.05269045064377683
0.0,7.0,-0.002550054054054043,-0.017271303395399833
1.0,7.0,0.050224248704663174,0.05910855949895611
2.0,7.0,-0.029593942992874114,-0.07041212484994003
3.0,7.0,-0.11001473551637277,-0.12962982689747002
4.0,7.0,-0.030971428571428587,-0.0007927519818799931
5.0,7.0,-0.054055160142348783,-0.056806892382104075
6.0,7.0,0.025071689989235677,0.02568908489525908
7.0,7.0,0.03595321888412013,0.03738081587651591
8.0,7.0,0.04104495798319327,0.05122497331910343
9.0,7.0,0.046819551282051224,0.06256796959826266
0.0,8.0,-0.01139265658747303,-0.02085405105438398
1.0,8.0,0.05871470588235289,0.07228171247357297
2.0,8.0,-0.03403611111111112,-0.04335169491525422
3.0,8.0,-0.10806259541984732,-0.126871727748691
4.0,8.0,-0.03606018099547515,-0.015290657439446315
5.0,8.0,-0.063163888888889,-0.048428832116788244
6.0,8.0,0.03469466811751903,0.029179756637168236
7.0,8.0,0.04239083969465649,0.03112334070796465
8.0,8.0,0.05052297872340425,0.03468796992481205
9.0,8.0,0.039743589743589755,0.05370271739130443
0.0,9.0,-0.005562637362637362,-0.030502976846747475
1.0,9.0,0.06066945606694555,0.07121361702127665
2.0,9.0,-0.03752570093457945,-0.03764876543209875
3.0,9.0,-0.1213367875647668,-0.1159048714479025
4.0,9.0,-0.004762222222222251,-0.01968841394825644
5.0,9.0,-0.07407843137254899,-0.0693803159173755
6.0,9.0,0.011807860262008701,0.0191251908396947
7.0,9.0,0.04923394994559304,0.05398942731277531
8.0,9.0,0.050685714285714265,0.03963637327677621
9.0,9.0,0.039838125665601624,0.05139491891891892


==> pics/PAP_scatter/cifar10_resnet32_rate10_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet32,10,1.049029447595698,-0.0005841931452377409,0.9279070503327445


==> pics/PAP_scatter/cifar10_resnet32_rate20.txt <==
class,model,before,after
0.0,0.0,0.002522801302931532,-0.03425254813137035
1.0,0.0,0.04326047717842326,0.08266987179487176
2.0,0.0,-0.04251815068493151,-0.07203949044585989
3.0,0.0,-0.11344377358490572,-0.1315524079320114
4.0,0.0,-0.010826746724890868,-0.026256626506024075
5.0,0.0,-0.07160424528301886,-0.08379219948849116
6.0,0.0,0.029553340517241358,0.024706305309734493
7.0,0.0,0.043908450704225326,0.04454607508532421
8.0,0.0,0.040248834745762734,0.07545189189189182
9.0,0.0,0.05138557692307696,0.06445082872928178
0.0,1.0,-0.005478709677419321,-0.03590079635949946
1.0,1.0,0.05536255186721989,0.08304432661717918
2.0,1.0,-0.028996321839080432,-0.05199923469387767
3.0,1.0,-0.11129821882951657,-0.12498311111111123
4.0,1.0,-0.011529857299670697,-0.01525917159763323
5.0,1.0,-0.07428561484918794,-0.10432577833125777
6.0,1.0,0.022468790496760222,0.026110710259300975
7.0,1.0,0.04248319057815844,0.04957436489607381
8.0,1.0,0.03438919491525421,0.05653267543859647
9.0,1.0,0.04927408993576014,0.06377244444444437
0.0,2.0,-0.002075000000000045,-0.04140126291618837
1.0,2.0,0.05175533678756477,0.09255568669527899
2.0,2.0,-0.032461245674740444,-0.03507509727626462
3.0,2.0,-0.12195876418663303,-0.10720999999999996
4.0,2.0,-0.010156249999999997,-0.03598596491228076
5.0,2.0,-0.05192966396292012,-0.06975247148288968
6.0,2.0,0.020535027027027027,0.012715470852017973
7.0,2.0,0.034109701492537316,0.036569505178365914
8.0,2.0,0.03718905419766208,0.059872131147540995
9.0,2.0,0.04766900958466447,0.04475268346111718
0.0,3.0,-0.00022222222222219773,-0.03502156640181608
1.0,3.0,0.05286569343065689,0.08386216505894965
2.0,3.0,-0.0288,-0.06796055979643759
3.0,3.0,-0.11234904458598724,-0.12379348441926333
4.0,3.0,-0.03538020022246938,-0.012179783393501781
5.0,3.0,-0.05555366430260052,-0.07130568475452195
6.0,3.0,0.03515541264737412,0.009529139072847706
7.0,3.0,0.028680303030302987,0.03836977272727276
8.0,3.0,0.0427651531151003,0.05280367965367971
9.0,3.0,0.044744849785407714,0.07497047724750287
0.0,4.0,0.005491621327529954,-0.020658064516129077
1.0,4.0,0.05114545454545461,0.08924994663820708
2.0,4.0,-0.028269545454545422,-0.04503636363636365
3.0,4.0,-0.12555812807881772,-0.13544412607449866
4.0,4.0,-0.02168097886540599,-0.013778723404255296
5.0,4.0,-0.03603396226415094,-0.0748152671755726
6.0,4.0,0.015302795698924796,0.017535999999999986
7.0,4.0,0.03247326943556978,0.020799999999999992
8.0,4.0,0.04149756613756618,0.0518940796555436
9.0,4.0,0.04100811965811965,0.057145851528384264
0.0,5.0,0.01027822757111598,0.0005536082474227129
1.0,5.0,0.061536486486486436,0.09552073434125269
2.0,5.0,-0.056541081703107045,-0.07700382653061225
3.0,5.0,-0.1296994845360825,-0.13353948497854082
4.0,5.0,-0.01525898566703421,-0.026098110979929177
5.0,5.0,-0.06755510204081634,-0.10714025477707007
6.0,5.0,0.030794029850746255,0.027191156462585023
7.0,5.0,0.037973333333333296,0.05395051194539247
8.0,5.0,0.04459745762711856,0.06106995661605209
9.0,5.0,0.04757071881606759,0.04643583690987121
0.0,6.0,-0.0065952173913043565,-0.026157582668186907
1.0,6.0,0.05624518134715028,0.08164135737009544
2.0,6.0,-0.023296511627906958,-0.07903234916559682
3.0,6.0,-0.11169652509652502,-0.14247346938775504
4.0,6.0,-0.015549944629014377,-0.02010461165048544
5.0,6.0,-0.06089570267131241,-0.07874740834386848
6.0,6.0,0.020146045503792055,0.02476103603603612
7.0,6.0,0.01587483870967749,0.050172350230414844
8.0,6.0,0.05226999999999999,0.06743848648648655
9.0,6.0,0.044978669482576596,0.06236714761376257
0.0,7.0,-0.002550054054054043,-0.035578082191780804
1.0,7.0,0.050224248704663174,0.08551029252437702
2.0,7.0,-0.029593942992874114,-0.08493079847908752
3.0,7.0,-0.11001473551637277,-0.12915155807365436
4.0,7.0,-0.030971428571428587,-0.007618181818181857
5.0,7.0,-0.054055160142348783,-0.05404444444444448
6.0,7.0,0.025071689989235677,0.03208159645232813
7.0,7.0,0.03595321888412013,0.034369599999999965
8.0,7.0,0.04104495798319327,0.06047548806941434
9.0,7.0,0.046819551282051224,0.0492046511627907
0.0,8.0,-0.01139265658747303,-0.04404373576309796
1.0,8.0,0.05871470588235289,0.08652854122621573
2.0,8.0,-0.03403611111111112,-0.0854749999999999
3.0,8.0,-0.10806259541984732,-0.13208810572687218
4.0,8.0,-0.03606018099547515,-0.025557894736842043
5.0,8.0,-0.063163888888889,-0.0720338461538461
6.0,8.0,0.03469466811751903,0.02437828054298654
7.0,8.0,0.04239083969465649,0.04726984866123408
8.0,8.0,0.05052297872340425,0.0496153846153847
9.0,8.0,0.039743589743589755,0.09000973451327435
0.0,9.0,-0.005562637362637362,-0.024545833333333333
1.0,9.0,0.06066945606694555,0.09484630225080386
2.0,9.0,-0.03752570093457945,-0.05987499999999993
3.0,9.0,-0.1213367875647668,-0.13136217008797652
4.0,9.0,-0.004762222222222251,-0.013793478260869615
5.0,9.0,-0.07407843137254899,-0.10281006369426744
6.0,9.0,0.011807860262008701,0.03262318181818183
7.0,9.0,0.04923394994559304,0.02637689655172418
8.0,9.0,0.050685714285714265,0.06053412526997842
9.0,9.0,0.039838125665601624,0.057991403699673594


==> pics/PAP_scatter/cifar10_resnet32_rate20_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet32,20,1.2363187759138667,-0.0019331676151044396,0.9155653054873429


==> pics/PAP_scatter/cifar10_resnet32_rate4.txt <==
class,model,before,after
0.0,0.0,0.002522801302931532,-0.012476375404530735
1.0,0.0,0.04326047717842326,0.0543050988553591
2.0,0.0,-0.04251815068493151,-0.03010150637311704
3.0,0.0,-0.11344377358490572,-0.12985316455696191
4.0,0.0,-0.010826746724890868,0.008638938053097352
5.0,0.0,-0.07160424528301886,-0.05550508474576263
6.0,0.0,0.029553340517241358,0.02037692307692311
7.0,0.0,0.043908450704225326,0.036793926247288604
8.0,0.0,0.040248834745762734,0.033591543340380586
9.0,0.0,0.05138557692307696,0.04378660998937305
0.0,1.0,-0.005478709677419321,-0.0063371520342612704
1.0,1.0,0.05536255186721989,0.04475797101449272
2.0,1.0,-0.028996321839080432,-0.0401830409356725
3.0,1.0,-0.11129821882951657,-0.13264554707379148
4.0,1.0,-0.011529857299670697,-0.006429878721058515
5.0,1.0,-0.07428561484918794,-0.044905399061032886
6.0,1.0,0.022468790496760222,0.028464132762312605
7.0,1.0,0.04248319057815844,0.03821521739130435
8.0,1.0,0.03438919491525421,0.04114296218487386
9.0,1.0,0.04927408993576014,0.04818884073672806
0.0,2.0,-0.002075000000000045,-0.022568589743589856
1.0,2.0,0.05175533678756477,0.03977127991675336
2.0,2.0,-0.032461245674740444,-0.03202076124567482
3.0,2.0,-0.12195876418663303,-0.10489835651074597
4.0,2.0,-0.010156249999999997,-0.0015353400222966288
5.0,2.0,-0.05192966396292012,-0.047276940903823936
6.0,2.0,0.020535027027027027,0.014036363636363545
7.0,2.0,0.034109701492537316,0.04074617868675993
8.0,2.0,0.03718905419766208,0.03486044538706256
9.0,2.0,0.04766900958466447,0.056226105717367754
0.0,3.0,-0.00022222222222219773,-0.0208890590809628
1.0,3.0,0.05286569343065689,0.05699457202505218
2.0,3.0,-0.0288,-0.04802691415313228
3.0,3.0,-0.11234904458598724,-0.1107085350318472
4.0,3.0,-0.03538020022246938,-0.012774888888888974
5.0,3.0,-0.05555366430260052,-0.04410754716981134
6.0,3.0,0.03515541264737412,0.026746938775510175
7.0,3.0,0.028680303030302987,0.03592857142857139
8.0,3.0,0.0427651531151003,0.03098461538461537
9.0,3.0,0.044744849785407714,0.05846170442286947
0.0,4.0,0.005491621327529954,-0.012064724919093805
1.0,4.0,0.05114545454545461,0.05298215767634858
2.0,4.0,-0.028269545454545422,-0.048302413793103516
3.0,4.0,-0.12555812807881772,-0.09580936329588022
4.0,4.0,-0.02168097886540599,-0.014236736958934551
5.0,4.0,-0.03603396226415094,-0.03730683453237406
6.0,4.0,0.015302795698924796,0.013236893203883488
7.0,4.0,0.03247326943556978,0.040484789644012885
8.0,4.0,0.04149756613756618,0.04001122994652401
9.0,4.0,0.04100811965811965,0.03808160427807489
0.0,5.0,0.01027822757111598,-0.019140388768898516
1.0,5.0,0.061536486486486436,0.05225445960125923
2.0,5.0,-0.056541081703107045,-0.03871627906976739
3.0,5.0,-0.1296994845360825,-0.11528762755102044
4.0,5.0,-0.01525898566703421,-0.012189922480620115
5.0,5.0,-0.06755510204081634,-0.053234982332155456
6.0,5.0,0.030794029850746255,0.03225487012987019
7.0,5.0,0.037973333333333296,0.03790228013029325
8.0,5.0,0.04459745762711856,0.04339704329461458
9.0,5.0,0.04757071881606759,0.04477878464818771
0.0,6.0,-0.0065952173913043565,-0.0006552173913042624
1.0,6.0,0.05624518134715028,0.051200835073068975
2.0,6.0,-0.023296511627906958,-0.030703832752613153
3.0,6.0,-0.11169652509652502,-0.10738621586475935
4.0,6.0,-0.015549944629014377,-0.02842790697674418
5.0,6.0,-0.06089570267131241,-0.06613254437869825
6.0,6.0,0.020146045503792055,0.025951315789473725
7.0,6.0,0.01587483870967749,0.02510443243243249
8.0,6.0,0.05226999999999999,0.05379999999999997
9.0,6.0,0.044978669482576596,0.04799443850267383
0.0,7.0,-0.002550054054054043,-0.0045280777537797376
1.0,7.0,0.050224248704663174,0.057471517671517695
2.0,7.0,-0.029593942992874114,-0.04388348729792148
3.0,7.0,-0.11001473551637277,-0.11639497487437185
4.0,7.0,-0.030971428571428587,-0.00999347345132748
5.0,7.0,-0.054055160142348783,-0.05651819277108437
6.0,7.0,0.025071689989235677,0.021480513918629537
7.0,7.0,0.03595321888412013,0.032740043057050604
8.0,7.0,0.04104495798319327,0.04051597883597888
9.0,7.0,0.046819551282051224,0.04977337593184232
0.0,8.0,-0.01139265658747303,-0.0077162891046385264
1.0,8.0,0.05871470588235289,0.05844031413612569
2.0,8.0,-0.03403611111111112,-0.04261175785797429
3.0,8.0,-0.10806259541984732,-0.11077971576227384
4.0,8.0,-0.03606018099547515,-0.012374149659863882
5.0,8.0,-0.063163888888889,-0.05402181603773577
6.0,8.0,0.03469466811751903,0.02773943661971832
7.0,8.0,0.04239083969465649,0.026934054054054052
8.0,8.0,0.05052297872340425,0.044494692144373765
9.0,8.0,0.039743589743589755,0.04084139784946245
0.0,9.0,-0.005562637362637362,-0.018098353457738643
1.0,9.0,0.06066945606694555,0.05608008385744243
2.0,9.0,-0.03752570093457945,-0.029763827304550745
3.0,9.0,-0.1213367875647668,-0.1158277634961439
4.0,9.0,-0.004762222222222251,-0.005610132158590264
5.0,9.0,-0.07407843137254899,-0.05971615925058548
6.0,9.0,0.011807860262008701,0.019152121871599648
7.0,9.0,0.04923394994559304,0.04326716899892364
8.0,9.0,0.050685714285714265,0.04340316789862727
9.0,9.0,0.039838125665601624,0.03812736954206602


==> pics/PAP_scatter/cifar10_resnet32_rate4_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet32,4,0.9430829477699776,-8.286178734203103e-05,0.9550303848192633


==> pics/PAP_scatter/cifar10_resnet32_rate5.txt <==
class,model,before,after
0.0,0.0,0.002522801302931532,-0.01789329004329004
1.0,0.0,0.04326047717842326,0.05432294736842106
2.0,0.0,-0.04251815068493151,-0.03219366940211018
3.0,0.0,-0.11344377358490572,-0.12450993548387097
4.0,0.0,-0.010826746724890868,-0.003077469478357278
5.0,0.0,-0.07160424528301886,-0.0649148014440433
6.0,0.0,0.029553340517241358,0.02812034445640478
7.0,0.0,0.043908450704225326,0.0421355748373103
8.0,0.0,0.040248834745762734,0.03617866948257657
9.0,0.0,0.05138557692307696,0.04964239828693792
0.0,1.0,-0.005478709677419321,-0.012886947141316035
1.0,1.0,0.05536255186721989,0.05300197505197507
2.0,1.0,-0.028996321839080432,-0.05076004645760743
3.0,1.0,-0.11129821882951657,-0.11805273885350315
4.0,1.0,-0.011529857299670697,-0.008469376391982225
5.0,1.0,-0.07428561484918794,-0.04527600000000008
6.0,1.0,0.022468790496760222,0.021469280343716427
7.0,1.0,0.04248319057815844,0.0407645161290323
8.0,1.0,0.03438919491525421,0.038635350318471345
9.0,1.0,0.04927408993576014,0.05311437837837834
0.0,2.0,-0.002075000000000045,-0.026742521367521446
1.0,2.0,0.05175533678756477,0.05032567849686843
2.0,2.0,-0.032461245674740444,-0.03442294322132093
3.0,2.0,-0.12195876418663303,-0.12374999999999997
4.0,2.0,-0.010156249999999997,0.0024655367231638642
5.0,2.0,-0.05192966396292012,-0.044955294117647135
6.0,2.0,0.020535027027027027,0.01723618634886237
7.0,2.0,0.034109701492537316,0.037621475054229914
8.0,2.0,0.03718905419766208,0.04189289501590665
9.0,2.0,0.04766900958466447,0.053428725701943826
0.0,3.0,-0.00022222222222219773,-0.018139360529217215
1.0,3.0,0.05286569343065689,0.05501081081081078
2.0,3.0,-0.0288,-0.050979627473806716
3.0,3.0,-0.11234904458598724,-0.10506982097186701
4.0,3.0,-0.03538020022246938,-0.02605822222222221
5.0,3.0,-0.05555366430260052,-0.04092109004739329
6.0,3.0,0.03515541264737412,0.039681445523193096
7.0,3.0,0.028680303030302987,0.02189436619718308
8.0,3.0,0.0427651531151003,0.04111917808219179
9.0,3.0,0.044744849785407714,0.05533612903225803
0.0,4.0,0.005491621327529954,-0.010401623376623361
1.0,4.0,0.05114545454545461,0.051771711899791295
2.0,4.0,-0.028269545454545422,-0.032001028571428614
3.0,4.0,-0.12555812807881772,-0.09026099744245528
4.0,4.0,-0.02168097886540599,-0.011708361204013426
5.0,4.0,-0.03603396226415094,-0.07203969194312798
6.0,4.0,0.015302795698924796,0.021370998925886175
7.0,4.0,0.03247326943556978,0.03657216828478963
8.0,4.0,0.04149756613756618,0.04504920127795524
9.0,4.0,0.04100811965811965,0.036503995680345624
0.0,5.0,0.01027822757111598,-0.0061437908496731935
1.0,5.0,0.061536486486486436,0.05246331236897268
2.0,5.0,-0.056541081703107045,-0.05331367924528309
3.0,5.0,-0.1296994845360825,-0.11186538461538469
4.0,5.0,-0.01525898566703421,-0.008872767857142866
5.0,5.0,-0.06755510204081634,-0.06562949640287771
6.0,5.0,0.030794029850746255,0.023193688792165372
7.0,5.0,0.037973333333333296,0.04197183098591549
8.0,5.0,0.04459745762711856,0.04906249999999997
9.0,5.0,0.04757071881606759,0.04750535331905785
0.0,6.0,-0.0065952173913043565,-0.006675633958103631
1.0,6.0,0.05624518134715028,0.05404705882352941
2.0,6.0,-0.023296511627906958,-0.042300000000000025
3.0,6.0,-0.11169652509652502,-0.11301312741312743
4.0,6.0,-0.015549944629014377,-0.01278530066815142
5.0,6.0,-0.06089570267131241,-0.06631612903225804
6.0,6.0,0.020146045503792055,0.02342475355969332
7.0,6.0,0.01587483870967749,0.04063778501628662
8.0,6.0,0.05226999999999999,0.039191498405951104
9.0,6.0,0.044978669482576596,0.053764516129032346
0.0,7.0,-0.002550054054054043,-0.014896296296296277
1.0,7.0,0.050224248704663174,0.05969564766839377
2.0,7.0,-0.029593942992874114,-0.05391649122807015
3.0,7.0,-0.11001473551637277,-0.11304007585335026
4.0,7.0,-0.030971428571428587,-0.01546792873051227
5.0,7.0,-0.054055160142348783,-0.03865883777239709
6.0,7.0,0.025071689989235677,0.00833945945945947
7.0,7.0,0.03595321888412013,0.036810010764262685
8.0,7.0,0.04104495798319327,0.04277254487856389
9.0,7.0,0.046819551282051224,0.05856027689030884
0.0,8.0,-0.01139265658747303,-0.017063822894168502
1.0,8.0,0.05871470588235289,0.06158677859391396
2.0,8.0,-0.03403611111111112,-0.04787563805104414
3.0,8.0,-0.10806259541984732,-0.11578903225806457
4.0,8.0,-0.03606018099547515,-0.014775420875420896
5.0,8.0,-0.063163888888889,-0.044041037735849074
6.0,8.0,0.03469466811751903,0.03549541984732824
7.0,8.0,0.04239083969465649,0.034518211559432944
8.0,8.0,0.05052297872340425,0.042067197452229324
9.0,8.0,0.039743589743589755,0.037415161290322574
0.0,9.0,-0.005562637362637362,-0.012825108695652144
1.0,9.0,0.06066945606694555,0.06442754994742375
2.0,9.0,-0.03752570093457945,-0.040619181286549684
3.0,9.0,-0.1213367875647668,-0.11099765319426334
4.0,9.0,-0.004762222222222251,-0.012822902494331078
5.0,9.0,-0.07407843137254899,-0.07073427895981095
6.0,9.0,0.011807860262008701,0.022038213132400463
7.0,9.0,0.04923394994559304,0.04451240478781281
8.0,9.0,0.050685714285714265,0.04352710970464132
9.0,9.0,0.039838125665601624,0.041648822269807324


==> pics/PAP_scatter/cifar10_resnet32_rate50.txt <==
class,model,before,after
0.0,0.0,0.002522801302931532,-0.009116776750330265
1.0,0.0,0.04326047717842326,0.12747709251101316
2.0,0.0,-0.04251815068493151,-0.19340690789473683
3.0,0.0,-0.11344377358490572,-0.20959114754098354
4.0,0.0,-0.010826746724890868,-0.04774894810659189
5.0,0.0,-0.07160424528301886,-0.07661483594864481
6.0,0.0,0.029553340517241358,-3.425814234010885e-05
7.0,0.0,0.043908450704225326,0.058587391841779926
8.0,0.0,0.040248834745762734,0.08493828571428577
9.0,0.0,0.05138557692307696,0.12048873239436617
0.0,1.0,-0.005478709677419321,-0.03454364089775563
1.0,1.0,0.05536255186721989,0.14347111111111105
2.0,1.0,-0.028996321839080432,-0.1627707317073171
3.0,1.0,-0.11129821882951657,-0.2616760563380281
4.0,1.0,-0.011529857299670697,-0.06250273224043719
5.0,1.0,-0.07428561484918794,-0.09641084165477896
6.0,1.0,0.022468790496760222,0.0032709113607989598
7.0,1.0,0.04248319057815844,0.07350746268656717
8.0,1.0,0.03438919491525421,0.10925345622119818
9.0,1.0,0.04927408993576014,0.12261484098939925
0.0,2.0,-0.002075000000000045,-0.036174875621890486
1.0,2.0,0.05175533678756477,0.14188269662921354
2.0,2.0,-0.032461245674740444,-0.13028682926829274
3.0,2.0,-0.12195876418663303,-0.2330470989761092
4.0,2.0,-0.010156249999999997,-0.07987216783216776
5.0,2.0,-0.05192966396292012,-0.055353846153846156
6.0,2.0,0.020535027027027027,0.027471392405063296
7.0,2.0,0.034109701492537316,0.006113895781637803
8.0,2.0,0.03718905419766208,0.11620046242774573
9.0,2.0,0.04766900958466447,0.10403345111896352
0.0,3.0,-0.00022222222222219773,-0.041354187817258956
1.0,3.0,0.05286569343065689,0.1286562979189486
2.0,3.0,-0.0288,-0.13373673139158584
3.0,3.0,-0.11234904458598724,-0.21213303730017755
4.0,3.0,-0.03538020022246938,-0.04943727399165505
5.0,3.0,-0.05555366430260052,-0.09474890190336757
6.0,3.0,0.03515541264737412,0.04718583638583632
7.0,3.0,0.028680303030302987,0.012414676616915357
8.0,3.0,0.0427651531151003,0.08767912341407151
9.0,3.0,0.044744849785407714,0.11360905752753978
0.0,4.0,0.005491621327529954,-0.0234603870967742
1.0,4.0,0.05114545454545461,0.16079171396140757
2.0,4.0,-0.028269545454545422,-0.1341644714038128
3.0,4.0,-0.12555812807881772,-0.2642497528830313
4.0,4.0,-0.02168097886540599,-0.07524992867332377
5.0,4.0,-0.03603396226415094,-0.05780606508875729
6.0,4.0,0.015302795698924796,-0.006787666263603371
7.0,4.0,0.03247326943556978,0.060325445292620926
8.0,4.0,0.04149756613756618,0.09881940976163447
9.0,4.0,0.04100811965811965,0.0886486238532111
0.0,5.0,0.01027822757111598,-0.023414634146341415
1.0,5.0,0.061536486486486436,0.12436604189636166
2.0,5.0,-0.056541081703107045,-0.19321252059308075
3.0,5.0,-0.1296994845360825,-0.25103896103896106
4.0,5.0,-0.01525898566703421,-0.05065155807365441
5.0,5.0,-0.06755510204081634,-0.05605970149253727
6.0,5.0,0.030794029850746255,0.028837209302325636
7.0,5.0,0.037973333333333296,0.059185750636132295
8.0,5.0,0.04459745762711856,0.09043478260869565
9.0,5.0,0.04757071881606759,0.12119331742243439
0.0,6.0,-0.0065952173913043565,-0.01619255583126546
1.0,6.0,0.05624518134715028,0.14196592920353987
2.0,6.0,-0.023296511627906958,-0.23208186046511628
3.0,6.0,-0.11169652509652502,-0.2905624365482232
4.0,6.0,-0.015549944629014377,-0.015729984301412883
5.0,6.0,-0.06089570267131241,-0.06193458755426915
6.0,6.0,0.020146045503792055,0.02692947103274558
7.0,6.0,0.01587483870967749,0.041761660561660634
8.0,6.0,0.05226999999999999,0.1066836781609195
9.0,6.0,0.044978669482576596,0.12929403508771925
0.0,7.0,-0.002550054054054043,-0.007167969735182802
1.0,7.0,0.050224248704663174,0.1437596131968145
2.0,7.0,-0.029593942992874114,-0.17276886326194404
3.0,7.0,-0.11001473551637277,-0.2287202127659574
4.0,7.0,-0.030971428571428587,-0.03366661742983761
5.0,7.0,-0.054055160142348783,-0.08692139673105508
6.0,7.0,0.025071689989235677,0.013535582822085938
7.0,7.0,0.03595321888412013,0.0038244552058111
8.0,7.0,0.04104495798319327,0.1338515789473684
9.0,7.0,0.046819551282051224,0.0765641860465116
0.0,8.0,-0.01139265658747303,-0.05114937027707809
1.0,8.0,0.05871470588235289,0.14917254237288136
2.0,8.0,-0.03403611111111112,-0.21711892307692318
3.0,8.0,-0.10806259541984732,-0.22143745644599305
4.0,8.0,-0.03606018099547515,-0.027780631276901006
5.0,8.0,-0.063163888888889,-0.08810700729927019
6.0,8.0,0.03469466811751903,0.01454820766378236
7.0,8.0,0.04239083969465649,0.05759411764705881
8.0,8.0,0.05052297872340425,0.11911662790697669
9.0,8.0,0.039743589743589755,0.10994999999999992
0.0,9.0,-0.005562637362637362,-0.012388743455497453
1.0,9.0,0.06066945606694555,0.1511801560758082
2.0,9.0,-0.03752570093457945,-0.22967408585055654
3.0,9.0,-0.1213367875647668,-0.26928277087033764
4.0,9.0,-0.004762222222222251,-0.05914708520179373
5.0,9.0,-0.07407843137254899,-0.04157666666666673
6.0,9.0,0.011807860262008701,0.0274249694002447
7.0,9.0,0.04923394994559304,0.032491635455680366
8.0,9.0,0.050685714285714265,0.09753918918918908
9.0,9.0,0.039838125665601624,0.11875384615384607


==> pics/PAP_scatter/cifar10_resnet32_rate50_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet32,50,2.088314823284645,-0.009659533682437493,0.8343630706934182


==> pics/PAP_scatter/cifar10_resnet32_rate5_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet32,5,0.9690379584632529,-0.000156887120954284,0.953597504954983


==> pics/PAP_scatter/cifar10_resnet44_rate10.txt <==
class,model,before,after
0.0,0.0,-0.005127675675675678,-0.006447483588621444
1.0,0.0,0.0487789855072464,0.057644745057232
2.0,0.0,-0.016217736289381533,-0.05302720930232559
3.0,0.0,-0.12529020356234094,-0.12739376623376625
4.0,0.0,-0.016355421686746963,-0.017952762119503928
5.0,0.0,-0.06383179723502307,-0.05120861244019138
6.0,0.0,0.020066059957173452,0.017880281690140814
7.0,0.0,0.04364186550976138,0.051697350993377474
8.0,0.0,0.038476105263157895,0.04425961742826782
9.0,0.0,0.048075107296137315,0.051380385852090024
0.0,1.0,0.009309347826086988,-0.010770087336244459
1.0,1.0,0.06893207150368029,0.06940673684210534
2.0,1.0,-0.060176754890678946,-0.07125146886016452
3.0,1.0,-0.11696830892143803,-0.10110558510638294
4.0,1.0,-0.01995144766146992,-0.009724689966178143
5.0,1.0,-0.0511504672897196,-0.0638958382877527
6.0,1.0,0.011558396533044456,0.0035971302428256156
7.0,1.0,0.03455717439293599,0.05026870897155366
8.0,1.0,0.053483686440678004,0.04174931071049846
9.0,1.0,0.03734449152542371,0.05822633832976452
0.0,2.0,0.003699999999999884,-0.01816060935799787
1.0,2.0,0.06285714285714275,0.07766893617021271
2.0,2.0,-0.05098313253012058,-0.06296447204968945
3.0,2.0,-0.15862176165803113,-0.14358356164383573
4.0,2.0,-0.019598634812286773,-0.029342824339839327
5.0,2.0,-0.060086245353159956,-0.059652350698856466
6.0,2.0,0.024877391304347796,0.029576811594202817
7.0,2.0,0.03793836065573762,0.040204735062006704
8.0,2.0,0.06640255047821463,0.05816485623003194
9.0,2.0,0.05134757281553392,0.0595856677524429
0.0,3.0,0.016397315436241587,0.0006057142857142609
1.0,3.0,0.08102686567164179,0.08148580786026205
2.0,3.0,-0.0385119018404907,-0.05756327543424321
3.0,3.0,-0.18473231622746175,-0.1746939655172414
4.0,3.0,-0.02011693735498835,-0.019408602150537545
5.0,3.0,-0.08481606022584685,-0.07834025974025975
6.0,3.0,0.019100444444444448,0.04392745535714286
7.0,3.0,0.0571778029445074,0.03773546180159632
8.0,3.0,0.05786807165437307,0.06042780172413791
9.0,3.0,0.03971610076670315,0.04594938132733415
0.0,4.0,-0.0013472987872105828,-0.02001445783132524
1.0,4.0,0.06375663157894737,0.05922758620689655
2.0,4.0,-0.04358891454965365,-0.06149082240762813
3.0,4.0,-0.11186116129032256,-0.11202037533512067
4.0,4.0,-0.017910067114094052,-0.016958810068649903
5.0,4.0,-0.08367877358490568,-0.0842765492102065
6.0,4.0,0.026966120218579175,0.03660130718954256
7.0,4.0,0.04652459016393438,0.042141639344262294
8.0,4.0,0.04283801478352685,0.05826907545164717
9.0,4.0,0.04753297529538126,0.0587594771241831
0.0,5.0,-0.010302541436464021,-0.009608910891089116
1.0,5.0,0.06166843750000005,0.07000042462845
2.0,5.0,-0.023805208333333217,-0.05400188679245287
3.0,5.0,-0.1239742058449808,-0.11170163710777631
4.0,5.0,-0.010936784140969116,-0.004992937219730984
5.0,5.0,-0.06256666666666658,-0.08234199288256232
6.0,5.0,0.02511006493506502,0.031540614709110806
7.0,5.0,0.0318692307692308,0.038123260869565204
8.0,5.0,0.04520304942166149,0.04371802757158007
9.0,5.0,0.03805917285259818,0.04244060475161987
0.0,6.0,-0.0026512087912087382,-0.02390586907449211
1.0,6.0,0.062408376963350776,0.07394935897435902
2.0,6.0,-0.04377468354430379,-0.06015041916167655
3.0,6.0,-0.14083959390862946,-0.12452439024390241
4.0,6.0,-0.010194871794871777,-0.0003669327251995483
5.0,6.0,-0.057811455847255326,-0.05982287104622871
6.0,6.0,0.03965890109890108,0.024543201754386016
7.0,6.0,0.04444647577092515,0.049512124582869875
8.0,6.0,0.02739411146161941,0.03566524520255861
9.0,6.0,0.050567241379310394,0.04604472843450476
0.0,7.0,-0.006111111111111055,-0.0038887417218543335
1.0,7.0,0.05398335067637884,0.05532596454640248
2.0,7.0,-0.022841169724770596,-0.04025555555555554
3.0,7.0,-0.1179573400250941,-0.11812918287937746
4.0,7.0,-0.011621029572836726,-0.006975250836120394
5.0,7.0,-0.04718411764705876,-0.07615600475624251
6.0,7.0,0.010154710920770867,0.023506162162162197
7.0,7.0,0.028627578718784016,0.05364571428571429
8.0,7.0,0.040170000000000046,0.034995152792413026
9.0,7.0,0.04724813631522894,0.046082580645161346
0.0,8.0,-0.010388415300546449,-0.02256688741721851
1.0,8.0,0.0595623700623701,0.06869705263157902
2.0,8.0,-0.031195343422584447,-0.06257234042553189
3.0,8.0,-0.12058575129533673,-0.12304378238341969
4.0,8.0,-0.002880620155038794,0.0009204081632653916
5.0,8.0,-0.07368155111633368,-0.06594915662650595
6.0,8.0,0.00473577586206891,0.03192727272727273
7.0,8.0,0.03286702586206896,0.0416468784227821
8.0,8.0,0.048881536819637125,0.03601747572815535
9.0,8.0,0.059875607180570216,0.06040000000000001
0.0,9.0,0.0036717271727172663,-0.012437209302325655
1.0,9.0,0.06606431535269709,0.06560946808510637
2.0,9.0,-0.039793713620488905,-0.0625160000000001
3.0,9.0,-0.15672532637075706,-0.1458884297520662
4.0,9.0,-0.0175891279728199,-0.016878241262683193
5.0,9.0,-0.0653050306748466,-0.07423492647058823
6.0,9.0,0.036112527472527516,0.03206995565410199
7.0,9.0,0.0268642934196333,0.0599830508474576
8.0,9.0,0.05744633368756646,0.05287108050847449
9.0,9.0,0.04696063829787233,0.05454564047362753


==> pics/PAP_scatter/cifar10_resnet44_rate10_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet44,10,1.0111170855033922,-0.0004824582948941311,0.95432985537497


==> pics/PAP_scatter/cifar10_resnet44_rate20.txt <==
class,model,before,after
0.0,0.0,-0.005127675675675678,-0.03599731543624154
1.0,0.0,0.0487789855072464,0.06751864406779669
2.0,0.0,-0.016217736289381533,-0.04455813953488372
3.0,0.0,-0.12529020356234094,-0.1188065040650406
4.0,0.0,-0.016355421686746963,-0.01627488151658756
5.0,0.0,-0.06383179723502307,-0.07278808933002472
6.0,0.0,0.020066059957173452,0.020757615894039794
7.0,0.0,0.04364186550976138,0.042711972633979585
8.0,0.0,0.038476105263157895,0.055858162162162175
9.0,0.0,0.048075107296137315,0.062428039430449105
0.0,1.0,0.009309347826086988,-0.02808089887640441
1.0,1.0,0.06893207150368029,0.08164345047923328
2.0,1.0,-0.060176754890678946,-0.09871639549436785
3.0,1.0,-0.11696830892143803,-0.12511111111111106
4.0,1.0,-0.01995144766146992,-0.00640368663594461
5.0,1.0,-0.0511504672897196,-0.08007899999999993
6.0,1.0,0.011558396533044456,0.021063687150838062
7.0,1.0,0.03455717439293599,0.05505388951521985
8.0,1.0,0.053483686440678004,0.06077164339419978
9.0,1.0,0.03734449152542371,0.06556959826275786
0.0,2.0,0.003699999999999884,-0.028931350114416457
1.0,2.0,0.06285714285714275,0.0858373390557939
2.0,2.0,-0.05098313253012058,-0.08613019607843139
3.0,2.0,-0.15862176165803113,-0.1653208092485549
4.0,2.0,-0.019598634812286773,-0.010008716707021897
5.0,2.0,-0.060086245353159956,-0.04867270375161716
6.0,2.0,0.024877391304347796,0.03064394618834076
7.0,2.0,0.03793836065573762,0.024953356086461827
8.0,2.0,0.06640255047821463,0.07254426229508189
9.0,2.0,0.05134757281553392,0.062301339285714276
0.0,3.0,0.016397315436241587,-0.00917914252607188
1.0,3.0,0.08102686567164179,0.0992761904761904
2.0,3.0,-0.0385119018404907,-0.08222115127175368
3.0,3.0,-0.18473231622746175,-0.18430788643533125
4.0,3.0,-0.02011693735498835,-0.01868886168910651
5.0,3.0,-0.08481606022584685,-0.08837239512855212
6.0,3.0,0.019100444444444448,0.03819431171786114
7.0,3.0,0.0571778029445074,0.03258508875739638
8.0,3.0,0.05786807165437307,0.07570175438596491
9.0,3.0,0.03971610076670315,0.05307841807909597
0.0,4.0,-0.0013472987872105828,-0.04894677236693092
1.0,4.0,0.06375663157894737,0.08745980707395497
2.0,4.0,-0.04358891454965365,-0.07962073324905183
3.0,4.0,-0.11186116129032256,-0.11208976157082742
4.0,4.0,-0.017910067114094052,-0.018394332939787483
5.0,4.0,-0.08367877358490568,-0.060099009900990104
6.0,4.0,0.026966120218579175,0.02375824175824177
7.0,4.0,0.04652459016393438,0.045419501133786906
8.0,4.0,0.04283801478352685,0.05584946236559144
9.0,4.0,0.04753297529538126,0.06095238095238097
0.0,5.0,-0.010302541436464021,-0.0336215664018162
1.0,5.0,0.06166843750000005,0.07449650053022265
2.0,5.0,-0.023805208333333217,-0.07640893300248135
3.0,5.0,-0.1239742058449808,-0.13483115438108487
4.0,5.0,-0.010936784140969116,-0.01073957597173153
5.0,5.0,-0.06256666666666658,-0.05596653992395435
6.0,5.0,0.02511006493506502,0.021183689538807643
7.0,5.0,0.0318692307692308,0.04905749718151066
8.0,5.0,0.04520304942166149,0.04918397435897433
9.0,5.0,0.03805917285259818,0.06915484581497798
0.0,6.0,-0.0026512087912087382,-0.02801999999999999
1.0,6.0,0.062408376963350776,0.09262912205567454
2.0,6.0,-0.04377468354430379,-0.09482803504380473
3.0,6.0,-0.14083959390862946,-0.14250846484935445
4.0,6.0,-0.010194871794871777,-0.00771034482758618
5.0,6.0,-0.057811455847255326,-0.07719795396419443
6.0,6.0,0.03965890109890108,0.02101902654867259
7.0,6.0,0.04444647577092515,0.05926829268292678
8.0,6.0,0.02739411146161941,0.05398947368421053
9.0,6.0,0.050567241379310394,0.06561808158765162
0.0,7.0,-0.006111111111111055,-0.02224419134396364
1.0,7.0,0.05398335067637884,0.05926691099476431
2.0,7.0,-0.022841169724770596,-0.05273773349937732
3.0,7.0,-0.1179573400250941,-0.1362394980184941
4.0,7.0,-0.011621029572836726,-0.00318883720930235
5.0,7.0,-0.04718411764705876,-0.0560642857142858
6.0,7.0,0.010154710920770867,0.01196692477876105
7.0,7.0,0.028627578718784016,0.05807235494880548
8.0,7.0,0.040170000000000046,0.043144562899786694
9.0,7.0,0.04724813631522894,0.05965477497255755
0.0,8.0,-0.010388415300546449,-0.04636568848758478
1.0,8.0,0.0595623700623701,0.07463111111111104
2.0,8.0,-0.031195343422584447,-0.059738053097345215
3.0,8.0,-0.12058575129533673,-0.11378298465829861
4.0,8.0,-0.002880620155038794,-0.0027906976744186845
5.0,8.0,-0.07368155111633368,-0.0726896551724138
6.0,8.0,0.00473577586206891,0.01779581036383677
7.0,8.0,0.03286702586206896,0.04381883408071745
8.0,8.0,0.048881536819637125,0.051359999999999906
9.0,8.0,0.059875607180570216,0.06525100671140933
0.0,9.0,0.0036717271727172663,-0.033920157657657685
1.0,9.0,0.06606431535269709,0.07872481203007525
2.0,9.0,-0.039793713620488905,-0.06745295629820054
3.0,9.0,-0.15672532637075706,-0.14213065476190476
4.0,9.0,-0.0175891279728199,-0.005063058823529369
5.0,9.0,-0.0653050306748466,-0.0697332084893883
6.0,9.0,0.036112527472527516,0.02945714285714291
7.0,9.0,0.0268642934196333,0.02224564220183489
8.0,9.0,0.05744633368756646,0.07081347207009858
9.0,9.0,0.04696063829787233,0.05982524590163941


==> pics/PAP_scatter/cifar10_resnet44_rate20_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet44,20,1.1080050349776884,-0.0014044144985005296,0.9240937510191929


==> pics/PAP_scatter/cifar10_resnet44_rate4.txt <==
class,model,before,after
0.0,0.0,-0.005127675675675678,-0.008813390928725653
1.0,0.0,0.0487789855072464,0.05074395036194416
2.0,0.0,-0.016217736289381533,-0.04605568445475633
3.0,0.0,-0.12529020356234094,-0.10631653846153835
4.0,0.0,-0.016355421686746963,-0.024613296089385357
5.0,0.0,-0.06383179723502307,-0.05513613053613045
6.0,0.0,0.020066059957173452,0.035912108108108194
7.0,0.0,0.04364186550976138,0.0429750269106567
8.0,0.0,0.038476105263157895,0.02952627118644075
9.0,0.0,0.048075107296137315,0.05374769065520949
0.0,1.0,0.009309347826086988,-0.008863225806451712
1.0,1.0,0.06893207150368029,0.06587406639004144
2.0,1.0,-0.060176754890678946,-0.04883329439252342
3.0,1.0,-0.11696830892143803,-0.1151408376963351
4.0,1.0,-0.01995144766146992,-0.015142857142857246
5.0,1.0,-0.0511504672897196,-0.053863731170336146
6.0,1.0,0.011558396533044456,0.01622176278563645
7.0,1.0,0.03455717439293599,0.03554146341463404
8.0,1.0,0.053483686440678004,0.046374183350895624
9.0,1.0,0.03734449152542371,0.04662988260405545
0.0,2.0,0.003699999999999884,-0.013827252747252763
1.0,2.0,0.06285714285714275,0.060132627118644075
2.0,2.0,-0.05098313253012058,-0.06379052132701431
3.0,2.0,-0.15862176165803113,-0.14062972620599745
4.0,2.0,-0.019598634812286773,-0.033685779816513856
5.0,2.0,-0.060086245353159956,-0.03829267990074453
6.0,2.0,0.024877391304347796,0.04809823594266811
7.0,2.0,0.03793836065573762,0.039372905331882466
8.0,2.0,0.06640255047821463,0.05264364406779662
9.0,2.0,0.05134757281553392,0.05222218614718614
0.0,3.0,0.016397315436241587,-0.0069131991051453595
1.0,3.0,0.08102686567164179,0.0773153681963714
2.0,3.0,-0.0385119018404907,-0.055771567436209056
3.0,3.0,-0.18473231622746175,-0.15132254495159067
4.0,3.0,-0.02011693735498835,-0.021285481997677158
5.0,3.0,-0.08481606022584685,-0.07882104607721044
6.0,3.0,0.019100444444444448,0.04203064340239917
7.0,3.0,0.0571778029445074,0.05104404494382021
8.0,3.0,0.05786807165437307,0.04671376734258269
9.0,3.0,0.03971610076670315,0.04747798672566371
0.0,4.0,-0.0013472987872105828,-0.006209140369967319
1.0,4.0,0.06375663157894737,0.06196212278876178
2.0,4.0,-0.04358891454965365,-0.043695823665893314
3.0,4.0,-0.11186116129032256,-0.14112220795892172
4.0,4.0,-0.017910067114094052,-0.017617152466367754
5.0,4.0,-0.08367877358490568,-0.05533841536614637
6.0,4.0,0.026966120218579175,0.024221514818880317
7.0,4.0,0.04652459016393438,0.04809770742358084
8.0,4.0,0.04283801478352685,0.03698110992529345
9.0,4.0,0.04753297529538126,0.05873247588424443
0.0,5.0,-0.010302541436464021,0.0005449023861170998
1.0,5.0,0.06166843750000005,0.054822012578616276
2.0,5.0,-0.023805208333333217,-0.02993142201834868
3.0,5.0,-0.1239742058449808,-0.13183298969072169
4.0,5.0,-0.010936784140969116,-0.00804674751929445
5.0,5.0,-0.06256666666666658,-0.060097252090800454
6.0,5.0,0.02511006493506502,0.015825188374596347
7.0,5.0,0.0318692307692308,0.046301630434782554
8.0,5.0,0.04520304942166149,0.0413077976817702
9.0,5.0,0.03805917285259818,0.03933504823151121
0.0,6.0,-0.0026512087912087382,-0.020200668896321113
1.0,6.0,0.062408376963350776,0.07160041972717733
2.0,6.0,-0.04377468354430379,-0.05540974477958244
3.0,6.0,-0.14083959390862946,-0.12401230769230781
4.0,6.0,-0.010194871794871777,-0.023332142857142895
5.0,6.0,-0.057811455847255326,-0.04231196172248807
6.0,6.0,0.03965890109890108,0.04280131147540983
7.0,6.0,0.04444647577092515,0.04826930693069298
8.0,6.0,0.02739411146161941,0.031157097791798035
9.0,6.0,0.050567241379310394,0.04088869752421954
0.0,7.0,-0.006111111111111055,-0.009463351351351363
1.0,7.0,0.05398335067637884,0.053773152965660674
2.0,7.0,-0.022841169724770596,-0.02790204081632652
3.0,7.0,-0.1179573400250941,-0.11656170212765969
4.0,7.0,-0.011621029572836726,-0.021548387096774292
5.0,7.0,-0.04718411764705876,-0.0398289071680376
6.0,7.0,0.010154710920770867,0.01542193548387094
7.0,7.0,0.028627578718784016,0.030642371020856204
8.0,7.0,0.040170000000000046,0.044668493150684926
9.0,7.0,0.04724813631522894,0.04616195536663121
0.0,8.0,-0.010388415300546449,-0.014753289473684138
1.0,8.0,0.0595623700623701,0.06511214953271029
2.0,8.0,-0.031195343422584447,-0.046512761020881616
3.0,8.0,-0.12058575129533673,-0.12487532467532457
4.0,8.0,-0.002880620155038794,0.004011744966442965
5.0,8.0,-0.07368155111633368,-0.07084385964912283
6.0,8.0,0.00473577586206891,0.014266990291262145
7.0,8.0,0.03286702586206896,0.033965686274509806
8.0,8.0,0.048881536819637125,0.04408785942492019
9.0,8.0,0.059875607180570216,0.06156666666666675
0.0,9.0,0.0036717271727172663,-0.0051554575523705525
1.0,9.0,0.06606431535269709,0.05461657922350465
2.0,9.0,-0.039793713620488905,-0.03857042253521133
3.0,9.0,-0.15672532637075706,-0.12641717948717948
4.0,9.0,-0.0175891279728199,-0.007881021087680422
5.0,9.0,-0.0653050306748466,-0.05983763570566958
6.0,9.0,0.036112527472527516,0.03196087431693981
7.0,9.0,0.0268642934196333,0.035124400871459675
8.0,9.0,0.05744633368756646,0.03795652173913035
9.0,9.0,0.04696063829787233,0.046296382978723384


==> pics/PAP_scatter/cifar10_resnet44_rate4_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet44,4,0.9431141709527996,-1.5816892782454395e-05,0.9623199404467837


==> pics/PAP_scatter/cifar10_resnet44_rate5.txt <==
class,model,before,after
0.0,0.0,-0.005127675675675678,-0.0115704989154013
1.0,0.0,0.0487789855072464,0.05294693028095731
2.0,0.0,-0.016217736289381533,-0.04293749999999997
3.0,0.0,-0.12529020356234094,-0.10308280254777068
4.0,0.0,-0.016355421686746963,-0.009716517857142903
5.0,0.0,-0.06383179723502307,-0.0493512252042007
6.0,0.0,0.020066059957173452,0.027638136511375897
7.0,0.0,0.04364186550976138,0.033641081081081034
8.0,0.0,0.038476105263157895,0.028761303890641403
9.0,0.0,0.048075107296137315,0.04788888888888881
0.0,1.0,0.009309347826086988,-0.0033387799564269438
1.0,1.0,0.06893207150368029,0.05529382198952889
2.0,1.0,-0.060176754890678946,-0.06415898030127459
3.0,1.0,-0.11696830892143803,-0.0998132315521628
4.0,1.0,-0.01995144766146992,-0.012803344481605309
5.0,1.0,-0.0511504672897196,-0.03733122807017541
6.0,1.0,0.011558396533044456,0.008508813928182821
7.0,1.0,0.03455717439293599,0.04339409190371993
8.0,1.0,0.053483686440678004,0.034837037037037055
9.0,1.0,0.03734449152542371,0.05040877944325487
0.0,2.0,0.003699999999999884,-0.013197058823529369
1.0,2.0,0.06285714285714275,0.06418959660297248
2.0,2.0,-0.05098313253012058,-0.04984105011933168
3.0,2.0,-0.15862176165803113,-0.13451376146788985
4.0,2.0,-0.019598634812286773,-0.032874828375286
5.0,2.0,-0.060086245353159956,-0.04310396530359355
6.0,2.0,0.024877391304347796,0.040738147739801576
7.0,2.0,0.03793836065573762,0.02759517543859649
8.0,2.0,0.06640255047821463,0.05327402323125662
9.0,2.0,0.05134757281553392,0.050810594594594666
0.0,3.0,0.016397315436241587,0.01132583892617447
1.0,3.0,0.08102686567164179,0.060482515991471184
2.0,3.0,-0.0385119018404907,-0.04753840579710136
3.0,3.0,-0.18473231622746175,-0.16444874651810584
4.0,3.0,-0.02011693735498835,-0.028118296892980423
5.0,3.0,-0.08481606022584685,-0.07576958698372964
6.0,3.0,0.019100444444444448,0.046109756097560975
7.0,3.0,0.0571778029445074,0.03681216517857144
8.0,3.0,0.05786807165437307,0.05172351694915255
9.0,3.0,0.03971610076670315,0.05775315614617937
0.0,4.0,-0.0013472987872105828,-0.007134061135371164
1.0,4.0,0.06375663157894737,0.060500415800415756
2.0,4.0,-0.04358891454965365,-0.048671777003484344
3.0,4.0,-0.11186116129032256,-0.11698805194805187
4.0,4.0,-0.017910067114094052,-0.010687400681044203
5.0,4.0,-0.08367877358490568,-0.0749658181818181
6.0,4.0,0.026966120218579175,0.023884972972973036
7.0,4.0,0.04652459016393438,0.04225460526315793
8.0,4.0,0.04283801478352685,0.04467708553326294
9.0,4.0,0.04753297529538126,0.05270205850487538
0.0,5.0,-0.010302541436464021,-0.005176413043478347
1.0,5.0,0.06166843750000005,0.055140356394129925
2.0,5.0,-0.023805208333333217,-0.029889540229885176
3.0,5.0,-0.1239742058449808,-0.15465159642401027
4.0,5.0,-0.010936784140969116,-0.005072676991150534
5.0,5.0,-0.06256666666666658,-0.04902406738868845
6.0,5.0,0.02511006493506502,0.0366875816993464
7.0,5.0,0.0318692307692308,0.034334233261339095
8.0,5.0,0.04520304942166149,0.04289392033542971
9.0,5.0,0.03805917285259818,0.04119277238403441
0.0,6.0,-0.0026512087912087382,-0.01538359201773831
1.0,6.0,0.062408376963350776,0.06503235294117647
2.0,6.0,-0.04377468354430379,-0.06170069284064659
3.0,6.0,-0.14083959390862946,-0.11467984395318587
4.0,6.0,-0.010194871794871777,-0.018937373737373787
5.0,6.0,-0.057811455847255326,-0.052632164449818594
6.0,6.0,0.03965890109890108,0.036618660812294146
7.0,6.0,0.04444647577092515,0.042476169265033434
8.0,6.0,0.02739411146161941,0.03966400000000001
9.0,6.0,0.050567241379310394,0.04838315334773223
0.0,7.0,-0.006111111111111055,-0.0118524945770065
1.0,7.0,0.05398335067637884,0.05290777202072538
2.0,7.0,-0.022841169724770596,-0.046248574686431086
3.0,7.0,-0.1179573400250941,-0.11591022443890278
4.0,7.0,-0.011621029572836726,-0.011595105672969962
5.0,7.0,-0.04718411764705876,-0.041425178147268406
6.0,7.0,0.010154710920770867,0.01823655913978496
7.0,7.0,0.028627578718784016,0.035144408251900044
8.0,7.0,0.040170000000000046,0.04129936305732477
9.0,7.0,0.04724813631522894,0.05368510638297873
0.0,8.0,-0.010388415300546449,-0.011382532751091738
1.0,8.0,0.0595623700623701,0.054758255451713304
2.0,8.0,-0.031195343422584447,-0.045252988505747195
3.0,8.0,-0.12058575129533673,-0.13096062992125998
4.0,8.0,-0.002880620155038794,0.0076993273542599865
5.0,8.0,-0.07368155111633368,-0.06149087719298252
6.0,8.0,0.00473577586206891,0.016019978401727752
7.0,8.0,0.03286702586206896,0.03519133261105084
8.0,8.0,0.048881536819637125,0.04960683030949836
9.0,8.0,0.059875607180570216,0.05226741693461949
0.0,9.0,0.0036717271727172663,-0.01091184210526314
1.0,9.0,0.06606431535269709,0.05977154811715481
2.0,9.0,-0.039793713620488905,-0.043660910151692
3.0,9.0,-0.15672532637075706,-0.13236653386454175
4.0,9.0,-0.0175891279728199,-0.004488036117381421
5.0,9.0,-0.0653050306748466,-0.06411324422843254
6.0,9.0,0.036112527472527516,0.029108871851040507
7.0,9.0,0.0268642934196333,0.032461873638344275
8.0,9.0,0.05744633368756646,0.048289434364994624
9.0,9.0,0.04696063829787233,0.04856245954692558


==> pics/PAP_scatter/cifar10_resnet44_rate50.txt <==
class,model,before,after
0.0,0.0,-0.005127675675675678,-0.007211374999999972
1.0,0.0,0.0487789855072464,0.1205297385620915
2.0,0.0,-0.016217736289381533,-0.1648764876632801
3.0,0.0,-0.12529020356234094,-0.21834811320754713
4.0,0.0,-0.016355421686746963,-0.035285845347313265
5.0,0.0,-0.06383179723502307,-0.11317600554785019
6.0,0.0,0.020066059957173452,0.07304802955665021
7.0,0.0,0.04364186550976138,0.051389272503082596
8.0,0.0,0.038476105263157895,0.09425907553551299
9.0,0.0,0.048075107296137315,0.08071738148984203
0.0,1.0,0.009309347826086988,-0.05360145278450357
1.0,1.0,0.06893207150368029,0.12522408026755852
2.0,1.0,-0.060176754890678946,-0.08180824427480918
3.0,1.0,-0.11696830892143803,-0.17015171288743877
4.0,1.0,-0.01995144766146992,-0.03173754940711458
5.0,1.0,-0.0511504672897196,-0.12102541436464084
6.0,1.0,0.011558396533044456,-0.009417934165720792
7.0,1.0,0.03455717439293599,0.06417069597069602
8.0,1.0,0.053483686440678004,0.0968673469387755
9.0,1.0,0.03734449152542371,0.08258827586206897
0.0,2.0,0.003699999999999884,-0.07294993954050796
1.0,2.0,0.06285714285714275,0.1362085082872928
2.0,2.0,-0.05098313253012058,-0.14136746411483267
3.0,2.0,-0.15862176165803113,-0.2901801724137932
4.0,2.0,-0.019598634812286773,-0.018414574314574324
5.0,2.0,-0.060086245353159956,-0.10364954268292689
6.0,2.0,0.024877391304347796,0.05060410132689984
7.0,2.0,0.03793836065573762,0.02364137086903295
8.0,2.0,0.06640255047821463,0.13637009685230023
9.0,2.0,0.05134757281553392,0.12049068100358416
0.0,3.0,0.016397315436241587,0.018644413012729927
1.0,3.0,0.08102686567164179,0.17279731707317084
2.0,3.0,-0.0385119018404907,-0.19560434782608685
3.0,3.0,-0.18473231622746175,-0.28886347992351796
4.0,3.0,-0.02011693735498835,-0.04793630470016201
5.0,3.0,-0.08481606022584685,-0.1777253499222395
6.0,3.0,0.019100444444444448,0.06352477302204936
7.0,3.0,0.0571778029445074,0.02785823605706885
8.0,3.0,0.05786807165437307,0.11373437876960198
9.0,3.0,0.03971610076670315,0.11042100628930826
0.0,4.0,-0.0013472987872105828,-0.0645648514851484
1.0,4.0,0.06375663157894737,0.11306911928651066
2.0,4.0,-0.04358891454965365,-0.19440563798219573
3.0,4.0,-0.11186116129032256,-0.1840991909385112
4.0,4.0,-0.017910067114094052,0.021503924221921558
5.0,4.0,-0.08367877358490568,-0.07193300699300686
6.0,4.0,0.026966120218579175,0.04037022538552789
7.0,4.0,0.04652459016393438,0.03579511323003583
8.0,4.0,0.04283801478352685,0.09693890160183066
9.0,4.0,0.04753297529538126,0.09459770114942534
0.0,5.0,-0.010302541436464021,-0.041087096774193484
1.0,5.0,0.06166843750000005,0.11560588876772089
2.0,5.0,-0.023805208333333217,-0.19997613469985356
3.0,5.0,-0.1239742058449808,-0.1674449752883032
4.0,5.0,-0.010936784140969116,-0.020515374507227374
5.0,5.0,-0.06256666666666658,-0.06632360515021465
6.0,5.0,0.02511006493506502,0.015862499999999995
7.0,5.0,0.0318692307692308,0.04673447837150128
8.0,5.0,0.04520304942166149,0.09419722863741341
9.0,5.0,0.03805917285259818,0.11191016355140186
0.0,6.0,-0.0026512087912087382,-0.04034347275031693
1.0,6.0,0.062408376963350776,0.12812623490669592
2.0,6.0,-0.04377468354430379,-0.13472645739910327
3.0,6.0,-0.14083959390862946,-0.18265714285714296
4.0,6.0,-0.010194871794871777,-0.01833199464524775
5.0,6.0,-0.057811455847255326,-0.11308725761772852
6.0,6.0,0.03965890109890108,0.04327499999999999
7.0,6.0,0.04444647577092515,0.042613550815558364
8.0,6.0,0.02739411146161941,0.06652326901248579
9.0,6.0,0.050567241379310394,0.0935308498253783
0.0,7.0,-0.006111111111111055,-0.026839999999999992
1.0,7.0,0.05398335067637884,0.09953579175704987
2.0,7.0,-0.022841169724770596,-0.10871428571428576
3.0,7.0,-0.1179573400250941,-0.17215853658536595
4.0,7.0,-0.011621029572836726,-0.006950391644908732
5.0,7.0,-0.04718411764705876,-0.06387414500684005
6.0,7.0,0.010154710920770867,-0.03039340400471154
7.0,7.0,0.028627578718784016,0.04228223844282238
8.0,7.0,0.040170000000000046,0.09054503990877992
9.0,7.0,0.04724813631522894,0.09173179190751436
0.0,8.0,-0.010388415300546449,-0.05647281921618211
1.0,8.0,0.0595623700623701,0.12586105032822753
2.0,8.0,-0.031195343422584447,-0.17206187050359723
3.0,8.0,-0.12058575129533673,-0.20746710526315784
4.0,8.0,-0.002880620155038794,-0.006352192362093343
5.0,8.0,-0.07368155111633368,-0.10578303198887343
6.0,8.0,0.00473577586206891,0.05041829268292678
7.0,8.0,0.03286702586206896,0.04406364749081998
8.0,8.0,0.048881536819637125,0.09796266968325787
9.0,8.0,0.059875607180570216,0.10755906432748534
0.0,9.0,0.0036717271727172663,-0.05321705237515225
1.0,9.0,0.06606431535269709,0.14566315789473686
2.0,9.0,-0.039793713620488905,-0.19216024653312777
3.0,9.0,-0.15672532637075706,-0.2187257240204428
4.0,9.0,-0.0175891279728199,0.017016949152542492
5.0,9.0,-0.0653050306748466,-0.07943896103896096
6.0,9.0,0.036112527472527516,-0.013429508196721188
7.0,9.0,0.0268642934196333,0.04992118959107813
8.0,9.0,0.05744633368756646,0.0981627586206897
9.0,9.0,0.04696063829787233,0.10598217142857143


==> pics/PAP_scatter/cifar10_resnet44_rate50_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet44,50,1.7198420495708615,-0.006614160408483748,0.8397910925398596


==> pics/PAP_scatter/cifar10_resnet44_rate5_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet44,5,0.9342464382166412,-6.530783403283554e-05,0.9628030157826694


==> pics/PAP_scatter/cifar10_resnet56_rate10.txt <==
class,model,before,after
0.0,0.0,-0.004587826086956628,-0.011088888888888943
1.0,0.0,0.053125678496868424,0.05325519412381947
2.0,0.0,-0.053354838709677416,-0.050763807285546435
3.0,0.0,-0.126,-0.12396794701986746
4.0,0.0,-0.012899555555555638,-0.01581917502787066
5.0,0.0,-0.05356725146198838,-0.05316888888888884
6.0,0.0,0.02226681081081072,0.027533041575492377
7.0,0.0,0.04424923747276687,0.04172052117263849
8.0,0.0,0.04996012861736325,0.048079153439153394
9.0,0.0,0.05143753976670198,0.05021200428724545
0.0,1.0,-0.004314363438520245,-0.0206207009857612
1.0,1.0,0.05267107180020811,0.060272105263157946
2.0,1.0,-0.03313451118963499,-0.041455172413793116
3.0,1.0,-0.121116959798995,-0.12932917197452234
4.0,1.0,-0.02365828698553955,-0.012903167420814463
5.0,1.0,-0.03297635294117657,-0.033658181818181795
6.0,1.0,0.025353521126760478,0.023930944625407152
7.0,1.0,0.028195336225596463,0.03858075639599557
8.0,1.0,0.038132587859424846,0.030602547770700622
9.0,1.0,0.04519171151776099,0.05588049837486464
0.0,2.0,0.014631463146314607,-0.00507651685393257
1.0,2.0,0.06111111111111102,0.05817663847780126
2.0,2.0,-0.049159090909090916,-0.044565289256198286
3.0,2.0,-0.11962500000000001,-0.10652056074766351
4.0,2.0,-0.012705855855855925,-0.018874164810690437
5.0,2.0,-0.0727447953216375,-0.06574875148632585
6.0,2.0,0.024015874730021595,0.03155989130434783
7.0,2.0,0.039281690140845024,0.04456670317634181
8.0,2.0,0.03903780359028507,0.02839262381454164
9.0,2.0,0.0421649946638206,0.04579387096774196
0.0,3.0,0.006686283185840807,-0.014326415094339632
1.0,3.0,0.05604748953974906,0.06922023305084751
2.0,3.0,-0.059703023255813954,-0.06472846889952155
3.0,3.0,-0.13185360824742268,-0.11353445945945935
4.0,3.0,-0.02669013452914798,-0.02066370875995446
5.0,3.0,-0.05498867469879509,-0.06363793103448266
6.0,3.0,0.04665225027442378,0.04139298245614034
7.0,3.0,0.03083604777415862,0.034125954198473335
8.0,3.0,0.05433673036093429,0.03798455804046865
9.0,3.0,0.04432548179871531,0.054468060021436226
0.0,4.0,-0.006377049180327791,-0.03691495124593711
1.0,4.0,0.06119246861924686,0.06560716543730241
2.0,4.0,-0.03038484136310222,-0.041502969121140085
3.0,4.0,-0.11847537878787874,-0.12210090673575132
4.0,4.0,-0.032326233183856516,-0.004492849035187291
5.0,4.0,-0.059154970760233856,-0.043136614645858266
6.0,4.0,0.019307524536532186,0.02270000000000006
7.0,4.0,0.044754634678298814,0.039336004390779396
8.0,4.0,0.04438163481953295,0.0359808917197453
9.0,4.0,0.0489179104477612,0.054116146393972046
0.0,5.0,0.0017940914158305677,-0.02394672586015535
1.0,5.0,0.07775089947089947,0.07697872340425531
2.0,5.0,-0.04423050647820972,-0.0610049261083744
3.0,5.0,-0.1482439252336449,-0.14368435374149666
4.0,5.0,-0.020729717514124273,-0.013624129930394462
5.0,5.0,-0.07015420219244822,-0.06638790931989923
6.0,5.0,0.03548054945054938,0.03722702104097449
7.0,5.0,0.028295364238410562,0.03346902654867254
8.0,5.0,0.05579125799573557,0.06149152542372883
9.0,5.0,0.04173567625133113,0.05069837837837833
0.0,6.0,-0.016759361233480104,-0.029818784530386784
1.0,6.0,0.053800721649484615,0.05975808133472363
2.0,6.0,-0.041661104718066715,-0.04533025404157041
3.0,6.0,-0.09983824650571778,-0.12449543676662315
4.0,6.0,-0.027060830527497137,-0.012175999999999961
5.0,6.0,-0.0641759953161592,-0.06121462264150949
6.0,6.0,0.023919527896995814,0.028616304347826055
7.0,6.0,0.03808737864077679,0.04681461286804798
8.0,6.0,0.04755765957446812,0.04610588235294118
9.0,6.0,0.05857944025834235,0.059499999999999935
0.0,7.0,-0.001516521739130484,-0.01274066298342542
1.0,7.0,0.04803768115942025,0.06546450261780098
2.0,7.0,-0.026399767441860532,-0.0417727915194347
3.0,7.0,-0.10240397350993384,-0.11188851802403216
4.0,7.0,-0.028056570155902048,-0.018944769403824616
5.0,7.0,-0.07025579793340987,-0.056436494597839205
6.0,7.0,-0.0006396551724137944,0.028676293103448262
7.0,7.0,0.039692841648589994,0.035075
8.0,7.0,0.061161058201058174,0.03720926517571883
9.0,7.0,0.05101479099678447,0.040784615384615364
0.0,8.0,0.0034904918032786754,-0.009459136212624656
1.0,8.0,0.06987754237288134,0.07515847457627112
2.0,8.0,-0.05738842592592597,-0.08007797833935015
3.0,8.0,-0.12750842245989305,-0.117532967032967
4.0,8.0,-0.019803265765765826,-0.024303926096997677
5.0,8.0,-0.06797982673267336,-0.07600400000000006
6.0,8.0,0.02702672413793103,0.04382325581395345
7.0,8.0,0.03887290748898676,0.042025503355704666
8.0,8.0,0.0469555089192025,0.05329863013698632
9.0,8.0,0.046389581095596065,0.047126451612903145
0.0,9.0,-0.003777117711771189,-0.027160354374307832
1.0,9.0,0.07668056133056135,0.06813171247357296
2.0,9.0,-0.03111363102232663,-0.0459182897862233
3.0,9.0,-0.1488936363636363,-0.15330434782608687
4.0,9.0,-0.005847777777777745,-0.002628603859250838
5.0,9.0,-0.07960986920332931,-0.059331400966183515
6.0,9.0,0.022043515541264776,0.03436052631578944
7.0,9.0,0.03551400220507167,0.04635508849557523
8.0,9.0,0.05058592592592595,0.04517699680511179
9.0,9.0,0.04489513227513225,0.054820689655172374


==> pics/PAP_scatter/cifar10_resnet56_rate10_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet56,10,0.9999613728720645,-0.00035613857564980884,0.9607499856422144


==> pics/PAP_scatter/cifar10_resnet56_rate20.txt <==
class,model,before,after
0.0,0.0,-0.004587826086956628,-0.02447652370203164
1.0,0.0,0.053125678496868424,0.063225445026178
2.0,0.0,-0.053354838709677416,-0.05646322263222631
3.0,0.0,-0.126,-0.1041943448275862
4.0,0.0,-0.012899555555555638,-0.022595652173913017
5.0,0.0,-0.05356725146198838,-0.07392965686274504
6.0,0.0,0.02226681081081072,0.010376438053097384
7.0,0.0,0.04424923747276687,0.033410290827740545
8.0,0.0,0.04996012861736325,0.06534334763948504
9.0,0.0,0.05143753976670198,0.06872532894736842
0.0,1.0,-0.004314363438520245,-0.04339200000000004
1.0,1.0,0.05267107180020811,0.0737463414634146
2.0,1.0,-0.03313451118963499,-0.04728511166253102
3.0,1.0,-0.121116959798995,-0.13477214484679667
4.0,1.0,-0.02365828698553955,-0.010139206534422367
5.0,1.0,-0.03297635294117657,-0.07210664993726476
6.0,1.0,0.025353521126760478,0.029372525027808686
7.0,1.0,0.028195336225596463,0.03216426966292137
8.0,1.0,0.038132587859424846,0.05757789934354491
9.0,1.0,0.04519171151776099,0.06933649393605296
0.0,2.0,0.014631463146314607,-0.02212395005675363
1.0,2.0,0.06111111111111102,0.07254510638297877
2.0,2.0,-0.049159090909090916,-0.05970958904109585
3.0,2.0,-0.11962500000000001,-0.11176744186046503
4.0,2.0,-0.012705855855855925,-0.002064877479579901
5.0,2.0,-0.0727447953216375,-0.07365597104945715
6.0,2.0,0.024015874730021595,0.031680701754385955
7.0,2.0,0.039281690140845024,0.0343304932735426
8.0,2.0,0.03903780359028507,0.04072264957264958
9.0,2.0,0.0421649946638206,0.05065422612513723
0.0,3.0,0.006686283185840807,-0.029607366071428658
1.0,3.0,0.05604748953974906,0.0709463258785942
2.0,3.0,-0.059703023255813954,-0.0588681481481482
3.0,3.0,-0.13185360824742268,-0.1302592178770951
4.0,3.0,-0.02669013452914798,-0.007692307692307751
5.0,3.0,-0.05498867469879509,-0.06905886792452832
6.0,3.0,0.04665225027442378,0.03356933333333328
7.0,3.0,0.03083604777415862,0.028281415929203472
8.0,3.0,0.05433673036093429,0.04884693218514531
9.0,3.0,0.04432548179871531,0.06807853170189097
0.0,4.0,-0.006377049180327791,-0.03997755331088664
1.0,4.0,0.06119246861924686,0.07472299465240642
2.0,4.0,-0.03038484136310222,-0.05126894865525673
3.0,4.0,-0.11847537878787874,-0.1346317280453258
4.0,4.0,-0.032326233183856516,-0.028871559633027535
5.0,4.0,-0.059154970760233856,-0.05540328697850824
6.0,4.0,0.019307524536532186,0.02670796460176989
7.0,4.0,0.044754634678298814,0.04749719416386086
8.0,4.0,0.04438163481953295,0.05443162393162389
9.0,4.0,0.0489179104477612,0.05931222707423583
0.0,5.0,0.0017940914158305677,-0.014350113636363673
1.0,5.0,0.07775089947089947,0.08540043243243241
2.0,5.0,-0.04423050647820972,-0.05303665803108807
3.0,5.0,-0.1482439252336449,-0.14009507246376818
4.0,5.0,-0.020729717514124273,-0.04316964705882354
5.0,5.0,-0.07015420219244822,-0.08832317708333336
6.0,5.0,0.03548054945054938,0.021300447928331454
7.0,5.0,0.028295364238410562,0.04339409722222224
8.0,5.0,0.05579125799573557,0.07323036876355744
9.0,5.0,0.04173567625133113,0.056666812705366866
0.0,6.0,-0.016759361233480104,-0.042746674182638104
1.0,6.0,0.053800721649484615,0.07158478723404259
2.0,6.0,-0.041661104718066715,-0.07032783132530124
3.0,6.0,-0.09983824650571778,-0.10597773167358222
4.0,6.0,-0.027060830527497137,0.0001394219653179168
5.0,6.0,-0.0641759953161592,-0.08923629629629631
6.0,6.0,0.023919527896995814,0.030020971302428295
7.0,6.0,0.03808737864077679,0.05490795580110503
8.0,6.0,0.04755765957446812,0.04788624052004339
9.0,6.0,0.05857944025834235,0.062161951754385936
0.0,7.0,-0.001516521739130484,-0.03817647058823526
1.0,7.0,0.04803768115942025,0.07985723404255317
2.0,7.0,-0.026399767441860532,-0.0391780856423174
3.0,7.0,-0.10240397350993384,-0.12296831683168326
4.0,7.0,-0.028056570155902048,-0.0076034602076124206
5.0,7.0,-0.07025579793340987,-0.08145714285714294
6.0,7.0,-0.0006396551724137944,0.012161598224195316
7.0,7.0,0.039692841648589994,0.035857461024498896
8.0,7.0,0.061161058201058174,0.04282025586353944
9.0,7.0,0.05101479099678447,0.07330857142857145
0.0,8.0,0.0034904918032786754,-0.02412399540757753
1.0,8.0,0.06987754237288134,0.08510182207931406
2.0,8.0,-0.05738842592592597,-0.05501123595505622
3.0,8.0,-0.12750842245989305,-0.16344332855093255
4.0,8.0,-0.019803265765765826,-0.010093333333333383
5.0,8.0,-0.06797982673267336,-0.09655603557814492
6.0,8.0,0.02702672413793103,0.029389662921348318
7.0,8.0,0.03887290748898676,0.0645479452054794
8.0,8.0,0.0469555089192025,0.051350486486486484
9.0,8.0,0.046389581095596065,0.05880349344978166
0.0,9.0,-0.003777117711771189,-0.033914335664335694
1.0,9.0,0.07668056133056135,0.07267542016806727
2.0,9.0,-0.03111363102232663,-0.0672490372272143
3.0,9.0,-0.1488936363636363,-0.1464472340425532
4.0,9.0,-0.005847777777777745,-0.012573953488372
5.0,9.0,-0.07960986920332931,-0.0689793788819876
6.0,9.0,0.022043515541264776,0.026326755852842856
7.0,9.0,0.03551400220507167,0.059021822272216
8.0,9.0,0.05058592592592595,0.05034060475161991
9.0,9.0,0.04489513227513225,0.06576100000000008


==> pics/PAP_scatter/cifar10_resnet56_rate20_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet56,20,1.103956259190681,-0.0011481641405562833,0.9336655503515437


==> pics/PAP_scatter/cifar10_resnet56_rate4.txt <==
class,model,before,after
0.0,0.0,-0.004587826086956628,-0.008732321041214675
1.0,0.0,0.053125678496868424,0.049401242236024864
2.0,0.0,-0.053354838709677416,-0.04761454545454542
3.0,0.0,-0.126,-0.12395532994923857
4.0,0.0,-0.012899555555555638,-0.02116611661166111
5.0,0.0,-0.05356725146198838,-0.04792363213038406
6.0,0.0,0.02226681081081072,0.024364339419978554
7.0,0.0,0.04424923747276687,0.04991091703056767
8.0,0.0,0.04996012861736325,0.0437170010559662
9.0,0.0,0.05143753976670198,0.053850746268656796
0.0,1.0,-0.004314363438520245,-0.00997076591154268
1.0,1.0,0.05267107180020811,0.05576722164412072
2.0,1.0,-0.03313451118963499,-0.04519246813441484
3.0,1.0,-0.121116959798995,-0.12299587499999999
4.0,1.0,-0.02365828698553955,-0.017210903083700442
5.0,1.0,-0.03297635294117657,-0.0348737529691211
6.0,1.0,0.025353521126760478,0.02544076086956521
7.0,1.0,0.028195336225596463,0.03915315217391306
8.0,1.0,0.038132587859424846,0.041505095541401235
9.0,1.0,0.04519171151776099,0.04258124999999997
0.0,2.0,0.014631463146314607,-0.0058509761388286395
1.0,2.0,0.06111111111111102,0.05609266247379456
2.0,2.0,-0.049159090909090916,-0.03704062499999998
3.0,2.0,-0.11962500000000001,-0.12199521345407513
4.0,2.0,-0.012705855855855925,-0.023181929046563167
5.0,2.0,-0.0727447953216375,-0.046025717703349324
6.0,2.0,0.024015874730021595,0.03730798274002151
7.0,2.0,0.039281690140845024,0.036299123767798376
8.0,2.0,0.03903780359028507,0.02630412262156441
9.0,2.0,0.0421649946638206,0.048246673819742444
0.0,3.0,0.006686283185840807,-0.004929347826086979
1.0,3.0,0.05604748953974906,0.05774551214361142
2.0,3.0,-0.059703023255813954,-0.05360759493670885
3.0,3.0,-0.13185360824742268,-0.10864516129032266
4.0,3.0,-0.02669013452914798,-0.01621896162528215
5.0,3.0,-0.05498867469879509,-0.048978494623655944
6.0,3.0,0.04665225027442378,0.037508196721311504
7.0,3.0,0.03083604777415862,0.024517876489707456
8.0,3.0,0.05433673036093429,0.045143312101910825
9.0,3.0,0.04432548179871531,0.039022435897435835
0.0,4.0,-0.006377049180327791,-0.020862622950819674
1.0,4.0,0.06119246861924686,0.056756739811912225
2.0,4.0,-0.03038484136310222,-0.052401740139211145
3.0,4.0,-0.11847537878787874,-0.11083468354430373
4.0,4.0,-0.032326233183856516,-0.021588175675675638
5.0,4.0,-0.059154970760233856,-0.03259855247285886
6.0,4.0,0.019307524536532186,0.03293153347732187
7.0,4.0,0.044754634678298814,0.0423609544468547
8.0,4.0,0.04438163481953295,0.03535507399577166
9.0,4.0,0.0489179104477612,0.04339019189765454
0.0,5.0,0.0017940914158305677,-0.0008947655398036491
1.0,5.0,0.07775089947089947,0.06172145877378438
2.0,5.0,-0.04423050647820972,-0.05315209790209783
3.0,5.0,-0.1482439252336449,-0.14317287917737784
4.0,5.0,-0.020729717514124273,-0.013112884834663574
5.0,5.0,-0.07015420219244822,-0.056594594594594504
6.0,5.0,0.03548054945054938,0.04481346578366447
7.0,5.0,0.028295364238410562,0.026834611171960652
8.0,5.0,0.05579125799573557,0.05426821541710669
9.0,5.0,0.04173567625133113,0.04359526372443497
0.0,6.0,-0.016759361233480104,-0.027292911668484156
1.0,6.0,0.053800721649484615,0.04807046632124354
2.0,6.0,-0.041661104718066715,-0.04131874999999989
3.0,6.0,-0.09983824650571778,-0.0964321112515802
4.0,6.0,-0.027060830527497137,-0.011146621621621623
5.0,6.0,-0.0641759953161592,-0.05828437132784956
6.0,6.0,0.023919527896995814,0.014181935483870957
7.0,6.0,0.03808737864077679,0.048020236813778275
8.0,6.0,0.04755765957446812,0.04424181626187966
9.0,6.0,0.05857944025834235,0.05456493506493506
0.0,7.0,-0.001516521739130484,-0.019071648351648287
1.0,7.0,0.04803768115942025,0.04914496365524407
2.0,7.0,-0.026399767441860532,-0.034277119628339126
3.0,7.0,-0.10240397350993384,-0.12004487678339815
4.0,7.0,-0.028056570155902048,-0.008283538633818524
5.0,7.0,-0.07025579793340987,-0.034815511163337226
6.0,7.0,-0.0006396551724137944,0.013661158798283278
7.0,7.0,0.039692841648589994,0.039494294940796544
8.0,7.0,0.061161058201058174,0.04034861995753717
9.0,7.0,0.05101479099678447,0.044636188436830856
0.0,8.0,0.0034904918032786754,-0.0020886833514689824
1.0,8.0,0.06987754237288134,0.06733945435466954
2.0,8.0,-0.05738842592592597,-0.05091400911161722
3.0,8.0,-0.12750842245989305,-0.1267897877984084
4.0,8.0,-0.019803265765765826,-0.01972253680634197
5.0,8.0,-0.06797982673267336,-0.06914206642066423
6.0,8.0,0.02702672413793103,0.02902148227712145
7.0,8.0,0.03887290748898676,0.046508278145695435
8.0,8.0,0.0469555089192025,0.045559536354056955
9.0,8.0,0.046389581095596065,0.04228525296017226
0.0,9.0,-0.003777117711771189,-0.00962675438596502
1.0,9.0,0.07668056133056135,0.07710073298429318
2.0,9.0,-0.03111363102232663,-0.03179575971731457
3.0,9.0,-0.1488936363636363,-0.15080443037974683
4.0,9.0,-0.005847777777777745,0.004556124721603518
5.0,9.0,-0.07960986920332931,-0.05716601705237524
6.0,9.0,0.022043515541264776,0.020418514531754563
7.0,9.0,0.03551400220507167,0.033509220636662965
8.0,9.0,0.05058592592592595,0.04174317460317451
9.0,9.0,0.04489513227513225,0.03714614572333676


==> pics/PAP_scatter/cifar10_resnet56_rate4_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet56,4,0.9387839232925753,7.435304805617588e-05,0.9681520089213601


==> pics/PAP_scatter/cifar10_resnet56_rate5.txt <==
class,model,before,after
0.0,0.0,-0.004587826086956628,-0.0054389312977098665
1.0,0.0,0.053125678496868424,0.0536997918834548
2.0,0.0,-0.053354838709677416,-0.04279244186046505
3.0,0.0,-0.126,-0.12495012787723779
4.0,0.0,-0.012899555555555638,-0.02083723522853953
5.0,0.0,-0.05356725146198838,-0.043250881316098604
6.0,0.0,0.02226681081081072,0.012505434782608767
7.0,0.0,0.04424923747276687,0.04033926645091692
8.0,0.0,0.04996012861736325,0.04910000000000003
9.0,0.0,0.05143753976670198,0.05143636363636368
0.0,1.0,-0.004314363438520245,-0.012037704918032799
1.0,1.0,0.05267107180020811,0.06061155046826217
2.0,1.0,-0.03313451118963499,-0.05499168618266982
3.0,1.0,-0.121116959798995,-0.12434345616264302
4.0,1.0,-0.02365828698553955,-0.01345658042744665
5.0,1.0,-0.03297635294117657,-0.02542263473053902
6.0,1.0,0.025353521126760478,0.019812920738327792
7.0,1.0,0.028195336225596463,0.0317099567099567
8.0,1.0,0.038132587859424846,0.03471599147121528
9.0,1.0,0.04519171151776099,0.054894366197183034
0.0,2.0,0.014631463146314607,-0.017977099236641297
1.0,2.0,0.06111111111111102,0.05595890410958901
2.0,2.0,-0.049159090909090916,-0.030290697674418575
3.0,2.0,-0.11962500000000001,-0.11668642951251648
4.0,2.0,-0.012705855855855925,-0.017765486725663755
5.0,2.0,-0.0727447953216375,-0.05936611374407578
6.0,2.0,0.024015874730021595,0.036376889848812106
7.0,2.0,0.039281690140845024,0.03398369565217391
8.0,2.0,0.03903780359028507,0.02955216016859855
9.0,2.0,0.0421649946638206,0.05549349240780907
0.0,3.0,0.006686283185840807,-0.0016008695652173887
1.0,3.0,0.05604748953974906,0.061889873417721446
2.0,3.0,-0.059703023255813954,-0.06505029036004652
3.0,3.0,-0.13185360824742268,-0.11436732283464568
4.0,3.0,-0.02669013452914798,-0.024443303571428588
5.0,3.0,-0.05498867469879509,-0.05573562801932364
6.0,3.0,0.04665225027442378,0.03961905805038338
7.0,3.0,0.03083604777415862,0.03042706521739128
8.0,3.0,0.05433673036093429,0.05786267232237532
9.0,3.0,0.04432548179871531,0.037609914712153476
0.0,4.0,-0.006377049180327791,-0.011079846659364775
1.0,4.0,0.06119246861924686,0.06352884012539178
2.0,4.0,-0.03038484136310222,-0.057446144859813045
3.0,4.0,-0.11847537878787874,-0.10509006369426757
4.0,4.0,-0.032326233183856516,-0.014068820861678067
5.0,4.0,-0.059154970760233856,-0.04643760479041921
6.0,4.0,0.019307524536532186,0.019584017278617753
7.0,4.0,0.044754634678298814,0.034041513513513505
8.0,4.0,0.04438163481953295,0.042144021164021155
9.0,4.0,0.0489179104477612,0.04511425554382258
0.0,5.0,0.0017940914158305677,-0.012739035087719274
1.0,5.0,0.07775089947089947,0.07116631355932207
2.0,5.0,-0.04423050647820972,-0.05284826762246117
3.0,5.0,-0.1482439252336449,-0.16134966887417226
4.0,5.0,-0.020729717514124273,-0.012439772727272756
5.0,5.0,-0.07015420219244822,-0.055426616915422826
6.0,5.0,0.03548054945054938,0.037867759562841476
7.0,5.0,0.028295364238410562,0.03646263736263731
8.0,5.0,0.05579125799573557,0.05794585987261148
9.0,5.0,0.04173567625133113,0.046815252416756145
0.0,6.0,-0.016759361233480104,-0.019304207119741092
1.0,6.0,0.053800721649484615,0.056451599587203236
2.0,6.0,-0.041661104718066715,-0.04588609501738132
3.0,6.0,-0.09983824650571778,-0.09518286802030461
4.0,6.0,-0.027060830527497137,-0.007806561085972915
5.0,6.0,-0.0641759953161592,-0.073284988179669
6.0,6.0,0.023919527896995814,0.013608531317494512
7.0,6.0,0.03808737864077679,0.04428465723612614
8.0,6.0,0.04755765957446812,0.03751475237091673
9.0,6.0,0.05857944025834235,0.06228092672413785
0.0,7.0,-0.001516521739130484,-0.01750087241003272
1.0,7.0,0.04803768115942025,0.048144214876033056
2.0,7.0,-0.026399767441860532,-0.02642485481997676
3.0,7.0,-0.10240397350993384,-0.1286303947368421
4.0,7.0,-0.028056570155902048,-0.018706659142212236
5.0,7.0,-0.07025579793340987,-0.05007179788484131
6.0,7.0,-0.0006396551724137944,0.02779185667752443
7.0,7.0,0.039692841648589994,0.03638133047210306
8.0,7.0,0.061161058201058174,0.04267531914893613
9.0,7.0,0.05101479099678447,0.05342211434735704
0.0,8.0,0.0034904918032786754,-0.005236681222707451
1.0,8.0,0.06987754237288134,0.07381619348054679
2.0,8.0,-0.05738842592592597,-0.05258122065727709
3.0,8.0,-0.12750842245989305,-0.12112707774798927
4.0,8.0,-0.019803265765765826,-0.02934521158129175
5.0,8.0,-0.06797982673267336,-0.06920000000000005
6.0,8.0,0.02702672413793103,0.038900650759219044
7.0,8.0,0.03887290748898676,0.044102407002188204
8.0,8.0,0.0469555089192025,0.04871353620146902
9.0,8.0,0.046389581095596065,0.0317060344827586
0.0,9.0,-0.003777117711771189,-0.024251648351648263
1.0,9.0,0.07668056133056135,0.06729739583333343
2.0,9.0,-0.03111363102232663,-0.04166977829638265
3.0,9.0,-0.1488936363636363,-0.12619394329896905
4.0,9.0,-0.005847777777777745,0.005662908680947064
5.0,9.0,-0.07960986920332931,-0.07383475091130014
6.0,9.0,0.022043515541264776,0.032164509169363614
7.0,9.0,0.03551400220507167,0.03467733188720172
8.0,9.0,0.05058592592592595,0.038222987288135654
9.0,9.0,0.04489513227513225,0.05215388711395101


==> pics/PAP_scatter/cifar10_resnet56_rate50.txt <==
class,model,before,after
0.0,0.0,-0.004587826086956628,-0.07233080568720376
1.0,0.0,0.053125678496868424,0.11671679306608884
2.0,0.0,-0.053354838709677416,-0.11295436619718302
3.0,0.0,-0.126,-0.16898906752411566
4.0,0.0,-0.012899555555555638,-0.02440848806366039
5.0,0.0,-0.05356725146198838,-0.05500347129506001
6.0,0.0,0.02226681081081072,0.02701453287197237
7.0,0.0,0.04424923747276687,0.03001226415094347
8.0,0.0,0.04996012861736325,0.08227070707070712
9.0,0.0,0.05143753976670198,0.08642363636363644
0.0,1.0,-0.004314363438520245,-0.04994615384615385
1.0,1.0,0.05267107180020811,0.11795323110624326
2.0,1.0,-0.03313451118963499,-0.08711238938053084
3.0,1.0,-0.121116959798995,-0.2379627172195891
4.0,1.0,-0.02365828698553955,0.007362616822430022
5.0,1.0,-0.03297635294117657,-0.05485606694560655
6.0,1.0,0.025353521126760478,0.0029102325581395615
7.0,1.0,0.028195336225596463,0.030656654888103665
8.0,1.0,0.038132587859424846,0.07801820224719108
9.0,1.0,0.04519171151776099,0.0894486033519554
0.0,2.0,0.014631463146314607,-0.019888582183186888
1.0,2.0,0.06111111111111102,0.12534194961664846
2.0,2.0,-0.049159090909090916,-0.1536714285714285
3.0,2.0,-0.11962500000000001,-0.1927353846153845
4.0,2.0,-0.012705855855855925,0.009599733688415522
5.0,2.0,-0.0727447953216375,-0.1153798115746971
6.0,2.0,0.024015874730021595,0.018540425531914994
7.0,2.0,0.039281690140845024,0.02980000000000012
8.0,2.0,0.03903780359028507,0.07773906250000001
9.0,2.0,0.0421649946638206,0.09934230769230773
0.0,3.0,0.006686283185840807,-0.04840540216086434
1.0,3.0,0.05604748953974906,0.12224871794871786
2.0,3.0,-0.059703023255813954,-0.11385172910662827
3.0,3.0,-0.13185360824742268,-0.1864705787781352
4.0,3.0,-0.02669013452914798,-0.005271372549019651
5.0,3.0,-0.05498867469879509,-0.08265290933694185
6.0,3.0,0.04665225027442378,0.026456024096385505
7.0,3.0,0.03083604777415862,0.021879542719614852
8.0,3.0,0.05433673036093429,0.089254262672811
9.0,3.0,0.04432548179871531,0.08295056689342402
0.0,4.0,-0.006377049180327791,-0.051880199252801996
1.0,4.0,0.06119246861924686,0.1192385542168675
2.0,4.0,-0.03038484136310222,-0.15694692082111436
3.0,4.0,-0.11847537878787874,-0.21830081037277152
4.0,4.0,-0.032326233183856516,0.0018784741144413986
5.0,4.0,-0.059154970760233856,-0.0730401662049861
6.0,4.0,0.019307524536532186,0.010860000000000022
7.0,4.0,0.044754634678298814,0.06388279181708792
8.0,4.0,0.04438163481953295,0.07723870967741944
9.0,4.0,0.0489179104477612,0.10732365714285713
0.0,5.0,0.0017940914158305677,-0.019437358490565958
1.0,5.0,0.07775089947089947,0.1309006896551725
2.0,5.0,-0.04423050647820972,-0.13610325077399385
3.0,5.0,-0.1482439252336449,-0.2263898395721924
4.0,5.0,-0.020729717514124273,-0.021795896032831694
5.0,5.0,-0.07015420219244822,-0.12410534124629068
6.0,5.0,0.03548054945054938,0.04911475000000009
7.0,5.0,0.028295364238410562,0.020636494597839228
8.0,5.0,0.05579125799573557,0.09358699095022632
9.0,5.0,0.04173567625133113,0.08948009313154831
0.0,6.0,-0.016759361233480104,-0.029061782661782717
1.0,6.0,0.053800721649484615,0.11215622968580714
2.0,6.0,-0.041661104718066715,-0.127456862745098
3.0,6.0,-0.09983824650571778,-0.20130496894409936
4.0,6.0,-0.027060830527497137,-0.021807058823529374
5.0,6.0,-0.0641759953161592,-0.0879708446866485
6.0,6.0,0.023919527896995814,0.04489533799533796
7.0,6.0,0.03808737864077679,0.036874761904761875
8.0,6.0,0.04755765957446812,0.09792950631458094
9.0,6.0,0.05857944025834235,0.07710228832951939
0.0,7.0,-0.001516521739130484,-0.05234229828850861
1.0,7.0,0.04803768115942025,0.12010772578890092
2.0,7.0,-0.026399767441860532,-0.09919775596072934
3.0,7.0,-0.10240397350993384,-0.16576416539050548
4.0,7.0,-0.028056570155902048,-0.0263509933774835
5.0,7.0,-0.07025579793340987,-0.07214344827586208
6.0,7.0,-0.0006396551724137944,0.02342992874109258
7.0,7.0,0.039692841648589994,0.037743130227001105
8.0,7.0,0.061161058201058174,0.06376681614349765
9.0,7.0,0.05101479099678447,0.08608333333333323
0.0,8.0,0.0034904918032786754,-0.02278349753694577
1.0,8.0,0.06987754237288134,0.11522348993288585
2.0,8.0,-0.05738842592592597,-0.1257486956521739
3.0,8.0,-0.12750842245989305,-0.17462162162162165
4.0,8.0,-0.019803265765765826,-0.034886595174262736
5.0,8.0,-0.06797982673267336,-0.1378453441295546
6.0,8.0,0.02702672413793103,0.04675756154747947
7.0,8.0,0.03887290748898676,0.07563370786516853
8.0,8.0,0.0469555089192025,0.08741212121212122
9.0,8.0,0.046389581095596065,0.06286938775510197
0.0,9.0,-0.003777117711771189,-0.06885344827586218
1.0,9.0,0.07668056133056135,0.1318994432071269
2.0,9.0,-0.03111363102232663,-0.15277099697885202
3.0,9.0,-0.1488936363636363,-0.15650365853658538
4.0,9.0,-0.005847777777777745,-0.007667152317880849
5.0,9.0,-0.07960986920332931,-0.0815567307692308
6.0,9.0,0.022043515541264776,0.04219552414605412
7.0,9.0,0.03551400220507167,0.019567027677496993
8.0,9.0,0.05058592592592595,0.07370731707317069
9.0,9.0,0.04489513227513225,0.09192767962308596


==> pics/PAP_scatter/cifar10_resnet56_rate50_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet56,50,1.6091316131914537,-0.005412649303659236,0.8811557540990046


==> pics/PAP_scatter/cifar10_resnet56_rate5_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet56,5,0.9635654308671463,-0.00015219968365784778,0.9633174694670465


==> pics/PAP_scatter/fashion_lenet_rate10.txt <==
class,model,before,after
0.0,0.0,-0.11124799107142859,-0.07208971962616822
1.0,0.0,0.09828492307692305,0.08461529051987768
2.0,0.0,-0.08627085308056866,-0.10682764976958532
3.0,0.0,0.02463397508493771,-0.0008729699666296049
4.0,0.0,-0.13373449074074067,-0.05964406364749088
5.0,0.0,0.08791324296141814,0.08158016528925623
6.0,0.0,-0.16632621664050232,-0.23260741839762614
7.0,0.0,0.039983900928792525,0.04673507306889348
8.0,0.0,0.08268053278688521,0.0827237218813906
9.0,0.0,0.0757645464025026,0.07588099688473524
0.0,1.0,-0.0830332953249715,-0.06549117291414752
1.0,1.0,0.09956049129989773,0.09256738461538463
2.0,1.0,-0.12070294784580501,-0.059574468085106386
3.0,1.0,0.018159151785714395,-0.01945491071428573
4.0,1.0,-0.12763467278989662,-0.05394909090909091
5.0,1.0,0.08741763485477179,0.07979366700715021
6.0,1.0,-0.1470874598070739,-0.2826939226519336
7.0,1.0,0.04255197505197505,0.04774953271028046
8.0,1.0,0.08104037075180234,0.0824541538461539
9.0,1.0,0.06691016597510381,0.08010943396226414
0.0,2.0,-0.11009288888888882,-0.08305611510791375
1.0,2.0,0.08815817995910022,0.09376937307297015
2.0,2.0,-0.036737198067632766,-0.02885555555555556
3.0,2.0,0.0011167777777777886,0.001085376827896529
4.0,2.0,-0.11362027649769585,-0.08774535840188012
5.0,2.0,0.07995412004069177,0.07433793814432993
6.0,2.0,-0.1924849112426035,-0.2634761772853186
7.0,2.0,0.04410455958549234,0.05047144351464432
8.0,2.0,0.0796119170984457,0.07523219814241483
9.0,2.0,0.07656090146750534,0.07589687500000002
0.0,3.0,-0.0837565415244597,-0.04766386554621852
1.0,3.0,0.0976243353783231,0.09210214504596528
2.0,3.0,-0.07673428232502977,-0.04941736028537462
3.0,3.0,0.009923798882681453,-0.007131782945736453
4.0,3.0,-0.14510125142207062,-0.07476132190942474
5.0,3.0,0.09105575129533676,0.07468302658486703
6.0,3.0,-0.17630156006240263,-0.28707182320442
7.0,3.0,0.04816109958506213,0.05589894736842098
8.0,3.0,0.07920081967213108,0.07450205761316873
9.0,3.0,0.06505460186142704,0.07050467289719628
0.0,4.0,-0.02672387332521322,-0.05794054696789541
1.0,4.0,0.08942315573770489,0.09301736465781406
2.0,4.0,-0.08112427884615396,-0.0762541176470589
3.0,4.0,0.009889705882352832,0.012968036529680399
4.0,4.0,-0.09846025492468138,-0.06345631067961169
5.0,4.0,0.08749257731958758,0.07834764826175865
6.0,4.0,-0.25260465116279074,-0.28900413793103463
7.0,4.0,0.0430091847265221,0.053176470588235256
8.0,4.0,0.06547128205128204,0.0773497435897436
9.0,4.0,0.0760075313807531,0.07320000000000003
0.0,5.0,-0.07977525655644237,-0.09140321811680567
1.0,5.0,0.09607397119341564,0.08930911885245897
2.0,5.0,-0.0891176470588235,-0.03929868735083538
3.0,5.0,0.01076999999999998,0.007804406779660962
4.0,5.0,-0.126187614678899,-0.06145551558752993
5.0,5.0,0.09224263322884017,0.0819015416238438
6.0,5.0,-0.17622286158631406,-0.288344769874477
7.0,5.0,0.03408518518518517,0.04796454640250259
8.0,5.0,0.08034547325102878,0.07540133882595258
9.0,5.0,0.0707545265348595,0.0778323253388947
0.0,6.0,-0.07501878579610546,-0.08898733880422037
1.0,6.0,0.0946570841889117,0.08957622448979592
2.0,6.0,-0.08250586854460104,-0.06348898104265405
3.0,6.0,0.01987887005649708,0.003595138888888912
4.0,6.0,-0.139344071588367,-0.06215072815533986
5.0,6.0,0.08993257261410784,0.08668641975308641
6.0,6.0,-0.16753190184049085,-0.2709084033613445
7.0,6.0,0.041212070759625345,0.05196531249999996
8.0,6.0,0.07441248720573176,0.07658828365878725
9.0,6.0,0.06294120082815735,0.07727927461139891
0.0,7.0,-0.06699310344827575,-0.036261321909424805
1.0,7.0,0.0958824435318275,0.09213011305241517
2.0,7.0,-0.10204330254041562,-0.04161867469879528
3.0,7.0,0.010449944382647404,-0.015752842809364582
4.0,7.0,-0.12844513574660632,-0.07932094674556221
5.0,7.0,0.09209345794392523,0.07304943934760445
6.0,7.0,-0.1730156739811911,-0.2868604651162792
7.0,7.0,0.037442268041237105,0.05062743455497378
8.0,7.0,0.07819834710743807,0.06841041879468845
9.0,7.0,0.06967601246105926,0.08243259726603568
0.0,8.0,-0.09353734392735527,-0.06847995283018873
1.0,8.0,0.09945462012320326,0.09374591836734697
2.0,8.0,-0.08522264150943402,-0.05962586412395706
3.0,8.0,0.022625925925925824,-0.0010384701912261583
4.0,8.0,-0.13659117647058835,-0.07308612440191394
5.0,8.0,0.09290093457943915,0.08538211716341211
6.0,8.0,-0.1650853354134166,-0.27383160112359556
7.0,8.0,0.048711494252873494,0.04946771159874612
8.0,8.0,0.07459682377049175,0.07805723076923071
9.0,8.0,0.05691975308641964,0.06932869022869019
0.0,9.0,-0.07849883449883449,-0.07894575866188767
1.0,9.0,0.09606570841889123,0.09126714431934492
2.0,9.0,-0.07273238095238085,-0.05878181818181827
3.0,9.0,0.014145132743362822,0.010986666666666674
4.0,9.0,-0.12788820160366554,-0.06946907340553553
5.0,9.0,0.08949720207253892,0.08480410256410255
6.0,9.0,-0.21047578947368417,-0.29015503448275876
7.0,9.0,0.04842367601246106,0.05291214953271026
8.0,9.0,0.07948553846153847,0.07844171779141094
9.0,9.0,0.06536670113753881,0.07707055150884494


==> pics/PAP_scatter/fashion_lenet_rate10_regression.txt <==
dataset,model,rate,a,b,r2
fashion,lenet,10,1.0443217544398502,-0.0007492310256407755,0.8666963908647579


==> pics/PAP_scatter/fashion_lenet_rate20.txt <==
class,model,before,after
0.0,0.0,-0.11124799107142859,-0.03063999999999999
1.0,0.0,0.09828492307692305,0.08634634146341458
2.0,0.0,-0.08627085308056866,-0.05597594339622641
3.0,0.0,0.02463397508493771,0.00526678082191783
4.0,0.0,-0.13373449074074067,-0.08597574316290134
5.0,0.0,0.08791324296141814,0.07985801838610822
6.0,0.0,-0.16632621664050232,-0.30481666666666674
7.0,0.0,0.039983900928792525,0.04851586638830895
8.0,0.0,0.08268053278688521,0.06884544524053225
9.0,0.0,0.0757645464025026,0.08164533898305083
0.0,1.0,-0.0830332953249715,-0.07384325637910087
1.0,1.0,0.09956049129989773,0.09358022540983604
2.0,1.0,-0.12070294784580501,-0.05472028469750898
3.0,1.0,0.018159151785714395,0.0012168161434977084
4.0,1.0,-0.12763467278989662,-0.09247974087161372
5.0,1.0,0.08741763485477179,0.08615468589083415
6.0,1.0,-0.1470874598070739,-0.27716666666666684
7.0,1.0,0.04255197505197505,0.05087025906735743
8.0,1.0,0.08104037075180234,0.07250758974358971
9.0,1.0,0.06691016597510381,0.08112659685863871
0.0,2.0,-0.11009288888888882,-0.03661553884711775
1.0,2.0,0.08815817995910022,0.09583967280163598
2.0,2.0,-0.036737198067632766,-0.05337648456056998
3.0,2.0,0.0011167777777777886,0.005161092150170716
4.0,2.0,-0.11362027649769585,-0.0992175147928994
5.0,2.0,0.07995412004069177,0.08638442367601248
6.0,2.0,-0.1924849112426035,-0.29907524475524483
7.0,2.0,0.04410455958549234,0.04486259067357517
8.0,2.0,0.0796119170984457,0.0691656378600823
9.0,2.0,0.07656090146750534,0.08345078369905957
0.0,3.0,-0.0837565415244597,-0.051055121951219494
1.0,3.0,0.0976243353783231,0.09403148148148151
2.0,3.0,-0.07673428232502977,-0.06397712952158688
3.0,3.0,0.009923798882681453,-0.03261180327868846
4.0,3.0,-0.14510125142207062,-0.08270533807829175
5.0,3.0,0.09105575129533676,0.08207229660144179
6.0,3.0,-0.17630156006240263,-0.24044145234493183
7.0,3.0,0.04816109958506213,0.05614631578947372
8.0,3.0,0.07920081967213108,0.06732907216494846
9.0,3.0,0.06505460186142704,0.06796137071651087
0.0,4.0,-0.02672387332521322,-0.07773778307508936
1.0,4.0,0.08942315573770489,0.09634659090909092
2.0,4.0,-0.08112427884615396,-0.04810322195704056
3.0,4.0,0.009889705882352832,-0.006051381215469587
4.0,4.0,-0.09846025492468138,-0.07880274135876038
5.0,4.0,0.08749257731958758,0.08375305498981678
6.0,4.0,-0.25260465116279074,-0.2809007299270072
7.0,4.0,0.0430091847265221,0.046995317377731514
8.0,4.0,0.06547128205128204,0.07330495356037152
9.0,4.0,0.0760075313807531,0.08202054794520557
0.0,5.0,-0.07977525655644237,-0.06739563636363631
1.0,5.0,0.09607397119341564,0.0921473684210526
2.0,5.0,-0.0891176470588235,-0.035551079136690686
3.0,5.0,0.01076999999999998,0.002013422818791973
4.0,5.0,-0.126187614678899,-0.08482206405693955
5.0,5.0,0.09224263322884017,0.0819123316062176
6.0,5.0,-0.17622286158631406,-0.2916737288135594
7.0,5.0,0.03408518518518517,0.04081522419186656
8.0,5.0,0.08034547325102878,0.07741547987616101
9.0,5.0,0.0707545265348595,0.08260188284518825
0.0,6.0,-0.07501878579610546,-0.053857985257985366
1.0,6.0,0.0946570841889117,0.10187584789311403
2.0,6.0,-0.08250586854460104,-0.04353908872901678
3.0,6.0,0.01987887005649708,-0.004902471910112412
4.0,6.0,-0.139344071588367,-0.09079757281553397
5.0,6.0,0.08993257261410784,0.08699937694704046
6.0,6.0,-0.16753190184049085,-0.28879047619047626
7.0,6.0,0.041212070759625345,0.04543941908713692
8.0,6.0,0.07441248720573176,0.06198124362895005
9.0,6.0,0.06294120082815735,0.08203575184016819
0.0,7.0,-0.06699310344827575,-0.07626666666666675
1.0,7.0,0.0958824435318275,0.08793093525179854
2.0,7.0,-0.10204330254041562,-0.05512727272727278
3.0,7.0,0.010449944382647404,-0.03319601328903659
4.0,7.0,-0.12844513574660632,-0.07114641148325367
5.0,7.0,0.09209345794392523,0.07786776180698152
6.0,7.0,-0.1730156739811911,-0.22627142857142862
7.0,7.0,0.037442268041237105,0.06001183932346723
8.0,7.0,0.07819834710743807,0.06778480492813137
9.0,7.0,0.06967601246105926,0.07023105590062112
0.0,8.0,-0.09353734392735527,-0.05030424242424243
1.0,8.0,0.09945462012320326,0.09750967078189297
2.0,8.0,-0.08522264150943402,-0.059274082840236705
3.0,8.0,0.022625925925925824,-0.020058770949720674
4.0,8.0,-0.13659117647058835,-0.10578911242603542
5.0,8.0,0.09290093457943915,0.0827805355303811
6.0,8.0,-0.1650853354134166,-0.24437860262008737
7.0,8.0,0.048711494252873494,0.047146666666666684
8.0,8.0,0.07459682377049175,0.0729043967280164
9.0,8.0,0.05691975308641964,0.07863821989528799
0.0,9.0,-0.07849883449883449,-0.08072422062350122
1.0,9.0,0.09606570841889123,0.09388483606557382
2.0,9.0,-0.07273238095238085,-0.047599999999999955
3.0,9.0,0.014145132743362822,-0.021149339207048406
4.0,9.0,-0.12788820160366554,-0.09818173515981737
5.0,9.0,0.08949720207253892,0.07908000000000008
6.0,9.0,-0.21047578947368417,-0.21131410658307198
7.0,9.0,0.04842367601246106,0.051647183846971284
8.0,9.0,0.07948553846153847,0.07179382716049386
9.0,9.0,0.06536670113753881,0.06381837160751572


==> pics/PAP_scatter/fashion_lenet_rate20_regression.txt <==
dataset,model,rate,a,b,r2
fashion,lenet,20,1.0293789035004266,-0.0014376462000288883,0.8685655186799939


==> pics/PAP_scatter/fashion_lenet_rate30.txt <==
class,model,before,after
0.0,0.0,-0.11124799107142859,-0.08015071770334929
1.0,0.0,0.09828492307692305,0.09470349075975357
2.0,0.0,-0.08627085308056866,-0.06700835322195706
3.0,0.0,0.02463397508493771,0.009475771428571492
4.0,0.0,-0.13373449074074067,-0.07173770491803275
5.0,0.0,0.08791324296141814,0.08308214285714292
6.0,0.0,-0.16632621664050232,-0.3337658394160584
7.0,0.0,0.039983900928792525,0.05989129066107033
8.0,0.0,0.08268053278688521,0.08723464322647365
9.0,0.0,0.0757645464025026,0.08959170168067229
0.0,1.0,-0.0830332953249715,-0.05841009852216746
1.0,1.0,0.09956049129989773,0.09107489711934164
2.0,1.0,-0.12070294784580501,-0.037274644549763036
3.0,1.0,0.018159151785714395,0.002969785794813998
4.0,1.0,-0.12763467278989662,-0.09343028901734104
5.0,1.0,0.08741763485477179,0.07336950207468887
6.0,1.0,-0.1470874598070739,-0.2948348703170028
7.0,1.0,0.04255197505197505,0.04412041884816765
8.0,1.0,0.08104037075180234,0.08353195020746895
9.0,1.0,0.06691016597510381,0.08406153846153852
0.0,2.0,-0.11009288888888882,-0.05252835820895525
1.0,2.0,0.08815817995910022,0.09290348004094166
2.0,2.0,-0.036737198067632766,-0.05741184834123222
3.0,2.0,0.0011167777777777886,0.012556787330316684
4.0,2.0,-0.11362027649769585,-0.1029916174734357
5.0,2.0,0.07995412004069177,0.08978123044838372
6.0,2.0,-0.1924849112426035,-0.28890499999999997
7.0,2.0,0.04410455958549234,0.04754134715025905
8.0,2.0,0.0796119170984457,0.060045230769230726
9.0,2.0,0.07656090146750534,0.08594245283018871
0.0,3.0,-0.0837565415244597,-0.07099820574162687
1.0,3.0,0.0976243353783231,0.09353442959917778
2.0,3.0,-0.07673428232502977,-0.05989976580796262
3.0,3.0,0.009923798882681453,-0.010828846153846203
4.0,3.0,-0.14510125142207062,-0.07144427020506638
5.0,3.0,0.09105575129533676,0.0824648453608247
6.0,3.0,-0.17630156006240263,-0.272146953937593
7.0,3.0,0.04816109958506213,0.051442588726513534
8.0,3.0,0.07920081967213108,0.0643724385245901
9.0,3.0,0.06505460186142704,0.08300669456066945
0.0,4.0,-0.02672387332521322,-0.08109633569739956
1.0,4.0,0.08942315573770489,0.10308624612202695
2.0,4.0,-0.08112427884615396,-0.038561438679245295
3.0,4.0,0.009889705882352832,-0.008209070548712151
4.0,4.0,-0.09846025492468138,-0.09202057761732853
5.0,4.0,0.08749257731958758,0.08557685950413227
6.0,4.0,-0.25260465116279074,-0.26745678832116787
7.0,4.0,0.0430091847265221,0.051756426332288365
8.0,4.0,0.06547128205128204,0.0645093717816684
9.0,4.0,0.0760075313807531,0.07693103448275865
0.0,5.0,-0.07977525655644237,-0.040199743918053754
1.0,5.0,0.09607397119341564,0.09781069958847738
2.0,5.0,-0.0891176470588235,-0.05536643026004733
3.0,5.0,0.01076999999999998,0.007368658399098043
4.0,5.0,-0.126187614678899,-0.06609737827715363
5.0,5.0,0.09224263322884017,0.09220703933747408
6.0,5.0,-0.17622286158631406,-0.37373352033660584
7.0,5.0,0.03408518518518517,0.049630865484880105
8.0,5.0,0.08034547325102878,0.0819646201873049
9.0,5.0,0.0707545265348595,0.0844947589098532
0.0,6.0,-0.07501878579610546,-0.06183056234718829
1.0,6.0,0.0946570841889117,0.10184732510288065
2.0,6.0,-0.08250586854460104,-0.05615571428571431
3.0,6.0,0.01987887005649708,0.011085584562996695
4.0,6.0,-0.139344071588367,-0.08420760736196317
5.0,6.0,0.08993257261410784,0.08350123966942151
6.0,6.0,-0.16753190184049085,-0.3332929618768328
7.0,6.0,0.041212070759625345,0.05347405857740584
8.0,6.0,0.07441248720573176,0.07256862745098042
9.0,6.0,0.06294120082815735,0.08672801678908716
0.0,7.0,-0.06699310344827575,-0.06436843971631209
1.0,7.0,0.0958824435318275,0.09277216494845357
2.0,7.0,-0.10204330254041562,-0.055305450236966786
3.0,7.0,0.010449944382647404,-0.01475317725752511
4.0,7.0,-0.12844513574660632,-0.11271610978520287
5.0,7.0,0.09209345794392523,0.08719989658738367
6.0,7.0,-0.1730156739811911,-0.24144212962962963
7.0,7.0,0.037442268041237105,0.03129164086687303
8.0,7.0,0.07819834710743807,0.07726327160493826
9.0,7.0,0.06967601246105926,0.09119925373134329
0.0,8.0,-0.09353734392735527,-0.05218715151515143
1.0,8.0,0.09945462012320326,0.09594459320288362
2.0,8.0,-0.08522264150943402,-0.05208206979542722
3.0,8.0,0.022625925925925824,-0.009912206047032501
4.0,8.0,-0.13659117647058835,-0.10085830346475505
5.0,8.0,0.09290093457943915,0.08566355140186924
6.0,8.0,-0.1650853354134166,-0.27665689404934674
7.0,8.0,0.048711494252873494,0.04183195876288659
8.0,8.0,0.07459682377049175,0.07388586171310628
9.0,8.0,0.05691975308641964,0.08709577167019028
0.0,9.0,-0.07849883449883449,-0.06769275362318833
1.0,9.0,0.09606570841889123,0.09772892561983479
2.0,9.0,-0.07273238095238085,-0.052395299647473435
3.0,9.0,0.014145132743362822,0.005726984126984236
4.0,9.0,-0.12788820160366554,-0.10159382422802836
5.0,9.0,0.08949720207253892,0.09751362683438156
6.0,9.0,-0.21047578947368417,-0.26990963855421674
7.0,9.0,0.04842367601246106,0.038050879007239
8.0,9.0,0.07948553846153847,0.05760987654320994
9.0,9.0,0.06536670113753881,0.0843113924050633


==> pics/PAP_scatter/fashion_lenet_rate30_regression.txt <==
dataset,model,rate,a,b,r2
fashion,lenet,30,1.1001323217767889,-0.0018036958599126768,0.8497288972055835


==> pics/PAP_scatter/fashion_lenet_rate4.txt <==
class,model,before,after
0.0,0.0,-0.11124799107142859,-0.04629736211031163
1.0,0.0,0.09828492307692305,0.08845434116445361
2.0,0.0,-0.08627085308056866,-0.051839999999999956
3.0,0.0,0.02463397508493771,-0.016087921653971708
4.0,0.0,-0.13373449074074067,-0.12139078341013812
5.0,0.0,0.08791324296141814,0.07272000000000008
6.0,0.0,-0.16632621664050232,-0.2199517441860464
7.0,0.0,0.039983900928792525,0.04969185803757831
8.0,0.0,0.08268053278688521,0.0837578622816033
9.0,0.0,0.0757645464025026,0.07031933124346917
0.0,1.0,-0.0830332953249715,-0.05167739234449759
1.0,1.0,0.09956049129989773,0.08179074262461844
2.0,1.0,-0.12070294784580501,-0.05343744075829393
3.0,1.0,0.018159151785714395,0.01698494868871149
4.0,1.0,-0.12763467278989662,-0.10011194379391103
5.0,1.0,0.08741763485477179,0.08444155578300923
6.0,1.0,-0.1470874598070739,-0.26804090909090905
7.0,1.0,0.04255197505197505,0.053424688796680435
8.0,1.0,0.08104037075180234,0.07243913934426222
9.0,1.0,0.06691016597510381,0.07110114345114342
0.0,2.0,-0.11009288888888882,-0.052216666666666765
1.0,2.0,0.08815817995910022,0.08613602040816319
2.0,2.0,-0.036737198067632766,-0.06181134751773052
3.0,2.0,0.0011167777777777886,-0.006194603524229147
4.0,2.0,-0.11362027649769585,-0.08249372037914701
5.0,2.0,0.07995412004069177,0.07233142857142852
6.0,2.0,-0.1924849112426035,-0.24601336088154277
7.0,2.0,0.04410455958549234,0.040689527720739194
8.0,2.0,0.0796119170984457,0.07583086419753086
9.0,2.0,0.07656090146750534,0.08574520547945204
0.0,3.0,-0.0837565415244597,-0.06277679814385152
1.0,3.0,0.0976243353783231,0.09088492307692303
2.0,3.0,-0.07673428232502977,-0.084958878504673
3.0,3.0,0.009923798882681453,-0.02421057173678537
4.0,3.0,-0.14510125142207062,-0.07616735187424432
5.0,3.0,0.09105575129533676,0.07893660531697336
6.0,3.0,-0.17630156006240263,-0.21061271676300575
7.0,3.0,0.04816109958506213,0.047752440290757994
8.0,3.0,0.07920081967213108,0.07595954592363256
9.0,3.0,0.06505460186142704,0.07571720542231487
0.0,4.0,-0.02672387332521322,-0.05929775147928996
1.0,4.0,0.08942315573770489,0.09575425641025642
2.0,4.0,-0.08112427884615396,-0.06875832335329346
3.0,4.0,0.009889705882352832,-0.0278461373390558
4.0,4.0,-0.09846025492468138,-0.07455774309723892
5.0,4.0,0.08749257731958758,0.08200408997955004
6.0,4.0,-0.25260465116279074,-0.24400201438848926
7.0,4.0,0.0430091847265221,0.043343184183142515
8.0,4.0,0.06547128205128204,0.08007761806981513
9.0,4.0,0.0760075313807531,0.07573852631578945
0.0,5.0,-0.07977525655644237,-0.051788957055214725
1.0,5.0,0.09607397119341564,0.08410030581039761
2.0,5.0,-0.0891176470588235,-0.052872037914691826
3.0,5.0,0.01076999999999998,0.0015460674157304062
4.0,5.0,-0.126187614678899,-0.0891160609613129
5.0,5.0,0.09224263322884017,0.08113861997940273
6.0,5.0,-0.17622286158631406,-0.2630602475928472
7.0,5.0,0.03408518518518517,0.043921406411582264
8.0,5.0,0.08034547325102878,0.07839012345679015
9.0,5.0,0.0707545265348595,0.07611046025104608
0.0,6.0,-0.07501878579610546,-0.06331973525872453
1.0,6.0,0.0946570841889117,0.09281944728761514
2.0,6.0,-0.08250586854460104,-0.09152142857142866
3.0,6.0,0.01987887005649708,-0.022316540540540584
4.0,6.0,-0.139344071588367,-0.061839294403892915
5.0,6.0,0.08993257261410784,0.07635963302752288
6.0,6.0,-0.16753190184049085,-0.22811087267525035
7.0,6.0,0.041212070759625345,0.0450355509355509
8.0,6.0,0.07441248720573176,0.08260411522633743
9.0,6.0,0.06294120082815735,0.07749443277310925
0.0,7.0,-0.06699310344827575,-0.053936749116607806
1.0,7.0,0.0958824435318275,0.091521494370522
2.0,7.0,-0.10204330254041562,-0.08786194379391105
3.0,7.0,0.010449944382647404,-0.023447629310344803
4.0,7.0,-0.12844513574660632,-0.0728886549707603
5.0,7.0,0.09209345794392523,0.06858776758409779
6.0,7.0,-0.1730156739811911,-0.21068845029239763
7.0,7.0,0.037442268041237105,0.04732819979188343
8.0,7.0,0.07819834710743807,0.0755796066252588
9.0,7.0,0.06967601246105926,0.0772208158995816
0.0,8.0,-0.09353734392735527,-0.05155260663507103
1.0,8.0,0.09945462012320326,0.09254204081632653
2.0,8.0,-0.08522264150943402,-0.08324678362573104
3.0,8.0,0.022625925925925824,-0.02848412017167381
4.0,8.0,-0.13659117647058835,-0.06495614457831324
5.0,8.0,0.09290093457943915,0.0769679918450561
6.0,8.0,-0.1650853354134166,-0.23804809384164216
7.0,8.0,0.048711494252873494,0.049229614181438945
8.0,8.0,0.07459682377049175,0.0730469135802469
9.0,8.0,0.05691975308641964,0.07637032392894463
0.0,9.0,-0.07849883449883449,-0.057154799513973356
1.0,9.0,0.09606570841889123,0.08832057318321385
2.0,9.0,-0.07273238095238085,-0.048778545887961954
3.0,9.0,0.014145132743362822,-0.0018917594654788426
4.0,9.0,-0.12788820160366554,-0.08090284360189574
5.0,9.0,0.08949720207253892,0.08188085977482087
6.0,9.0,-0.21047578947368417,-0.2782114754098361
7.0,9.0,0.04842367601246106,0.04357269906928637
8.0,9.0,0.07948553846153847,0.0773299284984678
9.0,9.0,0.06536670113753881,0.08137352941176468


==> pics/PAP_scatter/fashion_lenet_rate40.txt <==
class,model,before,after
0.0,0.0,-0.11124799107142859,-0.05141007371007369
1.0,0.0,0.09828492307692305,0.10241541623843786
2.0,0.0,-0.08627085308056866,-0.0570514851485148
3.0,0.0,0.02463397508493771,0.015131358885017484
4.0,0.0,-0.13373449074074067,-0.15623115942028987
5.0,0.0,0.08791324296141814,0.09044010362694303
6.0,0.0,-0.16632621664050232,-0.32499467084639505
7.0,0.0,0.039983900928792525,0.05525853403141358
8.0,0.0,0.08268053278688521,0.0794638629283489
9.0,0.0,0.0757645464025026,0.10084862579281181
0.0,1.0,-0.0830332953249715,-0.04952729528535984
1.0,1.0,0.09956049129989773,0.10530712074303397
2.0,1.0,-0.12070294784580501,-0.06346802395209593
3.0,1.0,0.018159151785714395,-0.013568749999999997
4.0,1.0,-0.12763467278989662,-0.10964731707317082
5.0,1.0,0.08741763485477179,0.08698878504672895
6.0,1.0,-0.1470874598070739,-0.3134951923076924
7.0,1.0,0.04255197505197505,0.06720769230769229
8.0,1.0,0.08104037075180234,0.07581837160751556
9.0,1.0,0.06691016597510381,0.07221167883211674
0.0,2.0,-0.11009288888888882,-0.054814634146341475
1.0,2.0,0.08815817995910022,0.09754601226993859
2.0,2.0,-0.036737198067632766,-0.07505439624853466
3.0,2.0,0.0011167777777777886,0.020578983833718183
4.0,2.0,-0.11362027649769585,-0.11838483754512635
5.0,2.0,0.07995412004069177,0.08791858037578285
6.0,2.0,-0.1924849112426035,-0.29631875000000013
7.0,2.0,0.04410455958549234,0.047454640250260666
8.0,2.0,0.0796119170984457,0.07094736842105254
9.0,2.0,0.07656090146750534,0.08958697478991587
0.0,3.0,-0.0837565415244597,-0.061509159347553376
1.0,3.0,0.0976243353783231,0.10886673532440783
2.0,3.0,-0.07673428232502977,-0.04660819875776398
3.0,3.0,0.009923798882681453,0.008331346841477965
4.0,3.0,-0.14510125142207062,-0.13097913669064756
5.0,3.0,0.09105575129533676,0.09920359408033826
6.0,3.0,-0.17630156006240263,-0.3404322674418605
7.0,3.0,0.04816109958506213,0.05311529656607703
8.0,3.0,0.07920081967213108,0.0777215400624349
9.0,3.0,0.06505460186142704,0.10221338912133893
0.0,4.0,-0.02672387332521322,-0.04788719512195117
1.0,4.0,0.08942315573770489,0.10041576763485476
2.0,4.0,-0.08112427884615396,-0.07714444444444435
3.0,4.0,0.009889705882352832,0.0009921232876712437
4.0,4.0,-0.09846025492468138,-0.11753586291309662
5.0,4.0,0.08749257731958758,0.09680434782608695
6.0,4.0,-0.25260465116279074,-0.3145497709923664
7.0,4.0,0.0430091847265221,0.06361875000000002
8.0,4.0,0.06547128205128204,0.07155226337448563
9.0,4.0,0.0760075313807531,0.08732387434554979
0.0,5.0,-0.07977525655644237,-0.05591239048811019
1.0,5.0,0.09607397119341564,0.10660747663551401
2.0,5.0,-0.0891176470588235,-0.06053388822829969
3.0,5.0,0.01076999999999998,-0.013290540540540598
4.0,5.0,-0.126187614678899,-0.0781875792141952
5.0,5.0,0.09224263322884017,0.08638204592901876
6.0,5.0,-0.17622286158631406,-0.3623427299703264
7.0,5.0,0.03408518518518517,0.05950262329485837
8.0,5.0,0.08034547325102878,0.08618992654774393
9.0,5.0,0.0707545265348595,0.09352100840336139
0.0,6.0,-0.07501878579610546,-0.0674489104116222
1.0,6.0,0.0946570841889117,0.10186150670794632
2.0,6.0,-0.08250586854460104,-0.05989655172413784
3.0,6.0,0.01987887005649708,0.003014566473988519
4.0,6.0,-0.139344071588367,-0.12622496969696967
5.0,6.0,0.08993257261410784,0.09518787878787881
6.0,6.0,-0.16753190184049085,-0.307603785488959
7.0,6.0,0.041212070759625345,0.048768814968814966
8.0,6.0,0.07441248720573176,0.07880479166666671
9.0,6.0,0.06294120082815735,0.0957240721102863
0.0,7.0,-0.06699310344827575,-0.05662687651331715
1.0,7.0,0.0958824435318275,0.11466253869969043
2.0,7.0,-0.10204330254041562,-0.047505339805825136
3.0,7.0,0.010449944382647404,0.0073408775981524885
4.0,7.0,-0.12844513574660632,-0.13368004836759362
5.0,7.0,0.09209345794392523,0.1013675159235669
6.0,7.0,-0.1730156739811911,-0.32895370078740155
7.0,7.0,0.037442268041237105,0.04276113445378154
8.0,7.0,0.07819834710743807,0.07747701863354038
9.0,7.0,0.06967601246105926,0.08115353748680043
0.0,8.0,-0.09353734392735527,-0.07012326139088729
1.0,8.0,0.09945462012320326,0.10896113989637307
2.0,8.0,-0.08522264150943402,-0.04038325183374081
3.0,8.0,0.022625925925925824,-0.023122508398656236
4.0,8.0,-0.13659117647058835,-0.1361964244521339
5.0,8.0,0.09290093457943915,0.08344415718717683
6.0,8.0,-0.1650853354134166,-0.26396091205211725
7.0,8.0,0.048711494252873494,0.058436575052854156
8.0,8.0,0.07459682377049175,0.07776361746361744
9.0,8.0,0.05691975308641964,0.08015886673662119
0.0,9.0,-0.07849883449883449,-0.0887261025029798
1.0,9.0,0.09606570841889123,0.10374148606811141
2.0,9.0,-0.07273238095238085,-0.02097217496962335
3.0,9.0,0.014145132743362822,-0.0012525423728814136
4.0,9.0,-0.12788820160366554,-0.14620999999999998
5.0,9.0,0.08949720207253892,0.08860063157894736
6.0,9.0,-0.21047578947368417,-0.2311896381578948
7.0,9.0,0.04842367601246106,0.047912184873949576
8.0,9.0,0.07948553846153847,0.05578112617309697
9.0,9.0,0.06536670113753881,0.08217993697478986


==> pics/PAP_scatter/fashion_lenet_rate40_regression.txt <==
dataset,model,rate,a,b,r2
fashion,lenet,40,1.1979079160503534,-0.0029612730704090887,0.8779507316863913


==> pics/PAP_scatter/fashion_lenet_rate4_regression.txt <==
dataset,model,rate,a,b,r2
fashion,lenet,4,0.9803963008050228,-0.0007133632094701824,0.8956762146930907


==> pics/PAP_scatter/fashion_lenet_rate50.txt <==
class,model,before,after
0.0,0.0,-0.11124799107142859,-0.016010585305105778
1.0,0.0,0.09828492307692305,0.11314685890834199
2.0,0.0,-0.08627085308056866,-0.0812933246073297
3.0,0.0,0.02463397508493771,-0.001870035252643865
4.0,0.0,-0.13373449074074067,-0.1311249667994688
5.0,0.0,0.08791324296141814,0.11156490280777547
6.0,0.0,-0.16632621664050232,-0.3918518461538461
7.0,0.0,0.039983900928792525,0.02789652631578949
8.0,0.0,0.08268053278688521,0.09685748440748451
9.0,0.0,0.0757645464025026,0.10640032858707565
0.0,1.0,-0.0830332953249715,-0.09604141291108406
1.0,1.0,0.09956049129989773,0.11544087136929458
2.0,1.0,-0.12070294784580501,-0.06968613138686128
3.0,1.0,0.018159151785714395,0.01368023952095813
4.0,1.0,-0.12763467278989662,-0.14945125000000004
5.0,1.0,0.08741763485477179,0.09136257928118392
6.0,1.0,-0.1470874598070739,-0.3617455516014235
7.0,1.0,0.04255197505197505,0.07571101417666304
8.0,1.0,0.08104037075180234,0.1013276955602537
9.0,1.0,0.06691016597510381,0.08837408568443049
0.0,2.0,-0.11009288888888882,-0.10284999999999993
1.0,2.0,0.08815817995910022,0.12608872651357
2.0,2.0,-0.036737198067632766,-0.07107590361445784
3.0,2.0,0.0011167777777777886,0.00959024390243909
4.0,2.0,-0.11362027649769585,-0.11879197930142306
5.0,2.0,0.07995412004069177,0.09849936440677967
6.0,2.0,-0.1924849112426035,-0.38452530120481926
7.0,2.0,0.04410455958549234,0.06212877005347599
8.0,2.0,0.0796119170984457,0.10314238900634252
9.0,2.0,0.07656090146750534,0.08729655172413793
0.0,3.0,-0.0837565415244597,-0.060172500000000004
1.0,3.0,0.0976243353783231,0.11734780793319409
2.0,3.0,-0.07673428232502977,-0.10930239596469106
3.0,3.0,0.009923798882681453,-0.014907913669064802
4.0,3.0,-0.14510125142207062,-0.11272756756756758
5.0,3.0,0.09105575129533676,0.10566374331550799
6.0,3.0,-0.17630156006240263,-0.37943596214511044
7.0,3.0,0.04816109958506213,0.056400423728813466
8.0,3.0,0.07920081967213108,0.10889545934530095
9.0,3.0,0.06505460186142704,0.11038125665601704
0.0,4.0,-0.02672387332521322,-0.05172222222222221
1.0,4.0,0.08942315573770489,0.11382664609053492
2.0,4.0,-0.08112427884615396,-0.03626629072681709
3.0,4.0,0.009889705882352832,0.004163145539906072
4.0,4.0,-0.09846025492468138,-0.1350084635416667
5.0,4.0,0.08749257731958758,0.10133632523759234
6.0,4.0,-0.25260465116279074,-0.4359763406940065
7.0,4.0,0.0430091847265221,0.0508259726603575
8.0,4.0,0.06547128205128204,0.09756885593220338
9.0,4.0,0.0760075313807531,0.1064744136460554
0.0,5.0,-0.07977525655644237,-0.038116687578419135
1.0,5.0,0.09607397119341564,0.11086302780638514
2.0,5.0,-0.0891176470588235,-0.08029853479853491
3.0,5.0,0.01076999999999998,0.011490898058252442
4.0,5.0,-0.126187614678899,-0.15436417322834645
5.0,5.0,0.09224263322884017,0.10869037433155081
6.0,5.0,-0.17622286158631406,-0.42323880597014923
7.0,5.0,0.03408518518518517,0.053855958549222746
8.0,5.0,0.08034547325102878,0.09556494192185841
9.0,5.0,0.0707545265348595,0.11440445859872604
0.0,6.0,-0.07501878579610546,-0.07629362214199752
1.0,6.0,0.0946570841889117,0.123941908713693
2.0,6.0,-0.08250586854460104,-0.09865525672371633
3.0,6.0,0.01987887005649708,0.0007042253521126806
4.0,6.0,-0.139344071588367,-0.12202275600505683
5.0,6.0,0.08993257261410784,0.10124463519313304
6.0,6.0,-0.16753190184049085,-0.3394425087108013
7.0,6.0,0.041212070759625345,0.05972103004291852
8.0,6.0,0.07441248720573176,0.08224554039874087
9.0,6.0,0.06294120082815735,0.09126967471143763
0.0,7.0,-0.06699310344827575,-0.06548617683686174
1.0,7.0,0.0958824435318275,0.11782497409326427
2.0,7.0,-0.10204330254041562,-0.07348869565217378
3.0,7.0,0.010449944382647404,-0.0063069047619046525
4.0,7.0,-0.12844513574660632,-0.1476587144622991
5.0,7.0,0.09209345794392523,0.11465310796074162
6.0,7.0,-0.1730156739811911,-0.358128178694158
7.0,7.0,0.037442268041237105,0.042846589716684196
8.0,7.0,0.07819834710743807,0.0961659707724426
9.0,7.0,0.06967601246105926,0.09896950053134967
0.0,8.0,-0.09353734392735527,-0.04583103448275873
1.0,8.0,0.09945462012320326,0.10733499999999994
2.0,8.0,-0.08522264150943402,-0.07392224938875319
3.0,8.0,0.022625925925925824,-0.0019332544378698586
4.0,8.0,-0.13659117647058835,-0.11219685039370084
5.0,8.0,0.09290093457943915,0.10916784565916392
6.0,8.0,-0.1650853354134166,-0.37417388535031854
7.0,8.0,0.048711494252873494,0.04560672268907555
8.0,8.0,0.07459682377049175,0.0788552160168598
9.0,8.0,0.05691975308641964,0.10227047619047615
0.0,9.0,-0.07849883449883449,-0.05969043478260861
1.0,9.0,0.09606570841889123,0.12584173553719016
2.0,9.0,-0.07273238095238085,-0.08885423728813562
3.0,9.0,0.014145132743362822,-0.010747018348623863
4.0,9.0,-0.12788820160366554,-0.16348009950248746
5.0,9.0,0.08949720207253892,0.09677376705141663
6.0,9.0,-0.21047578947368417,-0.33409648798521246
7.0,9.0,0.04842367601246106,0.08063442982456148
8.0,9.0,0.07948553846153847,0.07867014925373136
9.0,9.0,0.06536670113753881,0.0847649013499481


==> pics/PAP_scatter/fashion_lenet_rate50_regression.txt <==
dataset,model,rate,a,b,r2
fashion,lenet,50,1.4158097492455268,-0.005926701300310779,0.8713485053415321


==> pics/PAP_scatter/qmnist_lenet_rate10.txt <==
class,model,before,after
0.0,0.0,-0.0006661538461538938,0.002868448098663923
1.0,0.0,0.0036130319148935707,0.0048788682581786015
2.0,0.0,0.0018088235294117232,-0.0016296660117878512
3.0,0.0,0.0016445663010966347,-0.003864729458917814
4.0,0.0,0.004366494845360759,-0.003171954964176067
5.0,0.0,-0.004226136363636424,-0.0024557823129251403
6.0,0.0,-0.006226265822784897,0.003658536585365863
7.0,0.0,-0.0039906953966699545,-0.0006811023622046726
8.0,0.0,0.001149214659685781,-0.0014142259414225424
9.0,0.0,0.0014644670050760525,0.0010702811244979859
0.0,1.0,0.0018707692307692325,-0.001970491803278666
1.0,1.0,0.005739361702127614,0.0068247787610619
2.0,1.0,-0.0015802348336594703,0.004414117647058784
3.0,1.0,-0.002777114427860633,-0.0006774774774774551
4.0,1.0,0.002860082304526772,0.004042192347466355
5.0,1.0,-0.004751990898748579,0.0010987514188422322
6.0,1.0,-0.005691983122362913,-0.005488607594936775
7.0,1.0,0.0012561576354679813,-0.0004557956777995918
8.0,1.0,-0.0013239875389408457,0.0008243441762854383
9.0,1.0,0.0029511698880976545,-0.009648192771084307
0.0,2.0,0.0008687179487179954,-0.001984000000000054
1.0,2.0,0.0037193605683836293,0.005080106100795733
2.0,2.0,0.00222558593750002,0.007310914454277231
3.0,2.0,0.0020837487537387856,0.0023185628742515103
4.0,2.0,0.0018778234086242686,0.004071678681771362
5.0,2.0,-0.007777652370203122,-0.0023452054794520396
6.0,2.0,0.002721224920802557,-0.005488607594936775
7.0,2.0,0.002185658153241652,0.0014485207100591593
8.0,2.0,-0.001301455301455302,-0.0082887966804979
9.0,2.0,-0.007931658291457293,-0.003781818181818238
0.0,3.0,0.0018613963039014348,0.0005270298047276432
1.0,3.0,0.005730017761989315,0.002113315696649096
2.0,3.0,-0.002521484375000002,-0.003727121951219441
3.0,3.0,-0.00472962226640158,0.0007959879638917584
4.0,3.0,0.005907312049433536,0.0025302061855670926
5.0,3.0,-0.006981818181818221,0.001569362186788245
6.0,3.0,-0.005727272727272718,-0.0008764581124071127
7.0,3.0,0.00321259842519686,-0.00582650246305419
8.0,3.0,0.0006979166666667135,0.00035208768267229516
9.0,3.0,0.0009797365754812281,0.0027154545454545704
0.0,4.0,-0.001893429158110879,-0.002477151639344184
1.0,4.0,0.005909139307897016,0.00282758620689657
2.0,4.0,0.0015844422700587155,-0.0038058651026392737
3.0,4.0,0.0023665330661322495,0.00378181818181825
4.0,4.0,0.0011455292908530287,0.005574093264248766
5.0,4.0,0.0001895573212258752,0.0005821590909091043
6.0,4.0,-0.003243263157894725,0.0023249735449735703
7.0,4.0,0.001558783120706582,0.0038570158102766935
8.0,4.0,-0.003144200626959224,-0.006728082901554358
9.0,4.0,-0.005598795180722936,-0.006202613065326604
0.0,5.0,-0.0008686153846154099,-0.0035750255885362947
1.0,5.0,0.005175309734513275,0.00546631205673764
2.0,5.0,0.0015782694198623246,0.007720117762512325
3.0,5.0,0.00043516483516476285,-0.00022532402791620374
4.0,5.0,0.0011698770491802904,0.0003913402061855905
5.0,5.0,-0.0033557582668186695,-0.003001363636363543
6.0,5.0,0.00812770053475931,-0.0009910828025477124
7.0,5.0,-0.008048336594911939,-0.006811372549019598
8.0,5.0,-0.00615368639667706,0.00539015706806283
9.0,5.0,0.0013232088799192553,-0.00537252525252517
0.0,6.0,-0.0033891393442622287,0.0022744615384614956
1.0,6.0,0.0019134513274336694,0.005265070921985778
2.0,6.0,0.0020413320274240846,0.003661448140900142
3.0,6.0,0.0028824351297405152,0.0005579262213359014
4.0,6.0,0.001675282051282121,-0.000804938271604984
5.0,6.0,0.0007879408418658161,-0.004292063492063527
6.0,6.0,-0.0017017951425554265,-0.0011802757158006169
7.0,6.0,8.26300294406644e-05,0.000696653543307072
8.0,6.0,0.0005071949947862141,-0.001035220125786222
9.0,6.0,-0.005142655935613629,-0.006556407669021268
0.0,7.0,0.00014543589743582495,-0.0013747692307692003
1.0,7.0,0.0051426156583629645,0.0020537577365164084
2.0,7.0,-0.004178669275929603,0.004981176470588212
3.0,7.0,-0.004440497512437782,-0.0020339321357284723
4.0,7.0,0.005196913580246925,0.003661443298969084
5.0,7.0,-0.0066763636363637085,-0.00046651480637809593
6.0,7.0,-0.0023300106044538598,-0.0017612698412697628
7.0,7.0,0.002550442477876055,-0.0018322200392927406
8.0,7.0,0.0010224532224531902,0.002522175732217635
9.0,7.0,0.0022844984802431363,-0.006067001003008969
0.0,8.0,-0.0004761806981518782,-0.001779692307692345
1.0,8.0,0.004678330373001821,0.005150132625994696
2.0,8.0,-0.003727121951219441,0.006507767944936009
3.0,8.0,-0.0010839800995023977,-0.003412961116650095
4.0,8.0,0.0005155349794239098,0.0022635149023637747
5.0,8.0,-0.004022954545454515,-0.007531596828992112
6.0,8.0,-0.003987301587301543,-0.003213544973545012
7.0,8.0,0.004897541789577232,-0.004110263929618825
8.0,8.0,-0.003662176165803025,0.006246379853095467
9.0,8.0,0.005611909650924106,-0.0015589123867069967
0.0,9.0,-0.000669404517453818,0.00012250770811914792
1.0,9.0,0.003374999999999948,0.005164450354609902
2.0,9.0,0.0007688540646425085,0.007403645320197036
3.0,9.0,0.0035450901803606794,0.005385543369890292
4.0,9.0,-0.0006174668028600733,9.948506694126266e-05
5.0,9.0,-0.0028531746031746274,-0.005476583710407217
6.0,9.0,-0.0009593453009504348,-0.0022867864693446155
7.0,9.0,-0.00021078431372553336,-0.002310422812192723
8.0,9.0,0.00017520920502088437,0.0009687565308254589
9.0,9.0,-0.0034282128514057193,-0.010604733131923484


==> pics/PAP_scatter/qmnist_lenet_rate10_regression.txt <==
dataset,model,rate,a,b,r2
qmnist,lenet,10,0.3174860434733917,-5.7778654817078925e-05,0.07872743139571725


==> pics/PAP_scatter/qmnist_lenet_rate20.txt <==
class,model,before,after
0.0,0.0,-0.0006661538461538938,0.007196701030927779
1.0,0.0,0.0036130319148935707,0.008060884955752143
2.0,0.0,0.0018088235294117232,-0.004095298726738562
3.0,0.0,0.0016445663010966347,-0.0035243731193580702
4.0,0.0,0.004366494845360759,0.0010428571428570804
5.0,0.0,-0.004226136363636424,-0.0024511972633980096
6.0,0.0,-0.006226265822784897,0.0018509493670886
7.0,0.0,-0.0039906953966699545,-0.004232675222112609
8.0,0.0,0.001149214659685781,-0.003196551724137978
9.0,0.0,0.0014644670050760525,-0.0016802631578947313
0.0,1.0,0.0018707692307692325,-0.002875409836065581
1.0,1.0,0.005739361702127614,0.007176861702127634
2.0,1.0,-0.0015802348336594703,-0.0021473581213307755
3.0,1.0,-0.002777114427860633,0.005374698795180708
4.0,1.0,0.002860082304526772,0.0001033950617283557
5.0,1.0,-0.004751990898748579,-0.005761250000000047
6.0,1.0,-0.005691983122362913,0.0059600425079702575
7.0,1.0,0.0012561576354679813,-0.002346382556987152
8.0,1.0,-0.0013239875389408457,0.00393259493670879
9.0,1.0,0.0029511698880976545,-0.010499798994974918
0.0,2.0,0.0008687179487179954,0.002347379239465479
1.0,2.0,0.0037193605683836293,0.004746672582076252
2.0,2.0,0.00222558593750002,-0.0028774414062500723
3.0,2.0,0.0020837487537387856,0.003605315947843483
4.0,2.0,0.0018778234086242686,0.005330227743271167
5.0,2.0,-0.007777652370203122,-0.0033344709897611684
6.0,2.0,0.002721224920802557,0.005077374599786465
7.0,2.0,0.002185658153241652,0.0018139190523197876
8.0,2.0,-0.001301455301455302,-0.00608568443051204
9.0,2.0,-0.007931658291457293,-0.011361391129032278
0.0,3.0,0.0018613963039014348,0.005876416065911404
1.0,3.0,0.005730017761989315,0.007864888888888857
2.0,3.0,-0.002521484375000002,-0.008168132942326505
3.0,3.0,-0.00472962226640158,-0.004733999999999971
4.0,3.0,0.005907312049433536,0.0017768595041322078
5.0,3.0,-0.006981818181818221,0.0004931506849315468
6.0,3.0,-0.005727272727272718,0.00559957401490946
7.0,3.0,0.00321259842519686,0.006135593220339019
8.0,3.0,0.0006979166666667135,-0.0013742203742204049
9.0,3.0,0.0009797365754812281,-0.013802618328298037
0.0,4.0,-0.001893429158110879,0.006108735868448113
1.0,4.0,0.005909139307897016,0.005194326241134749
2.0,4.0,0.0015844422700587155,0.003466994106090358
3.0,4.0,0.0023665330661322495,-0.012396613545816788
4.0,4.0,0.0011455292908530287,0.007118724279835366
5.0,4.0,0.0001895573212258752,-0.0013315068493150526
6.0,4.0,-0.003243263157894725,-0.0034959745762711786
7.0,4.0,0.001558783120706582,0.0005559921414538473
8.0,4.0,-0.003144200626959224,-0.006359916492693115
9.0,4.0,-0.005598795180722936,0.0001902735562310408
0.0,5.0,-0.0008686153846154099,0.005404419321685489
1.0,5.0,0.005175309734513275,0.003640901060070576
2.0,5.0,0.0015782694198623246,0.005650887573964473
3.0,5.0,0.00043516483516476285,0.002594594594594581
4.0,5.0,0.0011698770491802904,0.004388489208633073
5.0,5.0,-0.0033557582668186695,-0.004154977375565601
6.0,5.0,0.00812770053475931,0.004154458598726048
7.0,5.0,-0.008048336594911939,-0.008891453831041342
8.0,5.0,-0.00615368639667706,-0.009029595015576385
9.0,5.0,0.0013232088799192553,-0.004524316109422502
0.0,6.0,-0.0033891393442622287,-0.00046225641025640434
1.0,6.0,0.0019134513274336694,0.004971681415929222
2.0,6.0,0.0020413320274240846,-0.0037223748773306162
3.0,6.0,0.0028824351297405152,0.0008266064257028084
4.0,6.0,0.001675282051282121,0.0005087448559671066
5.0,6.0,0.0007879408418658161,-0.006451418842224688
6.0,6.0,-0.0017017951425554265,0.007391044776119466
7.0,6.0,8.26300294406644e-05,-0.000948019801980165
8.0,6.0,0.0005071949947862141,0.0003299270072992935
9.0,6.0,-0.005142655935613629,-0.003357070193285829
0.0,7.0,0.00014543589743582495,0.0030893442622950576
1.0,7.0,0.0051426156583629645,0.005333569530558007
2.0,7.0,-0.004178669275929603,0.0015677799607072861
3.0,7.0,-0.004440497512437782,-0.0016168168168167914
4.0,7.0,0.005196913580246925,0.0020094845360824317
5.0,7.0,-0.0066763636363637085,-0.0036972602739726483
6.0,7.0,-0.0023300106044538598,0.003761955366631248
7.0,7.0,0.002550442477876055,-0.009183037475345218
8.0,7.0,0.0010224532224531902,0.0008004188481675119
9.0,7.0,0.0022844984802431363,-0.0027482828282828194
0.0,8.0,-0.0004761806981518782,0.005094866529774099
1.0,8.0,0.004678330373001821,0.006213805309734553
2.0,8.0,-0.003727121951219441,-0.0003842674532939883
3.0,8.0,-0.0010839800995023977,-0.00857492477432301
4.0,8.0,0.0005155349794239098,0.00911387163561077
5.0,8.0,-0.004022954545454515,-0.002624971363115682
6.0,8.0,-0.003987301587301543,0.0027687103594080235
7.0,8.0,0.004897541789577232,-0.004334452122408747
8.0,8.0,-0.003662176165803025,0.0008392484342380297
9.0,8.0,0.005611909650924106,-0.008640643863179046
0.0,9.0,-0.000669404517453818,0.0013465092402464083
1.0,9.0,0.003374999999999948,0.0075044365572315575
2.0,9.0,0.0007688540646425085,-0.007635253906250075
3.0,9.0,0.0035450901803606794,-0.0033281407035176624
4.0,9.0,-0.0006174668028600733,0.006338509316770133
5.0,9.0,-0.0028531746031746274,-0.0046031927023945235
6.0,9.0,-0.0009593453009504348,0.0061394485683987365
7.0,9.0,-0.00021078431372553336,-0.0019734513274336494
8.0,9.0,0.00017520920502088437,-0.001076923076923064
9.0,9.0,-0.0034282128514057193,-0.003545778229908432


==> pics/PAP_scatter/qmnist_lenet_rate20_regression.txt <==
dataset,model,rate,a,b,r2
qmnist,lenet,20,0.3910409035276572,-3.5900371001174896e-05,0.07254417193710483


==> pics/PAP_scatter/qmnist_lenet_rate30.txt <==
class,model,before,after
0.0,0.0,-0.0006661538461538938,0.003946549948506708
1.0,0.0,0.0036130319148935707,0.006233776595744682
2.0,0.0,0.0018088235294117232,0.0024555118110236654
3.0,0.0,0.0016445663010966347,-0.01150779220779223
4.0,0.0,0.004366494845360759,0.006970557851239719
5.0,0.0,-0.004226136363636424,0.0062218036529680075
6.0,0.0,-0.006226265822784897,0.0015540827147402462
7.0,0.0,-0.0039906953966699545,-0.007248228346456662
8.0,0.0,0.001149214659685781,-0.00961935146443512
9.0,0.0,0.0014644670050760525,0.0010748983739837029
0.0,1.0,0.0018707692307692325,-0.005296000000000015
1.0,1.0,0.005739361702127614,0.006294764862466766
2.0,1.0,-0.0015802348336594703,-0.008243768400392495
3.0,1.0,-0.002777114427860633,0.003983551967709409
4.0,1.0,0.002860082304526772,-0.00029917695473252715
5.0,1.0,-0.004751990898748579,-0.007718399999999974
6.0,1.0,-0.005691983122362913,0.0023190021231422504
7.0,1.0,0.0012561576354679813,0.006117693836978174
8.0,1.0,-0.0013239875389408457,0.001473403141361263
9.0,1.0,0.0029511698880976545,-0.00018335035750761573
0.0,2.0,0.0008687179487179954,-0.0028465499485067374
1.0,2.0,0.0037193605683836293,0.005074224977856448
2.0,2.0,0.00222558593750002,0.0017339960238567792
3.0,2.0,0.0020837487537387856,0.0006466466466465683
4.0,2.0,0.0018778234086242686,0.0031494300518134814
5.0,2.0,-0.007777652370203122,0.002926027397260271
6.0,2.0,0.002721224920802557,0.0006707889125799077
7.0,2.0,0.002185658153241652,-0.0029812807881773444
8.0,2.0,-0.001301455301455302,-0.0032720000000000726
9.0,2.0,-0.007931658291457293,-0.005524214792299943
0.0,3.0,0.0018613963039014348,0.006374871266735283
1.0,3.0,0.005730017761989315,0.0058908606921029005
2.0,3.0,-0.002521484375000002,-0.0019247787610620001
3.0,3.0,-0.00472962226640158,-0.0013206030150754336
4.0,3.0,0.005907312049433536,0.004369989722507618
5.0,3.0,-0.006981818181818221,0.004157834101382458
6.0,3.0,-0.005727272727272718,-0.00016012725344647554
7.0,3.0,0.00321259842519686,0.0017445109780438947
8.0,3.0,0.0006979166666667135,-0.008136221294363295
9.0,3.0,0.0009797365754812281,-0.011322906155398639
0.0,4.0,-0.001893429158110879,0.0065654282765738115
1.0,4.0,0.005909139307897016,-0.0001493794326240114
2.0,4.0,0.0015844422700587155,0.0031195886385897084
3.0,4.0,0.0023665330661322495,-0.003088766298896598
4.0,4.0,0.0011455292908530287,0.0024602484472049753
5.0,4.0,0.0001895573212258752,-5.970149253631263e-06
6.0,4.0,-0.003243263157894725,-0.005131249999999917
7.0,4.0,0.001558783120706582,-0.0007860510805500635
8.0,4.0,-0.003144200626959224,0.0002709205020921493
9.0,4.0,-0.005598795180722936,-0.0033421159715156658
0.0,5.0,-0.0008686153846154099,0.003054470709147012
1.0,5.0,0.005175309734513275,0.007328596802841937
2.0,5.0,0.0015782694198623246,-0.0002630029440628627
3.0,5.0,0.00043516483516476285,-0.002508691308691362
4.0,5.0,0.0011698770491802904,0.0020152420185376068
5.0,5.0,-0.0033557582668186695,0.0038804597701149438
6.0,5.0,0.00812770053475931,0.002520171673819768
7.0,5.0,-0.008048336594911939,-0.0012941871921182653
8.0,5.0,-0.00615368639667706,-0.00841876955161626
9.0,5.0,0.0013232088799192553,-0.006862729124236242
0.0,6.0,-0.0033891393442622287,0.006977915376676966
1.0,6.0,0.0019134513274336694,0.004485726950354636
2.0,6.0,0.0020413320274240846,-0.003281194906954014
3.0,6.0,0.0028824351297405152,-0.0046508508508508435
4.0,6.0,0.001675282051282121,-0.00014416924664606984
5.0,6.0,0.0007879408418658161,-0.0004314058956916493
6.0,6.0,-0.0017017951425554265,0.0015673728813559566
7.0,6.0,8.26300294406644e-05,0.0032875373878364362
8.0,6.0,0.0005071949947862141,0.0016857292759705983
9.0,6.0,-0.005142655935613629,-0.009776488395560055
0.0,7.0,0.00014543589743582495,0.0009039134912461023
1.0,7.0,0.0051426156583629645,0.009271592920353997
2.0,7.0,-0.004178669275929603,-0.008917941176470531
3.0,7.0,-0.004440497512437782,-0.003707358870967698
4.0,7.0,0.005196913580246925,0.003886246122026843
5.0,7.0,-0.0066763636363637085,0.00344861111111106
6.0,7.0,-0.0023300106044538598,0.004458199356913233
7.0,7.0,0.002550442477876055,0.0005397423191278262
8.0,7.0,0.0010224532224531902,-0.006547175732217545
9.0,7.0,0.0022844984802431363,-0.0038127659574468424
0.0,8.0,-0.0004761806981518782,0.0006967044284243539
1.0,8.0,0.004678330373001821,0.0061745792736935205
2.0,8.0,-0.003727121951219441,-0.0053417808219177534
3.0,8.0,-0.0010839800995023977,0.001025352112676131
4.0,8.0,0.0005155349794239098,0.004691709844559647
5.0,8.0,-0.004022954545454515,-0.0008077448747152833
6.0,8.0,-0.003987301587301543,0.005478214665249774
7.0,8.0,0.004897541789577232,-0.010433926805143446
8.0,8.0,-0.003662176165803025,-0.0006052465897166352
9.0,8.0,0.005611909650924106,-0.0010691995947314484
0.0,9.0,-0.000669404517453818,0.00564115822130304
1.0,9.0,0.003374999999999948,0.005057092198581547
2.0,9.0,0.0007688540646425085,-0.004462962962962934
3.0,9.0,0.0035450901803606794,-0.0020266800401203284
4.0,9.0,-0.0006174668028600733,0.0015869969040248394
5.0,9.0,-0.0028531746031746274,-0.0029911464245175262
6.0,9.0,-0.0009593453009504348,-0.002950743099787628
7.0,9.0,-0.00021078431372553336,0.005973015873015922
8.0,9.0,0.00017520920502088437,-0.0006573821989528637
9.0,9.0,-0.0034282128514057193,-0.0061433771486349206


==> pics/PAP_scatter/qmnist_lenet_rate30_regression.txt <==
dataset,model,rate,a,b,r2
qmnist,lenet,30,0.29040682684487334,-1.609551243075702e-05,0.047294098222496195


==> pics/PAP_scatter/qmnist_lenet_rate4.txt <==
class,model,before,after
0.0,0.0,-0.0006661538461538938,-0.0006407369498464813
1.0,0.0,0.0036130319148935707,0.008745567375886519
2.0,0.0,0.0018088235294117232,-0.0030019493177387896
3.0,0.0,0.0016445663010966347,-0.0034366197183098557
4.0,0.0,0.004366494845360759,0.004404517453798759
5.0,0.0,-0.004226136363636424,-0.005224177071509678
6.0,0.0,-0.006226265822784897,0.005264550264550202
7.0,0.0,-0.0039906953966699545,-0.0031482758620690276
8.0,0.0,0.001149214659685781,-0.0028994791666666774
9.0,0.0,0.0014644670050760525,-0.0014336683417086164
0.0,1.0,0.0018707692307692325,-0.0021472392638036387
1.0,1.0,0.005739361702127614,0.004724689165186472
2.0,1.0,-0.0015802348336594703,0.0003131115459882499
3.0,1.0,-0.002777114427860633,0.0010989010989011
4.0,1.0,0.002860082304526772,0.002877697841726653
5.0,1.0,-0.004751990898748579,-0.005714285714285706
6.0,1.0,-0.005691983122362913,0.0057961783439490055
7.0,1.0,0.0012561576354679813,0.0012303149606299223
8.0,1.0,-0.0013239875389408457,-0.0033229813664596
9.0,1.0,0.0029511698880976545,-0.0059356136820925606
0.0,2.0,0.0008687179487179954,-0.0004673511293633791
1.0,2.0,0.0037193605683836293,0.004432446808510625
2.0,2.0,0.00222558593750002,0.003874705882352928
3.0,2.0,0.0020837487537387856,-0.00016354581673307626
4.0,2.0,0.0018778234086242686,0.004631934493346998
5.0,2.0,-0.007777652370203122,-0.01382522624434381
6.0,2.0,0.002721224920802557,0.0033923566878980974
7.0,2.0,0.002185658153241652,0.0038402366863905957
8.0,2.0,-0.001301455301455302,-0.0046670466321243245
9.0,2.0,-0.007931658291457293,-0.0032385929648240316
0.0,3.0,0.0018613963039014348,-0.001157786885245941
1.0,3.0,0.005730017761989315,0.0029787234042553375
2.0,3.0,-0.002521484375000002,0.0003602726387537023
3.0,3.0,-0.00472962226640158,0.00407185628742518
4.0,3.0,0.005907312049433536,0.000880245649948853
5.0,3.0,-0.006981818181818221,-0.010158371040723918
6.0,3.0,-0.005727272727272718,0.0047284345047923
7.0,3.0,0.00321259842519686,0.005123152709359632
8.0,3.0,0.0006979166666667135,-0.006482830385015646
9.0,3.0,0.0009797365754812281,-0.001987891019172545
0.0,4.0,-0.001893429158110879,0.0021793846153846295
1.0,4.0,0.005909139307897016,0.005026287744227292
2.0,4.0,0.0015844422700587155,0.003507941176470536
3.0,4.0,0.0023665330661322495,-0.003486865671641762
4.0,4.0,0.0011455292908530287,0.0011643076923076598
5.0,4.0,0.0001895573212258752,-0.004387328767123318
6.0,4.0,-0.003243263157894725,0.0050244136460554515
7.0,4.0,0.001558783120706582,-0.002301469147894249
8.0,4.0,-0.003144200626959224,-0.0060755946225440095
9.0,4.0,-0.005598795180722936,-0.001648088531187189
0.0,5.0,-0.0008686153846154099,-0.001258913934426258
1.0,5.0,0.005175309734513275,0.0037557624113475343
2.0,5.0,0.0015782694198623246,0.00020264446620960373
3.0,5.0,0.00043516483516476285,-0.001969330669330595
4.0,5.0,0.0011698770491802904,0.0007793244626407782
5.0,5.0,-0.0033557582668186695,-0.012475141242937889
6.0,5.0,0.00812770053475931,0.003600318133616105
7.0,5.0,-0.008048336594911939,0.005013030602171736
8.0,5.0,-0.00615368639667706,0.0006754658385093028
9.0,5.0,0.0013232088799192553,-9.091826437938937e-05
0.0,6.0,-0.0033891393442622287,-0.0006635897435898392
1.0,6.0,0.0019134513274336694,0.005232031943211973
2.0,6.0,0.0020413320274240846,0.0008369140624999597
3.0,6.0,0.0028824351297405152,-0.0013502994011976002
4.0,6.0,0.001675282051282121,0.0013755122950819601
5.0,6.0,0.0007879408418658161,-0.004117613636363645
6.0,6.0,-0.0017017951425554265,0.003131382978723345
7.0,6.0,8.26300294406644e-05,0.006592793682132216
8.0,6.0,0.0005071949947862141,-0.009944214876033072
9.0,6.0,-0.005142655935613629,-0.0024934343434343817
0.0,7.0,0.00014543589743582495,-0.0023758196721310803
1.0,7.0,0.0051426156583629645,0.005538297872340402
2.0,7.0,-0.004178669275929603,0.0020803134182175147
3.0,7.0,-0.004440497512437782,0.0018882882882883523
4.0,7.0,0.005196913580246925,0.0026416494845360877
5.0,7.0,-0.0066763636363637085,-0.0015650000000000234
6.0,7.0,-0.0023300106044538598,0.0013690677966101677
7.0,7.0,0.002550442477876055,0.003950939663699312
8.0,7.0,0.0010224532224531902,-0.007632298136645947
9.0,7.0,0.0022844984802431363,-0.007059177532597716
0.0,8.0,-0.0004761806981518782,-0.0010566598360656242
1.0,8.0,0.004678330373001821,0.003957003546099285
2.0,8.0,-0.003727121951219441,0.0033397073170731567
3.0,8.0,-0.0010839800995023977,0.002164929859719446
4.0,8.0,0.0005155349794239098,-4.241803278690128e-05
5.0,8.0,-0.004022954545454515,-0.00781674208144797
6.0,8.0,-0.003987301587301543,0.003788204038257176
7.0,8.0,0.004897541789577232,0.006195069033530618
8.0,8.0,-0.003662176165803025,-0.007338652849740932
9.0,8.0,0.005611909650924106,-0.004868245967741887
0.0,9.0,-0.000669404517453818,-0.00045692307692306533
1.0,9.0,0.003374999999999948,0.004432446808510625
2.0,9.0,0.0007688540646425085,-0.001916422287389994
3.0,9.0,0.0035450901803606794,-0.0031610389610388723
4.0,9.0,-0.0006174668028600733,0.0036120901639344824
5.0,9.0,-0.0028531746031746274,-0.002678750000000013
6.0,9.0,-0.0009593453009504348,0.003412380952381034
7.0,9.0,-0.00021078431372553336,0.006767226061204391
8.0,9.0,0.00017520920502088437,-0.007727639751552726
9.0,9.0,-0.0034282128514057193,-0.0032256024096385606


==> pics/PAP_scatter/qmnist_lenet_rate40.txt <==
class,model,before,after
0.0,0.0,-0.0006661538461538938,0.0008022657054582659
1.0,0.0,0.0036130319148935707,0.0074309734513274255
2.0,0.0,0.0018088235294117232,0.00043805748265608323
3.0,0.0,0.0016445663010966347,0.005132796780684078
4.0,0.0,0.004366494845360759,0.0027683557394001714
5.0,0.0,-0.004226136363636424,-0.006484641638225224
6.0,0.0,-0.006226265822784897,-0.0019849785407724863
7.0,0.0,-0.0039906953966699545,-0.007331683168316812
8.0,0.0,0.001149214659685781,-0.0047066246056782024
9.0,0.0,0.0014644670050760525,0.0020607902735562955
0.0,1.0,0.0018707692307692325,0.004433814432989646
1.0,1.0,0.005739361702127614,0.00975474711623773
2.0,1.0,-0.0015802348336594703,-0.0017958538993090376
3.0,1.0,-0.002777114427860633,-0.0031132530120482017
4.0,1.0,0.002860082304526772,0.004392967942088835
5.0,1.0,-0.004751990898748579,-0.000613673232908485
6.0,1.0,-0.005691983122362913,0.0019400637619552592
7.0,1.0,0.0012561576354679813,-0.006740931615460946
8.0,1.0,-0.0013239875389408457,-0.006084696016771494
9.0,1.0,0.0029511698880976545,-0.003365853658536631
0.0,2.0,0.0008687179487179954,-0.0016954732510288282
1.0,2.0,0.0037193605683836293,0.008076991150442452
2.0,2.0,0.00222558593750002,-0.009653808110781457
3.0,2.0,0.0020837487537387856,-0.0012286432160804172
4.0,2.0,0.0018778234086242686,0.008265380604796578
5.0,2.0,-0.007777652370203122,0.009412037037037052
6.0,2.0,0.002721224920802557,0.003912951167728244
7.0,2.0,0.002185658153241652,0.002858565737051697
8.0,2.0,-0.001301455301455302,-0.009278301886792437
9.0,2.0,-0.007931658291457293,-0.010426321138211384
0.0,3.0,0.0018613963039014348,0.0011201853759011129
1.0,3.0,0.005730017761989315,0.007106571936056783
2.0,3.0,-0.002521484375000002,-6.229022704839007e-05
3.0,3.0,-0.00472962226640158,-0.01224010050251253
4.0,3.0,0.005907312049433536,0.00816718266253866
5.0,3.0,-0.006981818181818221,-0.006596785304248064
6.0,3.0,-0.005727272727272718,0.0035162017167381368
7.0,3.0,0.00321259842519686,0.005515060240963827
8.0,3.0,0.0006979166666667135,-0.001259748427672943
9.0,3.0,0.0009797365754812281,-0.006718571428571442
0.0,4.0,-0.001893429158110879,-0.0006927835051547131
1.0,4.0,0.005909139307897016,0.010232949512843157
2.0,4.0,0.0015844422700587155,0.004931772908366538
3.0,4.0,0.0023665330661322495,-0.011018126888217588
4.0,4.0,0.0011455292908530287,0.005242471443406017
5.0,4.0,0.0001895573212258752,-0.0011767091541135543
6.0,4.0,-0.003243263157894725,0.007866023579849864
7.0,4.0,0.001558783120706582,0.0038340020060180615
8.0,4.0,-0.003144200626959224,-0.009206066945606776
9.0,4.0,-0.005598795180722936,-0.011550665301944797
0.0,5.0,-0.0008686153846154099,0.002733573635427383
1.0,5.0,0.005175309734513275,0.0076030115146147005
2.0,5.0,0.0015782694198623246,-0.008191518737672522
3.0,5.0,0.00043516483516476285,0.0010977822580645284
4.0,5.0,0.0011698770491802904,0.00872261410788386
5.0,5.0,-0.0033557582668186695,0.0008774971297359084
6.0,5.0,0.00812770053475931,0.005259037433155109
7.0,5.0,-0.008048336594911939,-0.00550547263681588
8.0,5.0,-0.00615368639667706,-0.004827970557308115
9.0,5.0,0.0013232088799192553,-0.008157916241062232
0.0,6.0,-0.0033891393442622287,-0.00030576725025744246
1.0,6.0,0.0019134513274336694,0.0031119574844996156
2.0,6.0,0.0020413320274240846,-0.0004479842674532857
3.0,6.0,0.0028824351297405152,0.0019146490335707578
4.0,6.0,0.001675282051282121,-0.0023286302780638644
5.0,6.0,0.0007879408418658161,-0.010096009122006809
6.0,6.0,-0.0017017951425554265,0.009523880597014967
7.0,6.0,8.26300294406644e-05,0.0013038767395626668
8.0,6.0,0.0005071949947862141,-0.0028194092827004374
9.0,6.0,-0.005142655935613629,-0.0011213047910295514
0.0,7.0,0.00014543589743582495,0.008561673553719054
1.0,7.0,0.0051426156583629645,0.006982212389380549
2.0,7.0,-0.004178669275929603,0.005068900000000002
3.0,7.0,-0.004440497512437782,-0.008933636363636307
4.0,7.0,0.005196913580246925,0.008493457943925342
5.0,7.0,-0.0066763636363637085,-0.011098497109826582
6.0,7.0,-0.0023300106044538598,0.008083404710920816
7.0,7.0,0.002550442477876055,-0.0036092537313432
8.0,7.0,0.0010224532224531902,-0.018043437499999954
9.0,7.0,0.0022844984802431363,0.002497830578512438
0.0,8.0,-0.0004761806981518782,-0.0015674897119342405
1.0,8.0,0.004678330373001821,0.011057573073516307
2.0,8.0,-0.003727121951219441,-0.004537611056268579
3.0,8.0,-0.0010839800995023977,-0.004107366296670035
4.0,8.0,0.0005155349794239098,0.006346777546777454
5.0,8.0,-0.004022954545454515,0.0035768250289686257
6.0,8.0,-0.003987301587301543,0.00809702127659574
7.0,8.0,0.004897541789577232,-0.00011238670694868445
8.0,8.0,-0.003662176165803025,-0.0010498947368421615
9.0,8.0,0.005611909650924106,-0.01833639143730889
0.0,9.0,-0.000669404517453818,-0.00033725490196079944
1.0,9.0,0.003374999999999948,0.012789946619217108
2.0,9.0,0.0007688540646425085,0.004271272365805148
3.0,9.0,0.0035450901803606794,0.003011740890688302
4.0,9.0,-0.0006174668028600733,0.004681159420289935
5.0,9.0,-0.0028531746031746274,-0.006859474885844733
6.0,9.0,-0.0009593453009504348,0.006308342245989342
7.0,9.0,-0.00021078431372553336,-0.009242334322453
8.0,9.0,0.00017520920502088437,-0.01709423480083859
9.0,9.0,-0.0034282128514057193,-8.258655804480195e-05


==> pics/PAP_scatter/qmnist_lenet_rate40_regression.txt <==
dataset,model,rate,a,b,r2
qmnist,lenet,40,0.6171084987760328,-5.918568043940176e-05,0.10631722944095257


==> pics/PAP_scatter/qmnist_lenet_rate4_regression.txt <==
dataset,model,rate,a,b,r2
qmnist,lenet,4,0.3535202640959216,-0.0001037593273823543,0.08071582499584651


==> pics/PAP_scatter/qmnist_lenet_rate50.txt <==
class,model,before,after
0.0,0.0,-0.0006661538461538938,0.0045283350568770305
1.0,0.0,0.0036130319148935707,0.013479734513274425
2.0,0.0,0.0018088235294117232,0.006187812187812199
3.0,0.0,0.0016445663010966347,0.000960446247464538
4.0,0.0,0.004366494845360759,-0.003687110187110089
5.0,0.0,-0.004226136363636424,-0.004480437284234664
6.0,0.0,-0.006226265822784897,0.0067949244060475705
7.0,0.0,-0.0039906953966699545,-0.008361016949152523
8.0,0.0,0.001149214659685781,-0.017569873150105646
9.0,0.0,0.0014644670050760525,-0.0006193146417445373
0.0,1.0,0.0018707692307692325,-0.0031111111111110333
1.0,1.0,0.005739361702127614,0.011821746880570392
2.0,1.0,-0.0015802348336594703,0.001484453360080231
3.0,1.0,-0.002777114427860633,0.0020897959183673433
4.0,1.0,0.002860082304526772,0.004763485477178481
5.0,1.0,-0.004751990898748579,-0.005167816091953952
6.0,1.0,-0.005691983122362913,0.008308681672025772
7.0,1.0,0.0012561576354679813,-0.010996015936254945
8.0,1.0,-0.0013239875389408457,-0.007248665955176115
9.0,1.0,0.0029511698880976545,-0.0038572884811416985
0.0,2.0,0.0008687179487179954,0.003102889576883362
1.0,2.0,0.0037193605683836293,0.023341903914590748
2.0,2.0,0.00222558593750002,-0.01749077231695081
3.0,2.0,0.0020837487537387856,0.00023062692702985007
4.0,2.0,0.0018778234086242686,0.01589759414225946
5.0,2.0,-0.007777652370203122,0.001841695702671338
6.0,2.0,0.002721224920802557,0.013312419006479496
7.0,2.0,0.002185658153241652,-0.0013276876267748748
8.0,2.0,-0.001301455301455302,-0.007655999999999956
9.0,2.0,-0.007931658291457293,-0.03369269547325096
0.0,3.0,0.0018613963039014348,0.003447776628748624
1.0,3.0,0.005730017761989315,0.020543288888888803
2.0,3.0,-0.002521484375000002,-0.0016851703406813947
3.0,3.0,-0.00472962226640158,-0.005912348178137716
4.0,3.0,0.005907312049433536,0.005306874999999936
5.0,3.0,-0.006981818181818221,-0.014940715109573266
6.0,3.0,-0.005727272727272718,0.012934557235421128
7.0,3.0,0.00321259842519686,-0.009379820179820215
8.0,3.0,0.0006979166666667135,-0.010325605900948363
9.0,3.0,0.0009797365754812281,-0.004042182581322151
0.0,4.0,-0.001893429158110879,-0.002029192546583868
1.0,4.0,0.005909139307897016,0.011216991150442506
2.0,4.0,0.0015844422700587155,0.0017746223564955145
3.0,4.0,0.0023665330661322495,-0.022857128412537904
4.0,4.0,0.0011455292908530287,0.015851731374606503
5.0,4.0,0.0001895573212258752,0.005259720605355024
6.0,4.0,-0.003243263157894725,0.0052041711229947
7.0,4.0,0.001558783120706582,0.004156172839506162
8.0,4.0,-0.003144200626959224,0.0020321543408360746
9.0,4.0,-0.005598795180722936,-0.020947368421052662
0.0,5.0,-0.0008686153846154099,0.011641121495327127
1.0,5.0,0.005175309734513275,0.004368085106382993
2.0,5.0,0.0015782694198623246,-0.0069247524752474275
3.0,5.0,0.00043516483516476285,-0.0019694189602446274
4.0,5.0,0.0011698770491802904,0.008360421052631632
5.0,5.0,-0.0033557582668186695,0.003008149010477402
6.0,5.0,0.00812770053475931,0.00693877551020411
7.0,5.0,-0.008048336594911939,0.0002044534412956044
8.0,5.0,-0.00615368639667706,-0.010944654088050284
9.0,5.0,0.0013232088799192553,-0.014420247933884212
0.0,6.0,-0.0033891393442622287,-0.003582559339525344
1.0,6.0,0.0019134513274336694,0.018992437722419847
2.0,6.0,0.0020413320274240846,-0.008565261044176783
3.0,6.0,0.0028824351297405152,-0.00114903357070194
4.0,6.0,0.001675282051282121,0.0022159209157127453
5.0,6.0,0.0007879408418658161,0.007111239860950156
6.0,6.0,-0.0017017951425554265,0.010855235042734961
7.0,6.0,8.26300294406644e-05,-0.009887537993920973
8.0,6.0,0.0005071949947862141,-0.0068650963597431235
9.0,6.0,-0.005142655935613629,-0.01088513513513518
0.0,7.0,0.00014543589743582495,0.0048874350986500455
1.0,7.0,0.0051426156583629645,0.014301952085181877
2.0,7.0,-0.004178669275929603,0.013462951807228972
3.0,7.0,-0.004440497512437782,0.002209221311475404
4.0,7.0,0.005196913580246925,0.0015565126050419986
5.0,7.0,-0.0066763636363637085,-0.01352071759259261
6.0,7.0,-0.0023300106044538598,0.0030725321888412623
7.0,7.0,0.002550442477876055,-0.01634075546719679
8.0,7.0,0.0010224532224531902,-0.017985879873551113
9.0,7.0,0.0022844984802431363,0.004668448637316623
0.0,8.0,-0.0004761806981518782,0.00114674250258534
1.0,8.0,0.004678330373001821,0.020339713774597517
2.0,8.0,-0.003727121951219441,-0.005705788423153749
3.0,8.0,-0.0010839800995023977,-0.002205561172901929
4.0,8.0,0.0005155349794239098,0.009966771488469608
5.0,8.0,-0.004022954545454515,0.0037397923875432068
6.0,8.0,-0.003987301587301543,0.004461792956243349
7.0,8.0,0.004897541789577232,-0.014400997008973057
8.0,8.0,-0.003662176165803025,-0.007364254859611196
9.0,8.0,0.005611909650924106,-0.01205197095435683
0.0,9.0,-0.000669404517453818,0.0012715615305066905
1.0,9.0,0.003374999999999948,0.018933569530557966
2.0,9.0,0.0007688540646425085,0.0011679679679679482
3.0,9.0,0.0035450901803606794,-0.0034884102564103113
4.0,9.0,-0.0006174668028600733,0.0009880877742946262
5.0,9.0,-0.0028531746031746274,-0.00541438515081207
6.0,9.0,-0.0009593453009504348,0.011684301075268829
7.0,9.0,-0.00021078431372553336,0.0037401015228425974
8.0,9.0,0.00017520920502088437,-0.012769491525423747
9.0,9.0,-0.0034282128514057193,-0.019778512396694262


==> pics/PAP_scatter/qmnist_lenet_rate50_regression.txt <==
dataset,model,rate,a,b,r2
qmnist,lenet,50,0.8208844116838284,-0.0001348000911949133,0.0798017083417516


==> pics/PA_coef_per_model/ci_interval.txt <==
dataset,model,rate,mean,ci90,ci95,ci99
cifar10,resnet20,4,1.0070334268826726,0.03465880130206567,0.0427707721771331,0.06144488011514215
cifar10,resnet20,5,0.9944846244642346,0.05509825344285868,0.06799412434445584,0.09768097713028501
cifar10,resnet20,10,1.0877645445682078,0.03510250593743924,0.043318326886486735,0.06223150218811724
cifar10,resnet20,20,1.2885843319655135,0.07920306835787905,0.09774072573776027,0.14041521510183408
cifar10,resnet20,50,1.9035629571952808,0.11069802377190197,0.13660714673720387,0.19625106882280718
cifar10,resnet32,4,0.9460779991592695,0.03065238720361463,0.03782664779271894,0.05434210608018819
cifar10,resnet32,5,0.9716782454411519,0.024711301782483708,0.030495037884532783,0.04380944863847058
cifar10,resnet32,10,1.041983034044695,0.04309494391646007,0.0531814130607966,0.0764009014460012
cifar10,resnet32,20,1.1833524316787565,0.03482488592808197,0.04297572928570581,0.06173932336046972
cifar10,resnet32,50,1.7368422281941016,0.07363147189833419,0.0908650845187462,0.13053760642394074
cifar10,resnet44,4,0.9609457908464825,0.033415545769735266,0.041236529874064676,0.05924077367560465
cifar10,resnet44,5,0.9457768319287897,0.039850016268812016,0.04917700275418413,0.07064812919763874
cifar10,resnet44,10,1.0153619678437458,0.023972410947376233,0.029583207977412762,0.042499505504959734
cifar10,resnet44,20,1.0885383970461864,0.039814775555508275,0.04913351387218423,0.0705856526744244
cifar10,resnet44,50,1.492563527772523,0.054199550288296594,0.06688507768286933,0.09608771061451904
cifar10,resnet56,4,0.9412437418406224,0.031296473352350196,0.03862148376208574,0.05548397465919541
cifar10,resnet56,5,0.9659764672953614,0.02709794648949515,0.03344028218602191,0.04804061337557963
cifar10,resnet56,10,0.9929377652959019,0.03266560045628042,0.040311058162924907,0.05791123260242892
cifar10,resnet56,20,1.0806277376845883,0.04970970275704323,0.061344371176731416,0.08812788128029792
cifar10,resnet56,50,1.4357370072892872,0.0802617469603295,0.09904719046282628,0.14229209420221323
cifar10,resnet110,4,0.9634023136299381,0.037582098092379335,0.04637827319642507,0.066627448873257
cifar10,resnet110,5,0.949384013834757,0.0428052142593528,0.052823871521806676,0.0758872540208756
cifar10,resnet110,10,0.9735526166873354,0.03344186365240098,0.04126900751672369,0.05928743135228487
cifar10,resnet110,20,1.0611380421725587,0.05667419250292394,0.06993891550776365,0.10047488179451558
cifar10,resnet110,50,1.332242783363803,0.0808013192901249,0.09971305091742289,0.14324867538425656
qmnist,lenet,4,0.33383851193669994,0.1740446382498278,0.21478017968241853,0.30855515857977994
qmnist,lenet,10,0.47157756211617735,0.37729836690743085,0.465605903480576,0.6688936735063684
qmnist,lenet,20,0.3310294033878407,0.23933974293300253,0.295357751374711,0.4243136305591386
qmnist,lenet,30,0.3018466307812007,0.13709006300531307,0.16917630247643872,0.2430402140260028
qmnist,lenet,40,0.6337395890469175,0.3498501457408498,0.4317333640366505,0.6202320754246726
qmnist,lenet,50,0.932183268916923,0.5123016860565405,0.6322070549791191,0.9082344022282508
fashion,lenet,4,0.956456040877538,0.016325958356921855,0.020147085854802738,0.02894348668504243
fashion,lenet,10,0.9933942624611568,0.019545535732109598,0.024120212600320046,0.034651316685153755
fashion,lenet,20,0.9826125196609615,0.029600983917275392,0.03652916118796379,0.05247812502906257
fashion,lenet,30,1.0312645276152992,0.02652858733235397,0.032737663229733815,0.04703122459585529
fashion,lenet,40,1.1055603920445525,0.03210743061460608,0.039622247406709166,0.05692168080845117
fashion,lenet,50,1.2445702851640656,0.03341950507506741,0.041241415863769504,0.059247792932830334
cifar100,resnet,2,0.9908280009397156,0.018744380340126265,0.023244690484334085,0.03382254991956957
cifar100,resnet,4,0.9688592219915263,0.014585416040070465,0.01808720668727093,0.026318072572232953
cifar100,resnet,5,0.9783425562159646,0.016509327119701656,0.02047302669059603,0.029789597229270437
cifar100,resnet,10,0.9822249708995883,0.016764069731735054,0.020788930074033596,0.03024925738104911
cifar100,resnet,20,0.9400781963005939,0.02042719481486388,0.025331529360735794,0.03685903741845742
cifar100,resnet,50,0.7192867888069009,0.031195223258268956,0.038684837592410815,0.05628897710991598

==> pics/PA_coef_per_model/cifar100_resnet56_rate10.txt <==
model,coef,r2
0,0.9535309848734528,0.793831681206232
1,0.9760814956894398,0.860975095704656
2,0.9317708252661477,0.831752233145314
3,0.978163261562505,0.8090331835874167
4,1.0172938411599741,0.8276072764314315
5,0.9973571552958856,0.8224634082647518
6,1.0071071961739746,0.865072306818165
7,0.9782094178476353,0.759873773216775
8,1.0005105602272804,0.8137806587111984


==> pics/PA_coef_per_model/cifar100_resnet56_rate2.txt <==
model,coef,r2
0,0.9855933117970618,0.9389312664026745
1,0.9670878383622082,0.9455190586915149
2,0.97449350472422,0.9687374791285109
3,0.9833179297403646,0.9538026327891123
4,0.9911503292651774,0.9573859718767495
5,0.9638649075259443,0.9409898178546833
6,0.9880659656979374,0.9440086244602495
7,1.0657515713987944,0.9503410383777654
8,0.9981266499457323,0.9469548987413352


==> pics/PA_coef_per_model/cifar100_resnet56_rate20.txt <==
model,coef,r2
0,0.9727754827724053,0.7011316834791235
1,0.9175335217619653,0.7583947340475102
2,0.8885560440871593,0.6817577405604107
3,0.9131087374629484,0.6941280824329404
4,0.971856626858738,0.7209918012824672
5,0.950016436876527,0.7310726155239085
6,0.9279227149378549,0.6839478952280595
7,0.9301345601981105,0.6229405351943342
8,0.9887996417496371,0.7427243394889773


==> pics/PA_coef_per_model/cifar100_resnet56_rate4.txt <==
model,coef,r2
0,0.9829243825813923,0.87555888137729
1,0.9646239459462088,0.917443578291426
2,0.9660278950869596,0.8900012028986031
3,0.9568268813674552,0.8862958782087705
4,0.9813422919351618,0.8684537036961892
5,0.9625214058864524,0.8940291210379787
6,0.9526543979054906,0.8775253295675548
7,1.0181698217778552,0.8595985989764304
8,0.9346419754367619,0.8758420770999986


==> pics/PA_coef_per_model/cifar100_resnet56_rate5.txt <==
model,coef,r2
0,0.9930866636449641,0.8824419136731693
1,0.9358963799353369,0.8740074289859271
2,0.9747621183201438,0.8740934343121676
3,1.000404567790722,0.8653245568777155
4,0.9817134606429185,0.8620094507330629
5,0.9772761682903147,0.8671219051745769
6,0.9837944727437193,0.8724260109778461
7,1.0185285120926293,0.8443294720293131
8,0.9396206624829321,0.8704312342120674


==> pics/PA_coef_per_model/cifar100_resnet56_rate50.txt <==
model,coef,r2
0,0.7220504670656447,0.4693426205096931
1,0.6881147758282561,0.4766944373091013
2,0.6566755458606716,0.36865475911145884
3,0.7751251570250837,0.4784648163519247
4,0.7062034856288136,0.40331039467970153
5,0.706082125384966,0.4432216806374023
6,0.7411364843237775,0.47584259855618727
7,0.6661673854440043,0.3397294432152026
8,0.81202567270089,0.5196914247295736


==> pics/PA_coef_per_model/cifar10_resnet110_rate10.txt <==
model,coef,r2
0,1.0031661660841944,0.9773603780588438
1,0.9868601657079356,0.9712910632440013
2,1.0102815588379024,0.880928046091404
3,0.9272935540155931,0.9251257640946612
4,1.0562705978692013,0.9556912840801816
5,0.9101910053560758,0.9339106196297471
6,0.980706805248277,0.9128978362126811
7,0.9835427826970057,0.9683839754398925
8,0.8612763551174604,0.9556842816507001
9,1.0159371759397076,0.9466230643502334


==> pics/PA_coef_per_model/cifar10_resnet110_rate20.txt <==
model,coef,r2
0,1.1476361747166182,0.9488789433341182
1,1.0812683528774234,0.9578619548237397
2,1.1448986401172059,0.8788050125972521
3,1.1457176615642568,0.951011898725509
4,1.1615584876795444,0.9466600674465114
5,0.9715038193033729,0.8861520514648095
6,1.0164919489184248,0.9112934711649551
7,0.8730439968138497,0.9115058410146576
8,0.9751588146013113,0.8819175166723755
9,1.0941025251335812,0.954324247959395


==> pics/PA_coef_per_model/cifar10_resnet110_rate4.txt <==
model,coef,r2
0,0.963583894866954,0.9731148395977323
1,1.0509466676342327,0.9902687309982625
2,1.0264742471000474,0.908730806289855
3,1.0249754108914395,0.9682290584449705
4,0.9714039733583956,0.9810334221919915
5,0.8901481468812777,0.9810345070742255
6,0.861762941870531,0.8880316813206034
7,0.9123934830777207,0.9470612728250208
8,0.9213464557115256,0.9750525362332653
9,1.0109879149072578,0.9821848817757766


==> pics/PA_coef_per_model/cifar10_resnet110_rate5.txt <==
model,coef,r2
0,0.9066931473779233,0.9707150635431268
1,1.051108422193805,0.9908274702494929
2,0.9961343550660408,0.9065560028952885
3,0.9569959207255166,0.9687177745867506
4,1.0863897646104945,0.9901116046167074
5,0.9191443164073703,0.9714823741148054
6,0.86518748004331,0.9230017056259214
7,0.8748891116783605,0.9690597728215085
8,0.9336138551904287,0.9719043643629959
9,0.9036837650543217,0.9454806995665116


==> pics/PA_coef_per_model/cifar10_resnet110_rate50.txt <==
model,coef,r2
0,1.4304948585682076,0.9062927748783202
1,1.3961297558533368,0.8789066879704928
2,1.4003960140637521,0.7589364690630248
3,1.3785521365253364,0.8816674614032105
4,1.4474901516372518,0.8446142315232725
5,1.0209568204913497,0.7418435175303189
6,1.3161065974198445,0.9102838224683718
7,1.186244012598486,0.8197364950449004
8,1.274906680506389,0.8727210515108649
9,1.4711508059740772,0.9251886637268597


==> pics/PA_coef_per_model/cifar10_resnet20_rate10.txt <==
model,coef,r2
0,1.080548775179127,0.9243536624101101
1,0.9874559010017282,0.9753500126787042
2,1.1624858213359262,0.9603478054333644
3,1.069117090086107,0.9200676542177393
4,1.0551035394141768,0.9378213254691525
5,1.1616108754613554,0.8899374663574793
6,1.0682882195736396,0.9168735823166811
7,1.1773330594539904,0.9635958005539578
8,1.0689329884899648,0.9377162809401183
9,1.0467691756860626,0.9096048079605957


==> pics/PA_coef_per_model/cifar10_resnet20_rate20.txt <==
model,coef,r2
0,1.2557495796034173,0.8661333721405239
1,1.1020853196828575,0.8819495995861607
2,1.4704619010381255,0.9581403358179142
3,1.3057700382567083,0.7455941320088204
4,1.1620682093769046,0.9010240909554628
5,1.5502227233426356,0.8755701551188902
6,1.188727009281103,0.9005048218827552
7,1.3186797944780444,0.8993831031677261
8,1.2312151084754033,0.9428739823281616
9,1.3008636361199348,0.8931655447675146


==> pics/PA_coef_per_model/cifar10_resnet20_rate4.txt <==
model,coef,r2
0,1.0129985838110238,0.9756352071767319
1,0.932412449581286,0.9810117469226938
2,1.0352088654375602,0.9803330820730642
3,1.0741922880074923,0.987075313243189
4,0.9343084929378739,0.9839849279473863
5,1.0958657645199235,0.9730072214237607
6,1.0562757949697124,0.9697835423237131
7,0.9862288862320223,0.9684962381124989
8,0.9347420169575829,0.973885851029146
9,1.0081011263722472,0.9474239515737095


==> pics/PA_coef_per_model/cifar10_resnet20_rate5.txt <==
model,coef,r2
0,0.9961055017159587,0.9948333045347564
1,0.8961637568486825,0.962265527684339
2,0.9968861645682301,0.9947897418866605
3,1.1386323591421732,0.9687581153972445
4,0.8587520277244347,0.9774875763870171
5,1.148588047910122,0.9781646978572702
6,1.0304331577064942,0.965697487153549
7,0.9439527304226091,0.9547470782099696
8,0.9264362342829285,0.9576148340171654
9,1.0088962643207136,0.9587103546367586


==> pics/PA_coef_per_model/cifar10_resnet20_rate50.txt <==
model,coef,r2
0,1.8579903220105098,0.8968446650911113
1,1.668154654095514,0.7505746485201734
2,2.066343107742428,0.8792113900456183
3,1.8063929731671873,0.7782124087402251
4,2.0432042850871803,0.9003718856609003
5,2.294541211993529,0.8079708668205522
6,1.82490167221864,0.8352842832023044
7,1.7011747765618295,0.8256940928070998
8,1.8008082663828398,0.8484403850060924
9,1.9721183026931461,0.8105293282436932


==> pics/PA_coef_per_model/cifar10_resnet32_rate10.txt <==
model,coef,r2
0,1.0046428411501442,0.9287471964613027
1,1.0795320275326323,0.9520330309101984
2,1.0882166822663921,0.9517394012907447
3,1.0368310754518244,0.8446648452258657
4,1.0566184020496139,0.9264623123765038
5,0.8951449389526188,0.9572003860114997
6,1.1325239891994374,0.9486334536701795
7,1.1413526698091403,0.9242775526677973
8,0.9889486625010949,0.9358776882316654
9,0.9960190515340516,0.9571743611637372


==> pics/PA_coef_per_model/cifar10_resnet32_rate20.txt <==
model,coef,r2
0,1.2172632250082875,0.9146256543221927
1,1.2174640297933037,0.9612838626366664
2,1.0669495784759866,0.861638366541482
3,1.1531067107235664,0.8702570294839238
4,1.1692996910438929,0.9095524656113062
5,1.1670064826396194,0.9571800737091211
6,1.2956671729642968,0.9324743442971483
7,1.1753280816357616,0.8779553423753628
8,1.2214213084376118,0.8886548511800062
9,1.1500180360652392,0.9294313336213361


==> pics/PA_coef_per_model/cifar10_resnet32_rate4.txt <==
model,coef,r2
0,0.9512055976638814,0.9423002002549479
1,0.9801171512572734,0.9482293287297507
2,0.9158646642329007,0.9581556679624252
3,0.9747431937806945,0.9265201098963276
4,0.8971816702379091,0.941217920495491
5,0.8674459599988281,0.960561020736655
6,1.0106972969455348,0.9824686700934367
7,1.033101463545009,0.9726674208645666
8,0.9181432560012922,0.9638860784560563
9,0.9122797379293707,0.9861494628331527


==> pics/PA_coef_per_model/cifar10_resnet32_rate5.txt <==
model,coef,r2
0,0.9948555116594738,0.9692290059764346
1,0.973275958652667,0.9533202142707048
2,1.0062652778170316,0.9659523559994466
3,0.9794979481121628,0.9502154941301335
4,0.9037217409730901,0.8981881139790058
5,0.908904148646498,0.9813291700162688
6,1.0215526476389243,0.9498772868539763
7,1.0236641302449523,0.937248797516467
8,0.9463789723817544,0.9589985391817287
9,0.9586661182849631,0.9862321511031157


==> pics/PA_coef_per_model/cifar10_resnet32_rate50.txt <==
model,coef,r2
0,1.6114093866271901,0.823883614170444
1,1.862846431654008,0.8703542147410139
2,1.693994858836545,0.8275804449794419
3,1.6523760495685587,0.8855318012974881
4,1.8675383494758262,0.889372113045392
5,1.5789759271912358,0.8890863615957321
6,1.9698533170898942,0.8259520939881333
7,1.7196598721786764,0.7991169858803139
8,1.7611914094174512,0.8197694719123548
9,1.6505766799016293,0.7649601292698833


==> pics/PA_coef_per_model/cifar10_resnet44_rate10.txt <==
model,coef,r2
0,1.039651877141616,0.9510006108769613
1,0.9957630721186367,0.9366552272303721
2,0.9881485931352707,0.9686587698161886
3,0.9500514421743659,0.9627512741765226
4,1.0477474272124239,0.9690562083424415
5,1.0449388351609425,0.957549153227692
6,0.9674853602770984,0.9548852653873187
7,1.0864921377001446,0.9404642355506112
8,1.0248215132177034,0.9356950215876699
9,1.0085194202992545,0.9467147832967509


==> pics/PA_coef_per_model/cifar10_resnet44_rate20.txt <==
model,coef,r2
0,1.0720725112021563,0.9315732818177804
1,1.1951386368318433,0.9259992968552481
2,1.0472556610004744,0.9415808659049436
3,1.019630928734083,0.9324861841862743
4,1.0548889987730092,0.8922923592203751
5,1.1358215234648306,0.9084995970591421
6,1.161296782048714,0.9153551796455798
7,1.1600801090852488,0.9510521229755058
8,1.0428903960396296,0.9375557394562077
9,0.996308423281872,0.9332351364303548


==> pics/PA_coef_per_model/cifar10_resnet44_rate4.txt <==
model,coef,r2
0,0.9492854943000276,0.9392224318865297
1,0.9644569590943723,0.9769948390493226
2,0.9269197249005235,0.9478428981609326
3,0.9064659610163819,0.9562315545338662
4,1.0197037900281753,0.9585652309644059
5,1.0040172240549343,0.9773244180894641
6,0.9601779932094437,0.9623105095211876
7,1.0022203863851986,0.9897353735028216
8,1.0318518194047006,0.9867666073464667
9,0.844358556071067,0.9801892675640782


==> pics/PA_coef_per_model/cifar10_resnet44_rate5.txt <==
model,coef,r2
0,0.8821249683602499,0.9450608438438672
1,0.8774668097545278,0.9524641927919271
2,0.8899860291407712,0.9634788108900534
3,0.9011029178711045,0.9465796061023182
4,0.9879731748414488,0.991462113760556
5,1.0667656267939394,0.9709729416023317
6,0.9375074052039475,0.9649217686201406
7,1.0314475239868766,0.9718829214401904
8,0.9909227522654795,0.9760996804829107
9,0.8924711110695518,0.9809762813625147


==> pics/PA_coef_per_model/cifar10_resnet44_rate50.txt <==
model,coef,r2
0,1.6476928438159688,0.8307150359935004
1,1.46432174734627,0.9025458604345934
2,1.6064408195776188,0.910536235709682
3,1.445827070347103,0.8594482132946053
4,1.4178075265279306,0.7799694028545603
5,1.468084801789642,0.7494367093030516
6,1.3919360077942642,0.8917713444038903
7,1.464819101619281,0.8749896714693528
8,1.6118618923360999,0.8756839294405379
9,1.4068434665710516,0.7780503356547624


==> pics/PA_coef_per_model/cifar10_resnet56_rate10.txt <==
model,coef,r2
0,0.9782128753146379,0.9966637980891054
1,1.0667039208575346,0.9732960808503531
2,0.9214075534216364,0.9722025134371625
3,0.953319263171519,0.954737639818114
4,0.9614123285075549,0.9268534676721668
5,1.0061850905878424,0.973032981545113
6,1.082785321288211,0.9780266525358955
7,0.9321308318590188,0.8951122820557275
8,1.0485409646435921,0.9746222804252073
9,0.9786795033074722,0.9579034198915548


==> pics/PA_coef_per_model/cifar10_resnet56_rate20.txt <==
model,coef,r2
0,1.0028994076089541,0.9359558638256287
1,1.2257324617680276,0.920894062613443
2,0.9863672408168208,0.9391046601811563
3,0.9942313826711398,0.9201360577253875
4,1.112232727163623,0.960875638390769
5,1.0486763280970681,0.9585927695105086
6,1.143267322085603,0.9390062877540261
7,1.1000944763738283,0.8894301836970272
8,1.185599378205683,0.9670416819621929
9,1.0071766520551355,0.927485321025415


==> pics/PA_coef_per_model/cifar10_resnet56_rate4.txt <==
model,coef,r2
0,0.9816192610116578,0.9916654774328757
1,1.0469453987849235,0.9869753621039531
2,0.9131633713564462,0.9418237790425446
3,0.8633982294626349,0.9879858113266113
4,0.9074951710763863,0.9395953650350193
5,0.9430391516765763,0.9824230064637984
6,0.9440053874564358,0.9756003214658544
7,0.8854865516339615,0.8936704086964331
8,0.9893317363411155,0.9948810629560226
9,0.9379531596060846,0.9829874635494877


==> pics/PA_coef_per_model/cifar10_resnet56_rate5.txt <==
model,coef,r2
0,0.9510550298217139,0.9890076449960712
1,1.0531955922908747,0.9696749050983204
2,0.9176685205544869,0.9272548442586841
3,0.9532175619243431,0.9870329556490623
4,0.918250212385013,0.9525057836308074
5,1.0159491018265034,0.9808006491277863
6,0.9885431267200575,0.9716262737641612
7,0.9652742857151984,0.9108494766757455
8,0.9897262965410767,0.979657977637515
9,0.9068849451743457,0.9642931724256691


==> pics/PA_coef_per_model/cifar10_resnet56_rate50.txt <==
model,coef,r2
0,1.3420566810636276,0.8724916104923945
1,1.6323262834470456,0.9008077475005982
2,1.5271666812143003,0.8860999466895613
3,1.3147634151373102,0.867735976729888
4,1.5679025143027152,0.8554929912813674
5,1.4205275089095755,0.9478222939442172
6,1.570713753208163,0.931768435001213
7,1.3425857338936098,0.8287264053865074
8,1.443313140551311,0.9600826624300838
9,1.1960143611652125,0.7922760874100883


==> pics/PA_coef_per_model/fashion_lenet_rate10.txt <==
model,coef,r2
0,0.9381435383699758,0.9069821688310403
1,0.9626524193058305,0.8207313725696626
2,1.028555091821097,0.9632948647866845
3,0.963354038154475,0.879985473195815
4,1.0312501703899306,0.9726910000338863
5,1.0028513109306514,0.8852448464740388
6,1.0221930777268573,0.8941009333562348
7,0.9669286493073462,0.8619029825366753
8,0.9923378003707481,0.8928022958905713
9,1.0256765282346563,0.946467846456607


==> pics/PA_coef_per_model/fashion_lenet_rate20.txt <==
model,coef,r2
0,0.9476239720788431,0.8316194402002949
1,1.0050580881236464,0.8706393551468404
2,1.05382245977074,0.9089956496614201
3,0.931971767534949,0.9130091623716952
4,1.0263679505677055,0.9591057138852435
5,1.0165515151910944,0.8999447442353247
6,1.0327445326643339,0.8893445438715424
7,0.9165467181567986,0.9009544959992091
8,0.9770897264449014,0.9091216734782088
9,0.9183484660766031,0.9736589304279935


==> pics/PA_coef_per_model/fashion_lenet_rate30.txt <==
model,coef,r2
0,1.0626984741483758,0.8676097747881889
1,0.9790928568787751,0.8246188271626407
2,1.0558605999143942,0.926751832287303
3,0.9737430767644089,0.8991727303168089
4,1.0112549471388566,0.9513842123159383
5,1.0991835663715581,0.8464056595477101
6,1.1007589892196468,0.8771603227155431
7,1.0111310672017484,0.9425060309035357
8,1.0058210015024887,0.8872787986696292
9,1.01310069701274,0.9617526343645031


==> pics/PA_coef_per_model/fashion_lenet_rate4.txt <==
model,coef,r2
0,0.9159031089314505,0.9117380630525371
1,0.9672639621753953,0.8657531367875472
2,0.9804554542842906,0.9373579474683021
3,0.9261688344456536,0.9343661101403957
4,0.9771215148813883,0.963472586315781
5,0.9816440433038272,0.9250968389586461
6,0.9678018607556004,0.8994799817873292
7,0.9288791022011376,0.9375052799294832
8,0.9287352203611116,0.8734275262904532
9,0.9905873074355239,0.9456987875728384


==> pics/PA_coef_per_model/fashion_lenet_rate40.txt <==
model,coef,r2
0,1.1185938859484572,0.8959158377861072
1,1.0501294957511238,0.850363290070631
2,1.1033366792337824,0.9311902954517582
3,1.1612766914797503,0.9163750679227709
4,1.1405101878808561,0.9923688260323406
5,1.1322780713591292,0.8736318515308327
6,1.1528953713133407,0.9306847938084147
7,1.1490797500868712,0.9167879042476693
8,1.0537829768123597,0.9129014088481391
9,0.993720810579855,0.956515793673946


==> pics/PA_coef_per_model/fashion_lenet_rate50.txt <==
model,coef,r2
0,1.156696665049498,0.833536736680047
1,1.2282400806836011,0.8889234962797254
2,1.320383391196877,0.9559154911139955
3,1.251037122919786,0.9111727462867021
4,1.3020299475883301,0.962740573182993
5,1.3126070400518952,0.907937604725196
6,1.2409454471788572,0.9384038380628891
7,1.2597766518849576,0.9402284640008366
8,1.1612039809106207,0.8637389687580892
9,1.2127825241762327,0.9691092292336104


==> pics/PA_coef_per_model/qmnist_lenet_rate10.txt <==
model,coef,r2
0,-0.14954510910437044,0.030252024166645963
1,0.31416167722872773,0.056681641205569844
2,0.5692354425182249,0.2345531043509792
3,0.06315489905551623,0.010926341714756371
4,0.8304277498962577,0.3964206799246234
5,0.2815828472410597,0.07755594573668845
6,0.6897281611023859,0.2577976947513714
7,0.059210724276266995,0.005411176551148311
8,-0.025141243531032427,-0.0002919548384485715
9,2.0829604724787374,0.7660672508822326


==> pics/PA_coef_per_model/qmnist_lenet_rate20.txt <==
model,coef,r2
0,0.22297607775310274,0.029793305578666773
1,-0.1696507994633005,0.011838633588385994
2,1.043818519930376,0.6365908522097129
3,0.41332152565049024,0.07429015590822396
4,0.3396223101111101,0.0354309029086477
5,0.9229009596531246,0.5784205530109126
6,0.10394502152651591,0.00403352006118185
7,0.17091492873793723,0.026848564077405324
8,-0.2220546169372187,0.020808042509171454
9,0.4845001069162693,0.04472363792656864


==> pics/PA_coef_per_model/qmnist_lenet_rate30.txt <==
model,coef,r2
0,0.17355479522404949,0.008065761100629176
1,0.4576238372467916,0.10036771787399867
2,0.29160364951158657,0.13238821341441043
3,0.2282647544363592,0.03250050084861211
4,0.19581970338330656,0.03695466137709291
5,0.451627745480755,0.20499832508612237
6,0.20192718475382365,0.011717346809046791
7,0.4847966421587347,0.1279938727629557
8,-0.1678299037564839,0.017123774176417306
9,0.7010778993730841,0.13031926418638118


==> pics/PA_coef_per_model/qmnist_lenet_rate4.txt <==
model,coef,r2
0,0.32397781496252565,0.06100203631706458
1,0.08605278893318975,0.005412314338752555
2,1.1509339570033212,0.7173421622419778
3,0.27495920808135554,0.0642438648260214
4,0.31271698775541334,0.06833375055234103
5,0.22281837294474477,0.04890754891625493
6,0.2011627308724472,0.011175207862733072
7,0.12257054323725526,0.012361756805068902
8,0.3627799601732562,0.08080912870173507
9,0.28041275540349053,0.019790837318994225


==> pics/PA_coef_per_model/qmnist_lenet_rate40.txt <==
model,coef,r2
0,0.9937918553920827,0.5273505793307874
1,0.5781025631107585,0.16727426595386297
2,0.3496255662670331,0.03775067723979153
3,0.9521067379447966,0.4456172070842078
4,1.1923115080094213,0.2599033538660539
5,0.6434069756429976,0.25018092668850767
6,-0.19803080261444228,0.010344539497738725
7,0.8566086722099424,0.13945840688358602
8,-0.48100711557362874,0.05356835631360701
9,1.4504799300802131,0.14761055003334334


==> pics/PA_coef_per_model/qmnist_lenet_rate50.txt <==
model,coef,r2
0,0.27583317897371445,0.012230207651315661
1,0.2447527162146445,0.015698719639112846
2,2.2224870586580376,0.3445022430725011
3,0.9051636473069504,0.14584633452603502
4,1.3244310447473504,0.1338548114630449
5,0.4787756920059907,0.07657033329973129
6,1.1378485203496442,0.09058151979224827
7,0.3219135399053004,0.01308900861365525
8,-0.12454028767999677,0.0021024656017087917
9,2.5351675786875956,0.2791064007370674


==> pics/PA_scatter/cifar100_resnet56_rate10.txt <==
class,model,before,after
0.0,0.0,0.2302909090909091,0.272366265060241
1.0,0.0,0.1848363636363637,0.03845765765765774
2.0,0.0,-0.1311809523809523,-0.12900392156862744
3.0,0.0,-0.21902988505747123,-0.31307755102040813
4.0,0.0,-0.19574915254237285,-0.23725555555555555
5.0,0.0,0.06609795918367356,0.09214020618556706
6.0,0.0,0.06158461538461546,-0.054683870967741854
7.0,0.0,-0.005330612244897948,0.05112967032967031
8.0,0.0,0.13752653061224496,0.19191111111111114
9.0,0.0,0.10966153846153848,0.11228148148148154
10.0,0.0,-0.24190679611650484,-0.029456410256410215
11.0,0.0,-0.19604137931034477,-0.1668190476190476
12.0,0.0,0.05017196261682244,0.03820740740740747
13.0,0.0,-0.0043813953488371915,-0.09333793103448274
14.0,0.0,-0.015756521739130447,-0.09626422018348624
15.0,0.0,0.005410526315789532,-0.05766153846153843
16.0,0.0,-0.005532673267326649,0.010429629629629678
17.0,0.0,0.2113098901098901,0.20258217821782176
18.0,0.0,-0.12707586206896548,-0.17948368794326236
19.0,0.0,0.062376470588235366,0.043300000000000005
20.0,0.0,0.19488421052631588,0.22455000000000003
21.0,0.0,0.10551372549019611,0.1283728155339806
22.0,0.0,-0.04917037037037031,-0.04397876106194687
23.0,0.0,0.10691428571428574,0.0910803738317757
24.0,0.0,0.1312000000000001,0.10646371681415934
25.0,0.0,-0.07639036144578304,-0.08073846153846154
26.0,0.0,-0.05253737373737366,-0.05740224719101117
27.0,0.0,-0.07879999999999998,-0.20635596330275224
28.0,0.0,0.14047710843373495,0.20102471910112363
29.0,0.0,0.004368316831683261,-0.0029209302325581277
30.0,0.0,-0.016009302325581398,0.043300000000000005
31.0,0.0,-0.0017166666666665886,0.036713978494623656
32.0,0.0,-0.06493861386138611,-0.057295238095238066
33.0,0.0,-0.05048141592920352,-0.008673684210526278
34.0,0.0,0.020229126213592297,0.061651063829787245
35.0,0.0,-0.2502285714285714,-0.18909247311827954
36.0,0.0,0.11917979797979805,0.16393253012048192
37.0,0.0,0.009273394495412868,0.12105974025974031
38.0,0.0,-0.1542098360655737,-0.13348571428571426
39.0,0.0,0.21228910891089114,0.20432941176470587
40.0,0.0,-0.1361643410852713,-0.07112307692307684
41.0,0.0,0.2233739130434783,0.16651428571428573
42.0,0.0,-0.022234343434343384,0.08079999999999998
43.0,0.0,0.1276516129032258,0.041350458715596394
44.0,0.0,-0.3027316239316239,-0.32132765957446807
45.0,0.0,-0.07664946236559134,-0.1392
46.0,0.0,-0.17879999999999996,-0.21583865546218484
47.0,0.0,-0.03363870967741933,0.16768524590163936
48.0,0.0,0.17969056603773592,0.20322990654205608
49.0,0.0,0.1512,0.1939868131868132
50.0,0.0,-0.16838333333333333,-0.26070943396226415
51.0,0.0,-0.03118095238095231,-0.0543851851851852
52.0,0.0,-0.04418461538461538,-0.012817021276595675
53.0,0.0,0.22018989898989905,0.1770962962962963
54.0,0.0,0.062271428571428644,0.044734426229508184
55.0,0.0,-0.33097391304347823,-0.34419999999999995
56.0,0.0,0.21915918367346943,0.2018526315789474
57.0,0.0,0.05268148148148155,0.08377029702970296
58.0,0.0,0.1616255319148937,0.2591783783783784
59.0,0.0,0.021199999999999997,-0.1961230769230769
60.0,0.0,0.17989565217391312,0.20733061224489802
61.0,0.0,-0.01213333333333333,-0.01050434782608689
62.0,0.0,-0.002874074074074029,0.03343157894736848
63.0,0.0,0.05983636363636369,-0.0375673469387755
64.0,0.0,-0.06629999999999991,0.053213793103448315
65.0,0.0,-0.08305531914893616,-0.1600163265306122
66.0,0.0,0.06588085106382979,-0.011723364485981325
67.0,0.0,-0.15354747474747465,-0.028290909090909033
68.0,0.0,0.2696536082474227,0.2619881188118812
69.0,0.0,0.09897777777777783,0.12589803921568632
70.0,0.0,0.050611764705882356,-0.02736326530612243
71.0,0.0,0.03416296296296295,0.0329739130434783
72.0,0.0,-0.28056991150442473,-0.315278431372549
73.0,0.0,-0.20307184466019412,-0.13082790697674418
74.0,0.0,-0.2278196078431372,-0.1455157894736842
75.0,0.0,0.21481702127659574,0.19330000000000003
76.0,0.0,0.14195471698113216,0.2394956521739131
77.0,0.0,0.019995180722891637,-0.05354343434343434
78.0,0.0,-0.15499047619047612,-0.12415049504950493
79.0,0.0,-0.027423853211009153,0.019097872340425592
80.0,0.0,-0.1615586206896551,-0.13868051948051946
81.0,0.0,-0.0033614035087718985,-0.03266153846153841
82.0,0.0,0.18394509803921577,0.26377872340425534
83.0,0.0,-0.018799999999999928,-0.05845233644859815
84.0,0.0,0.029065168539325836,-0.0031285714285713695
85.0,0.0,0.13492549019607847,0.13869473684210532
86.0,0.0,0.0953935483870968,0.043957894736842085
87.0,0.0,0.015414876033057912,0.009832258064516153
88.0,0.0,0.13370000000000004,0.12306804123711346
89.0,0.0,0.031726315789473714,-0.0026586466165413603
90.0,0.0,0.0015278688524590356,-0.03520000000000001
91.0,0.0,0.05120000000000002,0.04746666666666666
92.0,0.0,-0.11966021505376345,-0.07634285714285716
93.0,0.0,-0.12445217391304342,-0.16571162790697674
94.0,0.0,0.22120000000000006,0.2077230769230769
95.0,0.0,-0.07703008849557513,-0.0342943396226415
96.0,0.0,-0.06970909090909083,-0.0786594594594594
97.0,0.0,0.036886274509803973,0.07959518072289162
98.0,0.0,-0.21793043478260865,-0.18330256410256407
99.0,0.0,0.02953333333333341,0.1470337662337663
0.0,1.0,0.18617010309278348,0.2374701030927835
1.0,1.0,0.1736372549019608,0.10252072072072071
2.0,1.0,-0.17875925925925923,-0.12819999999999998
3.0,1.0,-0.22739473684210526,-0.28175140186915887
4.0,1.0,-0.13501724137931037,-0.18851249999999997
5.0,1.0,-0.006342105263157927,0.026961290322580655
6.0,1.0,0.049250000000000016,0.02665981308411214
7.0,1.0,0.0141734693877551,0.030448648648648713
8.0,1.0,0.17049999999999998,0.2009489361702128
9.0,1.0,0.11481372549019608,0.15731020408163265
10.0,1.0,-0.13824999999999998,-0.025607407407407412
11.0,1.0,-0.18598351648351646,-0.2401512195121951
12.0,1.0,0.08521698113207554,0.05526938775510204
13.0,1.0,-0.0634393939393939,-0.04830752688172035
14.0,1.0,-0.08786734693877551,-0.06500851063829782
15.0,1.0,-0.05349999999999999,-0.06735254237288135
16.0,1.0,-0.024640186915887874,0.0725216494845361
17.0,1.0,0.15049999999999997,0.14180000000000004
18.0,1.0,-0.1042826086956522,-0.16819999999999996
19.0,1.0,-0.006849397590361406,0.006800000000000028
20.0,1.0,0.20284042553191495,0.12053873873873877
21.0,1.0,0.1457173913043478,0.22326341463414634
22.0,1.0,-0.018123853211009178,-0.0020383838383838393
23.0,1.0,0.09892105263157891,0.09456595744680851
24.0,1.0,0.1363252427184466,0.11574495412844044
25.0,1.0,-0.17363223140495865,-0.10756170212765959
26.0,1.0,-0.08950000000000002,-0.05697551020408165
27.0,1.0,-0.1250555555555556,-0.18069999999999997
28.0,1.0,0.15155263157894738,0.19132380952380956
29.0,1.0,-0.023035353535353464,0.026244444444444515
30.0,1.0,-0.010409090909090923,0.006800000000000028
31.0,1.0,-0.013586021505376356,-0.011817021276595674
32.0,1.0,-0.08542920353982297,-0.15268275862068964
33.0,1.0,-0.05784951456310683,-0.05745233644859815
34.0,1.0,0.08307731958762887,0.11513333333333331
35.0,1.0,-0.24396808510638296,-0.25153333333333333
36.0,1.0,0.10369587628865984,0.18180000000000007
37.0,1.0,0.012318181818181784,0.10520425531914901
38.0,1.0,-0.11630851063829784,-0.2396285714285714
39.0,1.0,0.1905,0.17791650485436894
40.0,1.0,-0.10312831858407079,-0.1595533834586466
41.0,1.0,0.24258791208791208,0.15731020408163265
42.0,1.0,0.07797474747474753,0.05571304347826089
43.0,1.0,0.09091666666666665,0.024001834862385385
44.0,1.0,-0.22949999999999998,-0.25773488372093023
45.0,1.0,-0.11036021505376348,-0.14547272727272725
46.0,1.0,-0.15863043478260863,-0.1333515151515151
47.0,1.0,0.022807692307692307,0.1510307692307693
48.0,1.0,0.19918686868686875,0.25680000000000003
49.0,1.0,0.1799623655913979,0.20896049382716053
50.0,1.0,-0.30586363636363634,-0.2442869565217391
51.0,1.0,0.056815789473684264,-0.1285448275862069
52.0,1.0,-0.062023364485981336,0.010118584070796466
53.0,1.0,0.1876428571428571,0.16684672897196262
54.0,1.0,0.09196788990825688,0.040133333333333354
55.0,1.0,-0.3618076923076923,-0.3503428571428571
56.0,1.0,0.23159890109890113,0.24993186813186818
57.0,1.0,0.03143457943925232,0.030922807017543907
58.0,1.0,0.22584883720930238,0.19789195402298854
59.0,1.0,-0.09807142857142859,-0.051828318584070776
60.0,1.0,0.13230180180180184,0.15957777777777782
61.0,1.0,0.0630581395348837,0.14584494382022473
62.0,1.0,0.022088785046728954,0.10907272727272732
63.0,1.0,-0.054916666666666614,-0.16658709677419353
64.0,1.0,-0.14677272727272728,-0.025607407407407412
65.0,1.0,-0.20521428571428568,-0.1339894736842105
66.0,1.0,-0.03583663366336631,-0.04061379310344826
67.0,1.0,-0.19758988764044944,-0.09072747252747249
68.0,1.0,0.23959090909090908,0.23894285714285712
69.0,1.0,0.10369587628865984,0.11096666666666666
70.0,1.0,0.0856020408163265,0.04846666666666666
71.0,1.0,0.10050000000000003,0.08550370370370375
72.0,1.0,-0.37035470085470085,-0.3856418604651163
73.0,1.0,-0.155481308411215,-0.16167826086956522
74.0,1.0,-0.17538235294117643,-0.13171351351351346
75.0,1.0,0.17049999999999998,0.20833061224489802
76.0,1.0,0.14050000000000007,0.1082957264957265
77.0,1.0,0.007919354838709647,-0.061237974683544305
78.0,1.0,-0.1034622641509434,-0.08694999999999997
79.0,1.0,0.04203846153846158,0.07145517241379318
80.0,1.0,-0.13949999999999996,-0.21819999999999995
81.0,1.0,-0.014954545454545443,-0.03784285714285707
82.0,1.0,0.2462894736842105,0.2860553191489362
83.0,1.0,-0.03313636363636363,-0.03876074766355142
84.0,1.0,0.018000000000000016,-0.04528333333333334
85.0,1.0,0.13050000000000006,0.1342752475247525
86.0,1.0,0.03242307692307689,0.0190549019607843
87.0,1.0,0.07559803921568631,0.031372649572649625
88.0,1.0,0.20690449438202252,0.17249767441860464
89.0,1.0,0.06501327433628323,-0.018199999999999994
90.0,1.0,0.02722131147540985,0.006800000000000028
91.0,1.0,0.05498979591836739,0.12093043478260868
92.0,1.0,0.05049999999999999,0.02547816091954025
93.0,1.0,-0.0812647058823529,-0.07603132530120482
94.0,1.0,0.23475531914893621,0.2797591836734694
95.0,1.0,-0.019014563106796056,-0.037247619047618974
96.0,1.0,-0.051852941176470546,-0.07509655172413787
97.0,1.0,0.05498979591836739,0.09314020618556706
98.0,1.0,-0.21078440366972473,-0.18290588235294114
99.0,1.0,-0.009122641509433982,0.034861224489795894
0.0,2.0,0.2396434782608695,0.19633298969072166
1.0,2.0,0.11300776699029125,0.057113675213675275
2.0,2.0,-0.12794545454545458,-0.11314950495049503
3.0,2.0,-0.1544126582278481,-0.2906663716814159
4.0,2.0,-0.1456222222222222,-0.2034658536585366
5.0,2.0,0.09583076923076927,0.10141219512195121
6.0,2.0,0.0045661016949152256,-0.03132314049586771
7.0,2.0,0.02471320754716977,0.08069518072289161
8.0,2.0,0.1866,0.17036153846153845
9.0,2.0,0.13272244897959184,0.16084736842105263
10.0,2.0,-0.15854851485148513,-0.09587777777777773
11.0,2.0,-0.25830566037735847,-0.2075736842105263
12.0,2.0,0.08417575757575757,0.10467227722772277
13.0,2.0,-0.034224742268041286,-0.05427021276595745
14.0,2.0,0.015488888888888885,-0.11809999999999998
15.0,2.0,-0.04132452830188682,-0.04384257425742577
16.0,2.0,-0.040921367521367547,-0.06157826086956519
17.0,2.0,0.1932666666666667,0.22972608695652175
18.0,2.0,-0.0534,-0.07188151260504205
19.0,2.0,-0.0776553191489362,-0.0018209302325581378
20.0,2.0,0.17196082474226804,0.18998080808080808
21.0,2.0,0.1837428571428571,0.23247471264367814
22.0,2.0,0.014772043010752745,0.019399999999999973
23.0,2.0,0.06886804123711343,0.05139152542372882
24.0,2.0,0.225476404494382,0.1269980392156863
25.0,2.0,-0.1516608695652174,-0.14441578947368422
26.0,2.0,-0.0753607843137255,-0.1045864864864865
27.0,2.0,-0.12237959183673475,-0.1691204081632653
28.0,2.0,0.14103298969072164,0.18649770114942532
29.0,2.0,0.010273469387755085,0.08921707317073169
30.0,2.0,0.03546075949367089,0.028958823529411815
31.0,2.0,0.04811898734177211,-0.06571904761904757
32.0,2.0,-0.05801538461538458,0.03707241379310344
33.0,2.0,-0.01013469387755106,-0.020273913043478253
34.0,2.0,0.029302702702702743,0.017316666666666647
35.0,2.0,-0.26715,-0.20476666666666665
36.0,2.0,0.10437777777777779,0.09907171717171714
37.0,2.0,-0.02854018691588789,0.10100112359550562
38.0,2.0,-0.09647692307692313,-0.14853478260869563
39.0,2.0,0.23186315789473688,0.16285238095238097
40.0,2.0,-0.08461495327102808,-0.15021009174311922
41.0,2.0,0.14838217821782174,0.2098569892473119
42.0,2.0,0.03136190476190481,0.06611052631578951
43.0,2.0,0.11780879120879117,0.04856666666666665
44.0,2.0,-0.29377037037037035,-0.2310032258064516
45.0,2.0,-0.17807289719626168,-0.16355454545454545
46.0,2.0,-0.21795445544554454,-0.1281
47.0,2.0,0.011993258426966302,0.09831791044776117
48.0,2.0,0.21231428571428568,0.2432861386138614
49.0,2.0,0.10544615384615386,0.2098569892473119
50.0,2.0,-0.2639511811023622,-0.2692627906976744
51.0,2.0,0.0276309278350515,-0.06809999999999994
52.0,2.0,-0.010033663366336598,0.0019000000000000128
53.0,2.0,0.16333469387755106,0.1760176470588235
54.0,2.0,0.10877821782178221,0.05931935483870965
55.0,2.0,-0.3168782608695652,-0.36557474747474744
56.0,2.0,0.2704202247191011,0.2245966292134831
57.0,2.0,0.04775384615384615,0.04227735849056602
58.0,2.0,0.22660000000000002,0.2509476190476191
59.0,2.0,-0.08516470588235292,-0.22455161290322578
60.0,2.0,0.1795411764705882,0.280776404494382
61.0,2.0,0.04811898734177211,0.037455555555555575
62.0,2.0,-0.037885981308411254,0.027733333333333388
63.0,2.0,-0.010356521739130486,-0.10900909090909094
64.0,2.0,-0.16751764705882355,-0.10900909090909094
65.0,2.0,-0.1453101123595506,-0.11809999999999998
66.0,2.0,-0.009938461538461563,-0.09743884297520655
67.0,2.0,-0.08451111111111109,-0.08201752577319588
68.0,2.0,0.22759009900990101,0.21208867924528307
69.0,2.0,0.10437777777777779,0.08944716981132073
70.0,2.0,0.03924367816091956,0.030836170212765968
71.0,2.0,0.10877821782178221,0.15609354838709677
72.0,2.0,-0.2808766355140187,-0.31164838709677417
73.0,2.0,-0.2234,-0.10590487804878046
74.0,2.0,-0.2587658536585366,-0.1606531914893617
75.0,2.0,0.20288865979381443,0.13865675675675682
76.0,2.0,0.1795411764705882,0.19142380952380955
77.0,2.0,0.0005130434782608662,0.013478947368421035
78.0,2.0,-0.1255739130434783,-0.08125789473684208
79.0,2.0,0.01592038834951459,-0.04310000000000003
80.0,2.0,-0.1734,-0.21112325581395347
81.0,2.0,-0.022023853211009192,0.006900000000000017
82.0,2.0,0.24496734693877553,0.2464833333333334
83.0,2.0,-0.01748602150537637,-0.03810000000000002
84.0,2.0,-0.037036363636363645,-0.016158252427184494
85.0,2.0,0.18518585858585856,0.11976407766990294
86.0,2.0,0.0766,-0.0561165289256198
87.0,2.0,0.05040952380952379,0.042614285714285716
88.0,2.0,0.05736923076923073,0.13190000000000002
89.0,2.0,0.05137064220183485,-0.027190909090909043
90.0,2.0,-0.012530434782608735,0.07634444444444444
91.0,2.0,0.10660000000000003,0.12148333333333339
92.0,2.0,-0.11570769230769229,-0.0625444444444444
93.0,2.0,-0.08644347826086951,-0.10698888888888891
94.0,2.0,0.1795411764705882,0.23453157894736842
95.0,2.0,-0.04182105263157898,-0.012595412844036646
96.0,2.0,-0.1412899082568807,-0.14396206896551722
97.0,2.0,0.15218139534883723,0.03815000000000002
98.0,2.0,-0.20673333333333332,-0.1701833333333333
99.0,2.0,0.010273469387755085,0.07852921348314612
0.0,3.0,0.20209999999999995,0.29554347826086946
1.0,3.0,0.12121764705882343,0.007499999999999951
2.0,3.0,-0.11167551020408173,-0.12597457627118647
3.0,3.0,-0.11734444444444447,-0.3191129032258065
4.0,3.0,-0.18836391752577325,-0.2246428571428572
5.0,3.0,0.04288947368421048,0.0824999999999999
6.0,3.0,0.03709999999999991,0.018014018691588696
7.0,3.0,0.013968686868686797,0.06027777777777776
8.0,3.0,0.20709999999999995,0.18642156862745096
9.0,3.0,0.12121764705882343,0.1889516129032257
10.0,3.0,-0.15403207547169817,-0.13972222222222225
11.0,3.0,-0.24290000000000006,-0.2308333333333334
12.0,3.0,0.037380373831775615,0.06671052631578944
13.0,3.0,-0.023415463917525803,-0.00925257731958773
14.0,3.0,-0.013809090909090993,-0.08478971962616833
15.0,3.0,-0.01270582524271846,-0.00925257731958773
16.0,3.0,-0.06456666666666677,-0.06988095238095238
17.0,3.0,0.2134636363636363,0.11644495412844036
18.0,3.0,-0.13781228070175444,-0.19513975155279506
19.0,3.0,-0.009742105263157996,0.06542682926829269
20.0,3.0,0.20338865979381437,0.17457920792079207
21.0,3.0,0.09495714285714285,0.11583333333333323
22.0,3.0,0.01858936170212766,0.02955882352941175
23.0,3.0,0.12507979797979796,0.16271978021978017
24.0,3.0,0.12517692307692307,0.07997899159663857
25.0,3.0,-0.11537787610619477,-0.1686811023622048
26.0,3.0,-0.09194761904761906,-0.04760752688172043
27.0,3.0,-0.12117586206896558,-0.21750000000000003
28.0,3.0,0.1875651162790697,0.22773809523809518
29.0,3.0,0.014599999999999946,-0.1130752212389381
30.0,3.0,-0.037483333333333424,-0.01333333333333342
31.0,3.0,0.05329047619047611,-0.06410194174757289
32.0,3.0,-0.024548351648351674,-0.0508333333333334
33.0,3.0,0.008418681318681287,0.09136075949367084
34.0,3.0,0.05158979591836732,0.13634615384615378
35.0,3.0,-0.16309607843137264,-0.22243827160493834
36.0,3.0,0.11876666666666658,0.16156976744186047
37.0,3.0,-0.041321052631579036,0.11654255319148932
38.0,3.0,-0.14246521739130436,-0.12659090909090914
39.0,3.0,0.1675255319148936,0.07892857142857135
40.0,3.0,-0.08731441441441445,-0.14463178294573648
41.0,3.0,0.11413703703703704,0.06542682926829269
42.0,3.0,-0.05607757009345804,0.05282967032967023
43.0,3.0,0.1732538461538461,0.07946969696969697
44.0,3.0,-0.31367669902912626,-0.26156779661016955
45.0,3.0,-0.1974901639344263,-0.19008064516129036
46.0,3.0,-0.1375464646464647,-0.1619444444444445
47.0,3.0,-0.06178888888888889,0.031148648648648636
48.0,3.0,0.22709999999999997,0.21583333333333332
49.0,3.0,0.12091443298969062,0.15423913043478255
50.0,3.0,-0.22528095238095242,-0.26829365079365086
51.0,3.0,-0.015242342342342341,-0.015730088495575223
52.0,3.0,-0.05184736842105264,0.016163366336633622
53.0,3.0,0.1506294117647058,0.19382075471698113
54.0,3.0,0.1080523809523809,0.0721551724137931
55.0,3.0,-0.3505859504132232,-0.39069587628865987
56.0,3.0,0.239187912087912,0.2545930232558139
57.0,3.0,0.06709999999999994,0.06718468468468464
58.0,3.0,0.22121764705882352,0.2060294117647058
59.0,3.0,-0.0365363636363637,-0.08904471544715453
60.0,3.0,0.1654838383838383,0.20428217821782169
61.0,3.0,0.07128604651162784,0.14873376623376622
62.0,3.0,-0.02425135135135137,0.05897058823529411
63.0,3.0,0.0007842105263157206,-0.057499999999999996
64.0,3.0,-0.144164367816092,0.061071428571428554
65.0,3.0,-0.17290000000000005,-0.1407558139534884
66.0,3.0,0.04874948453608241,-0.05160852713178299
67.0,3.0,-0.10588969072164955,-0.07903846153846161
68.0,3.0,0.21925686274509804,0.2600510204081632
69.0,3.0,0.12121764705882343,0.13249999999999995
70.0,3.0,0.05536086956521735,0.05958333333333332
71.0,3.0,0.10487777777777774,0.05206521739130432
72.0,3.0,-0.33956666666666674,-0.34071428571428575
73.0,3.0,-0.16364074074074075,-0.1360185185185186
74.0,3.0,-0.27119059829059833,-0.2136538461538462
75.0,3.0,0.19709999999999994,0.1390217391304347
76.0,3.0,0.14440769230769224,0.1004487179487179
77.0,3.0,-0.03987247706422026,-0.04018041237113412
78.0,3.0,-0.13084392523364496,-0.1469117647058824
79.0,3.0,0.006345283018867831,0.10014705882352937
80.0,3.0,-0.16248333333333342,-0.20573529411764713
81.0,3.0,-0.006233333333333424,0.062111650485436876
82.0,3.0,0.20588787878787873,0.27014044943820215
83.0,3.0,-0.009856521739130542,-0.07464285714285723
84.0,3.0,-0.019838775510204187,0.11222972972972967
85.0,3.0,0.1686841584158415,0.13721698113207548
86.0,3.0,0.15842530120481924,-0.002821100917431263
87.0,3.0,0.04825384615384609,0.04916666666666658
88.0,3.0,0.1376263157894736,0.16271978021978017
89.0,3.0,0.11556153846153838,0.14249999999999996
90.0,3.0,-0.020357627118644084,-0.03553278688524597
91.0,3.0,0.11281428571428564,0.08547029702970288
92.0,3.0,-0.07949340659340665,-0.03610465116279071
93.0,3.0,-0.13208367346938776,-0.14580188679245287
94.0,3.0,0.19709999999999994,0.24984693877551012
95.0,3.0,-0.016986021505376425,0.0011440677966101376
96.0,3.0,-0.10926363636363645,-0.1251923076923077
97.0,3.0,0.08265555555555548,0.12
98.0,3.0,-0.23991030927835055,-0.24671348314606745
99.0,3.0,0.00036732673267325655,0.15583333333333327
0.0,4.0,0.23359090909090907,0.28596190476190475
1.0,4.0,0.12842156862745102,0.059771428571428586
2.0,4.0,-0.09485483870967737,-0.06540194174757286
3.0,4.0,-0.1593709677419355,-0.2918769230769231
4.0,4.0,-0.20277272727272727,-0.25516363636363637
5.0,4.0,-0.01835714285714285,-0.015351724137931066
6.0,4.0,0.030922018348623848,0.041200000000000014
7.0,4.0,0.04493010752688176,0.02564444444444447
8.0,4.0,0.13822549019607844,0.15347722772277228
9.0,4.0,0.10020093457943924,0.1706736842105263
10.0,4.0,-0.1007873563218391,-0.03343414634146347
11.0,4.0,-0.1537608695652174,-0.14977345132743364
12.0,4.0,0.033590909090909116,0.13651914893617023
13.0,4.0,-0.020327586206896564,-0.08033846153846158
14.0,4.0,-0.058677570093457976,-0.13912520325203254
15.0,4.0,-0.02455660377358493,-0.0938
16.0,4.0,-0.03586036036036033,-0.005592452830188721
17.0,4.0,0.19406521739130433,0.24141505376344086
18.0,4.0,-0.08575641025641023,-0.10575652173913042
19.0,4.0,-0.04008333333333336,0.08542535211267599
20.0,4.0,0.2062204301075269,0.16551372549019605
21.0,4.0,0.14974271844660192,0.24786666666666668
22.0,4.0,0.021469696969697027,0.013383908045977
23.0,4.0,0.1179782608695652,0.10397227722772273
24.0,4.0,0.12862371134020623,0.1361019607843137
25.0,4.0,-0.17956504065040652,-0.10503853211009173
26.0,4.0,0.037265957446808495,-0.051492307692307726
27.0,4.0,-0.18570408163265306,-0.14511578947368425
28.0,4.0,0.18471505376344088,0.19438681318681317
29.0,4.0,-0.022438775510204123,0.06412682926829272
30.0,4.0,-0.015499999999999958,0.006199999999999983
31.0,4.0,0.023295180722891606,-0.016858252427184528
32.0,4.0,-0.0632551020408163,0.02754146341463415
33.0,4.0,-0.05512962962962964,0.004855913978494608
34.0,4.0,0.04727227722772276,0.043362162162162154
35.0,4.0,-0.2038018867924528,-0.17724155844155848
36.0,4.0,0.17065384615384616,0.06927339449541281
37.0,4.0,0.03323786407766993,0.07119999999999993
38.0,4.0,-0.1323965517241379,-0.23064210526315793
39.0,4.0,0.19406521739130433,0.11951775700934575
40.0,4.0,-0.11515517241379314,-0.0733454545454546
41.0,4.0,0.1186176470588235,0.10597064220183483
42.0,4.0,-0.0657439024390244,0.011199999999999988
43.0,4.0,0.11101685393258431,0.058283333333333354
44.0,4.0,-0.28156060606060607,-0.26828453608247427
45.0,4.0,-0.07954040404040408,-0.11880000000000002
46.0,4.0,-0.19590816326530613,-0.13099512195121954
47.0,4.0,-0.031055555555555503,0.11001355932203383
48.0,4.0,0.18724509803921574,0.23414117647058819
49.0,4.0,0.12842156862745102,0.17240879120879116
50.0,4.0,-0.21253703703703702,-0.26107642276422766
51.0,4.0,-0.06384951456310684,-0.06324444444444444
52.0,4.0,-0.08671495327102807,-0.024460377358490604
53.0,4.0,0.1226651376146789,0.14435789473684213
54.0,4.0,0.11237878787878786,-0.01735072463768117
55.0,4.0,-0.3342301587301587,-0.3852233576642336
56.0,4.0,0.2458483146067416,0.26756363636363634
57.0,4.0,0.08207575757575758,0.13388817204301073
58.0,4.0,0.17232608695652174,0.262778947368421
59.0,4.0,-0.10277272727272724,-0.1708
60.0,4.0,0.16492553191489367,0.21277894736842107
61.0,4.0,0.06259523809523815,0.030136170212765934
62.0,4.0,0.003071428571428614,0.08312307692307686
63.0,4.0,-0.03813736263736267,-0.17103880597014925
64.0,4.0,-0.07550000000000001,-0.11880000000000002
65.0,4.0,-0.18877433628318585,-0.2476659793814433
66.0,4.0,0.0962391304347826,0.033831578947368435
67.0,4.0,-0.06438888888888883,-0.06656119402985072
68.0,4.0,0.22348989898989902,0.20847272727272725
69.0,4.0,0.11657920792079213,0.13119999999999998
70.0,4.0,-0.015122641509433987,0.09837171717171711
71.0,4.0,0.01894444444444443,0.058283333333333354
72.0,4.0,-0.28156060606060607,-0.2942385964912281
73.0,4.0,-0.17054950495049503,-0.1590298850574713
74.0,4.0,-0.1927413793103448,-0.22749565217391304
75.0,4.0,0.16449999999999998,0.09679633027522938
76.0,4.0,0.18724509803921574,0.21453333333333335
77.0,4.0,-0.055934782608695666,-0.004216666666666646
78.0,4.0,-0.11694144144144147,-0.12280000000000002
79.0,4.0,-0.02455660377358493,0.07685217391304344
80.0,4.0,-0.2331923076923077,-0.27213333333333334
81.0,4.0,-0.059428571428571386,0.06251868131868132
82.0,4.0,0.2393936170212766,0.29980465116279065
83.0,4.0,0.01415517241379316,-0.07825945945945945
84.0,4.0,0.034177419354838756,-0.04472592592592595
85.0,4.0,0.17396236559139788,0.14408659793814427
86.0,4.0,0.08536956521739136,-0.03985263157894736
87.0,4.0,0.08640476190476187,0.09818113207547163
88.0,4.0,0.16787349397590368,0.1394417582417582
89.0,4.0,0.0278898305084746,0.06987924528301881
90.0,4.0,0.013575630252100845,-0.007688888888888856
91.0,4.0,0.044126168224299045,0.11453333333333326
92.0,4.0,-0.0010813953488372219,-0.007688888888888856
93.0,4.0,-0.14719811320754717,-0.07559012345679017
94.0,4.0,0.23450000000000004,0.27593684210526315
95.0,4.0,-0.048049019607843135,-0.0903447154471545
96.0,4.0,-0.039136363636363636,-0.022840404040404105
97.0,4.0,0.1334887640449438,0.06937204301075273
98.0,4.0,-0.1988644859813084,-0.2270474226804124
99.0,4.0,0.04672222222222222,0.1348231884057971
0.0,5.0,0.24734831460674156,0.20929999999999993
1.0,5.0,0.025999999999999912,0.01495891472868216
2.0,5.0,-0.13715789473684215,-0.09185384615384617
3.0,5.0,-0.15675862068965518,-0.2663692913385827
4.0,5.0,-0.22955555555555562,-0.25641428571428576
5.0,5.0,0.055166666666666586,-0.02070000000000005
6.0,5.0,0.04028571428571426,0.052984210526315745
7.0,5.0,0.013499999999999956,0.10298421052631579
8.0,5.0,0.1415339805825242,0.21446483516483517
9.0,5.0,0.15074226804123703,0.12704774774774774
10.0,5.0,-0.14001941747572821,-0.0873666666666667
11.0,5.0,-0.18511111111111117,-0.18022380952380956
12.0,5.0,0.059944954128440364,0.10152222222222218
13.0,5.0,-0.13194392523364495,-0.09492680412371135
14.0,5.0,-0.07400000000000007,-0.11089607843137261
15.0,5.0,0.01227450980392153,-0.0743082474226805
16.0,5.0,-0.04007142857142865,-0.032980701754385944
17.0,5.0,0.18915789473684208,0.2245380952380952
18.0,5.0,-0.16606349206349214,-0.09733551401869167
19.0,5.0,-0.00031578947368426924,0.08816075949367086
20.0,5.0,0.15124271844660186,0.2262387755102041
21.0,5.0,0.12992156862745097,0.12929999999999997
22.0,5.0,-0.0005306122448980322,0.006959574468085039
23.0,5.0,0.11720879120879113,0.21446483516483517
24.0,5.0,0.1321224489795918,0.10407064220183482
25.0,5.0,-0.12770370370370376,-0.09896086956521744
26.0,5.0,-0.03959139784946242,-0.03654158415841591
27.0,5.0,-0.16894949494949496,-0.19964736842105268
28.0,5.0,0.12808333333333333,0.2329585365853658
29.0,5.0,-0.0665233644859814,-0.06730194174757287
30.0,5.0,-0.007333333333333414,-0.03484141414141417
31.0,5.0,0.015655172413793106,-0.050606542056074844
32.0,5.0,-0.09066666666666667,0.005673626373626339
33.0,5.0,-0.03114285714285714,0.030462790697674436
34.0,5.0,0.025999999999999912,0.11843043478260862
35.0,5.0,-0.19286792452830193,-0.1785947368421053
36.0,5.0,0.11766666666666659,0.15707777777777776
37.0,5.0,0.057182795698924704,0.14066363636363632
38.0,5.0,-0.1355384615384616,-0.11049591836734696
39.0,5.0,0.1477821782178217,0.1937329896907216
40.0,5.0,-0.14554471544715453,-0.16168360655737707
41.0,5.0,0.1996842105263158,0.16434672897196256
42.0,5.0,-0.010134453781512676,0.10457472527472522
43.0,5.0,0.16508045977011487,0.10094948453608243
44.0,5.0,-0.28557024793388436,-0.3130076923076923
45.0,5.0,-0.10537254901960791,-0.10693853211009174
46.0,5.0,-0.19218181818181823,-0.18635656565656566
47.0,5.0,-0.003896907216494938,0.02032564102564105
48.0,5.0,0.16383783783783779,0.2446846153846154
49.0,5.0,0.1321224489795918,0.12687281553398055
50.0,5.0,-0.2880350877192983,-0.25879523809523813
51.0,5.0,-0.01380582524271845,-0.15613307086614175
52.0,5.0,-0.014206185567010365,-0.04126074766355148
53.0,5.0,0.16409523809523807,0.2420450980392157
54.0,5.0,0.10377777777777775,0.098926168224299
55.0,5.0,-0.2964489795918368,-0.37070000000000003
56.0,5.0,0.20643478260869563,0.31600886075949364
57.0,5.0,0.08599999999999997,0.1100692307692307
58.0,5.0,0.20377777777777772,0.20072857142857137
59.0,5.0,-0.0005306122448980322,-0.0873666666666667
60.0,5.0,0.17361904761904756,0.18322156862745098
61.0,5.0,0.0601772151898734,0.10023023255813945
62.0,5.0,-0.03921739130434787,0.056067676767676766
63.0,5.0,0.0041609195402297905,-0.11300769230769236
64.0,5.0,-0.10066666666666668,-0.016926415094339675
65.0,5.0,-0.22100854700854705,-0.23537889908256882
66.0,5.0,0.09195744680851059,-0.07231290322580652
67.0,5.0,-0.043863013698630215,-0.047529268292683
68.0,5.0,0.23509090909090902,0.1682908256880734
69.0,5.0,0.07336842105263153,0.12677474747474748
70.0,5.0,0.05327272727272725,0.03554999999999997
71.0,5.0,0.09070588235294108,0.10310952380952376
72.0,5.0,-0.30165957446808517,-0.2783576576576577
73.0,5.0,-0.17400000000000004,-0.1791415584415585
74.0,5.0,-0.24296551724137938,-0.04927142857142863
75.0,5.0,0.17599999999999993,0.10973478260869562
76.0,5.0,0.126,0.14451739130434782
77.0,5.0,-0.047626373626373675,-0.09594752475247526
78.0,5.0,-0.08576470588235297,-0.1551827586206897
79.0,5.0,0.016265486725663636,0.09973010752688172
80.0,5.0,-0.20671028037383182,-0.2842514018691589
81.0,5.0,-0.04437037037037039,-0.004628571428571426
82.0,5.0,0.19334693877551012,0.2424578947368421
83.0,5.0,0.023674418604651137,-0.04377692307692316
84.0,5.0,-0.020534653465346553,0.02060434782608689
85.0,5.0,0.126,0.12439803921568626
86.0,5.0,0.1108101265822784,-0.0016523809523809607
87.0,5.0,0.06184905660377349,0.013228571428571367
88.0,5.0,0.16508045977011487,0.167535294117647
89.0,5.0,0.0647387387387387,0.03695765765765768
90.0,5.0,0.020915254237288128,-0.06187647058823531
91.0,5.0,0.15757894736842104,0.07453809523809518
92.0,5.0,-0.03570212765957448,-0.00044683544303802947
93.0,5.0,-0.08059340659340664,-0.1454524752475248
94.0,5.0,0.2443673469387755,0.21739523809523809
95.0,5.0,-0.004275229357798227,-0.034161538461538465
96.0,5.0,-0.056352941176470606,-0.06615454545454547
97.0,5.0,0.06284210526315781,0.016799999999999926
98.0,5.0,-0.14822680412371136,-0.1888818181818182
99.0,5.0,0.03876595744680844,0.0816809523809523
0.0,6.0,0.2576333333333334,0.2735888888888889
1.0,6.0,0.10731886792452838,0.07839369369369376
2.0,6.0,-0.11319999999999997,-0.09917096774193546
3.0,6.0,-0.17569999999999997,-0.2880272727272727
4.0,6.0,-0.2066734513274336,-0.22314313725490192
5.0,6.0,0.029563157894736847,-0.06575045045045036
6.0,6.0,0.009485185185185263,-0.042650427350427345
7.0,6.0,0.023224731182795777,0.0847
8.0,6.0,0.20070449438202254,0.19321063829787233
9.0,6.0,0.11596666666666666,0.17193404255319156
10.0,6.0,-0.15609215686274502,-0.15303584905660372
11.0,6.0,-0.18131797752808987,-0.1881155339805825
12.0,6.0,0.017282456140350955,0.021063636363636395
13.0,6.0,-0.05805294117647053,-0.07893636363636358
14.0,6.0,-0.08346699029126214,-0.0799464646464646
15.0,6.0,0.01588878504672897,-0.12265294117647052
16.0,6.0,0.0043000000000000815,-0.02706470588235288
17.0,6.0,0.19930000000000003,0.1635461538461539
18.0,6.0,-0.13723846153846153,-0.1020256637168141
19.0,6.0,0.011168686868686883,-0.017361855670103066
20.0,6.0,0.19027938144329903,0.20288181818181827
21.0,6.0,0.1647255319148937,0.16129574468085106
22.0,6.0,-0.015699999999999936,0.027557142857142947
23.0,6.0,0.13042244897959188,0.12979803921568633
24.0,6.0,0.14721666666666666,0.19082244897959189
25.0,6.0,-0.13284285714285715,-0.07448367346938767
26.0,6.0,-0.024014606741572964,-0.03575454545454537
27.0,6.0,-0.14236666666666664,-0.1599428571428571
28.0,6.0,0.1522569892473119,0.2901054054054054
29.0,6.0,-0.019134343434343393,-0.05974444444444438
30.0,6.0,-0.06249245283018867,0.023254216867469868
31.0,6.0,-0.029866666666666597,-0.1020256637168141
32.0,6.0,-0.0907943396226415,-0.10128130841121497
33.0,6.0,-0.036524742268041255,0.01391348314606744
34.0,6.0,0.047704255319149014,0.15281594202898552
35.0,6.0,-0.1805543689320388,-0.21080561797752806
36.0,6.0,0.1311181818181818,0.14259473684210533
37.0,6.0,0.0638833333333334,0.15578433734939767
38.0,6.0,-0.0987769230769231,-0.16901900826446276
39.0,6.0,0.1592514563106796,0.17677920792079216
40.0,6.0,-0.1716349593495935,-0.09678148148148147
41.0,6.0,0.1643,0.19913298969072168
42.0,6.0,-0.015322641509433965,0.0028818181818182076
43.0,6.0,0.14652222222222222,0.17539767441860465
44.0,6.0,-0.26660909090909085,-0.27412352941176465
45.0,6.0,-0.14578547008547005,-0.17085555555555554
46.0,6.0,-0.18569999999999998,-0.18821666666666664
47.0,6.0,-0.024014606741572964,0.036215151515151534
48.0,6.0,0.16500796460176992,0.21956238532110095
49.0,6.0,0.12628019801980206,0.18689780219780228
50.0,6.0,-0.24977407407407404,-0.25607669902912616
51.0,6.0,-0.04607037037037032,-0.126248905109489
52.0,6.0,-0.06993076923076924,-0.00782336448598131
53.0,6.0,0.16239523809523815,0.20822941176470589
54.0,6.0,0.12041650485436894,0.05136666666666667
55.0,6.0,-0.28622631578947366,-0.29951052631578945
56.0,6.0,0.19798421052631587,0.20692222222222223
57.0,6.0,0.07687731958762889,0.1481408602150538
58.0,6.0,0.2429046511627907,0.21602530120481933
59.0,6.0,-0.06963939393939389,-0.10367209302325575
60.0,6.0,0.21791702127659573,0.18658679245283027
61.0,6.0,0.0714264367816092,0.05816938775510205
62.0,6.0,-0.040917391304347794,0.017727522935779838
63.0,6.0,-0.0630873873873874,-0.19177058823529408
64.0,6.0,-0.08310740740740741,-0.01529999999999998
65.0,6.0,-0.17111284403669724,-0.13294705882352936
66.0,6.0,0.0343,0.021063636363636395
67.0,6.0,-0.08949310344827588,-0.047732432432432415
68.0,6.0,0.18968461538461545,0.2272925925925926
69.0,6.0,0.10731886792452838,0.15065744680851068
70.0,6.0,0.08254175824175825,0.11963975903614466
71.0,6.0,0.04907064220183488,0.05442477064220186
72.0,6.0,-0.20979090909090908,-0.31842499999999996
73.0,6.0,-0.16589607843137255,-0.16529999999999995
74.0,6.0,-0.24207168141592916,-0.19222307692307689
75.0,6.0,0.2295631578947369,0.14576194690265487
76.0,6.0,0.19298686868686876,0.16451651376146792
77.0,6.0,-0.10022830188679244,-0.03103033707865166
78.0,6.0,-0.2100511450381679,-0.10620909090909092
79.0,6.0,-0.005975229357798151,-0.03982830188679243
80.0,6.0,-0.17569999999999997,-0.13642676056338027
81.0,6.0,-0.021853846153846113,0.028930769230769315
82.0,6.0,0.21205510204081635,0.2116230769230769
83.0,6.0,0.04340112359550563,0.0017212765957447251
84.0,6.0,-0.04463203883495137,-0.013259183673469344
85.0,6.0,0.21318888888888887,0.13227281553398063
86.0,6.0,0.10743253012048193,0.03890560747663552
87.0,6.0,0.017993693693693746,0.012799173553719068
88.0,6.0,0.1522569892473119,0.19646470588235299
89.0,6.0,0.05881327433628325,-0.022079661016949137
90.0,6.0,-0.01736666666666664,-0.058909022556390966
91.0,6.0,0.028003703703703753,0.08261666666666667
92.0,6.0,-0.08076329113924052,-0.09744285714285705
93.0,6.0,-0.12014444444444439,-0.14029999999999998
94.0,6.0,0.2190368421052632,0.23906893203883495
95.0,6.0,-0.029866666666666597,-0.12299230769230762
96.0,6.0,-0.10560654205607478,-0.06813018867924525
97.0,6.0,0.13825348837209306,0.058384210526315816
98.0,6.0,-0.12930824742268043,-0.17981612903225802
99.0,6.0,0.047704255319149014,0.11072739726027403
0.0,7.0,0.20341052631578949,0.22524999999999995
1.0,7.0,0.1492,0.053768907563025214
2.0,7.0,-0.14158431372549019,-0.10924074074074075
3.0,7.0,-0.10432941176470589,-0.29310317460317464
4.0,7.0,-0.16678130841121497,-0.1479117647058824
5.0,7.0,0.02627070707070711,-0.018500000000000072
6.0,7.0,0.14678620689655175,0.010810344827586138
7.0,7.0,0.016169696969697056,0.0711551724137931
8.0,7.0,0.18517938144329904,0.22058045977011487
9.0,7.0,0.13292549019607847,0.15233333333333332
10.0,7.0,-0.0942615384615384,-0.10659523809523819
11.0,7.0,-0.21204999999999996,-0.1899285714285715
12.0,7.0,0.017313207547169807,0.12568604651162785
13.0,7.0,-0.060799999999999965,-0.020939024390243977
14.0,7.0,-0.08266915887850468,-0.10545652173913045
15.0,7.0,-0.04922105263157894,-0.08624193548387105
16.0,7.0,-0.07104390243902436,0.017863636363636304
17.0,7.0,0.1794150537634409,0.18919230769230766
18.0,7.0,-0.14982654867256628,-0.12995038167938938
19.0,7.0,0.02132765957446814,0.009705128205128144
20.0,7.0,0.16920000000000002,0.1815
21.0,7.0,0.12293831775700936,0.15073076923076922
22.0,7.0,0.02328163265306127,0.007873626373626319
23.0,7.0,0.09147722772277234,0.1449408602150537
24.0,7.0,0.14272941176470588,0.07448245614035087
25.0,7.0,-0.08079999999999998,-0.0685
26.0,7.0,0.04647272727272733,-0.09218421052631587
27.0,7.0,-0.18595463917525767,-0.2300107913669065
28.0,7.0,0.12771063829787233,0.26307894736842097
29.0,7.0,-0.014133333333333331,-0.0485000000000001
30.0,7.0,0.005246511627907013,-0.024440594059406018
31.0,7.0,0.036847058823529455,0.0034512195121950695
32.0,7.0,-0.07079999999999997,0.04816666666666658
33.0,7.0,-0.02816842105263151,0.06007142857142855
34.0,7.0,0.04300952380952383,0.10613768115942024
35.0,7.0,-0.25371666666666665,-0.27475000000000005
36.0,7.0,0.08208659793814432,0.09728947368421048
37.0,7.0,0.0023683168316832592,0.0805291262135922
38.0,7.0,-0.13272307692307683,-0.1623596491228071
39.0,7.0,0.18235789473684216,0.18919230769230766
40.0,7.0,-0.04354509803921569,-0.10155084745762721
41.0,7.0,0.12332371134020625,0.13379357798165137
42.0,7.0,0.04836666666666667,0.13731395348837205
43.0,7.0,0.09239587628865986,0.0753775510204081
44.0,7.0,-0.2580357723577235,-0.2736724137931035
45.0,7.0,-0.09151428571428566,-0.15358771929824566
46.0,7.0,-0.13178039215686266,-0.1417558139534884
47.0,7.0,-0.04814693877551013,0.16116101694915252
48.0,7.0,0.15729523809523815,0.2198838383838383
49.0,7.0,0.10491428571428574,0.12149999999999994
50.0,7.0,-0.2670068965517241,-0.24445419847328248
51.0,7.0,-0.0400233009708737,-0.1408880597014926
52.0,7.0,-0.04162474226804125,-0.028023809523809562
53.0,7.0,0.19174901960784319,0.19880769230769224
54.0,7.0,0.0906285714285715,0.09202631578947362
55.0,7.0,-0.3093714285714285,-0.33548113207547176
56.0,7.0,0.1607841584158416,0.23413157894736836
57.0,7.0,0.03348571428571434,0.10149999999999992
58.0,7.0,0.20425747126436788,0.22673809523809518
59.0,7.0,-0.04443636363636361,-0.12263223140495871
60.0,7.0,0.17920000000000003,0.13388095238095232
61.0,7.0,0.10080919540229893,0.07380769230769224
62.0,7.0,-0.059832258064516086,-0.03516666666666668
63.0,7.0,-0.04443636363636361,-0.17050000000000004
64.0,7.0,-0.18079999999999996,-0.02590740740740749
65.0,7.0,-0.20622372881355927,-0.19397169811320758
66.0,7.0,0.06920000000000004,-0.04485658914728685
67.0,7.0,-0.15952340425531908,-0.03183333333333338
68.0,7.0,0.1710518518518519,0.23864285714285705
69.0,7.0,0.07410196078431375,0.11554255319148932
70.0,7.0,0.06920000000000004,0.011934782608695627
71.0,7.0,0.07677575757575761,0.1287527472527472
72.0,7.0,-0.3242782608695652,-0.3385
73.0,7.0,-0.16079999999999994,-0.14936419753086427
74.0,7.0,-0.2577230769230769,-0.11850000000000005
75.0,7.0,0.17336666666666667,0.16581372549019602
76.0,7.0,0.14444271844660195,0.1183421052631578
77.0,7.0,0.04647272727272733,0.04816666666666658
78.0,7.0,-0.14690169491525418,-0.03825308641975311
79.0,7.0,0.09093913043478263,0.06517346938775503
80.0,7.0,-0.1018526315789473,-0.23140322580645167
81.0,7.0,-0.022466666666666635,-0.04591935483870968
82.0,7.0,0.19048712871287132,0.31007142857142855
83.0,7.0,0.10491428571428574,-0.0022209302325582048
84.0,7.0,-0.0075326732673266505,-0.05486363636363645
85.0,7.0,0.1492,0.10149999999999992
86.0,7.0,0.05253333333333332,-0.006431034482758724
87.0,7.0,0.0409391304347827,0.035705607476635426
88.0,7.0,0.14142222222222223,0.1188737373737373
89.0,7.0,0.07149357798165146,0.02612809917355363
90.0,7.0,0.01592131147540987,0.09059090909090906
91.0,7.0,0.10180869565217399,0.035346153846153805
92.0,7.0,-0.026038095238095194,-0.06179896907216498
93.0,7.0,-0.10348041237113403,-0.1417558139534884
94.0,7.0,0.16233725490196083,0.25149999999999995
95.0,7.0,-0.030314563106796033,0.0014999999999999458
96.0,7.0,-0.08079999999999998,-0.08341228070175444
97.0,7.0,0.09941978021978026,-0.028023809523809562
98.0,7.0,-0.18079999999999996,-0.26197826086956527
99.0,7.0,-0.03656923076923069,0.13731395348837205
0.0,8.0,0.24098791208791204,0.26711052631578946
1.0,8.0,0.1189,0.052465217391304386
2.0,8.0,-0.12109999999999999,-0.1216871559633027
3.0,8.0,-0.16443333333333332,-0.2935705882352941
4.0,8.0,-0.18053396226415097,-0.3094076923076923
5.0,8.0,0.034782352941176486,0.08878235294117653
6.0,8.0,0.07637474747474748,0.01656336633663369
7.0,8.0,0.025869696969696987,0.15754788732394365
8.0,8.0,0.18457010309278343,0.15517722772277232
9.0,8.0,0.10117722772277227,0.2704
10.0,8.0,-0.1404877551020408,-0.06390851063829783
11.0,8.0,-0.1998356321839081,-0.23932222222222221
12.0,8.0,0.06419411764705885,0.07362164948453609
13.0,8.0,0.023017647058823476,-0.03645483870967736
14.0,8.0,-0.06325686274509812,-0.1257206896551724
15.0,8.0,-0.001197087378640771,-0.03815263157894733
16.0,8.0,-0.04501304347826085,-0.02205867768595038
17.0,8.0,0.1920578947368421,0.13990934579439251
18.0,8.0,-0.10213448275862069,-0.16504520547945206
19.0,8.0,-0.026655555555555543,-0.07058837209302327
20.0,8.0,0.19487938144329897,0.16591886792452837
21.0,8.0,0.14804893617021275,0.1595990291262136
22.0,8.0,-0.011099999999999999,-0.006710389610389611
23.0,8.0,0.18604285714285707,0.15709354838709677
24.0,8.0,0.12271443298969065,0.08724782608695658
25.0,8.0,-0.12025254237288141,-0.15497878787878788
26.0,8.0,-0.014534343434343455,-0.1291
27.0,8.0,-0.17110000000000003,-0.14137184466019415
28.0,8.0,0.14208681318681315,0.22813809523809525
29.0,8.0,-0.043827272727272715,-0.01939885057471258
30.0,8.0,-0.06285257731958771,-0.010717021276595684
31.0,8.0,0.01962164948453604,-0.05008969072164948
32.0,8.0,-0.07926326530612249,-0.0008209302325581369
33.0,8.0,-0.06471702127659573,0.006429411764705906
34.0,8.0,0.04764999999999997,0.08660370370370374
35.0,8.0,-0.19237659574468086,-0.21950963855421685
36.0,8.0,0.14208681318681315,0.08878235294117653
37.0,8.0,0.004575675675675628,0.04956666666666665
38.0,8.0,-0.08868241758241757,-0.12236315789473684
39.0,8.0,0.22545172413793102,0.12364074074074072
40.0,8.0,-0.1438272727272728,-0.14169016393442624
41.0,8.0,0.17100526315789466,0.1257571428571429
42.0,8.0,0.06848333333333334,0.1660325301204819
43.0,8.0,0.11677878787878782,0.08997070707070709
44.0,8.0,-0.29178965517241384,-0.2546
45.0,8.0,-0.1481642201834863,-0.21879491525423728
46.0,8.0,-0.2005117647058824,-0.09437272727272727
47.0,8.0,0.027695180722891566,0.11529436619718314
48.0,8.0,0.19805887850467285,0.2178514563106796
49.0,8.0,0.12097920792079209,0.2255966292134831
50.0,8.0,-0.22011960784313728,-0.27094615384615384
51.0,8.0,0.02196930693069299,-0.031241414141414126
52.0,8.0,-0.08231495327102811,-0.011330769230769255
53.0,8.0,0.1672838383838383,0.23138484848484853
54.0,8.0,0.025621311475409803,0.06711052631578951
55.0,8.0,-0.35805652173913044,-0.35967425742574255
56.0,8.0,0.25363118279569885,0.3347072289156626
57.0,8.0,0.10309354838709672,0.09868947368421055
58.0,8.0,0.13302371134020619,0.18935161290322577
59.0,8.0,-0.05571538461538461,-0.12069712230215823
60.0,8.0,0.17048415841584152,0.22826082474226805
61.0,8.0,0.0844555555555555,0.14004285714285714
62.0,8.0,0.06157326732673263,0.12203043478260867
63.0,8.0,0.0596692307692307,-0.09573247863247858
64.0,8.0,-0.16046170212765964,-0.07164545454545457
65.0,8.0,-0.14236436781609196,-0.18852857142857143
66.0,8.0,0.02120769230769226,-0.07164545454545457
67.0,8.0,-0.1326384615384616,-0.032684415584415594
68.0,8.0,0.2489,0.2429
69.0,8.0,0.13942631578947362,0.03579256198347114
70.0,8.0,0.07047303370786517,0.08698163265306125
71.0,8.0,0.05270952380952376,0.1013466019417476
72.0,8.0,-0.3082681415929204,-0.30598888888888887
73.0,8.0,-0.16572365591397853,-0.1290047619047619
74.0,8.0,-0.31910000000000005,-0.18336506024096383
75.0,8.0,0.13472524271844655,0.15841020408163264
76.0,8.0,0.11789082568807341,0.14866576576576573
77.0,8.0,-0.04483737373737373,-0.04134242424242418
78.0,8.0,-0.13127699115044256,-0.1346438596491228
79.0,8.0,-0.010722641509434028,0.07255517241379317
80.0,8.0,-0.1371194174757282,-0.16140379746835443
81.0,8.0,0.0013137931034482575,0.013334782608695694
82.0,8.0,0.18326893203883488,0.2871553191489362
83.0,8.0,0.0030573033707864683,-0.0615444444444444
84.0,8.0,-0.0653307692307693,-0.004855102040816295
85.0,8.0,0.14804893617021275,0.08825714285714292
86.0,8.0,0.08147731958762883,-0.013651724137931032
87.0,8.0,0.05705533980582522,0.10454948453608248
88.0,8.0,0.09420612244897952,0.12758085106382977
89.0,8.0,0.06928461538461539,0.05562727272727275
90.0,8.0,0.0071608695652173315,-0.08237777777777777
91.0,8.0,0.07175714285714285,0.22240617283950614
92.0,8.0,-0.08694158415841591,-0.055195238095238075
93.0,8.0,-0.12053820224719103,-0.14956753246753246
94.0,8.0,0.23514999999999997,0.22756019417475726
95.0,8.0,-0.04493177570093465,-0.020608771929824576
96.0,8.0,-0.06503939393939395,-0.04720752688172036
97.0,8.0,0.06223333333333325,0.04594347826086953
98.0,8.0,-0.18019090909090912,-0.1921
99.0,8.0,0.0460717171717171,0.06964698795180724


==> pics/PA_scatter/cifar100_resnet56_rate10_regression.txt <==
dataset,model,rate,a,b,r2
cifar100,resnet,10,1.0704413468188072,0.00465129825583581,0.8204378432811291


==> pics/PA_scatter/cifar100_resnet56_rate2.txt <==
class,model,before,after
0.0,0.0,0.2302909090909091,0.28542873563218385
1.0,0.0,0.1848363636363637,0.10820612244897954
2.0,0.0,-0.1311809523809523,-0.1321
3.0,0.0,-0.21902988505747123,-0.25492608695652175
4.0,0.0,-0.19574915254237285,-0.21960000000000002
5.0,0.0,0.06609795918367356,0.035969306930693
6.0,0.0,0.06158461538461546,0.08121775700934575
7.0,0.0,-0.005330612244897948,0.020319354838709613
8.0,0.0,0.13752653061224496,0.1658166666666666
9.0,0.0,0.10966153846153848,0.08163873873873873
10.0,0.0,-0.24190679611650484,-0.22991553398058256
11.0,0.0,-0.19604137931034477,-0.17474705882352942
12.0,0.0,0.05017196261682244,0.06362072072072067
13.0,0.0,-0.0043813953488371915,0.022387179487179498
14.0,0.0,-0.015756521739130447,-0.024916091954023
15.0,0.0,0.005410526315789532,-0.024621367521367565
16.0,0.0,-0.005532673267326649,0.016369387755101994
17.0,0.0,0.2113098901098901,0.2238523809523809
18.0,0.0,-0.12707586206896548,-0.15710000000000002
19.0,0.0,0.062376470588235366,0.005821348314606678
20.0,0.0,0.19488421052631588,0.21524042553191491
21.0,0.0,0.10551372549019611,0.06767064220183483
22.0,0.0,-0.04917037037037031,-0.05524814814814816
23.0,0.0,0.10691428571428574,0.07759387755102043
24.0,0.0,0.1312000000000001,0.15290000000000004
25.0,0.0,-0.07639036144578304,-0.12300909090909096
26.0,0.0,-0.05253737373737366,0.0605470588235294
27.0,0.0,-0.07879999999999998,-0.10653820224719102
28.0,0.0,0.14047710843373495,0.21302987012987007
29.0,0.0,0.004368316831683261,0.034389361702127696
30.0,0.0,-0.016009302325581398,-0.05710000000000004
31.0,0.0,-0.0017166666666665886,-0.03344408602150539
32.0,0.0,-0.06493861386138611,-0.05710000000000004
33.0,0.0,-0.05048141592920352,-0.044487387387387445
34.0,0.0,0.020229126213592297,0.0026938144329896607
35.0,0.0,-0.2502285714285714,-0.2117218487394958
36.0,0.0,0.11917979797979805,0.09780196078431369
37.0,0.0,0.009273394495412868,0.012542857142857078
38.0,0.0,-0.1542098360655737,-0.11655945945945945
39.0,0.0,0.21228910891089114,0.20289999999999997
40.0,0.0,-0.1361643410852713,-0.10338099173553716
41.0,0.0,0.2233739130434783,0.18289999999999995
42.0,0.0,-0.022234343434343384,0.031072043010752726
43.0,0.0,0.1276516129032258,0.10527623762376237
44.0,0.0,-0.3027316239316239,-0.31396274509803923
45.0,0.0,-0.07664946236559134,-0.13858148148148153
46.0,0.0,-0.17879999999999996,-0.15214950495049506
47.0,0.0,-0.03363870967741933,0.021060919540229817
48.0,0.0,0.17969056603773592,0.19195660377358492
49.0,0.0,0.1512,0.10705094339622645
50.0,0.0,-0.16838333333333333,-0.22092978723404255
51.0,0.0,-0.03118095238095231,-0.06886470588235294
52.0,0.0,-0.04418461538461538,-0.03805238095238095
53.0,0.0,0.22018989898989905,0.2082846153846154
54.0,0.0,0.062271428571428644,0.03255517241379313
55.0,0.0,-0.33097391304347823,-0.3598027027027027
56.0,0.0,0.21915918367346943,0.21289999999999998
57.0,0.0,0.05268148148148155,0.0807640776699029
58.0,0.0,0.1616255319148937,0.20004285714285708
59.0,0.0,0.021199999999999997,0.03255517241379313
60.0,0.0,0.17989565217391312,0.16395263157894735
61.0,0.0,-0.01213333333333333,0.024218681318681323
62.0,0.0,-0.002874074074074029,-0.005314285714285716
63.0,0.0,0.05983636363636369,-0.02666521739130434
64.0,0.0,-0.06629999999999991,-0.08210000000000006
65.0,0.0,-0.08305531914893616,-0.13282815533980585
66.0,0.0,0.06588085106382979,0.09015274725274725
67.0,0.0,-0.15354747474747465,-0.1713857142857143
68.0,0.0,0.2696536082474227,0.2306551020408163
69.0,0.0,0.09897777777777783,0.08516804123711341
70.0,0.0,0.050611764705882356,0.07017272727272728
71.0,0.0,0.03416296296296295,0.029174509803921556
72.0,0.0,-0.28056991150442473,-0.29995714285714287
73.0,0.0,-0.20307184466019412,-0.17322903225806452
74.0,0.0,-0.2278196078431372,-0.26662380952380954
75.0,0.0,0.21481702127659574,0.2439989010989011
76.0,0.0,0.14195471698113216,0.10436788990825685
77.0,0.0,0.019995180722891637,-0.008748351648351638
78.0,0.0,-0.15499047619047612,-0.17846752136752136
79.0,0.0,-0.027423853211009153,-0.006156603773584957
80.0,0.0,-0.1615586206896551,-0.1519453608247423
81.0,0.0,-0.0033614035087718985,-0.03210000000000002
82.0,0.0,0.18394509803921577,0.18905384615384613
83.0,0.0,-0.018799999999999928,0.028293258426966283
84.0,0.0,0.029065168539325836,0.027110526315789474
85.0,0.0,0.13492549019607847,0.1105767676767676
86.0,0.0,0.0953935483870968,0.07116086956521739
87.0,0.0,0.015414876033057912,-0.012471900826446336
88.0,0.0,0.13370000000000004,0.13671443298969066
89.0,0.0,0.031726315789473714,0.05086460176991148
90.0,0.0,0.0015278688524590356,0.004190322580645112
91.0,0.0,0.05120000000000002,0.09289999999999998
92.0,0.0,-0.11966021505376345,-0.03912247191011242
93.0,0.0,-0.12445217391304342,-0.09083493975903612
94.0,0.0,0.22120000000000006,0.22168787878787877
95.0,0.0,-0.07703008849557513,-0.03945294117647058
96.0,0.0,-0.06970909090909083,-0.06735641025641026
97.0,0.0,0.036886274509803973,0.06134660194174757
98.0,0.0,-0.21793043478260865,-0.1828731958762887
99.0,0.0,0.02953333333333341,0.07017272727272728
0.0,1.0,0.18617010309278348,0.19969565217391305
1.0,1.0,0.1736372549019608,0.23110989010989003
2.0,1.0,-0.17875925925925923,-0.12434653465346535
3.0,1.0,-0.22739473684210526,-0.21219148936170218
4.0,1.0,-0.13501724137931037,-0.11771559633027529
5.0,1.0,-0.006342105263157927,-0.0024343434343434556
6.0,1.0,0.049250000000000016,0.07569387755102042
7.0,1.0,0.0141734693877551,0.0076666666666665995
8.0,1.0,0.17049999999999998,0.1428867924528302
9.0,1.0,0.11481372549019608,0.07551327433628319
10.0,1.0,-0.13824999999999998,-0.16986956521739133
11.0,1.0,-0.18598351648351646,-0.22421739130434787
12.0,1.0,0.08521698113207554,0.08645454545454545
13.0,1.0,-0.0634393939393939,-0.03400000000000003
14.0,1.0,-0.08786734693877551,0.015418604651162737
15.0,1.0,-0.05349999999999999,-0.042333333333333334
16.0,1.0,-0.024640186915887874,-0.005938775510204164
17.0,1.0,0.15049999999999997,0.18310526315789466
18.0,1.0,-0.1042826086956522,-0.11662711864406783
19.0,1.0,-0.006849397590361406,-0.003444444444444472
20.0,1.0,0.20284042553191495,0.22143478260869565
21.0,1.0,0.1457173913043478,0.1819090909090909
22.0,1.0,-0.018123853211009178,-0.026924528301886852
23.0,1.0,0.09892105263157891,0.11877777777777776
24.0,1.0,0.1363252427184466,0.1591818181818182
25.0,1.0,-0.17363223140495865,-0.12688990825688073
26.0,1.0,-0.08950000000000002,-0.06106185567010314
27.0,1.0,-0.1250555555555556,-0.15404950495049508
28.0,1.0,0.15155263157894738,0.17078723404255314
29.0,1.0,-0.023035353535353464,-0.02533663366336636
30.0,1.0,-0.010409090909090923,-0.049000000000000044
31.0,1.0,-0.013586021505376356,0.0003406593406592995
32.0,1.0,-0.08542920353982297,-0.10542857142857143
33.0,1.0,-0.05784951456310683,-0.0903725490196079
34.0,1.0,0.08307731958762887,0.029679245283018796
35.0,1.0,-0.24396808510638296,-0.2431584158415842
36.0,1.0,0.10369587628865984,0.1014166666666666
37.0,1.0,0.012318181818181784,0.010642857142857065
38.0,1.0,-0.11630851063829784,-0.16825925925925928
39.0,1.0,0.1905,0.1565339805825242
40.0,1.0,-0.10312831858407079,-0.12451724137931042
41.0,1.0,0.24258791208791208,0.1591818181818182
42.0,1.0,0.07797474747474753,0.06731578947368422
43.0,1.0,0.09091666666666665,0.1212197802197802
44.0,1.0,-0.22949999999999998,-0.27065048543689324
45.0,1.0,-0.11036021505376348,-0.0860833333333334
46.0,1.0,-0.15863043478260863,-0.15373684210526317
47.0,1.0,0.022807692307692307,-0.04788888888888887
48.0,1.0,0.19918686868686875,0.19667010309278343
49.0,1.0,0.1799623655913979,0.15152631578947362
50.0,1.0,-0.30586363636363634,-0.2897692307692308
51.0,1.0,0.056815789473684264,0.02521052631578946
52.0,1.0,-0.062023364485981336,-0.06284615384615388
53.0,1.0,0.1876428571428571,0.18413725490196076
54.0,1.0,0.09196788990825688,0.05128037383177564
55.0,1.0,-0.3618076923076923,-0.3676614173228347
56.0,1.0,0.23159890109890113,0.241
57.0,1.0,0.03143457943925232,0.05128037383177564
58.0,1.0,0.22584883720930238,0.22335294117647053
59.0,1.0,-0.09807142857142859,-0.11199145299145297
60.0,1.0,0.13230180180180184,0.18099999999999994
61.0,1.0,0.0630581395348837,0.04429670329670332
62.0,1.0,0.022088785046728954,0.019899082568807347
63.0,1.0,-0.054916666666666614,0.022818181818181738
64.0,1.0,-0.14677272727272728,-0.12150000000000005
65.0,1.0,-0.20521428571428568,-0.1967358490566038
66.0,1.0,-0.03583663366336631,0.021851063829787187
67.0,1.0,-0.19758988764044944,-0.12328571428571433
68.0,1.0,0.23959090909090908,0.24576190476190474
69.0,1.0,0.10369587628865984,0.11419587628865979
70.0,1.0,0.0856020408163265,0.10186956521739132
71.0,1.0,0.10050000000000003,0.07367326732673263
72.0,1.0,-0.37035470085470085,-0.3837706422018349
73.0,1.0,-0.155481308411215,-0.09986021505376352
74.0,1.0,-0.17538235294117643,-0.13627272727272732
75.0,1.0,0.17049999999999998,0.17433333333333334
76.0,1.0,0.14050000000000007,0.1627821782178217
77.0,1.0,0.007919354838709647,-0.022636363636363677
78.0,1.0,-0.1034622641509434,-0.11614285714285721
79.0,1.0,0.04203846153846158,0.010811320754716913
80.0,1.0,-0.13949999999999996,-0.13976923076923076
81.0,1.0,-0.014954545454545443,0.0076666666666665995
82.0,1.0,0.2462894736842105,0.26573118279569885
83.0,1.0,-0.03313636363636363,-0.0548333333333334
84.0,1.0,0.018000000000000016,-0.016142857142857125
85.0,1.0,0.13050000000000006,0.1014166666666666
86.0,1.0,0.03242307692307689,0.03032038834951456
87.0,1.0,0.07559803921568631,0.09590196078431368
88.0,1.0,0.20690449438202252,0.1304736842105263
89.0,1.0,0.06501327433628323,0.061720720720720657
90.0,1.0,0.02722131147540985,0.01816535433070865
91.0,1.0,0.05498979591836739,0.08058333333333334
92.0,1.0,0.05049999999999999,-0.024853658536585388
93.0,1.0,-0.0812647058823529,-0.08596629213483153
94.0,1.0,0.23475531914893621,0.24317391304347824
95.0,1.0,-0.019014563106796056,-0.07128070175438594
96.0,1.0,-0.051852941176470546,-0.06952631578947377
97.0,1.0,0.05498979591836739,0.0450816326530612
98.0,1.0,-0.21078440366972473,-0.17823076923076925
99.0,1.0,-0.009122641509433982,0.004636363636363661
0.0,2.0,0.2396434782608695,0.24417391304347824
1.0,2.0,0.11300776699029125,0.12987878787878782
2.0,2.0,-0.12794545454545458,-0.11777011494252876
3.0,2.0,-0.1544126582278481,-0.16990476190476195
4.0,2.0,-0.1456222222222222,-0.15365217391304353
5.0,2.0,0.09583076923076927,0.10604494382022467
6.0,2.0,0.0045661016949152256,0.011565217391304339
7.0,2.0,0.02471320754716977,-0.00887719298245615
8.0,2.0,0.1866,0.18199999999999994
9.0,2.0,0.13272244897959184,0.122
10.0,2.0,-0.15854851485148513,-0.1475833333333334
11.0,2.0,-0.25830566037735847,-0.2817623762376238
12.0,2.0,0.08417575757575757,0.09457731958762883
13.0,2.0,-0.034224742268041286,-0.038000000000000034
14.0,2.0,0.015488888888888885,0.020160919540229805
15.0,2.0,-0.04132452830188682,-0.008515463917525778
16.0,2.0,-0.040921367521367547,0.0086666666666666
17.0,2.0,0.1932666666666667,0.18242553191489363
18.0,2.0,-0.0534,-0.10139622641509438
19.0,2.0,-0.0776553191489362,-0.05193939393939395
20.0,2.0,0.17196082474226804,0.16305263157894734
21.0,2.0,0.1837428571428571,0.2037021276595744
22.0,2.0,0.014772043010752745,-0.046349514563106875
23.0,2.0,0.06886804123711343,0.07669387755102042
24.0,2.0,0.225476404494382,0.24897674418604643
25.0,2.0,-0.1516608695652174,-0.13547747747747751
26.0,2.0,-0.0753607843137255,-0.08657142857142863
27.0,2.0,-0.12237959183673475,-0.0882325581395349
28.0,2.0,0.14103298969072164,0.1463478260869565
29.0,2.0,0.010273469387755085,-0.04261538461538461
30.0,2.0,0.03546075949367089,0.03712195121951212
31.0,2.0,0.04811898734177211,0.040795180722891566
32.0,2.0,-0.05801538461538458,-0.005826086956521759
33.0,2.0,-0.01013469387755106,-0.0017500000000000293
34.0,2.0,0.029302702702702743,-0.0001052631578947194
35.0,2.0,-0.26715,-0.23824691358024697
36.0,2.0,0.10437777777777779,0.09989473684210526
37.0,2.0,-0.02854018691588789,-0.014435643564356448
38.0,2.0,-0.09647692307692313,-0.12264646464646467
39.0,2.0,0.23186315789473688,0.2249787234042553
40.0,2.0,-0.08461495327102808,-0.10715254237288141
41.0,2.0,0.14838217821782174,0.14969230769230768
42.0,2.0,0.03136190476190481,-0.04538738738738746
43.0,2.0,0.11780879120879117,0.11859574468085099
44.0,2.0,-0.29377037037037035,-0.28863063063063066
45.0,2.0,-0.17807289719626168,-0.17760784313725492
46.0,2.0,-0.21795445544554454,-0.2060769230769231
47.0,2.0,0.011993258426966302,-0.012838709677419402
48.0,2.0,0.21231428571428568,0.2018130841121495
49.0,2.0,0.10544615384615386,0.10615094339622644
50.0,2.0,-0.2639511811023622,-0.24336585365853663
51.0,2.0,0.0276309278350515,0.0017938144329896488
52.0,2.0,-0.010033663366336598,0.0020000000000000018
53.0,2.0,0.16333469387755106,0.17199999999999993
54.0,2.0,0.10877821782178221,0.12084615384615383
55.0,2.0,-0.3168782608695652,-0.38240944881889766
56.0,2.0,0.2704202247191011,0.28452873563218384
57.0,2.0,0.04775384615384615,0.06315384615384612
58.0,2.0,0.22660000000000002,0.1810804597701149
59.0,2.0,-0.08516470588235292,-0.05800000000000005
60.0,2.0,0.1795411764705882,0.1557254901960784
61.0,2.0,0.04811898734177211,0.04712820512820515
62.0,2.0,-0.037885981308411254,-0.024071428571428632
63.0,2.0,-0.010356521739130486,-0.03034042553191496
64.0,2.0,-0.16751764705882355,-0.19209090909090915
65.0,2.0,-0.1453101123595506,-0.10799999999999998
66.0,2.0,-0.009938461538461563,-0.0008571428571428896
67.0,2.0,-0.08451111111111109,-0.0923434343434344
68.0,2.0,0.22759009900990101,0.242
69.0,2.0,0.10437777777777779,0.09438095238095234
70.0,2.0,0.03924367816091956,0.08618604651162787
71.0,2.0,0.10877821782178221,0.053538461538461535
72.0,2.0,-0.2808766355140187,-0.2783703703703704
73.0,2.0,-0.2234,-0.1768679245283019
74.0,2.0,-0.2587658536585366,-0.22050000000000003
75.0,2.0,0.20288865979381443,0.19306382978723402
76.0,2.0,0.1795411764705882,0.18358415841584153
77.0,2.0,0.0005130434782608662,0.004921348314606666
78.0,2.0,-0.1255739130434783,-0.1307272727272728
79.0,2.0,0.01592038834951459,-0.00034234234234231664
80.0,2.0,-0.1734,-0.16388235294117648
81.0,2.0,-0.022023853211009192,-0.05614814814814817
82.0,2.0,0.24496734693877553,0.23995918367346936
83.0,2.0,-0.01748602150537637,-0.013555555555555543
84.0,2.0,-0.037036363636363645,-0.05800000000000005
85.0,2.0,0.18518585858585856,0.19463157894736838
86.0,2.0,0.0766,0.041999999999999926
87.0,2.0,0.05040952380952379,0.07097196261682237
88.0,2.0,0.05736923076923073,0.06749019607843132
89.0,2.0,0.05137064220183485,0.05371171171171163
90.0,2.0,-0.012530434782608735,-0.0025378151260504467
91.0,2.0,0.10660000000000003,0.07348148148148148
92.0,2.0,-0.11570769230769229,-0.11671559633027528
93.0,2.0,-0.08644347826086951,-0.10799999999999998
94.0,2.0,0.1795411764705882,0.14755555555555555
95.0,2.0,-0.04182105263157898,-0.03762962962962968
96.0,2.0,-0.1412899082568807,-0.1240194174757282
97.0,2.0,0.15218139534883723,0.17332530120481926
98.0,2.0,-0.20673333333333332,-0.15323809523809528
99.0,2.0,0.010273469387755085,0.02886868686868682
0.0,3.0,0.20209999999999995,0.22223478260869567
1.0,3.0,0.12121764705882343,0.08946355140186912
2.0,3.0,-0.11167551020408173,-0.11451067961165051
3.0,3.0,-0.11734444444444447,-0.09298260869565222
4.0,3.0,-0.18836391752577325,-0.20075319148936172
5.0,3.0,0.04288947368421048,0.02180000000000004
6.0,3.0,0.03709999999999991,0.06054999999999999
7.0,3.0,0.013968686868686797,0.002177358490565995
8.0,3.0,0.20709999999999995,0.2168
9.0,3.0,0.12121764705882343,0.11849902912621357
10.0,3.0,-0.15403207547169817,-0.16335463917525772
11.0,3.0,-0.24290000000000006,-0.20365454545454548
12.0,3.0,0.037380373831775615,0.057486274509803925
13.0,3.0,-0.023415463917525803,0.004450602409638571
14.0,3.0,-0.013809090909090993,-0.0104727272727273
15.0,3.0,-0.01270582524271846,-0.000792592592592567
16.0,3.0,-0.06456666666666677,-0.021836363636363654
17.0,3.0,0.2134636363636363,0.23835172413793104
18.0,3.0,-0.13781228070175444,-0.13719159663865543
19.0,3.0,-0.009742105263157996,-0.04595510204081632
20.0,3.0,0.20338865979381437,0.20914693877551016
21.0,3.0,0.09495714285714285,0.10815514018691585
22.0,3.0,0.01858936170212766,0.0013744680851063285
23.0,3.0,0.12507979797979796,0.14988080808080806
24.0,3.0,0.12517692307692307,0.1581265306122449
25.0,3.0,-0.11537787610619477,-0.11906956521739132
26.0,3.0,-0.09194761904761906,-0.14180655737704917
27.0,3.0,-0.12117586206896558,-0.13921265822784812
28.0,3.0,0.1875651162790697,0.18270909090909093
29.0,3.0,0.014599999999999946,0.06090112359550559
30.0,3.0,-0.037483333333333424,-0.07755483870967739
31.0,3.0,0.05329047619047611,0.038429213483146096
32.0,3.0,-0.024548351648351674,-0.07234141414141415
33.0,3.0,0.008418681318681287,0.0359176470588235
34.0,3.0,0.05158979591836732,0.011702912621359252
35.0,3.0,-0.16309607843137264,-0.16315049504950496
36.0,3.0,0.11876666666666658,0.11499587628865982
37.0,3.0,-0.041321052631579036,-0.02756936936936938
38.0,3.0,-0.14246521739130436,-0.14942807017543858
39.0,3.0,0.1675255319148936,0.15232631578947364
40.0,3.0,-0.08731441441441445,-0.04867619047619043
41.0,3.0,0.11413703703703704,0.0828714285714286
42.0,3.0,-0.05607757009345804,-0.017423300970873745
43.0,3.0,0.1732538461538461,0.2092698795180723
44.0,3.0,-0.31367669902912626,-0.2832
45.0,3.0,-0.1974901639344263,-0.19419999999999998
46.0,3.0,-0.1375464646464647,-0.18200952380952384
47.0,3.0,-0.06178888888888889,-0.030293023255813956
48.0,3.0,0.22709999999999997,0.2328891089108911
49.0,3.0,0.12091443298969062,0.10650588235294112
50.0,3.0,-0.22528095238095242,-0.26689565217391303
51.0,3.0,-0.015242342342342341,-0.0631586776859504
52.0,3.0,-0.05184736842105264,-0.05213939393939393
53.0,3.0,0.1506294117647058,0.18338415841584155
54.0,3.0,0.1080523809523809,0.05878113207547164
55.0,3.0,-0.3505859504132232,-0.3187504587155963
56.0,3.0,0.239187912087912,0.23427311827956987
57.0,3.0,0.06709999999999994,0.04768235294117651
58.0,3.0,0.22121764705882352,0.19596666666666662
59.0,3.0,-0.0365363636363637,-0.02662105263157899
60.0,3.0,0.1654838383838383,0.14180000000000004
61.0,3.0,0.07128604651162784,0.06520425531914897
62.0,3.0,-0.02425135135135137,-0.010051851851851867
63.0,3.0,0.0007842105263157206,-0.016690566037735888
64.0,3.0,-0.144164367816092,-0.15245287356321835
65.0,3.0,-0.17290000000000005,-0.1420709677419355
66.0,3.0,0.04874948453608241,0.03787843137254898
67.0,3.0,-0.10588969072164955,-0.19593584905660377
68.0,3.0,0.21925686274509804,0.1961689320388349
69.0,3.0,0.12121764705882343,0.12611372549019606
70.0,3.0,0.05536086956521735,0.027193258426966294
71.0,3.0,0.10487777777777774,0.07513333333333327
72.0,3.0,-0.33956666666666674,-0.3147656565656566
73.0,3.0,-0.16364074074074075,-0.14876603773584907
74.0,3.0,-0.27119059829059833,-0.2728788990825688
75.0,3.0,0.19709999999999994,0.18493725490196078
76.0,3.0,0.14440769230769224,0.17833846153846156
77.0,3.0,-0.03987247706422026,0.03971666666666662
78.0,3.0,-0.13084392523364496,-0.12183636363636363
79.0,3.0,0.006345283018867831,0.056085714285714294
80.0,3.0,-0.16248333333333342,-0.14733043478260865
81.0,3.0,-0.006233333333333424,-0.010051851851851867
82.0,3.0,0.20588787878787873,0.2247787234042553
83.0,3.0,-0.009856521739130542,-0.03054042553191494
84.0,3.0,-0.019838775510204187,-0.0016343434343434327
85.0,3.0,0.1686841584158415,0.13591764705882348
86.0,3.0,0.15842530120481924,0.15356470588235294
87.0,3.0,0.04825384615384609,0.08937281553398058
88.0,3.0,0.1376263157894736,0.14399780219780223
89.0,3.0,0.11556153846153838,0.11322857142857146
90.0,3.0,-0.020357627118644084,-0.05820000000000003
91.0,3.0,0.11281428571428564,0.02648468468468468
92.0,3.0,-0.07949340659340665,-0.0647934065934066
93.0,3.0,-0.13208367346938776,-0.1329474747474747
94.0,3.0,0.19709999999999994,0.19179999999999997
95.0,3.0,-0.016986021505376425,-0.037147368421052596
96.0,3.0,-0.10926363636363645,-0.1538521739130435
97.0,3.0,0.08265555555555548,0.18130617283950612
98.0,3.0,-0.23991030927835055,-0.22962857142857146
99.0,3.0,0.00036732673267325655,-0.0016343434343434327
0.0,4.0,0.23359090909090907,0.23879890109890112
1.0,4.0,0.12842156862745102,0.11865238095238095
2.0,4.0,-0.09485483870967737,-0.07719361702127658
3.0,4.0,-0.1593709677419355,-0.2133204081632653
4.0,4.0,-0.20277272727272727,-0.2014304347826087
5.0,4.0,-0.01835714285714285,0.011169387755102012
6.0,4.0,0.030922018348623848,0.016599082568807377
7.0,4.0,0.04493010752688176,0.0008578947368420575
8.0,4.0,0.13822549019607844,0.11987821782178221
9.0,4.0,0.10020093457943924,0.11987821782178221
10.0,4.0,-0.1007873563218391,-0.1395727272727273
11.0,4.0,-0.1537608695652174,-0.1128494505494505
12.0,4.0,0.033590909090909116,0.07601775700934577
13.0,4.0,-0.020327586206896564,-0.019442857142857095
14.0,4.0,-0.058677570093457976,-0.07406470588235292
15.0,4.0,-0.02455660377358493,-0.0022999999999999687
16.0,4.0,-0.03586036036036033,-0.05360434782608692
17.0,4.0,0.19406521739130433,0.19791505376344087
18.0,4.0,-0.08575641025641023,-0.10297796610169496
19.0,4.0,-0.04008333333333336,-0.07644141414141414
20.0,4.0,0.2062204301075269,0.21813478260869568
21.0,4.0,0.14974271844660192,0.16462307692307687
22.0,4.0,0.021469696969697027,0.0252
23.0,4.0,0.1179782608695652,0.14204782608695654
24.0,4.0,0.12862371134020623,0.1099772277227723
25.0,4.0,-0.17956504065040652,-0.1666478260869565
26.0,4.0,0.037265957446808495,0.029189361702127714
27.0,4.0,-0.18570408163265306,-0.18957272727272728
28.0,4.0,0.18471505376344088,0.16748723404255317
29.0,4.0,-0.022438775510204123,-0.02493736263736268
30.0,4.0,-0.015499999999999958,-0.0022999999999999687
31.0,4.0,0.023295180722891606,0.037699999999999956
32.0,4.0,-0.0632551020408163,-0.04843861386138615
33.0,4.0,-0.05512962962962964,-0.008453846153846145
34.0,4.0,0.04727227722772276,-0.018821739130434834
35.0,4.0,-0.2038018867924528,-0.18610952380952384
36.0,4.0,0.17065384615384616,0.16565698924731187
37.0,4.0,0.03323786407766993,0.07239387755102045
38.0,4.0,-0.1323965517241379,-0.13643793103448276
39.0,4.0,0.19406521739130433,0.17103333333333337
40.0,4.0,-0.11515517241379314,-0.1623
41.0,4.0,0.1186176470588235,0.16244226804123707
42.0,4.0,-0.0657439024390244,-0.05460769230769236
43.0,4.0,0.11101685393258431,0.09325555555555554
44.0,4.0,-0.28156060606060607,-0.32267735849056606
45.0,4.0,-0.07954040404040408,-0.12229999999999996
46.0,4.0,-0.19590816326530613,-0.16735050505050503
47.0,4.0,-0.031055555555555503,-0.01862183908045978
48.0,4.0,0.18724509803921574,0.22005294117647056
49.0,4.0,0.12842156862745102,0.08999357798165142
50.0,4.0,-0.21253703703703702,-0.22112352941176472
51.0,4.0,-0.06384951456310684,-0.05005510204081631
52.0,4.0,-0.08671495327102807,-0.07230000000000003
53.0,4.0,0.1226651376146789,0.16177407407407407
54.0,4.0,0.11237878787878786,0.08055714285714288
55.0,4.0,-0.3342301587301587,-0.3289666666666667
56.0,4.0,0.2458483146067416,0.25534705882352937
57.0,4.0,0.08207575757575758,0.07728333333333337
58.0,4.0,0.17232608695652174,0.18214444444444444
59.0,4.0,-0.10277272727272724,-0.08335263157894734
60.0,4.0,0.16492553191489367,0.2043666666666667
61.0,4.0,0.06259523809523815,0.09078641975308643
62.0,4.0,0.003071428571428614,0.04524716981132071
63.0,4.0,-0.03813736263736267,0.0252
64.0,4.0,-0.07550000000000001,-0.08730000000000004
65.0,4.0,-0.18877433628318585,-0.18610952380952384
66.0,4.0,0.0962391304347826,0.06888279569892475
67.0,4.0,-0.06438888888888883,-0.008453846153846145
68.0,4.0,0.22348989898989902,0.22658888888888884
69.0,4.0,0.11657920792079213,0.09008095238095237
70.0,4.0,-0.015122641509433987,-0.008094392523364524
71.0,4.0,0.01894444444444443,0.02341428571428572
72.0,4.0,-0.28156060606060607,-0.2823
73.0,4.0,-0.17054950495049503,-0.21012608695652174
74.0,4.0,-0.1927413793103448,-0.20076153846153844
75.0,4.0,0.16449999999999998,0.15402653061224492
76.0,4.0,0.18724509803921574,0.21942043010752688
77.0,4.0,-0.055934782608695666,-0.0865424242424242
78.0,4.0,-0.11694144144144147,-0.13977747747747749
79.0,4.0,-0.02455660377358493,0.03561666666666663
80.0,4.0,-0.2331923076923077,-0.22352448979591838
81.0,4.0,-0.059428571428571386,-0.050231034482758674
82.0,4.0,0.2393936170212766,0.21398865979381443
83.0,4.0,0.01415517241379316,0.03335217391304346
84.0,4.0,0.034177419354838756,0.0010663366336634006
85.0,4.0,0.17396236559139788,0.14881111111111112
86.0,4.0,0.08536956521739136,0.06686666666666663
87.0,4.0,0.08640476190476187,0.055881818181818144
88.0,4.0,0.16787349397590368,0.14492891566265065
89.0,4.0,0.0278898305084746,0.04822631578947367
90.0,4.0,0.013575630252100845,-0.01475901639344257
91.0,4.0,0.044126168224299045,0.05338627450980393
92.0,4.0,-0.0010813953488372219,0.03282195121951215
93.0,4.0,-0.14719811320754717,-0.13652680412371132
94.0,4.0,0.23450000000000004,0.24395
95.0,4.0,-0.048049019607843135,0.007803092783505106
96.0,4.0,-0.039136363636363636,-0.04465294117647056
97.0,4.0,0.1334887640449438,0.08259795918367352
98.0,4.0,-0.1988644859813084,-0.1523
99.0,4.0,0.04672222222222222,-0.005734343434343425
0.0,5.0,0.24734831460674156,0.22610989010989002
1.0,5.0,0.025999999999999912,0.05980952380952376
2.0,5.0,-0.13715789473684215,-0.0879130434782609
3.0,5.0,-0.15675862068965518,-0.052888888888888874
4.0,5.0,-0.22955555555555562,-0.24519658119658122
5.0,5.0,0.055166666666666586,0.06718279569892471
6.0,5.0,0.04028571428571426,0.009267326732673276
7.0,5.0,0.013499999999999956,0.006000000000000005
8.0,5.0,0.1415339805825242,0.18863157894736837
9.0,5.0,0.15074226804123703,0.1601758241758241
10.0,5.0,-0.14001941747572821,-0.1435918367346939
11.0,5.0,-0.18511111111111117,-0.20655319148936174
12.0,5.0,0.059944954128440364,0.048962962962962875
13.0,5.0,-0.13194392523364495,-0.06606185567010314
14.0,5.0,-0.07400000000000007,-0.0730909090909091
15.0,5.0,0.01227450980392153,-0.022490566037735915
16.0,5.0,-0.04007142857142865,-0.10302439024390242
17.0,5.0,0.18915789473684208,0.18748514851485143
18.0,5.0,-0.16606349206349214,-0.11638095238095236
19.0,5.0,-0.00031578947368426924,0.010157303370786464
20.0,5.0,0.15124271844660186,0.1991578947368421
21.0,5.0,0.12992156862745097,0.1066422018348624
22.0,5.0,-0.0005306122448980322,0.00968421052631574
23.0,5.0,0.11720879120879113,0.13169892473118272
24.0,5.0,0.1321224489795918,0.12031372549019603
25.0,5.0,-0.12770370370370376,-0.15474074074074073
26.0,5.0,-0.03959139784946242,-0.07814141414141418
27.0,5.0,-0.16894949494949496,-0.1742040816326531
28.0,5.0,0.12808333333333333,0.15320430107526883
29.0,5.0,-0.0665233644859814,-0.014000000000000012
30.0,5.0,-0.007333333333333414,-0.04443478260869571
31.0,5.0,0.015655172413793106,0.03011764705882347
32.0,5.0,-0.09066666666666667,-0.11854545454545462
33.0,5.0,-0.03114285714285714,-0.0042061855670103565
34.0,5.0,0.025999999999999912,0.051789473684210496
35.0,5.0,-0.19286792452830193,-0.18925252525252528
36.0,5.0,0.11766666666666659,0.05877227722772271
37.0,5.0,0.057182795698924704,0.05317171717171709
38.0,5.0,-0.1355384615384616,-0.15894949494949495
39.0,5.0,0.1477821782178217,0.11170093457943919
40.0,5.0,-0.14554471544715453,-0.08218181818181824
41.0,5.0,0.1996842105263158,0.17105154639175257
42.0,5.0,-0.010134453781512676,-0.012214285714285733
43.0,5.0,0.16508045977011487,0.1601758241758241
44.0,5.0,-0.28557024793388436,-0.29008695652173916
45.0,5.0,-0.10537254901960791,-0.11354128440366973
46.0,5.0,-0.19218181818181823,-0.16937634408602154
47.0,5.0,-0.003896907216494938,-0.004909090909090974
48.0,5.0,0.16383783783783779,0.16482882882882877
49.0,5.0,0.1321224489795918,0.09746788990825683
50.0,5.0,-0.2880350877192983,-0.2502068965517242
51.0,5.0,-0.01380582524271845,-0.04535593220338985
52.0,5.0,-0.014206185567010365,-0.04717757009345802
53.0,5.0,0.16409523809523807,0.17859259259259253
54.0,5.0,0.10377777777777775,0.10299029126213588
55.0,5.0,-0.2964489795918368,-0.3075643564356436
56.0,5.0,0.20643478260869563,0.18863157894736837
57.0,5.0,0.08599999999999997,0.10367676767676759
58.0,5.0,0.20377777777777772,0.1838260869565217
59.0,5.0,-0.0005306122448980322,-0.07576470588235296
60.0,5.0,0.17361904761904756,0.20058333333333334
61.0,5.0,0.0601772151898734,0.029181818181818198
62.0,5.0,-0.03921739130434787,-0.04535593220338985
63.0,5.0,0.0041609195402297905,-0.06003960396039609
64.0,5.0,-0.10066666666666668,-0.058366197183098656
65.0,5.0,-0.22100854700854705,-0.21301960784313728
66.0,5.0,0.09195744680851059,0.05764948453608243
67.0,5.0,-0.043863013698630215,-0.06126027397260281
68.0,5.0,0.23509090909090902,0.236
69.0,5.0,0.07336842105263153,0.10130612244897952
70.0,5.0,0.05327272727272725,0.06099999999999994
71.0,5.0,0.09070588235294108,0.136
72.0,5.0,-0.30165957446808517,-0.28356521739130436
73.0,5.0,-0.17400000000000004,-0.1591456310679612
74.0,5.0,-0.24296551724137938,-0.2157241379310345
75.0,5.0,0.17599999999999993,0.2046868686868687
76.0,5.0,0.126,0.10176576576576568
77.0,5.0,-0.047626373626373675,-0.05530434782608695
78.0,5.0,-0.08576470588235297,-0.14263247863247863
79.0,5.0,0.016265486725663636,0.046280373831775634
80.0,5.0,-0.20671028037383182,-0.22169230769230774
81.0,5.0,-0.04437037037037039,-0.025344537815126134
82.0,5.0,0.19334693877551012,0.18748514851485143
83.0,5.0,0.023674418604651137,0.11682191780821916
84.0,5.0,-0.020534653465346553,-0.035428571428571476
85.0,5.0,0.126,0.13169892473118272
86.0,5.0,0.1108101265822784,0.11099999999999999
87.0,5.0,0.06184905660377349,0.055626168224299
88.0,5.0,0.16508045977011487,0.1769090909090909
89.0,5.0,0.0647387387387387,0.04509090909090907
90.0,5.0,0.020915254237288128,-0.02690322580645166
91.0,5.0,0.15757894736842104,0.06748148148148148
92.0,5.0,-0.03570212765957448,-0.022695652173913117
93.0,5.0,-0.08059340659340664,-0.11854545454545462
94.0,5.0,0.2443673469387755,0.24224999999999997
95.0,5.0,-0.004275229357798227,0.005902912621359224
96.0,5.0,-0.056352941176470606,-0.04294736842105262
97.0,5.0,0.06284210526315781,0.08599999999999997
98.0,5.0,-0.14822680412371136,-0.1788514851485149
99.0,5.0,0.03876595744680844,0.05317171717171709
0.0,6.0,0.2576333333333334,0.24861111111111112
1.0,6.0,0.10731886792452838,0.05923913043478268
2.0,6.0,-0.11319999999999997,-0.1361842105263158
3.0,6.0,-0.17569999999999997,-0.21920103092783505
4.0,6.0,-0.2066734513274336,-0.22599206349206347
5.0,6.0,0.029563157894736847,0.06666666666666665
6.0,6.0,0.009485185185185263,0.001136363636363713
7.0,6.0,0.023224731182795777,-0.016666666666666607
8.0,6.0,0.20070449438202254,0.19920212765957446
9.0,6.0,0.11596666666666666,0.10977722772277232
10.0,6.0,-0.15609215686274502,-0.14703608247422684
11.0,6.0,-0.18131797752808987,-0.18997252747252746
12.0,6.0,0.017282456140350955,0.04120370370370374
13.0,6.0,-0.05805294117647053,0.007829670329670302
14.0,6.0,-0.08346699029126214,-0.05502336448598133
15.0,6.0,0.01588878504672897,0.039423076923076894
16.0,6.0,0.0043000000000000815,-0.03864678899082563
17.0,6.0,0.19930000000000003,0.2192204301075269
18.0,6.0,-0.13723846153846153,-0.06844059405940595
19.0,6.0,0.011168686868686883,-0.021723300970873716
20.0,6.0,0.19027938144329903,0.2020833333333334
21.0,6.0,0.1647255319148937,0.09221698113207555
22.0,6.0,-0.015699999999999936,-0.027083333333333348
23.0,6.0,0.13042244897959188,0.13750000000000007
24.0,6.0,0.14721666666666666,0.1527173913043478
25.0,6.0,-0.13284285714285715,-0.11109813084112152
26.0,6.0,-0.024014606741572964,-0.05611702127659568
27.0,6.0,-0.14236666666666664,-0.14525862068965512
28.0,6.0,0.1522569892473119,0.1395833333333334
29.0,6.0,-0.019134343434343393,0.029807692307692313
30.0,6.0,-0.06249245283018867,-0.058539603960396036
31.0,6.0,-0.029866666666666597,-0.03623737373737368
32.0,6.0,-0.0907943396226415,-0.07302631578947372
33.0,6.0,-0.036524742268041255,-0.0643691588785047
34.0,6.0,0.047704255319149014,0.03223684210526323
35.0,6.0,-0.1805543689320388,-0.24665841584158416
36.0,6.0,0.1311181818181818,0.12819767441860463
37.0,6.0,0.0638833333333334,0.020668316831683242
38.0,6.0,-0.0987769230769231,-0.11348039215686268
39.0,6.0,0.1592514563106796,0.19464285714285712
40.0,6.0,-0.1716349593495935,-0.14464285714285707
41.0,6.0,0.1643,0.17423469387755108
42.0,6.0,-0.015322641509433965,0.03561320754716979
43.0,6.0,0.14652222222222222,0.2170180722891566
44.0,6.0,-0.26660909090909085,-0.2661036036036036
45.0,6.0,-0.14578547008547005,-0.09369266055045866
46.0,6.0,-0.18569999999999998,-0.19134615384615383
47.0,6.0,-0.024014606741572964,-0.0320652173913043
48.0,6.0,0.16500796460176992,0.2232142857142857
49.0,6.0,0.12628019801980206,0.15000000000000002
50.0,6.0,-0.24977407407407404,-0.21488095238095234
51.0,6.0,-0.04607037037037032,-0.005357142857142838
52.0,6.0,-0.06993076923076924,-0.0798913043478261
53.0,6.0,0.16239523809523815,0.18598484848484853
54.0,6.0,0.12041650485436894,0.11320093457943925
55.0,6.0,-0.28622631578947366,-0.3259615384615384
56.0,6.0,0.19798421052631587,0.14938118811881196
57.0,6.0,0.07687731958762889,0.05467171717171715
58.0,6.0,0.2429046511627907,0.19143258426966292
59.0,6.0,-0.06963939393939389,-0.05197368421052628
60.0,6.0,0.21791702127659573,0.1657828282828283
61.0,6.0,0.0714264367816092,0.08750000000000002
62.0,6.0,-0.040917391304347794,-0.046428571428571375
63.0,6.0,-0.0630873873873874,-0.06990740740740742
64.0,6.0,-0.08310740740740741,-0.13308823529411762
65.0,6.0,-0.17111284403669724,-0.1934734513274336
66.0,6.0,0.0343,0.051785714285714324
67.0,6.0,-0.08949310344827588,-0.15208333333333335
68.0,6.0,0.18968461538461545,0.19464285714285712
69.0,6.0,0.10731886792452838,0.1455808080808081
70.0,6.0,0.08254175824175825,0.044021739130434834
71.0,6.0,0.04907064220183488,0.03749999999999998
72.0,6.0,-0.20979090909090908,-0.2513888888888889
73.0,6.0,-0.16589607843137255,-0.15782710280373835
74.0,6.0,-0.24207168141592916,-0.21704545454545454
75.0,6.0,0.2295631578947369,0.1724514563106796
76.0,6.0,0.19298686868686876,0.20750000000000002
77.0,6.0,-0.10022830188679244,-0.10367647058823526
78.0,6.0,-0.2100511450381679,-0.1706967213114754
79.0,6.0,-0.005975229357798151,0.010227272727272751
80.0,6.0,-0.17569999999999997,-0.16249999999999998
81.0,6.0,-0.021853846153846113,-0.0451086956521739
82.0,6.0,0.21205510204081635,0.2523936170212766
83.0,6.0,0.04340112359550563,0.04204545454545461
84.0,6.0,-0.04463203883495137,-0.08858695652173909
85.0,6.0,0.21318888888888887,0.1395833333333334
86.0,6.0,0.10743253012048193,0.07005813953488371
87.0,6.0,0.017993693693693746,0.01317567567567568
88.0,6.0,0.1522569892473119,0.18977272727272732
89.0,6.0,0.05881327433628325,0.07824074074074072
90.0,6.0,-0.01736666666666664,-0.004166666666666652
91.0,6.0,0.028003703703703753,0.03273809523809523
92.0,6.0,-0.08076329113924052,-0.06009036144578306
93.0,6.0,-0.12014444444444439,-0.09250000000000003
94.0,6.0,0.2190368421052632,0.2407258064516129
95.0,6.0,-0.029866666666666597,0.007603092783505128
96.0,6.0,-0.10560654205607478,-0.06467391304347825
97.0,6.0,0.13825348837209306,0.1708333333333334
98.0,6.0,-0.12930824742268043,-0.16249999999999998
99.0,6.0,0.047704255319149014,0.07154255319148939
0.0,7.0,0.20341052631578949,0.2498111111111111
1.0,7.0,0.1492,0.15058118811881194
2.0,7.0,-0.14158431372549019,-0.1613
3.0,7.0,-0.10432941176470589,-0.17193829787234044
4.0,7.0,-0.16678130841121497,-0.1867237288135593
5.0,7.0,0.02627070707070711,0.05448947368421053
6.0,7.0,0.14678620689655175,0.0659727272727273
7.0,7.0,0.016169696969697056,-0.007834653465346508
8.0,7.0,0.18517938144329904,0.19437010309278346
9.0,7.0,0.13292549019607847,0.16161666666666663
10.0,7.0,-0.0942615384615384,-0.1108412844036697
11.0,7.0,-0.21204999999999996,-0.23777058823529412
12.0,7.0,0.017313207547169807,-0.003405263157894689
13.0,7.0,-0.060799999999999965,-0.018442857142857094
14.0,7.0,-0.08266915887850468,-0.07966734693877553
15.0,7.0,-0.04922105263157894,-0.050680530973451376
16.0,7.0,-0.07104390243902436,-0.05625798319327735
17.0,7.0,0.1794150537634409,0.21079302325581395
18.0,7.0,-0.14982654867256628,-0.15679549549549554
19.0,7.0,0.02132765957446814,0.0018578947368420584
20.0,7.0,0.16920000000000002,0.23117311827956988
21.0,7.0,0.12293831775700936,0.16562307692307687
22.0,7.0,0.02328163265306127,0.008803092783505106
23.0,7.0,0.09147722772277234,0.14304782608695654
24.0,7.0,0.14272941176470588,0.12301372549019607
25.0,7.0,-0.08079999999999998,-0.09267254901960786
26.0,7.0,0.04647272727272733,0.024093258426966302
27.0,7.0,-0.18595463917525767,-0.1613
28.0,7.0,0.12771063829787233,0.15391739130434778
29.0,7.0,-0.014133333333333331,-0.020850561797752798
30.0,7.0,0.005246511627907013,0.013118604651162769
31.0,7.0,0.036847058823529455,0.08260243902439024
32.0,7.0,-0.07079999999999997,-0.0655553191489362
33.0,7.0,-0.02816842105263151,0.016860919540229835
34.0,7.0,0.04300952380952383,0.017599082568807378
35.0,7.0,-0.25371666666666665,-0.24024736842105265
36.0,7.0,0.08208659793814432,0.09401914893617025
37.0,7.0,0.0023683168316832592,0.07869999999999999
38.0,7.0,-0.13272307692307683,-0.13498421052631582
39.0,7.0,0.18235789473684216,0.17912553191489367
40.0,7.0,-0.04354509803921569,-0.04743861386138615
41.0,7.0,0.12332371134020625,0.2038685393258427
42.0,7.0,0.04836666666666667,0.012169387755102012
43.0,7.0,0.09239587628865986,0.1321782608695652
44.0,7.0,-0.2580357723577235,-0.3455105263157895
45.0,7.0,-0.09151428571428566,-0.0898714285714286
46.0,7.0,-0.13178039215686266,-0.11027959183673475
47.0,7.0,-0.04814693877551013,-0.031299999999999994
48.0,7.0,0.15729523809523815,0.17679523809523812
49.0,7.0,0.10491428571428574,0.08127425742574257
50.0,7.0,-0.2670068965517241,-0.2556396226415094
51.0,7.0,-0.0400233009708737,-0.08857272727272725
52.0,7.0,-0.04162474226804125,-0.007834653465346508
53.0,7.0,0.19174901960784319,0.20408461538461542
54.0,7.0,0.0906285714285715,0.11440093457943923
55.0,7.0,-0.3093714285714285,-0.33476938775510207
56.0,7.0,0.1607841584158416,0.2323170212765957
57.0,7.0,0.03348571428571434,0.014375675675675659
58.0,7.0,0.20425747126436788,0.21226321839080464
59.0,7.0,-0.04443636363636361,0.0017434782608695132
60.0,7.0,0.17920000000000003,0.14452524271844658
61.0,7.0,0.10080919540229893,0.09479756097560976
62.0,7.0,-0.059832258064516086,-0.03528373983739841
63.0,7.0,-0.04443636363636361,-0.04766363636363635
64.0,7.0,-0.18079999999999996,-0.13498421052631582
65.0,7.0,-0.20622372881355927,-0.19227345132743362
66.0,7.0,0.06920000000000004,0.0669608695652174
67.0,7.0,-0.15952340425531908,-0.16615436893203883
68.0,7.0,0.1710518518518519,0.1863190476190476
69.0,7.0,0.07410196078431375,0.0887
70.0,7.0,0.06920000000000004,0.021052941176470608
71.0,7.0,0.07677575757575761,0.050238461538461565
72.0,7.0,-0.3242782608695652,-0.35826969696969696
73.0,7.0,-0.16079999999999994,-0.1846644859813084
74.0,7.0,-0.2577230769230769,-0.26315185185185186
75.0,7.0,0.17336666666666667,0.20683186813186816
76.0,7.0,0.14444271844660195,0.13870000000000005
77.0,7.0,0.04647272727272733,0.00902967032967028
78.0,7.0,-0.14690169491525418,-0.10274144144144148
79.0,7.0,0.09093913043478263,0.05448947368421053
80.0,7.0,-0.1018526315789473,-0.1830391304347826
81.0,7.0,-0.022466666666666635,0.00826521739130437
82.0,7.0,0.19048712871287132,0.25622577319587625
83.0,7.0,0.10491428571428574,0.10060476190476186
84.0,7.0,-0.0075326732673266505,-0.014241176470588202
85.0,7.0,0.1492,0.14068019801980203
86.0,7.0,0.05253333333333332,0.05448947368421053
87.0,7.0,0.0409391304347827,0.06147227722772275
88.0,7.0,0.14142222222222223,0.17203333333333337
89.0,7.0,0.07149357798165146,0.0542963302752294
90.0,7.0,0.01592131147540987,-9.677419354869876e-06
91.0,7.0,0.10180869565217399,0.136452808988764
92.0,7.0,-0.026038095238095194,-0.026005882352941212
93.0,7.0,-0.10348041237113403,-0.14046666666666663
94.0,7.0,0.16233725490196083,0.17203333333333337
95.0,7.0,-0.030314563106796033,-0.04365294117647056
96.0,7.0,-0.08079999999999998,-0.08857272727272725
97.0,7.0,0.09941978021978026,0.05745
98.0,7.0,-0.18079999999999996,-0.2127018691588785
99.0,7.0,-0.03656923076923069,-0.025785981308411254
0.0,8.0,0.24098791208791204,0.2230347826086957
1.0,8.0,0.1189,0.10730588235294114
2.0,8.0,-0.12109999999999999,-0.09073333333333333
3.0,8.0,-0.16443333333333332,-0.12081463414634142
4.0,8.0,-0.18053396226415097,-0.19586153846153842
5.0,8.0,0.034782352941176486,0.0060615384615384515
6.0,8.0,0.07637474747474748,0.025292307692307725
7.0,8.0,0.025869696969696987,0.012502912621359275
8.0,8.0,0.18457010309278343,0.2243204301075269
9.0,8.0,0.10117722772277227,0.15312631578947367
10.0,8.0,-0.1404877551020408,-0.16760408163265306
11.0,8.0,-0.1998356321839081,-0.20685054945054943
12.0,8.0,0.06419411764705885,0.12260000000000004
13.0,8.0,0.023017647058823476,0.034907692307692306
14.0,8.0,-0.06325686274509812,-0.08192830188679245
15.0,8.0,-0.001197087378640771,0.0021744680851063514
16.0,8.0,-0.04501304347826085,-0.07981379310344827
17.0,8.0,0.1920578947368421,0.16734226804123709
18.0,8.0,-0.10213448275862069,-0.11958487394957984
19.0,8.0,-0.026655555555555543,0.0014235294117647124
20.0,8.0,0.19487938144329897,0.18796082474226805
21.0,8.0,0.14804893617021275,0.18783809523809525
22.0,8.0,-0.011099999999999999,-0.055548148148148124
23.0,8.0,0.18604285714285707,0.20142352941176467
24.0,8.0,0.12271443298969065,0.1852966292134831
25.0,8.0,-0.12025254237288141,-0.09549523809523808
26.0,8.0,-0.014534343434343455,0.023918681318681356
27.0,8.0,-0.17110000000000003,-0.21400377358490563
28.0,8.0,0.14208681318681315,0.1004947368421053
29.0,8.0,-0.043827272727272715,0.012703092783505121
30.0,8.0,-0.06285257731958771,-0.005714606741572981
31.0,8.0,0.01962164948453604,0.02301237113402066
32.0,8.0,-0.07926326530612249,-0.08877254901960785
33.0,8.0,-0.06471702127659573,-0.059573913043478255
34.0,8.0,0.04764999999999997,0.043630927835051514
35.0,8.0,-0.19237659574468086,-0.1934824742268041
36.0,8.0,0.14208681318681315,0.17593333333333339
37.0,8.0,0.004575675675675628,0.03127924528301884
38.0,8.0,-0.08868241758241757,-0.14091648351648345
39.0,8.0,0.22545172413793102,0.22632093023255817
40.0,8.0,-0.1438272727272728,-0.14906666666666668
41.0,8.0,0.17100526315789466,0.18302553191489368
42.0,8.0,0.06848333333333334,0.045570297029702944
43.0,8.0,0.11677878787878782,0.1364144329896907
44.0,8.0,-0.29178965517241384,-0.26454285714285714
45.0,8.0,-0.1481642201834863,-0.17116146788990821
46.0,8.0,-0.2005117647058824,-0.19661568627450982
47.0,8.0,0.027695180722891566,0.01628421052631579
48.0,8.0,0.19805887850467285,0.21052452830188684
49.0,8.0,0.12097920792079209,0.09260000000000002
50.0,8.0,-0.22011960784313728,-0.2368392523364486
51.0,8.0,0.02196930693069299,-0.05379639639639633
52.0,8.0,-0.08231495327102811,-0.04123838383838385
53.0,8.0,0.1672838383838383,0.14260000000000006
54.0,8.0,0.025621311475409803,0.06054871794871797
55.0,8.0,-0.35805652173913044,-0.34073333333333333
56.0,8.0,0.25363118279569885,0.2574936170212766
57.0,8.0,0.10309354838709672,0.08218333333333339
58.0,8.0,0.13302371134020619,0.21760000000000002
59.0,8.0,-0.05571538461538461,-0.034951020408163225
60.0,8.0,0.17048415841584152,0.16612941176470586
61.0,8.0,0.0844555555555555,0.09540898876404491
62.0,8.0,0.06157326732673263,0.04848235294117653
63.0,8.0,0.0596692307692307,0.04848235294117653
64.0,8.0,-0.16046170212765964,-0.14698333333333335
65.0,8.0,-0.14236436781609196,-0.09113493975903608
66.0,8.0,0.02120769230769226,-0.006023853211009178
67.0,8.0,-0.1326384615384616,-0.09174343434343435
68.0,8.0,0.2489,0.20798461538461543
69.0,8.0,0.13942631578947362,0.1617489361702128
70.0,8.0,0.07047303370786517,0.1257325301204819
71.0,8.0,0.05270952380952376,0.10790612244897957
72.0,8.0,-0.3082681415929204,-0.3181142857142857
73.0,8.0,-0.16572365591397853,-0.1934824742268041
74.0,8.0,-0.31910000000000005,-0.25403865546218485
75.0,8.0,0.13472524271844655,0.09034774774774779
76.0,8.0,0.11789082568807341,0.09026355140186915
77.0,8.0,-0.04483737373737373,-0.020145098039215714
78.0,8.0,-0.13127699115044256,-0.15739999999999998
79.0,8.0,-0.010722641509434028,-0.06257241379310341
80.0,8.0,-0.1371194174757282,-0.13214747474747468
81.0,8.0,0.0013137931034482575,-0.026769369369369356
82.0,8.0,0.18326893203883488,0.2126
83.0,8.0,0.0030573033707864683,0.005643478260869528
84.0,8.0,-0.0653307692307693,-0.0873065420560748
85.0,8.0,0.14804893617021275,0.13207368421052634
86.0,8.0,0.08147731958762883,0.10604086021505377
87.0,8.0,0.05705533980582522,0.024842990654205588
88.0,8.0,0.09420612244897952,0.1054865979381443
89.0,8.0,0.06928461538461539,0.08749795918367353
90.0,8.0,0.0071608695652173315,-0.012771900826446303
91.0,8.0,0.07175714285714285,0.024418181818181783
92.0,8.0,-0.08694158415841591,-0.08164242424242418
93.0,8.0,-0.12053820224719103,-0.09113493975903608
94.0,8.0,0.23514999999999997,0.2583894736842105
95.0,8.0,-0.04493177570093465,-0.03921818181818182
96.0,8.0,-0.06503939393939395,-0.10694128440366968
97.0,8.0,0.06223333333333325,0.08704444444444448
98.0,8.0,-0.18019090909090912,-0.24298558558558558
99.0,8.0,0.0460717171717171,0.022600000000000064


==> pics/PA_scatter/cifar100_resnet56_rate20.txt <==
class,model,before,after
0.0,0.0,0.2302909090909091,0.27946067415730336
1.0,0.0,0.1848363636363637,0.00262184873949578
2.0,0.0,-0.1311809523809523,-0.0964444444444445
3.0,0.0,-0.21902988505747123,-0.26487128712871294
4.0,0.0,-0.19574915254237285,-0.269741935483871
5.0,0.0,0.06609795918367356,-0.07232520325203257
6.0,0.0,0.06158461538461546,-0.01866666666666672
7.0,0.0,-0.005330612244897948,-0.02472727272727282
8.0,0.0,0.13752653061224496,0.1734901960784313
9.0,0.0,0.10966153846153848,0.1512967032967033
10.0,0.0,-0.24190679611650484,-0.04582716049382718
11.0,0.0,-0.19604137931034477,-0.11721739130434788
12.0,0.0,0.05017196261682244,0.015307692307692244
13.0,0.0,-0.0043813953488371915,-0.14330434782608698
14.0,0.0,-0.015756521739130447,-0.052000000000000046
15.0,0.0,0.005410526315789532,-0.11892913385826775
16.0,0.0,-0.005532673267326649,-0.010333333333333417
17.0,0.0,0.2113098901098901,0.2306086956521739
18.0,0.0,-0.12707586206896548,-0.16039160839160843
19.0,0.0,0.062376470588235366,0.12657142857142856
20.0,0.0,0.19488421052631588,0.18133333333333324
21.0,0.0,0.10551372549019611,0.094551724137931
22.0,0.0,-0.04917037037037031,-0.007555555555555649
23.0,0.0,0.10691428571428574,0.1470291262135922
24.0,0.0,0.1312000000000001,0.1178113207547169
25.0,0.0,-0.07639036144578304,-0.16069565217391307
26.0,0.0,-0.05253737373737366,-0.12958620689655176
27.0,0.0,-0.07879999999999998,-0.20100662251655632
28.0,0.0,0.14047710843373495,0.25911111111111107
29.0,0.0,0.004368316831683261,-0.034352941176470586
30.0,0.0,-0.016009302325581398,-0.07086792452830193
31.0,0.0,-0.0017166666666665886,0.02939534883720929
32.0,0.0,-0.06493861386138611,-0.003219512195121954
33.0,0.0,-0.05048141592920352,0.01110679611650478
34.0,0.0,0.020229126213592297,0.03420689655172404
35.0,0.0,-0.2502285714285714,-0.19350943396226422
36.0,0.0,0.11917979797979805,0.04799999999999993
37.0,0.0,0.009273394495412868,0.031333333333333324
38.0,0.0,-0.1542098360655737,-0.10200000000000004
39.0,0.0,0.21228910891089114,0.213432098765432
40.0,0.0,-0.1361643410852713,-0.1134035087719299
41.0,0.0,0.2233739130434783,0.22694736842105256
42.0,0.0,-0.022234343434343384,0.13948936170212767
43.0,0.0,0.1276516129032258,-0.055875968992248115
44.0,0.0,-0.3027316239316239,-0.2725882352941177
45.0,0.0,-0.07664946236559134,-0.2642302158273382
46.0,0.0,-0.17879999999999996,-0.14459259259259266
47.0,0.0,-0.03363870967741933,0.14030769230769224
48.0,0.0,0.17969056603773592,0.27628282828282824
49.0,0.0,0.1512,0.23869767441860457
50.0,0.0,-0.16838333333333333,-0.29113043478260875
51.0,0.0,-0.03118095238095231,0.056695652173913036
52.0,0.0,-0.04418461538461538,0.024576576576576525
53.0,0.0,0.22018989898989905,0.25651063829787224
54.0,0.0,0.062271428571428644,-0.004380952380952374
55.0,0.0,-0.33097391304347823,-0.3396106194690266
56.0,0.0,0.21915918367346943,0.2950588235294117
57.0,0.0,0.05268148148148155,0.13278260869565217
58.0,0.0,0.1616255319148937,0.15633333333333332
59.0,0.0,0.021199999999999997,-0.15464900662251663
60.0,0.0,0.17989565217391312,0.2721758241758241
61.0,0.0,-0.01213333333333333,0.020815533980582446
62.0,0.0,-0.002874074074074029,0.1309268292682927
63.0,0.0,0.05983636363636369,-0.14070967741935486
64.0,0.0,-0.06629999999999991,0.05775609756097555
65.0,0.0,-0.08305531914893616,-0.16137500000000005
66.0,0.0,0.06588085106382979,-0.052000000000000046
67.0,0.0,-0.15354747474747465,-0.02391011235955065
68.0,0.0,0.2696536082474227,0.28305154639175256
69.0,0.0,0.09897777777777783,0.1025454545454545
70.0,0.0,0.050611764705882356,0.008344827586206804
71.0,0.0,0.03416296296296295,0.04969491525423719
72.0,0.0,-0.28056991150442473,-0.34407920792079216
73.0,0.0,-0.20307184466019412,-0.14540659340659345
74.0,0.0,-0.2278196078431372,-0.1883636363636364
75.0,0.0,0.21481702127659574,0.2832941176470588
76.0,0.0,0.14195471698113216,0.19574774774774772
77.0,0.0,0.019995180722891637,-0.07888172043010755
78.0,0.0,-0.15499047619047612,-0.13363265306122452
79.0,0.0,-0.027423853211009153,0.09316129032258058
80.0,0.0,-0.1615586206896551,-0.29618604651162794
81.0,0.0,-0.0033614035087718985,-0.011016393442622952
82.0,0.0,0.18394509803921577,0.25651063829787224
83.0,0.0,-0.018799999999999928,-0.0750769230769231
84.0,0.0,0.029065168539325836,0.002347826086956495
85.0,0.0,0.13492549019607847,0.10146534653465344
86.0,0.0,0.0953935483870968,-0.03848648648648656
87.0,0.0,0.015414876033057912,0.03930434782608694
88.0,0.0,0.13370000000000004,0.17995876288659785
89.0,0.0,0.031726315789473714,0.046130841121495236
90.0,0.0,0.0015278688524590356,0.006558558558558469
91.0,0.0,0.05120000000000002,0.14591666666666658
92.0,0.0,-0.11966021505376345,0.06338461538461537
93.0,0.0,-0.12445217391304342,-0.16928395061728402
94.0,0.0,0.22120000000000006,0.25932075471698113
95.0,0.0,-0.07703008849557513,0.0024554455445544576
96.0,0.0,-0.06970909090909083,0.032158415841584076
97.0,0.0,0.036886274509803973,-0.06460504201680678
98.0,0.0,-0.21793043478260865,-0.13661538461538464
99.0,0.0,0.02953333333333341,0.13221052631578945
0.0,1.0,0.18617010309278348,0.16731171171171166
1.0,1.0,0.1736372549019608,0.020485496183206164
2.0,1.0,-0.17875925925925923,-0.12440000000000001
3.0,1.0,-0.22739473684210526,-0.2747370786516854
4.0,1.0,-0.13501724137931037,-0.23783065693430655
5.0,1.0,-0.006342105263157927,-0.013787755102040777
6.0,1.0,0.049250000000000016,-0.028006557377049157
7.0,1.0,0.0141734693877551,-0.08286153846153843
8.0,1.0,0.17049999999999998,0.19346407766990292
9.0,1.0,0.11481372549019608,0.15351666666666663
10.0,1.0,-0.13824999999999998,0.009446153846153882
11.0,1.0,-0.18598351648351646,-0.1951936507936508
12.0,1.0,0.08521698113207554,0.028415533980582497
13.0,1.0,-0.0634393939393939,-0.11457543859649122
14.0,1.0,-0.08786734693877551,-0.1194
15.0,1.0,-0.05349999999999999,-0.13170158730158732
16.0,1.0,-0.024640186915887874,0.03756721311475408
17.0,1.0,0.15049999999999997,0.2056
18.0,1.0,-0.1042826086956522,-0.1121966101694915
19.0,1.0,-0.006849397590361406,-0.02000975609756095
20.0,1.0,0.20284042553191495,0.17522616822429904
21.0,1.0,0.1457173913043478,0.151678431372549
22.0,1.0,-0.018123853211009178,0.0627428571428571
23.0,1.0,0.09892105263157891,0.14878181818181824
24.0,1.0,0.1363252427184466,0.1163142857142857
25.0,1.0,-0.17363223140495865,-0.09176842105263155
26.0,1.0,-0.08950000000000002,-0.1367076923076923
27.0,1.0,-0.1250555555555556,-0.22256091954022988
28.0,1.0,0.15155263157894738,0.2421168539325843
29.0,1.0,-0.023035353535353464,0.011155555555555585
30.0,1.0,-0.010409090909090923,-0.07773333333333332
31.0,1.0,-0.013586021505376356,-0.06576752136752134
32.0,1.0,-0.08542920353982297,-0.15264742268041237
33.0,1.0,-0.05784951456310683,0.03031264367816089
34.0,1.0,0.08307731958762887,0.06370810810810812
35.0,1.0,-0.24396808510638296,-0.176583908045977
36.0,1.0,0.10369587628865984,0.16148235294117652
37.0,1.0,0.012318181818181784,0.09285490196078428
38.0,1.0,-0.11630851063829784,-0.2361808219178082
39.0,1.0,0.1905,0.18109019607843135
40.0,1.0,-0.10312831858407079,-0.021672727272727288
41.0,1.0,0.24258791208791208,0.12816637168141598
42.0,1.0,0.07797474747474753,0.12226666666666663
43.0,1.0,0.09091666666666665,0.028327272727272756
44.0,1.0,-0.22949999999999998,-0.278775
45.0,1.0,-0.11036021505376348,-0.2083344262295082
46.0,1.0,-0.15863043478260863,-0.1426142857142857
47.0,1.0,0.022807692307692307,0.15401269841269838
48.0,1.0,0.19918686868686875,0.2597237113402062
49.0,1.0,0.1799623655913979,0.1889333333333333
50.0,1.0,-0.30586363636363634,-0.27635876288659794
51.0,1.0,0.056815789473684264,-0.10789206349206348
52.0,1.0,-0.062023364485981336,0.05937358490566036
53.0,1.0,0.1876428571428571,0.20105454545454549
54.0,1.0,0.09196788990825688,0.012742857142857167
55.0,1.0,-0.3618076923076923,-0.30302068965517237
56.0,1.0,0.23159890109890113,0.25560000000000005
57.0,1.0,0.03143457943925232,0.14478918918918915
58.0,1.0,0.22584883720930238,0.13060000000000005
59.0,1.0,-0.09807142857142859,-0.11486979865771813
60.0,1.0,0.13230180180180184,0.23560000000000003
61.0,1.0,0.0630581395348837,0.039670796460177016
62.0,1.0,0.022088785046728954,0.13029879518072285
63.0,1.0,-0.054916666666666614,-0.09902184873949577
64.0,1.0,-0.14677272727272728,-0.019399999999999973
65.0,1.0,-0.20521428571428568,-0.220456338028169
66.0,1.0,-0.03583663366336631,-0.09612413793103447
67.0,1.0,-0.19758988764044944,-0.07452048192771082
68.0,1.0,0.23959090909090908,0.2838828282828283
69.0,1.0,0.10369587628865984,0.16671111111111114
70.0,1.0,0.0856020408163265,-0.010501694915254212
71.0,1.0,0.10050000000000003,0.10321904761904765
72.0,1.0,-0.37035470085470085,-0.31582857142857146
73.0,1.0,-0.155481308411215,-0.13742325581395348
74.0,1.0,-0.17538235294117643,-0.19773333333333332
75.0,1.0,0.17049999999999998,0.1577276595744681
76.0,1.0,0.14050000000000007,0.2156
77.0,1.0,0.007919354838709647,-0.0869531914893617
78.0,1.0,-0.1034622641509434,-0.03353043478260864
79.0,1.0,0.04203846153846158,0.05330114942528741
80.0,1.0,-0.13949999999999996,-0.1050060606060606
81.0,1.0,-0.014954545454545443,-0.04804963503649634
82.0,1.0,0.2462894736842105,0.24347878787878785
83.0,1.0,-0.03313636363636363,-0.08213584905660376
84.0,1.0,0.018000000000000016,-0.0163101123595506
85.0,1.0,0.13050000000000006,0.044309677419354876
86.0,1.0,0.03242307692307689,0.05775053763440863
87.0,1.0,0.07559803921568631,0.04034576271186441
88.0,1.0,0.20690449438202252,0.12226666666666663
89.0,1.0,0.06501327433628323,-0.012141935483870991
90.0,1.0,0.02722131147540985,-0.007209917355371909
91.0,1.0,0.05498979591836739,0.16148235294117652
92.0,1.0,0.05049999999999999,0.0010545454545454191
93.0,1.0,-0.0812647058823529,-0.1386028985507246
94.0,1.0,0.23475531914893621,0.2480528301886793
95.0,1.0,-0.019014563106796056,0.04050566037735848
96.0,1.0,-0.051852941176470546,0.029857425742574217
97.0,1.0,0.05498979591836739,-0.18076363636363635
98.0,1.0,-0.21078440366972473,-0.122525
99.0,1.0,-0.009122641509433982,0.09757530864197528
0.0,2.0,0.2396434782608695,0.21257623762376243
1.0,2.0,0.11300776699029125,-0.030716030534351124
2.0,2.0,-0.12794545454545458,-0.049799999999999955
3.0,2.0,-0.1544126582278481,-0.25192765957446805
4.0,2.0,-0.1456222222222222,-0.18705490196078428
5.0,2.0,0.09583076923076927,-0.05872857142857141
6.0,2.0,0.0045661016949152256,0.0399435897435898
7.0,2.0,0.02471320754716977,0.005755555555555625
8.0,2.0,0.1866,0.20020000000000004
9.0,2.0,0.13272244897959184,0.15853333333333341
10.0,2.0,-0.15854851485148513,-0.018154430379746844
11.0,2.0,-0.25830566037735847,-0.17224897959183672
12.0,2.0,0.08417575757575757,0.12435730337078654
13.0,2.0,-0.034224742268041286,-0.1112035087719298
14.0,2.0,0.015488888888888885,-0.04347088607594929
15.0,2.0,-0.04132452830188682,-0.12371304347826084
16.0,2.0,-0.040921367521367547,0.009522033898305082
17.0,2.0,0.1932666666666667,0.21787676767676767
18.0,2.0,-0.0534,-0.20848263473053885
19.0,2.0,-0.0776553191489362,-0.013568115942028891
20.0,2.0,0.17196082474226804,0.16701415929203545
21.0,2.0,0.1837428571428571,0.22103333333333341
22.0,2.0,0.014772043010752745,0.045705617977528146
23.0,2.0,0.06886804123711343,0.15893786407766997
24.0,2.0,0.225476404494382,0.1813827956989248
25.0,2.0,-0.1516608695652174,-0.1316181818181818
26.0,2.0,-0.0753607843137255,-0.10364615384615378
27.0,2.0,-0.12237959183673475,-0.26731412429378526
28.0,2.0,0.14103298969072164,0.1718494845360825
29.0,2.0,0.010273469387755085,0.03247848101265827
30.0,2.0,0.03546075949367089,-0.03255862068965509
31.0,2.0,0.04811898734177211,-0.028966666666666585
32.0,2.0,-0.05801538461538458,-0.10535555555555554
33.0,2.0,-0.01013469387755106,0.05020000000000002
34.0,2.0,0.029302702702702743,0.1335333333333334
35.0,2.0,-0.26715,-0.10824155844155842
36.0,2.0,0.10437777777777779,0.0865636363636364
37.0,2.0,-0.02854018691588789,0.032808695652173925
38.0,2.0,-0.09647692307692313,-0.20228226950354605
39.0,2.0,0.23186315789473688,0.18353333333333333
40.0,2.0,-0.08461495327102808,-0.0275777777777777
41.0,2.0,0.14838217821782174,0.19246804123711347
42.0,2.0,0.03136190476190481,0.08875421686746987
43.0,2.0,0.11780879120879117,0.02337073170731707
44.0,2.0,-0.29377037037037035,-0.2547180327868852
45.0,2.0,-0.17807289719626168,-0.1701703703703703
46.0,2.0,-0.21795445544554454,-0.11170476190476186
47.0,2.0,0.011993258426966302,0.21805714285714295
48.0,2.0,0.21231428571428568,0.20020000000000004
49.0,2.0,0.10544615384615386,0.1875737373737374
50.0,2.0,-0.2639511811023622,-0.26880826446280986
51.0,2.0,0.0276309278350515,-0.09525454545454543
52.0,2.0,-0.010033663366336598,0.06558461538461546
53.0,2.0,0.16333469387755106,0.28166067415730345
54.0,2.0,0.10877821782178221,-0.03885109489051086
55.0,2.0,-0.3168782608695652,-0.31450588235294114
56.0,2.0,0.2704202247191011,0.16154020618556708
57.0,2.0,0.04775384615384615,0.06784705882352948
58.0,2.0,0.22660000000000002,0.32292727272727273
59.0,2.0,-0.08516470588235292,-0.13365093167701858
60.0,2.0,0.1795411764705882,0.24401443298969072
61.0,2.0,0.04811898734177211,0.06838181818181821
62.0,2.0,-0.037885981308411254,0.13075555555555562
63.0,2.0,-0.010356521739130486,-0.12387407407407403
64.0,2.0,-0.16751764705882355,-0.049799999999999955
65.0,2.0,-0.1453101123595506,-0.1729884057971014
66.0,2.0,-0.009938461538461563,-0.17565034013605435
67.0,2.0,-0.08451111111111109,-0.0778898876404494
68.0,2.0,0.22759009900990101,0.25412156862745106
69.0,2.0,0.10437777777777779,0.13488468468468473
70.0,2.0,0.03924367816091956,-0.0534496350364963
71.0,2.0,0.10877821782178221,0.11057735849056605
72.0,2.0,-0.2808766355140187,-0.25889090909090906
73.0,2.0,-0.2234,-0.10364615384615378
74.0,2.0,-0.2587658536585366,-0.17800512820512815
75.0,2.0,0.20288865979381443,0.1011433962264151
76.0,2.0,0.1795411764705882,0.2502000000000001
77.0,2.0,0.0005130434782608662,-0.0032883720930232396
78.0,2.0,-0.1255739130434783,-0.0943544554455445
79.0,2.0,0.01592038834951459,0.023015533980582537
80.0,2.0,-0.1734,-0.3053555555555555
81.0,2.0,-0.022023853211009192,0.0010474576271186642
82.0,2.0,0.24496734693877553,0.25432371134020626
83.0,2.0,-0.01748602150537637,0.005755555555555625
84.0,2.0,-0.037036363636363645,0.05020000000000002
85.0,2.0,0.18518585858585856,0.11039417475728164
86.0,2.0,0.0766,-0.004345454545454541
87.0,2.0,0.05040952380952379,0.05570458715596338
88.0,2.0,0.05736923076923073,0.08736814159292039
89.0,2.0,0.05137064220183485,0.02818165137614681
90.0,2.0,-0.012530434782608735,0.043950000000000045
91.0,2.0,0.10660000000000003,0.1534967032967034
92.0,2.0,-0.11570769230769229,0.005755555555555625
93.0,2.0,-0.08644347826086951,-0.16145048543689317
94.0,2.0,0.1795411764705882,0.2902
95.0,2.0,-0.04182105263157898,-0.049799999999999955
96.0,2.0,-0.1412899082568807,-0.009570114942528685
97.0,2.0,0.15218139534883723,-0.1709180124223602
98.0,2.0,-0.20673333333333332,-0.2069428571428571
99.0,2.0,0.010273469387755085,0.17877142857142858
0.0,3.0,0.20209999999999995,0.22430980392156863
1.0,3.0,0.12121764705882343,-0.06918734177215191
2.0,3.0,-0.11167551020408173,-0.12871239669421491
3.0,3.0,-0.11734444444444447,-0.2629659574468085
4.0,3.0,-0.18836391752577325,-0.22788595041322318
5.0,3.0,0.04288947368421048,0.022833707865168473
6.0,3.0,0.03709999999999991,-0.027123076923076916
7.0,3.0,0.013968686868686797,0.011024489795918302
8.0,3.0,0.20709999999999995,0.17707272727272727
9.0,3.0,0.12121764705882343,0.16931219512195117
10.0,3.0,-0.15403207547169817,-0.07708172043010753
11.0,3.0,-0.24290000000000006,-0.09781904761904764
12.0,3.0,0.037380373831775615,0.013629787234042512
13.0,3.0,-0.023415463917525803,-0.009023529411764764
14.0,3.0,-0.013809090909090993,-0.1977409836065574
15.0,3.0,-0.01270582524271846,-0.11930569105691058
16.0,3.0,-0.06456666666666677,-0.0023739130434783373
17.0,3.0,0.2134636363636363,0.21066956521739133
18.0,3.0,-0.13781228070175444,-0.24899518072289156
19.0,3.0,-0.009742105263157996,0.044394594594594605
20.0,3.0,0.20338865979381437,0.17529019607843133
21.0,3.0,0.09495714285714285,0.10466725663716814
22.0,3.0,0.01858936170212766,-0.01855443037974691
23.0,3.0,0.12507979797979796,0.1669717171717171
24.0,3.0,0.12517692307692307,0.08313333333333328
25.0,3.0,-0.11537787610619477,-0.1502
26.0,3.0,-0.09194761904761906,-0.18007012987012988
27.0,3.0,-0.12117586206896558,-0.19725882352941176
28.0,3.0,0.1875651162790697,0.33385797101449277
29.0,3.0,0.014599999999999946,0.014505882352941146
30.0,3.0,-0.037483333333333424,-0.06476310679611652
31.0,3.0,0.05329047619047611,-0.03473608247422688
32.0,3.0,-0.024548351648351674,-0.04458202247191012
33.0,3.0,0.008418681318681287,0.08933488372093024
34.0,3.0,0.05158979591836732,0.021228571428571374
35.0,3.0,-0.16309607843137264,-0.15513827160493832
36.0,3.0,0.11876666666666658,0.10636565656565655
37.0,3.0,-0.041321052631579036,0.03161818181818177
38.0,3.0,-0.14246521739130436,-0.10339148936170217
39.0,3.0,0.1675255319148936,0.1378733944954128
40.0,3.0,-0.08731441441441445,0.0029914893617021265
41.0,3.0,0.11413703703703704,0.1720222222222222
42.0,3.0,-0.05607757009345804,0.054195604395604335
43.0,3.0,0.1732538461538461,0.07617362637362635
44.0,3.0,-0.31367669902912626,-0.2860490566037736
45.0,3.0,-0.1974901639344263,-0.23938918918918922
46.0,3.0,-0.1375464646464647,-0.11585656565656566
47.0,3.0,-0.06178888888888889,0.15402535211267598
48.0,3.0,0.22709999999999997,0.22122857142857144
49.0,3.0,0.12091443298969062,0.17599047619047614
50.0,3.0,-0.22528095238095242,-0.268148717948718
51.0,3.0,-0.015242342342342341,0.018427450980392113
52.0,3.0,-0.05184736842105264,0.06979999999999997
53.0,3.0,0.1506294117647058,0.1876640776699029
54.0,3.0,0.1080523809523809,0.07275081967213115
55.0,3.0,-0.3505859504132232,-0.33807878787878787
56.0,3.0,0.239187912087912,0.2753813953488372
57.0,3.0,0.06709999999999994,0.14367755102040813
58.0,3.0,0.22121764705882352,0.17707272727272727
59.0,3.0,-0.0365363636363637,-0.10167058823529412
60.0,3.0,0.1654838383838383,0.21126788990825685
61.0,3.0,0.07128604651162784,0.052539726027397204
62.0,3.0,-0.02425135135135137,0.1275777777777778
63.0,3.0,0.0007842105263157206,-0.14879154929577465
64.0,3.0,-0.144164367816092,0.1933897435897436
65.0,3.0,-0.17290000000000005,-0.13353333333333334
66.0,3.0,0.04874948453608241,-0.10220000000000001
67.0,3.0,-0.10588969072164955,-0.02907323943661977
68.0,3.0,0.21925686274509804,0.2635254901960784
69.0,3.0,0.12121764705882343,0.11306530612244892
70.0,3.0,0.05536086956521735,0.02252727272727273
71.0,3.0,0.10487777777777774,0.20304675324675325
72.0,3.0,-0.33956666666666674,-0.36598947368421053
73.0,3.0,-0.16364074074074075,-0.1605896103896104
74.0,3.0,-0.27119059829059833,-0.18849787234042553
75.0,3.0,0.19709999999999994,0.09265714285714288
76.0,3.0,0.14440769230769224,0.1592017094017094
77.0,3.0,-0.03987247706422026,-0.06131111111111115
78.0,3.0,-0.13084392523364496,-0.13020000000000004
79.0,3.0,0.006345283018867831,0.06682127659574466
80.0,3.0,-0.16248333333333342,-0.20353333333333334
81.0,3.0,-0.006233333333333424,0.04385940594059401
82.0,3.0,0.20588787878787873,0.3644341463414634
83.0,3.0,-0.009856521739130542,-0.1502
84.0,3.0,-0.019838775510204187,0.0008204081632652294
85.0,3.0,0.1686841584158415,0.03657685950413225
86.0,3.0,0.15842530120481924,0.01343636363636358
87.0,3.0,0.04825384615384609,0.030157142857142882
88.0,3.0,0.1376263157894736,0.15910232558139537
89.0,3.0,0.11556153846153838,0.057276635514018626
90.0,3.0,-0.020357627118644084,-0.004745454545454608
91.0,3.0,0.11281428571428564,0.06145048543689313
92.0,3.0,-0.07949340659340665,0.02313333333333334
93.0,3.0,-0.13208367346938776,-0.17088965517241383
94.0,3.0,0.19709999999999994,0.24980000000000002
95.0,3.0,-0.016986021505376425,-0.015546534653465338
96.0,3.0,-0.10926363636363645,-0.03295862068965516
97.0,3.0,0.08265555555555548,-0.08807878787878792
98.0,3.0,-0.23991030927835055,-0.1529397260273973
99.0,3.0,0.00036732673267325655,0.09768732394366197
0.0,4.0,0.23359090909090907,0.17767272727272732
1.0,4.0,0.12842156862745102,-0.0318695035460993
2.0,4.0,-0.09485483870967737,-0.07537319587628866
3.0,4.0,-0.1593709677419355,-0.2638857142857143
4.0,4.0,-0.20277272727272727,-0.2496
5.0,4.0,-0.01835714285714285,-0.022814285714285676
6.0,4.0,0.030922018348623848,-0.018068468468468435
7.0,4.0,0.04493010752688176,0.04130909090909096
8.0,4.0,0.13822549019607844,0.24827234042553192
9.0,4.0,0.10020093457943924,0.1427076923076923
10.0,4.0,-0.1007873563218391,-0.08084999999999998
11.0,4.0,-0.1537608695652174,-0.17671864406779658
12.0,4.0,0.033590909090909116,0.05456666666666665
13.0,4.0,-0.020327586206896564,-0.1481915492957746
14.0,4.0,-0.058677570093457976,-0.14170526315789472
15.0,4.0,-0.02455660377358493,-0.08928253968253969
16.0,4.0,-0.03586036036036033,0.0420666666666667
17.0,4.0,0.19406521739130433,0.19078461538461544
18.0,4.0,-0.08575641025641023,-0.13553749999999998
19.0,4.0,-0.04008333333333336,-0.004145454545454563
20.0,4.0,0.2062204301075269,0.2604000000000001
21.0,4.0,0.14974271844660192,0.21384086021505377
22.0,4.0,0.021469696969697027,0.12897142857142863
23.0,4.0,0.1179782608695652,0.12716767676767682
24.0,4.0,0.12862371134020623,0.16327128712871286
25.0,4.0,-0.17956504065040652,-0.07833563218390804
26.0,4.0,0.037265957446808495,-0.15744313725490194
27.0,4.0,-0.18570408163265306,-0.22676535433070866
28.0,4.0,0.18471505376344088,0.1977684210526316
29.0,4.0,-0.022438775510204123,-0.02579047619047614
30.0,4.0,-0.015499999999999958,0.008539534883720945
31.0,4.0,0.023295180722891606,-0.0746
32.0,4.0,-0.0632551020408163,0.023929411764705866
33.0,4.0,-0.05512962962962964,0.06151111111111118
34.0,4.0,0.04727227722772276,0.030110144927536275
35.0,4.0,-0.2038018867924528,-0.16071111111111108
36.0,4.0,0.17065384615384616,0.11059417475728162
37.0,4.0,0.03323786407766993,-0.011784873949579833
38.0,4.0,-0.1323965517241379,-0.16435409836065573
39.0,4.0,0.19406521739130433,0.1904
40.0,4.0,-0.11515517241379314,-0.019479518072289093
41.0,4.0,0.1186176470588235,0.15794716981132073
42.0,4.0,-0.0657439024390244,0.06996521739130435
43.0,4.0,0.11101685393258431,0.10208539325842703
44.0,4.0,-0.28156060606060607,-0.28932602739726027
45.0,4.0,-0.07954040404040408,-0.21366249999999998
46.0,4.0,-0.19590816326530613,-0.10959999999999998
47.0,4.0,-0.031055555555555503,0.15628235294117654
48.0,4.0,0.18724509803921574,0.2485651376146789
49.0,4.0,0.12842156862745102,0.1856941176470589
50.0,4.0,-0.21253703703703702,-0.18421538461538461
51.0,4.0,-0.06384951456310684,-0.04959999999999998
52.0,4.0,-0.08671495327102807,0.07961348314606742
53.0,4.0,0.1226651376146789,0.23341886792452837
54.0,4.0,0.11237878787878786,0.015973770491803263
55.0,4.0,-0.3342301587301587,-0.3353142857142857
56.0,4.0,0.2458483146067416,0.16779130434782608
57.0,4.0,0.08207575757575758,0.19012602739726026
58.0,4.0,0.17232608695652174,0.2536786885245902
59.0,4.0,-0.10277272727272724,-0.15200963855421684
60.0,4.0,0.16492553191489367,0.23040000000000005
61.0,4.0,0.06259523809523815,0.0674212765957447
62.0,4.0,0.003071428571428614,0.07805957446808509
63.0,4.0,-0.03813736263736267,-0.20427625899280571
64.0,4.0,-0.07550000000000001,-0.09505454545454545
65.0,4.0,-0.18877433628318585,-0.15897499999999998
66.0,4.0,0.0962391304347826,-0.11759999999999998
67.0,4.0,-0.06438888888888883,-0.1256869565217391
68.0,4.0,0.22348989898989902,0.2935372549019608
69.0,4.0,0.11657920792079213,0.13611428571428574
70.0,4.0,-0.015122641509433987,0.03693846153846159
71.0,4.0,0.01894444444444443,0.11332134831460672
72.0,4.0,-0.28156060606060607,-0.32195772357723573
73.0,4.0,-0.17054950495049503,-0.22701935483870966
74.0,4.0,-0.1927413793103448,-0.0746
75.0,4.0,0.16449999999999998,0.08532063492063491
76.0,4.0,0.18724509803921574,0.23827878787878787
77.0,4.0,-0.055934782608695666,0.025112643678160906
78.0,4.0,-0.11694144144144147,-0.07000816326530612
79.0,4.0,-0.02455660377358493,0.009223529411764742
80.0,4.0,-0.2331923076923077,-0.26790985915492954
81.0,4.0,-0.059428571428571386,0.044459405940594054
82.0,4.0,0.2393936170212766,0.32396321839080466
83.0,4.0,0.01415517241379316,-0.1429333333333333
84.0,4.0,0.034177419354838756,-0.039395918367346905
85.0,4.0,0.17396236559139788,0.14346930693069304
86.0,4.0,0.08536956521739136,0.02431304347826091
87.0,4.0,0.08640476190476187,-0.031081481481481488
88.0,4.0,0.16787349397590368,0.20334117647058825
89.0,4.0,0.0278898305084746,0.031596581196581264
90.0,4.0,0.013575630252100845,0.01950569105691058
91.0,4.0,0.044126168224299045,0.10997446808510636
92.0,4.0,-0.0010813953488372219,0.001124637681159446
93.0,4.0,-0.14719811320754717,-0.17973698630136986
94.0,4.0,0.23450000000000004,0.25040000000000007
95.0,4.0,-0.048049019607843135,-0.053873504273504236
96.0,4.0,-0.039136363636363636,-0.0015230769230768493
97.0,4.0,0.1334887640449438,-0.122063768115942
98.0,4.0,-0.1988644859813084,-0.13024516129032254
99.0,4.0,0.04672222222222222,0.04533670886075947
0.0,5.0,0.24734831460674156,0.2821862068965517
1.0,5.0,0.025999999999999912,-0.00693846153846156
2.0,5.0,-0.13715789473684215,-0.029936082474226855
3.0,5.0,-0.15675862068965518,-0.28677931034482756
4.0,5.0,-0.22955555555555562,-0.1861766990291262
5.0,5.0,0.055166666666666586,-0.06606115702479337
6.0,5.0,0.04028571428571426,-0.00903636363636362
7.0,5.0,0.013499999999999956,0.016243835616438385
8.0,5.0,0.1415339805825242,0.18091578947368425
9.0,5.0,0.15074226804123703,0.16571111111111114
10.0,5.0,-0.14001941747572821,-0.11682857142857145
11.0,5.0,-0.18511111111111117,-0.045399999999999996
12.0,5.0,0.059944954128440364,0.08555238095238094
13.0,5.0,-0.13194392523364495,-0.11177168141592919
14.0,5.0,-0.07400000000000007,-0.10292212389380528
15.0,5.0,0.01227450980392153,-0.09994545454545456
16.0,5.0,-0.04007142857142865,-0.03257948717948722
17.0,5.0,0.18915789473684208,0.1784095238095238
18.0,5.0,-0.16606349206349214,-0.17216056338028168
19.0,5.0,-0.00031578947368426924,0.05459999999999998
20.0,5.0,0.15124271844660186,0.2046
21.0,5.0,0.12992156862745097,0.06863508771929827
22.0,5.0,-0.0005306122448980322,0.07302105263157899
23.0,5.0,0.11720879120879113,0.23954623655913976
24.0,5.0,0.1321224489795918,0.14847755102040816
25.0,5.0,-0.12770370370370376,-0.1774
26.0,5.0,-0.03959139784946242,-0.18773576642335765
27.0,5.0,-0.16894949494949496,-0.21457293233082708
28.0,5.0,0.12808333333333333,0.19686804123711343
29.0,5.0,-0.0665233644859814,0.017100000000000004
30.0,5.0,-0.007333333333333414,-0.008814634146341427
31.0,5.0,0.015655172413793106,-0.07751009174311924
32.0,5.0,-0.09066666666666667,-0.05581666666666668
33.0,5.0,-0.03114285714285714,0.050105617977528105
34.0,5.0,0.025999999999999912,0.130656338028169
35.0,5.0,-0.19286792452830193,-0.13111428571428568
36.0,5.0,0.11766666666666659,0.08460000000000001
37.0,5.0,0.057182795698924704,0.008947826086956545
38.0,5.0,-0.1355384615384616,-0.17349917355371902
39.0,5.0,0.1477821782178217,0.15251666666666663
40.0,5.0,-0.14554471544715453,-0.09585871559633025
41.0,5.0,0.1996842105263158,0.15025217391304346
42.0,5.0,-0.010134453781512676,0.1978432432432432
43.0,5.0,0.16508045977011487,0.08667547169811318
44.0,5.0,-0.28557024793388436,-0.17616923076923074
45.0,5.0,-0.10537254901960791,-0.17426597938144328
46.0,5.0,-0.19218181818181823,-0.14539999999999997
47.0,5.0,-0.003896907216494938,0.10677391304347827
48.0,5.0,0.16383783783783779,0.20681238938053093
49.0,5.0,0.1321224489795918,0.21596363636363636
50.0,5.0,-0.2880350877192983,-0.2527170731707317
51.0,5.0,-0.01380582524271845,-0.09004285714285715
52.0,5.0,-0.014206185567010365,0.002426086956521689
53.0,5.0,0.16409523809523807,0.3220698795180723
54.0,5.0,0.10377777777777775,0.10460000000000003
55.0,5.0,-0.2964489795918368,-0.31920952380952383
56.0,5.0,0.20643478260869563,0.24728292682926833
57.0,5.0,0.08599999999999997,0.18401176470588232
58.0,5.0,0.20377777777777772,0.20784675324675328
59.0,5.0,-0.0005306122448980322,-0.041334959349593525
60.0,5.0,0.17361904761904756,0.24306153846153844
61.0,5.0,0.0601772151898734,0.037933333333333374
62.0,5.0,-0.03921739130434787,0.10576279069767447
63.0,5.0,0.0041609195402297905,-0.19245882352941174
64.0,5.0,-0.10066666666666668,-0.0030271186440677944
65.0,5.0,-0.22100854700854705,-0.1396028985507246
66.0,5.0,0.09195744680851059,-0.14917358490566035
67.0,5.0,-0.043863013698630215,-0.06667659574468082
68.0,5.0,0.23509090909090902,0.2694148148148148
69.0,5.0,0.07336842105263153,0.16459999999999997
70.0,5.0,0.05327272727272725,-0.053212499999999996
71.0,5.0,0.09070588235294108,0.11775789473684206
72.0,5.0,-0.30165957446808517,-0.2406380952380952
73.0,5.0,-0.17400000000000004,-0.18069411764705884
74.0,5.0,-0.24296551724137938,-0.19056129032258062
75.0,5.0,0.17599999999999993,0.10977241379310343
76.0,5.0,0.126,0.10977241379310343
77.0,5.0,-0.047626373626373675,-0.11682857142857145
78.0,5.0,-0.08576470588235297,-0.05501538461538463
79.0,5.0,0.016265486725663636,0.019414814814814774
80.0,5.0,-0.20671028037383182,-0.1969151515151515
81.0,5.0,-0.04437037037037039,0.0032725663716813846
82.0,5.0,0.19334693877551012,0.23585
83.0,5.0,0.023674418604651137,-0.1000875
84.0,5.0,-0.020534653465346553,-0.034288888888888924
85.0,5.0,0.126,0.15789670329670336
86.0,5.0,0.1108101265822784,0.03218620689655172
87.0,5.0,0.06184905660377349,0.018092063492063493
88.0,5.0,0.16508045977011487,0.09904444444444449
89.0,5.0,0.0647387387387387,-0.006269565217391304
90.0,5.0,0.020915254237288128,-0.04164060150375937
91.0,5.0,0.15757894736842104,0.06998461538461542
92.0,5.0,-0.03570212765957448,-0.0173101123595506
93.0,5.0,-0.08059340659340664,-0.19013684210526316
94.0,5.0,0.2443673469387755,0.3470731182795699
95.0,5.0,-0.004275229357798227,-0.08554598540145986
96.0,5.0,-0.056352941176470606,-0.045399999999999996
97.0,5.0,0.06284210526315781,-0.045399999999999996
98.0,5.0,-0.14822680412371136,-0.16242127659574468
99.0,5.0,0.03876595744680844,0.15156969696969702
0.0,6.0,0.2576333333333334,0.19179999999999997
1.0,6.0,0.10731886792452838,0.030747368421052634
2.0,6.0,-0.11319999999999997,-0.1445302752293578
3.0,6.0,-0.17569999999999997,-0.22496767676767676
4.0,6.0,-0.2066734513274336,-0.2732
5.0,6.0,0.029563157894736847,-0.11230256410256412
6.0,6.0,0.009485185185185263,0.01429999999999998
7.0,6.0,0.023224731182795777,-0.009738461538461585
8.0,6.0,0.20070449438202254,0.20460898876404487
9.0,6.0,0.11596666666666666,0.16264337349397584
10.0,6.0,-0.15609215686274502,-0.04820000000000002
11.0,6.0,-0.18131797752808987,-0.11962857142857147
12.0,6.0,0.017282456140350955,0.15294942528735633
13.0,6.0,-0.05805294117647053,-0.12756507936507938
14.0,6.0,-0.08346699029126214,-0.17320000000000002
15.0,6.0,0.01588878504672897,-0.10783302752293578
16.0,6.0,0.0043000000000000815,-0.011009917355371934
17.0,6.0,0.19930000000000003,0.12701367521367524
18.0,6.0,-0.13723846153846153,-0.12714736842105268
19.0,6.0,0.011168686868686883,0.03846666666666665
20.0,6.0,0.19027938144329903,0.17560952380952377
21.0,6.0,0.1647255319148937,0.14787843137254897
22.0,6.0,-0.015699999999999936,0.07970697674418603
23.0,6.0,0.13042244897959188,0.21468659793814426
24.0,6.0,0.14721666666666666,0.23493253012048188
25.0,6.0,-0.13284285714285715,-0.0824465753424658
26.0,6.0,-0.024014606741572964,-0.18986666666666668
27.0,6.0,-0.14236666666666664,-0.19899365079365083
28.0,6.0,0.1522569892473119,0.2896378378378378
29.0,6.0,-0.019134343434343393,-0.07451578947368426
30.0,6.0,-0.06249245283018867,-0.010565591397849516
31.0,6.0,-0.029866666666666597,-0.1228268656716418
32.0,6.0,-0.0907943396226415,-0.13061758241758242
33.0,6.0,-0.036524742268041255,0.017589473684210488
34.0,6.0,0.047704255319149014,0.08816363636363633
35.0,6.0,-0.1805543689320388,-0.08045806451612908
36.0,6.0,0.1311181818181818,0.048291228070175385
37.0,6.0,0.0638833333333334,0.136731506849315
38.0,6.0,-0.0987769230769231,-0.1781212598425197
39.0,6.0,0.1592514563106796,0.28106829268292677
40.0,6.0,-0.1716349593495935,-0.13950434782608695
41.0,6.0,0.1643,0.05663870967741935
42.0,6.0,-0.015322641509433965,0.11484347826086949
43.0,6.0,0.14652222222222222,0.0671846153846154
44.0,6.0,-0.26660909090909085,-0.11230256410256412
45.0,6.0,-0.14578547008547005,-0.13767368421052634
46.0,6.0,-0.18569999999999998,-0.11070000000000002
47.0,6.0,-0.024014606741572964,0.06944705882352942
48.0,6.0,0.16500796460176992,0.15450270270270272
49.0,6.0,0.12628019801980206,0.2829688311688312
50.0,6.0,-0.24977407407407404,-0.25012307692307695
51.0,6.0,-0.04607037037037032,-0.07127692307692307
52.0,6.0,-0.06993076923076924,0.020765517241379317
53.0,6.0,0.16239523809523815,0.22630980392156863
54.0,6.0,0.12041650485436894,0.05336249999999998
55.0,6.0,-0.28622631578947366,-0.3815333333333334
56.0,6.0,0.19798421052631587,0.2607887640449438
57.0,6.0,0.07687731958762889,0.09763333333333335
58.0,6.0,0.2429046511627907,0.2239518987341772
59.0,6.0,-0.06963939393939389,-0.08894074074074076
60.0,6.0,0.21791702127659573,0.24180000000000001
61.0,6.0,0.0714264367816092,0.10771397849462361
62.0,6.0,-0.040917391304347794,0.12621860465116275
63.0,6.0,-0.0630873873873874,-0.25063902439024394
64.0,6.0,-0.08310740740740741,0.023228571428571376
65.0,6.0,-0.17111284403669724,-0.23044299065420565
66.0,6.0,0.0343,-0.14409041095890412
67.0,6.0,-0.08949310344827588,-0.0554463768115942
68.0,6.0,0.18968461538461545,0.2536867924528302
69.0,6.0,0.10731886792452838,0.16608571428571428
70.0,6.0,0.08254175824175825,0.062326315789473674
71.0,6.0,0.04907064220183488,0.11846666666666661
72.0,6.0,-0.20979090909090908,-0.2405076923076923
73.0,6.0,-0.16589607843137255,-0.1456025974025974
74.0,6.0,-0.24207168141592916,-0.165483950617284
75.0,6.0,0.2295631578947369,0.06583508771929825
76.0,6.0,0.19298686868686876,0.15450270270270272
77.0,6.0,-0.10022830188679244,-0.1298326530612245
78.0,6.0,-0.2100511450381679,-0.027073239436619767
79.0,6.0,-0.005975229357798151,0.015629787234042514
80.0,6.0,-0.17569999999999997,-0.18708888888888892
81.0,6.0,-0.021853846153846113,0.004431578947368453
82.0,6.0,0.21205510204081635,0.2735821782178217
83.0,6.0,0.04340112359550563,-0.06102051282051285
84.0,6.0,-0.04463203883495137,-0.0853900826446281
85.0,6.0,0.21318888888888887,0.10894285714285712
86.0,6.0,0.10743253012048193,0.08066597938144326
87.0,6.0,0.017993693693693746,-0.019274380165289262
88.0,6.0,0.1522569892473119,0.13404299065420555
89.0,6.0,0.05881327433628325,0.026426865671641764
90.0,6.0,-0.01736666666666664,0.006487499999999979
91.0,6.0,0.028003703703703753,0.1326510638297872
92.0,6.0,-0.08076329113924052,0.136731506849315
93.0,6.0,-0.12014444444444439,-0.12512307692307695
94.0,6.0,0.2190368421052632,0.26089090909090906
95.0,6.0,-0.029866666666666597,-0.035379487179487246
96.0,6.0,-0.10560654205607478,-0.08874054054054054
97.0,6.0,0.13825348837209306,-0.10282184873949579
98.0,6.0,-0.12930824742268043,-0.18897669902912623
99.0,6.0,0.047704255319149014,0.20855675675675678
0.0,7.0,0.20341052631578949,0.2563977011494253
1.0,7.0,0.1492,-0.04153333333333331
2.0,7.0,-0.14158431372549019,-0.0528728971962617
3.0,7.0,-0.10432941176470589,-0.26388627450980395
4.0,7.0,-0.16678130841121497,-0.1482
5.0,7.0,0.02627070707070711,-0.14240289855072463
6.0,7.0,0.14678620689655175,0.07084761904761905
7.0,7.0,0.016169696969697056,0.07205316455696198
8.0,7.0,0.18517938144329904,0.18513333333333326
9.0,7.0,0.13292549019607847,0.19892643678160915
10.0,7.0,-0.0942615384615384,-0.035700000000000065
11.0,7.0,-0.21204999999999996,-0.13153333333333334
12.0,7.0,0.017313207547169807,0.09097525773195869
13.0,7.0,-0.060799999999999965,-0.023928155339805857
14.0,7.0,-0.08266915887850468,-0.18252835820895524
15.0,7.0,-0.04922105263157894,-0.06171351351351351
16.0,7.0,-0.07104390243902436,0.048130275229357755
17.0,7.0,0.1794150537634409,0.13404299065420555
18.0,7.0,-0.14982654867256628,-0.10633953488372094
19.0,7.0,0.02132765957446814,0.11846666666666661
20.0,7.0,0.16920000000000002,0.12701367521367524
21.0,7.0,0.12293831775700936,0.09114426229508199
22.0,7.0,0.02328163265306127,0.004741176470588249
23.0,7.0,0.09147722772277234,0.3143
24.0,7.0,0.14272941176470588,0.07573162393162391
25.0,7.0,-0.08079999999999998,-0.09365454545454549
26.0,7.0,0.04647272727272733,-0.1622350877192983
27.0,7.0,-0.18595463917525767,-0.2330484848484849
28.0,7.0,0.12771063829787233,0.29179999999999995
29.0,7.0,-0.014133333333333331,-0.05346315789473688
30.0,7.0,0.005246511627907013,-0.008984313725490245
31.0,7.0,0.036847058823529455,0.010241558441558385
32.0,7.0,-0.07079999999999997,0.004038805970149273
33.0,7.0,-0.02816842105263151,0.061556097560975576
34.0,7.0,0.04300952380952383,0.05179999999999996
35.0,7.0,-0.25371666666666665,-0.1391090909090909
36.0,7.0,0.08208659793814432,0.11846666666666661
37.0,7.0,0.0023683168316832592,0.04179999999999995
38.0,7.0,-0.13272307692307683,-0.19226779661016952
39.0,7.0,0.18235789473684216,0.18743218390804595
40.0,7.0,-0.04354509803921569,-0.1101834710743802
41.0,7.0,0.12332371134020625,0.10666725663716814
42.0,7.0,0.04836666666666667,0.08066597938144326
43.0,7.0,0.09239587628865986,0.039428865979381444
44.0,7.0,-0.2580357723577235,-0.19634814814814816
45.0,7.0,-0.09151428571428566,-0.25190370370370374
46.0,7.0,-0.13178039215686266,-0.15772380952380954
47.0,7.0,-0.04814693877551013,0.21543636363636365
48.0,7.0,0.15729523809523815,0.29050967741935485
49.0,7.0,0.10491428571428574,0.22957777777777777
50.0,7.0,-0.2670068965517241,-0.30410551181102363
51.0,7.0,-0.0400233009708737,-0.14679154929577465
52.0,7.0,-0.04162474226804125,0.05365185185185184
53.0,7.0,0.19174901960784319,0.19491926605504584
54.0,7.0,0.0906285714285715,0.042351181102362134
55.0,7.0,-0.3093714285714285,-0.32696106194690266
56.0,7.0,0.1607841584158416,0.21042068965517235
57.0,7.0,0.03348571428571434,0.17131219512195117
58.0,7.0,0.20425747126436788,0.22322857142857144
59.0,7.0,-0.04443636363636361,-0.11862253521126764
60.0,7.0,0.17920000000000003,0.23530515463917523
61.0,7.0,0.10080919540229893,0.002258715596330285
62.0,7.0,-0.059832258064516086,0.05407272727272727
63.0,7.0,-0.04443636363636361,-0.17421626016260167
64.0,7.0,-0.18079999999999996,-0.0027454545454546064
65.0,7.0,-0.20622372881355927,-0.15475737704918036
66.0,7.0,0.06920000000000004,-0.15534285714285717
67.0,7.0,-0.15952340425531908,-0.11070000000000002
68.0,7.0,0.1710518518518519,0.19093043478260863
69.0,7.0,0.07410196078431375,0.13807450980392155
70.0,7.0,0.06920000000000004,-0.07279016393442628
71.0,7.0,0.07677575757575761,0.10836565656565655
72.0,7.0,-0.3242782608695652,-0.3154413793103449
73.0,7.0,-0.16079999999999994,-0.07127692307692307
74.0,7.0,-0.2577230769230769,-0.19336129032258065
75.0,7.0,0.17336666666666667,0.11033658536585367
76.0,7.0,0.14444271844660195,0.171426168224299
77.0,7.0,0.04647272727272733,-0.07628988764044947
78.0,7.0,-0.14690169491525418,-0.04820000000000002
79.0,7.0,0.09093913043478263,0.04003529411764706
80.0,7.0,-0.1018526315789473,-0.20337241379310345
81.0,7.0,-0.022466666666666635,0.07573162393162391
82.0,7.0,0.19048712871287132,0.36429999999999996
83.0,7.0,0.10491428571428574,-0.08593584905660379
84.0,7.0,-0.0075326732673266505,-0.0962769230769231
85.0,7.0,0.1492,0.1279904761904762
86.0,7.0,0.05253333333333332,0.05365185185185184
87.0,7.0,0.0409391304347827,0.08066597938144326
88.0,7.0,0.14142222222222223,0.14145517241379313
89.0,7.0,0.07149357798165146,0.1250673267326733
90.0,7.0,0.01592131147540987,-0.024390476190476185
91.0,7.0,0.10180869565217399,0.1353443037974683
92.0,7.0,-0.026038095238095194,-0.025472727272727314
93.0,7.0,-0.10348041237113403,-0.13836393442622952
94.0,7.0,0.16233725490196083,0.2834831683168316
95.0,7.0,-0.030314563106796033,-0.03207096774193552
96.0,7.0,-0.08079999999999998,-0.031250847457627184
97.0,7.0,0.09941978021978026,-0.08031009174311926
98.0,7.0,-0.18079999999999996,-0.17640512820512821
99.0,7.0,-0.03656923076923069,0.11396216216216215
0.0,8.0,0.24098791208791204,0.19389803921568627
1.0,8.0,0.1189,0.145769696969697
2.0,8.0,-0.12109999999999999,-0.20745000000000002
3.0,8.0,-0.16443333333333332,-0.24611525423728814
4.0,8.0,-0.18053396226415097,-0.2854657342657343
5.0,8.0,0.034782352941176486,-0.033018181818181835
6.0,8.0,0.07637474747474748,0.006177049180327798
7.0,8.0,0.025869696969696987,-0.05120000000000002
8.0,8.0,0.18457010309278343,0.17328979591836735
9.0,8.0,0.10117722772277227,0.2278697674418605
10.0,8.0,-0.1404877551020408,-0.0854465753424658
11.0,8.0,-0.1998356321839081,-0.09958709677419358
12.0,8.0,0.06419411764705885,0.061044897959183664
13.0,8.0,0.023017647058823476,0.01401739130434776
14.0,8.0,-0.06325686274509812,-0.14379259259259264
15.0,8.0,-0.001197087378640771,-0.03434606741573032
16.0,8.0,-0.04501304347826085,-0.003373913043478338
17.0,8.0,0.1920578947368421,0.1659717171717171
18.0,8.0,-0.10213448275862069,-0.16557908496732027
19.0,8.0,-0.026655555555555543,0.16308571428571428
20.0,8.0,0.19487938144329897,0.1417824561403509
21.0,8.0,0.14804893617021275,0.17607272727272727
22.0,8.0,-0.011099999999999999,0.039709090909090916
23.0,8.0,0.18604285714285707,0.19879999999999998
24.0,8.0,0.12271443298969065,0.1432444444444444
25.0,8.0,-0.12025254237288141,-0.12963137254901963
26.0,8.0,-0.014534343434343455,-0.10491900826446282
27.0,8.0,-0.17110000000000003,-0.18422752293577982
28.0,8.0,0.14208681318681315,0.2511255813953488
29.0,8.0,-0.043827272727272715,0.1021333333333333
30.0,8.0,-0.06285257731958771,-0.013464150943396258
31.0,8.0,0.01962164948453604,-0.030791836734693878
32.0,8.0,-0.07926326530612249,-0.06206956521739132
33.0,8.0,-0.06471702127659573,-0.002812903225806518
34.0,8.0,0.04764999999999997,0.08942499999999998
35.0,8.0,-0.19237659574468086,-0.08966153846153846
36.0,8.0,0.14208681318681315,0.08272857142857137
37.0,8.0,0.004575675675675628,-0.005745454545454609
38.0,8.0,-0.08868241758241757,-0.1353584158415842
39.0,8.0,0.22545172413793102,0.22408089887640448
40.0,8.0,-0.1438272727272728,-0.07043076923076924
41.0,8.0,0.17100526315789466,0.05509921259842521
42.0,8.0,0.06848333333333334,0.09585882352941177
43.0,8.0,0.11677878787878782,0.03390638297872339
44.0,8.0,-0.29178965517241384,-0.31069367088607597
45.0,8.0,-0.1481642201834863,-0.24749629629629633
46.0,8.0,-0.2005117647058824,-0.18327547169811326
47.0,8.0,0.027695180722891566,0.13894084507042248
48.0,8.0,0.19805887850467285,0.2632329896907216
49.0,8.0,0.12097920792079209,0.21709268292682926
50.0,8.0,-0.22011960784313728,-0.2539027027027027
51.0,8.0,0.02196930693069299,-0.1297714285714286
52.0,8.0,-0.08231495327102811,0.03651929824561406
53.0,8.0,0.1672838383838383,0.23451428571428568
54.0,8.0,0.025621311475409803,0.07994754098360657
55.0,8.0,-0.35805652173913044,-0.3643868131868132
56.0,8.0,0.25363118279569885,0.30594285714285707
57.0,8.0,0.10309354838709672,0.061044897959183664
58.0,8.0,0.13302371134020619,0.2539948051948052
59.0,8.0,-0.05571538461538461,-0.11969315068493153
60.0,8.0,0.17048415841584152,0.2449165048543689
61.0,8.0,0.0844555555555555,0.07232941176470586
62.0,8.0,0.06157326732673263,0.12022857142857135
63.0,8.0,0.0596692307692307,-0.19008888888888892
64.0,8.0,-0.16046170212765964,-0.028472727272727316
65.0,8.0,-0.14236436781609196,-0.09067368421052635
66.0,8.0,0.02120769230769226,-0.0850983050847458
67.0,8.0,-0.1326384615384616,-0.026609836065573766
68.0,8.0,0.2489,0.267847619047619
69.0,8.0,0.13942631578947362,0.2278697674418605
70.0,8.0,0.07047303370786517,-0.07579016393442628
71.0,8.0,0.05270952380952376,0.16619130434782603
72.0,8.0,-0.3082681415929204,-0.3685076923076923
73.0,8.0,-0.16572365591397853,-0.11370000000000002
74.0,8.0,-0.31910000000000005,-0.12812307692307695
75.0,8.0,0.13472524271844655,0.17157227722772272
76.0,8.0,0.11789082568807341,0.17293793103448274
77.0,8.0,-0.04483737373737373,-0.17929917355371905
78.0,8.0,-0.13127699115044256,-0.12392727272727277
79.0,8.0,-0.010722641509434028,0.07232941176470586
80.0,8.0,-0.1371194174757282,-0.10504615384615384
81.0,8.0,0.0013137931034482575,0.0011809523809523936
82.0,8.0,0.18326893203883488,0.2932444444444444
83.0,8.0,0.0030573033707864683,-0.1067555555555556
84.0,8.0,-0.0653307692307693,-0.02992340425531914
85.0,8.0,0.14804893617021275,0.12588333333333335
86.0,8.0,0.08147731958762883,-0.014009917355371937
87.0,8.0,0.05705533980582522,0.06735670103092783
88.0,8.0,0.09420612244897952,0.12226938775510199
89.0,8.0,0.06928461538461539,-0.018353284671532855
90.0,8.0,0.0071608695652173315,-0.0011999999999999789
91.0,8.0,0.07175714285714285,0.1335826086956522
92.0,8.0,-0.08694158415841591,-0.07445581395348838
93.0,8.0,-0.12053820224719103,-0.2251130434782609
94.0,8.0,0.23514999999999997,0.2525383177570093
95.0,8.0,-0.04493177570093465,-0.012738461538461587
96.0,8.0,-0.06503939393939395,-0.030791836734693878
97.0,8.0,0.06223333333333325,-0.05120000000000002
98.0,8.0,-0.18019090909090912,-0.19054426229508198
99.0,8.0,0.0460717171717171,0.1371116883116883


==> pics/PA_scatter/cifar100_resnet56_rate20_regression.txt <==
dataset,model,rate,a,b,r2
cifar100,resnet,20,1.1533804477259662,0.007190086465516827,0.7038719659353654


==> pics/PA_scatter/cifar100_resnet56_rate2_regression.txt <==
dataset,model,rate,a,b,r2
cifar100,resnet,2,1.0115287288046328,0.0005479558746969574,0.9488228781056814


==> pics/PA_scatter/cifar100_resnet56_rate4.txt <==
class,model,before,after
0.0,0.0,0.2302909090909091,0.25241111111111114
1.0,0.0,0.1848363636363637,0.12347821782178225
2.0,0.0,-0.1311809523809523,-0.16328715596330268
3.0,0.0,-0.21902988505747123,-0.25869999999999993
4.0,0.0,-0.19574915254237285,-0.2384101449275362
5.0,0.0,0.06609795918367356,0.035177551020408204
6.0,0.0,0.06158461538461546,0.0413
7.0,0.0,-0.005330612244897948,0.09771025641025644
8.0,0.0,0.13752653061224496,0.12130000000000007
9.0,0.0,0.10966153846153848,0.042154700854700855
10.0,0.0,-0.24190679611650484,-0.10448313253012043
11.0,0.0,-0.19604137931034477,-0.18369999999999997
12.0,0.0,0.05017196261682244,0.032209090909090965
13.0,0.0,-0.0043813953488371915,0.003637662337662384
14.0,0.0,-0.015756521739130447,-0.03504408602150533
15.0,0.0,0.005410526315789532,-0.10982781954887211
16.0,0.0,-0.005532673267326649,0.030620388349514638
17.0,0.0,0.2113098901098901,0.22042087912087915
18.0,0.0,-0.12707586206896548,-0.14650487804878043
19.0,0.0,0.062376470588235366,0.06130000000000002
20.0,0.0,0.19488421052631588,0.23377311827956992
21.0,0.0,0.10551372549019611,0.06059824561403515
22.0,0.0,-0.04917037037037031,-0.0625461538461538
23.0,0.0,0.10691428571428574,0.06245384615384619
24.0,0.0,0.1312000000000001,0.09830934579439254
25.0,0.0,-0.07639036144578304,-0.13786666666666658
26.0,0.0,-0.05253737373737366,-0.048699999999999966
27.0,0.0,-0.07879999999999998,-0.13544418604651154
28.0,0.0,0.14047710843373495,0.15448681318681323
29.0,0.0,0.004368316831683261,0.05558571428571435
30.0,0.0,-0.016009302325581398,-0.03965238095238088
31.0,0.0,-0.0017166666666665886,0.059248717948718
32.0,0.0,-0.06493861386138611,0.015718604651162815
33.0,0.0,-0.05048141592920352,-0.052930769230769226
34.0,0.0,0.020229126213592297,0.07534255319148941
35.0,0.0,-0.2502285714285714,-0.2301285714285714
36.0,0.0,0.11917979797979805,0.1477516129032258
37.0,0.0,0.009273394495412868,0.06294948453608251
38.0,0.0,-0.1542098360655737,-0.2301285714285714
39.0,0.0,0.21228910891089114,0.1874538461538462
40.0,0.0,-0.1361643410852713,-0.11703333333333332
41.0,0.0,0.2233739130434783,0.16783061224489804
42.0,0.0,-0.022234343434343384,0.08548604651162794
43.0,0.0,0.1276516129032258,0.1066061224489796
44.0,0.0,-0.3027316239316239,-0.3224931034482758
45.0,0.0,-0.07664946236559134,-0.1545677685950413
46.0,0.0,-0.17879999999999996,-0.15354536082474224
47.0,0.0,-0.03363870967741933,0.09130000000000005
48.0,0.0,0.17969056603773592,0.19979056603773593
49.0,0.0,0.1512,0.2579666666666667
50.0,0.0,-0.16838333333333333,-0.23392123893805306
51.0,0.0,-0.03118095238095231,0.02551052631578954
52.0,0.0,-0.04418461538461538,-0.056758252427184464
53.0,0.0,0.22018989898989905,0.19451100917431197
54.0,0.0,0.062271428571428644,0.10829029126213596
55.0,0.0,-0.33097391304347823,-0.3718147540983606
56.0,0.0,0.21915918367346943,0.1729831683168317
57.0,0.0,0.05268148148148155,0.05811415929203545
58.0,0.0,0.1616255319148937,0.213393023255814
59.0,0.0,0.021199999999999997,-0.04758888888888879
60.0,0.0,0.17989565217391312,0.20151505376344092
61.0,0.0,-0.01213333333333333,0.05734938271604939
62.0,0.0,-0.002874074074074029,0.028800000000000048
63.0,0.0,0.05983636363636369,0.027346511627907022
64.0,0.0,-0.06629999999999991,-0.06168507462686568
65.0,0.0,-0.08305531914893616,-0.05000434782608687
66.0,0.0,0.06588085106382979,0.047182352941176564
67.0,0.0,-0.15354747474747465,-0.17830784313725484
68.0,0.0,0.2696536082474227,0.2503909090909091
69.0,0.0,0.09897777777777783,0.12151978021978027
70.0,0.0,0.050611764705882356,0.0586913043478261
71.0,0.0,0.03416296296296295,0.02354299065420562
72.0,0.0,-0.28056991150442473,-0.3709302158273381
73.0,0.0,-0.20307184466019412,-0.1529528735632183
74.0,0.0,-0.2278196078431372,-0.17119999999999996
75.0,0.0,0.21481702127659574,0.23491702127659575
76.0,0.0,0.14195471698113216,0.15860769230769234
77.0,0.0,0.019995180722891637,-0.06730215053763433
78.0,0.0,-0.15499047619047612,-0.03965238095238088
79.0,0.0,-0.027423853211009153,0.004666336633663448
80.0,0.0,-0.1615586206896551,-0.126091304347826
81.0,0.0,-0.0033614035087718985,0.004936363636363739
82.0,0.0,0.18394509803921577,0.2255105263157895
83.0,0.0,-0.018799999999999928,0.060401123595505646
84.0,0.0,0.029065168539325836,-0.0027860215053763238
85.0,0.0,0.13492549019607847,0.13741650485436896
86.0,0.0,0.0953935483870968,0.00167735849056605
87.0,0.0,0.015414876033057912,-0.002449999999999952
88.0,0.0,0.13370000000000004,0.10493636363636372
89.0,0.0,0.031726315789473714,0.07916407766990297
90.0,0.0,0.0015278688524590356,-0.027121052631578935
91.0,0.0,0.05120000000000002,0.05558571428571435
92.0,0.0,-0.11966021505376345,-0.06686326530612241
93.0,0.0,-0.12445217391304342,-0.14908461538461537
94.0,0.0,0.22120000000000006,0.2360368421052632
95.0,0.0,-0.07703008849557513,-0.044664912280701685
96.0,0.0,-0.06970909090909083,-0.10697586206896548
97.0,0.0,0.036886274509803973,0.047182352941176564
98.0,0.0,-0.21793043478260865,-0.1902315315315315
99.0,0.0,0.02953333333333341,0.11510952380952388
0.0,1.0,0.18617010309278348,0.24669890109890114
1.0,1.0,0.1736372549019608,0.1380528301886793
2.0,1.0,-0.17875925925925923,-0.12248510638297871
3.0,1.0,-0.22739473684210526,-0.28999322033898306
4.0,1.0,-0.13501724137931037,-0.20049929078014184
5.0,1.0,-0.006342105263157927,0.02337777777777783
6.0,1.0,0.049250000000000016,0.03492038834951461
7.0,1.0,0.0141734693877551,0.07730731707317073
8.0,1.0,0.17049999999999998,0.19976666666666665
9.0,1.0,0.11481372549019608,0.15172244897959186
10.0,1.0,-0.13824999999999998,-0.14112566371681412
11.0,1.0,-0.18598351648351646,-0.17915247524752476
12.0,1.0,0.08521698113207554,0.18650909090909096
13.0,1.0,-0.0634393939393939,0.005174468085106354
14.0,1.0,-0.08786734693877551,-0.04615257731958766
15.0,1.0,-0.05349999999999999,-0.03535238095238091
16.0,1.0,-0.024640186915887874,0.002165656565656593
17.0,1.0,0.15049999999999997,0.16378181818181825
18.0,1.0,-0.1042826086956522,-0.12448547008547006
19.0,1.0,-0.006849397590361406,0.0884571428571429
20.0,1.0,0.20284042553191495,0.14560000000000006
21.0,1.0,0.1457173913043478,0.1587868131868132
22.0,1.0,-0.018123853211009178,-0.000553846153846127
23.0,1.0,0.09892105263157891,0.1079762376237624
24.0,1.0,0.1363252427184466,0.13999252336448598
25.0,1.0,-0.17363223140495865,-0.14530909090909094
26.0,1.0,-0.08950000000000002,-0.07440000000000002
27.0,1.0,-0.1250555555555556,-0.140381308411215
28.0,1.0,0.15155263157894738,0.13767920792079213
29.0,1.0,-0.023035353535353464,-0.054400000000000004
30.0,1.0,-0.010409090909090923,-0.041192452830188686
31.0,1.0,-0.013586021505376356,-0.04655686274509807
32.0,1.0,-0.08542920353982297,-0.06006037735849057
33.0,1.0,-0.05784951456310683,-0.054400000000000004
34.0,1.0,0.08307731958762887,0.054902325581395406
35.0,1.0,-0.24396808510638296,-0.20779805825242714
36.0,1.0,0.10369587628865984,0.13870344827586212
37.0,1.0,0.012318181818181784,0.04653457943925232
38.0,1.0,-0.11630851063829784,-0.1589045045045045
39.0,1.0,0.1905,0.15329230769230773
40.0,1.0,-0.10312831858407079,-0.08738969072164948
41.0,1.0,0.24258791208791208,0.20115555555555553
42.0,1.0,0.07797474747474753,0.025211650485436943
43.0,1.0,0.09091666666666665,0.04004444444444444
44.0,1.0,-0.22949999999999998,-0.1242795180722891
45.0,1.0,-0.11036021505376348,-0.13187747747747747
46.0,1.0,-0.15863043478260863,-0.19203440860215054
47.0,1.0,0.022807692307692307,0.016832876712328804
48.0,1.0,0.19918686868686875,0.2096776699029126
49.0,1.0,0.1799623655913979,0.1882966292134831
50.0,1.0,-0.30586363636363634,-0.3362181818181818
51.0,1.0,0.056815789473684264,-0.05776134453781512
52.0,1.0,-0.062023364485981336,-0.07892830188679245
53.0,1.0,0.1876428571428571,0.1586841121495327
54.0,1.0,0.09196788990825688,0.09326355140186915
55.0,1.0,-0.3618076923076923,-0.32106666666666667
56.0,1.0,0.23159890109890113,0.2651402298850575
57.0,1.0,0.03143457943925232,0.0358654867256637
58.0,1.0,0.22584883720930238,0.22795294117647058
59.0,1.0,-0.09807142857142859,-0.1431218045112782
60.0,1.0,0.13230180180180184,0.10875789473684216
61.0,1.0,0.0630581395348837,0.0432744186046512
62.0,1.0,0.022088785046728954,0.03866930693069304
63.0,1.0,-0.054916666666666614,-0.06511428571428568
64.0,1.0,-0.14677272727272728,-0.12214193548387098
65.0,1.0,-0.20521428571428568,-0.1904824742268041
66.0,1.0,-0.03583663366336631,0.02981052631578951
67.0,1.0,-0.19758988764044944,-0.07662222222222226
68.0,1.0,0.23959090909090908,0.24560000000000004
69.0,1.0,0.10369587628865984,0.06241415929203542
70.0,1.0,0.0856020408163265,0.06435000000000002
71.0,1.0,0.10050000000000003,0.12777821782178223
72.0,1.0,-0.37035470085470085,-0.363355223880597
73.0,1.0,-0.155481308411215,-0.14693731343283578
74.0,1.0,-0.17538235294117643,-0.1408864864864865
75.0,1.0,0.17049999999999998,0.21916321839080466
76.0,1.0,0.14050000000000007,0.2243878787878788
77.0,1.0,0.007919354838709647,-0.021066666666666678
78.0,1.0,-0.1034622641509434,-0.07708041237113405
79.0,1.0,0.04203846153846158,-0.005751351351351297
80.0,1.0,-0.13949999999999996,-0.17613913043478258
81.0,1.0,-0.014954545454545443,-0.027127272727272667
82.0,1.0,0.2462894736842105,0.2874604651162791
83.0,1.0,-0.03313636363636363,-0.03483478260869566
84.0,1.0,0.018000000000000016,0.03099325842696632
85.0,1.0,0.13050000000000006,0.12337777777777781
86.0,1.0,0.03242307692307689,0.002742857142857158
87.0,1.0,0.07559803921568631,0.07457196261682242
88.0,1.0,0.20690449438202252,0.13448888888888888
89.0,1.0,0.06501327433628323,0.009662500000000018
90.0,1.0,0.02722131147540985,-0.003993495934959346
91.0,1.0,0.05498979591836739,0.10115555555555555
92.0,1.0,0.05049999999999999,-0.008058536585365816
93.0,1.0,-0.0812647058823529,-0.08969411764705881
94.0,1.0,0.23475531914893621,0.22981052631578947
95.0,1.0,-0.019014563106796056,-0.0043999999999999595
96.0,1.0,-0.051852941176470546,-0.07187572815533982
97.0,1.0,0.05498979591836739,0.10601666666666665
98.0,1.0,-0.21078440366972473,-0.20439999999999997
99.0,1.0,-0.009122641509433982,0.019284210526315793
0.0,2.0,0.2396434782608695,0.23457311827956984
1.0,2.0,0.11300776699029125,0.050064601769911454
2.0,2.0,-0.12794545454545458,-0.1340904761904762
3.0,2.0,-0.1544126582278481,-0.24718571428571434
4.0,2.0,-0.1456222222222222,-0.24782805755395687
5.0,2.0,0.09583076923076927,0.041024731182795704
6.0,2.0,0.0045661016949152256,-0.019968965517241366
7.0,2.0,0.02471320754716977,0.11841578947368414
8.0,2.0,0.1866,0.13455283018867925
9.0,2.0,0.13272244897959184,0.15731739130434774
10.0,2.0,-0.15854851485148513,-0.18083577981651378
11.0,2.0,-0.25830566037735847,-0.2023444444444445
12.0,2.0,0.08417575757575757,0.09999473684210525
13.0,2.0,-0.034224742268041286,-0.001986021505376412
14.0,2.0,0.015488888888888885,-0.019602127659574475
15.0,2.0,-0.04132452830188682,-0.01206666666666667
16.0,2.0,-0.040921367521367547,-0.00303274336283188
17.0,2.0,0.1932666666666667,0.22382043010752684
18.0,2.0,-0.0534,-0.12301627906976753
19.0,2.0,-0.0776553191489362,0.08284074074074066
20.0,2.0,0.17196082474226804,0.18252553191489362
21.0,2.0,0.1837428571428571,0.18252553191489362
22.0,2.0,0.014772043010752745,-0.010172727272727333
23.0,2.0,0.06886804123711343,0.07543333333333324
24.0,2.0,0.225476404494382,0.1602818181818182
25.0,2.0,-0.1516608695652174,-0.16240450450450455
26.0,2.0,-0.0753607843137255,-0.11244545454545463
27.0,2.0,-0.12237959183673475,-0.17917659574468087
28.0,2.0,0.14103298969072164,0.1882538461538461
29.0,2.0,0.010273469387755085,-0.00572608695652177
30.0,2.0,0.03546075949367089,0.02631052631578945
31.0,2.0,0.04811898734177211,0.015784210526315734
32.0,2.0,-0.05801538461538458,0.030272043010752703
33.0,2.0,-0.01013469387755106,0.0014406593406592894
34.0,2.0,0.029302702702702743,0.02479230769230767
35.0,2.0,-0.26715,-0.2524945945945946
36.0,2.0,0.10437777777777779,0.12334999999999996
37.0,2.0,-0.02854018691588789,0.00876666666666659
38.0,2.0,-0.09647692307692313,-0.14035614035087718
39.0,2.0,0.23186315789473688,0.19777010309278342
40.0,2.0,-0.08461495327102808,-0.11244545454545463
41.0,2.0,0.14838217821782174,0.20079565217391304
42.0,2.0,0.03136190476190481,0.08327647058823529
43.0,2.0,0.11780879120879117,0.1421
44.0,2.0,-0.29377037037037035,-0.3245666666666667
45.0,2.0,-0.17807289719626168,-0.17009512195121956
46.0,2.0,-0.21795445544554454,-0.13567777777777779
47.0,2.0,0.011993258426966302,0.09552465753424655
48.0,2.0,0.21231428571428568,0.22328811881188115
49.0,2.0,0.10544615384615386,0.17905652173913045
50.0,2.0,-0.2639511811023622,-0.25946250000000004
51.0,2.0,0.0276309278350515,-0.10321250000000004
52.0,2.0,-0.010033663366336598,-0.01206666666666667
53.0,2.0,0.16333469387755106,0.17543333333333333
54.0,2.0,0.10877821782178221,0.05638571428571426
55.0,2.0,-0.3168782608695652,-0.3480408450704226
56.0,2.0,0.2704202247191011,0.2625545454545454
57.0,2.0,0.04775384615384615,-0.030781355932203436
58.0,2.0,0.22660000000000002,0.19765555555555547
59.0,2.0,-0.08516470588235292,-0.13551194029850755
60.0,2.0,0.1795411764705882,0.1962666666666666
61.0,2.0,0.04811898734177211,0.05638571428571426
62.0,2.0,-0.037885981308411254,0.04001666666666659
63.0,2.0,-0.010356521739130486,-0.05595825242718455
64.0,2.0,-0.16751764705882355,-0.12932857142857146
65.0,2.0,-0.1453101123595506,-0.1631631578947369
66.0,2.0,-0.009938461538461563,0.002294174757281553
67.0,2.0,-0.08451111111111109,-0.023491397849462414
68.0,2.0,0.22759009900990101,0.2158864077669902
69.0,2.0,0.10437777777777779,0.05381171171171162
70.0,2.0,0.03924367816091956,0.09552465753424655
71.0,2.0,0.10877821782178221,0.08719803921568625
72.0,2.0,-0.2808766355140187,-0.3191903225806452
73.0,2.0,-0.2234,-0.10951290322580653
74.0,2.0,-0.2587658536585366,-0.17402903225806454
75.0,2.0,0.20288865979381443,0.18209999999999993
76.0,2.0,0.1795411764705882,0.24209999999999998
77.0,2.0,0.0005130434782608662,0.02884698795180718
78.0,2.0,-0.1255739130434783,-0.12324653465346536
79.0,2.0,0.01592038834951459,0.04507029702970289
80.0,2.0,-0.1734,-0.1518759036144579
81.0,2.0,-0.022023853211009192,-0.039718181818181875
82.0,2.0,0.24496734693877553,0.24309009900990097
83.0,2.0,-0.01748602150537637,-0.05790000000000006
84.0,2.0,-0.037036363636363645,-0.04173838383838391
85.0,2.0,0.18518585858585856,0.12427821782178217
86.0,2.0,0.0766,0.09209999999999996
87.0,2.0,0.05040952380952379,0.08495714285714284
88.0,2.0,0.05736923076923073,0.13997234042553186
89.0,2.0,0.05137064220183485,0.03654444444444438
90.0,2.0,-0.012530434782608735,-0.007900000000000018
91.0,2.0,0.10660000000000003,0.13997234042553186
92.0,2.0,-0.11570769230769229,-0.11244545454545463
93.0,2.0,-0.08644347826086951,-0.024988607594936707
94.0,2.0,0.1795411764705882,0.18172264150943396
95.0,2.0,-0.04182105263157898,-0.022385981308411296
96.0,2.0,-0.1412899082568807,-0.11244545454545463
97.0,2.0,0.15218139534883723,0.09741914893617021
98.0,2.0,-0.20673333333333332,-0.22355656565656568
99.0,2.0,0.010273469387755085,0.04862173913043477
0.0,3.0,0.20209999999999995,0.27103255813953486
1.0,3.0,0.12121764705882343,0.07531327433628321
2.0,3.0,-0.11167551020408173,-0.12586666666666668
3.0,3.0,-0.11734444444444447,-0.19455353535353537
4.0,3.0,-0.18836391752577325,-0.20305964912280705
5.0,3.0,0.04288947368421048,0.09079999999999999
6.0,3.0,0.03709999999999991,-0.01817435897435893
7.0,3.0,0.013968686868686797,0.02558260869565221
8.0,3.0,0.20709999999999995,0.23327311827956987
9.0,3.0,0.12121764705882343,0.11080000000000001
10.0,3.0,-0.15403207547169817,-0.18750188679245283
11.0,3.0,-0.24290000000000006,-0.24920000000000003
12.0,3.0,0.037380373831775615,0.04668235294117651
13.0,3.0,-0.023415463917525803,0.029688888888888876
14.0,3.0,-0.013809090909090993,-0.020024742268041296
15.0,3.0,-0.01270582524271846,0.030120388349514582
16.0,3.0,-0.06456666666666677,-0.04575462184873946
17.0,3.0,0.2134636363636363,0.18862608695652172
18.0,3.0,-0.13781228070175444,-0.16326504065040653
19.0,3.0,-0.009742105263157996,-0.043038383838383876
20.0,3.0,0.20338865979381437,0.20538333333333336
21.0,3.0,0.09495714285714285,0.14278019801980202
22.0,3.0,0.01858936170212766,0.03645217391304345
23.0,3.0,0.12507979797979796,0.11857777777777778
24.0,3.0,0.12517692307692307,0.07664905660377352
25.0,3.0,-0.11537787610619477,-0.13142222222222222
26.0,3.0,-0.09194761904761906,-0.1357625
27.0,3.0,-0.12117586206896558,-0.13697777777777775
28.0,3.0,0.1875651162790697,0.14692244897959184
29.0,3.0,0.014599999999999946,0.00037446808510632756
30.0,3.0,-0.037483333333333424,-0.09316226415094342
31.0,3.0,0.05329047619047611,0.011388235294117588
32.0,3.0,-0.024548351648351674,0.09755675675675679
33.0,3.0,0.008418681318681287,0.0001406593406593215
34.0,3.0,0.05158979591836732,0.05954999999999999
35.0,3.0,-0.16309607843137264,-0.2262103092783505
36.0,3.0,0.11876666666666658,0.17212530120481928
37.0,3.0,-0.041321052631579036,0.004261538461538428
38.0,3.0,-0.14246521739130436,-0.13035384615384615
39.0,3.0,0.1675255319148936,0.13127619047619044
40.0,3.0,-0.08731441441441445,-0.1056285714285714
41.0,3.0,0.11413703703703704,0.12511372549019606
42.0,3.0,-0.05607757009345804,0.02080000000000004
43.0,3.0,0.1732538461538461,0.14080000000000004
44.0,3.0,-0.31367669902912626,-0.27775670103092787
45.0,3.0,-0.1974901639344263,-0.18056752136752136
46.0,3.0,-0.1375464646464647,-0.11838367346938772
47.0,3.0,-0.06178888888888889,0.0074666666666666215
48.0,3.0,0.22709999999999997,0.21334901960784314
49.0,3.0,0.12091443298969062,0.2310439024390244
50.0,3.0,-0.22528095238095242,-0.310206711409396
51.0,3.0,-0.015242342342342341,-0.07299310344827592
52.0,3.0,-0.05184736842105264,0.00345060240963857
53.0,3.0,0.1506294117647058,0.1788952380952381
54.0,3.0,0.1080523809523809,0.0664637168141593
55.0,3.0,-0.3505859504132232,-0.3509293233082707
56.0,3.0,0.239187912087912,0.2509123595505618
57.0,3.0,0.06709999999999994,0.033782456140350914
58.0,3.0,0.22121764705882352,0.12720776699029124
59.0,3.0,-0.0365363636363637,-0.11219145299145294
60.0,3.0,0.1654838383838383,0.16322990654205605
61.0,3.0,0.07128604651162784,0.03310769230769228
62.0,3.0,-0.02425135135135137,0.03386930693069301
63.0,3.0,0.0007842105263157206,0.058191304347826045
64.0,3.0,-0.144164367816092,0.03310769230769228
65.0,3.0,-0.17290000000000005,-0.19974054054054052
66.0,3.0,0.04874948453608241,0.023968316831683212
67.0,3.0,-0.10588969072164955,-0.10625882352941174
68.0,3.0,0.21925686274509804,0.20354509803921572
69.0,3.0,0.12121764705882343,0.10041538461538457
70.0,3.0,0.05536086956521735,0.08816842105263156
71.0,3.0,0.10487777777777774,0.08118461538461541
72.0,3.0,-0.33956666666666674,-0.33209719626168227
73.0,3.0,-0.16364074074074075,-0.14833043478260866
74.0,3.0,-0.27119059829059833,-0.23814736842105266
75.0,3.0,0.19709999999999994,0.14453831775700932
76.0,3.0,0.14440769230769224,0.13896513761467888
77.0,3.0,-0.03987247706422026,-0.028765217391304332
78.0,3.0,-0.13084392523364496,-0.12454653465346532
79.0,3.0,0.006345283018867831,0.08805274725274725
80.0,3.0,-0.16248333333333342,-0.05920000000000003
81.0,3.0,-0.006233333333333424,0.0074666666666666215
82.0,3.0,0.20588787878787873,0.2519111111111111
83.0,3.0,-0.009856521739130542,-0.05920000000000003
84.0,3.0,-0.019838775510204187,0.04866516853932579
85.0,3.0,0.1686841584158415,0.14080000000000004
86.0,3.0,0.15842530120481924,0.07198279569892474
87.0,3.0,0.04825384615384609,0.05924660194174758
88.0,3.0,0.1376263157894736,0.21036521739130432
89.0,3.0,0.11556153846153838,0.11857777777777778
90.0,3.0,-0.020357627118644084,-0.025053658536585366
91.0,3.0,0.11281428571428564,0.019371428571428595
92.0,3.0,-0.07949340659340665,-0.01214117647058821
93.0,3.0,-0.13208367346938776,-0.09822439024390239
94.0,3.0,0.19709999999999994,0.17733846153846156
95.0,3.0,-0.016986021505376425,-0.019199999999999995
96.0,3.0,-0.10926363636363645,-0.1634016806722689
97.0,3.0,0.08265555555555548,0.1082418604651163
98.0,3.0,-0.23991030927835055,-0.21354782608695655
99.0,3.0,0.00036732673267325655,0.026193258426966293
0.0,4.0,0.23359090909090907,0.26871818181818174
1.0,4.0,0.12842156862745102,0.09836788990825684
2.0,4.0,-0.09485483870967737,0.007229670329670257
3.0,4.0,-0.1593709677419355,-0.2371740740740741
4.0,4.0,-0.20277272727272727,-0.2177218487394958
5.0,4.0,-0.01835714285714285,0.09299756097560974
6.0,4.0,0.030922018348623848,-0.013527350427350426
7.0,4.0,0.04493010752688176,0.10519268292682926
8.0,4.0,0.13822549019607844,0.15604893617021276
9.0,4.0,0.10020093457943924,0.14690000000000003
10.0,4.0,-0.1007873563218391,-0.015372727272727316
11.0,4.0,-0.1537608695652174,-0.16847634408602152
12.0,4.0,0.033590909090909116,0.036015044247787564
13.0,4.0,-0.020327586206896564,0.021682608695652195
14.0,4.0,-0.058677570093457976,-0.09828518518518525
15.0,4.0,-0.02455660377358493,-0.07143333333333335
16.0,4.0,-0.03586036036036033,-0.016548275862068973
17.0,4.0,0.19406521739130433,0.1598166666666666
18.0,4.0,-0.08575641025641023,-0.16310000000000002
19.0,4.0,-0.04008333333333336,-0.06714040404040411
20.0,4.0,0.2062204301075269,0.2198787234042553
21.0,4.0,0.14974271844660192,0.19404285714285707
22.0,4.0,0.021469696969697027,0.048240206185567014
23.0,4.0,0.1179782608695652,0.17206483516483517
24.0,4.0,0.12862371134020623,0.16485698924731185
25.0,4.0,-0.17956504065040652,-0.1461508474576272
26.0,4.0,0.037265957446808495,-0.019535643564356442
27.0,4.0,-0.18570408163265306,-0.08810000000000007
28.0,4.0,0.18471505376344088,0.17206483516483517
29.0,4.0,-0.022438775510204123,-0.031521052631579005
30.0,4.0,-0.015499999999999958,-0.016635353535353503
31.0,4.0,0.023295180722891606,-0.031521052631579005
32.0,4.0,-0.0632551020408163,0.01467777777777779
33.0,4.0,-0.05512962962962964,0.05641219512195117
34.0,4.0,0.04727227722772276,0.0780764705882353
35.0,4.0,-0.2038018867924528,-0.2148241379310345
36.0,4.0,0.17065384615384616,0.13477234042553188
37.0,4.0,0.03323786407766993,0.035013207547169745
38.0,4.0,-0.1323965517241379,-0.17143333333333338
39.0,4.0,0.19406521739130433,0.09615925925925928
40.0,4.0,-0.11515517241379314,-0.14341496062992132
41.0,4.0,0.1186176470588235,0.27592439024390236
42.0,4.0,-0.0657439024390244,-0.061405084745762784
43.0,4.0,0.11101685393258431,0.009976923076923105
44.0,4.0,-0.28156060606060607,-0.2756
45.0,4.0,-0.07954040404040408,-0.15867522123893807
46.0,4.0,-0.19590816326530613,-0.15721764705882357
47.0,4.0,-0.031055555555555503,0.045760759493670866
48.0,4.0,0.18724509803921574,0.17023333333333335
49.0,4.0,0.12842156862745102,0.11574615384615383
50.0,4.0,-0.21253703703703702,-0.26615343511450384
51.0,4.0,-0.06384951456310684,-0.0613300884955752
52.0,4.0,-0.08671495327102807,-0.07050740740740746
53.0,4.0,0.1226651376146789,0.11566106194690262
54.0,4.0,0.11237878787878786,0.07797142857142858
55.0,4.0,-0.3342301587301587,-0.3146151515151515
56.0,4.0,0.2458483146067416,0.22700989010989003
57.0,4.0,0.08207575757575758,0.024973394495412804
58.0,4.0,0.17232608695652174,0.22846626506024093
59.0,4.0,-0.10277272727272724,-0.11527391304347834
60.0,4.0,0.16492553191489367,0.1330165048543689
61.0,4.0,0.06259523809523815,-0.00017865168539332732
62.0,4.0,0.003071428571428614,0.04486460176991147
63.0,4.0,-0.03813736263736267,-0.13031311475409835
64.0,4.0,-0.07550000000000001,-0.13279696969696975
65.0,4.0,-0.18877433628318585,-0.19251176470588238
66.0,4.0,0.0962391304347826,0.04397070707070705
67.0,4.0,-0.06438888888888883,-0.05271038961038965
68.0,4.0,0.22348989898989902,0.2552673469387755
69.0,4.0,0.11657920792079213,0.1253615384615384
70.0,4.0,-0.015122641509433987,0.013370588235294134
71.0,4.0,0.01894444444444443,0.07219411764705885
72.0,4.0,-0.28156060606060607,-0.3397917293233083
73.0,4.0,-0.17054950495049503,-0.16310000000000002
74.0,4.0,-0.1927413793103448,-0.12788873239436627
75.0,4.0,0.16449999999999998,0.1598166666666666
76.0,4.0,0.18724509803921574,0.25179361702127656
77.0,4.0,-0.055934782608695666,0.015060919540229811
78.0,4.0,-0.11694144144144147,-0.1424388429752066
79.0,4.0,-0.02455660377358493,0.07847303370786518
80.0,4.0,-0.2331923076923077,-0.21046842105263158
81.0,4.0,-0.059428571428571386,-0.021590566037735903
82.0,4.0,0.2393936170212766,0.2702333333333333
83.0,4.0,0.01415517241379316,0.003566666666666607
84.0,4.0,0.034177419354838756,-0.0030999999999999917
85.0,4.0,0.17396236559139788,0.1910666666666666
86.0,4.0,0.08536956521739136,0.032978431372548966
87.0,4.0,0.08640476190476187,0.052496330275229375
88.0,4.0,0.16787349397590368,0.16042941176470582
89.0,4.0,0.0278898305084746,-0.005205263157894713
90.0,4.0,0.013575630252100845,0.012113675213675235
91.0,4.0,0.044126168224299045,0.03882307692307685
92.0,4.0,-0.0010813953488372219,0.003566666666666607
93.0,4.0,-0.14719811320754717,-0.1582456310679612
94.0,4.0,0.23450000000000004,0.26243191489361695
95.0,4.0,-0.048049019607843135,0.04019670329670333
96.0,4.0,-0.039136363636363636,-0.04693838383838389
97.0,4.0,0.1334887640449438,0.009976923076923105
98.0,4.0,-0.1988644859813084,-0.17373829787234046
99.0,4.0,0.04672222222222222,0.06309047619047614
0.0,5.0,0.24734831460674156,0.267231914893617
1.0,5.0,0.025999999999999912,0.08936355140186913
2.0,5.0,-0.13715789473684215,-0.09226226415094341
3.0,5.0,-0.15675862068965518,-0.19593440860215056
4.0,5.0,-0.22955555555555562,-0.28603722627737227
5.0,5.0,0.055166666666666586,0.03866969696969702
6.0,5.0,0.04028571428571426,0.002077358490566006
7.0,5.0,0.013499999999999956,0.10360476190476187
8.0,5.0,0.1415339805825242,0.17169999999999996
9.0,5.0,0.15074226804123703,0.1502106382978723
10.0,5.0,-0.14001941747572821,-0.1808225225225225
11.0,5.0,-0.18511111111111117,-0.12956436781609193
12.0,5.0,0.059944954128440364,0.06392222222222221
13.0,5.0,-0.13194392523364495,-0.04910459770114939
14.0,5.0,-0.07400000000000007,-0.03477058823529411
15.0,5.0,0.01227450980392153,-0.010680952380952347
16.0,5.0,-0.04007142857142865,-0.04011818181818183
17.0,5.0,0.18915789473684208,0.15723398058252425
18.0,5.0,-0.16606349206349214,-0.11284545454545458
19.0,5.0,-0.00031578947368426924,-0.003127586206896571
20.0,5.0,0.15124271844660186,0.18008383838383835
21.0,5.0,0.12992156862745097,0.06099824561403511
22.0,5.0,-0.0005306122448980322,-0.014735643564356415
23.0,5.0,0.11720879120879113,0.11170000000000002
24.0,5.0,0.1321224489795918,0.11839902912621358
25.0,5.0,-0.12770370370370376,-0.1397814814814815
26.0,5.0,-0.03959139784946242,-0.04664951456310684
27.0,5.0,-0.16894949494949496,-0.21743978494623656
28.0,5.0,0.12808333333333333,0.1639222222222222
29.0,5.0,-0.0665233644859814,-0.05253076923076927
30.0,5.0,-0.007333333333333414,-0.07666734693877553
31.0,5.0,0.015655172413793106,-0.030640425531914928
32.0,5.0,-0.09066666666666667,-0.030640425531914928
33.0,5.0,-0.03114285714285714,0.004857894736842061
34.0,5.0,0.025999999999999912,0.08638085106382976
35.0,5.0,-0.19286792452830193,-0.17870816326530614
36.0,5.0,0.11766666666666659,0.12664623655913976
37.0,5.0,0.057182795698924704,0.10914186046511631
38.0,5.0,-0.1355384615384616,-0.17206146788990823
39.0,5.0,0.1477821782178217,0.13217619047619045
40.0,5.0,-0.14554471544715453,-0.1661125
41.0,5.0,0.1996842105263158,0.18040967741935487
42.0,5.0,-0.010134453781512676,0.05887171717171713
43.0,5.0,0.16508045977011487,0.17699411764705886
44.0,5.0,-0.28557024793388436,-0.2583
45.0,5.0,-0.10537254901960791,-0.10169622641509435
46.0,5.0,-0.19218181818181823,-0.15241764705882355
47.0,5.0,-0.003896907216494938,0.06000985915492962
48.0,5.0,0.16383783783783779,0.15988181818181824
49.0,5.0,0.1321224489795918,0.17148723404255317
50.0,5.0,-0.2880350877192983,-0.3089849315068493
51.0,5.0,-0.01380582524271845,-0.08230000000000004
52.0,5.0,-0.014206185567010365,-0.011241176470588199
53.0,5.0,0.16409523809523807,0.21038686868686873
54.0,5.0,0.10377777777777775,0.04705714285714291
55.0,5.0,-0.2964489795918368,-0.34206068376068377
56.0,5.0,0.20643478260869563,0.240576404494382
57.0,5.0,0.08599999999999997,0.12170000000000003
58.0,5.0,0.20377777777777772,0.1732789473684211
59.0,5.0,-0.0005306122448980322,-0.07562283464566932
60.0,5.0,0.17361904761904756,0.17338316831683165
61.0,5.0,0.0601772151898734,0.07246923076923073
62.0,5.0,-0.03921739130434787,0.0184676767676768
63.0,5.0,0.0041609195402297905,-0.08820654205607481
64.0,5.0,-0.10066666666666668,-0.037610344827586184
65.0,5.0,-0.22100854700854705,-0.22028347107438018
66.0,5.0,0.09195744680851059,-0.014232203389830556
67.0,5.0,-0.043863013698630215,-0.06855641025641024
68.0,5.0,0.23509090909090902,0.2228881188118812
69.0,5.0,0.07336842105263153,0.08659795918367352
70.0,5.0,0.05327272727272725,0.05887171717171713
71.0,5.0,0.09070588235294108,0.0689727272727273
72.0,5.0,-0.30165957446808517,-0.2604505376344086
73.0,5.0,-0.17400000000000004,-0.10408313253012047
74.0,5.0,-0.24296551724137938,-0.10133797468354433
75.0,5.0,0.17599999999999993,0.15613298969072165
76.0,5.0,0.126,0.11362982456140347
77.0,5.0,-0.047626373626373675,-0.037610344827586184
78.0,5.0,-0.08576470588235297,-0.17496666666666666
79.0,5.0,0.016265486725663636,0.07574255319148937
80.0,5.0,-0.20671028037383182,-0.1526820224719101
81.0,5.0,-0.04437037037037039,-0.017949122807017548
82.0,5.0,0.19334693877551012,0.23300434782608692
83.0,5.0,0.023674418604651137,0.05934705882352942
84.0,5.0,-0.020534653465346553,-0.09073243243243245
85.0,5.0,0.126,0.0917
86.0,5.0,0.1108101265822784,0.07288279569892475
87.0,5.0,0.06184905660377349,0.05079090909090911
88.0,5.0,0.16508045977011487,0.18980126582278478
89.0,5.0,0.0647387387387387,-0.022641085271317807
90.0,5.0,0.020915254237288128,-0.010759016393442566
91.0,5.0,0.15757894736842104,0.13016153846153844
92.0,5.0,-0.03570212765957448,-0.06690215053763438
93.0,5.0,-0.08059340659340664,-0.12294646464646464
94.0,5.0,0.2443673469387755,0.2695350515463918
95.0,5.0,-0.004275229357798227,-0.007814563106796069
96.0,5.0,-0.056352941176470606,-0.07006470588235292
97.0,5.0,0.06284210526315781,0.06510425531914898
98.0,5.0,-0.14822680412371136,-0.16356315789473685
99.0,5.0,0.03876595744680844,0.101193670886076
0.0,6.0,0.2576333333333334,0.22525510204081634
1.0,6.0,0.10731886792452838,0.12254672897196262
2.0,6.0,-0.11319999999999997,-0.08418674698795181
3.0,6.0,-0.17569999999999997,-0.20455607476635512
4.0,6.0,-0.2066734513274336,-0.22966417910447762
5.0,6.0,0.029563157894736847,-0.0024999999999999467
6.0,6.0,0.009485185185185263,-0.06093749999999998
7.0,6.0,0.023224731182795777,0.06826923076923075
8.0,6.0,0.20070449438202254,0.1779255319148937
9.0,6.0,0.11596666666666666,0.14750000000000008
10.0,6.0,-0.15609215686274502,-0.16249999999999998
11.0,6.0,-0.18131797752808987,-0.18997252747252746
12.0,6.0,0.017282456140350955,0.06565533980582527
13.0,6.0,-0.05805294117647053,-0.053804347826086896
14.0,6.0,-0.08346699029126214,-0.05611702127659568
15.0,6.0,0.01588878504672897,-0.05233050847457621
16.0,6.0,0.0043000000000000815,0.07907303370786523
17.0,6.0,0.19930000000000003,0.15928217821782176
18.0,6.0,-0.13723846153846153,-0.14610655737704914
19.0,6.0,0.011168686868686883,-0.023324742268041265
20.0,6.0,0.19027938144329903,0.1775
21.0,6.0,0.1647255319148937,0.10385514018691588
22.0,6.0,-0.015699999999999936,0.02715517241379317
23.0,6.0,0.13042244897959188,0.15772471910112362
24.0,6.0,0.14721666666666666,0.1622422680412371
25.0,6.0,-0.13284285714285715,-0.12989130434782603
26.0,6.0,-0.024014606741572964,-0.050849514563106823
27.0,6.0,-0.14236666666666664,-0.12227011494252871
28.0,6.0,0.1522569892473119,0.26155063291139247
29.0,6.0,-0.019134343434343393,-0.002925531914893642
30.0,6.0,-0.06249245283018867,-0.07026699029126215
31.0,6.0,-0.029866666666666597,-0.04711538461538456
32.0,6.0,-0.0907943396226415,-0.020394736842105243
33.0,6.0,-0.036524742268041255,-0.029846938775510146
34.0,6.0,0.047704255319149014,0.16416666666666668
35.0,6.0,-0.1805543689320388,-0.22213302752293573
36.0,6.0,0.1311181818181818,0.13525280898876402
37.0,6.0,0.0638833333333334,0.05328947368421055
38.0,6.0,-0.0987769230769231,-0.11204128440366967
39.0,6.0,0.1592514563106796,0.1875
40.0,6.0,-0.1716349593495935,-0.15068897637795275
41.0,6.0,0.1643,0.1455808080808081
42.0,6.0,-0.015322641509433965,0.013970588235294179
43.0,6.0,0.14652222222222222,0.11875000000000002
44.0,6.0,-0.26660909090909085,-0.2385869565217391
45.0,6.0,-0.14578547008547005,-0.13869047619047614
46.0,6.0,-0.18569999999999998,-0.1833333333333333
47.0,6.0,-0.024014606741572964,0.027640845070422526
48.0,6.0,0.16500796460176992,0.1998853211009175
49.0,6.0,0.12628019801980206,0.16358695652173916
50.0,6.0,-0.24977407407407404,-0.2690573770491803
51.0,6.0,-0.04607037037037032,-0.11986434108527133
52.0,6.0,-0.06993076923076924,-0.05502336448598133
53.0,6.0,0.16239523809523815,0.13938679245283025
54.0,6.0,0.12041650485436894,0.08061926605504588
55.0,6.0,-0.28622631578947366,-0.39517326732673264
56.0,6.0,0.19798421052631587,0.15749999999999997
57.0,6.0,0.07687731958762889,0.04392201834862386
58.0,6.0,0.2429046511627907,0.18532608695652175
59.0,6.0,-0.06963939393939389,-0.12761627906976747
60.0,6.0,0.21791702127659573,0.14107142857142863
61.0,6.0,0.0714264367816092,0.06666666666666665
62.0,6.0,-0.040917391304347794,-0.03864678899082563
63.0,6.0,-0.0630873873873874,-0.12083333333333335
64.0,6.0,-0.08310740740740741,0.02840909090909094
65.0,6.0,-0.17111284403669724,-0.2111725663716814
66.0,6.0,0.0343,0.0727941176470589
67.0,6.0,-0.08949310344827588,-0.13249999999999995
68.0,6.0,0.18968461538461545,0.22409793814432988
69.0,6.0,0.10731886792452838,0.19013157894736843
70.0,6.0,0.08254175824175825,0.06576086956521743
71.0,6.0,0.04907064220183488,0.04088983050847461
72.0,6.0,-0.20979090909090908,-0.3081692913385827
73.0,6.0,-0.16589607843137255,-0.08932926829268295
74.0,6.0,-0.24207168141592916,-0.15600649350649354
75.0,6.0,0.2295631578947369,0.1356651376146789
76.0,6.0,0.19298686868686876,0.1488207547169812
77.0,6.0,-0.10022830188679244,-0.01733870967741935
78.0,6.0,-0.2100511450381679,-0.18593749999999998
79.0,6.0,-0.005975229357798151,0.04623786407766994
80.0,6.0,-0.17569999999999997,-0.06572580645161286
81.0,6.0,-0.021853846153846113,-0.02029816513761462
82.0,6.0,0.21205510204081635,0.2333333333333334
83.0,6.0,0.04340112359550563,0.02228260869565224
84.0,6.0,-0.04463203883495137,-0.03864678899082563
85.0,6.0,0.21318888888888887,0.11845238095238098
86.0,6.0,0.10743253012048193,0.01835106382978724
87.0,6.0,0.017993693693693746,-0.001630434782608714
88.0,6.0,0.1522569892473119,0.1654569892473119
89.0,6.0,0.05881327433628325,-0.0013429752066115297
90.0,6.0,-0.01736666666666664,0.051785714285714324
91.0,6.0,0.028003703703703753,0.06391509433962261
92.0,6.0,-0.08076329113924052,-0.060227272727272685
93.0,6.0,-0.12014444444444439,-0.14793689320388348
94.0,6.0,0.2190368421052632,0.21868811881188122
95.0,6.0,-0.029866666666666597,-0.013563829787234027
96.0,6.0,-0.10560654205607478,-0.07834158415841586
97.0,6.0,0.13825348837209306,0.19647435897435894
98.0,6.0,-0.12930824742268043,-0.07713414634146343
99.0,6.0,0.047704255319149014,0.125
0.0,7.0,0.20341052631578949,0.20450000000000002
1.0,7.0,0.1492,0.07954273504273512
2.0,7.0,-0.14158431372549019,-0.14743548387096772
3.0,7.0,-0.10432941176470589,-0.2607631578947368
4.0,7.0,-0.16678130841121497,-0.2585534351145038
5.0,7.0,0.02627070707070711,0.001362745098039242
6.0,7.0,0.14678620689655175,0.0267429906542056
7.0,7.0,0.016169696969697056,0.05878571428571433
8.0,7.0,0.18517938144329904,0.2466739130434783
9.0,7.0,0.13292549019607847,0.1692422680412371
10.0,7.0,-0.0942615384615384,-0.1362692307692307
11.0,7.0,-0.21204999999999996,-0.2077388059701492
12.0,7.0,0.017313207547169807,0.10586363636363638
13.0,7.0,-0.060799999999999965,-0.07297572815533981
14.0,7.0,-0.08266915887850468,-0.00286842105263152
15.0,7.0,-0.04922105263157894,-0.10477536231884055
16.0,7.0,-0.07104390243902436,0.02968518518518526
17.0,7.0,0.1794150537634409,0.1724569892473119
18.0,7.0,-0.14982654867256628,-0.08158695652173908
19.0,7.0,0.02132765957446814,-0.012642857142857067
20.0,7.0,0.16920000000000002,0.21818421052631587
21.0,7.0,0.12293831775700936,0.1794514563106796
22.0,7.0,0.02328163265306127,0.03267204301075277
23.0,7.0,0.09147722772277234,0.17208620689655174
24.0,7.0,0.14272941176470588,0.15450000000000008
25.0,7.0,-0.08079999999999998,-0.09239320388349515
26.0,7.0,0.04647272727272733,-0.0024387755102041053
27.0,7.0,-0.18595463917525767,-0.17436792452830185
28.0,7.0,0.12771063829787233,0.14682558139534885
29.0,7.0,-0.014133333333333331,-0.06326699029126215
30.0,7.0,0.005246511627907013,-0.03049999999999997
31.0,7.0,0.036847058823529455,0.02581868131868137
32.0,7.0,-0.07079999999999997,-0.11549999999999994
33.0,7.0,-0.02816842105263151,0.019198795180722872
34.0,7.0,0.04300952380952383,0.12763253012048192
35.0,7.0,-0.25371666666666665,-0.2700833333333333
36.0,7.0,0.08208659793814432,0.14682558139534885
37.0,7.0,0.0023683168316832592,0.09207281553398061
38.0,7.0,-0.13272307692307683,-0.1291842105263158
39.0,7.0,0.18235789473684216,0.16268181818181826
40.0,7.0,-0.04354509803921569,-0.13130645161290322
41.0,7.0,0.12332371134020625,0.21806321839080467
42.0,7.0,0.04836666666666667,0.06672222222222224
43.0,7.0,0.09239587628865986,0.10239473684210532
44.0,7.0,-0.2580357723577235,-0.26756896551724135
45.0,7.0,-0.09151428571428566,-0.1300762711864406
46.0,7.0,-0.13178039215686266,-0.13937096774193547
47.0,7.0,-0.04814693877551013,0.02307142857142863
48.0,7.0,0.15729523809523815,0.2085776699029126
49.0,7.0,0.10491428571428574,0.09981914893617028
50.0,7.0,-0.2670068965517241,-0.26618702290076335
51.0,7.0,-0.0400233009708737,-0.13698148148148148
52.0,7.0,-0.04162474226804125,0.03382038834951462
53.0,7.0,0.19174901960784319,0.22991666666666666
54.0,7.0,0.0906285714285715,0.09921698113207555
55.0,7.0,-0.3093714285714285,-0.31587735849056603
56.0,7.0,0.1607841584158416,0.24222727272727274
57.0,7.0,0.03348571428571434,-0.05860077519379847
58.0,7.0,0.20425747126436788,0.17596067415730343
59.0,7.0,-0.04443636363636361,-0.059008771929824566
60.0,7.0,0.17920000000000003,0.14061650485436894
61.0,7.0,0.10080919540229893,0.08643548387096778
62.0,7.0,-0.059832258064516086,-0.036855932203389785
63.0,7.0,-0.04443636363636361,-0.10549999999999993
64.0,7.0,-0.18079999999999996,-0.05133333333333334
65.0,7.0,-0.20622372881355927,-0.26611946902654865
66.0,7.0,0.06920000000000004,0.06672222222222224
67.0,7.0,-0.15952340425531908,-0.07595454545454539
68.0,7.0,0.1710518518518519,0.19886893203883493
69.0,7.0,0.07410196078431375,0.10491666666666666
70.0,7.0,0.06920000000000004,0.02581868131868137
71.0,7.0,0.07677575757575761,0.041747706422018416
72.0,7.0,-0.3242782608695652,-0.3373181818181818
73.0,7.0,-0.16079999999999994,-0.1378529411764705
74.0,7.0,-0.2577230769230769,-0.16124712643678157
75.0,7.0,0.17336666666666667,0.21263186813186818
76.0,7.0,0.14444271844660195,0.1386176470588235
77.0,7.0,0.04647272727272733,0.011166666666666658
78.0,7.0,-0.14690169491525418,-0.09549999999999992
79.0,7.0,0.09093913043478263,0.08450000000000002
80.0,7.0,-0.1018526315789473,-0.09452439024390236
81.0,7.0,-0.022466666666666635,-0.04011538461538455
82.0,7.0,0.19048712871287132,0.2392368421052632
83.0,7.0,0.10491428571428574,0.08134210526315788
84.0,7.0,-0.0075326732673266505,-0.05172641509433962
85.0,7.0,0.1492,0.09450000000000003
86.0,7.0,0.05253333333333332,0.1396807228915663
87.0,7.0,0.0409391304347827,0.09707731958762889
88.0,7.0,0.14142222222222223,0.1421190476190477
89.0,7.0,0.07149357798165146,0.05621171171171169
90.0,7.0,0.01592131147540987,0.06268181818181817
91.0,7.0,0.10180869565217399,0.0689897959183674
92.0,7.0,-0.026038095238095194,-0.05779885057471257
93.0,7.0,-0.10348041237113403,-0.13764285714285707
94.0,7.0,0.16233725490196083,0.1593148148148148
95.0,7.0,-0.030314563106796033,-0.03049999999999997
96.0,7.0,-0.08079999999999998,-0.06257964601769905
97.0,7.0,0.09941978021978026,0.07943975903614464
98.0,7.0,-0.18079999999999996,-0.23393137254901958
99.0,7.0,-0.03656923076923069,0.06977472527472528
0.0,8.0,0.24098791208791204,0.24181702127659566
1.0,8.0,0.1189,0.11455514018691582
2.0,8.0,-0.12109999999999999,-0.16027457627118646
3.0,8.0,-0.16443333333333332,-0.19435319148936175
4.0,8.0,-0.18053396226415097,-0.21240606060606065
5.0,8.0,0.034782352941176486,0.0378551724137931
6.0,8.0,0.07637474747474748,0.06694999999999995
7.0,8.0,0.025869696969696987,0.08894074074074065
8.0,8.0,0.18457010309278343,0.18862553191489362
9.0,8.0,0.10117722772277227,0.050123076923076826
10.0,8.0,-0.1404877551020408,-0.10341290322580654
11.0,8.0,-0.1998356321839081,-0.127409756097561
12.0,8.0,0.06419411764705885,0.1503978021978022
13.0,8.0,0.023017647058823476,0.04231764705882346
14.0,8.0,-0.06325686274509812,-0.08037142857142865
15.0,8.0,-0.001197087378640771,-0.04270909090909092
16.0,8.0,-0.04501304347826085,0.054721739130434766
17.0,8.0,0.1920578947368421,0.12390093457943918
18.0,8.0,-0.10213448275862069,-0.11013333333333342
19.0,8.0,-0.026655555555555543,-0.015436363636363692
20.0,8.0,0.19487938144329897,0.13523703703703704
21.0,8.0,0.14804893617021275,0.16341739130434774
22.0,8.0,-0.011099999999999999,0.03708888888888884
23.0,8.0,0.18604285714285707,0.16527317073170722
24.0,8.0,0.12271443298969065,0.12819999999999998
25.0,8.0,-0.12025254237288141,-0.12452727272727282
26.0,8.0,-0.014534343434343455,-0.030440776699029226
27.0,8.0,-0.17110000000000003,-0.17103076923076926
28.0,8.0,0.14208681318681315,0.17042222222222214
29.0,8.0,-0.043827272727272715,-0.025631775700934667
30.0,8.0,-0.06285257731958771,-0.05839340659340664
31.0,8.0,0.01962164948453604,0.0378551724137931
32.0,8.0,-0.07926326530612249,-0.00735555555555556
33.0,8.0,-0.06471702127659573,-0.015436363636363692
34.0,8.0,0.04764999999999997,0.09178974358974357
35.0,8.0,-0.19237659574468086,-0.18513333333333337
36.0,8.0,0.14208681318681315,0.13986666666666658
37.0,8.0,0.004575675675675628,0.005342857142857094
38.0,8.0,-0.08868241758241757,-0.12402222222222226
39.0,8.0,0.22545172413793102,0.19766236559139783
40.0,8.0,-0.1438272727272728,-0.12180000000000002
41.0,8.0,0.17100526315789466,0.13543404255319147
42.0,8.0,0.06848333333333334,0.05973846153846152
43.0,8.0,0.11677878787878782,0.017765217391304322
44.0,8.0,-0.29178965517241384,-0.24962608695652178
45.0,8.0,-0.1481642201834863,-0.16531351351351353
46.0,8.0,-0.2005117647058824,-0.19819175257731964
47.0,8.0,0.027695180722891566,0.06441621621621618
48.0,8.0,0.19805887850467285,0.18473846153846152
49.0,8.0,0.12097920792079209,0.20047272727272725
50.0,8.0,-0.22011960784313728,-0.30513333333333337
51.0,8.0,0.02196930693069299,-0.015436363636363692
52.0,8.0,-0.08231495327102811,-0.03324329896907219
53.0,8.0,0.1672838383838383,0.19819999999999993
54.0,8.0,0.025621311475409803,0.06501415929203536
55.0,8.0,-0.35805652173913044,-0.3527345794392524
56.0,8.0,0.25363118279569885,0.27042222222222223
57.0,8.0,0.10309354838709672,0.05616460176991145
58.0,8.0,0.13302371134020619,0.20689565217391304
59.0,8.0,-0.05571538461538461,-0.11608571428571435
60.0,8.0,0.17048415841584152,0.14449629629629623
61.0,8.0,0.0844555555555555,0.04293684210526316
62.0,8.0,0.06157326732673263,0.05462201834862379
63.0,8.0,0.0596692307692307,-0.04603076923076932
64.0,8.0,-0.16046170212765964,-0.1074962025316456
65.0,8.0,-0.14236436781609196,-0.18513333333333337
66.0,8.0,0.02120769230769226,-0.0383546218487395
67.0,8.0,-0.1326384615384616,-0.11988510638297878
68.0,8.0,0.2489,0.2257510204081632
69.0,8.0,0.13942631578947362,0.06379633027522935
70.0,8.0,0.07047303370786517,0.08313975903614457
71.0,8.0,0.05270952380952376,0.06664660194174754
72.0,8.0,-0.3082681415929204,-0.29282564102564107
73.0,8.0,-0.16572365591397853,-0.13989523809523818
74.0,8.0,-0.31910000000000005,-0.09465714285714288
75.0,8.0,0.13472524271844655,0.1054815533980582
76.0,8.0,0.11789082568807341,0.12597777777777774
77.0,8.0,-0.04483737373737373,0.02188421052631573
78.0,8.0,-0.13127699115044256,-0.17180000000000006
79.0,8.0,-0.010722641509434028,0.05032765957446805
80.0,8.0,-0.1371194174757282,-0.24180000000000007
81.0,8.0,0.0013137931034482575,0.02188421052631573
82.0,8.0,0.18326893203883488,0.22698787878787874
83.0,8.0,0.0030573033707864683,-0.018466666666666742
84.0,8.0,-0.0653307692307693,-0.07632830188679252
85.0,8.0,0.14804893617021275,0.11235094339622642
86.0,8.0,0.08147731958762883,0.033914285714285675
87.0,8.0,0.05705533980582522,0.1116408602150537
88.0,8.0,0.09420612244897952,0.1663818181818182
89.0,8.0,0.06928461538461539,0.006736585365853642
90.0,8.0,0.0071608695652173315,0.025885950413223058
91.0,8.0,0.07175714285714285,0.11903333333333332
92.0,8.0,-0.08694158415841591,-0.04573939393939397
93.0,8.0,-0.12053820224719103,-0.11333846153846161
94.0,8.0,0.23514999999999997,0.23055294117647052
95.0,8.0,-0.04493177570093465,-0.03859245283018875
96.0,8.0,-0.06503939393939395,-0.10634545454545463
97.0,8.0,0.06223333333333325,-0.022170370370370396
98.0,8.0,-0.18019090909090912,-0.2275575757575758
99.0,8.0,0.0460717171717171,0.05606516853932575


==> pics/PA_scatter/cifar100_resnet56_rate4_regression.txt <==
dataset,model,rate,a,b,r2
cifar100,resnet,4,0.9918235954629515,0.004597203361493607,0.8826261060206889


==> pics/PA_scatter/cifar100_resnet56_rate5.txt <==
class,model,before,after
0.0,0.0,0.2302909090909091,0.20953636363636363
1.0,0.0,0.1848363636363637,0.12141020408163261
2.0,0.0,-0.1311809523809523,-0.16895148514851488
3.0,0.0,-0.21902988505747123,-0.25849560439560443
4.0,0.0,-0.19574915254237285,-0.25273945578231294
5.0,0.0,0.06609795918367356,0.0837640776699029
6.0,0.0,0.06158461538461546,-0.015211111111111175
7.0,0.0,-0.005330612244897948,0.0776073170731707
8.0,0.0,0.13752653061224496,0.11732857142857145
9.0,0.0,0.10966153846153848,0.04232857142857138
10.0,0.0,-0.24190679611650484,-0.10237586206896554
11.0,0.0,-0.19604137931034477,-0.24410000000000004
12.0,0.0,0.05017196261682244,0.018313793103448273
13.0,0.0,-0.0043813953488371915,-0.06714347826086953
14.0,0.0,-0.015756521739130447,-0.03707872340425533
15.0,0.0,0.005410526315789532,-0.02600082644628099
16.0,0.0,-0.005532673267326649,-0.03802857142857141
17.0,0.0,0.2113098901098901,0.27693448275862065
18.0,0.0,-0.12707586206896548,-0.17510840336134453
19.0,0.0,0.062376470588235366,0.030110526315789476
20.0,0.0,0.19488421052631588,0.2288787234042553
21.0,0.0,0.10551372549019611,0.09135454545454547
22.0,0.0,-0.04917037037037031,-0.01124285714285711
23.0,0.0,0.10691428571428574,0.06970952380952378
24.0,0.0,0.1312000000000001,0.147880198019802
25.0,0.0,-0.07639036144578304,-0.06789310344827593
26.0,0.0,-0.05253737373737366,-0.06851441441441442
27.0,0.0,-0.07879999999999998,-0.1313727272727273
28.0,0.0,0.14047710843373495,0.13937826086956517
29.0,0.0,0.004368316831683261,0.030682608695652203
30.0,0.0,-0.016009302325581398,-0.029100000000000015
31.0,0.0,-0.0017166666666665886,0.004990909090909046
32.0,0.0,-0.06493861386138611,0.008690697674418546
33.0,0.0,-0.05048141592920352,-0.032478378378378414
34.0,0.0,0.020229126213592297,0.11673333333333336
35.0,0.0,-0.2502285714285714,-0.2681350877192983
36.0,0.0,0.11917979797979805,0.15235161290322574
37.0,0.0,0.009273394495412868,0.1324168539325843
38.0,0.0,-0.1542098360655737,-0.18584603174603176
39.0,0.0,0.21228910891089114,0.22089999999999999
40.0,0.0,-0.1361643410852713,-0.09446697247706426
41.0,0.0,0.2233739130434783,0.147880198019802
42.0,0.0,-0.022234343434343384,0.05854367816091954
43.0,0.0,0.1276516129032258,0.122495744680851
44.0,0.0,-0.3027316239316239,-0.30504339622641513
45.0,0.0,-0.07664946236559134,-0.18210000000000004
46.0,0.0,-0.17879999999999996,-0.19018247422680412
47.0,0.0,-0.03363870967741933,0.08201111111111115
48.0,0.0,0.17969056603773592,0.20864509803921572
49.0,0.0,0.1512,0.22685238095238092
50.0,0.0,-0.16838333333333333,-0.2306765765765766
51.0,0.0,-0.03118095238095231,0.054233333333333356
52.0,0.0,-0.04418461538461538,-0.035052380952380946
53.0,0.0,0.22018989898989905,0.1303827586206896
54.0,0.0,0.062271428571428644,0.06662072072072067
55.0,0.0,-0.33097391304347823,-0.3341
56.0,0.0,0.21915918367346943,0.17589999999999995
57.0,0.0,0.05268148148148155,0.05499090909090909
58.0,0.0,0.1616255319148937,0.22541807228915656
59.0,0.0,0.021199999999999997,-0.04244951456310686
60.0,0.0,0.17989565217391312,0.19283877551020412
61.0,0.0,-0.01213333333333333,0.04252921348314609
62.0,0.0,-0.002874074074074029,0.049981632653061214
63.0,0.0,0.05983636363636369,0.0002209876543209921
64.0,0.0,-0.06629999999999991,-0.038715384615384596
65.0,0.0,-0.08305531914893616,-0.06968441558441563
66.0,0.0,0.06588085106382979,0.09847731958762884
67.0,0.0,-0.15354747474747465,-0.13369183673469387
68.0,0.0,0.2696536082474227,0.23249793814432984
69.0,0.0,0.09897777777777783,0.10934086021505374
70.0,0.0,0.050611764705882356,0.03977755102040814
71.0,0.0,0.03416296296296295,0.06589999999999996
72.0,0.0,-0.28056991150442473,-0.35251269841269844
73.0,0.0,-0.20307184466019412,-0.1735805194805195
74.0,0.0,-0.2278196078431372,-0.20355054945054946
75.0,0.0,0.21481702127659574,0.26354705882352936
76.0,0.0,0.14195471698113216,0.16071481481481475
77.0,0.0,0.019995180722891637,-0.045852577319587695
78.0,0.0,-0.15499047619047612,-0.08974356435643571
79.0,0.0,-0.027423853211009153,0.012566666666666615
80.0,0.0,-0.1615586206896551,-0.13486923076923074
81.0,0.0,-0.0033614035087718985,-0.0010387755102041485
82.0,0.0,0.18394509803921577,0.23131666666666661
83.0,0.0,-0.018799999999999928,-0.004615463917525764
84.0,0.0,0.029065168539325836,0.008943478260869497
85.0,0.0,0.13492549019607847,0.1194849056603774
86.0,0.0,0.0953935483870968,0.03589999999999993
87.0,0.0,0.015414876033057912,0.00990000000000002
88.0,0.0,0.13370000000000004,0.10061698113207551
89.0,0.0,0.031726315789473714,0.07666923076923071
90.0,0.0,0.0015278688524590356,-0.0732176470588235
91.0,0.0,0.05120000000000002,0.10347575757575755
92.0,0.0,-0.11966021505376345,-0.09046363636363641
93.0,0.0,-0.12445217391304342,-0.1442960784313726
94.0,0.0,0.22120000000000006,0.22345102040816323
95.0,0.0,-0.07703008849557513,-0.06435641025641026
96.0,0.0,-0.06970909090909083,-0.08772831858407082
97.0,0.0,0.036886274509803973,0.07708279569892473
98.0,0.0,-0.21793043478260865,-0.2201377358490566
99.0,0.0,0.02953333333333341,0.12221578947368417
0.0,1.0,0.18617010309278348,0.24267311827956983
1.0,1.0,0.1736372549019608,0.15828080808080802
2.0,1.0,-0.17875925925925923,-0.18616363636363642
3.0,1.0,-0.22739473684210526,-0.2837285714285715
4.0,1.0,-0.13501724137931037,-0.20064745762711866
5.0,1.0,-0.006342105263157927,0.009540659340659285
6.0,1.0,0.049250000000000016,0.14089767441860457
7.0,1.0,0.0141734693877551,0.12353333333333327
8.0,1.0,0.17049999999999998,0.14431764705882344
9.0,1.0,0.11481372549019608,0.18353333333333333
10.0,1.0,-0.13824999999999998,-0.1268642201834863
11.0,1.0,-0.18598351648351646,-0.17107659574468087
12.0,1.0,0.08521698113207554,0.07400952380952375
13.0,1.0,-0.0634393939393939,0.005755555555555514
14.0,1.0,-0.08786734693877551,-0.027577777777777812
15.0,1.0,-0.05349999999999999,-0.03297757009345803
16.0,1.0,-0.024640186915887874,-0.02234901960784319
17.0,1.0,0.15049999999999997,0.1683818181818182
18.0,1.0,-0.1042826086956522,-0.14980000000000004
19.0,1.0,-0.006849397590361406,0.030200000000000005
20.0,1.0,0.20284042553191495,0.15789230769230767
21.0,1.0,0.1457173913043478,0.19357349397590362
22.0,1.0,-0.018123853211009178,-0.04403076923076932
23.0,1.0,0.09892105263157891,0.11308659793814424
24.0,1.0,0.1363252427184466,0.10491698113207548
25.0,1.0,-0.17363223140495865,-0.1301921568627451
26.0,1.0,-0.08950000000000002,-0.06394141414141419
27.0,1.0,-0.1250555555555556,-0.11980000000000002
28.0,1.0,0.15155263157894738,0.15871063829787224
29.0,1.0,-0.023035353535353464,-0.05166915887850476
30.0,1.0,-0.010409090909090923,-0.06489433962264157
31.0,1.0,-0.013586021505376356,-0.05166915887850476
32.0,1.0,-0.08542920353982297,-0.03814951456310689
33.0,1.0,-0.05784951456310683,-0.003966666666666674
34.0,1.0,0.08307731958762887,0.027283333333333326
35.0,1.0,-0.24396808510638296,-0.17611578947368428
36.0,1.0,0.10369587628865984,0.1597238095238095
37.0,1.0,0.012318181818181784,0.11686666666666667
38.0,1.0,-0.11630851063829784,-0.17971452991452996
39.0,1.0,0.1905,0.16924761904761898
40.0,1.0,-0.10312831858407079,-0.07036074766355149
41.0,1.0,0.24258791208791208,0.20247272727272725
42.0,1.0,0.07797474747474753,0.04716969696969697
43.0,1.0,0.09091666666666665,-0.025946788990825698
44.0,1.0,-0.22949999999999998,-0.24980000000000002
45.0,1.0,-0.11036021505376348,-0.17012520325203256
46.0,1.0,-0.15863043478260863,-0.14980000000000004
47.0,1.0,0.022807692307692307,0.026256338028168957
48.0,1.0,0.19918686868686875,0.1917841584158415
49.0,1.0,0.1799623655913979,0.18353333333333333
50.0,1.0,-0.30586363636363634,-0.3042117647058824
51.0,1.0,0.056815789473684264,-0.09334838709677429
52.0,1.0,-0.062023364485981336,-0.07707272727272729
53.0,1.0,0.1876428571428571,0.14459252336448591
54.0,1.0,0.09196788990825688,0.08656363636363629
55.0,1.0,-0.3618076923076923,-0.31970291262135925
56.0,1.0,0.23159890109890113,0.26031235955056176
57.0,1.0,0.03143457943925232,0.035385185185185186
58.0,1.0,0.22584883720930238,0.21924761904761902
59.0,1.0,-0.09807142857142859,-0.12224094488188986
60.0,1.0,0.13230180180180184,0.1289610619469026
61.0,1.0,0.0630581395348837,0.07433793103448272
62.0,1.0,0.022088785046728954,0.07184948453608242
63.0,1.0,-0.054916666666666614,-0.07181834862385328
64.0,1.0,-0.14677272727272728,-0.01343636363636369
65.0,1.0,-0.20521428571428568,-0.18191009174311928
66.0,1.0,-0.03583663366336631,0.0765157894736842
67.0,1.0,-0.19758988764044944,-0.09558313253012052
68.0,1.0,0.23959090909090908,0.2685673469387755
69.0,1.0,0.10369587628865984,0.008319658119658069
70.0,1.0,0.0856020408163265,0.05496190476190477
71.0,1.0,0.10050000000000003,0.10019999999999996
72.0,1.0,-0.37035470085470085,-0.35058740157480317
73.0,1.0,-0.155481308411215,-0.1366421052631579
74.0,1.0,-0.17538235294117643,-0.11458873239436629
75.0,1.0,0.17049999999999998,0.1502
76.0,1.0,0.14050000000000007,0.20878585858585852
77.0,1.0,0.007919354838709647,-0.0813789473684211
78.0,1.0,-0.1034622641509434,-0.049800000000000066
79.0,1.0,0.04203846153846158,0.001576146788990762
80.0,1.0,-0.13949999999999996,-0.2021809523809524
81.0,1.0,-0.014954545454545443,-0.010911111111111205
82.0,1.0,0.2462894736842105,0.24381702127659566
83.0,1.0,-0.03313636363636363,-0.05166915887850476
84.0,1.0,0.018000000000000016,0.005372413793103381
85.0,1.0,0.13050000000000006,0.12470980392156861
86.0,1.0,0.03242307692307689,0.013836363636363647
87.0,1.0,0.07559803921568631,0.025875675675675613
88.0,1.0,0.20690449438202252,0.18353333333333333
89.0,1.0,0.06501327433628323,0.03396068376068373
90.0,1.0,0.02722131147540985,-0.022815873015873067
91.0,1.0,0.05498979591836739,0.12679574468085097
92.0,1.0,0.05049999999999999,-0.038035294117647056
93.0,1.0,-0.0812647058823529,-0.08800224719101124
94.0,1.0,0.23475531914893621,0.21617938144329896
95.0,1.0,-0.019014563106796056,-0.012545098039215774
96.0,1.0,-0.051852941176470546,-0.026037623762376283
97.0,1.0,0.05498979591836739,0.16131111111111107
98.0,1.0,-0.21078440366972473,-0.1683185185185186
99.0,1.0,-0.009122641509433982,-0.0142859813084113
0.0,2.0,0.2396434782608695,0.20504285714285708
1.0,2.0,0.11300776699029125,0.12017722772277228
2.0,2.0,-0.12794545454545458,-0.08067142857142862
3.0,2.0,-0.1544126582278481,-0.28273063063063064
4.0,2.0,-0.1456222222222222,-0.20128032786885247
5.0,2.0,0.09583076923076927,0.0828397590361446
6.0,2.0,0.0045661016949152256,0.011361538461538423
7.0,2.0,0.02471320754716977,0.13577878787878783
8.0,2.0,0.1866,0.16789999999999994
9.0,2.0,0.13272244897959184,0.16704893617021277
10.0,2.0,-0.15854851485148513,-0.19495714285714288
11.0,2.0,-0.25830566037735847,-0.2581606060606061
12.0,2.0,0.08417575757575757,0.11873333333333336
13.0,2.0,-0.034224742268041286,-0.03751666666666664
14.0,2.0,0.015488888888888885,-0.08899320388349519
15.0,2.0,-0.04132452830188682,-0.033052380952380944
16.0,2.0,-0.040921367521367547,-0.0034513513513513283
17.0,2.0,0.1932666666666667,0.22567777777777775
18.0,2.0,-0.0534,-0.1359709677419355
19.0,2.0,-0.0776553191489362,0.018488235294117583
20.0,2.0,0.17196082474226804,0.20659565217391307
21.0,2.0,0.1837428571428571,0.21886774193548386
22.0,2.0,0.014772043010752745,0.003455555555555545
23.0,2.0,0.06886804123711343,0.09318301886792446
24.0,2.0,0.225476404494382,0.149880198019802
25.0,2.0,-0.1516608695652174,-0.1428407407407407
26.0,2.0,-0.0753607843137255,-0.13358148148148152
27.0,2.0,-0.12237959183673475,-0.15736315789473687
28.0,2.0,0.14103298969072164,0.2099689655172413
29.0,2.0,0.010273469387755085,-0.009242857142857108
30.0,2.0,0.03546075949367089,-0.012565116279069755
31.0,2.0,0.04811898734177211,0.010821348314606682
32.0,2.0,-0.05801538461538458,0.004149999999999987
33.0,2.0,-0.01013469387755106,0.04108181818181822
34.0,2.0,0.029302702702702743,0.09789999999999999
35.0,2.0,-0.26715,-0.22210000000000002
36.0,2.0,0.10437777777777779,0.12459902912621357
37.0,2.0,-0.02854018691588789,0.04692912621359224
38.0,2.0,-0.09647692307692313,-0.1563016806722689
39.0,2.0,0.23186315789473688,0.2005315789473684
40.0,2.0,-0.08461495327102808,-0.12454094488188983
41.0,2.0,0.14838217821782174,0.20811505376344086
42.0,2.0,0.03136190476190481,0.12567777777777778
43.0,2.0,0.11780879120879117,0.12109587628865981
44.0,2.0,-0.29377037037037035,-0.31063658536585365
45.0,2.0,-0.17807289719626168,-0.17796206896551725
46.0,2.0,-0.21795445544554454,-0.13036086956521742
47.0,2.0,0.011993258426966302,0.09789999999999999
48.0,2.0,0.21231428571428568,0.2356551020408163
49.0,2.0,0.10544615384615386,0.1520237113402062
50.0,2.0,-0.2639511811023622,-0.2808878787878788
51.0,2.0,0.0276309278350515,-0.0911243902439024
52.0,2.0,-0.010033663366336598,-0.04813960396039607
53.0,2.0,0.16333469387755106,0.21658686868686872
54.0,2.0,0.10877821782178221,0.02269674796747967
55.0,2.0,-0.3168782608695652,-0.35941707317073174
56.0,2.0,0.2704202247191011,0.2489989010989011
57.0,2.0,0.04775384615384615,-0.009242857142857108
58.0,2.0,0.22660000000000002,0.23946626506024093
59.0,2.0,-0.08516470588235292,-0.11826541353383457
60.0,2.0,0.1795411764705882,0.145879797979798
61.0,2.0,0.04811898734177211,0.04789999999999994
62.0,2.0,-0.037885981308411254,0.042636842105263195
63.0,2.0,-0.010356521739130486,-0.08067142857142862
64.0,2.0,-0.16751764705882355,-0.10280422535211264
65.0,2.0,-0.1453101123595506,-0.08888160919540233
66.0,2.0,-0.009938461538461563,-0.01573636363636366
67.0,2.0,-0.08451111111111109,-0.006266666666666643
68.0,2.0,0.22759009900990101,0.2229
69.0,2.0,0.10437777777777779,0.044328571428571384
70.0,2.0,0.03924367816091956,0.10114675324675326
71.0,2.0,0.10877821782178221,0.09789999999999999
72.0,2.0,-0.2808766355140187,-0.31152028985507246
73.0,2.0,-0.2234,-0.13036086956521742
74.0,2.0,-0.2587658536585366,-0.17735252525252526
75.0,2.0,0.20288865979381443,0.18285145631067956
76.0,2.0,0.1795411764705882,0.1796757009345794
77.0,2.0,0.0005130434782608662,-0.01876666666666671
78.0,2.0,-0.1255739130434783,-0.12209999999999999
79.0,2.0,0.01592038834951459,0.04789999999999994
80.0,2.0,-0.1734,-0.19056153846153845
81.0,2.0,-0.022023853211009192,-0.06651441441441441
82.0,2.0,0.24496734693877553,0.2389891089108911
83.0,2.0,-0.01748602150537637,-0.08210000000000006
84.0,2.0,-0.037036363636363645,0.0005315789473684385
85.0,2.0,0.18518585858585856,0.1399792079207921
86.0,2.0,0.0766,0.06664999999999999
87.0,2.0,0.05040952380952379,0.0608629629629629
88.0,2.0,0.05736923076923073,0.1268473684210526
89.0,2.0,0.05137064220183485,0.020313793103448274
90.0,2.0,-0.012530434782608735,0.0027672566371681473
91.0,2.0,0.10660000000000003,0.1079
92.0,2.0,-0.11570769230769229,-0.09175517241379316
93.0,2.0,-0.08644347826086951,0.009664705882352909
94.0,2.0,0.1795411764705882,0.18285145631067956
95.0,2.0,-0.04182105263157898,-0.05033008849557519
96.0,2.0,-0.1412899082568807,-0.18488688524590163
97.0,2.0,0.15218139534883723,0.05497070707070706
98.0,2.0,-0.20673333333333332,-0.22491553398058256
99.0,2.0,0.010273469387755085,0.10652068965517236
0.0,3.0,0.20209999999999995,0.3040883720930233
1.0,3.0,0.12121764705882343,0.043582456140350945
2.0,3.0,-0.11167551020408173,-0.14030909090909094
3.0,3.0,-0.11734444444444447,-0.2670470588235294
4.0,3.0,-0.18836391752577325,-0.23414576271186438
5.0,3.0,0.04288947368421048,0.12560000000000004
6.0,3.0,0.03709999999999991,-0.06820341880341874
7.0,3.0,0.013968686868686797,0.07282222222222223
8.0,3.0,0.20709999999999995,0.2215677419354839
9.0,3.0,0.12121764705882343,0.11060000000000003
10.0,3.0,-0.15403207547169817,-0.2002474576271186
11.0,3.0,-0.24290000000000006,-0.2388736842105263
12.0,3.0,0.037380373831775615,0.008007407407407463
13.0,3.0,-0.023415463917525803,-0.02018651685393258
14.0,3.0,-0.013809090909090993,-0.08629320388349515
15.0,3.0,-0.01270582524271846,0.06194020618556706
16.0,3.0,-0.06456666666666677,-0.02108141592920354
17.0,3.0,0.2134636363636363,0.16503298969072167
18.0,3.0,-0.13781228070175444,-0.22264840764331206
19.0,3.0,-0.009742105263157996,0.06027741935483877
20.0,3.0,0.20338865979381437,0.2151833333333334
21.0,3.0,0.09495714285714285,0.15258019801980205
22.0,3.0,0.01858936170212766,-0.057166990291262154
23.0,3.0,0.12507979797979796,0.1057020408163265
24.0,3.0,0.12517692307692307,0.07626371681415933
25.0,3.0,-0.11537787610619477,-0.1859853658536585
26.0,3.0,-0.09194761904761906,-0.09187787610619469
27.0,3.0,-0.12117586206896558,-0.21461739130434782
28.0,3.0,0.1875651162790697,0.1591106382978723
29.0,3.0,0.014599999999999946,0.03538260869565224
30.0,3.0,-0.037483333333333424,-0.06513033707865168
31.0,3.0,0.05329047619047611,-0.0010483516483515976
32.0,3.0,-0.024548351648351674,0.13320869565217397
33.0,3.0,0.008418681318681287,-0.004955555555555491
34.0,3.0,0.05158979591836732,0.09177647058823535
35.0,3.0,-0.16309607843137264,-0.23560689655172412
36.0,3.0,0.11876666666666658,0.16987710843373494
37.0,3.0,-0.041321052631579036,0.02707058823529418
38.0,3.0,-0.14246521739130436,-0.08374343434343434
39.0,3.0,0.1675255319148936,0.16248118811881196
40.0,3.0,-0.08731441441441445,-0.11093846153846154
41.0,3.0,0.11413703703703704,0.12944615384615388
42.0,3.0,-0.05607757009345804,0.06027741935483877
43.0,3.0,0.1732538461538461,0.16112631578947367
44.0,3.0,-0.31367669902912626,-0.26385783132530116
45.0,3.0,-0.1974901639344263,-0.19616258992805752
46.0,3.0,-0.1375464646464647,-0.09620851063829783
47.0,3.0,-0.06178888888888889,0.06681621621621625
48.0,3.0,0.22709999999999997,0.19675384615384617
49.0,3.0,0.12091443298969062,0.20774285714285712
50.0,3.0,-0.22528095238095242,-0.3045724137931034
51.0,3.0,-0.015242342342342341,-0.046094214876033046
52.0,3.0,-0.05184736842105264,-0.03142247191011238
53.0,3.0,0.1506294117647058,0.14339279279279282
54.0,3.0,0.1080523809523809,0.0858941176470589
55.0,3.0,-0.3505859504132232,-0.3186913385826771
56.0,3.0,0.239187912087912,0.27367692307692315
57.0,3.0,0.06709999999999994,0.03528468468468471
58.0,3.0,0.22121764705882352,0.22972087912087913
59.0,3.0,-0.0365363636363637,-0.0874165289256198
60.0,3.0,0.1654838383838383,0.1746740740740741
61.0,3.0,0.07128604651162784,0.07211898734177213
62.0,3.0,-0.02425135135135137,0.04952473118279577
63.0,3.0,0.0007842105263157206,0.04625217391304348
64.0,3.0,-0.144164367816092,0.007316417910447792
65.0,3.0,-0.17290000000000005,-0.14939999999999998
66.0,3.0,0.04874948453608241,0.02475730337078652
67.0,3.0,-0.10588969072164955,-0.14378202247191008
68.0,3.0,0.21925686274509804,0.22060000000000002
69.0,3.0,0.12121764705882343,0.06488571428571432
70.0,3.0,0.05536086956521735,0.04533684210526323
71.0,3.0,0.10487777777777774,0.10317731958762888
72.0,3.0,-0.33956666666666674,-0.3475132075471698
73.0,3.0,-0.16364074074074075,-0.1439054945054945
74.0,3.0,-0.27119059829059833,-0.23593846153846154
75.0,3.0,0.19709999999999994,0.21375789473684215
76.0,3.0,0.14440769230769224,0.1564252427184466
77.0,3.0,-0.03987247706422026,0.006155555555555581
78.0,3.0,-0.13084392523364496,-0.1251281553398058
79.0,3.0,0.006345283018867831,0.06638947368421055
80.0,3.0,-0.16248333333333342,-0.1151534246575342
81.0,3.0,-0.006233333333333424,-0.01876936936936935
82.0,3.0,0.20588787878787873,0.24190434782608694
83.0,3.0,-0.009856521739130542,-0.024399999999999977
84.0,3.0,-0.019838775510204187,0.0839333333333333
85.0,3.0,0.1686841584158415,0.22972087912087913
86.0,3.0,0.15842530120481924,0.10884175824175824
87.0,3.0,0.04825384615384609,0.052523076923076895
88.0,3.0,0.1376263157894736,0.17351666666666665
89.0,3.0,0.11556153846153838,0.04702857142857142
90.0,3.0,-0.020357627118644084,-0.028432258064516103
91.0,3.0,0.11281428571428564,0.09549795918367354
92.0,3.0,-0.07949340659340665,-0.07797142857142858
93.0,3.0,-0.13208367346938776,-0.11878775510204076
94.0,3.0,0.19709999999999994,0.2146776699029126
95.0,3.0,-0.016986021505376425,-0.06758181818181819
96.0,3.0,-0.10926363636363645,-0.15721249999999998
97.0,3.0,0.08265555555555548,0.09253548387096777
98.0,3.0,-0.23991030927835055,-0.20853978494623654
99.0,3.0,0.00036732673267325655,0.048274418604651204
0.0,4.0,0.23359090909090907,0.2587879120879121
1.0,4.0,0.12842156862745102,0.07945862068965515
2.0,4.0,-0.09485483870967737,-0.018891397849462366
3.0,4.0,-0.1593709677419355,-0.23820566037735846
4.0,4.0,-0.20277272727272727,-0.20502413793103447
5.0,4.0,-0.01835714285714285,0.051828205128205185
6.0,4.0,0.030922018348623848,-0.01693636363636364
7.0,4.0,0.04493010752688176,0.16614444444444443
8.0,4.0,0.13822549019607844,0.15082371134020622
9.0,4.0,0.10020093457943924,0.14878333333333338
10.0,4.0,-0.1007873563218391,-0.07721304347826086
11.0,4.0,-0.1537608695652174,-0.14167209302325579
12.0,4.0,0.033590909090909116,0.013366666666666638
13.0,4.0,-0.020327586206896564,-0.03194077669902917
14.0,4.0,-0.058677570093457976,-0.10189813084112154
15.0,4.0,-0.02455660377358493,-0.04218888888888883
16.0,4.0,-0.03586036036036033,0.019597196261682215
17.0,4.0,0.19406521739130433,0.1592
18.0,4.0,-0.08575641025641023,-0.19061343283582088
19.0,4.0,-0.04008333333333336,-0.03943861386138614
20.0,4.0,0.2062204301075269,0.20691505376344088
21.0,4.0,0.14974271844660192,0.20691505376344088
22.0,4.0,0.021469696969697027,0.12198089887640451
23.0,4.0,0.1179782608695652,0.13164623655913976
24.0,4.0,0.12862371134020623,0.16113298969072165
25.0,4.0,-0.17956504065040652,-0.17298503937007875
26.0,4.0,0.037265957446808495,-0.02064693877551016
27.0,4.0,-0.18570408163265306,-0.06070740740740743
28.0,4.0,0.18471505376344088,0.1658489361702128
29.0,4.0,-0.022438775510204123,0.00974347826086952
30.0,4.0,-0.015499999999999958,0.027551063829787226
31.0,4.0,0.023295180722891606,0.009857894736842066
32.0,4.0,-0.0632551020408163,-0.030851020408163232
33.0,4.0,-0.05512962962962964,0.06291621621621624
34.0,4.0,0.04727227722772276,0.14916913580246915
35.0,4.0,-0.2038018867924528,-0.2420096774193548
36.0,4.0,0.17065384615384616,0.1669247191011236
37.0,4.0,0.03323786407766993,0.059571287128712846
38.0,4.0,-0.1323965517241379,-0.11996666666666667
39.0,4.0,0.19406521739130433,0.08981926605504587
40.0,4.0,-0.11515517241379314,-0.10157586206896552
41.0,4.0,0.1186176470588235,0.1658489361702128
42.0,4.0,-0.0657439024390244,-0.01851739130434782
43.0,4.0,0.11101685393258431,-0.030492982456140294
44.0,4.0,-0.28156060606060607,-0.24304358974358975
45.0,4.0,-0.07954040404040408,-0.1533
46.0,4.0,-0.19590816326530613,-0.13381948051948056
47.0,4.0,-0.031055555555555503,0.05503333333333338
48.0,4.0,0.18724509803921574,0.19716728971962616
49.0,4.0,0.12842156862745102,0.16113298969072165
50.0,4.0,-0.21253703703703702,-0.2820878787878788
51.0,4.0,-0.06384951456310684,-0.05508571428571429
52.0,4.0,-0.08671495327102807,-0.08573243243243245
53.0,4.0,0.1226651376146789,0.13048378378378378
54.0,4.0,0.11237878787878786,0.031384684684684694
55.0,4.0,-0.3342301587301587,-0.3653
56.0,4.0,0.2458483146067416,0.2133666666666667
57.0,4.0,0.08207575757575758,0.038288785046728946
58.0,4.0,0.17232608695652174,0.2545947368421053
59.0,4.0,-0.10277272727272724,-0.11693636363636362
60.0,4.0,0.16492553191489367,0.2038428571428571
61.0,4.0,0.06259523809523815,0.041436842105263216
62.0,4.0,0.003071428571428614,0.018968907563025272
63.0,4.0,-0.03813736263736267,-0.12051311475409832
64.0,4.0,-0.07550000000000001,-0.07795753424657537
65.0,4.0,-0.18877433628318585,-0.17655581395348835
66.0,4.0,0.0962391304347826,0.026311650485436933
67.0,4.0,-0.06438888888888883,-0.07498674698795182
68.0,4.0,0.22348989898989902,0.25670000000000004
69.0,4.0,0.11657920792079213,0.08064495412844042
70.0,4.0,-0.015122641509433987,0.01651132075471695
71.0,4.0,0.01894444444444443,0.07147064220183486
72.0,4.0,-0.28156060606060607,-0.3090377049180328
73.0,4.0,-0.17054950495049503,-0.17457659574468082
74.0,4.0,-0.1927413793103448,-0.22938695652173913
75.0,4.0,0.16449999999999998,0.14878333333333338
76.0,4.0,0.18724509803921574,0.2067
77.0,4.0,-0.055934782608695666,-0.05779438202247189
78.0,4.0,-0.11694144144144147,-0.11483846153846156
79.0,4.0,-0.02455660377358493,0.0792581395348837
80.0,4.0,-0.2331923076923077,-0.2628238095238095
81.0,4.0,-0.059428571428571386,-0.013299999999999979
82.0,4.0,0.2393936170212766,0.23445510204081632
83.0,4.0,0.01415517241379316,-0.06239090909090905
84.0,4.0,0.034177419354838756,-0.06401428571428569
85.0,4.0,0.17396236559139788,0.16669999999999996
86.0,4.0,0.08536956521739136,0.06409130434782606
87.0,4.0,0.08640476190476187,0.08254905660377354
88.0,4.0,0.16787349397590368,0.12198089887640451
89.0,4.0,0.0278898305084746,0.052582352941176524
90.0,4.0,0.013575630252100845,-0.00867190082644631
91.0,4.0,0.044126168224299045,0.05146190476190482
92.0,4.0,-0.0010813953488372219,0.08199411764705888
93.0,4.0,-0.14719811320754717,-0.13681648351648346
94.0,4.0,0.23450000000000004,0.2706130434782609
95.0,4.0,-0.048049019607843135,0.009965306122448947
96.0,4.0,-0.039136363636363636,-0.05516915887850471
97.0,4.0,0.1334887640449438,0.016700000000000048
98.0,4.0,-0.1988644859813084,-0.18795346534653462
99.0,4.0,0.04672222222222222,0.07289047619047617
0.0,5.0,0.24734831460674156,0.21348686868686872
1.0,5.0,0.025999999999999912,0.0997019607843137
2.0,5.0,-0.13715789473684215,-0.04520000000000002
3.0,5.0,-0.15675862068965518,-0.24895
4.0,5.0,-0.22955555555555562,-0.2895283582089552
5.0,5.0,0.055166666666666586,0.07884255319148936
6.0,5.0,0.04028571428571426,0.05006315789473681
7.0,5.0,0.013499999999999956,0.04594942528735635
8.0,5.0,0.1415339805825242,0.15288080808080806
9.0,5.0,0.15074226804123703,0.148721568627451
10.0,5.0,-0.14001941747572821,-0.11519999999999997
11.0,5.0,-0.18511111111111117,-0.1988893203883495
12.0,5.0,0.059944954128440364,0.05122201834862383
13.0,5.0,-0.13194392523364495,-0.039815384615384586
14.0,5.0,-0.07400000000000007,-0.11075555555555561
15.0,5.0,0.01227450980392153,-0.04354951456310685
16.0,5.0,-0.04007142857142865,-0.048362393162393214
17.0,5.0,0.18915789473684208,0.20349565217391308
18.0,5.0,-0.16606349206349214,-0.1267447154471545
19.0,5.0,-0.00031578947368426924,0.0003555555555555534
20.0,5.0,0.15124271844660186,0.17133061224489798
21.0,5.0,0.12992156862745097,0.0858714285714286
22.0,5.0,-0.0005306122448980322,0.004374468085106331
23.0,5.0,0.11720879120879113,0.15331063829787228
24.0,5.0,0.1321224489795918,0.1320340425531915
25.0,5.0,-0.12770370370370376,-0.11234285714285719
26.0,5.0,-0.03959139784946242,-0.04133861386138615
27.0,5.0,-0.16894949494949496,-0.1878086956521739
28.0,5.0,0.12808333333333333,0.20022168674698793
29.0,5.0,-0.0665233644859814,-0.08510654205607482
30.0,5.0,-0.007333333333333414,-0.06696470588235293
31.0,5.0,0.015655172413793106,0.042474418604651176
32.0,5.0,-0.09066666666666667,-0.0218666666666667
33.0,5.0,-0.03114285714285714,0.022219354838709626
34.0,5.0,0.025999999999999912,0.10342068965517237
35.0,5.0,-0.19286792452830193,-0.16656363636363636
36.0,5.0,0.11766666666666659,0.10566956521739135
37.0,5.0,0.057182795698924704,0.10304175824175821
38.0,5.0,-0.1355384615384616,-0.12942680412371133
39.0,5.0,0.1477821782178217,0.10795789473684214
40.0,5.0,-0.14554471544715453,-0.13139047619047617
41.0,5.0,0.1996842105263158,0.16394893617021278
42.0,5.0,-0.010134453781512676,0.05068235294117651
43.0,5.0,0.16508045977011487,0.1402545454545454
44.0,5.0,-0.28557024793388436,-0.3010333333333333
45.0,5.0,-0.10537254901960791,-0.04881702127659571
46.0,5.0,-0.19218181818181823,-0.1435720930232558
47.0,5.0,-0.003896907216494938,0.10536338028169012
48.0,5.0,0.16383783783783779,0.15561081081081085
49.0,5.0,0.1321224489795918,0.16479999999999995
50.0,5.0,-0.2880350877192983,-0.3082612244897959
51.0,5.0,-0.01380582524271845,-0.10558167938931295
52.0,5.0,-0.014206185567010365,-0.011635643564356424
53.0,5.0,0.16409523809523807,0.19628514851485146
54.0,5.0,0.10377777777777775,0.08116363636363633
55.0,5.0,-0.2964489795918368,-0.3537294117647059
56.0,5.0,0.20643478260869563,0.24135172413793105
57.0,5.0,0.08599999999999997,0.10441538461538458
58.0,5.0,0.20377777777777772,0.16585263157894736
59.0,5.0,-0.0005306122448980322,-0.08930852713178294
60.0,5.0,0.17361904761904756,0.20338585858585856
61.0,5.0,0.0601772151898734,0.055643373493975856
62.0,5.0,-0.03921739130434787,0.042716666666666625
63.0,5.0,0.0041609195402297905,-0.13019999999999998
64.0,5.0,-0.10066666666666668,-0.025570370370370354
65.0,5.0,-0.22100854700854705,-0.2155448275862069
66.0,5.0,0.09195744680851059,-0.031200000000000006
67.0,5.0,-0.043863013698630215,-0.085579746835443
68.0,5.0,0.23509090909090902,0.23368888888888883
69.0,5.0,0.07336842105263153,0.16298181818181823
70.0,5.0,0.05327272727272725,0.037107692307692286
71.0,5.0,0.09070588235294108,0.12257777777777779
72.0,5.0,-0.30165957446808517,-0.24343529411764708
73.0,5.0,-0.17400000000000004,-0.21075555555555558
74.0,5.0,-0.24296551724137938,-0.14168648648648652
75.0,5.0,0.17599999999999993,0.16479999999999995
76.0,5.0,0.126,0.1524923076923077
77.0,5.0,-0.047626373626373675,-0.07356734693877554
78.0,5.0,-0.08576470588235297,-0.19655338345864665
79.0,5.0,0.016265486725663636,0.12974623655913975
80.0,5.0,-0.20671028037383182,-0.20660186915887851
81.0,5.0,-0.04437037037037039,0.04176969696969701
82.0,5.0,0.19334693877551012,0.23727311827956987
83.0,5.0,0.023674418604651137,0.0855407407407407
84.0,5.0,-0.020534653465346553,-0.001734653465346514
85.0,5.0,0.126,0.08737425742574256
86.0,5.0,0.1108101265822784,0.11309268292682928
87.0,5.0,0.06184905660377349,0.008665546218487363
88.0,5.0,0.16508045977011487,0.18009411764705885
89.0,5.0,0.0647387387387387,-0.01810322580645163
90.0,5.0,0.020915254237288128,-0.027293023255813953
91.0,5.0,0.15757894736842104,0.08311775700934576
92.0,5.0,-0.03570212765957448,-0.005199999999999982
93.0,5.0,-0.08059340659340664,-0.16481538461538464
94.0,5.0,0.2443673469387755,0.24275918367346938
95.0,5.0,-0.004275229357798227,-0.05520000000000003
96.0,5.0,-0.056352941176470606,-0.05904615384615386
97.0,5.0,0.06284210526315781,0.0863730337078652
98.0,5.0,-0.14822680412371136,-0.13941052631578943
99.0,5.0,0.03876595744680844,0.03297204301075274
0.0,6.0,0.2576333333333334,0.25116315789473687
1.0,6.0,0.10731886792452838,0.09589999999999999
2.0,6.0,-0.11319999999999997,-0.08267142857142862
3.0,6.0,-0.17569999999999997,-0.25740578512396695
4.0,6.0,-0.2066734513274336,-0.23346507936507938
5.0,6.0,0.029563157894736847,0.026751063829787203
6.0,6.0,0.009485185185185263,-0.03934590163934426
7.0,6.0,0.023224731182795777,0.09256666666666669
8.0,6.0,0.20070449438202254,0.21403186813186814
9.0,6.0,0.11596666666666666,0.143879797979798
10.0,6.0,-0.15609215686274502,-0.14389591836734694
11.0,6.0,-0.18131797752808987,-0.19527647058823533
12.0,6.0,0.017282456140350955,0.12009354838709674
13.0,6.0,-0.05805294117647053,-0.03645294117647058
14.0,6.0,-0.08346699029126214,-0.03707872340425533
15.0,6.0,0.01588878504672897,-0.04203103448275869
16.0,6.0,0.0043000000000000815,0.005693814432989663
17.0,6.0,0.19930000000000003,0.18589999999999995
18.0,6.0,-0.13723846153846153,-0.15774963503649636
19.0,6.0,0.011168686868686883,0.012566666666666615
20.0,6.0,0.19027938144329903,0.14778679245283022
21.0,6.0,0.1647255319148937,0.10780476190476185
22.0,6.0,-0.015699999999999936,0.020057303370786483
23.0,6.0,0.13042244897959188,0.16408181818181822
24.0,6.0,0.14721666666666666,0.16942941176470583
25.0,6.0,-0.13284285714285715,-0.1075883720930233
26.0,6.0,-0.024014606741572964,-0.10945714285714292
27.0,6.0,-0.14236666666666664,-0.12468823529411766
28.0,6.0,0.1522569892473119,0.2572924050632911
29.0,6.0,-0.019134343434343393,-0.013650561797752814
30.0,6.0,-0.06249245283018867,-0.08400654205607483
31.0,6.0,-0.029866666666666597,-0.021916091954022998
32.0,6.0,-0.0907943396226415,-0.0006346534653465241
33.0,6.0,-0.036524742268041255,0.005474468085106321
34.0,6.0,0.047704255319149014,0.1407717948717948
35.0,6.0,-0.1805543689320388,-0.2423352941176471
36.0,6.0,0.1311181818181818,0.0907979591836735
37.0,6.0,0.0638833333333334,0.10726363636363634
38.0,6.0,-0.0987769230769231,-0.16243333333333337
39.0,6.0,0.1592514563106796,0.21324693877551015
40.0,6.0,-0.1716349593495935,-0.15410000000000001
41.0,6.0,0.1643,0.13161428571428568
42.0,6.0,-0.015322641509433965,-0.0334103448275862
43.0,6.0,0.14652222222222222,0.08875714285714287
44.0,6.0,-0.26660909090909085,-0.25192608695652174
45.0,6.0,-0.14578547008547005,-0.11874646464646466
46.0,6.0,-0.18569999999999998,-0.21453956043956046
47.0,6.0,-0.024014606741572964,0.040344444444444405
48.0,6.0,0.16500796460176992,0.18660796460176987
49.0,6.0,0.12628019801980206,0.17148139534883722
50.0,6.0,-0.24977407407407404,-0.22835742574257428
51.0,6.0,-0.04607037037037032,-0.11678656716417912
52.0,6.0,-0.06993076923076924,-0.05606078431372552
53.0,6.0,0.16239523809523815,0.12571651376146786
54.0,6.0,0.12041650485436894,0.06408181818181813
55.0,6.0,-0.28622631578947366,-0.3616471698113208
56.0,6.0,0.19798421052631587,0.21686774193548386
57.0,6.0,0.07687731958762889,0.031085185185185216
58.0,6.0,0.2429046511627907,0.21403186813186814
59.0,6.0,-0.06963939393939389,-0.11503750000000001
60.0,6.0,0.21791702127659573,0.17282307692307686
61.0,6.0,0.0714264367816092,0.048027659574468085
62.0,6.0,-0.040917391304347794,0.009451401869158826
63.0,6.0,-0.0630873873873874,-0.17823793103448277
64.0,6.0,-0.08310740740740741,0.018976923076923113
65.0,6.0,-0.17111284403669724,-0.21070377358490566
66.0,6.0,0.0343,0.06434660194174757
67.0,6.0,-0.08949310344827588,-0.08888260869565223
68.0,6.0,0.18968461538461545,0.2459
69.0,6.0,0.10731886792452838,0.13590000000000002
70.0,6.0,0.08254175824175825,0.042869696969697
71.0,6.0,0.04907064220183488,0.007057024793388433
72.0,6.0,-0.20979090909090908,-0.3007165413533835
73.0,6.0,-0.16589607843137255,-0.09457619047619048
74.0,6.0,-0.24207168141592916,-0.17217228915662652
75.0,6.0,0.2295631578947369,0.18243846153846155
76.0,6.0,0.19298686868686876,0.16071481481481475
77.0,6.0,-0.10022830188679244,-0.09409999999999996
78.0,6.0,-0.2100511450381679,-0.19881544715447158
79.0,6.0,-0.005975229357798151,0.08274210526315784
80.0,6.0,-0.17569999999999997,-0.0967229508196722
81.0,6.0,-0.021853846153846113,-0.04883684210526318
82.0,6.0,0.21205510204081635,0.2221886597938144
83.0,6.0,0.04340112359550563,0.016229670329670265
84.0,6.0,-0.04463203883495137,-0.06279565217391303
85.0,6.0,0.21318888888888887,0.12891886792452834
86.0,6.0,0.10743253012048193,0.025900000000000034
87.0,6.0,0.017993693693693746,0.03457924528301881
88.0,6.0,0.1522569892473119,0.19983258426966288
89.0,6.0,0.05881327433628325,0.01816890756302525
90.0,6.0,-0.01736666666666664,0.06434660194174757
91.0,6.0,0.028003703703703753,0.08847425742574255
92.0,6.0,-0.08076329113924052,0.03604084507042249
93.0,6.0,-0.12014444444444439,-0.17746448598130843
94.0,6.0,0.2190368421052632,0.23478888888888882
95.0,6.0,-0.029866666666666597,-0.005163829787234064
96.0,6.0,-0.10560654205607478,-0.03044408602150539
97.0,6.0,0.13825348837209306,0.15602658227848099
98.0,6.0,-0.12930824742268043,-0.15410000000000001
99.0,6.0,0.047704255319149014,0.13810779220779223
0.0,7.0,0.20341052631578949,0.18709999999999993
1.0,7.0,0.1492,0.055433333333333334
2.0,7.0,-0.14158431372549019,-0.13257479674796746
3.0,7.0,-0.10432941176470589,-0.1957571428571429
4.0,7.0,-0.16678130841121497,-0.2671857142857143
5.0,7.0,0.02627070707070711,0.0036656565656565387
6.0,7.0,0.14678620689655175,0.0535220183486238
7.0,7.0,0.016169696969697056,0.002655555555555522
8.0,7.0,0.18517938144329904,0.22487777777777773
9.0,7.0,0.13292549019607847,0.1932538461538461
10.0,7.0,-0.0942615384615384,-0.13206666666666667
11.0,7.0,-0.21204999999999996,-0.17238051948051952
12.0,7.0,0.017313207547169807,0.1706294117647058
13.0,7.0,-0.060799999999999965,-0.08533243243243249
14.0,7.0,-0.08266915887850468,-0.06874158415841591
15.0,7.0,-0.04922105263157894,-0.10545474452554748
16.0,7.0,-0.07104390243902436,0.05863846153846153
17.0,7.0,0.1794150537634409,0.17867894736842105
18.0,7.0,-0.14982654867256628,-0.11570991735537195
19.0,7.0,0.02132765957446814,-0.03290000000000004
20.0,7.0,0.16920000000000002,0.20277010309278343
21.0,7.0,0.12293831775700936,0.17709999999999992
22.0,7.0,0.02328163265306127,0.02795106382978718
23.0,7.0,0.09147722772277234,0.13830879120879114
24.0,7.0,0.14272941176470588,0.11286576576576568
25.0,7.0,-0.08079999999999998,-0.16929344262295087
26.0,7.0,0.04647272727272733,-0.010042857142857131
27.0,7.0,-0.18595463917525767,-0.1386142857142858
28.0,7.0,0.12771063829787233,0.1843093023255814
29.0,7.0,-0.014133333333333331,-0.05290000000000006
30.0,7.0,0.005246511627907013,0.0022724137931033894
31.0,7.0,0.036847058823529455,-0.021947619047619105
32.0,7.0,-0.07079999999999997,-0.09950194174757288
33.0,7.0,-0.02816842105263151,0.10659367088607596
34.0,7.0,0.04300952380952383,0.16654444444444438
35.0,7.0,-0.25371666666666665,-0.2739526315789474
36.0,7.0,0.08208659793814432,0.10900476190476183
37.0,7.0,0.0023683168316832592,0.07786923076923069
38.0,7.0,-0.13272307692307683,-0.1570322314049587
39.0,7.0,0.18235789473684216,0.13917920792079208
40.0,7.0,-0.04354509803921569,-0.13623333333333332
41.0,7.0,0.12332371134020625,0.14279892473118272
42.0,7.0,0.04836666666666667,0.11253209876543202
43.0,7.0,0.09239587628865986,0.1026555555555555
44.0,7.0,-0.2580357723577235,-0.2883166666666667
45.0,7.0,-0.09151428571428566,-0.07306806722689074
46.0,7.0,-0.13178039215686266,-0.12203580246913581
47.0,7.0,-0.04814693877551013,0.048398701298701274
48.0,7.0,0.15729523809523815,0.2543164948453608
49.0,7.0,0.10491428571428574,0.17664545454545455
50.0,7.0,-0.2670068965517241,-0.3075762589928058
51.0,7.0,-0.0400233009708737,-0.11558656716417914
52.0,7.0,-0.04162474226804125,0.010466336633663365
53.0,7.0,0.19174901960784319,0.2157868686868687
54.0,7.0,0.0906285714285715,0.12379902912621354
55.0,7.0,-0.3093714285714285,-0.30468571428571434
56.0,7.0,0.1607841584158416,0.22622087912087907
57.0,7.0,0.03348571428571434,-0.00942173913043487
58.0,7.0,0.20425747126436788,0.1843093023255814
59.0,7.0,-0.04443636363636361,-0.09827815126050421
60.0,7.0,0.17920000000000003,0.13955283018867926
61.0,7.0,0.10080919540229893,0.09990898876404486
62.0,7.0,-0.059832258064516086,-0.026813043478260856
63.0,7.0,-0.04443636363636361,-0.06956666666666667
64.0,7.0,-0.18079999999999996,-0.11956666666666671
65.0,7.0,-0.20622372881355927,-0.25595343511450386
66.0,7.0,0.06920000000000004,0.08573636363636361
67.0,7.0,-0.15952340425531908,-0.08300752688172042
68.0,7.0,0.1710518518518519,0.20559056603773584
69.0,7.0,0.07410196078431375,0.06408113207547161
70.0,7.0,0.06920000000000004,-0.007738709677419409
71.0,7.0,0.07677575757575761,0.06709999999999994
72.0,7.0,-0.3242782608695652,-0.33322786885245903
73.0,7.0,-0.16079999999999994,-0.15290000000000004
74.0,7.0,-0.2577230769230769,-0.1464064935064936
75.0,7.0,0.17336666666666667,0.2166652173913043
76.0,7.0,0.14444271844660195,0.1508383177570093
77.0,7.0,0.04647272727272733,0.039407692307692255
78.0,7.0,-0.14690169491525418,-0.08290000000000008
79.0,7.0,0.09093913043478263,0.04183684210526317
80.0,7.0,-0.1018526315789473,-0.14153636363636368
81.0,7.0,-0.022466666666666635,-0.049594214876033105
82.0,7.0,0.19048712871287132,0.2701769230769231
83.0,7.0,0.10491428571428574,0.01768823529411756
84.0,7.0,-0.0075326732673266505,-0.06669310344827595
85.0,7.0,0.1492,0.10635925925925926
86.0,7.0,0.05253333333333332,0.08336373626373628
87.0,7.0,0.0409391304347827,0.08394210526315782
88.0,7.0,0.14142222222222223,0.12238089887640446
89.0,7.0,0.07149357798165146,0.05144782608695653
90.0,7.0,0.01592131147540987,0.08995714285714285
91.0,7.0,0.10180869565217399,0.1566238095238095
92.0,7.0,-0.026038095238095194,-0.03333478260869571
93.0,7.0,-0.10348041237113403,-0.16152068965517247
94.0,7.0,0.16233725490196083,0.21709999999999996
95.0,7.0,-0.030314563106796033,-0.045056862745098125
96.0,7.0,-0.08079999999999998,-0.06731441441441444
97.0,7.0,0.09941978021978026,0.04121764705882347
98.0,7.0,-0.18079999999999996,-0.16868947368421056
99.0,7.0,-0.03656923076923069,0.08573636363636361
0.0,8.0,0.24098791208791204,0.2377979381443298
1.0,8.0,0.1189,0.1412
2.0,8.0,-0.12109999999999999,-0.1618434782608696
3.0,8.0,-0.16443333333333332,-0.20435555555555562
4.0,8.0,-0.18053396226415097,-0.22326808510638302
5.0,8.0,0.034782352941176486,0.053580952380952285
6.0,8.0,0.07637474747474748,0.027670588235294113
7.0,8.0,0.025869696969696987,0.08613975903614457
8.0,8.0,0.18457010309278343,0.2193318681318681
9.0,8.0,0.10117722772277227,0.13014736842105257
10.0,8.0,-0.1404877551020408,-0.1782117647058824
11.0,8.0,-0.1998356321839081,-0.20301686746987957
12.0,8.0,0.06419411764705885,0.20177471264367808
13.0,8.0,0.023017647058823476,0.017866666666666586
14.0,8.0,-0.06325686274509812,-0.07187692307692317
15.0,8.0,-0.001197087378640771,-0.06619130434782616
16.0,8.0,-0.04501304347826085,0.08036666666666659
17.0,8.0,0.1920578947368421,0.12789902912621354
18.0,8.0,-0.10213448275862069,-0.13387462686567164
19.0,8.0,-0.026655555555555543,-0.025037623762376282
20.0,8.0,0.19487938144329897,0.1711999999999999
21.0,8.0,0.14804893617021275,0.12671020408163258
22.0,8.0,-0.011099999999999999,0.028619354838709588
23.0,8.0,0.18604285714285707,0.1512
24.0,8.0,0.12271443298969065,0.1084815533980582
25.0,8.0,-0.12025254237288141,-0.14880000000000004
26.0,8.0,-0.014534343434343455,-0.13267096774193554
27.0,8.0,-0.17110000000000003,-0.15789090909090914
28.0,8.0,0.14208681318681315,0.1964380952380952
29.0,8.0,-0.043827272727272715,-0.10897699115044257
30.0,8.0,-0.06285257731958771,-0.010502127659574478
31.0,8.0,0.01962164948453604,0.03355294117647056
32.0,8.0,-0.07926326530612249,0.0023627906976744217
33.0,8.0,-0.06471702127659573,-0.019586516853932645
34.0,8.0,0.04764999999999997,0.10119999999999996
35.0,8.0,-0.19237659574468086,-0.15900408163265312
36.0,8.0,0.14208681318681315,0.08649411764705883
37.0,8.0,0.004575675675675628,0.027125925925925887
38.0,8.0,-0.08868241758241757,-0.13528648648648656
39.0,8.0,0.22545172413793102,0.18098723404255312
40.0,8.0,-0.1438272727272728,-0.11481941747572821
41.0,8.0,0.17100526315789466,0.14067368421052628
42.0,8.0,0.06848333333333334,0.10909473684210524
43.0,8.0,0.11677878787878782,0.08017196261682236
44.0,8.0,-0.29178965517241384,-0.2751736263736264
45.0,8.0,-0.1481642201834863,-0.1866151260504202
46.0,8.0,-0.2005117647058824,-0.1656539325842697
47.0,8.0,0.027695180722891566,0.04983013698630134
48.0,8.0,0.19805887850467285,0.18453333333333333
49.0,8.0,0.12097920792079209,0.16369999999999996
50.0,8.0,-0.22011960784313728,-0.26480000000000004
51.0,8.0,0.02196930693069299,-0.034764912280701776
52.0,8.0,-0.08231495327102811,-0.02134901960784319
53.0,8.0,0.1672838383838383,0.14210909090909085
54.0,8.0,0.025621311475409803,0.07441428571428566
55.0,8.0,-0.35805652173913044,-0.36308571428571434
56.0,8.0,0.25363118279569885,0.22748865979381439
57.0,8.0,0.10309354838709672,0.058747169811320665
58.0,8.0,0.13302371134020619,0.16752653061224487
59.0,8.0,-0.05571538461538461,-0.07515658914728685
60.0,8.0,0.17048415841584152,0.15675555555555554
61.0,8.0,0.0844555555555555,0.05772173913043477
62.0,8.0,0.06157326732673263,0.07568979591836733
63.0,8.0,0.0596692307692307,-0.042739393939393966
64.0,8.0,-0.16046170212765964,-0.12380000000000002
65.0,8.0,-0.14236436781609196,-0.12499047619047621
66.0,8.0,0.02120769230769226,-0.03213333333333335
67.0,8.0,-0.1326384615384616,-0.11470909090909098
68.0,8.0,0.2489,0.25018989898989896
69.0,8.0,0.13942631578947362,0.10119999999999996
70.0,8.0,0.07047303370786517,0.09538604651162785
71.0,8.0,0.05270952380952376,0.0723538461538461
72.0,8.0,-0.3082681415929204,-0.32912786885245904
73.0,8.0,-0.16572365591397853,-0.16042790697674425
74.0,8.0,-0.31910000000000005,-0.08541971830985917
75.0,8.0,0.13472524271844655,0.14327920792079207
76.0,8.0,0.11789082568807341,0.11971851851851845
77.0,8.0,-0.04483737373737373,-0.03559245283018875
78.0,8.0,-0.13127699115044256,-0.1400280701754386
79.0,8.0,-0.010722641509434028,0.055281632653061186
80.0,8.0,-0.1371194174757282,-0.1546823529411765
81.0,8.0,0.0013137931034482575,0.0011999999999999789
82.0,8.0,0.18326893203883488,0.2198868686868687
83.0,8.0,0.0030573033707864683,-0.00044835164835166363
84.0,8.0,-0.0653307692307693,-0.039276190476190465
85.0,8.0,0.14804893617021275,0.08334285714285705
86.0,8.0,0.08147731958762883,0.024467326732673267
87.0,8.0,0.05705533980582522,0.10119999999999996
88.0,8.0,0.09420612244897952,0.15971063829787224
89.0,8.0,0.06928461538461539,0.020691525423728763
90.0,8.0,0.0071608695652173315,-0.005389147286821716
91.0,8.0,0.07175714285714285,0.08315876288659785
92.0,8.0,-0.08694158415841591,-0.05474059405940601
93.0,8.0,-0.12053820224719103,-0.07903255813953491
94.0,8.0,0.23514999999999997,0.20834285714285705
95.0,8.0,-0.04493177570093465,0.004261224489795823
96.0,8.0,-0.06503939393939395,-0.11818775510204083
97.0,8.0,0.06223333333333325,-0.026351020408163284
98.0,8.0,-0.18019090909090912,-0.25932631578947374
99.0,8.0,0.0460717171717171,0.08613975903614457


==> pics/PA_scatter/cifar100_resnet56_rate50.txt <==
class,model,before,after
0.0,0.0,0.2302909090909091,0.2278862068965517
1.0,0.0,0.1848363636363637,0.006821739130434767
2.0,0.0,-0.1311809523809523,-0.008236585365853644
3.0,0.0,-0.21902988505747123,-0.1628868131868132
4.0,0.0,-0.19574915254237285,-0.21845
5.0,0.0,0.06609795918367356,-0.04754172661870504
6.0,0.0,0.06158461538461546,0.008995652173913016
7.0,0.0,-0.005330612244897948,-0.09044074074074077
8.0,0.0,0.13752653061224496,0.07086074766355138
9.0,0.0,0.10966153846153848,0.24240526315789468
10.0,0.0,-0.24190679611650484,0.06055641025641023
11.0,0.0,-0.19604137931034477,-0.12112857142857145
12.0,0.0,0.05017196261682244,0.045361728395061696
13.0,0.0,-0.0043813953488371915,-0.11106363636363636
14.0,0.0,-0.015756521739130447,-0.1384323943661972
15.0,0.0,0.005410526315789532,-0.13401372549019608
16.0,0.0,-0.005532673267326649,0.10813132530120478
17.0,0.0,0.2113098901098901,0.16036711409395976
18.0,0.0,-0.12707586206896548,-0.05612201834862385
19.0,0.0,0.062376470588235366,0.019865217391304313
20.0,0.0,0.19488421052631588,0.1964538461538461
21.0,0.0,0.10551372549019611,0.04404999999999998
22.0,0.0,-0.04917037037037031,-0.0008627906976744204
23.0,0.0,0.10691428571428574,0.17096115702479342
24.0,0.0,0.1312000000000001,0.03845789473684208
25.0,0.0,-0.07639036144578304,-0.12389354838709679
26.0,0.0,-0.05253737373737366,0.010299999999999976
27.0,0.0,-0.07879999999999998,-0.12832595419847329
28.0,0.0,0.14047710843373495,0.13244285714285714
29.0,0.0,0.004368316831683261,-0.013066336633663356
30.0,0.0,-0.016009302325581398,0.03301604938271602
31.0,0.0,-0.0017166666666665886,-0.10867435897435898
32.0,0.0,-0.06493861386138611,-0.1678818181818182
33.0,0.0,-0.05048141592920352,-0.02738595041322317
34.0,0.0,0.020229126213592297,0.02529999999999999
35.0,0.0,-0.2502285714285714,-0.14280344827586208
36.0,0.0,0.11917979797979805,0.06614158415841581
37.0,0.0,0.009273394495412868,0.013045098039215663
38.0,0.0,-0.1542098360655737,-0.1622
39.0,0.0,0.21228910891089114,-0.04381764705882352
40.0,0.0,-0.1361643410852713,-0.012490697674418627
41.0,0.0,0.2233739130434783,0.10484545454545452
42.0,0.0,-0.022234343434343384,0.04315714285714284
43.0,0.0,0.1276516129032258,0.05624059405940596
44.0,0.0,-0.3027316239316239,-0.0769727272727273
45.0,0.0,-0.07664946236559134,-0.1509820512820513
46.0,0.0,-0.17879999999999996,-0.059844927536231884
47.0,0.0,-0.03363870967741933,0.18761343283582088
48.0,0.0,0.17969056603773592,0.1853877192982456
49.0,0.0,0.1512,0.22476808510638302
50.0,0.0,-0.16838333333333333,-0.17470000000000002
51.0,0.0,-0.03118095238095231,-0.18816153846153846
52.0,0.0,-0.04418461538461538,0.15374827586206896
53.0,0.0,0.22018989898989905,0.35997741935483873
54.0,0.0,0.062271428571428644,0.07757272727272724
55.0,0.0,-0.33097391304347823,-0.25879090909090907
56.0,0.0,0.21915918367346943,-0.02537567567567567
57.0,0.0,0.05268148148148155,0.13839523809523807
58.0,0.0,0.1616255319148937,0.11183846153846155
59.0,0.0,0.021199999999999997,-0.11653937823834198
60.0,0.0,0.17989565217391312,0.3081947368421053
61.0,0.0,-0.01213333333333333,-0.055993706293706313
62.0,0.0,-0.002874074074074029,0.08187894736842105
63.0,0.0,0.05983636363636369,-0.21531264822134388
64.0,0.0,-0.06629999999999991,-0.1497
65.0,0.0,-0.08305531914893616,-0.2247
66.0,0.0,0.06588085106382979,-0.17322941176470588
67.0,0.0,-0.15354747474747465,-0.029700000000000004
68.0,0.0,0.2696536082474227,0.27992962962962964
69.0,0.0,0.09897777777777783,0.13653853211009176
70.0,0.0,0.050611764705882356,0.026446788990825698
71.0,0.0,0.03416296296296295,0.20464782608695653
72.0,0.0,-0.28056991150442473,-0.3102263157894737
73.0,0.0,-0.20307184466019412,-0.08816153846153846
74.0,0.0,-0.2278196078431372,-0.23065238095238097
75.0,0.0,0.21481702127659574,-0.016366666666666696
76.0,0.0,0.14195471698113216,0.23853529411764707
77.0,0.0,0.019995180722891637,-0.058033333333333326
78.0,0.0,-0.15499047619047612,-0.15615161290322582
79.0,0.0,-0.027423853211009153,0.012618840579710133
80.0,0.0,-0.1615586206896551,-0.22725102040816328
81.0,0.0,-0.0033614035087718985,0.09575454545454543
82.0,0.0,0.18394509803921577,0.15400370370370364
83.0,0.0,-0.018799999999999928,-0.07150451127819552
84.0,0.0,0.029065168539325836,-0.04811269841269844
85.0,0.0,0.13492549019607847,0.015263503649635024
86.0,0.0,0.0953935483870968,0.07252222222222221
87.0,0.0,0.015414876033057912,0.13628130841121494
88.0,0.0,0.13370000000000004,0.06082631578947367
89.0,0.0,0.031726315789473714,0.014706779661016911
90.0,0.0,0.0015278688524590356,-0.02931165048543688
91.0,0.0,0.05120000000000002,0.1503
92.0,0.0,-0.11966021505376345,0.06848181818181814
93.0,0.0,-0.12445217391304342,-0.14599629629629632
94.0,0.0,0.22120000000000006,0.42480980392156864
95.0,0.0,-0.07703008849557513,-0.05684285714285714
96.0,0.0,-0.06970909090909083,-0.06782080536912755
97.0,0.0,0.036886274509803973,-0.1342303867403315
98.0,0.0,-0.21793043478260865,-0.16102075471698113
99.0,0.0,0.02953333333333341,-0.11513209876543212
0.0,1.0,0.18617010309278348,0.18722520325203257
1.0,1.0,0.1736372549019608,-0.017784684684684693
2.0,1.0,-0.17875925925925923,-0.0939695652173913
3.0,1.0,-0.22739473684210526,-0.1812012658227848
4.0,1.0,-0.13501724137931037,-0.2238563025210084
5.0,1.0,-0.006342105263157927,-0.05607297297297298
6.0,1.0,0.049250000000000016,0.010986021505376364
7.0,1.0,0.0141734693877551,-0.124144776119403
8.0,1.0,0.17049999999999998,0.06504814814814813
9.0,1.0,0.11481372549019608,0.0932565891472868
10.0,1.0,-0.13824999999999998,-0.04219090909090911
11.0,1.0,-0.18598351648351646,-0.005231147540983638
12.0,1.0,0.08521698113207554,0.021066666666666678
13.0,1.0,-0.0634393939393939,-0.04738571428571431
14.0,1.0,-0.08786734693877551,-0.05532222222222222
15.0,1.0,-0.05349999999999999,-0.08473398692810458
16.0,1.0,-0.024640186915887874,0.11587959183673469
17.0,1.0,0.15049999999999997,0.015617948717948693
18.0,1.0,-0.1042826086956522,-0.054528571428571426
19.0,1.0,-0.006849397590361406,-0.08310000000000001
20.0,1.0,0.20284042553191495,0.08153414634146339
21.0,1.0,0.1457173913043478,0.02689999999999998
22.0,1.0,-0.018123853211009178,0.015384848484848501
23.0,1.0,0.09892105263157891,0.1709
24.0,1.0,0.1363252427184466,-0.01818287292817683
25.0,1.0,-0.17363223140495865,-0.15662941176470588
26.0,1.0,-0.08950000000000002,-0.1407923076923077
27.0,1.0,-0.1250555555555556,-0.10054186046511629
28.0,1.0,0.15155263157894738,-0.008099999999999996
29.0,1.0,-0.023035353535353464,-0.019667164179104468
30.0,1.0,-0.010409090909090923,-0.0173105263157895
31.0,1.0,-0.013586021505376356,-0.13542558139534885
32.0,1.0,-0.08542920353982297,-0.10690952380952382
33.0,1.0,-0.05784951456310683,0.07927113402061853
34.0,1.0,0.08307731958762887,0.08069310344827585
35.0,1.0,-0.24396808510638296,-0.192475
36.0,1.0,0.10369587628865984,-0.09155410628019325
37.0,1.0,0.012318181818181784,-0.037181632653061236
38.0,1.0,-0.11630851063829784,-0.1473857142857143
39.0,1.0,0.1905,-0.04738571428571431
40.0,1.0,-0.10312831858407079,0.00836341463414636
41.0,1.0,0.24258791208791208,0.24689999999999995
42.0,1.0,0.07797474747474753,-0.0022176470588235464
43.0,1.0,0.09091666666666665,-0.043327272727272714
44.0,1.0,-0.22949999999999998,-0.18604117647058824
45.0,1.0,-0.11036021505376348,-0.2131
46.0,1.0,-0.15863043478260863,0.005135294117647071
47.0,1.0,0.022807692307692307,0.2013827586206896
48.0,1.0,0.19918686868686875,0.401275
49.0,1.0,0.1799623655913979,0.2326894736842105
50.0,1.0,-0.30586363636363634,-0.20406774193548388
51.0,1.0,0.056815789473684264,-0.21581604938271606
52.0,1.0,-0.062023364485981336,0.09736357615894037
53.0,1.0,0.1876428571428571,0.2603959349593496
54.0,1.0,0.09196788990825688,0.1669
55.0,1.0,-0.3618076923076923,-0.15128181818181818
56.0,1.0,0.23159890109890113,0.09042941176470587
57.0,1.0,0.03143457943925232,0.004737837837837822
58.0,1.0,0.22584883720930238,0.1027974358974359
59.0,1.0,-0.09807142857142859,-0.024276470588235288
60.0,1.0,0.13230180180180184,0.2941727272727273
61.0,1.0,0.0630581395348837,0.03664789915966388
62.0,1.0,0.022088785046728954,0.15499523809523807
63.0,1.0,-0.054916666666666614,-0.1778488584474886
64.0,1.0,-0.14677272727272728,-0.2421909090909091
65.0,1.0,-0.20521428571428568,-0.21946363636363636
66.0,1.0,-0.03583663366336631,-0.1407923076923077
67.0,1.0,-0.19758988764044944,-0.003554545454545477
68.0,1.0,0.23959090909090908,0.20536153846153843
69.0,1.0,0.10369587628865984,0.1472921568627451
70.0,1.0,0.0856020408163265,0.07256037735849058
71.0,1.0,0.10050000000000003,0.31806279069767446
72.0,1.0,-0.37035470085470085,-0.2081
73.0,1.0,-0.155481308411215,-0.0173105263157895
74.0,1.0,-0.17538235294117643,-0.19024285714285716
75.0,1.0,0.17049999999999998,0.01984117647058825
76.0,1.0,0.14050000000000007,0.24081304347826088
77.0,1.0,0.007919354838709647,-0.2118878787878788
78.0,1.0,-0.1034622641509434,-0.07223043478260871
79.0,1.0,0.04203846153846158,-0.13056835443037976
80.0,1.0,-0.13949999999999996,-0.1331
81.0,1.0,-0.014954545454545443,0.029731858407079648
82.0,1.0,0.2462894736842105,0.2524855855855856
83.0,1.0,-0.03313636363636363,-0.049517910447761215
84.0,1.0,0.018000000000000016,-0.07976666666666665
85.0,1.0,0.13050000000000006,0.031306779661016915
86.0,1.0,0.03242307692307689,0.07535070422535212
87.0,1.0,0.07559803921568631,0.09425042735042732
88.0,1.0,0.20690449438202252,0.054287387387387365
89.0,1.0,0.06501327433628323,0.04467777777777776
90.0,1.0,0.02722131147540985,-0.06643333333333334
91.0,1.0,0.05498979591836739,0.01641456310679612
92.0,1.0,0.05049999999999999,0.11370851063829784
93.0,1.0,-0.0812647058823529,-0.16426883116883118
94.0,1.0,0.23475531914893621,0.30326363636363635
95.0,1.0,-0.019014563106796056,0.05673050847457628
96.0,1.0,-0.051852941176470546,-0.08310000000000001
97.0,1.0,0.05498979591836739,-0.17994684684684686
98.0,1.0,-0.21078440366972473,-0.11976666666666666
99.0,1.0,-0.009122641509433982,0.015737209302325583
0.0,2.0,0.2396434782608695,0.2171827586206896
1.0,2.0,0.11300776699029125,0.03334935064935063
2.0,2.0,-0.12794545454545458,0.020199999999999996
3.0,2.0,-0.1544126582278481,-0.21839890109890114
4.0,2.0,-0.1456222222222222,-0.2141609865470852
5.0,2.0,0.09583076923076927,0.03334935064935063
6.0,2.0,0.0045661016949152256,-0.07511250000000003
7.0,2.0,0.02471320754716977,-0.10173113772455092
8.0,2.0,0.1866,0.1569268041237113
9.0,2.0,0.13272244897959184,0.11407254901960784
10.0,2.0,-0.15854851485148513,0.039842857142857124
11.0,2.0,-0.25830566037735847,-0.004046987951807246
12.0,2.0,0.08417575757575757,0.0881054054054054
13.0,2.0,-0.034224742268041286,-0.03158571428571433
14.0,2.0,0.015488888888888885,-0.06730000000000003
15.0,2.0,-0.04132452830188682,-0.1728555555555556
16.0,2.0,-0.040921367521367547,0.1193197183098591
17.0,2.0,0.1932666666666667,0.18269999999999997
18.0,2.0,-0.0534,-0.04925876288659797
19.0,2.0,-0.0776553191489362,0.057699999999999974
20.0,2.0,0.17196082474226804,0.16390300751879694
21.0,2.0,0.1837428571428571,-0.02639090909090913
22.0,2.0,0.014772043010752745,-0.018449425287356325
23.0,2.0,0.06886804123711343,0.17488749999999997
24.0,2.0,0.225476404494382,-0.04457272727272732
25.0,2.0,-0.1516608695652174,-0.04806923076923081
26.0,2.0,-0.0753607843137255,-0.13988064516129034
27.0,2.0,-0.12237959183673475,-0.07816956521739132
28.0,2.0,0.14103298969072164,0.12337796610169488
29.0,2.0,0.010273469387755085,-0.07405675675675677
30.0,2.0,0.03546075949367089,-0.036308264462809936
31.0,2.0,0.04811898734177211,-0.14269682539682543
32.0,2.0,-0.05801538461538458,-0.07339756097560979
33.0,2.0,-0.01013469387755106,0.2281545454545454
34.0,2.0,0.029302702702702743,-0.03158571428571433
35.0,2.0,-0.26715,-0.14488620689655174
36.0,2.0,0.10437777777777779,-0.023182352941176487
37.0,2.0,-0.02854018691588789,0.001848936170212756
38.0,2.0,-0.09647692307692313,-0.20063333333333336
39.0,2.0,0.23186315789473688,-0.022657142857142876
40.0,2.0,-0.08461495327102808,-0.03428113207547173
41.0,2.0,0.14838217821782174,0.2127
42.0,2.0,0.03136190476190481,0.13839620253164553
43.0,2.0,0.11780879120879117,-0.10274061302681994
44.0,2.0,-0.29377037037037035,-0.20618888888888892
45.0,2.0,-0.17807289719626168,-0.10677368421052635
46.0,2.0,-0.21795445544554454,-0.03158571428571433
47.0,2.0,0.011993258426966302,0.2516655172413793
48.0,2.0,0.21231428571428568,0.24591839080459765
49.0,2.0,0.10544615384615386,0.31505294117647054
50.0,2.0,-0.2639511811023622,-0.2220619047619048
51.0,2.0,0.0276309278350515,-0.12942121212121216
52.0,2.0,-0.010033663366336598,0.16965652173913043
53.0,2.0,0.16333469387755106,0.27041929824561406
54.0,2.0,0.10877821782178221,0.027770422535211226
55.0,2.0,-0.3168782608695652,-0.24785555555555558
56.0,2.0,0.2704202247191011,0.029638775510204052
57.0,2.0,0.04775384615384615,0.04837164179104475
58.0,2.0,0.22660000000000002,0.04501884057971012
59.0,2.0,-0.08516470588235292,-0.08360434782608697
60.0,2.0,0.1795411764705882,0.400091304347826
61.0,2.0,0.04811898734177211,0.10161891891891889
62.0,2.0,-0.037885981308411254,0.2255571428571428
63.0,2.0,-0.010356521739130486,-0.13626551724137934
64.0,2.0,-0.16751764705882355,-0.06730000000000003
65.0,2.0,-0.1453101123595506,-0.16345384615384617
66.0,2.0,-0.009938461538461563,-0.20155925925925927
67.0,2.0,-0.08451111111111109,0.039842857142857124
68.0,2.0,0.22759009900990101,0.29435048543689313
69.0,2.0,0.10437777777777779,0.15591428571428567
70.0,2.0,0.03924367816091956,0.07469999999999999
71.0,2.0,0.10877821782178221,0.3320506493506493
72.0,2.0,-0.2808766355140187,-0.20618888888888892
73.0,2.0,-0.2234,0.0977943396226415
74.0,2.0,-0.2587658536585366,-0.218290099009901
75.0,2.0,0.20288865979381443,0.0827
76.0,2.0,0.1795411764705882,0.2905431372549019
77.0,2.0,0.0005130434782608662,-0.15820909090909094
78.0,2.0,-0.1255739130434783,-0.1839666666666667
79.0,2.0,0.01592038834951459,0.07706619718309854
80.0,2.0,-0.1734,-0.19730000000000003
81.0,2.0,-0.022023853211009192,0.025557142857142834
82.0,2.0,0.24496734693877553,0.3190636363636363
83.0,2.0,-0.01748602150537637,-0.06239803921568632
84.0,2.0,-0.037036363636363645,-0.03158571428571433
85.0,2.0,0.18518585858585856,-0.04530000000000001
86.0,2.0,0.0766,0.006229411764705872
87.0,2.0,0.05040952380952379,0.22202584269662917
88.0,2.0,0.05736923076923073,0.06949245283018868
89.0,2.0,0.05137064220183485,0.01603333333333329
90.0,2.0,-0.012530434782608735,-0.0048000000000000265
91.0,2.0,0.10660000000000003,0.06906363636363633
92.0,2.0,-0.11570769230769229,0.044402127659574464
93.0,2.0,-0.08644347826086951,-0.0748757575757576
94.0,2.0,0.1795411764705882,0.3403576576576577
95.0,2.0,-0.04182105263157898,0.01603333333333329
96.0,2.0,-0.1412899082568807,0.027527586206896548
97.0,2.0,0.15218139534883723,-0.170748275862069
98.0,2.0,-0.20673333333333332,-0.21070101522842644
99.0,2.0,0.010273469387755085,-0.013728571428571479
0.0,3.0,0.20209999999999995,0.1152063583815029
1.0,3.0,0.12121764705882343,-0.005918181818181822
2.0,3.0,-0.11167551020408173,-0.05649436619718312
3.0,3.0,-0.11734444444444447,-0.19076666666666667
4.0,3.0,-0.18836391752577325,-0.2041
5.0,3.0,0.04288947368421048,-0.11086470588235295
6.0,3.0,0.03709999999999991,0.0059970873786407974
7.0,3.0,0.013968686868686797,-0.0951843373493976
8.0,3.0,0.20709999999999995,0.07245172413793105
9.0,3.0,0.12121764705882343,0.06432975206611569
10.0,3.0,-0.15403207547169817,-0.11422345679012347
11.0,3.0,-0.24290000000000006,-0.11197878787878787
12.0,3.0,0.037380373831775615,0.07833902439024393
13.0,3.0,-0.023415463917525803,-0.09033376623376624
14.0,3.0,-0.013809090909090993,-0.10187777777777779
15.0,3.0,-0.01270582524271846,-0.07678817204301075
16.0,3.0,-0.06456666666666677,0.1326901234567901
17.0,3.0,0.2134636363636363,0.2179560747663551
18.0,3.0,-0.13781228070175444,-0.10102307692307691
19.0,3.0,-0.009742105263157996,0.07590000000000002
20.0,3.0,0.20338865979381437,0.1499740740740741
21.0,3.0,0.09495714285714285,-0.031417073170731724
22.0,3.0,0.01858936170212766,-0.10492191780821919
23.0,3.0,0.12507979797979796,0.2903578313253012
24.0,3.0,0.12517692307692307,0.023493582887700537
25.0,3.0,-0.11537787610619477,-0.1973394366197183
26.0,3.0,-0.09194761904761906,-0.13082268907563024
27.0,3.0,-0.12117586206896558,-0.14005092024539878
28.0,3.0,0.1875651162790697,0.09481891891891892
29.0,3.0,0.014599999999999946,0.03796896551724138
30.0,3.0,-0.037483333333333424,-0.00029047619047617435
31.0,3.0,0.05329047619047611,-0.11197878787878787
32.0,3.0,-0.024548351648351674,-0.1546084745762712
33.0,3.0,0.008418681318681287,0.006088679245283002
34.0,3.0,0.05158979591836732,0.2759
35.0,3.0,-0.16309607843137264,-0.10069574468085107
36.0,3.0,0.11876666666666658,-0.03340232558139533
37.0,3.0,-0.041321052631579036,0.13044545454545453
38.0,3.0,-0.14246521739130436,-0.18124285714285715
39.0,3.0,0.1675255319148936,0.0014813953488372333
40.0,3.0,-0.08731441441441445,-0.030996551724137955
41.0,3.0,0.11413703703703704,0.11776046511627908
42.0,3.0,-0.05607757009345804,0.1604360824742268
43.0,3.0,0.1732538461538461,-0.003489312977099257
44.0,3.0,-0.31367669902912626,-0.3241
45.0,3.0,-0.1974901639344263,-0.15321392405063292
46.0,3.0,-0.1375464646464647,-0.12409999999999999
47.0,3.0,-0.06178888888888889,0.2651857142857143
48.0,3.0,0.22709999999999997,0.2978512195121951
49.0,3.0,0.12091443298969062,0.18207283950617287
50.0,3.0,-0.22528095238095242,-0.1825070796460177
51.0,3.0,-0.015242342342342341,-0.09239268292682926
52.0,3.0,-0.05184736842105264,0.21248536585365857
53.0,3.0,0.1506294117647058,0.2739392156862745
54.0,3.0,0.1080523809523809,0.0012968253968254073
55.0,3.0,-0.3505859504132232,-0.21883684210526316
56.0,3.0,0.239187912087912,0.10923333333333335
57.0,3.0,0.06709999999999994,0.04432105263157893
58.0,3.0,0.22121764705882352,0.26564358974358976
59.0,3.0,-0.0365363636363637,-0.03415917159763315
60.0,3.0,0.1654838383838383,0.3768345794392523
61.0,3.0,0.07128604651162784,-0.06484074074074075
62.0,3.0,-0.02425135135135137,0.1586586206896552
63.0,3.0,0.0007842105263157206,-0.1758241379310345
64.0,3.0,-0.144164367816092,-0.24717692307692307
65.0,3.0,-0.17290000000000005,-0.18850677966101695
66.0,3.0,0.04874948453608241,-0.17025384615384614
67.0,3.0,-0.10588969072164955,-0.0116
68.0,3.0,0.21925686274509804,0.29854150943396224
69.0,3.0,0.12121764705882343,0.2888032258064516
70.0,3.0,0.05536086956521735,0.018441436464088412
71.0,3.0,0.10487777777777774,0.20861028037383172
72.0,3.0,-0.33956666666666674,-0.1991
73.0,3.0,-0.16364074074074075,-0.03521111111111114
74.0,3.0,-0.27119059829059833,-0.2002061946902655
75.0,3.0,0.19709999999999994,0.07956972477064223
76.0,3.0,0.14440769230769224,0.27775185185185186
77.0,3.0,-0.03987247706422026,-0.2041
78.0,3.0,-0.13084392523364496,-0.04632222222222221
79.0,3.0,0.006345283018867831,-0.04031621621621623
80.0,3.0,-0.16248333333333342,-0.2685444444444445
81.0,3.0,-0.006233333333333424,0.01647971014492755
82.0,3.0,0.20588787878787873,0.33066190476190477
83.0,3.0,-0.009856521739130542,-0.13319090909090908
84.0,3.0,-0.019838775510204187,-0.05624285714285715
85.0,3.0,0.1686841584158415,-0.007329813664596285
86.0,3.0,0.15842530120481924,-0.012624590163934413
87.0,3.0,0.04825384615384609,0.09525483870967744
88.0,3.0,0.1376263157894736,-0.017648387096774187
89.0,3.0,0.11556153846153838,0.012263636363636365
90.0,3.0,-0.020357627118644084,0.030445454545454553
91.0,3.0,0.11281428571428564,0.09525483870967744
92.0,3.0,-0.07949340659340665,0.03222183908045978
93.0,3.0,-0.13208367346938776,-0.16785
94.0,3.0,0.19709999999999994,0.3369169491525424
95.0,3.0,-0.016986021505376425,-0.033190909090909104
96.0,3.0,-0.10926363636363645,-0.05267142857142859
97.0,3.0,0.08265555555555548,-0.13838571428571428
98.0,3.0,-0.23991030927835055,-0.10294615384615385
99.0,3.0,0.00036732673267325655,-0.02998235294117646
0.0,4.0,0.23359090909090907,0.18902269503546099
1.0,4.0,0.12842156862745102,-0.02545517241379308
2.0,4.0,-0.09485483870967737,-0.12945079365079365
3.0,4.0,-0.1593709677419355,-0.19294285714285714
4.0,4.0,-0.20277272727272727,-0.1981853211009174
5.0,4.0,-0.01835714285714285,-0.0958
6.0,4.0,0.030922018348623848,-0.040561904761904743
7.0,4.0,0.04493010752688176,-0.208815873015873
8.0,4.0,0.13822549019607844,0.09689230769230772
9.0,4.0,0.10020093457943924,0.15870549450549454
10.0,4.0,-0.1007873563218391,-0.1050307692307692
11.0,4.0,-0.1537608695652174,-0.07329999999999998
12.0,4.0,0.033590909090909116,0.24910566037735848
13.0,4.0,-0.020327586206896564,-0.0756373983739837
14.0,4.0,-0.058677570093457976,-0.05993793103448275
15.0,4.0,-0.02455660377358493,-0.10890924369747898
16.0,4.0,-0.03586036036036033,0.127968115942029
17.0,4.0,0.19406521739130433,0.1181877300613497
18.0,4.0,-0.08575641025641023,-0.029917647058823493
19.0,4.0,-0.04008333333333336,0.07596470588235293
20.0,4.0,0.2062204301075269,0.22454482758620686
21.0,4.0,0.14974271844660192,0.05390588235294119
22.0,4.0,0.021469696969697027,0.0788341463414634
23.0,4.0,0.1179782608695652,0.10575844155844155
24.0,4.0,0.12862371134020623,0.020450000000000024
25.0,4.0,-0.17956504065040652,-0.14294285714285712
26.0,4.0,0.037265957446808495,-0.16542962962962962
27.0,4.0,-0.18570408163265306,-0.17162089552238805
28.0,4.0,0.18471505376344088,-0.020484684684684673
29.0,4.0,-0.022438775510204123,0.021342857142857163
30.0,4.0,-0.015499999999999958,0.012414285714285711
31.0,4.0,0.023295180722891606,-0.14383571428571426
32.0,4.0,-0.0632551020408163,-0.11357777777777778
33.0,4.0,-0.05512962962962964,0.08256734693877554
34.0,4.0,0.04727227722772276,0.04601818181818185
35.0,4.0,-0.2038018867924528,-0.08579999999999999
36.0,4.0,0.17065384615384616,-0.05139633027522933
37.0,4.0,0.03323786407766993,-0.005221487603305763
38.0,4.0,-0.1323965517241379,-0.06437142857142858
39.0,4.0,0.19406521739130433,-0.029677551020408144
40.0,4.0,-0.11515517241379314,-0.2075948717948718
41.0,4.0,0.1186176470588235,0.17400392156862743
42.0,4.0,-0.0657439024390244,0.08844242424242427
43.0,4.0,0.11101685393258431,-0.06461355932203389
44.0,4.0,-0.28156060606060607,-0.11357777777777778
45.0,4.0,-0.07954040404040408,-0.1858
46.0,4.0,-0.19590816326530613,-0.10203376623376623
47.0,4.0,-0.031055555555555503,0.2823818181818182
48.0,4.0,0.18724509803921574,0.2980028169014085
49.0,4.0,0.12842156862745102,0.22542448979591834
50.0,4.0,-0.21253703703703702,-0.1830222222222222
51.0,4.0,-0.06384951456310684,-0.07806804123711342
52.0,4.0,-0.08671495327102807,0.1497072463768116
53.0,4.0,0.1226651376146789,0.31468543689320394
54.0,4.0,0.11237878787878786,0.0750527131782946
55.0,4.0,-0.3342301587301587,-0.20676774193548386
56.0,4.0,0.2458483146067416,0.21522040816326526
57.0,4.0,0.08207575757575758,0.13295
58.0,4.0,0.17232608695652174,0.12182711864406781
59.0,4.0,-0.10277272727272724,-0.08414437086092713
60.0,4.0,0.16492553191489367,0.3544654867256637
61.0,4.0,0.06259523809523815,0.061025396825396816
62.0,4.0,0.003071428571428614,0.14471948051948053
63.0,4.0,-0.03813736263736267,-0.21312342007434942
64.0,4.0,-0.07550000000000001,-0.11628780487804877
65.0,4.0,-0.18877433628318585,-0.1558
66.0,4.0,0.0962391304347826,-0.17955
67.0,4.0,-0.06438888888888883,0.03533402061855673
68.0,4.0,0.22348989898989902,0.2821775280898876
69.0,4.0,0.11657920792079213,0.06845531914893616
70.0,4.0,-0.015122641509433987,0.0039435897435897704
71.0,4.0,0.01894444444444443,0.24930638297872343
72.0,4.0,-0.28156060606060607,-0.1446235294117647
73.0,4.0,-0.17054950495049503,0.035628571428571454
74.0,4.0,-0.1927413793103448,-0.12403529411764705
75.0,4.0,0.16449999999999998,0.01371456310679614
76.0,4.0,0.18724509803921574,0.28376521739130434
77.0,4.0,-0.055934782608695666,-0.1461448275862069
78.0,4.0,-0.11694144144144147,-0.15158947368421052
79.0,4.0,-0.02455660377358493,0.016051851851851873
80.0,4.0,-0.2331923076923077,-0.12746666666666664
81.0,4.0,-0.059428571428571386,0.04792093023255817
82.0,4.0,0.2393936170212766,0.42735789473684216
83.0,4.0,0.01415517241379316,-0.08896455696202529
84.0,4.0,0.034177419354838756,-0.018726829268292666
85.0,4.0,0.17396236559139788,-0.02207450980392156
86.0,4.0,0.08536956521739136,0.08607500000000001
87.0,4.0,0.08640476190476187,0.13944752475247524
88.0,4.0,0.16787349397590368,-0.0024666666666666726
89.0,4.0,0.0278898305084746,-0.044660759493670876
90.0,4.0,0.013575630252100845,-0.07493043478260869
91.0,4.0,0.044126168224299045,-0.07329999999999998
92.0,4.0,-0.0010813953488372219,0.05954883720930232
93.0,4.0,-0.14719811320754717,-0.17162089552238805
94.0,4.0,0.23450000000000004,0.3784857142857143
95.0,4.0,-0.048049019607843135,0.021342857142857163
96.0,4.0,-0.039136363636363636,0.0004068965517241563
97.0,4.0,0.1334887640449438,-0.16977683397683396
98.0,4.0,-0.1988644859813084,-0.09505925925925926
99.0,4.0,0.04672222222222222,-0.013960919540229877
0.0,5.0,0.24734831460674156,0.2992296296296296
1.0,5.0,0.025999999999999912,-0.02911794871794876
2.0,5.0,-0.13715789473684215,-0.05408421052631579
3.0,5.0,-0.15675862068965518,-0.15298064516129034
4.0,5.0,-0.22955555555555562,-0.21501538461538464
5.0,5.0,0.055166666666666586,-0.10693631284916205
6.0,5.0,0.04028571428571426,-0.06457721518987347
7.0,5.0,0.013499999999999956,-0.16910967741935487
8.0,5.0,0.1415339805825242,0.073640404040404
9.0,5.0,0.15074226804123703,0.18724705882352943
10.0,5.0,-0.14001941747572821,-0.03771707317073175
11.0,5.0,-0.18511111111111117,-0.14199420289855075
12.0,5.0,0.059944954128440364,0.10959999999999998
13.0,5.0,-0.13194392523364495,-0.10123333333333337
14.0,5.0,-0.07400000000000007,-0.1182787878787879
15.0,5.0,0.01227450980392153,-0.13785341614906835
16.0,5.0,-0.04007142857142865,0.1128989690721649
17.0,5.0,0.18915789473684208,0.04715102040816321
18.0,5.0,-0.16606349206349214,-0.09555151515151517
19.0,5.0,-0.00031578947368426924,-0.03494545454545456
20.0,5.0,0.15124271844660186,0.17347596899224804
21.0,5.0,0.12992156862745097,0.029312230215827295
22.0,5.0,-0.0005306122448980322,0.06022499999999997
23.0,5.0,0.11720879120879113,0.10787160493827158
24.0,5.0,0.1321224489795918,-0.01221818181818185
25.0,5.0,-0.12770370370370376,-0.09825714285714288
26.0,5.0,-0.03959139784946242,-0.06903636363636367
27.0,5.0,-0.16894949494949496,-0.13909565217391306
28.0,5.0,0.12808333333333333,0.06396619718309854
29.0,5.0,-0.0665233644859814,0.03323636363636362
30.0,5.0,-0.007333333333333414,-0.03794716981132079
31.0,5.0,0.015655172413793106,-0.15167659574468087
32.0,5.0,-0.09066666666666667,-0.11300869565217395
33.0,5.0,-0.03114285714285714,0.002933333333333288
34.0,5.0,0.025999999999999912,-0.02682857142857148
35.0,5.0,-0.19286792452830193,-0.08902068965517243
36.0,5.0,0.11766666666666659,-0.01067210884353742
37.0,5.0,0.057182795698924704,-0.02776842105263161
38.0,5.0,-0.1355384615384616,-0.11886153846153849
39.0,5.0,0.1477821782178217,0.028090566037735798
40.0,5.0,-0.14554471544715453,0.11077647058823525
41.0,5.0,0.1996842105263158,0.14616249999999997
42.0,5.0,-0.010134453781512676,0.031668965517241354
43.0,5.0,0.16508045977011487,-0.08989367088607597
44.0,5.0,-0.28557024793388436,-0.0951058823529412
45.0,5.0,-0.10537254901960791,-0.20540000000000003
46.0,5.0,-0.19218181818181823,-0.046817910447761235
47.0,5.0,-0.003896907216494938,0.2922415094339622
48.0,5.0,0.16383783783783779,0.26959999999999995
49.0,5.0,0.1321224489795918,0.16959999999999997
50.0,5.0,-0.2880350877192983,-0.2470666666666667
51.0,5.0,-0.01380582524271845,-0.10182857142857146
52.0,5.0,-0.014206185567010365,0.18368450704225348
53.0,5.0,0.16409523809523807,0.307695238095238
54.0,5.0,0.10377777777777775,0.1357016949152542
55.0,5.0,-0.2964489795918368,-0.2316345679012346
56.0,5.0,0.20643478260869563,0.1843058823529411
57.0,5.0,0.08599999999999997,0.15444848484848483
58.0,5.0,0.20377777777777772,0.030255737704918018
59.0,5.0,-0.0005306122448980322,-0.023830656934306582
60.0,5.0,0.17361904761904756,0.3247724137931034
61.0,5.0,0.0601772151898734,-0.0026689075630252357
62.0,5.0,-0.03921739130434787,0.11554594594594592
63.0,5.0,0.0041609195402297905,-0.19472160804020103
64.0,5.0,-0.10066666666666668,-0.13040000000000002
65.0,5.0,-0.22100854700854705,-0.13040000000000002
66.0,5.0,0.09195744680851059,-0.14954893617021278
67.0,5.0,-0.043863013698630215,0.002933333333333288
68.0,5.0,0.23509090909090902,0.3481714285714286
69.0,5.0,0.07336842105263153,0.07385531914893612
70.0,5.0,0.05327272727272725,0.06797398373983737
71.0,5.0,0.09070588235294108,0.27674285714285707
72.0,5.0,-0.30165957446808517,-0.17466229508196723
73.0,5.0,-0.17400000000000004,0.007835294117647051
74.0,5.0,-0.24296551724137938,-0.2637333333333334
75.0,5.0,0.17599999999999993,-0.04804705882352944
76.0,5.0,0.126,0.20928253968253963
77.0,5.0,-0.047626373626373675,-0.1822518518518519
78.0,5.0,-0.08576470588235297,-0.06886153846153847
79.0,5.0,0.016265486725663636,-0.01081237113402067
80.0,5.0,-0.20671028037383182,-0.07114074074074078
81.0,5.0,-0.04437037037037039,0.02576438356164379
82.0,5.0,0.19334693877551012,0.24995714285714288
83.0,5.0,0.023674418604651137,-0.058795061728395104
84.0,5.0,-0.020534653465346553,-0.13527804878048783
85.0,5.0,0.126,-0.030400000000000038
86.0,5.0,0.1108101265822784,0.030424742268041205
87.0,5.0,0.06184905660377349,0.15413608247422678
88.0,5.0,0.16508045977011487,0.014194594594594545
89.0,5.0,0.0647387387387387,-0.0470666666666667
90.0,5.0,0.020915254237288128,-0.0380923076923077
91.0,5.0,0.15757894736842104,0.04891034482758616
92.0,5.0,-0.03570212765957448,0.09459999999999996
93.0,5.0,-0.08059340659340664,-0.1840585365853659
94.0,5.0,0.2443673469387755,0.3713543859649122
95.0,5.0,-0.004275229357798227,0.002933333333333288
96.0,5.0,-0.056352941176470606,0.022117985611510738
97.0,5.0,0.06284210526315781,-0.1820129032258065
98.0,5.0,-0.14822680412371136,-0.10232982456140355
99.0,5.0,0.03876595744680844,0.07637966101694915
0.0,6.0,0.2576333333333334,0.15071438848920865
1.0,6.0,0.10731886792452838,-0.07520243902439022
2.0,6.0,-0.11319999999999997,-0.1275962962962963
3.0,6.0,-0.17569999999999997,-0.18315185185185184
4.0,6.0,-0.2066734513274336,-0.17399662921348313
5.0,6.0,0.029563157894736847,-0.0856859649122807
6.0,6.0,0.009485185185185263,0.013144444444444459
7.0,6.0,0.023224731182795777,-0.12018888888888887
8.0,6.0,0.20070449438202254,0.05441428571428575
9.0,6.0,0.11596666666666666,0.13023846153846158
10.0,6.0,-0.15609215686274502,-0.14485932203389829
11.0,6.0,-0.18131797752808987,-0.041826315789473656
12.0,6.0,0.017282456140350955,0.05758888888888891
13.0,6.0,-0.05805294117647053,-0.09230628930817608
14.0,6.0,-0.08346699029126214,-0.06325876288659793
15.0,6.0,0.01588878504672897,-0.10799902912621356
16.0,6.0,0.0043000000000000815,0.1437
17.0,6.0,0.19930000000000003,0.17229712230215827
18.0,6.0,-0.13723846153846153,-0.1106103448275862
19.0,6.0,0.011168686868686883,-0.058572727272727276
20.0,6.0,0.19027938144329903,0.2545585858585859
21.0,6.0,0.1647255319148937,0.036798159509202455
22.0,6.0,-0.015699999999999936,0.04370000000000002
23.0,6.0,0.13042244897959188,0.2552384615384616
24.0,6.0,0.14721666666666666,0.026908955223880593
25.0,6.0,-0.13284285714285715,-0.10580980392156861
26.0,6.0,-0.024014606741572964,-0.14424964028776976
27.0,6.0,-0.14236666666666664,-0.17786084656084655
28.0,6.0,0.1522569892473119,0.09973448275862068
29.0,6.0,-0.019134343434343393,-0.025744444444444403
30.0,6.0,-0.06249245283018867,-0.06693218390804595
31.0,6.0,-0.029866666666666597,-0.056574725274725235
32.0,6.0,-0.0907943396226415,-0.11290919540229882
33.0,6.0,-0.036524742268041255,-0.01271592920353981
34.0,6.0,0.047704255319149014,0.0020333333333333314
35.0,6.0,-0.1805543689320388,-0.05352222222222219
36.0,6.0,0.1311181818181818,-0.035845454545454514
37.0,6.0,0.0638833333333334,-0.006299999999999972
38.0,6.0,-0.0987769230769231,-0.1005307692307692
39.0,6.0,0.1592514563106796,0.019215463917525766
40.0,6.0,-0.1716349593495935,-0.031299999999999994
41.0,6.0,0.1643,0.10132411347517734
42.0,6.0,-0.015322641509433965,0.10459743589743592
43.0,6.0,0.14652222222222222,0.06404883720930232
44.0,6.0,-0.26660909090909085,-0.08129999999999998
45.0,6.0,-0.14578547008547005,-0.1563
46.0,6.0,-0.18569999999999998,-0.11254999999999998
47.0,6.0,-0.024014606741572964,0.2937
48.0,6.0,0.16500796460176992,0.2621065934065934
49.0,6.0,0.12628019801980206,0.23233636363636362
50.0,6.0,-0.24977407407407404,-0.17000967741935483
51.0,6.0,-0.04607037037037032,-0.16896233766233765
52.0,6.0,-0.06993076923076924,0.10079876543209876
53.0,6.0,0.16239523809523815,0.28907037037037037
54.0,6.0,0.12041650485436894,0.11036666666666667
55.0,6.0,-0.28622631578947366,-0.25987142857142853
56.0,6.0,0.19798421052631587,0.1950157894736842
57.0,6.0,0.07687731958762889,0.1605032786885246
58.0,6.0,0.2429046511627907,0.021641176470588275
59.0,6.0,-0.06963939393939389,-0.11178780487804876
60.0,6.0,0.21791702127659573,0.34870000000000007
61.0,6.0,0.0714264367816092,0.020262500000000017
62.0,6.0,-0.040917391304347794,0.1281594594594595
63.0,6.0,-0.0630873873873874,-0.23244068441064636
64.0,6.0,-0.08310740740740741,-0.19493636363636363
65.0,6.0,-0.17111284403669724,-0.13129999999999997
66.0,6.0,0.0343,-0.20086521739130433
67.0,6.0,-0.08949310344827588,-0.012618681318681324
68.0,6.0,0.18968461538461545,0.17863377483443715
69.0,6.0,0.10731886792452838,0.10139230769230773
70.0,6.0,0.08254175824175825,0.03347987421383647
71.0,6.0,0.04907064220183488,0.1549385321100918
72.0,6.0,-0.20979090909090908,-0.15482941176470585
73.0,6.0,-0.16589607843137255,0.006049397590361438
74.0,6.0,-0.24207168141592916,-0.163158407079646
75.0,6.0,0.2295631578947369,-0.10960188679245281
76.0,6.0,0.19298686868686876,0.26192033898305084
77.0,6.0,-0.10022830188679244,-0.16463333333333333
78.0,6.0,-0.2100511450381679,-0.19668461538461537
79.0,6.0,-0.005975229357798151,-0.05771509433962263
80.0,6.0,-0.17569999999999997,-0.12541764705882352
81.0,6.0,-0.021853846153846113,0.06870000000000004
82.0,6.0,0.21205510204081635,0.37458235294117653
83.0,6.0,0.04340112359550563,-0.07767681159420287
84.0,6.0,-0.04463203883495137,-0.009871428571428531
85.0,6.0,0.21318888888888887,0.016848148148148168
86.0,6.0,0.10743253012048193,0.014494392523364485
87.0,6.0,0.017993693693693746,0.1402447154471545
88.0,6.0,0.1522569892473119,0.16100769230769235
89.0,6.0,0.05881327433628325,0.024760606060606094
90.0,6.0,-0.01736666666666664,-0.0677864864864865
91.0,6.0,0.028003703703703753,0.05579677419354839
92.0,6.0,-0.08076329113924052,0.05579677419354839
93.0,6.0,-0.12014444444444439,-0.23796666666666666
94.0,6.0,0.2190368421052632,0.42401914893617026
95.0,6.0,-0.029866666666666597,-0.002267741935483847
96.0,6.0,-0.10560654205607478,-0.009871428571428531
97.0,6.0,0.13825348837209306,-0.15152471910112358
98.0,6.0,-0.12930824742268043,-0.19445789473684208
99.0,6.0,0.047704255319149014,0.040793023255813965
0.0,7.0,0.20341052631578949,0.24723529411764705
1.0,7.0,0.1492,0.0376407766990291
2.0,7.0,-0.14158431372549019,0.016142857142857125
3.0,7.0,-0.10432941176470589,-0.2389591836734694
4.0,7.0,-0.16678130841121497,-0.2348053097345133
5.0,7.0,0.02627070707070711,-0.13774796747967483
6.0,7.0,0.14678620689655175,-0.09590196078431376
7.0,7.0,0.016169696969697056,-0.16858620689655174
8.0,7.0,0.18517938144329904,0.03241772151898731
9.0,7.0,0.13292549019607847,0.16426315789473683
10.0,7.0,-0.0942615384615384,-0.14998876404494385
11.0,7.0,-0.21204999999999996,-0.03065517241379312
12.0,7.0,0.017313207547169807,0.05115686274509801
13.0,7.0,-0.060799999999999965,-0.08857281553398061
14.0,7.0,-0.08266915887850468,-0.12360869565217394
15.0,7.0,-0.04922105263157894,-0.1802857142857143
16.0,7.0,-0.07104390243902436,0.1384520547945205
17.0,7.0,0.1794150537634409,0.15899999999999997
18.0,7.0,-0.14982654867256628,-0.08903149606299215
19.0,7.0,0.02132765957446814,-0.02281818181818185
20.0,7.0,0.16920000000000002,0.13399999999999995
21.0,7.0,0.12293831775700936,0.1022989690721649
22.0,7.0,0.02328163265306127,-0.016675675675675683
23.0,7.0,0.09147722772277234,0.24436585365853652
24.0,7.0,0.14272941176470588,0.023161849710982618
25.0,7.0,-0.08079999999999998,-0.1116422018348624
26.0,7.0,0.04647272727272733,-0.17239534883720933
27.0,7.0,-0.18595463917525767,-0.13204477611940302
28.0,7.0,0.12771063829787233,0.0849259259259259
29.0,7.0,-0.014133333333333331,-0.1391651376146789
30.0,7.0,0.005246511627907013,0.041022471910112324
31.0,7.0,0.036847058823529455,-0.18992086330935254
32.0,7.0,-0.07079999999999997,-0.08726865671641792
33.0,7.0,-0.02816842105263151,0.284
34.0,7.0,0.04300952380952383,0.10899999999999999
35.0,7.0,-0.25371666666666665,-0.06322222222222224
36.0,7.0,0.08208659793814432,0.012383458646616496
37.0,7.0,0.0023683168316832592,0.016142857142857125
38.0,7.0,-0.13272307692307683,-0.11149180327868854
39.0,7.0,0.18235789473684216,0.04675510204081629
40.0,7.0,-0.04354509803921569,-0.13047368421052635
41.0,7.0,0.12332371134020625,0.05030434782608695
42.0,7.0,0.04836666666666667,0.06577966101694915
43.0,7.0,0.09239587628865986,-0.1036459143968872
44.0,7.0,-0.2580357723577235,-0.341
45.0,7.0,-0.09151428571428566,-0.22062962962962968
46.0,7.0,-0.13178039215686266,-0.08766666666666667
47.0,7.0,-0.04814693877551013,0.2923333333333333
48.0,7.0,0.15729523809523815,0.16825925925925928
49.0,7.0,0.10491428571428574,0.2653829787234043
50.0,7.0,-0.2670068965517241,-0.25156910569105695
51.0,7.0,-0.0400233009708737,-0.018966101694915305
52.0,7.0,-0.04162474226804125,0.1819357798165137
53.0,7.0,0.19174901960784319,0.1685541401273885
54.0,7.0,0.0906285714285715,0.07492920353982296
55.0,7.0,-0.3093714285714285,-0.12066101694915257
56.0,7.0,0.1607841584158416,0.17685714285714288
57.0,7.0,0.03348571428571434,0.2279655172413793
58.0,7.0,0.20425747126436788,0.09378260869565214
59.0,7.0,-0.04443636363636361,-0.03636423841059605
60.0,7.0,0.17920000000000003,0.2802121212121212
61.0,7.0,0.10080919540229893,0.011941176470588233
62.0,7.0,-0.059832258064516086,0.19998360655737707
63.0,7.0,-0.04443636363636361,-0.1805061728395062
64.0,7.0,-0.18079999999999996,-0.07784210526315793
65.0,7.0,-0.20622372881355927,-0.1591818181818182
66.0,7.0,0.06920000000000004,-0.09100000000000003
67.0,7.0,-0.15952340425531908,-0.01132967032967036
68.0,7.0,0.1710518518518519,0.22263636363636358
69.0,7.0,0.07410196078431375,0.2102820512820513
70.0,7.0,0.06920000000000004,-0.015418604651162793
71.0,7.0,0.07677575757575761,0.21163157894736845
72.0,7.0,-0.3242782608695652,-0.20253846153846156
73.0,7.0,-0.16079999999999994,0.014932203389830478
74.0,7.0,-0.2577230769230769,-0.1369183673469388
75.0,7.0,0.17336666666666667,0.07718181818181813
76.0,7.0,0.14444271844660195,0.2981752577319587
77.0,7.0,0.04647272727272733,-0.08072602739726031
78.0,7.0,-0.14690169491525418,-0.17923529411764708
79.0,7.0,0.09093913043478263,-0.08847474747474748
80.0,7.0,-0.1018526315789473,-0.15581481481481485
81.0,7.0,-0.022466666666666635,0.07566666666666666
82.0,7.0,0.19048712871287132,0.26614285714285707
83.0,7.0,0.10491428571428574,-0.07726373626373628
84.0,7.0,-0.0075326732673266505,-0.13368292682926833
85.0,7.0,0.1492,-0.07704060913705585
86.0,7.0,0.05253333333333332,0.0908181818181818
87.0,7.0,0.0409391304347827,0.1283877551020408
88.0,7.0,0.14142222222222223,-0.021981595092024575
89.0,7.0,0.07149357798165146,-0.012140939597315437
90.0,7.0,0.01592131147540987,0.059
91.0,7.0,0.10180869565217399,-0.029311688311688344
92.0,7.0,-0.026038095238095194,0.15899999999999997
93.0,7.0,-0.10348041237113403,-0.08342424242424246
94.0,7.0,0.16233725490196083,0.3232335766423357
95.0,7.0,-0.030314563106796033,0.10086046511627905
96.0,7.0,-0.08079999999999998,-0.005285714285714338
97.0,7.0,0.09941978021978026,-0.14587804878048782
98.0,7.0,-0.18079999999999996,-0.16982882882882885
99.0,7.0,-0.03656923076923069,-0.0076666666666667105
0.0,8.0,0.24098791208791204,0.2755446808510638
1.0,8.0,0.1189,-0.020199999999999996
2.0,8.0,-0.12109999999999999,-0.11330344827586206
3.0,8.0,-0.16443333333333332,-0.2002
4.0,8.0,-0.18053396226415097,-0.22575555555555554
5.0,8.0,0.034782352941176486,-0.0798153846153846
6.0,8.0,0.07637474747474748,-0.13734285714285713
7.0,8.0,0.025869696969696987,-0.1337593220338983
8.0,8.0,0.18457010309278343,0.11498518518518519
9.0,8.0,0.10117722772277227,0.1852945054945055
10.0,8.0,-0.1404877551020408,-0.02686666666666665
11.0,8.0,-0.1998356321839081,-0.10866153846153845
12.0,8.0,0.06419411764705885,0.1933135135135135
13.0,8.0,0.023017647058823476,-0.06331926605504584
14.0,8.0,-0.06325686274509812,0.0007876543209876519
15.0,8.0,-0.001197087378640771,-0.050537078651685385
16.0,8.0,-0.04501304347826085,0.11117254901960788
17.0,8.0,0.1920578947368421,0.3425906976744186
18.0,8.0,-0.10213448275862069,-0.1049222222222222
19.0,8.0,-0.026655555555555543,0.14133846153846158
20.0,8.0,0.19487938144329897,0.1716032786885246
21.0,8.0,0.14804893617021275,-0.05878921161825723
22.0,8.0,-0.011099999999999999,-0.011376470588235266
23.0,8.0,0.18604285714285707,0.19450588235294114
24.0,8.0,0.12271443298969065,0.011010191082802545
25.0,8.0,-0.12025254237288141,-0.10041978021978021
26.0,8.0,-0.014534343434343455,-0.09667058823529409
27.0,8.0,-0.17110000000000003,-0.06094074074074074
28.0,8.0,0.14208681318681315,0.11083448275862068
29.0,8.0,-0.043827272727272715,-0.0742983606557377
30.0,8.0,-0.06285257731958771,-0.06094074074074074
31.0,8.0,0.01962164948453604,-0.10084516129032256
32.0,8.0,-0.07926326530612249,-0.17546315789473682
33.0,8.0,-0.06471702127659573,0.13141290322580645
34.0,8.0,0.04764999999999997,-0.07019999999999998
35.0,8.0,-0.19237659574468086,-0.19775102040816325
36.0,8.0,0.14208681318681315,-0.0022809248554913064
37.0,8.0,0.004575675675675628,0.03434545454545457
38.0,8.0,-0.08868241758241757,0.004124324324324358
39.0,8.0,0.22545172413793102,-0.042422222222222195
40.0,8.0,-0.1438272727272728,-0.04747272727272728
41.0,8.0,0.17100526315789466,0.31616363636363637
42.0,8.0,0.06848333333333334,0.10533191489361704
43.0,8.0,0.11677878787878782,-0.06262424242424242
44.0,8.0,-0.29178965517241384,-0.15353333333333333
45.0,8.0,-0.1481642201834863,-0.157237037037037
46.0,8.0,-0.2005117647058824,-0.18190212765957445
47.0,8.0,0.027695180722891566,0.16128148148148147
48.0,8.0,0.19805887850467285,0.32347816091954024
49.0,8.0,0.12097920792079209,0.17484950495049506
50.0,8.0,-0.22011960784313728,-0.2154380952380952
51.0,8.0,0.02196930693069299,-0.11240779220779218
52.0,8.0,-0.08231495327102811,0.14596541353383458
53.0,8.0,0.1672838383838383,0.2121741007194245
54.0,8.0,0.025621311475409803,0.07324262295081968
55.0,8.0,-0.35805652173913044,-0.3202
56.0,8.0,0.25363118279569885,-0.0010510638297872021
57.0,8.0,0.10309354838709672,0.08979999999999999
58.0,8.0,0.13302371134020619,0.1048
59.0,8.0,-0.05571538461538461,-0.08856158192090394
60.0,8.0,0.17048415841584152,0.32626464646464653
61.0,8.0,0.0844555555555555,0.015737500000000015
62.0,8.0,0.06157326732673263,0.2239176470588235
63.0,8.0,0.0596692307692307,-0.1916733542319749
64.0,8.0,-0.16046170212765964,-0.2577
65.0,8.0,-0.14236436781609196,-0.22019999999999998
66.0,8.0,0.02120769230769226,-0.07019999999999998
67.0,8.0,-0.1326384615384616,-0.036512056737588616
68.0,8.0,0.2489,0.2136983050847458
69.0,8.0,0.13942631578947362,0.15106436781609195
70.0,8.0,0.07047303370786517,0.004673096446700498
71.0,8.0,0.05270952380952376,0.23414782608695656
72.0,8.0,-0.3082681415929204,-0.22297777777777777
73.0,8.0,-0.16572365591397853,-0.013748387096774173
74.0,8.0,-0.31910000000000005,-0.2276074074074074
75.0,8.0,0.13472524271844655,0.0081582089552239
76.0,8.0,0.11789082568807341,0.2284725663716814
77.0,8.0,-0.04483737373737373,-0.13598947368421052
78.0,8.0,-0.13127699115044256,-0.13598947368421052
79.0,8.0,-0.010722641509434028,-0.038949999999999985
80.0,8.0,-0.1371194174757282,-0.1424222222222222
81.0,8.0,0.0013137931034482575,0.15171011235955056
82.0,8.0,0.18326893203883488,0.16206950354609928
83.0,8.0,0.0030573033707864683,-0.09584102564102562
84.0,8.0,-0.0653307692307693,-0.05992602739726027
85.0,8.0,0.14804893617021275,0.08364615384615387
86.0,8.0,0.08147731958762883,0.044879365079365074
87.0,8.0,0.05705533980582522,0.3048
88.0,8.0,0.09420612244897952,0.06124329896907216
89.0,8.0,0.06928461538461539,0.06755510204081633
90.0,8.0,0.0071608695652173315,0.04966301369863013
91.0,8.0,0.07175714285714285,0.1625586206896552
92.0,8.0,-0.08694158415841591,-0.014644444444444404
93.0,8.0,-0.12053820224719103,-0.22285486725663717
94.0,8.0,0.23514999999999997,0.3762285714285714
95.0,8.0,-0.04493177570093465,0.010569230769230775
96.0,8.0,-0.06503939393939395,-0.011788785046728978
97.0,8.0,0.06223333333333325,-0.13480674157303368
98.0,8.0,-0.18019090909090912,-0.15707943262411345
99.0,8.0,0.0460717171717171,-0.004410526315789476


==> pics/PA_scatter/cifar100_resnet56_rate50_regression.txt <==
dataset,model,rate,a,b,r2
cifar100,resnet,50,1.4672831442018666,0.001877048317985382,0.4402281571511335


==> pics/PA_scatter/cifar100_resnet56_rate5_regression.txt <==
dataset,model,rate,a,b,r2
cifar100,resnet,5,1.010259984299071,0.0051781350267022805,0.8678446841120706


==> pics/PA_scatter/cifar10_resnet110_rate10.txt <==
class,model,before,after
0.0,0.0,-0.0006038499506416661,-0.013252380952380904
1.0,0.0,0.05124356929212359,0.05580379241516964
2.0,0.0,-0.027900000000000036,-0.03183488372093024
3.0,0.0,-0.10028650306748466,-0.09815161964472308
4.0,0.0,-0.013314467253176976,-0.008717910447761157
5.0,0.0,-0.04606129032258066,-0.044121862348178165
6.0,0.0,0.023553280318091452,0.012321435594886965
7.0,0.0,0.02738282828282823,0.03873448275862068
8.0,0.0,0.0468386934673366,0.04700348258706466
9.0,0.0,0.03709999999999991,0.037769930069930124
0.0,1.0,0.008045059288537604,-0.0035761149653121826
1.0,1.0,0.06336407669021193,0.07286407669021189
2.0,1.0,-0.036714851485148525,-0.04165546558704458
3.0,1.0,-0.11950608175473576,-0.10172158273381293
4.0,1.0,-0.001217154389505537,-0.011443362831858428
5.0,1.0,-0.06347862208713273,-0.07439471624266147
6.0,1.0,0.03301212121212127,0.035528052472250216
7.0,1.0,0.03914611503531784,0.03796666666666659
8.0,1.0,0.04030146914789423,0.0413
9.0,1.0,0.03709880478087646,0.044300000000000006
0.0,2.0,0.023078269617706315,0.004950980392156801
1.0,2.0,0.04123831041257375,0.06855691056910562
2.0,2.0,-0.03773987667009249,-0.04790322580645168
3.0,2.0,-0.10810947476828003,-0.12651606425702822
4.0,2.0,-0.0028546558704453107,-0.026791224686596005
5.0,2.0,-0.07604240940254647,-0.04305084745762722
6.0,2.0,0.023657801766437725,0.03650098911968347
7.0,2.0,0.04899038854805726,0.04561668372569083
8.0,2.0,0.06003333333333338,0.044895529640427534
9.0,2.0,0.023556581532416576,0.04136138613861384
0.0,3.0,0.013053057199211016,0.0032439680957128125
1.0,3.0,0.05919494949494952,0.05675601577909273
2.0,3.0,-0.02950163766632552,-0.04512186878727631
3.0,3.0,-0.10436727828746173,-0.10512158273381289
4.0,3.0,-0.008526600985221622,-0.012876794493608679
5.0,3.0,-0.07585667001003005,-0.046553524004085745
6.0,3.0,0.039418875502008066,0.03548793969849251
7.0,3.0,0.020236779324055654,0.029279657603222597
8.0,3.0,0.041273802541544446,0.02220622009569373
9.0,3.0,0.041767932067932056,0.05943846153846155
0.0,4.0,-0.012441176470588178,-0.017256370656370645
1.0,4.0,0.046543956043956114,0.061357957957957954
2.0,4.0,-0.026734468937875677,-0.036579859013091576
3.0,4.0,-0.08517567567567563,-0.09722370062370056
4.0,4.0,-0.018555501460564727,-0.0006634291377600743
5.0,4.0,-0.04800687622789779,-0.04410762970498472
6.0,4.0,0.028125754527163038,0.02064825523429714
7.0,4.0,0.040601832993890086,0.03146484295846008
8.0,4.0,0.03949999999999998,0.03666790971540734
9.0,4.0,0.03538977955911826,0.040961942517343974
0.0,5.0,0.007853968253968224,-0.0015515624999999922
1.0,5.0,0.05433880597014917,0.05894955134596214
2.0,5.0,-0.040324242424242485,-0.04620000000000002
3.0,5.0,-0.1101448979591837,-0.08379259259259253
4.0,5.0,-0.008462685093780897,-0.021976794493608676
5.0,5.0,-0.05386330275229356,-0.05669648946840522
6.0,5.0,0.023204536489151883,0.0164620825147348
7.0,5.0,0.0343033898305084,0.03969430894308945
8.0,5.0,0.049786116700201166,0.03367804878048786
9.0,5.0,0.03885889328063241,0.057128267477203676
0.0,6.0,-0.00450887573964498,-0.0278446583253128
1.0,6.0,0.060752515090543247,0.0681353535353536
2.0,6.0,-0.029445904954499502,-0.05287337850919649
3.0,6.0,-0.09882815734989647,-0.07725423365487671
4.0,6.0,-0.0007944111776447826,-0.0007846153846153836
5.0,6.0,-0.055370517928286844,-0.0570867469879518
6.0,6.0,0.015043478260869492,0.028376015857284442
7.0,6.0,0.03187804878048783,0.025777644710578862
8.0,6.0,0.04862638469284997,0.04793333333333338
9.0,6.0,0.02937978410206077,0.04295820895522395
0.0,7.0,0.013092048929663536,-0.0034407149950347327
1.0,7.0,0.06536393606393598,0.08118064516129042
2.0,7.0,-0.048344710578842376,-0.04345242334322452
3.0,7.0,-0.12019290060851928,-0.1238358974358974
4.0,7.0,-0.003768520357497529,-0.0020783919597989753
5.0,7.0,-0.07388725099601601,-0.06931363163371485
6.0,7.0,0.018510019267822697,0.030731552917903082
7.0,7.0,0.050325641025640966,0.03330208540218471
8.0,7.0,0.06724506612410985,0.05758815399802575
9.0,7.0,0.031548289345063485,0.0324326848249028
0.0,8.0,-0.0003392961876833578,-0.005267704280155661
1.0,8.0,0.05734495504495496,0.051209297725024805
2.0,8.0,-0.01979889001009083,-0.0302209255533199
3.0,8.0,-0.10385384615384619,-0.09022539682539676
4.0,8.0,-0.015061784675072798,-0.003636220472440943
5.0,8.0,-0.061879104477612024,-0.04964999999999997
6.0,8.0,0.035565925176946345,0.011831984205330714
7.0,8.0,0.03659158110882954,0.036335234215886025
8.0,8.0,0.039675745526838946,0.03566403940886698
9.0,8.0,0.030658208955223865,0.03787490039840635
0.0,9.0,-0.0031871345029239606,-0.02043041825095049
1.0,9.0,0.06017928286852592,0.06906558704453447
2.0,9.0,-0.034418254764292944,-0.05094456415279136
3.0,9.0,-0.09251809720785942,-0.09469015544041448
4.0,9.0,-0.02330558276199801,-0.014017148554337
5.0,9.0,-0.05516016016016023,-0.04024615384615382
6.0,9.0,0.027000000000000024,0.025335205616850542
7.0,9.0,0.03532786885245898,0.03933753814852492
8.0,9.0,0.04711576846307386,0.03516862745098037
9.0,9.0,0.03654761904761905,0.050346987951807254


==> pics/PA_scatter/cifar10_resnet110_rate10_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet110,10,0.9796607066425401,-0.00017730944533192564,0.9388111107465253


==> pics/PA_scatter/cifar10_resnet110_rate20.txt <==
class,model,before,after
0.0,0.0,-0.0006038499506416661,-0.031724581005586505
1.0,0.0,0.05124356929212359,0.0643636993076162
2.0,0.0,-0.027900000000000036,-0.02587113187954304
3.0,0.0,-0.10028650306748466,-0.11274769874476986
4.0,0.0,-0.013314467253176976,-0.015063779527558996
5.0,0.0,-0.04606129032258066,-0.04921304347826083
6.0,0.0,0.023553280318091452,0.021320278330019926
7.0,0.0,0.02738282828282823,0.04872464065708426
8.0,0.0,0.0468386934673366,0.047324877571008894
9.0,0.0,0.03709999999999991,0.04894242424242423
0.0,1.0,0.008045059288537604,-0.004647740667976352
1.0,1.0,0.06336407669021193,0.08126998992950663
2.0,1.0,-0.036714851485148525,-0.048254773869346734
3.0,1.0,-0.11950608175473576,-0.11164782608695645
4.0,1.0,-0.001217154389505537,-0.01039126594700679
5.0,1.0,-0.06347862208713273,-0.08232424830261875
6.0,1.0,0.03301212121212127,0.047030312185297074
7.0,1.0,0.03914611503531784,0.027277114427860738
8.0,1.0,0.04030146914789423,0.04231389961389964
9.0,1.0,0.03709880478087646,0.052801010101010126
0.0,2.0,0.023078269617706315,-0.017348484848484835
1.0,2.0,0.04123831041257375,0.08702883625128732
2.0,2.0,-0.03773987667009249,-0.046005025125628096
3.0,2.0,-0.10810947476828003,-0.13845603271983642
4.0,2.0,-0.0028546558704453107,-0.011666666666666603
5.0,2.0,-0.07604240940254647,-0.06168362156663276
6.0,2.0,0.023657801766437725,0.03200000000000003
7.0,2.0,0.04899038854805726,0.0499536560247168
8.0,2.0,0.06003333333333338,0.05644927536231892
9.0,2.0,0.023556581532416576,0.048320039880358934
0.0,3.0,0.013053057199211016,-0.014612825458052092
1.0,3.0,0.05919494949494952,0.0715216962524654
2.0,3.0,-0.02950163766632552,-0.049377551020408195
3.0,3.0,-0.10436727828746173,-0.11909832635983264
4.0,3.0,-0.008526600985221622,-0.012186626746507057
5.0,3.0,-0.07585667001003005,-0.07267670286278383
6.0,3.0,0.039418875502008066,0.03902736318407951
7.0,3.0,0.020236779324055654,0.03870142421159717
8.0,3.0,0.041273802541544446,0.05261339198435966
9.0,3.0,0.041767932067932056,0.060406788247213794
0.0,4.0,-0.012441176470588178,-0.030448015122873318
1.0,4.0,0.046543956043956114,0.060675889328063226
2.0,4.0,-0.026734468937875677,-0.05066467065868263
3.0,4.0,-0.08517567567567563,-0.09177944325481802
4.0,4.0,-0.018555501460564727,-0.011557409224730142
5.0,4.0,-0.04800687622789779,-0.04966666666666664
6.0,4.0,0.028125754527163038,0.025910891089108934
7.0,4.0,0.040601832993890086,0.03757026476578407
8.0,4.0,0.03949999999999998,0.04472277227722776
9.0,4.0,0.03538977955911826,0.06037714863498478
0.0,5.0,0.007853968253968224,-0.03769869281045746
1.0,5.0,0.05433880597014917,0.0727529470529471
2.0,5.0,-0.040324242424242485,-0.04500707070707066
3.0,5.0,-0.1101448979591837,-0.09796992399565685
4.0,5.0,-0.008462685093780897,-0.005382423038728823
5.0,5.0,-0.05386330275229356,-0.04457863777089777
6.0,5.0,0.023204536489151883,0.012749659201558017
7.0,5.0,0.0343033898305084,0.03235342601787494
8.0,5.0,0.049786116700201166,0.04847227722772285
9.0,5.0,0.03885889328063241,0.05649237713139421
0.0,6.0,-0.00450887573964498,-0.03497467166979351
1.0,6.0,0.060752515090543247,0.07798837209302334
2.0,6.0,-0.029445904954499502,-0.02800767656090064
3.0,6.0,-0.09882815734989647,-0.08670689655172403
4.0,6.0,-0.0007944111776447826,-0.0035241935483870668
5.0,6.0,-0.055370517928286844,-0.06380525272547066
6.0,6.0,0.015043478260869492,0.02173320158102776
7.0,6.0,0.03187804878048783,0.02430158730158738
8.0,6.0,0.04862638469284997,0.03678070175438597
9.0,6.0,0.02937978410206077,0.05199244712990947
0.0,7.0,0.013092048929663536,-0.012228682170542626
1.0,7.0,0.06536393606393598,0.07704728370221325
2.0,7.0,-0.048344710578842376,-0.03330375782881001
3.0,7.0,-0.12019290060851928,-0.10930257510729613
4.0,7.0,-0.003768520357497529,-0.007500000000000062
5.0,7.0,-0.07388725099601601,-0.06559045226130655
6.0,7.0,0.018510019267822697,0.03253933136676501
7.0,7.0,0.050325641025640966,0.011586491739552951
8.0,7.0,0.06724506612410985,0.054364573110893044
9.0,7.0,0.031548289345063485,0.04117187499999997
0.0,8.0,-0.0003392961876833578,-0.017852833813640778
1.0,8.0,0.05734495504495496,0.0583023622047244
2.0,8.0,-0.01979889001009083,-0.05205478348439074
3.0,8.0,-0.10385384615384619,-0.10430105708245241
4.0,8.0,-0.015061784675072798,0.012245778229908466
5.0,8.0,-0.061879104477612024,-0.04802658610271904
6.0,8.0,0.035565925176946345,0.024635897435897447
7.0,8.0,0.03659158110882954,0.03354441087613291
8.0,8.0,0.039675745526838946,0.03242243713733073
9.0,8.0,0.030658208955223865,0.054251671732522766
0.0,9.0,-0.0031871345029239606,-0.024830217186024517
1.0,9.0,0.06017928286852592,0.08156105476673425
2.0,9.0,-0.034418254764292944,-0.028099055613851065
3.0,9.0,-0.09251809720785942,-0.10050199370409241
4.0,9.0,-0.02330558276199801,-0.01665614385614389
5.0,9.0,-0.05516016016016023,-0.06346534260178749
6.0,9.0,0.027000000000000024,0.025622090729783054
7.0,9.0,0.03532786885245898,0.037027760891590655
8.0,9.0,0.04711576846307386,0.034697565725413826
9.0,9.0,0.03654761904761905,0.05020098716683119


==> pics/PA_scatter/cifar10_resnet110_rate20_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet110,20,1.0833347899609038,-0.00039684184163706504,0.914275365916702


==> pics/PA_scatter/cifar10_resnet110_rate4.txt <==
class,model,before,after
0.0,0.0,-0.0006038499506416661,-0.012473359073359003
1.0,0.0,0.05124356929212359,0.048133135509396685
2.0,0.0,-0.027900000000000036,-0.02966262626262628
3.0,0.0,-0.10028650306748466,-0.0960977687626775
4.0,0.0,-0.013314467253176976,-7.67371601207989e-05
5.0,0.0,-0.04606129032258066,-0.04841510574018126
6.0,0.0,0.023553280318091452,0.028079642502482627
7.0,0.0,0.02738282828282823,0.033846963562753074
8.0,0.0,0.0468386934673366,0.03521386138613858
9.0,0.0,0.03709999999999991,0.03980486815415818
0.0,1.0,0.008045059288537604,0.008293650793650853
1.0,1.0,0.06336407669021193,0.06310040363269431
2.0,1.0,-0.036714851485148525,-0.0242122593718338
3.0,1.0,-0.11950608175473576,-0.12756366307541622
4.0,1.0,-0.001217154389505537,-0.007385114885114841
5.0,1.0,-0.06347862208713273,-0.07185871743486971
6.0,1.0,0.03301212121212127,0.0395486815415822
7.0,1.0,0.03914611503531784,0.04327981651376156
8.0,1.0,0.04030146914789423,0.04037937743190667
9.0,1.0,0.03709880478087646,0.03943193193193195
0.0,2.0,0.023078269617706315,0.0029116504854368452
1.0,2.0,0.04123831041257375,0.06954746450304261
2.0,2.0,-0.03773987667009249,-0.06098709990300677
3.0,2.0,-0.10810947476828003,-0.11909350912778904
4.0,2.0,-0.0028546558704453107,-0.0038271271271271834
5.0,2.0,-0.07604240940254647,-0.05472644964394713
6.0,2.0,0.023657801766437725,0.03853713420787075
7.0,2.0,0.04899038854805726,0.0416884297520661
8.0,2.0,0.06003333333333338,0.04727660818713442
9.0,2.0,0.023556581532416576,0.0393
0.0,3.0,0.013053057199211016,0.013787562189054636
1.0,3.0,0.05919494949494952,0.05084410307234877
2.0,3.0,-0.02950163766632552,-0.03241859296482419
3.0,3.0,-0.10436727828746173,-0.12107338629592856
4.0,3.0,-0.008526600985221622,-0.011610521140609675
5.0,3.0,-0.07585667001003005,-0.0609731906218145
6.0,3.0,0.039418875502008066,0.047905316973415046
7.0,3.0,0.020236779324055654,0.03602024415055949
8.0,3.0,0.041273802541544446,0.036178048780487804
9.0,3.0,0.041767932067932056,0.0413
0.0,4.0,-0.012441176470588178,-0.011339024390243924
1.0,4.0,0.046543956043956114,0.0558887323943662
2.0,4.0,-0.026734468937875677,-0.03713061630218695
3.0,4.0,-0.08517567567567563,-0.07968189300411532
4.0,4.0,-0.018555501460564727,-0.019794941634241336
5.0,4.0,-0.04800687622789779,-0.04141783893985729
6.0,4.0,0.028125754527163038,0.027655891238670627
7.0,4.0,0.040601832993890086,0.03627766497461926
8.0,4.0,0.03949999999999998,0.03204488188976373
9.0,4.0,0.03538977955911826,0.03609999999999991
0.0,5.0,0.007853968253968224,-0.0026124756335282884
1.0,5.0,0.05433880597014917,0.050036507936507935
2.0,5.0,-0.040324242424242485,-0.03985574771108846
3.0,5.0,-0.1101448979591837,-0.10107375886524816
4.0,5.0,-0.008462685093780897,-0.0106709359605911
5.0,5.0,-0.05386330275229356,-0.03707528438469487
6.0,5.0,0.023204536489151883,0.029973134328358242
7.0,5.0,0.0343033898305084,0.03452992992992998
8.0,5.0,0.049786116700201166,0.03806573982125128
9.0,5.0,0.03885889328063241,0.03480937188434696
0.0,6.0,-0.00450887573964498,-0.013669283611383753
1.0,6.0,0.060752515090543247,0.025184971098265896
2.0,6.0,-0.029445904954499502,-0.036669291338582655
3.0,6.0,-0.09882815734989647,-0.09242421159715164
4.0,6.0,-0.0007944111776447826,0.0011370967741934912
5.0,6.0,-0.055370517928286844,-0.038880041365046525
6.0,6.0,0.015043478260869492,0.032686818632309156
7.0,6.0,0.03187804878048783,0.030132457027300275
8.0,6.0,0.04862638469284997,0.04133830845771147
9.0,6.0,0.02937978410206077,0.04891853360488796
0.0,7.0,0.013092048929663536,-0.006083168316831644
1.0,7.0,0.06536393606393598,0.060858964143426286
2.0,7.0,-0.048344710578842376,-0.03737786720321923
3.0,7.0,-0.12019290060851928,-0.12910763131813674
4.0,7.0,-0.003768520357497529,-0.0061600786627334925
5.0,7.0,-0.07388725099601601,-0.046307756813417145
6.0,7.0,0.018510019267822697,0.03017256461232609
7.0,7.0,0.050325641025640966,0.038993756294058435
8.0,7.0,0.06724506612410985,0.05289083665338645
9.0,7.0,0.031548289345063485,0.04036709613478695
0.0,8.0,-0.0003392961876833578,-0.010161137897782058
1.0,8.0,0.05734495504495496,0.05001013916500996
2.0,8.0,-0.01979889001009083,-0.02658282828282832
3.0,8.0,-0.10385384615384619,-0.09748699186991872
4.0,8.0,-0.015061784675072798,-0.004450793650793594
5.0,8.0,-0.061879104477612024,-0.051990596562183966
6.0,8.0,0.035565925176946345,0.02424220456802384
7.0,8.0,0.03659158110882954,0.04414604316546766
8.0,8.0,0.039675745526838946,0.03622380952380955
9.0,8.0,0.030658208955223865,0.03456573146292585
0.0,9.0,-0.0031871345029239606,-0.006020885466795023
1.0,9.0,0.06017928286852592,0.06365995995995999
2.0,9.0,-0.034418254764292944,-0.03943919052319844
3.0,9.0,-0.09251809720785942,-0.10061211498973299
4.0,9.0,-0.02330558276199801,-0.008076447105788365
5.0,9.0,-0.05516016016016023,-0.05140204081632649
6.0,9.0,0.027000000000000024,0.027164249748237723
7.0,9.0,0.03532786885245898,0.034453564154786176
8.0,9.0,0.04711576846307386,0.039407220573689394
9.0,9.0,0.03654761904761905,0.038158788480635586


==> pics/PA_scatter/cifar10_resnet110_rate4_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet110,4,0.9640889712168724,0.0001049412784664168,0.9546286067126433


==> pics/PA_scatter/cifar10_resnet110_rate5.txt <==
class,model,before,after
0.0,0.0,-0.0006038499506416661,-0.014061722488038275
1.0,0.0,0.05124356929212359,0.05122671300893744
2.0,0.0,-0.027900000000000036,-0.03296913086913089
3.0,0.0,-0.10028650306748466,-0.08534607329842936
4.0,0.0,-0.013314467253176976,-0.021983040935672493
5.0,0.0,-0.04606129032258066,-0.033651901336073986
6.0,0.0,0.023553280318091452,0.023568979187314154
7.0,0.0,0.02738282828282823,0.03136774193548386
8.0,0.0,0.0468386934673366,0.044633668341708566
9.0,0.0,0.03709999999999991,0.033707422266800346
0.0,1.0,0.008045059288537604,0.002588888888888863
1.0,1.0,0.06336407669021193,0.07309086294416245
2.0,1.0,-0.036714851485148525,-0.030308056394763305
3.0,1.0,-0.11950608175473576,-0.12482295409181632
4.0,1.0,-0.001217154389505537,-0.001761847389558202
5.0,1.0,-0.06347862208713273,-0.06974965104685937
6.0,1.0,0.03301212121212127,0.032973461150353156
7.0,1.0,0.03914611503531784,0.047856378600823035
8.0,1.0,0.04030146914789423,0.04241093750000002
9.0,1.0,0.03709880478087646,0.029137561455260585
0.0,2.0,0.023078269617706315,-0.0015137293086660009
1.0,2.0,0.04123831041257375,0.0693869918699187
2.0,2.0,-0.03773987667009249,-0.04312665330661325
3.0,2.0,-0.10810947476828003,-0.1251016815034619
4.0,2.0,-0.0028546558704453107,-0.000245344129554681
5.0,2.0,-0.07604240940254647,-0.051082051282051344
6.0,2.0,0.023657801766437725,0.031757788944723586
7.0,2.0,0.04899038854805726,0.03359375629405836
8.0,2.0,0.06003333333333338,0.0505921568627451
9.0,2.0,0.023556581532416576,0.03595817641228938
0.0,3.0,0.013053057199211016,0.009179797979797955
1.0,3.0,0.05919494949494952,0.05553399602385678
2.0,3.0,-0.02950163766632552,-0.04080000000000006
3.0,3.0,-0.10436727828746173,-0.10831219512195123
4.0,3.0,-0.008526600985221622,-0.005217910447761209
5.0,3.0,-0.07585667001003005,-0.056639195979899526
6.0,3.0,0.039418875502008066,0.04157336024217961
7.0,3.0,0.020236779324055654,0.02862195367573006
8.0,3.0,0.041273802541544446,0.027384971098265876
9.0,3.0,0.041767932067932056,0.04606973947895787
0.0,4.0,-0.012441176470588178,-0.004702056807051935
1.0,4.0,0.046543956043956114,0.05890967741935482
2.0,4.0,-0.026734468937875677,-0.030428140703517625
3.0,4.0,-0.08517567567567563,-0.09570909090909097
4.0,4.0,-0.018555501460564727,-0.020372967678746412
5.0,4.0,-0.04800687622789779,-0.050548987854251104
6.0,4.0,0.028125754527163038,0.02886834170854269
7.0,4.0,0.040601832993890086,0.03924883011190228
8.0,4.0,0.03949999999999998,0.03870842418235876
9.0,4.0,0.03538977955911826,0.035557852882703744
0.0,5.0,0.007853968253968224,-0.004562463627546087
1.0,5.0,0.05433880597014917,0.048698417408506445
2.0,5.0,-0.040324242424242485,-0.03673903420523139
3.0,5.0,-0.1101448979591837,-0.11025992023928222
4.0,5.0,-0.008462685093780897,-0.01044581673306777
5.0,5.0,-0.05386330275229356,-0.03044363827549945
6.0,5.0,0.023204536489151883,0.02571904761904764
7.0,5.0,0.0343033898305084,0.03448244197780015
8.0,5.0,0.049786116700201166,0.04351708043694136
9.0,5.0,0.03885889328063241,0.03810000000000002
0.0,6.0,-0.00450887573964498,-0.012359064327485347
1.0,6.0,0.060752515090543247,0.03780235756385075
2.0,6.0,-0.029445904954499502,-0.043730058939096206
3.0,6.0,-0.09882815734989647,-0.0877474663908997
4.0,6.0,-0.0007944111776447826,-0.0009276381909547604
5.0,6.0,-0.055370517928286844,-0.03840518134715021
6.0,6.0,0.015043478260869492,0.03140514342235412
7.0,6.0,0.03187804878048783,0.03030281124497991
8.0,6.0,0.04862638469284997,0.03733986152324431
9.0,6.0,0.02937978410206077,0.04216294058408865
0.0,7.0,0.013092048929663536,0.008939815762538439
1.0,7.0,0.06536393606393598,0.053873084479371336
2.0,7.0,-0.048344710578842376,-0.04323919597989945
3.0,7.0,-0.12019290060851928,-0.11495147808358808
4.0,7.0,-0.003768520357497529,-0.013023762376237591
5.0,7.0,-0.07388725099601601,-0.055379777553083875
6.0,7.0,0.018510019267822697,0.03242953419226957
7.0,7.0,0.050325641025640966,0.040676845298281084
8.0,7.0,0.06724506612410985,0.04653675889328068
9.0,7.0,0.031548289345063485,0.03930588235294119
0.0,8.0,-0.0003392961876833578,-0.004812475633528268
1.0,8.0,0.05734495504495496,0.05853160518444667
2.0,8.0,-0.01979889001009083,-0.026434355828220846
3.0,8.0,-0.10385384615384619,-0.10066122448979586
4.0,8.0,-0.015061784675072798,-0.011325490196078425
5.0,8.0,-0.061879104477612024,-0.048409716599190245
6.0,8.0,0.035565925176946345,0.02316228686058175
7.0,8.0,0.03659158110882954,0.031835483870967796
8.0,8.0,0.039675745526838946,0.031041251221896382
9.0,8.0,0.030658208955223865,0.043991137965760374
0.0,9.0,-0.0031871345029239606,-0.008267704280155663
1.0,9.0,0.06017928286852592,0.060728614157527394
2.0,9.0,-0.034418254764292944,-0.04556584887144255
3.0,9.0,-0.09251809720785942,-0.08762257053291533
4.0,9.0,-0.02330558276199801,-0.011365312190287358
5.0,9.0,-0.05516016016016023,-0.03896410256410254
6.0,9.0,0.027000000000000024,0.03908387096774191
7.0,9.0,0.03532786885245898,0.02068291708291714
8.0,9.0,0.04711576846307386,0.02909019607843144
9.0,9.0,0.03654761904761905,0.038338955823293164


==> pics/PA_scatter/cifar10_resnet110_rate50.txt <==
class,model,before,after
0.0,0.0,-0.0006038499506416661,-0.0368160962072156
1.0,0.0,0.05124356929212359,0.0817767216294859
2.0,0.0,-0.027900000000000036,-0.06783206577595069
3.0,0.0,-0.10028650306748466,-0.12452558139534886
4.0,0.0,-0.013314467253176976,-0.014860550458715593
5.0,0.0,-0.04606129032258066,-0.05423285420944568
6.0,0.0,0.023553280318091452,0.008148727615457041
7.0,0.0,0.02738282828282823,0.03637572718154458
8.0,0.0,0.0468386934673366,0.09301961184882535
9.0,0.0,0.03709999999999991,0.07237523029682702
0.0,1.0,0.008045059288537604,-0.00619283611383703
1.0,1.0,0.06336407669021193,0.11705172413793108
2.0,1.0,-0.036714851485148525,-0.10625222112537014
3.0,1.0,-0.11950608175473576,-0.13512632696390658
4.0,1.0,-0.001217154389505537,-0.02975329280648431
5.0,1.0,-0.06347862208713273,-0.07572266401590455
6.0,1.0,0.03301212121212127,0.02605555555555561
7.0,1.0,0.03914611503531784,0.04698870636550312
8.0,1.0,0.04030146914789423,0.0718902205177373
9.0,1.0,0.03709880478087646,0.08459736308316435
0.0,2.0,0.023078269617706315,-0.028269767441860494
1.0,2.0,0.04123831041257375,0.1181870333988212
2.0,2.0,-0.03773987667009249,-0.08839338159255428
3.0,2.0,-0.10810947476828003,-0.14024829210836276
4.0,2.0,-0.0028546558704453107,-0.0257273311897106
5.0,2.0,-0.07604240940254647,-0.0995937007874016
6.0,2.0,0.023657801766437725,0.03263520599250935
7.0,2.0,0.04899038854805726,0.008575683317624927
8.0,2.0,0.06003333333333338,0.09371187739463605
9.0,2.0,0.023556581532416576,0.10116119711042315
0.0,3.0,0.013053057199211016,-0.015393625118934273
1.0,3.0,0.05919494949494952,0.09824499017681732
2.0,3.0,-0.02950163766632552,-0.07040940170940169
3.0,3.0,-0.10436727828746173,-0.15232785862785858
4.0,3.0,-0.008526600985221622,-0.012031616889804253
5.0,3.0,-0.07585667001003005,-0.07176385169927901
6.0,3.0,0.039418875502008066,0.008373515551366673
7.0,3.0,0.020236779324055654,0.043201121304791035
8.0,3.0,0.041273802541544446,0.08732261553588994
9.0,3.0,0.041767932067932056,0.0677341085271318
0.0,4.0,-0.012441176470588178,-0.016545631067961142
1.0,4.0,0.046543956043956114,0.0950208456243854
2.0,4.0,-0.026734468937875677,-0.09841375245579564
3.0,4.0,-0.08517567567567563,-0.09442631578947369
4.0,4.0,-0.018555501460564727,-0.02341005025125631
5.0,4.0,-0.04800687622789779,-0.07064318869828456
6.0,4.0,0.028125754527163038,0.030085148514851445
7.0,4.0,0.040601832993890086,0.0303034068136272
8.0,4.0,0.03949999999999998,0.05692699619771857
9.0,4.0,0.03538977955911826,0.08136356192425787
0.0,5.0,0.007853968253968224,-0.026004265402843618
1.0,5.0,0.05433880597014917,0.10529838056680163
2.0,5.0,-0.040324242424242485,-0.07789999999999997
3.0,5.0,-0.1101448979591837,-0.07191913875598088
4.0,5.0,-0.008462685093780897,-0.04390771456123432
5.0,5.0,-0.05386330275229356,-0.049897981836528715
6.0,5.0,0.023204536489151883,0.0059054768649670075
7.0,5.0,0.0343033898305084,0.021902371541501986
8.0,5.0,0.049786116700201166,0.05645374149659865
9.0,5.0,0.03885889328063241,0.06803657086223991
0.0,6.0,-0.00450887573964498,-0.03830164083865084
1.0,6.0,0.060752515090543247,0.08950631786771968
2.0,6.0,-0.029445904954499502,-0.060449731471535983
3.0,6.0,-0.09882815734989647,-0.11276437768240344
4.0,6.0,-0.0007944111776447826,-0.028013447927199175
5.0,6.0,-0.055370517928286844,-0.05894124124124123
6.0,6.0,0.015043478260869492,0.02905072744907855
7.0,6.0,0.03187804878048783,0.030147847847847853
8.0,6.0,0.04862638469284997,0.07819589589589593
9.0,6.0,0.02937978410206077,0.06051782178217824
0.0,7.0,0.013092048929663536,-0.014464739884393119
1.0,7.0,0.06536393606393598,0.12684336372847005
2.0,7.0,-0.048344710578842376,-0.08176101159114857
3.0,7.0,-0.12019290060851928,-0.12917079953650057
4.0,7.0,-0.003768520357497529,-0.044595564127290266
5.0,7.0,-0.07388725099601601,-0.07032284263959399
6.0,7.0,0.018510019267822697,0.03598468899521523
7.0,7.0,0.050325641025640966,-0.0016244274809160686
8.0,7.0,0.06724506612410985,0.08989565217391304
9.0,7.0,0.031548289345063485,0.06517683397683394
0.0,8.0,-0.0003392961876833578,-0.02477683508102957
1.0,8.0,0.05734495504495496,0.08658159688412848
2.0,8.0,-0.01979889001009083,-0.07367446808510647
3.0,8.0,-0.10385384615384619,-0.12404764397905765
4.0,8.0,-0.015061784675072798,-0.028454995150339557
5.0,8.0,-0.061879104477612024,-0.052244329896907304
6.0,8.0,0.035565925176946345,0.041176381909547644
7.0,8.0,0.03659158110882954,0.027797233201581006
8.0,8.0,0.039675745526838946,0.06199756097560971
9.0,8.0,0.030658208955223865,0.07244618473895581
0.0,9.0,-0.0031871345029239606,-0.04300017953321367
1.0,9.0,0.06017928286852592,0.10545325977933795
2.0,9.0,-0.034418254764292944,-0.02513783783783785
3.0,9.0,-0.09251809720785942,-0.14312706766917294
4.0,9.0,-0.02330558276199801,-0.0224522842639594
5.0,9.0,-0.05516016016016023,-0.0805926829268293
6.0,9.0,0.027000000000000024,0.03561252485089461
7.0,9.0,0.03532786885245898,0.02959723320158103
8.0,9.0,0.04711576846307386,0.05589484240687681
9.0,9.0,0.03654761904761905,0.0791572864321608


==> pics/PA_scatter/cifar10_resnet110_rate50_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet110,50,1.4788894760038798,-0.0013726778405374683,0.8408355331149534


==> pics/PA_scatter/cifar10_resnet110_rate5_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet110,5,0.9464676899188755,-2.644503900212962e-05,0.9556969109932911


==> pics/PA_scatter/cifar10_resnet20_rate10.txt <==
class,model,before,after
0.0,0.0,-0.004361793372319678,-0.022041187558906716
1.0,0.0,0.06296733067729088,0.06996336633663369
2.0,0.0,-0.0219893660531697,-0.04287917917917916
3.0,0.0,-0.10400245649948825,-0.08855875706214689
4.0,0.0,-0.01691372930866597,-0.021594736842105333
5.0,0.0,-0.047590438247011924,-0.0686019607843138
6.0,0.0,0.008343307086614127,0.007673307543520247
7.0,0.0,0.03053753814852489,0.04876138002059727
8.0,0.0,0.04817714863498479,0.04547968749999998
9.0,0.0,0.043555020080321305,0.06619690721649485
0.0,1.0,0.002184375000000016,-0.009355980861244007
1.0,1.0,0.05619504950495047,0.06671343283582087
2.0,1.0,-0.03313299798792757,-0.04297903225806454
3.0,1.0,-0.11425926680244403,-0.09911153039832288
4.0,1.0,-0.02821136801541424,-0.03106966731898242
5.0,1.0,-0.041388866189989715,-0.04906153846153849
6.0,1.0,0.027922222222222293,0.02460958083832332
7.0,1.0,0.02598254288597379,0.02758548387096771
8.0,1.0,0.041470750988142346,0.045251272015655486
9.0,1.0,0.06182244897959188,0.06179152371342078
0.0,2.0,-0.019714285714285684,-0.020275717017208317
1.0,2.0,0.05570414201183427,0.06515555555555563
2.0,2.0,-0.04530260521042084,-0.062023634558093343
3.0,2.0,-0.08257758620689659,-0.07569082774049207
4.0,2.0,-0.00957296767874638,-0.012829679922405357
5.0,2.0,-0.051099697885196416,-0.07913307543520309
6.0,2.0,0.02398418972332017,0.03299034205231388
7.0,2.0,0.032262626262626215,0.05100543364681298
8.0,2.0,0.041387673956262416,0.040730268199233755
9.0,2.0,0.049319838056680165,0.05744263959390872
0.0,3.0,-0.0003677165354331047,-0.029368942937324616
1.0,3.0,0.05610717131474108,0.06541970443349754
2.0,3.0,-0.025501221995926637,-0.056599999999999984
3.0,3.0,-0.08809578503688098,-0.07915506607929523
4.0,3.0,-0.02651372735938995,-0.019142372881356007
5.0,3.0,-0.0682761761761762,-0.06757560975609755
6.0,3.0,0.02298491508491507,0.03250089910089904
7.0,3.0,0.034237033299697295,0.03933047034764825
8.0,3.0,0.04657457962413447,0.052211881188118814
9.0,3.0,0.04477374749498997,0.05872795156407662
0.0,4.0,-0.0010718475073313583,-0.02084363807728551
1.0,4.0,0.053954905847373724,0.06945302279484644
2.0,4.0,-0.05056958250497012,-0.036639267015706745
3.0,4.0,-0.09753045685279182,-0.10946511156186611
4.0,4.0,-0.018562015503875928,-0.0060587109768378555
5.0,4.0,-0.04349999999999998,-0.04942786885245898
6.0,4.0,0.02702803261977582,0.008092982456140319
7.0,4.0,0.04427154724818283,0.034843377148634946
8.0,4.0,0.037372655478775996,0.043009375000000016
9.0,4.0,0.04984412955465589,0.06362171253822635
0.0,5.0,0.0004620553359684365,-0.025988549618320644
1.0,5.0,0.05338782435129741,0.07232547642928777
2.0,5.0,-0.026936252545824768,-0.05498387096774193
3.0,5.0,-0.07782953367875645,-0.0784227421109902
4.0,5.0,-0.023853846153846114,-0.0015000000000000568
5.0,5.0,-0.04824455445544551,-0.060533138401559494
6.0,5.0,0.020145691382765563,0.014220930232558104
7.0,5.0,0.026948241206030232,0.042565439672801575
8.0,5.0,0.039357942057942075,0.03470332355816219
9.0,5.0,0.03498844221105535,0.05435786802030451
0.0,6.0,-0.00926234269119075,-0.04264029850746265
1.0,6.0,0.05053465346534647,0.06619363817097423
2.0,6.0,-0.03770040485829962,-0.051028282828282756
3.0,6.0,-0.09906122448979593,-0.08802758620689655
4.0,6.0,-0.013416829745596881,-0.019419512195121946
5.0,6.0,-0.04645135406218659,-0.054338613861386165
6.0,6.0,0.013090909090909042,0.03988080808080807
7.0,6.0,0.04143589743589737,0.04640905349794244
8.0,6.0,0.04640317775571001,0.04577849462365591
9.0,6.0,0.053795081967213054,0.05558048780487812
0.0,7.0,-0.001349364613880799,-0.02762375117813387
1.0,7.0,0.05729580838323345,0.07996305220883537
2.0,7.0,-0.03488179959100213,-0.037936972193614804
3.0,7.0,-0.09685128205128213,-0.11158369905956111
4.0,7.0,-0.0172489795918368,-0.016553968253968265
5.0,7.0,-0.05999174041297939,-0.0661838484546361
6.0,7.0,0.023526693227091555,0.01959215686274507
7.0,7.0,0.03839630010277484,0.04415867768595039
8.0,7.0,0.0508740442655935,0.05122346041055714
9.0,7.0,0.03952835820895517,0.061657200402819745
0.0,8.0,-0.007196124031007778,-0.02950685820203891
1.0,8.0,0.05843160518444657,0.07511912350597616
2.0,8.0,-0.04055714285714296,-0.04765102040816327
3.0,8.0,-0.09602109129066116,-0.1060081419624217
4.0,8.0,-0.01766066863323501,-0.009428063241106677
5.0,8.0,-0.04655114885114886,-0.043611293634496895
6.0,8.0,0.008033722060252657,0.03150642570281126
7.0,8.0,0.04063504624871528,0.0246895791583166
8.0,8.0,0.0416638170974154,0.04922270916334659
9.0,8.0,0.057310224948875166,0.05150804020100508
0.0,9.0,0.0068056112224448295,-0.029658568738229807
1.0,9.0,0.055195219123506,0.0661677354709419
2.0,9.0,-0.03624390243902442,-0.04251789802289285
3.0,9.0,-0.08830769230769231,-0.08887400419287217
4.0,9.0,-0.020758220502901326,-0.021174903474903473
5.0,9.0,-0.05368854064642514,-0.04386580310880828
6.0,9.0,0.0204179104477612,0.019333398821218095
7.0,9.0,0.03538244197780016,0.024057696127110173
8.0,9.0,0.035885488647581454,0.055224901185770725
9.0,9.0,0.04327125506072871,0.05631215805471124


==> pics/PA_scatter/cifar10_resnet20_rate10_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet20,10,1.1195438179401682,-0.00021567148555096173,0.9319830327266052


==> pics/PA_scatter/cifar10_resnet20_rate20.txt <==
class,model,before,after
0.0,0.0,-0.004361793372319678,-0.04548670309653913
1.0,0.0,0.06296733067729088,0.08984647467725926
2.0,0.0,-0.0219893660531697,-0.07110620549338753
3.0,0.0,-0.10400245649948825,-0.1020809364548495
4.0,0.0,-0.01691372930866597,-0.019571653543307033
5.0,0.0,-0.047590438247011924,-0.05488206686930086
6.0,0.0,0.008343307086614127,0.016323222748815147
7.0,0.0,0.03053753814852489,0.027966129032258147
8.0,0.0,0.04817714863498479,0.06712063492063491
9.0,0.0,0.043555020080321305,0.08606624869383495
0.0,1.0,0.002184375000000016,-0.03215116279069774
1.0,1.0,0.05619504950495047,0.08443737769080228
2.0,1.0,-0.03313299798792757,-0.06347883597883597
3.0,1.0,-0.11425926680244403,-0.11033898305084744
4.0,1.0,-0.02821136801541424,-0.010230923694779182
5.0,1.0,-0.041388866189989715,-0.04764537902388366
6.0,1.0,0.027922222222222293,0.0006101614434947944
7.0,1.0,0.02598254288597379,0.04408746208291203
8.0,1.0,0.041470750988142346,0.04629576107899802
9.0,1.0,0.06182244897959188,0.07814102564102565
0.0,2.0,-0.019714285714285684,-0.03148967136150238
1.0,2.0,0.05570414201183427,0.09357460317460309
2.0,2.0,-0.04530260521042084,-0.061811934156378645
3.0,2.0,-0.08257758620689659,-0.09738089887640455
4.0,2.0,-0.00957296767874638,-0.02308522167487692
5.0,2.0,-0.051099697885196416,-0.09644456928838951
6.0,2.0,0.02398418972332017,0.012369328140214186
7.0,2.0,0.032262626262626215,0.05605126050420162
8.0,2.0,0.041387673956262416,0.06547396449704135
9.0,2.0,0.049319838056680165,0.08083225480283107
0.0,3.0,-0.0003677165354331047,-0.029149532710280313
1.0,3.0,0.05610717131474108,0.10522222222222233
2.0,3.0,-0.025501221995926637,-0.11747846889952152
3.0,3.0,-0.08809578503688098,-0.10976315789473678
4.0,3.0,-0.02651372735938995,-0.01377093844601407
5.0,3.0,-0.0682761761761762,-0.036077568134171845
6.0,3.0,0.02298491508491507,0.004800947867298677
7.0,3.0,0.034237033299697295,0.05076859504132236
8.0,3.0,0.04657457962413447,0.06535294117647061
9.0,3.0,0.04477374749498997,0.07747236180904526
0.0,4.0,-0.0010718475073313583,-0.028519277108433716
1.0,4.0,0.053954905847373724,0.0911514851485149
2.0,4.0,-0.05056958250497012,-0.06828204334365329
3.0,4.0,-0.09753045685279182,-0.11388789144050104
4.0,4.0,-0.018562015503875928,-0.015298360655737642
5.0,4.0,-0.04349999999999998,-0.03305175345377254
6.0,4.0,0.02702803261977582,0.02668610038610042
7.0,4.0,0.04427154724818283,0.015621357285429127
8.0,4.0,0.037372655478775996,0.05859571984435796
9.0,4.0,0.04984412955465589,0.056419880119880084
0.0,5.0,0.0004620553359684365,-0.050822302158273325
1.0,5.0,0.05338782435129741,0.10044979757085026
2.0,5.0,-0.026936252545824768,-0.057390228690228695
3.0,5.0,-0.07782953367875645,-0.10666234772978955
4.0,5.0,-0.023853846153846114,-0.0020333333333333314
5.0,5.0,-0.04824455445544551,-0.07560181124880838
6.0,5.0,0.020145691382765563,0.011684615384615404
7.0,5.0,0.026948241206030232,0.03260653266331659
8.0,5.0,0.039357942057942075,0.07553387096774189
9.0,5.0,0.03498844221105535,0.07170650406504064
0.0,6.0,-0.00926234269119075,-0.04738328716528162
1.0,6.0,0.05053465346534647,0.07115992217898837
2.0,6.0,-0.03770040485829962,-0.07072907580477672
3.0,6.0,-0.09906122448979593,-0.09447777777777777
4.0,6.0,-0.013416829745596881,0.0003214943705219797
5.0,6.0,-0.04645135406218659,-0.06257710604558964
6.0,6.0,0.013090909090909042,0.021315488867376553
7.0,6.0,0.04143589743589737,0.03343986013986011
8.0,6.0,0.04640317775571001,0.07389642147117292
9.0,6.0,0.053795081967213054,0.06430000000000002
0.0,7.0,-0.001349364613880799,-0.011367441860465122
1.0,7.0,0.05729580838323345,0.09311540726202161
2.0,7.0,-0.03488179959100213,-0.08354045174537983
3.0,7.0,-0.09685128205128213,-0.12122184873949582
4.0,7.0,-0.0172489795918368,0.002447619047619032
5.0,7.0,-0.05999174041297939,-0.07017873210633951
6.0,7.0,0.023526693227091555,0.01406792097836318
7.0,7.0,0.03839630010277484,0.025091248770894747
8.0,7.0,0.0508740442655935,0.05517033492822965
9.0,7.0,0.03952835820895517,0.08391282051282056
0.0,8.0,-0.007196124031007778,-0.03212560620756544
1.0,8.0,0.05843160518444657,0.08586611489776041
2.0,8.0,-0.04055714285714296,-0.0641445846477392
3.0,8.0,-0.09602109129066116,-0.0958565976008724
4.0,8.0,-0.01766066863323501,-0.02198133595284879
5.0,8.0,-0.04655114885114886,-0.06874806201550387
6.0,8.0,0.008033722060252657,0.022132812499999988
7.0,8.0,0.04063504624871528,0.034695542046605854
8.0,8.0,0.0416638170974154,0.046454764196342646
9.0,8.0,0.057310224948875166,0.08417761806981516
0.0,9.0,0.0068056112224448295,-0.028998564593301412
1.0,9.0,0.055195219123506,0.08437976424361493
2.0,9.0,-0.03624390243902442,-0.0694324296141815
3.0,9.0,-0.08830769230769231,-0.11027468354430381
4.0,9.0,-0.020758220502901326,-0.007104928131416832
5.0,9.0,-0.05368854064642514,-0.052289868287740626
6.0,9.0,0.0204179104477612,-0.003190538033395196
7.0,9.0,0.03538244197780016,0.04554599375650359
8.0,9.0,0.035885488647581454,0.061645841392649836
9.0,9.0,0.04327125506072871,0.07027028112449796


==> pics/PA_scatter/cifar10_resnet20_rate20_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet20,20,1.3881534539567026,-0.0006190875533767235,0.8742074900705391


==> pics/PA_scatter/cifar10_resnet20_rate4.txt <==
class,model,before,after
0.0,0.0,-0.004361793372319678,-0.010538722168441428
1.0,0.0,0.06296733067729088,0.06169123505976104
2.0,0.0,-0.0219893660531697,-0.035807769929364186
3.0,0.0,-0.10400245649948825,-0.10825025799793597
4.0,0.0,-0.01691372930866597,-0.006227002967359008
5.0,0.0,-0.047590438247011924,-0.044267820773930766
6.0,0.0,0.008343307086614127,0.016453966699314426
7.0,0.0,0.03053753814852489,0.03814424057084609
8.0,0.0,0.04817714863498479,0.03863385826771659
9.0,0.0,0.043555020080321305,0.04599193548387104
0.0,1.0,0.002184375000000016,-0.012412213740458089
1.0,1.0,0.05619504950495047,0.05628628230616295
2.0,1.0,-0.03313299798792757,-0.023329192546583832
3.0,1.0,-0.11425926680244403,-0.10784738955823292
4.0,1.0,-0.02821136801541424,-0.02306110572259945
5.0,1.0,-0.041388866189989715,-0.037981613891726274
6.0,1.0,0.027922222222222293,0.0176546184738956
7.0,1.0,0.02598254288597379,0.031051671732522768
8.0,1.0,0.041470750988142346,0.04453518334985129
9.0,1.0,0.06182244897959188,0.055120162932790207
0.0,2.0,-0.019714285714285684,-0.019675551294343285
1.0,2.0,0.05570414201183427,0.060799999999999965
2.0,2.0,-0.04530260521042084,-0.03682118126272915
3.0,2.0,-0.08257758620689659,-0.08908359788359788
4.0,2.0,-0.00957296767874638,-0.010224390243902426
5.0,2.0,-0.051099697885196416,-0.0577014866204163
6.0,2.0,0.02398418972332017,0.03513703329969731
7.0,2.0,0.032262626262626215,0.031022222222222284
8.0,2.0,0.041387673956262416,0.029419554695062966
9.0,2.0,0.049319838056680165,0.053810183299389025
0.0,3.0,-0.0003677165354331047,-0.014115789473684193
1.0,3.0,0.05610717131474108,0.06076577645895154
2.0,3.0,-0.025501221995926637,-0.032697959183673464
3.0,3.0,-0.08809578503688098,-0.0962656084656085
4.0,3.0,-0.02651372735938995,-0.026662102217936412
5.0,3.0,-0.0682761761761762,-0.06386330365974291
6.0,3.0,0.02298491508491507,0.02660080563947631
7.0,3.0,0.034237033299697295,0.03975102040816325
8.0,3.0,0.04657457962413447,0.054373479561315996
9.0,3.0,0.04477374749498997,0.048883417085427094
0.0,4.0,-0.0010718475073313583,-0.015969230769230847
1.0,4.0,0.053954905847373724,0.057119277108433675
2.0,4.0,-0.05056958250497012,-0.04287766497461931
3.0,4.0,-0.09753045685279182,-0.09200315361139377
4.0,4.0,-0.018562015503875928,-0.013797560975609802
5.0,4.0,-0.04349999999999998,-0.03767985901309168
6.0,4.0,0.02702803261977582,0.02205927783350048
7.0,4.0,0.04427154724818283,0.04371829393627946
8.0,4.0,0.037372655478775996,0.03164249263984298
9.0,4.0,0.04984412955465589,0.047699393326592454
0.0,5.0,0.0004620553359684365,-0.0102439024390244
1.0,5.0,0.05338782435129741,0.05591182364729452
2.0,5.0,-0.026936252545824768,-0.039139139139139134
3.0,5.0,-0.07782953367875645,-0.08626430801248697
4.0,5.0,-0.023853846153846114,-0.012730806608357681
5.0,5.0,-0.04824455445544551,-0.05169660678642718
6.0,5.0,0.020145691382765563,0.028282828282828243
7.0,5.0,0.026948241206030232,0.030653266331658324
8.0,5.0,0.039357942057942075,0.036570862239841406
9.0,5.0,0.03498844221105535,0.04657258064516123
0.0,6.0,-0.00926234269119075,-0.03173355325164939
1.0,6.0,0.05053465346534647,0.0574179487179487
2.0,6.0,-0.03770040485829962,-0.039222998986828794
3.0,6.0,-0.09906122448979593,-0.09898431983385247
4.0,6.0,-0.013416829745596881,-0.008183116883116903
5.0,6.0,-0.04645135406218659,-0.052173882820258144
6.0,6.0,0.013090909090909042,0.02174347826086953
7.0,6.0,0.04143589743589737,0.05377772020725391
8.0,6.0,0.04640317775571001,0.040920039292730914
9.0,6.0,0.053795081967213054,0.05623086419753087
0.0,7.0,-0.001349364613880799,-0.0198056872037915
1.0,7.0,0.05729580838323345,0.0572686567164179
2.0,7.0,-0.03488179959100213,-0.03389795918367344
3.0,7.0,-0.09685128205128213,-0.10077685950413229
4.0,7.0,-0.0172489795918368,-0.017305582761998006
5.0,7.0,-0.05999174041297939,-0.047375634517766496
6.0,7.0,0.023526693227091555,0.03392292292292287
7.0,7.0,0.03839630010277484,0.030057377049180323
8.0,7.0,0.0508740442655935,0.047570862239841416
9.0,7.0,0.03952835820895517,0.04712774451097801
0.0,8.0,-0.007196124031007778,-0.012231100478468981
1.0,8.0,0.05843160518444657,0.054790584737363646
2.0,8.0,-0.04055714285714296,-0.04744603174603179
3.0,8.0,-0.09602109129066116,-0.09734589823468331
4.0,8.0,-0.01766066863323501,-0.010660668633235004
5.0,8.0,-0.04655114885114886,-0.02791413721413727
6.0,8.0,0.008033722060252657,0.0139214355948869
7.0,8.0,0.04063504624871528,0.034581473899692905
8.0,8.0,0.0416638170974154,0.04131970443349753
9.0,8.0,0.057310224948875166,0.047496555217831804
0.0,9.0,0.0068056112224448295,-0.010261710398445145
1.0,9.0,0.055195219123506,0.05346450648055823
2.0,9.0,-0.03624390243902442,-0.05260819348469892
3.0,9.0,-0.08830769230769231,-0.08753333333333335
4.0,9.0,-0.020758220502901326,-0.023811861137897794
5.0,9.0,-0.05368854064642514,-0.03543088685015294
6.0,9.0,0.0204179104477612,0.021560219341974052
7.0,9.0,0.03538244197780016,0.047972801635991824
8.0,9.0,0.035885488647581454,0.033570403146509276
9.0,9.0,0.04327125506072871,0.05212022471910105


==> pics/PA_scatter/cifar10_resnet20_rate4_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet20,4,1.0059289624026353,-3.0532173852676015e-05,0.971077523706341


==> pics/PA_scatter/cifar10_resnet20_rate5.txt <==
class,model,before,after
0.0,0.0,-0.004361793372319678,-0.004448062015503851
1.0,0.0,0.06296733067729088,0.06423706640237858
2.0,0.0,-0.0219893660531697,-0.024738779731127147
3.0,0.0,-0.10400245649948825,-0.10532434141201263
4.0,0.0,-0.01691372930866597,-0.01281334641805687
5.0,0.0,-0.047590438247011924,-0.047842570281124486
6.0,0.0,0.008343307086614127,0.008366502463054148
7.0,0.0,0.03053753814852489,0.028122580645161266
8.0,0.0,0.04817714863498479,0.039771762414800405
9.0,0.0,0.043555020080321305,0.04740764587525148
0.0,1.0,0.002184375000000016,-0.015527550047664374
1.0,1.0,0.05619504950495047,0.057704174950298226
2.0,1.0,-0.03313299798792757,-0.04335879396984921
3.0,1.0,-0.11425926680244403,-0.09570256410256406
4.0,1.0,-0.02821136801541424,-0.01136047904191606
5.0,1.0,-0.041388866189989715,-0.041651387461459355
6.0,1.0,0.027922222222222293,0.02831991991992
7.0,1.0,0.02598254288597379,0.02373864541832671
8.0,1.0,0.041470750988142346,0.04179960238568592
9.0,1.0,0.06182244897959188,0.05290050454086781
0.0,2.0,-0.019714285714285684,-0.024421624173748824
1.0,2.0,0.05570414201183427,0.05501734390485635
2.0,2.0,-0.04530260521042084,-0.046072844400396384
3.0,2.0,-0.08257758620689659,-0.08176751592356679
4.0,2.0,-0.00957296767874638,-0.012499999999999956
5.0,2.0,-0.051099697885196416,-0.046036585365853644
6.0,2.0,0.02398418972332017,0.030516194331983826
7.0,2.0,0.032262626262626215,0.030349898580121715
8.0,2.0,0.041387673956262416,0.0433300395256917
9.0,2.0,0.049319838056680165,0.04867021276595751
0.0,3.0,-0.0003677165354331047,-0.015075143403441627
1.0,3.0,0.05610717131474108,0.069853953953954
2.0,3.0,-0.025501221995926637,-0.04506579476861172
3.0,3.0,-0.08809578503688098,-0.0938457627118644
4.0,3.0,-0.02651372735938995,-0.02116563706563701
5.0,3.0,-0.0682761761761762,-0.07302185954500495
6.0,3.0,0.02298491508491507,0.01739253731343282
7.0,3.0,0.034237033299697295,0.053852430196484
8.0,3.0,0.04657457962413447,0.05321343283582092
9.0,3.0,0.04477374749498997,0.05245589123867067
0.0,4.0,-0.0010718475073313583,-0.0029038572806171503
1.0,4.0,0.053954905847373724,0.05714795204795198
2.0,4.0,-0.05056958250497012,-0.03630386571719235
3.0,4.0,-0.09753045685279182,-0.08791848049281314
4.0,4.0,-0.018562015503875928,-0.008648763600395681
5.0,4.0,-0.04349999999999998,-0.043617948717948773
6.0,4.0,0.02702803261977582,0.02310000000000001
7.0,4.0,0.04427154724818283,0.03439292929292925
8.0,4.0,0.037372655478775996,0.023148780487804888
9.0,4.0,0.04984412955465589,0.037370916334661275
0.0,5.0,0.0004620553359684365,-0.007900492610837362
1.0,5.0,0.05338782435129741,0.05773366434955318
2.0,5.0,-0.026936252545824768,-0.03731356783919593
3.0,5.0,-0.07782953367875645,-0.09175447154471539
4.0,5.0,-0.023853846153846114,-0.030438150289017307
5.0,5.0,-0.04824455445544551,-0.043302594810379236
6.0,5.0,0.020145691382765563,0.031061914460285167
7.0,5.0,0.026948241206030232,0.03185556690500513
8.0,5.0,0.039357942057942075,0.04018260869565227
9.0,5.0,0.03498844221105535,0.0506332657200812
0.0,6.0,-0.00926234269119075,-0.022379847908745254
1.0,6.0,0.05053465346534647,0.05885553339980065
2.0,6.0,-0.03770040485829962,-0.039199396378269635
3.0,6.0,-0.09906122448979593,-0.10646649431230604
4.0,6.0,-0.013416829745596881,-0.009734353405725593
5.0,6.0,-0.04645135406218659,-0.04330202634245184
6.0,6.0,0.013090909090909042,0.032465295887663004
7.0,6.0,0.04143589743589737,0.044305720122574055
8.0,6.0,0.04640317775571001,0.03310543161978663
9.0,6.0,0.053795081967213054,0.05031105424769711
0.0,7.0,-0.001349364613880799,-0.022633333333333283
1.0,7.0,0.05729580838323345,0.051411462450592915
2.0,7.0,-0.03488179959100213,-0.025102469135802497
3.0,7.0,-0.09685128205128213,-0.09750512820512813
4.0,7.0,-0.0172489795918368,-0.008465839126117203
5.0,7.0,-0.05999174041297939,-0.05052448979591839
6.0,7.0,0.023526693227091555,0.01737976424361498
7.0,7.0,0.03839630010277484,0.029646301925025376
8.0,7.0,0.0508740442655935,0.04820000000000002
9.0,7.0,0.03952835820895517,0.05419142280524725
0.0,8.0,-0.007196124031007778,-0.024710606060606044
1.0,8.0,0.05843160518444657,0.061752542372881414
2.0,8.0,-0.04055714285714296,-0.041628855721392966
3.0,8.0,-0.09602109129066116,-0.09131349124613797
4.0,8.0,-0.01766066863323501,-0.02073333333333327
5.0,8.0,-0.04655114885114886,-0.02620126182965299
6.0,8.0,0.008033722060252657,0.01703349753694583
7.0,8.0,0.04063504624871528,0.03512803261977582
8.0,8.0,0.0416638170974154,0.043668931068931105
9.0,8.0,0.057310224948875166,0.04539839518555666
0.0,9.0,0.0068056112224448295,-0.003562342691190712
1.0,9.0,0.055195219123506,0.05298358208955223
2.0,9.0,-0.03624390243902442,-0.05431590457256463
3.0,9.0,-0.08830769230769231,-0.08021416309012874
4.0,9.0,-0.020758220502901326,-0.028526882745471882
5.0,9.0,-0.05368854064642514,-0.044300000000000006
6.0,9.0,0.0204179104477612,0.021406349206349207
7.0,9.0,0.03538244197780016,0.049187179487179544
8.0,9.0,0.035885488647581454,0.03497040314650934
9.0,9.0,0.04327125506072871,0.0502128205128205


==> pics/PA_scatter/cifar10_resnet20_rate50.txt <==
class,model,before,after
0.0,0.0,-0.004361793372319678,-0.026029850746268623
1.0,0.0,0.06296733067729088,0.11908695652173917
2.0,0.0,-0.0219893660531697,-0.12160794844253486
3.0,0.0,-0.10400245649948825,-0.1712126789366053
4.0,0.0,-0.01691372930866597,-0.0065226730310261605
5.0,0.0,-0.047590438247011924,-0.07295310907237507
6.0,0.0,0.008343307086614127,-0.002592048401037106
7.0,0.0,0.03053753814852489,0.057160659114315227
8.0,0.0,0.04817714863498479,0.10446744412050535
9.0,0.0,0.043555020080321305,0.1011218274111676
0.0,1.0,0.002184375000000016,0.005445972495088491
1.0,1.0,0.05619504950495047,0.0986558849955077
2.0,1.0,-0.03313299798792757,-0.11578378378378373
3.0,1.0,-0.11425926680244403,-0.12317977528089885
4.0,1.0,-0.02821136801541424,-0.017657894736842095
5.0,1.0,-0.041388866189989715,-0.14763549160671463
6.0,1.0,0.027922222222222293,-0.023636980491942294
7.0,1.0,0.02598254288597379,0.058503018108651994
8.0,1.0,0.041470750988142346,0.12384362139917704
9.0,1.0,0.06182244897959188,0.1402510822510823
0.0,2.0,-0.019714285714285684,0.006548133198789108
1.0,2.0,0.05570414201183427,0.11280799238820172
2.0,2.0,-0.04530260521042084,-0.15761126173096973
3.0,2.0,-0.08257758620689659,-0.14311946006749154
4.0,2.0,-0.00957296767874638,-0.05974674556213011
5.0,2.0,-0.051099697885196416,-0.08643493621197251
6.0,2.0,0.02398418972332017,0.009346821844225639
7.0,2.0,0.032262626262626215,0.05455397316821464
8.0,2.0,0.041387673956262416,0.11240943952802362
9.0,2.0,0.049319838056680165,0.1276887063655031
0.0,3.0,-0.0003677165354331047,-0.04331500449236303
1.0,3.0,0.05610717131474108,0.13871748526522587
2.0,3.0,-0.025501221995926637,-0.11703029001074117
3.0,3.0,-0.08809578503688098,-0.14887320261437909
4.0,3.0,-0.02651372735938995,-0.05765213849287176
5.0,3.0,-0.0682761761761762,-0.061761576354679826
6.0,3.0,0.02298491508491507,0.005510144927536209
7.0,3.0,0.034237033299697295,-0.001069991095280498
8.0,3.0,0.04657457962413447,0.12582543234994914
9.0,3.0,0.04477374749498997,0.12481656314699785
0.0,4.0,-0.0010718475073313583,-0.04084412811387905
1.0,4.0,0.053954905847373724,0.1448160965794768
2.0,4.0,-0.05056958250497012,-0.1587592173017508
3.0,4.0,-0.09753045685279182,-0.16711743119266054
4.0,4.0,-0.018562015503875928,-0.025283239595050633
5.0,4.0,-0.04349999999999998,-0.07407864534336783
6.0,4.0,0.02702803261977582,0.018507822808671026
7.0,4.0,0.04427154724818283,0.05879999999999996
8.0,4.0,0.037372655478775996,0.11410973451327433
9.0,4.0,0.04984412955465589,0.10761070366699699
0.0,5.0,0.0004620553359684365,-0.018347564469914035
1.0,5.0,0.05338782435129741,0.13520405539070224
2.0,5.0,-0.026936252545824768,-0.16969827437446072
3.0,5.0,-0.07782953367875645,-0.1422776636713735
4.0,5.0,-0.023853846153846114,0.007025376593279287
5.0,5.0,-0.04824455445544551,-0.10162647058823526
6.0,5.0,0.020145691382765563,0.017948331830477948
7.0,5.0,0.026948241206030232,0.0567407484407485
8.0,5.0,0.039357942057942075,0.09491493695441322
9.0,5.0,0.03498844221105535,0.12848927444794955
0.0,6.0,-0.00926234269119075,-0.034021814848762544
1.0,6.0,0.05053465346534647,0.13309733840304183
2.0,6.0,-0.03770040485829962,-0.14727679324894516
3.0,6.0,-0.09906122448979593,-0.11533232462173315
4.0,6.0,-0.013416829745596881,-0.018761373390557945
5.0,6.0,-0.04645135406218659,-0.10605641025641022
6.0,6.0,0.013090909090909042,-0.008299999999999974
7.0,6.0,0.04143589743589737,0.05113877551020407
8.0,6.0,0.04640317775571001,0.10242834645669296
9.0,6.0,0.053795081967213054,0.1167643666323378
0.0,7.0,-0.001349364613880799,-0.04960925110132153
1.0,7.0,0.05729580838323345,0.13259373191899715
2.0,7.0,-0.03488179959100213,-0.11422451093210584
3.0,7.0,-0.09685128205128213,-0.14752130177514788
4.0,7.0,-0.0172489795918368,-0.030430066815144707
5.0,7.0,-0.05999174041297939,-0.06338803329864717
6.0,7.0,0.023526693227091555,-0.025512740989103055
7.0,7.0,0.03839630010277484,0.053879543197616675
8.0,7.0,0.0508740442655935,0.0914969465648855
9.0,7.0,0.03952835820895517,0.11048331678252243
0.0,8.0,-0.007196124031007778,-0.024070699432892306
1.0,8.0,0.05843160518444657,0.131781135707411
2.0,8.0,-0.04055714285714296,-0.13903443443443442
3.0,8.0,-0.09602109129066116,-0.17004715447154473
4.0,8.0,-0.01766066863323501,-0.0004236658932714743
5.0,8.0,-0.04655114885114886,-0.049208879492600444
6.0,8.0,0.008033722060252657,0.04119624134520272
7.0,8.0,0.04063504624871528,0.0005756007393715734
8.0,8.0,0.0416638170974154,0.09131836734693877
9.0,8.0,0.057310224948875166,0.10651111111111111
0.0,9.0,0.0068056112224448295,-0.0515110440034513
1.0,9.0,0.055195219123506,0.1203546875
2.0,9.0,-0.03624390243902442,-0.1476747899159664
3.0,9.0,-0.08830769230769231,-0.12975855338691156
4.0,9.0,-0.020758220502901326,-0.0019400455062571487
5.0,9.0,-0.05368854064642514,-0.09870705467372132
6.0,9.0,0.0204179104477612,0.030388180112570384
7.0,9.0,0.03538244197780016,0.04171779497098649
8.0,9.0,0.035885488647581454,0.12334255319148935
9.0,9.0,0.04327125506072871,0.11926811902231671


==> pics/PA_scatter/cifar10_resnet20_rate50_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet20,50,2.4179287384544548,-0.0019101981753222724,0.8262367633540209


==> pics/PA_scatter/cifar10_resnet20_rate5_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet20,5,0.993985536376571,-0.00010823406692911505,0.9630235269705443


==> pics/PA_scatter/cifar10_resnet32_rate10.txt <==
class,model,before,after
0.0,0.0,0.0022891625615762967,-0.018215325670498106
1.0,0.0,0.04092551521099119,0.0722994944388271
2.0,0.0,-0.03691367690782954,-0.04400904522613058
3.0,0.0,-0.09221656441717796,-0.08735574650912992
4.0,0.0,-0.009694330400782047,-0.004175806451612862
5.0,0.0,-0.06047848605577688,-0.05890682730923691
6.0,0.0,0.027563316582914554,0.017800000000000038
7.0,0.0,0.04156666666666664,0.041034390992835235
8.0,0.0,0.03795694305694308,0.03277584541062806
9.0,0.0,0.049028440366972514,0.04262690405539071
0.0,1.0,-0.0049372093023255514,-0.005602052785923739
1.0,1.0,0.05310398009950246,0.04834717348927875
2.0,1.0,-0.02553319838056678,-0.05102189349112429
3.0,1.0,-0.09074730290456434,-0.10287905544147846
4.0,1.0,-0.010328121927236977,-0.007347619047619047
5.0,1.0,-0.06265577299412917,-0.04761863727454907
6.0,1.0,0.020826926926926892,0.01863069306930698
7.0,1.0,0.040201925025329266,0.05049668049792533
8.0,1.0,0.03226978131212721,0.03650468750000002
9.0,1.0,0.046961224489795894,0.06060510948905107
0.0,2.0,-0.0018741935483871375,-0.028084037558685382
1.0,2.0,0.049400494559841746,0.061907171314741105
2.0,2.0,-0.02845692618806872,-0.040302026342451835
3.0,2.0,-0.09838585961342827,-0.0977402451481103
4.0,2.0,-0.009099999999999997,-0.015458512720156525
5.0,2.0,-0.04468125623130614,-0.039517568947906034
6.0,2.0,0.018975924075924078,0.02042016048144435
7.0,2.0,0.03196293706293707,0.04586855087358688
8.0,2.0,0.034959940059940076,0.043053233830845805
9.0,2.0,0.045304858299595074,0.04999929221435795
0.0,3.0,-0.00019999999999997797,-0.029942024832855796
1.0,3.0,0.050245986124876074,0.05892840236686392
2.0,3.0,-0.0252,-0.06469569892473115
3.0,3.0,-0.09092164948453607,-0.08861563483735568
4.0,3.0,-0.03076092843326883,-0.005146492985971918
5.0,3.0,-0.047377419354838746,-0.03566676986584105
6.0,3.0,0.03280000000000005,0.019577832512315263
7.0,3.0,0.026580341023069165,0.036199089989888744
8.0,3.0,0.04021708043694139,0.047373084479371275
9.0,3.0,0.04216602628918098,0.059578439425051366
0.0,4.0,0.005011717974180763,-0.01761890067502403
1.0,4.0,0.04892173913043485,0.06855695695695696
2.0,4.0,-0.024952056168505488,-0.03423333333333334
3.0,4.0,-0.1012444885799404,-0.0940663168940189
4.0,4.0,-0.019260079051383383,-0.0075191191191190665
5.0,4.0,-0.031566942148760324,-0.04762920892494926
6.0,4.0,0.014104658077304322,0.0029461538461539316
7.0,4.0,0.030461938061938088,0.042313547052740486
8.0,4.0,0.03929378757515034,0.04506573982125128
9.0,4.0,0.03881051567239635,0.03889083665338644
0.0,5.0,0.009366201395812568,-0.00832097235462348
1.0,5.0,0.05913896103896099,0.057755944055944086
2.0,5.0,-0.048265422396856605,-0.06021304347826084
3.0,5.0,-0.10354609053497943,-0.08352814498933903
4.0,5.0,-0.013555239960822751,-0.0091771228771228
5.0,5.0,-0.05707241379310346,-0.045111475409836066
6.0,5.0,0.028655555555555545,0.022339523336643574
7.0,5.0,0.035599999999999965,0.04491149897330593
8.0,5.0,0.042099999999999915,0.03385579357351509
9.0,5.0,0.045046946946946886,0.044143548387096776
0.0,6.0,-0.005913840155945427,-0.018233840304182403
1.0,6.0,0.053792467789890996,0.06355794205794207
2.0,6.0,-0.02054871794871793,-0.04567325227963526
3.0,6.0,-0.09068777429467079,-0.10142993630573238
4.0,6.0,-0.013820472440944864,-0.01315346534653461
5.0,6.0,-0.05180948616600789,-0.05101755265797392
6.0,6.0,0.01855768463073859,0.031858565737051814
7.0,6.0,0.01455976331360953,0.035293103448275964
8.0,6.0,0.04978095238095237,0.043744094488189056
9.0,6.0,0.04250978043912179,0.048863184079601996
0.0,7.0,-0.0022945525291828694,-0.015003520456707942
1.0,7.0,0.04770314960629918,0.05551568627450976
2.0,7.0,-0.025929344432882417,-0.05813012884043611
3.0,7.0,-0.08940808597748207,-0.10140833333333332
4.0,7.0,-0.027100000000000013,-0.0007000000000000339
5.0,7.0,-0.046262436548223373,-0.04750182002022252
6.0,7.0,0.023198804780876436,0.023299999999999987
7.0,7.0,0.033642971887550166,0.03431619433198374
8.0,7.0,0.03861146245059288,0.04771153081510926
9.0,7.0,0.0443105156723963,0.058981678607983534
0.0,8.0,-0.010124376199616147,-0.017946036294173795
1.0,8.0,0.056064593781343985,0.06844694694694697
2.0,8.0,-0.029584708249496994,-0.03650203873598368
3.0,8.0,-0.08765448916408669,-0.09890816326530605
4.0,8.0,-0.03128282630029444,-0.013230538922155644
5.0,8.0,-0.053398825831702634,-0.04057951070336385
6.0,8.0,0.032304356636271514,0.02640490490490499
7.0,8.0,0.039787512794268176,0.02822016048144438
8.0,8.0,0.047826384692849944,0.03156842619745848
9.0,8.0,0.03720000000000001,0.049855196770938526
0.0,9.0,-0.004967615309126594,-0.02605103578154422
1.0,9.0,0.05799999999999994,0.06748064516129038
2.0,9.0,-0.03247927199191103,-0.03193246073298428
3.0,9.0,-0.09717012448132778,-0.09141270010672353
4.0,9.0,-0.004256206554121178,-0.016993203883495123
5.0,9.0,-0.06193442622950818,-0.05710000000000004
6.0,9.0,0.010730158730158701,0.01716027397260278
7.0,9.0,0.04650154162384379,0.050227868852459
8.0,9.0,0.04794594594594592,0.03632371234207965
9.0,9.0,0.03725896414342622,0.04768335005015045


==> pics/PA_scatter/cifar10_resnet32_rate10_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet32,10,1.0579239863027214,-0.00018566465204130112,0.927575898080793


==> pics/PA_scatter/cifar10_resnet32_rate20.txt <==
class,model,before,after
0.0,0.0,0.0022891625615762967,-0.02826635514018694
1.0,0.0,0.04092551521099119,0.07691749502982104
2.0,0.0,-0.03691367690782954,-0.05735395537525356
3.0,0.0,-0.09221656441717796,-0.09922649572649578
4.0,0.0,-0.009694330400782047,-0.02183667334669337
5.0,0.0,-0.06047848605577688,-0.06598741188318236
6.0,0.0,0.027563316582914554,0.02162100677637946
7.0,0.0,0.04156666666666664,0.03979268292682925
8.0,0.0,0.03795694305694308,0.06965369261477039
9.0,0.0,0.049028440366972514,0.05879838709677421
0.0,1.0,-0.0049372093023255514,-0.029437313432835843
1.0,1.0,0.05310398009950246,0.07692612966601176
2.0,1.0,-0.02553319838056678,-0.04198496395468598
3.0,1.0,-0.09074730290456434,-0.09436644295302021
4.0,1.0,-0.010328121927236977,-0.012766336633663444
5.0,1.0,-0.06265577299412917,-0.08024291187739463
6.0,1.0,0.020826926926926892,0.022773058013765946
7.0,1.0,0.040201925025329266,0.04430485036119702
8.0,1.0,0.03226978131212721,0.050896150049358324
9.0,1.0,0.046961224489795894,0.05785806451612896
0.0,2.0,-0.0018741935483871375,-0.033859624413145606
1.0,2.0,0.049400494559841746,0.08686998992950656
2.0,2.0,-0.02845692618806872,-0.02886115261472788
3.0,2.0,-0.09838585961342827,-0.08246923076923074
4.0,2.0,-0.009099999999999997,-0.02958461538461543
5.0,2.0,-0.04468125623130614,-0.05553451059535819
6.0,2.0,0.018975924075924078,0.010969245647969084
7.0,2.0,0.03196293706293707,0.03232848423194301
8.0,2.0,0.034959940059940076,0.054240594059405955
9.0,2.0,0.045304858299595074,0.03990156249999999
0.0,3.0,-0.00019999999999997797,-0.028835514018691555
1.0,3.0,0.050245986124876074,0.07800937188434698
2.0,3.0,-0.0252,-0.05423045685279182
3.0,3.0,-0.09092164948453607,-0.09387561761546714
4.0,3.0,-0.03076092843326883,-0.010254711246200587
5.0,3.0,-0.047377419354838746,-0.05672209660842753
6.0,3.0,0.03280000000000005,0.00819886039886042
7.0,3.0,0.026580341023069165,0.03400342396777445
8.0,3.0,0.04021708043694139,0.04750788704965925
9.0,3.0,0.04216602628918098,0.06906789366053179
0.0,4.0,0.005011717974180763,-0.017341586073501003
1.0,4.0,0.04892173913043485,0.08396305220883538
2.0,4.0,-0.024952056168505488,-0.036924223602484485
3.0,4.0,-0.1012444885799404,-0.10220540540540546
4.0,4.0,-0.019260079051383383,-0.011645154845154826
5.0,4.0,-0.031566942148760324,-0.05963975659229215
6.0,4.0,0.014104658077304322,0.015293023255813942
7.0,4.0,0.030461938061938088,0.018199999999999994
8.0,4.0,0.03929378757515034,0.04689649805447471
9.0,4.0,0.03881051567239635,0.051930158730158715
0.0,5.0,0.009366201395812568,0.00047243401759533565
1.0,5.0,0.05913896103896099,0.09007352342158859
2.0,5.0,-0.048265422396856605,-0.06098080808080808
3.0,5.0,-0.10354609053497943,-0.1004780409041981
4.0,5.0,-0.013555239960822751,-0.021692934249263995
5.0,5.0,-0.05707241379310346,-0.0825368989205103
6.0,5.0,0.028655555555555545,0.023839562624254462
7.0,5.0,0.035599999999999965,0.04863846153846152
8.0,5.0,0.042099999999999915,0.055474384236453234
9.0,5.0,0.045046946946946886,0.04153378119001916
0.0,6.0,-0.005913840155945427,-0.021621300659754872
1.0,6.0,0.053792467789890996,0.07540430950048971
2.0,6.0,-0.02054871794871793,-0.062125327951564
3.0,6.0,-0.09068777429467079,-0.10577575757575752
4.0,6.0,-0.013820472440944864,-0.016716649848637744
5.0,6.0,-0.05180948616600789,-0.061917693836978094
6.0,6.0,0.01855768463073859,0.02153555337904023
7.0,6.0,0.01455976331360953,0.04480411522633754
8.0,6.0,0.04978095238095237,0.061337856440511374
9.0,6.0,0.04250978043912179,0.05641847389558241
0.0,7.0,-0.0022945525291828694,-0.029291729323308258
1.0,7.0,0.04770314960629918,0.07972323232323231
2.0,7.0,-0.025929344432882417,-0.06674342629482077
3.0,7.0,-0.08940808597748207,-0.09751978609625667
4.0,7.0,-0.027100000000000013,-0.006446153846153879
5.0,7.0,-0.046262436548223373,-0.04371570247933887
6.0,7.0,0.023198804780876436,0.028259374999999975
7.0,7.0,0.033642971887550166,0.03034651866801208
8.0,7.0,0.03861146245059288,0.05488031496062995
9.0,7.0,0.0443105156723963,0.04412293942403178
0.0,8.0,-0.010124376199616147,-0.03573974121996304
1.0,8.0,0.056064593781343985,0.08025098039215695
2.0,8.0,-0.029584708249496994,-0.06671219512195115
3.0,8.0,-0.08765448916408669,-0.0988483516483516
4.0,8.0,-0.03128282630029444,-0.021113043478260818
5.0,8.0,-0.053398825831702634,-0.056926443768996915
6.0,8.0,0.032304356636271514,0.02116935166994116
7.0,8.0,0.039787512794268176,0.042033954451345834
8.0,8.0,0.047826384692849944,0.044228571428571506
9.0,8.0,0.03720000000000001,0.0837989701338826
0.0,9.0,-0.004967615309126594,-0.020313793103448274
1.0,9.0,0.05799999999999994,0.08884698795180723
2.0,9.0,-0.03247927199191103,-0.04789999999999994
3.0,9.0,-0.09717012448132778,-0.09844945054945053
4.0,9.0,-0.004256206554121178,-0.011536363636363678
5.0,9.0,-0.06193442622950818,-0.0790459353574926
6.0,9.0,0.010730158730158701,0.028594023904382482
7.0,9.0,0.04650154162384379,0.022970870870870908
8.0,9.0,0.04794594594594592,0.05463411306042887
9.0,9.0,0.03725896414342622,0.052197943192948126


==> pics/PA_scatter/cifar10_resnet32_rate20_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet32,20,1.2545644179457258,-0.0006813246030344889,0.9104837559948049


==> pics/PA_scatter/cifar10_resnet32_rate4.txt <==
class,model,before,after
0.0,0.0,0.0022891625615762967,-0.011110086455331403
1.0,0.0,0.04092551521099119,0.05177301587301597
2.0,0.0,-0.03691367690782954,-0.02634645030425964
3.0,0.0,-0.09221656441717796,-0.10362020202020195
4.0,0.0,-0.009694330400782047,0.00785674044265594
5.0,0.0,-0.06047848605577688,-0.0474117890382626
6.0,0.0,0.027563316582914554,0.018753982300884986
7.0,0.0,0.04156666666666664,0.03444060913705593
8.0,0.0,0.03795694305694308,0.031338856015779126
9.0,0.0,0.049028440366972514,0.041285771543086214
0.0,1.0,-0.0049372093023255514,-0.005685782901056702
1.0,1.0,0.05310398009950246,0.04230547945205476
2.0,1.0,-0.02553319838056678,-0.03487969543147207
3.0,1.0,-0.09074730290456434,-0.10573975659229218
4.0,1.0,-0.010328121927236977,-0.005768447082097006
5.0,1.0,-0.06265577299412917,-0.03880263691683572
6.0,1.0,0.020826926926926892,0.026453233830845746
7.0,1.0,0.040201925025329266,0.03587551020408164
8.0,1.0,0.03226978131212721,0.038741938674579535
9.0,1.0,0.046961224489795894,0.04571253854059609
0.0,2.0,-0.0018741935483871375,-0.019947308781869788
1.0,2.0,0.049400494559841746,0.037434084231145914
2.0,2.0,-0.02845692618806872,-0.028042424242424313
3.0,2.0,-0.09838585961342827,-0.08580620475698042
4.0,2.0,-0.009099999999999997,-0.0013855130784709013
5.0,2.0,-0.04468125623130614,-0.04080000000000006
6.0,2.0,0.018975924075924078,0.012866666666666582
7.0,2.0,0.03196293706293707,0.03839066937119673
8.0,2.0,0.034959940059940076,0.032644885799404166
9.0,2.0,0.045304858299595074,0.05384462809917345
0.0,3.0,-0.00019999999999997797,-0.018411378977820636
1.0,3.0,0.050245986124876074,0.05438326693227091
2.0,3.0,-0.0252,-0.0412342629482072
3.0,3.0,-0.09092164948453607,-0.08968648090815279
4.0,3.0,-0.03076092843326883,-0.011349851924975396
5.0,3.0,-0.047377419354838746,-0.03801138211382116
6.0,3.0,0.03280000000000005,0.024728301886792425
7.0,3.0,0.026580341023069165,0.033533333333333304
8.0,3.0,0.04021708043694139,0.02877142857142856
9.0,3.0,0.04216602628918098,0.05587010309278351
0.0,4.0,0.005011717974180763,-0.010753846153846114
1.0,4.0,0.04892173913043485,0.05046916996047435
2.0,4.0,-0.024952056168505488,-0.041565875370919936
3.0,4.0,-0.1012444885799404,-0.07887286742034949
4.0,4.0,-0.019260079051383383,-0.012662685093780879
5.0,4.0,-0.031566942148760324,-0.03244410844629819
6.0,4.0,0.014104658077304322,0.012101183431952656
7.0,4.0,0.030461938061938088,0.03806227180527377
8.0,4.0,0.03929378757515034,0.037598492462311506
9.0,4.0,0.03881051567239635,0.03571344032096291
0.0,5.0,0.009366201395812568,-0.016912213740458037
1.0,5.0,0.05913896103896099,0.04964955134596216
2.0,5.0,-0.048265422396856605,-0.03356451612903222
3.0,5.0,-0.10354609053497943,-0.0930849639546859
4.0,5.0,-0.013555239960822751,-0.010844827586206862
5.0,5.0,-0.05707241379310346,-0.04551510574018125
6.0,5.0,0.028655555555555545,0.0300135951661632
7.0,5.0,0.035599999999999965,0.03547560975609765
8.0,5.0,0.042099999999999915,0.04085188866799205
9.0,5.0,0.045046946946946886,0.04221356783919605
0.0,6.0,-0.005913840155945427,-0.0005869522882180345
1.0,6.0,0.053792467789890996,0.04837317554240639
2.0,6.0,-0.02054871794871793,-0.02670303030303023
3.0,6.0,-0.09068777429467079,-0.08692631578947363
4.0,6.0,-0.013820472440944864,-0.024778378378378374
5.0,6.0,-0.05180948616600789,-0.055603980099502515
6.0,6.0,0.01855768463073859,0.0238825428859738
7.0,6.0,0.01455976331360953,0.02308310139165015
8.0,6.0,0.04978095238095237,0.05096842105263155
9.0,6.0,0.04250978043912179,0.04519113796576035
0.0,7.0,-0.0022945525291828694,-0.004070873786407803
1.0,7.0,0.04770314960629918,0.05506733067729086
2.0,7.0,-0.025929344432882417,-0.037965134865134864
3.0,7.0,-0.08940808597748207,-0.09415691056910569
4.0,7.0,-0.027100000000000013,-0.008935806132542079
5.0,7.0,-0.046262436548223373,-0.048311122554068
6.0,7.0,0.023198804780876436,0.019824901185770738
7.0,7.0,0.033642971887550166,0.030568341708542723
8.0,7.0,0.03861146245059288,0.038135059760956214
9.0,7.0,0.0443105156723963,0.047304858299595076
0.0,8.0,-0.010124376199616147,-0.006864683301343488
1.0,8.0,0.056064593781343985,0.05564356929212366
2.0,8.0,-0.029584708249496994,-0.036640140140140054
3.0,8.0,-0.08765448916408669,-0.08940928050052133
4.0,8.0,-0.03128282630029444,-0.010957831325301148
5.0,8.0,-0.053398825831702634,-0.045948345035105254
6.0,8.0,0.032304356636271514,0.02557792207792209
7.0,8.0,0.039787512794268176,0.02481474103585657
8.0,8.0,0.047826384692849944,0.041747011952191326
9.0,8.0,0.03720000000000001,0.03817336683417094
0.0,9.0,-0.004967615309126594,-0.015991852570319987
1.0,9.0,0.05799999999999994,0.05344695304695313
2.0,9.0,-0.03247927199191103,-0.02600163098878694
3.0,9.0,-0.09717012448132778,-0.09338238341968907
4.0,9.0,-0.004256206554121178,-0.00501871921182262
5.0,9.0,-0.06193442622950818,-0.050693439363817094
6.0,9.0,0.010730158730158701,0.017565668662674727
7.0,9.0,0.04650154162384379,0.04068340080971666
8.0,9.0,0.04794594594594592,0.04081708043694143
9.0,9.0,0.03725896414342622,0.035658964143426286


==> pics/PA_scatter/cifar10_resnet32_rate4_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet32,4,0.944956158756303,-0.00011018219569114174,0.9557305653754705


==> pics/PA_scatter/cifar10_resnet32_rate5.txt <==
class,model,before,after
0.0,0.0,0.0022891625615762967,-0.01576110581506196
1.0,0.0,0.04092551521099119,0.05150379241516967
2.0,0.0,-0.03691367690782954,-0.027964562118126257
3.0,0.0,-0.09221656441717796,-0.09927489711934157
4.0,0.0,-0.009694330400782047,-0.0027507936507935593
5.0,0.0,-0.06047848605577688,-0.05465471124620058
6.0,0.0,0.027563316582914554,0.025942204568023874
7.0,0.0,0.04156666666666664,0.03944060913705594
8.0,0.0,0.03795694305694308,0.03365540275049117
9.0,0.0,0.049028440366972514,0.04683434343434345
0.0,1.0,-0.0049372093023255514,-0.011464683301343537
1.0,1.0,0.05310398009950246,0.050433135509396654
2.0,1.0,-0.02553319838056678,-0.04353027888446215
3.0,1.0,-0.09074730290456434,-0.09514517453798765
4.0,1.0,-0.010328121927236977,-0.007567661691542327
5.0,1.0,-0.06265577299412917,-0.039031034482758686
6.0,1.0,0.020826926926926892,0.01977042532146389
7.0,1.0,0.040201925025329266,0.038293939393939436
8.0,1.0,0.03226978131212721,0.0362134328358209
9.0,1.0,0.046961224489795894,0.05054609053497938
0.0,2.0,-0.0018741935483871375,-0.023415341440598758
1.0,2.0,0.049400494559841746,0.04764031620553355
2.0,2.0,-0.02845692618806872,-0.02991641490433028
3.0,2.0,-0.09838585961342827,-0.09899999999999998
4.0,2.0,-0.009099999999999997,0.0022219959266802647
5.0,2.0,-0.04468125623130614,-0.03867611336032395
6.0,2.0,0.018975924075924078,0.015767096134786884
7.0,2.0,0.03196293706293707,0.03514387031408306
8.0,2.0,0.034959940059940076,0.03930845771144276
9.0,2.0,0.045304858299595074,0.05074358974358972
0.0,3.0,-0.00019999999999997797,-0.016004280155642037
1.0,3.0,0.050245986124876074,0.052292885375494036
2.0,3.0,-0.0252,-0.04357363184079599
3.0,3.0,-0.09092164948453607,-0.08541018711018711
4.0,3.0,-0.03076092843326883,-0.02281361867704279
5.0,3.0,-0.047377419354838746,-0.035314314928425294
6.0,3.0,0.03280000000000005,0.03711876892028254
7.0,3.0,0.026580341023069165,0.02010796019900496
8.0,3.0,0.04021708043694139,0.038521322803553804
9.0,3.0,0.04216602628918098,0.05262024539877297
0.0,4.0,0.005011717974180763,-0.009268177434908376
1.0,4.0,0.04892173913043485,0.0491549058473737
2.0,4.0,-0.024952056168505488,-0.027917148554337023
3.0,4.0,-0.1012444885799404,-0.07453442449841607
4.0,4.0,-0.019260079051383383,-0.010419047619047661
5.0,4.0,-0.031566942148760324,-0.06049900497512439
6.0,4.0,0.014104658077304322,0.019660474308300424
7.0,4.0,0.030461938061938088,0.03417580645161289
8.0,4.0,0.03929378757515034,0.04247108433734936
9.0,4.0,0.03881051567239635,0.03410968718466201
0.0,5.0,0.009366201395812568,-0.005465116279069759
1.0,5.0,0.05913896103896099,0.04955445544554449
2.0,5.0,-0.048265422396856605,-0.04530060120240487
3.0,5.0,-0.10354609053497943,-0.09004643962848302
4.0,5.0,-0.013555239960822751,-0.007871287128712878
5.0,5.0,-0.05707241379310346,-0.05512084592145017
6.0,5.0,0.028655555555555545,0.021251246261216328
7.0,5.0,0.035599999999999965,0.03921052631578947
8.0,5.0,0.042099999999999915,0.04617647058823526
9.0,5.0,0.045046946946946886,0.044637826961770655
0.0,6.0,-0.005913840155945427,-0.005924461839530326
1.0,6.0,0.053792467789890996,0.05104444444444445
2.0,6.0,-0.02054871794871793,-0.03625714285714288
3.0,6.0,-0.09068777429467079,-0.09071404958677687
4.0,6.0,-0.013820472440944864,-0.011278192534381115
5.0,6.0,-0.05180948616600789,-0.05556216216216214
6.0,6.0,0.01855768463073859,0.021429659318637273
7.0,6.0,0.01455976331360953,0.037843680485338704
8.0,6.0,0.04978095238095237,0.03644189723320157
9.0,6.0,0.04250978043912179,0.05076243654822343
0.0,7.0,-0.0022945525291828694,-0.013199613899613882
1.0,7.0,0.04770314960629918,0.057092467789890966
2.0,7.0,-0.025929344432882417,-0.046006586826347284
3.0,7.0,-0.08940808597748207,-0.09133268641470893
4.0,7.0,-0.027100000000000013,-0.0136984220907298
5.0,7.0,-0.046262436548223373,-0.03347190775681341
6.0,7.0,0.023198804780876436,0.007562745098039225
7.0,7.0,0.033642971887550166,0.03436834170854275
8.0,7.0,0.03861146245059288,0.04018412698412699
9.0,7.0,0.0443105156723963,0.05593906408952187
0.0,8.0,-0.010124376199616147,-0.015034348239771678
1.0,8.0,0.056064593781343985,0.05880981963927856
2.0,8.0,-0.029584708249496994,-0.04094126984126989
3.0,8.0,-0.08765448916408669,-0.0929911917098446
4.0,8.0,-0.03128282630029444,-0.013047472745292388
5.0,8.0,-0.053398825831702634,-0.03780040485829961
6.0,8.0,0.032304356636271514,0.032978014184397164
7.0,8.0,0.039787512794268176,0.032037651821862356
8.0,8.0,0.047826384692849944,0.039351837140019885
9.0,8.0,0.03720000000000001,0.034830930930930926
0.0,9.0,-0.004967615309126594,-0.011334390009606121
1.0,9.0,0.05799999999999994,0.0616404426559356
2.0,9.0,-0.03247927199191103,-0.03493903420523137
3.0,9.0,-0.09717012448132778,-0.08942773109243696
4.0,9.0,-0.004256206554121178,-0.011332464929859731
5.0,9.0,-0.06193442622950818,-0.05913162055335974
6.0,9.0,0.010730158730158701,0.020170935960591163
7.0,9.0,0.04650154162384379,0.0416991845056065
8.0,9.0,0.04794594594594592,0.0407341559723593
9.0,9.0,0.03725896414342622,0.038900000000000046


==> pics/PA_scatter/cifar10_resnet32_rate50.txt <==
class,model,before,after
0.0,0.0,0.0022891625615762967,-0.0069221664994985055
1.0,0.0,0.04092551521099119,0.11194313346228235
2.0,0.0,-0.03691367690782954,-0.12417254487856388
3.0,0.0,-0.09221656441717796,-0.1327628245067497
4.0,0.0,-0.009694330400782047,-0.03491794871794873
5.0,0.0,-0.06047848605577688,-0.05452487309644671
6.0,0.0,0.027563316582914554,-2.624768946390965e-05
7.0,0.0,0.04156666666666664,0.04768329979879271
8.0,0.0,0.03795694305694308,0.07112057416267947
9.0,0.0,0.049028440366972514,0.10496564417177912
0.0,1.0,-0.0049372093023255514,-0.02551012891344384
1.0,1.0,0.05310398009950246,0.12797224975222987
2.0,1.0,-0.02553319838056678,-0.10694871794871796
3.0,1.0,-0.09074730290456434,-0.158456289978678
4.0,1.0,-0.010328121927236977,-0.04494302554027507
5.0,1.0,-0.06265577299412917,-0.06718091451292252
6.0,1.0,0.020826926926926892,0.002507177033492791
7.0,1.0,0.040201925025329266,0.060615384615384627
8.0,1.0,0.03226978131212721,0.09370750988142296
9.0,1.0,0.046961224489795894,0.10676923076923073
0.0,2.0,-0.0018741935483871375,-0.026609881061299134
1.0,2.0,0.049400494559841746,0.12602355289421163
2.0,2.0,-0.02845692618806872,-0.08785789473684213
3.0,2.0,-0.09838585961342827,-0.14405654008438817
4.0,2.0,-0.009099999999999997,-0.056375715695952566
5.0,2.0,-0.04468125623130614,-0.03997777777777778
6.0,2.0,0.018975924075924078,0.021530158730158733
7.0,2.0,0.03196293706293707,0.00468867745004764
8.0,2.0,0.034959940059940076,0.10021276171485549
9.0,2.0,0.045304858299595074,0.08850140280561125
0.0,3.0,-0.00019999999999997797,-0.030145328399630023
1.0,3.0,0.050245986124876074,0.11208320610687028
2.0,3.0,-0.0252,-0.08954420368364036
3.0,3.0,-0.09092164948453607,-0.1328486095661846
4.0,3.0,-0.03076092843326883,-0.035759959758551285
5.0,3.0,-0.047377419354838746,-0.06569898477157365
6.0,3.0,0.03280000000000005,0.037592607003891
7.0,3.0,0.026580341023069165,0.009542447418737998
8.0,3.0,0.04021708043694139,0.07295374280230327
9.0,3.0,0.04216602628918098,0.09729412997903564
0.0,4.0,0.005011717974180763,-0.017382217973231362
1.0,4.0,0.04892173913043485,0.14528974358974367
2.0,4.0,-0.024952056168505488,-0.0897020857473928
3.0,4.0,-0.1012444885799404,-0.15849762845849802
4.0,4.0,-0.019260079051383383,-0.05306861167002008
5.0,4.0,-0.031566942148760324,-0.04143891834570512
6.0,4.0,0.014104658077304322,-0.005112386156648441
7.0,4.0,0.030461938061938088,0.04868151950718691
8.0,4.0,0.03929378757515034,0.08315176695319959
9.0,4.0,0.03881051567239635,0.07376106870229016
0.0,5.0,0.009366201395812568,-0.017387988560533807
1.0,5.0,0.05913896103896099,0.10794258373205745
2.0,5.0,-0.048265422396856605,-0.12306400839454357
3.0,5.0,-0.10354609053497943,-0.15250493096646944
4.0,5.0,-0.013555239960822751,-0.03663934426229509
5.0,5.0,-0.05707241379310346,-0.04034371643394197
6.0,5.0,0.028655555555555545,0.022567049808429163
7.0,5.0,0.035599999999999965,0.047810894141829374
8.0,5.0,0.042099999999999915,0.0755640535372849
9.0,5.0,0.045046946946946886,0.1048090815273478
0.0,6.0,-0.005913840155945427,-0.01212936802973974
1.0,6.0,0.053792467789890996,0.12594425907752704
2.0,6.0,-0.02054871794871793,-0.143383908045977
3.0,6.0,-0.09068777429467079,-0.17137964071856282
4.0,6.0,-0.013820472440944864,-0.011788235294117655
5.0,6.0,-0.05180948616600789,-0.04439502074688795
6.0,6.0,0.01855768463073859,0.02106600985221674
7.0,6.0,0.01455976331360953,0.03317439379243459
8.0,6.0,0.04978095238095237,0.0909057786483839
9.0,6.0,0.04250978043912179,0.11303312883435579
0.0,7.0,-0.0022945525291828694,-0.005372589792060456
1.0,7.0,0.04770314960629918,0.12674493480441318
2.0,7.0,-0.025929344432882417,-0.1112096500530223
3.0,7.0,-0.08940808597748207,-0.14052091503267972
4.0,7.0,-0.027100000000000013,-0.024587162891046455
5.0,7.0,-0.046262436548223373,-0.060369556243550115
6.0,7.0,0.023198804780876436,0.010358215962441353
7.0,7.0,0.033642971887550166,0.00289816513761465
8.0,7.0,0.03861146245059288,0.11665963302752291
9.0,7.0,0.0443105156723963,0.06259049429657793
0.0,8.0,-0.010124376199616147,-0.03712303473491774
1.0,8.0,0.056064593781343985,0.1337565349544073
2.0,8.0,-0.029584708249496994,-0.136091899710704
3.0,8.0,-0.08765448916408669,-0.13830805223068554
4.0,8.0,-0.03128282630029444,-0.020620979765708203
5.0,8.0,-0.053398825831702634,-0.061774104401228325
6.0,8.0,0.032304356636271514,0.011262679425837252
7.0,8.0,0.039787512794268176,0.04662380952380951
8.0,8.0,0.047826384692849944,0.10316243705941586
9.0,8.0,0.03720000000000001,0.09424285714285707
0.0,9.0,-0.004967615309126594,-0.009234146341463467
1.0,9.0,0.05799999999999994,0.13439900891972245
2.0,9.0,-0.03247927199191103,-0.1409414634146342
3.0,9.0,-0.09717012448132778,-0.16009102428722288
4.0,9.0,-0.004256206554121178,-0.04213993610223643
5.0,9.0,-0.06193442622950818,-0.03012140504939631
6.0,9.0,0.010730158730158701,0.021278442545109133
7.0,9.0,0.04650154162384379,0.025341577409931815
8.0,9.0,0.04794594594594592,0.08155819209039539
9.0,9.0,0.03725896414342622,0.10168742514970053


==> pics/PA_scatter/cifar10_resnet32_rate50_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet32,50,2.0527534202212077,-0.001488334011850011,0.8338812581115626


==> pics/PA_scatter/cifar10_resnet32_rate5_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet32,5,0.9752421208646253,-9.799259971967266e-05,0.9548563999956434


==> pics/PA_scatter/cifar10_resnet44_rate10.txt <==
class,model,before,after
0.0,0.0,-0.004618403115871472,-0.00572135922330097
1.0,0.0,0.046424137931034504,0.054631755424063067
2.0,0.0,-0.01444760914760912,-0.044973767258382646
3.0,0.0,-0.10079641760491298,-0.10091893004115227
4.0,0.0,-0.014568292682926809,-0.015750840751730943
5.0,0.0,-0.054319607843137274,-0.04350650406504064
6.0,0.0,0.018537784371909005,0.016259605911330022
7.0,0.0,0.04131190965092402,0.04868794178794178
8.0,0.0,0.036226263627353816,0.04135878848063557
9.0,0.0,0.04572040816326528,0.04837325933400605
0.0,1.0,0.00842143559488695,-0.009476849183477354
1.0,1.0,0.06635060728744935,0.06633440643863187
2.0,1.0,-0.05086926070038911,-0.05915609756097562
3.0,1.0,-0.09384957264957261,-0.08166638023630501
4.0,1.0,-0.017530724070450088,-0.008565839126117192
5.0,1.0,-0.04361035856573703,-0.05341590457256462
6.0,1.0,0.010479764243614964,0.0032108374384236527
7.0,1.0,0.03207868852459017,0.04707540983606562
8.0,1.0,0.05064052156469412,0.03874960629921265
9.0,1.0,0.03476646942800787,0.054988270980788734
0.0,2.0,0.0032888888888887857,-0.015510780669145019
1.0,2.0,0.0593999999999999,0.07322848545636906
2.0,2.0,-0.04296040609137064,-0.05151056910569107
3.0,2.0,-0.12124356435643568,-0.10918333333333341
4.0,2.0,-0.017022924901185843,-0.024789136760426822
5.0,2.0,-0.05019627329192555,-0.0489534932221064
6.0,2.0,0.02259348469891409,0.02650389610389603
7.0,2.0,0.03492313883299791,0.03642655771195091
8.0,2.0,0.06298870967741932,0.053703834808259576
9.0,2.0,0.04793474320241686,0.055098795180722804
0.0,3.0,0.01445680473372779,0.0005145631067960954
1.0,3.0,0.07646197183098591,0.07531886982845615
2.0,3.0,-0.03215901639344254,-0.04621115537848608
3.0,3.0,-0.13522030456852785,-0.12625856697819315
4.0,3.0,-0.0171013806706114,-0.01616417910447754
5.0,3.0,-0.0678018054162487,-0.06167893660531698
6.0,3.0,0.016886444007858548,0.039007928642220024
7.0,3.0,0.0525916666666667,0.03329376257545269
8.0,3.0,0.05326556741028132,0.05460272638753649
9.0,3.0,0.03586627101879325,0.04088988988988995
0.0,4.0,-0.001203940886699506,-0.017353466286799568
1.0,4.0,0.060934406438631794,0.05567858546168958
2.0,4.0,-0.03737425742574263,-0.051232174776564054
3.0,4.0,-0.09002326064382138,-0.08909083155650321
4.0,4.0,-0.015743952802359962,-0.014748258706467676
5.0,4.0,-0.06909406037000976,-0.0687409316154608
6.0,4.0,0.02479798994974869,0.033600000000000074
7.0,4.0,0.04366153846153842,0.03890978809283552
8.0,4.0,0.04004698914116478,0.05472175648702593
9.0,4.0,0.04465509586276484,0.05521105424769712
0.0,5.0,-0.009195069033530512,-0.008439130434782616
1.0,5.0,0.05926096096096101,0.06674129554655861
2.0,5.0,-0.020966055045871457,-0.045430158730158765
3.0,5.0,-0.09945739041794077,-0.0890939064200218
4.0,5.0,-0.00975500982318267,-0.00440524233432249
5.0,5.0,-0.053094422310756895,-0.06745801749271141
6.0,5.0,0.023224924924925006,0.028877889447236127
7.0,5.0,0.029682441977800234,0.03514368737474949
8.0,5.0,0.04268927507447873,0.0405369714847591
9.0,5.0,0.03567574552683905,0.0393
0.0,6.0,-0.0023676153091265473,-0.020503969022265256
1.0,6.0,0.059599999999999986,0.07012826747720369
2.0,6.0,-0.037552023692003944,-0.04982698412698405
3.0,6.0,-0.1105394422310757,-0.09724761904761903
4.0,6.0,-0.00903636363636362,-0.000322122122122126
5.0,6.0,-0.0489353535353535,-0.04957096774193548
6.0,6.0,0.03697704918032785,0.022096150049358387
7.0,6.0,0.041648503611971144,0.045746557040082236
8.0,6.0,0.025219554695062985,0.03247961165048541
9.0,6.0,0.04768943089430899,0.042388235294117615
0.0,7.0,-0.005499999999999949,-0.0034677165354330963
1.0,7.0,0.05167131474103592,0.05242845849802369
2.0,7.0,-0.020220812182741077,-0.034642231075697194
3.0,7.0,-0.09554065040650406,-0.09457694704049846
4.0,7.0,-0.010401960784313657,-0.006200991080277496
5.0,7.0,-0.04080010172939974,-0.06335034619188917
6.0,7.0,0.009289422135161596,0.021549256689791907
7.0,7.0,0.026686234817813848,0.05074594594594595
8.0,7.0,0.03789622641509438,0.032463734115346976
9.0,7.0,0.04490485829959512,0.04324601412714435
0.0,8.0,-0.009255501460564752,-0.019583908045976983
1.0,8.0,0.057013930348258746,0.06545857572718161
2.0,8.0,-0.02723252032520329,-0.05225686080947678
3.0,8.0,-0.09687013527575439,-0.09722599795291709
4.0,8.0,-0.0025856858846918795,0.0008175226586103479
5.0,8.0,-0.061776354679802914,-0.054902507522567645
6.0,8.0,0.0042834307992202225,0.029266666666666663
7.0,8.0,0.030592377131394177,0.03856348884381344
8.0,8.0,0.04626464646464645,0.03315610724925522
9.0,8.0,0.05733286147623862,0.05704444444444445
0.0,9.0,0.003285039370078735,-0.01075747126436788
1.0,9.0,0.06305544554455444,0.06148843469591225
2.0,9.0,-0.0341145708582834,-0.0515241758241759
3.0,9.0,-0.12077625754527155,-0.11148947368421058
4.0,9.0,-0.015407936507936482,-0.014534951456310674
5.0,9.0,-0.054644353182751515,-0.06051518481518481
6.0,9.0,0.03339674796747971,0.02901414242728184
7.0,9.0,0.02460790513833999,0.05587894736842103
8.0,9.0,0.05432864321608044,0.04888374142997054
9.0,9.0,0.043923383084577106,0.05052133599202391


==> pics/PA_scatter/cifar10_resnet44_rate10_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet44,10,1.0238294687254046,-0.00022477115833604305,0.9520970241532737


==> pics/PA_scatter/cifar10_resnet44_rate20.txt <==
class,model,before,after
0.0,0.0,-0.004618403115871472,-0.030104396632366637
1.0,0.0,0.046424137931034504,0.0627338582677166
2.0,0.0,-0.01444760914760912,-0.03695837563451776
3.0,0.0,-0.10079641760491298,-0.09200335781741864
4.0,0.0,-0.014568292682926809,-0.013874747474747373
5.0,0.0,-0.054319607843137274,-0.058784769539078074
6.0,0.0,0.018537784371909005,0.018365625000000052
7.0,0.0,0.04131190965092402,0.038656759545923736
8.0,0.0,0.036226263627353816,0.05125873015873017
9.0,0.0,0.04572040816326528,0.05768906882591096
0.0,1.0,0.00842143559488695,-0.02357735849056597
1.0,1.0,0.06635060728744935,0.07673993993994
2.0,1.0,-0.05086926070038911,-0.07755594886922312
3.0,1.0,-0.09384957264957261,-0.0959868852459016
4.0,1.0,-0.017530724070450088,-0.005492490118576998
5.0,1.0,-0.04361035856573703,-0.06399920079920074
6.0,1.0,0.010479764243614964,0.01857339901477839
7.0,1.0,0.03207868852459017,0.050291246138002066
8.0,1.0,0.05064052156469412,0.0558523198420533
9.0,1.0,0.03476646942800787,0.060571313941825466
0.0,2.0,0.0032888888888887857,-0.02374272300469482
1.0,2.0,0.0593999999999999,0.07928681863230913
2.0,2.0,-0.04296040609137064,-0.06696097560975611
3.0,2.0,-0.12124356435643568,-0.11979267015706807
4.0,2.0,-0.017022924901185843,-0.008367611336032477
5.0,2.0,-0.05019627329192555,-0.039191666666666736
6.0,2.0,0.02259348469891409,0.02669374999999996
7.0,2.0,0.03492313883299791,0.021609852216748715
8.0,2.0,0.06298870967741932,0.06604776119402977
9.0,2.0,0.04793474320241686,0.056102512562814066
0.0,3.0,0.01445680473372779,-0.007480264400377745
1.0,3.0,0.07646197183098591,0.09064347826086949
2.0,3.0,-0.03215901639344254,-0.06248138351983723
3.0,3.0,-0.13522030456852785,-0.12798598028477548
4.0,3.0,-0.0171013806706114,-0.01508774703557314
5.0,3.0,-0.0678018054162487,-0.06677627811860942
6.0,3.0,0.016886444007858548,0.032658365758754804
7.0,3.0,0.0525916666666667,0.027700603621730324
8.0,3.0,0.05326556741028132,0.0673560975609756
9.0,3.0,0.03586627101879325,0.04609852796859659
0.0,4.0,-0.001203940886699506,-0.04012999071494894
1.0,4.0,0.060934406438631794,0.0824242424242424
2.0,4.0,-0.03737425742574263,-0.06342396777442094
3.0,4.0,-0.09002326064382138,-0.08668112798264638
4.0,4.0,-0.015743952802359962,-0.015533399800598202
5.0,4.0,-0.06909406037000976,-0.04875502008032129
6.0,4.0,0.02479798994974869,0.020929332042594395
7.0,4.0,0.04366153846153842,0.04091930541368749
8.0,4.0,0.04004698914116478,0.050871694417238045
9.0,4.0,0.04465509586276484,0.055821501014198804
0.0,5.0,-0.009195069033530512,-0.027996786389414052
1.0,5.0,0.05926096096096101,0.06928027613412224
2.0,5.0,-0.020966055045871457,-0.06109682539682537
3.0,5.0,-0.09945739041794077,-0.10226118143459917
4.0,5.0,-0.00975500982318267,-0.00914533600802414
5.0,5.0,-0.053094422310756895,-0.045617355371900814
6.0,5.0,0.023224924924925006,0.018627398615232438
7.0,5.0,0.029682441977800234,0.04440204081632648
8.0,5.0,0.04268927507447873,0.04452243713733073
9.0,5.0,0.03567574552683905,0.06394358452138493
0.0,6.0,-0.0023676153091265473,-0.023238703527168725
1.0,6.0,0.059599999999999986,0.08703782696177065
2.0,6.0,-0.037552023692003944,-0.0738475633528265
3.0,6.0,-0.1105394422310757,-0.10634732334047114
4.0,6.0,-0.00903636363636362,-0.0065235412474848875
5.0,6.0,-0.0489353535353535,-0.061102024291498025
6.0,6.0,0.03697704918032785,0.01830558766859347
7.0,6.0,0.041648503611971144,0.05371578947368416
8.0,6.0,0.025219554695062985,0.04865847047434657
9.0,6.0,0.04768943089430899,0.05987484909456742
0.0,7.0,-0.005499999999999949,-0.01892480620155046
1.0,7.0,0.05167131474103592,0.05479177153920611
2.0,7.0,-0.020220812182741077,-0.04356831275720163
3.0,7.0,-0.09554065040650406,-0.10428038422649144
4.0,7.0,-0.010401960784313657,-0.0027645161290322795
5.0,7.0,-0.04080010172939974,-0.046170588235294185
6.0,7.0,0.009289422135161596,0.01053369036027263
7.0,7.0,0.026686234817813848,0.05361932773109246
8.0,7.0,0.03789622641509438,0.03921472868217046
9.0,7.0,0.04490485829959512,0.05517309644670043
0.0,8.0,-0.009255501460564752,-0.0382139534883722
1.0,8.0,0.057013930348258746,0.06955266272189342
2.0,8.0,-0.02723252032520329,-0.04861399176954739
3.0,8.0,-0.09687013527575439,-0.08810194384449255
4.0,8.0,-0.0025856858846918795,-0.0024000000000000687
5.0,8.0,-0.061776354679802914,-0.05843960396039605
6.0,8.0,0.0042834307992202225,0.015625169409486883
7.0,8.0,0.030592377131394177,0.039521132457027264
8.0,8.0,0.04626464646464645,0.046690909090909005
9.0,8.0,0.05733286147623862,0.06020061919504638
0.0,9.0,0.003285039370078735,-0.027915755329008363
1.0,9.0,0.06305544554455444,0.07271111111111117
2.0,9.0,-0.0341145708582834,-0.053768852459016414
3.0,9.0,-0.12077625754527155,-0.1058889135254989
4.0,9.0,-0.015407936507936482,-0.004286454183266897
5.0,9.0,-0.054644353182751515,-0.055468023833167845
6.0,9.0,0.03339674796747971,0.02582583826429985
7.0,9.0,0.02460790513833999,0.019359481037924176
8.0,9.0,0.05432864321608044,0.06484724172517553
9.0,9.0,0.043923383084577106,0.05414451038575674


==> pics/PA_scatter/cifar10_resnet44_rate20_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet44,20,1.1290901351717086,-0.0005654581839445716,0.9236691520055733


==> pics/PA_scatter/cifar10_resnet44_rate4.txt <==
class,model,before,after
0.0,0.0,-0.004618403115871472,-0.007877606177606133
1.0,0.0,0.046424137931034504,0.048201768172888015
2.0,0.0,-0.01444760914760912,-0.03969999999999996
3.0,0.0,-0.10079641760491298,-0.08665297805642624
4.0,0.0,-0.014568292682926809,-0.021660668633234903
5.0,0.0,-0.054319607843137274,-0.04711832669322702
6.0,0.0,0.018537784371909005,0.033588169868554174
7.0,0.0,0.04131190965092402,0.04049066937119683
8.0,0.0,0.036226263627353816,0.027433858267716604
9.0,0.0,0.04572040816326528,0.051217093142272296
0.0,1.0,0.00842143559488695,-0.007895402298850662
1.0,1.0,0.06635060728744935,0.06337584830339316
2.0,1.0,-0.05086926070038911,-0.04184314314314319
3.0,1.0,-0.09384957264957261,-0.09279282700421942
4.0,1.0,-0.017530724070450088,-0.013405882352941267
5.0,1.0,-0.04361035856573703,-0.04593320158102776
6.0,1.0,0.010479764243614964,0.014818886679920373
7.0,1.0,0.03207868852459017,0.03311818181818171
8.0,1.0,0.05064052156469412,0.04370317775570998
9.0,1.0,0.03476646942800787,0.04395593561368205
0.0,2.0,0.0032888888888887857,-0.012052490421455953
1.0,2.0,0.0593999999999999,0.05653904382470121
2.0,2.0,-0.04296040609137064,-0.05299133858267724
3.0,2.0,-0.12124356435643568,-0.1089525252525253
4.0,2.0,-0.017022924901185843,-0.028798039215686355
5.0,2.0,-0.05019627329192555,-0.03259123548046472
6.0,2.0,0.02259348469891409,0.04465209825997951
7.0,2.0,0.03492313883299791,0.03621991991991991
8.0,2.0,0.06298870967741932,0.04910632411067195
9.0,2.0,0.04793474320241686,0.04869152371342078
0.0,3.0,0.01445680473372779,-0.0059656370656370195
1.0,3.0,0.07646197183098591,0.07280854271356785
2.0,3.0,-0.03215901639344254,-0.04590000000000005
3.0,3.0,-0.13522030456852785,-0.11420271398747395
4.0,3.0,-0.0171013806706114,-0.018109486166007938
5.0,3.0,-0.0678018054162487,-0.06348375125376127
6.0,3.0,0.016886444007858548,0.03812274975272012
7.0,3.0,0.0525916666666667,0.046737860082304516
8.0,3.0,0.05326556741028132,0.04257859922178986
9.0,3.0,0.03586627101879325,0.04330988900100907
0.0,4.0,-0.001203940886699506,-0.005518568665377144
1.0,4.0,0.060934406438631794,0.059073015873015944
2.0,4.0,-0.03737425742574263,-0.03744115308151097
3.0,4.0,-0.09002326064382138,-0.11059778672032194
4.0,4.0,-0.015743952802359962,-0.015482266009852252
5.0,4.0,-0.06909406037000976,-0.04689409969481173
6.0,4.0,0.02479798994974869,0.022198993963782665
7.0,4.0,0.04366153846153842,0.04518717948717954
8.0,4.0,0.04004698914116478,0.03434222001982157
9.0,4.0,0.04465509586276484,0.05580183299389008
0.0,5.0,-0.009195069033530512,0.0004906249999999668
1.0,5.0,0.05926096096096101,0.052195808383233455
2.0,5.0,-0.020966055045871457,-0.02615250501002009
3.0,5.0,-0.09945739041794077,-0.10481803278688528
4.0,5.0,-0.00975500982318267,-0.0071834645669291985
5.0,5.0,-0.053094422310756895,-0.05101561866125759
6.0,5.0,0.023224924924925006,0.014470078740157488
7.0,5.0,0.029682441977800234,0.043689743589743535
8.0,5.0,0.04268927507447873,0.03877457962413444
9.0,5.0,0.03567574552683905,0.036846987951807186
0.0,6.0,-0.0023676153091265473,-0.017678048780487843
1.0,6.0,0.059599999999999986,0.06885489404641776
2.0,6.0,-0.037552023692003944,-0.046872620215898
3.0,6.0,-0.1105394422310757,-0.09850264765784122
4.0,6.0,-0.00903636363636362,-0.02035598831548202
5.0,6.0,-0.0489353535353535,-0.0362426229508197
6.0,6.0,0.03697704918032785,0.039921712538226295
7.0,6.0,0.041648503611971144,0.045280495356037065
8.0,6.0,0.025219554695062985,0.028711627906976678
9.0,6.0,0.04768943089430899,0.038061723446893736
0.0,7.0,-0.005499999999999949,-0.00848217054263567
1.0,7.0,0.05167131474103592,0.05141890547263672
2.0,7.0,-0.020220812182741077,-0.02456047904191616
3.0,7.0,-0.09554065040650406,-0.0944551724137932
4.0,7.0,-0.010401960784313657,-0.019085714285714372
5.0,7.0,-0.04080010172939974,-0.03465685071574642
6.0,7.0,0.009289422135161596,0.014172332015810252
7.0,7.0,0.026686234817813848,0.028601639344262297
8.0,7.0,0.03789622641509438,0.04230578842315369
9.0,7.0,0.04490485829959512,0.043788709677419324
0.0,8.0,-0.009255501460564752,-0.013063106796116442
1.0,8.0,0.057013930348258746,0.06257784431137725
2.0,8.0,-0.02723252032520329,-0.03993426294820712
3.0,8.0,-0.09687013527575439,-0.09974481327800822
4.0,8.0,-0.0025856858846918795,0.00361907164480324
5.0,8.0,-0.061776354679802914,-0.05944210009813544
6.0,8.0,0.0042834307992202225,0.01300442477876107
7.0,8.0,0.030592377131394177,0.031591185410334344
8.0,8.0,0.04626464646464645,0.041439939939939996
9.0,8.0,0.05733286147623862,0.05894680851063838
0.0,9.0,0.003285039370078735,-0.0045843137254902855
1.0,9.0,0.06305544554455444,0.05163650793650787
2.0,9.0,-0.0341145708582834,-0.03319393939393944
3.0,9.0,-0.12077625754527155,-0.10031068158697865
4.0,9.0,-0.015407936507936482,-0.006988976377952816
5.0,9.0,-0.054644353182751515,-0.050463275686673525
6.0,9.0,0.03339674796747971,0.029509788092835443
7.0,9.0,0.02460790513833999,0.03253703329969726
8.0,9.0,0.05432864321608044,0.03526403940886691
9.0,9.0,0.043923383084577106,0.04338843469591225


==> pics/PA_scatter/cifar10_resnet44_rate4_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet44,4,0.9530146992282658,-4.4626775108172066e-05,0.9627870973141044


==> pics/PA_scatter/cifar10_resnet44_rate5.txt <==
class,model,before,after
0.0,0.0,-0.004618403115871472,-0.010317214700193422
1.0,0.0,0.046424137931034504,0.05042814667988105
2.0,0.0,-0.01444760914760912,-0.03713513513513511
3.0,0.0,-0.10079641760491298,-0.08429166666666665
4.0,0.0,-0.014568292682926809,-0.008679960119641117
5.0,0.0,-0.054319607843137274,-0.04242126379137412
6.0,0.0,0.018537784371909005,0.02563819095477382
7.0,0.0,0.04131190965092402,0.03140060544904133
8.0,0.0,0.036226263627353816,0.026710937499999976
9.0,0.0,0.04572040816326528,0.0453684210526315
0.0,1.0,0.00842143559488695,-0.0029902439024389604
1.0,1.0,0.06635060728744935,0.052595219123506065
2.0,1.0,-0.05086926070038911,-0.054177299412915825
3.0,1.0,-0.09384957264957261,-0.08155218295218292
4.0,1.0,-0.017530724070450088,-0.011359643916913909
5.0,1.0,-0.04361035856573703,-0.03233860182370818
6.0,1.0,0.010479764243614964,0.007711637080867861
7.0,1.0,0.03207868852459017,0.0407627954779034
8.0,1.0,0.05064052156469412,0.03243448275862071
9.0,1.0,0.03476646942800787,0.04770192502532933
0.0,2.0,0.0032888888888887857,-0.011505128205128168
1.0,2.0,0.0593999999999999,0.060587775551102285
2.0,2.0,-0.04296040609137064,-0.04193453815261039
3.0,2.0,-0.12124356435643568,-0.1047285714285714
4.0,2.0,-0.017022924901185843,-0.028114090019569438
5.0,2.0,-0.05019627329192555,-0.036500419727177325
6.0,2.0,0.02259348469891409,0.037512182741116784
7.0,2.0,0.03492313883299791,0.02506653386454183
8.0,2.0,0.06298870967741932,0.0497049261083744
9.0,2.0,0.04793474320241686,0.04728350100603629
0.0,3.0,0.01445680473372779,0.009956047197640094
1.0,3.0,0.07646197183098591,0.05594930966469425
2.0,3.0,-0.03215901639344254,-0.03944068136272538
3.0,3.0,-0.13522030456852785,-0.12273825363825364
4.0,3.0,-0.0171013806706114,-0.023769260700389094
5.0,3.0,-0.0678018054162487,-0.06121324570273001
6.0,3.0,0.016886444007858548,0.04201111111111111
7.0,3.0,0.0525916666666667,0.033216213494461244
8.0,3.0,0.05326556741028132,0.04740485436893205
9.0,3.0,0.03586627101879325,0.05326976506639425
0.0,4.0,-0.001203940886699506,-0.006319922630560915
1.0,4.0,0.060934406438631794,0.05745449160908189
2.0,4.0,-0.03737425742574263,-0.041409486166007925
3.0,4.0,-0.09002326064382138,-0.09344481327800824
4.0,4.0,-0.015743952802359962,-0.009434468937875695
5.0,4.0,-0.06909406037000976,-0.06222012072434602
6.0,4.0,0.02479798994974869,0.021831620553359743
7.0,4.0,0.04366153846153842,0.03936281920326867
8.0,4.0,0.04004698914116478,0.0417250493096647
9.0,4.0,0.04465509586276484,0.04963673469387753
0.0,5.0,-0.009195069033530512,-0.004628085519922331
1.0,5.0,0.05926096096096101,0.05244656031904282
2.0,5.0,-0.020966055045871457,-0.026082146439318055
3.0,5.0,-0.09945739041794077,-0.12036998011928435
4.0,5.0,-0.00975500982318267,-0.0045358061325421195
5.0,5.0,-0.053094422310756895,-0.04199896907216505
6.0,5.0,0.023224924924925006,0.03422682926829268
7.0,5.0,0.029682441977800234,0.03195326633165829
8.0,5.0,0.04268927507447873,0.04027637795275585
9.0,5.0,0.03567574552683905,0.03861041456016168
0.0,6.0,-0.0023676153091265473,-0.013471844660194132
1.0,6.0,0.059599999999999986,0.06184895104895105
2.0,6.0,-0.037552023692003944,-0.05167582205029009
3.0,6.0,-0.1105394422310757,-0.09148215767634849
4.0,6.0,-0.00903636363636362,-0.016526150832517184
5.0,6.0,-0.0489353535353535,-0.044460469867211416
6.0,6.0,0.03697704918032785,0.033798986828774025
7.0,6.0,0.041648503611971144,0.03944529472595659
8.0,6.0,0.025219554695062985,0.03672592592592594
9.0,6.0,0.04768943089430899,0.045209687184662006
0.0,7.0,-0.005499999999999949,-0.010589147286821698
1.0,7.0,0.05167131474103592,0.050500494559841735
2.0,7.0,-0.020220812182741077,-0.039960591133004986
3.0,7.0,-0.09554065040650406,-0.09389898989898993
4.0,7.0,-0.010401960784313657,-0.010361829025844926
5.0,7.0,-0.04080010172939974,-0.03595876288659794
6.0,7.0,0.009289422135161596,0.016792079207920807
7.0,7.0,0.026686234817813848,0.032927772126144395
8.0,7.0,0.03789622641509438,0.03894294294294287
9.0,7.0,0.04490485829959512,0.051284552845528464
0.0,8.0,-0.009255501460564752,-0.01010310077519383
1.0,8.0,0.057013930348258746,0.05200414201183423
2.0,8.0,-0.02723252032520329,-0.03886485686080954
3.0,8.0,-0.09687013527575439,-0.1039500000000001
4.0,8.0,-0.0025856858846918795,0.006965314401622624
5.0,8.0,-0.061776354679802914,-0.05200267062314545
6.0,8.0,0.0042834307992202225,0.01461527093596049
7.0,8.0,0.030592377131394177,0.0327435483870967
8.0,8.0,0.04626464646464645,0.046856451612903194
9.0,8.0,0.05733286147623862,0.049508121827411156
0.0,9.0,0.003285039370078735,-0.009587283236994204
1.0,9.0,0.06305544554455444,0.05646403162055336
2.0,9.0,-0.0341145708582834,-0.03715729890764652
3.0,9.0,-0.12077625754527155,-0.10382499999999995
4.0,9.0,-0.015407936507936482,-0.003968463073852235
5.0,9.0,-0.054644353182751515,-0.05351440162271803
6.0,9.0,0.03339674796747971,0.026629659318637255
7.0,9.0,0.02460790513833999,0.02980000000000005
8.0,9.0,0.05432864321608044,0.04506693227091629
9.0,9.0,0.043923383084577106,0.04533474320241693


==> pics/PA_scatter/cifar10_resnet44_rate50.txt <==
class,model,before,after
0.0,0.0,-0.004618403115871472,-0.005672664700098307
1.0,0.0,0.046424137931034504,0.10858321884200195
2.0,0.0,-0.01444760914760912,-0.11214205330700888
3.0,0.0,-0.10079641760491298,-0.14199325153374232
4.0,0.0,-0.014568292682926809,-0.027004112337011055
5.0,0.0,-0.054319607843137274,-0.08055271470878578
6.0,0.0,0.018537784371909005,0.062436842105263124
7.0,0.0,0.04131190965092402,0.042921421215242006
8.0,0.0,0.036226263627353816,0.08245345167652862
9.0,0.0,0.04572040816326528,0.06956770428015568
0.0,1.0,0.00842143559488695,-0.04032313296903456
1.0,1.0,0.06635060728744935,0.11346060606060604
2.0,1.0,-0.05086926070038911,-0.05993780760626399
3.0,1.0,-0.09384957264957261,-0.11525193370165743
4.0,1.0,-0.017530724070450088,-0.02438137651821859
5.0,1.0,-0.04361035856573703,-0.08556874999999997
6.0,1.0,0.010479764243614964,-0.007395008912655987
7.0,1.0,0.03207868852459017,0.05434932781799384
8.0,1.0,0.05064052156469412,0.08501194029850745
9.0,1.0,0.03476646942800787,0.07135233366434957
0.0,2.0,0.0032888888888887857,-0.05165205479452062
1.0,2.0,0.0593999999999999,0.11979465500485909
2.0,2.0,-0.04296040609137064,-0.0940949044585988
3.0,2.0,-0.12124356435643568,-0.17086751269035538
4.0,2.0,-0.017022924901185843,-0.013736598493003238
5.0,2.0,-0.05019627329192555,-0.07134742917103887
6.0,2.0,0.02259348469891409,0.04049305019305016
7.0,2.0,0.03492313883299791,0.01839523809523802
8.0,2.0,0.06298870967741932,0.11995921192758252
9.0,2.0,0.04793474320241686,0.10407708978328167
0.0,3.0,0.01445680473372779,0.013395934959349654
1.0,3.0,0.07646197183098591,0.1472908523908525
2.0,3.0,-0.03215901639344254,-0.11535641025641019
3.0,3.0,-0.13522030456852785,-0.15802887029288692
4.0,3.0,-0.0171013806706114,-0.03225376226826604
5.0,3.0,-0.0678018054162487,-0.10640353817504655
6.0,3.0,0.016886444007858548,0.04782968750000005
7.0,3.0,0.0525916666666667,0.02020573847601137
8.0,3.0,0.05326556741028132,0.0904854126679463
9.0,3.0,0.03586627101879325,0.08752213359920247
0.0,4.0,-0.001203940886699506,-0.04777326007325999
1.0,4.0,0.060934406438631794,0.10041881188118817
2.0,4.0,-0.03737425742574263,-0.12820880626223086
3.0,4.0,-0.09002326064382138,-0.12246856835306774
4.0,4.0,-0.015743952802359962,0.017310893246187398
5.0,4.0,-0.06909406037000976,-0.05285930113052406
6.0,4.0,0.02479798994974869,0.033137390457643634
7.0,4.0,0.04366153846153842,0.02924255111976637
8.0,4.0,0.04004698914116478,0.08455548902195609
9.0,4.0,0.04465509586276484,0.08230000000000004
0.0,5.0,-0.009195069033530512,-0.03083445065176904
1.0,5.0,0.05926096096096101,0.10212967244701354
2.0,5.0,-0.020966055045871457,-0.13020371782650142
3.0,5.0,-0.09945739041794077,-0.11206074972436608
4.0,5.0,-0.00975500982318267,-0.015706438631790776
5.0,5.0,-0.053094422310756895,-0.048595597484276776
6.0,5.0,0.023224924924925006,0.012593129770992362
7.0,5.0,0.029682441977800234,0.03830375391032326
8.0,5.0,0.04268927507447873,0.08124980079681277
9.0,5.0,0.03567574552683905,0.09845334018499485
0.0,6.0,-0.0023676153091265473,-0.030286393910561427
1.0,6.0,0.059599999999999986,0.11477187807276301
2.0,6.0,-0.037552023692003944,-0.09272839506172847
3.0,6.0,-0.1105394422310757,-0.12062264150943403
4.0,6.0,-0.00903636363636362,-0.014059548254620191
5.0,6.0,-0.0489353535353535,-0.07934791059280855
6.0,6.0,0.03697704918032785,0.03532653061224489
7.0,6.0,0.041648503611971144,0.03476253838280452
8.0,6.0,0.025219554695062985,0.0556571699905033
9.0,6.0,0.04768943089430899,0.08058475426278833
0.0,7.0,-0.005499999999999949,-0.020806201550387593
1.0,7.0,0.05167131474103592,0.08798849472674974
2.0,7.0,-0.020220812182741077,-0.07805128205128209
3.0,7.0,-0.09554065040650406,-0.11691097308488618
4.0,7.0,-0.010401960784313657,-0.005494324045407728
5.0,7.0,-0.04080010172939974,-0.047791197543500585
6.0,7.0,0.009289422135161596,-0.023479526842584253
7.0,7.0,0.026686234817813848,0.035142568250758344
8.0,7.0,0.03789622641509438,0.07924950099800399
9.0,7.0,0.04490485829959512,0.08039311043566355
0.0,8.0,-0.009255501460564752,-0.041747663551401915
1.0,8.0,0.057013930348258746,0.11245063538611921
2.0,8.0,-0.02723252032520329,-0.11465292425695117
3.0,8.0,-0.09687013527575439,-0.1341914893617021
4.0,8.0,-0.0025856858846918795,-0.004929747530186601
5.0,8.0,-0.061776354679802914,-0.074713163064833
6.0,8.0,0.0042834307992202225,0.04146740220661982
7.0,8.0,0.030592377131394177,0.03599999999999992
8.0,8.0,0.04626464646464645,0.08481782566111651
9.0,8.0,0.05733286147623862,0.09412794268167857
0.0,9.0,0.003285039370078735,-0.039290647482014385
1.0,9.0,0.06305544554455444,0.13257964071856287
2.0,9.0,-0.0341145708582834,-0.12533869346733661
3.0,9.0,-0.12077625754527155,-0.13955652173913036
4.0,9.0,-0.015407936507936482,0.013461452513966576
5.0,9.0,-0.054644353182751515,-0.05722577962577957
6.0,9.0,0.03339674796747971,-0.010304402515723177
7.0,9.0,0.02460790513833999,0.04085841784989863
8.0,9.0,0.05432864321608044,0.08463984142715564
9.0,9.0,0.043923383084577106,0.09218131212723657


==> pics/PA_scatter/cifar10_resnet44_rate50_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet44,50,1.7266207511722123,-0.0005214628825927555,0.8429378931561349


==> pics/PA_scatter/cifar10_resnet44_rate5_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet44,5,0.9397223636797187,-0.00013761987210201166,0.962182673095079


==> pics/PA_scatter/cifar10_resnet56_rate10.txt <==
class,model,before,after
0.0,0.0,-0.004113840155945514,-0.00980693641618502
1.0,0.0,0.050540615690168766,0.0502995044598612
2.0,0.0,-0.04562758620689655,-0.043200000000000016
3.0,0.0,-0.1008,-0.09862571127502628
4.0,0.0,-0.011471936758893353,-0.01392522080471048
5.0,0.0,-0.04580000000000006,-0.045143396226415056
6.0,0.0,0.020514741035856487,0.025317102615694198
7.0,0.0,0.041705133470225864,0.03893069908814595
8.0,0.0,0.04737073170731698,0.04516381709741546
9.0,0.0,0.04884753272910369,0.04727325933400606
0.0,1.0,-0.0038606621226875415,-0.017947283126787394
1.0,1.0,0.049967324777887456,0.05697363184079607
2.0,1.0,-0.028822950819672233,-0.035358823529411776
3.0,1.0,-0.09708872104733135,-0.10172685370741485
4.0,1.0,-0.020770312500000054,-0.011315873015873001
5.0,1.0,-0.028689764585465793,-0.02892499999999998
6.0,1.0,0.023377922077921998,0.021779051383399195
7.0,1.0,0.02607432296890666,0.03564655704008224
8.0,1.0,0.03562835820895516,0.028042412451361853
9.0,1.0,0.04253606889564332,0.052576656472986816
0.0,2.0,0.013299999999999979,-0.004486693147964238
1.0,2.0,0.05829999999999991,0.0548704885343968
2.0,2.0,-0.04196865671641792,-0.03789839357429714
3.0,2.0,-0.09570000000000001,-0.08551329046087885
4.0,2.0,-0.01123784860557775,-0.016455339805825253
5.0,2.0,-0.06073906250000005,-0.054801486620416284
6.0,2.0,0.02204033696729435,0.028948255234297116
7.0,2.0,0.03662323232323228,0.04143523421588602
8.0,2.0,0.036386614173228304,0.02595818882466283
9.0,2.0,0.039429740518961975,0.042630930930930955
0.0,3.0,0.00600834990059651,-0.012447540983606564
1.0,3.0,0.052998417408506526,0.06554052156469414
2.0,3.0,-0.05028854064642507,-0.05357722772277229
3.0,3.0,-0.1039821138211382,-0.08985614973262024
4.0,3.0,-0.02320428849902534,-0.017842239685658123
5.0,3.0,-0.04652456676860339,-0.05272857142857135
6.0,3.0,0.043679547790339224,0.03805483870967741
7.0,3.0,0.028400000000000092,0.03113781094527368
8.0,3.0,0.05128777555110231,0.03479756097560982
9.0,3.0,0.0414000000000001,0.050767932067932064
0.0,4.0,-0.005687134502923907,-0.03169534883720926
1.0,4.0,0.058499999999999996,0.06251124497991967
2.0,4.0,-0.026466223132036837,-0.03547766497461924
3.0,4.0,-0.09506838905775072,-0.09687759506680371
4.0,4.0,-0.028104288499025354,-0.003982092555331995
5.0,4.0,-0.05012636273538151,-0.036816393442622886
6.0,4.0,0.01766966067864273,0.02067922848664694
7.0,4.0,0.04204918032786886,0.03645483214649037
8.0,4.0,0.04168245264207382,0.03322941176470595
9.0,4.0,0.046161971830985915,0.050936068895643394
0.0,5.0,0.0015886475814412826,-0.0203931947069943
1.0,5.0,0.07451784989858012,0.07272361809045225
2.0,5.0,-0.03743938185443674,-0.05013765182186236
3.0,5.0,-0.11411582733812953,-0.10955186721991705
4.0,5.0,-0.017950880626223076,-0.011720558882235554
5.0,5.0,-0.05794426559356136,-0.05428630278063851
6.0,5.0,0.03251490433031212,0.03371715145436305
7.0,5.0,0.025738554216867437,0.0301956087824351
8.0,5.0,0.052227744510978,0.05713385826771655
9.0,5.0,0.038496856581532346,0.046570009930486544
0.0,6.0,-0.01484634146341457,-0.025799235181644398
1.0,6.0,0.05121364082433766,0.05662845849802367
2.0,6.0,-0.03602338308457709,-0.038637795275590525
3.0,6.0,-0.08176139438085317,-0.09864462809917351
4.0,6.0,-0.023731496062992075,-0.010718309859154895
5.0,6.0,-0.05431744301288399,-0.05139603960396044
6.0,6.0,0.02207227722772287,0.02624825523429708
7.0,6.0,0.03566363636363645,0.043760448521916406
8.0,6.0,0.044974044265593593,0.043065934065934064
9.0,6.0,0.05604562306900107,0.05636842105263151
0.0,7.0,-0.0013625000000000442,-0.01120534499514092
1.0,7.0,0.04540547945205475,0.062393812375249436
2.0,7.0,-0.02314352701325184,-0.03571510574018133
3.0,7.0,-0.08358378378378384,-0.08963048128342255
4.0,7.0,-0.02455633528265111,-0.01656037364798435
5.0,7.0,-0.05906640926640927,-0.047582591093117466
6.0,7.0,-0.0005751937984496136,0.026296047430830027
7.0,7.0,0.03719186991869916,0.03237692307692308
8.0,7.0,0.0586178498985801,0.034423152709359583
9.0,7.0,0.04837073170731698,0.037871428571428556
0.0,8.0,0.0031128654970760117,-0.008197312859884898
1.0,8.0,0.06676558704453439,0.07109178356713419
2.0,8.0,-0.04823307392996112,-0.06485847953216373
3.0,8.0,-0.1005018967334036,-0.0920043010752688
4.0,8.0,-0.01725740922473018,-0.020756607495069024
5.0,8.0,-0.056568177136972264,-0.06179186991869923
6.0,8.0,0.02468582677165354,0.04009361702127656
7.0,8.0,0.03594358452138491,0.038376710929519886
8.0,8.0,0.043785322896281786,0.04925063291139242
9.0,8.0,0.043231931931931866,0.04326515301085876
0.0,9.0,-0.0033726915520628786,-0.02338017159199235
1.0,9.0,0.07443662966700304,0.06464653961885658
2.0,9.0,-0.027045658835546438,-0.03881847389558235
3.0,9.0,-0.11615815602836876,-0.11753333333333327
4.0,9.0,-0.005210891089108882,-0.0023181181181181065
5.0,9.0,-0.06609269496544912,-0.04952258064516124
6.0,9.0,0.020202946954813394,0.0314626506024096
7.0,9.0,0.033003278688524595,0.042979487179487186
8.0,9.0,0.04775594405594408,0.04183550295857985
9.0,9.0,0.04213098311817276,0.051283870967741896


==> pics/PA_scatter/cifar10_resnet56_rate10_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet56,10,1.003127577168057,-0.0002134847906120008,0.9591226288718758


==> pics/PA_scatter/cifar10_resnet56_rate20.txt <==
class,model,before,after
0.0,0.0,-0.004113840155945514,-0.020812092130518267
1.0,0.0,0.050540615690168766,0.058792891918208356
2.0,0.0,-0.04562758620689655,-0.04655638945233265
3.0,0.0,-0.1008,-0.08219902067464635
4.0,0.0,-0.011471936758893353,-0.019248148148148125
5.0,0.0,-0.04580000000000006,-0.059966799204771326
6.0,0.0,0.020514741035856487,0.009133690360272673
7.0,0.0,0.041705133470225864,0.030109677419354886
8.0,0.0,0.04737073170731698,0.060900000000000065
9.0,0.0,0.04884753272910369,0.06428461538461538
0.0,1.0,-0.0038606621226875415,-0.035894117647058854
1.0,1.0,0.049967324777887456,0.06871818181818179
2.0,1.0,-0.028822950819672233,-0.03896912065439673
3.0,1.0,-0.09708872104733135,-0.10250677966101696
4.0,1.0,-0.020770312500000054,-0.008663310069790597
5.0,1.0,-0.028689764585465793,-0.05804949494949496
6.0,1.0,0.023377922077921998,0.026118595450049464
7.0,1.0,0.02607432296890666,0.02868356713426856
8.0,1.0,0.03562835820895516,0.052731663326653355
9.0,1.0,0.04253606889564332,0.0643028629856851
0.0,2.0,0.013299999999999979,-0.018813899613899565
1.0,2.0,0.05829999999999991,0.06798843469591231
2.0,2.0,-0.04196865671641792,-0.04897528089887637
3.0,2.0,-0.09570000000000001,-0.08738181818181812
4.0,2.0,-0.01123784860557775,-0.0017910931174088818
5.0,2.0,-0.06073906250000005,-0.05962968749999997
6.0,2.0,0.02204033696729435,0.02843779527559054
7.0,2.0,0.03662323232323228,0.03090090817356206
8.0,2.0,0.036386614173228304,0.03689874152952566
9.0,2.0,0.039429740518961975,0.0463778894472362
0.0,3.0,0.00600834990059651,-0.02486241799437683
1.0,3.0,0.052998417408506526,0.06602438057482651
2.0,3.0,-0.05028854064642507,-0.04806774193548391
3.0,3.0,-0.1039821138211382,-0.09964273504273513
4.0,3.0,-0.02320428849902534,-0.00660000000000005
5.0,3.0,-0.04652456676860339,-0.05585127161749748
6.0,3.0,0.043679547790339224,0.030032206759443292
7.0,3.0,0.028400000000000092,0.025163779527558994
8.0,3.0,0.05128777555110231,0.044401956947162424
9.0,3.0,0.0414000000000001,0.06316057791537666
0.0,4.0,-0.005687134502923907,-0.033289719626168224
1.0,4.0,0.058499999999999996,0.06993593593593594
2.0,4.0,-0.026466223132036837,-0.042233635448136964
3.0,4.0,-0.09506838905775072,-0.10275675675675677
4.0,4.0,-0.028104288499025354,-0.02430115830115831
5.0,4.0,-0.05012636273538151,-0.04546058091286309
6.0,4.0,0.01766966067864273,0.023763779527559037
7.0,4.0,0.04204918032786886,0.043183673469387784
8.0,4.0,0.04168245264207382,0.049851272015655534
9.0,4.0,0.046161971830985915,0.054603015075376904
0.0,5.0,0.0015886475814412826,-0.011992497625830989
1.0,5.0,0.07451784989858012,0.07915370741482963
2.0,5.0,-0.03743938185443674,-0.04269478623566214
3.0,5.0,-0.11411582733812953,-0.10416551724137935
4.0,5.0,-0.017950880626223076,-0.035080497131931176
5.0,5.0,-0.05794426559356136,-0.0687953346855984
6.0,5.0,0.03251490433031212,0.0184493695441319
7.0,5.0,0.025738554216867437,0.03845384615384617
8.0,5.0,0.052227744510978,0.06698253968253964
9.0,5.0,0.038496856581532346,0.05092204724409444
0.0,6.0,-0.01484634146341457,-0.03566914393226717
1.0,6.0,0.05121364082433766,0.0670884346959123
2.0,6.0,-0.03602338308457709,-0.05717149853085213
3.0,6.0,-0.08176139438085317,-0.08337529923830245
4.0,6.0,-0.023731496062992075,0.00012132796780683908
5.0,6.0,-0.05431744301288399,-0.07128343195266273
6.0,6.0,0.02207227722772287,0.026929702970297065
7.0,6.0,0.03566363636363645,0.05055106815869792
8.0,6.0,0.044974044265593593,0.04376138613861391
9.0,6.0,0.05604562306900107,0.057672126144455715
0.0,7.0,-0.0013625000000000442,-0.03183773584905658
1.0,7.0,0.04540547945205475,0.07514094094094093
2.0,7.0,-0.02314352701325184,-0.032641552990556155
3.0,7.0,-0.08358378378378384,-0.09480763358778632
4.0,7.0,-0.02455633528265111,-0.006533399405351803
5.0,7.0,-0.05906640926640927,-0.06521348973607044
6.0,7.0,-0.0005751937984496136,0.010659143968871576
7.0,7.0,0.03719186991869916,0.032200000000000006
8.0,7.0,0.0586178498985801,0.038732304725168754
9.0,7.0,0.04837073170731698,0.06849158110882958
0.0,8.0,0.0031128654970760117,-0.02010717703349285
1.0,8.0,0.06676558704453439,0.07940000000000003
2.0,8.0,-0.04823307392996112,-0.04450909090909094
3.0,8.0,-0.1005018967334036,-0.1199157894736842
4.0,8.0,-0.01725740922473018,-0.008529577464788773
5.0,8.0,-0.056568177136972264,-0.07516280909990114
6.0,8.0,0.02468582677165354,0.025846640316205538
7.0,8.0,0.03594358452138491,0.05889999999999995
8.0,8.0,0.043785322896281786,0.04620544747081712
9.0,8.0,0.043231931931931866,0.053330693069306934
0.0,9.0,-0.0033726915520628786,-0.02811449275362321
1.0,9.0,0.07443662966700304,0.06717184466019421
2.0,9.0,-0.027045658835546438,-0.0540072164948453
3.0,9.0,-0.11615815602836876,-0.10948600212089077
4.0,9.0,-0.005210891089108882,-0.010643307086614096
5.0,9.0,-0.06609269496544912,-0.055307171314741055
6.0,9.0,0.020202946954813394,0.02317477919528954
7.0,9.0,0.033003278688524595,0.05376065573770494
8.0,9.0,0.04775594405594408,0.04543411306042888
9.0,9.0,0.04213098311817276,0.06033119266055054


==> pics/PA_scatter/cifar10_resnet56_rate20_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet56,20,1.1152161140068515,-0.0004670893184051945,0.9320806994335609


==> pics/PA_scatter/cifar10_resnet56_rate4.txt <==
class,model,before,after
0.0,0.0,-0.004113840155945514,-0.007839532619279388
1.0,0.0,0.050540615690168766,0.047062721893491144
2.0,0.0,-0.04562758620689655,-0.04115992141453828
3.0,0.0,-0.1008,-0.09987402862985684
4.0,0.0,-0.011471936758893353,-0.018770731707317023
5.0,0.0,-0.04580000000000006,-0.041414889336016
6.0,0.0,0.020514741035856487,0.02261535393818548
7.0,0.0,0.041705133470225864,0.04757377731529655
8.0,0.0,0.04737073170731698,0.04139999999999999
9.0,0.0,0.04884753272910369,0.051542857142857224
0.0,1.0,-0.0038606621226875415,-0.008895957651588127
1.0,1.0,0.049967324777887456,0.05321976166832176
2.0,1.0,-0.028822950819672233,-0.03896213786213787
3.0,1.0,-0.09708872104733135,-0.098692778335005
4.0,1.0,-0.020770312500000054,-0.015246341463414637
5.0,1.0,-0.028689764585465793,-0.03036577042399169
6.0,1.0,0.023377922077921998,0.023523115577889442
7.0,1.0,0.02607432296890666,0.036718552497451595
8.0,1.0,0.03562835820895516,0.039019760479041876
9.0,1.0,0.04253606889564332,0.04007647058823527
0.0,2.0,0.013299999999999979,-0.005217214700193429
1.0,2.0,0.05829999999999991,0.05329920318725101
2.0,2.0,-0.04196865671641792,-0.03203513513513512
3.0,2.0,-0.09570000000000001,-0.09752047569803524
4.0,2.0,-0.01123784860557775,-0.020320796890184623
5.0,2.0,-0.06073906250000005,-0.0394641025641026
6.0,2.0,0.02204033696729435,0.03475829145728637
7.0,2.0,0.03662323232323228,0.033782976554536104
8.0,2.0,0.036386614173228304,0.024229503407984354
9.0,2.0,0.039429740518961975,0.04546602628918095
0.0,3.0,0.00600834990059651,-0.004390125847047455
1.0,3.0,0.052998417408506526,0.05484954864593783
2.0,3.0,-0.05028854064642507,-0.045537634408602146
3.0,3.0,-0.1039821138211382,-0.08770833333333339
4.0,3.0,-0.02320428849902534,-0.014284294234592432
5.0,3.0,-0.04652456676860339,-0.0417889908256881
6.0,3.0,0.043679547790339224,0.034878048780487836
7.0,3.0,0.028400000000000092,0.022495029821073542
8.0,3.0,0.05128777555110231,0.0423134328358209
9.0,3.0,0.0414000000000001,0.03634328358208949
0.0,4.0,-0.005687134502923907,-0.018337463976945245
1.0,4.0,0.058499999999999996,0.053992246520874754
2.0,4.0,-0.026466223132036837,-0.0446788328387735
3.0,4.0,-0.09506838905775072,-0.08952903885480568
4.0,4.0,-0.028104288499025354,-0.018961721068249227
5.0,4.0,-0.05012636273538151,-0.028327253668763097
6.0,4.0,0.01766966067864273,0.030555711422845744
7.0,4.0,0.04204918032786886,0.03969186991869922
8.0,4.0,0.04168245264207382,0.03288682399213372
9.0,4.0,0.046161971830985915,0.04069999999999996
0.0,5.0,0.0015886475814412826,-0.0007942884801548367
1.0,5.0,0.07451784989858012,0.058446946946946965
2.0,5.0,-0.03743938185443674,-0.0448421828908554
3.0,5.0,-0.11411582733812953,-0.11127722277722274
4.0,5.0,-0.017950880626223076,-0.011499999999999955
5.0,5.0,-0.05794426559356136,-0.04759090909090902
6.0,5.0,0.03251490433031212,0.041684804928131425
7.0,5.0,0.025738554216867437,0.024500000000000077
8.0,5.0,0.052227744510978,0.05098412698412702
9.0,5.0,0.038496856581532346,0.04050000000000009
0.0,6.0,-0.01484634146341457,-0.0239269598470363
1.0,6.0,0.05121364082433766,0.04547843137254903
2.0,6.0,-0.03602338308457709,-0.03573513513513504
3.0,6.0,-0.08176139438085317,-0.07920851505711313
4.0,6.0,-0.023731496062992075,-0.009927983951855568
5.0,6.0,-0.05431744301288399,-0.04959999999999998
6.0,6.0,0.02207227722772287,0.01295599214145382
7.0,6.0,0.03566363636363645,0.045428513238289225
8.0,6.0,0.044974044265593593,0.04168855721393039
9.0,6.0,0.05604562306900107,0.051977319587628856
0.0,7.0,-0.0013625000000000442,-0.016817054263565834
1.0,7.0,0.04540547945205475,0.04644416094210013
2.0,7.0,-0.02314352701325184,-0.029780625630676072
3.0,7.0,-0.08358378378378384,-0.09631071800208113
4.0,7.0,-0.02455633528265111,-0.007382435129740461
5.0,7.0,-0.05906640926640927,-0.030232653061224468
6.0,7.0,-0.0005751937984496136,0.012445943304007834
7.0,7.0,0.03719186991869916,0.03694884189325276
8.0,7.0,0.0586178498985801,0.037781709741550706
9.0,7.0,0.04837073170731698,0.04198408862034242
0.0,8.0,0.0031128654970760117,-0.0018581800580832475
1.0,8.0,0.06676558704453439,0.06436760280842535
2.0,8.0,-0.04823307392996112,-0.04319082125603857
3.0,8.0,-0.1005018967334036,-0.10031427072402932
4.0,8.0,-0.01725740922473018,-0.017242574257425702
5.0,8.0,-0.056568177136972264,-0.05765384615384617
6.0,8.0,0.02468582677165354,0.026645956607495136
7.0,8.0,0.03594358452138491,0.04348452012383908
8.0,8.0,0.043785322896281786,0.04255511811023627
9.0,8.0,0.043231931931931866,0.039361723446893815
0.0,9.0,-0.0033726915520628786,-0.008540466926070134
1.0,9.0,0.07443662966700304,0.07482845528455284
2.0,9.0,-0.027045658835546438,-0.027601840490797613
3.0,9.0,-0.11615815602836876,-0.11737487684729064
4.0,9.0,-0.005210891089108882,0.004099599198396753
5.0,9.0,-0.06609269496544912,-0.0484347781217751
6.0,9.0,0.020202946954813394,0.01867007874015747
7.0,9.0,0.033003278688524595,0.031054832146490297
8.0,9.0,0.04775594405594408,0.03901810089020763
9.0,9.0,0.04213098311817276,0.03455540275049107


==> pics/PA_scatter/cifar10_resnet56_rate4_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet56,4,0.9376647547719984,-1.8144728958709904e-05,0.9678047006171883


==> pics/PA_scatter/cifar10_resnet56_rate5.txt <==
class,model,before,after
0.0,0.0,-0.004113840155945514,-0.004865853658536534
1.0,0.0,0.050540615690168766,0.051044015825915
2.0,0.0,-0.04562758620689655,-0.03691223671013033
3.0,0.0,-0.1008,-0.09990899795501018
4.0,0.0,-0.011471936758893353,-0.01836051080550094
5.0,0.0,-0.04580000000000006,-0.03729128672745685
6.0,0.0,0.020514741035856487,0.011391089108910957
7.0,0.0,0.041705133470225864,0.037810414560161765
8.0,0.0,0.04737073170731698,0.04644594594594598
9.0,0.0,0.04884753272910369,0.04877586206896556
0.0,1.0,-0.0038606621226875415,-0.010642028985507257
1.0,1.0,0.049967324777887456,0.05772814667988102
2.0,1.0,-0.028822950819672233,-0.04663644488579943
3.0,1.0,-0.09708872104733135,-0.09894671385237619
4.0,1.0,-0.020770312500000054,-0.011879741807348632
5.0,1.0,-0.028689764585465793,-0.022181713688610327
6.0,1.0,0.023377922077921998,0.018084935579781858
7.0,1.0,0.02607432296890666,0.029299999999999993
8.0,1.0,0.03562835820895516,0.03217747035573115
9.0,1.0,0.04253606889564332,0.051966666666666606
0.0,2.0,0.013299999999999979,-0.015805369127516844
1.0,2.0,0.05829999999999991,0.05305194805194802
2.0,2.0,-0.04196865671641792,-0.02631313131313129
3.0,2.0,-0.09570000000000001,-0.09352164730728618
4.0,2.0,-0.01123784860557775,-0.015622568093385247
5.0,2.0,-0.06073906250000005,-0.05015515515515512
6.0,2.0,0.02204033696729435,0.03378635907723171
7.0,2.0,0.03662323232323228,0.03148539778449144
8.0,2.0,0.036386614173228304,0.027254616132167175
9.0,2.0,0.039429740518961975,0.052584789311407976
0.0,3.0,0.00600834990059651,-0.0014271317829457342
1.0,3.0,0.052998417408506526,0.05890722891566258
2.0,3.0,-0.05028854064642507,-0.05453583252190852
3.0,3.0,-0.1039821138211382,-0.09163817034700317
4.0,3.0,-0.02320428849902534,-0.021304669260700404
5.0,3.0,-0.04652456676860339,-0.04713901940755871
6.0,3.0,0.043679547790339224,0.03683523421588597
7.0,3.0,0.028400000000000092,0.0280209209209209
8.0,3.0,0.05128777555110231,0.05483869346733661
9.0,3.0,0.0414000000000001,0.034894263105835766
0.0,4.0,-0.005687134502923907,-0.009830806608357667
1.0,4.0,0.058499999999999996,0.0608579579579579
2.0,4.0,-0.026466223132036837,-0.04873528245787906
3.0,4.0,-0.09506838905775072,-0.08531096173733199
4.0,4.0,-0.028104288499025354,-0.012446038114343083
5.0,4.0,-0.05012636273538151,-0.03981047227926082
6.0,4.0,0.01766966067864273,0.01791976284584984
7.0,4.0,0.04204918032786886,0.031614859437751
8.0,4.0,0.04168245264207382,0.03947086223984142
9.0,4.0,0.046161971830985915,0.04238412698412697
0.0,5.0,0.0015886475814412826,-0.011107074569789654
1.0,5.0,0.07451784989858012,0.06765458207452169
2.0,5.0,-0.03743938185443674,-0.044322645290581164
3.0,5.0,-0.11411582733812953,-0.12267774420946631
4.0,5.0,-0.017950880626223076,-0.010849355797819649
5.0,5.0,-0.05794426559356136,-0.0463714880332986
6.0,5.0,0.03251490433031212,0.034753259779337964
7.0,5.0,0.025738554216867437,0.033414904330312134
8.0,5.0,0.052227744510978,0.05431343283582091
9.0,5.0,0.038496856581532346,0.04336815920398007
0.0,6.0,-0.01484634146341457,-0.017042857142857137
1.0,6.0,0.05121364082433766,0.0538401574803149
2.0,6.0,-0.03602338308457709,-0.03948125623130616
3.0,6.0,-0.08176139438085317,-0.07821074035453601
4.0,6.0,-0.023731496062992075,-0.006970707070707127
5.0,6.0,-0.05431744301288399,-0.061446085232903846
6.0,6.0,0.02207227722772287,0.01241527093596051
7.0,6.0,0.03566363636363645,0.04169836065573762
8.0,6.0,0.044974044265593593,0.03507536945812806
9.0,6.0,0.05604562306900107,0.059769079627714494
0.0,7.0,-0.0013625000000000442,-0.015416234390009609
1.0,7.0,0.04540547945205475,0.045334241245136186
2.0,7.0,-0.02314352701325184,-0.023074847870182547
3.0,7.0,-0.08358378378378384,-0.10215161964472308
4.0,7.0,-0.02455633528265111,-0.01645888778550153
5.0,7.0,-0.05906640926640927,-0.042739317953861544
6.0,7.0,-0.0005751937984496136,0.02562192192192192
7.0,7.0,0.03719186991869916,0.03383972055888229
8.0,7.0,0.0586178498985801,0.039954980079681235
9.0,7.0,0.04837073170731698,0.05058457609805922
0.0,8.0,0.0031128654970760117,-0.004630115830115855
1.0,8.0,0.06676558704453439,0.07083673057517659
2.0,8.0,-0.04823307392996112,-0.04439960356788908
3.0,8.0,-0.1005018967334036,-0.09602635494155154
4.0,8.0,-0.01725740922473018,-0.025338461538461532
5.0,8.0,-0.056568177136972264,-0.05752427983539099
6.0,8.0,0.02468582677165354,0.03597432296890668
7.0,8.0,0.03594358452138491,0.04100671414038659
8.0,8.0,0.043785322896281786,0.045513725490196055
9.0,8.0,0.043231931931931866,0.029103066271018774
0.0,9.0,-0.0033726915520628786,-0.021179462571976893
1.0,9.0,0.07443662966700304,0.06454095904095913
2.0,9.0,-0.027045658835546438,-0.03578256513026046
3.0,9.0,-0.11615815602836876,-0.10023183213920162
4.0,9.0,-0.005210891089108882,0.005094320486815462
5.0,9.0,-0.06609269496544912,-0.06150404858299596
6.0,9.0,0.020202946954813394,0.029727318045862483
7.0,9.0,0.033003278688524595,0.032133165829145716
8.0,9.0,0.04775594405594408,0.0355492610837439
9.0,9.0,0.04213098311817276,0.049218592964824115


==> pics/PA_scatter/cifar10_resnet56_rate50.txt <==
class,model,before,after
0.0,0.0,-0.004113840155945514,-0.0545551385165326
1.0,0.0,0.050540615690168766,0.10687460317460318
2.0,0.0,-0.04562758620689655,-0.0820855680655066
3.0,0.0,-0.1008,-0.1169201334816462
4.0,0.0,-0.011471936758893353,-0.019271204188481605
5.0,0.0,-0.04580000000000006,-0.04216745138178091
6.0,0.0,0.020514741035856487,0.022455992329817875
7.0,0.0,0.041705133470225864,0.025024975417895834
8.0,0.0,0.04737073170731698,0.07250563798219589
9.0,0.0,0.04884753272910369,0.07651187122736425
0.0,1.0,-0.0038606621226875415,-0.03819411764705882
1.0,1.0,0.049967324777887456,0.10736919242273191
2.0,1.0,-0.028822950819672233,-0.06433790849673193
3.0,1.0,-0.09708872104733135,-0.1543344262295081
4.0,1.0,-0.020770312500000054,0.00595529157667396
5.0,1.0,-0.028689764585465793,-0.04175350318471327
6.0,1.0,0.023377922077921998,0.0023434456928839165
7.0,1.0,0.02607432296890666,0.02539268292682928
8.0,1.0,0.03562835820895516,0.0679414872798435
9.0,1.0,0.04253606889564332,0.07887339901477841
0.0,2.0,0.013299999999999979,-0.01547968749999995
1.0,2.0,0.05829999999999991,0.11375467196819089
2.0,2.0,-0.04196865671641792,-0.10573580742226674
3.0,2.0,-0.09570000000000001,-0.12827098976109208
4.0,2.0,-0.01123784860557775,0.007694130202774874
5.0,2.0,-0.06073906250000005,-0.08211417624521067
6.0,2.0,0.02204033696729435,0.01499541108986624
7.0,2.0,0.03662323232323228,0.024381818181818282
8.0,2.0,0.036386614173228304,0.0669108549471662
9.0,2.0,0.039429740518961975,0.08755593220338986
0.0,3.0,0.00600834990059651,-0.0367563354603464
1.0,3.0,0.052998417408506526,0.11087674418604643
2.0,3.0,-0.05028854064642507,-0.08137291452111228
3.0,3.0,-0.1039821138211382,-0.12511833872707667
4.0,3.0,-0.02320428849902534,-0.004174534161490717
5.0,3.0,-0.04652456676860339,-0.06077661691542291
6.0,3.0,0.043679547790339224,0.021633990147783222
7.0,3.0,0.028400000000000092,0.01780793339862874
8.0,3.0,0.05128777555110231,0.07801883182275926
9.0,3.0,0.0414000000000001,0.07201023622047242
0.0,4.0,-0.005687134502923907,-0.039190780809031045
1.0,4.0,0.058499999999999996,0.1075739130434783
2.0,4.0,-0.026466223132036837,-0.10779234642497482
3.0,4.0,-0.09506838905775072,-0.14238012684989432
4.0,4.0,-0.028104288499025354,0.0014954446854663628
5.0,4.0,-0.05012636273538151,-0.05408717948717945
6.0,4.0,0.01766966067864273,0.008724099722991707
7.0,4.0,0.04204918032786886,0.05422533197139945
8.0,4.0,0.04168245264207382,0.06651111111111119
9.0,4.0,0.046161971830985915,0.0955322482197355
0.0,5.0,0.0015886475814412826,-0.014591784702549515
1.0,5.0,0.07451784989858012,0.11526680161943326
2.0,5.0,-0.03743938185443674,-0.09168164754953079
3.0,5.0,-0.11411582733812953,-0.1412733036707452
4.0,5.0,-0.017950880626223076,-0.016324590163934394
5.0,5.0,-0.05794426559356136,-0.08449191919191912
6.0,5.0,0.03251490433031212,0.039528973843058424
7.0,5.0,0.025738554216867437,0.016125891181988816
8.0,5.0,0.052227744510978,0.07901709646609367
9.0,5.0,0.038496856581532346,0.07520880626223092
0.0,6.0,-0.01484634146341457,-0.022711450381679432
1.0,6.0,0.05121364082433766,0.10158999018645731
2.0,6.0,-0.03602338308457709,-0.09091328671328669
3.0,6.0,-0.08176139438085317,-0.13476133056133055
4.0,6.0,-0.023731496062992075,-0.017162962962962935
5.0,6.0,-0.05431744301288399,-0.0650257804632427
6.0,6.0,0.02207227722772287,0.03780196270853775
7.0,6.0,0.03566363636363645,0.030790059642147094
8.0,6.0,0.044974044265593593,0.08730460593654044
9.0,6.0,0.05604562306900107,0.06718584247258219
0.0,7.0,-0.0013625000000000442,-0.039940298507462724
1.0,7.0,0.04540547945205475,0.10961171797418068
2.0,7.0,-0.02314352701325184,-0.07246721311475413
3.0,7.0,-0.08358378378378384,-0.1141814345991562
4.0,7.0,-0.02455633528265111,-0.020616580310880872
5.0,7.0,-0.05906640926640927,-0.054033057851239685
6.0,7.0,-0.0005751937984496136,0.019265624999999953
7.0,7.0,0.03719186991869916,0.03149651046859414
8.0,7.0,0.0586178498985801,0.054692307692307596
9.0,7.0,0.04837073170731698,0.07563590772316942
0.0,8.0,0.0031128654970760117,-0.017602473834443355
1.0,8.0,0.06676558704453439,0.10290689310689305
2.0,8.0,-0.04823307392996112,-0.08826714140386571
3.0,8.0,-0.1005018967334036,-0.11747272727272728
4.0,8.0,-0.01725740922473018,-0.026638075742067557
5.0,8.0,-0.056568177136972264,-0.09572952202436735
6.0,8.0,0.02468582677165354,0.03876015549076772
7.0,8.0,0.03594358452138491,0.06465592315901814
8.0,8.0,0.043785322896281786,0.07568921282798835
9.0,8.0,0.043231931931931866,0.053012237093690184
0.0,9.0,-0.0033726915520628786,-0.05036846846846854
1.0,9.0,0.07443662966700304,0.11880210631895682
2.0,9.0,-0.027045658835546438,-0.10362131147540987
3.0,9.0,-0.11615815602836876,-0.10581048292108364
4.0,9.0,-0.005210891089108882,-0.00594933196300107
5.0,9.0,-0.06609269496544912,-0.05896057596822246
6.0,9.0,0.020202946954813394,0.03444615384615379
7.0,9.0,0.033003278688524595,0.015604798464491365
8.0,9.0,0.04775594405594408,0.06221764705882349
9.0,9.0,0.04213098311817276,0.0791547667342799


==> pics/PA_scatter/cifar10_resnet56_rate50_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet56,50,1.605931480617581,-0.0012613337595366242,0.8800129531904252


==> pics/PA_scatter/cifar10_resnet56_rate5_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet56,5,0.9655212759117338,-0.000143850455283121,0.9628928325160275


==> pics/PA_scatter/fashion_lenet_rate10.txt <==
class,model,before,after
0.0,0.0,-0.08971935193519354,-0.0602625
1.0,0.0,0.09768379204892963,0.08284191616766468
2.0,0.0,-0.07117556207233622,-0.08649850746268661
3.0,0.0,0.022634547346514045,-0.0007816733067729231
4.0,0.0,-0.1057150960658737,-0.05044430641821951
5.0,0.0,0.08638196721311475,0.07960645161290325
6.0,0.0,-0.12780434258142337,-0.16912340884573895
7.0,0.0,0.037326011560693595,0.043937389597644705
8.0,0.0,0.08077697697697694,0.08082297702297703
9.0,0.0,0.07346632962588473,0.07358851963746227
0.0,1.0,-0.06889328287606433,-0.055097863682604276
1.0,1.0,0.09935709908069468,0.09144194528875382
2.0,1.0,-0.09678181818181819,-0.0504
3.0,1.0,0.016619611848825433,-0.017106575073601582
4.0,1.0,-0.10171070448307407,-0.045884536082474225
5.0,1.0,0.0860782431052094,0.0777293532338309
6.0,1.0,-0.11522468513853901,-0.1975583011583011
7.0,1.0,0.03993658536585365,0.0449489736070382
8.0,1.0,0.07924491440080572,0.08055390781563132
9.0,1.0,0.06443696303696311,0.07806373850868231
0.0,2.0,-0.08942563176895302,-0.06871904761904768
1.0,2.0,0.08717765419615775,0.09272113821138206
2.0,2.0,-0.03195210084033606,-0.025132258064516133
3.0,2.0,0.0010081243731193679,0.0009736629667003172
4.0,2.0,-0.09199850746268656,-0.07228586640851886
5.0,2.0,0.07835982053838486,0.07196387225548906
6.0,2.0,-0.1455478747203579,-0.1868662082514735
7.0,2.0,0.04160400782013696,0.047631490621915074
8.0,2.0,0.07799543147208132,0.07289999999999996
9.0,2.0,0.07475854657113623,0.07359696969696972
0.0,3.0,-0.06945471698113215,-0.04076386036960988
1.0,3.0,0.09722668024439918,0.0908951612903226
2.0,3.0,-0.06404653465346544,-0.042192893401015286
3.0,3.0,0.009007910750506998,-0.006344827586206914
4.0,3.0,-0.1138785714285715,-0.06232653061224491
5.0,3.0,0.09002950819672129,0.07231683168316827
6.0,3.0,-0.13469523241954717,-0.1998461538461539
7.0,3.0,0.04547238001958853,0.05305094905094898
8.0,3.0,0.07729999999999992,0.07212749003984065
9.0,3.0,0.0625326043737574,0.06796396396396398
0.0,4.0,-0.02336560170394042,-0.04907150050352471
1.0,4.0,0.08815858585858583,0.09189101917255293
2.0,4.0,-0.06736067864271467,-0.06348285994123415
3.0,4.0,0.008966666666666567,0.011772020725388632
4.0,4.0,-0.08046515151515155,-0.05346421267893664
5.0,4.0,0.08607281947261658,0.07616699801192839
6.0,4.0,-0.18103333333333338,-0.20088974113135194
7.0,4.0,0.040344530493707564,0.05032206759443336
8.0,4.0,0.0628911330049261,0.07511553784860558
9.0,4.0,0.07384471544715443,0.0707673716012085
0.0,5.0,-0.06644150047483377,-0.07496314760508305
1.0,5.0,0.09558229273285568,0.08778016112789522
2.0,5.0,-0.07358571428571425,-0.03384614594039059
3.0,5.0,0.009790909090909072,0.0070406727828745685
4.0,5.0,-0.1007652014652014,-0.05182396359959551
5.0,5.0,0.09138322981366465,0.07984989979959922
6.0,5.0,-0.1347340071343638,-0.20033255813953488
7.0,5.0,0.031734482758620675,0.04509607843137253
8.0,5.0,0.07856720321931587,0.0729957128614157
9.0,5.0,0.06847442094662637,0.07554777327935225
0.0,6.0,-0.06279137104506238,-0.07312736030828515
1.0,6.0,0.09407755102040816,0.08804884653961886
2.0,6.0,-0.06858048780487813,-0.05342442671984049
3.0,6.0,0.018249792531120246,0.00322889812889815
4.0,6.0,-0.11004734982332165,-0.05236421267893665
5.0,6.0,0.08891794871794867,0.08493870967741934
6.0,6.0,-0.12911442080378255,-0.19075798816568046
7.0,6.0,0.038676562499999956,0.049052802359881964
8.0,6.0,0.07233930348258699,0.07422350597609562
9.0,6.0,0.06043856858846919,0.07494924623115573
0.0,7.0,-0.056476744186046424,-0.031349735449735516
1.0,7.0,0.09539274770173645,0.09091541582150098
2.0,7.0,-0.08328887841658805,-0.0357963730569949
3.0,7.0,0.009498988877654213,-0.013894100294985279
4.0,7.0,-0.10238548241659151,-0.06584106090373287
5.0,7.0,0.09124074074074073,0.07060246305418716
6.0,7.0,-0.13267307692307684,-0.1997095238095239
7.0,7.0,0.034989402697495176,0.047775889328063204
8.0,7.0,0.07630645161290328,0.06578958742632612
9.0,7.0,0.06736746987951814,0.08048603696098555
0.0,8.0,-0.07687164179104478,-0.057496039603960436
1.0,8.0,0.09925081967213112,0.09279898989898994
2.0,8.0,-0.07057500000000005,-0.050480423814328934
3.0,8.0,0.0208046439628482,-0.0009306451612903777
4.0,8.0,-0.10800232558139544,-0.06110000000000004
5.0,8.0,0.09204074074074065,0.08374677419354837
6.0,8.0,-0.12734019253910955,-0.19284678536102873
7.0,8.0,0.04601865745310951,0.04668698224852075
8.0,8.0,0.07244427860696512,0.07595389221556881
9.0,8.0,0.054241176470588126,0.0668278557114228
0.0,9.0,-0.06539029126213591,-0.06561827209533266
1.0,9.0,0.09547755102040822,0.09006868686868685
2.0,9.0,-0.06091246261216343,-0.04978885511651476
3.0,9.0,0.012890322580645153,0.00996229508196722
4.0,9.0,-0.10186715328467155,-0.058253077699293665
5.0,9.0,0.08830756646216775,0.08309949748743717
6.0,9.0,-0.15621249999999998,-0.20168974113135196
7.0,9.0,0.04571764705882353,0.050102654867256624
8.0,9.0,0.07757597597597599,0.07633432835820886
9.0,9.0,0.06283260437375748,0.0748885743174924


==> pics/PA_scatter/fashion_lenet_rate10_regression.txt <==
dataset,model,rate,a,b,r2
fashion,lenet,10,0.996211947645809,0.0003975990937679986,0.9016709846698051


==> pics/PA_scatter/fashion_lenet_rate20.txt <==
class,model,before,after
0.0,0.0,-0.08971935193519354,-0.026515384615384607
1.0,0.0,0.09768379204892963,0.08429047619047614
2.0,0.0,-0.07117556207233622,-0.04727848605577689
3.0,0.0,0.022634547346514045,0.004722313203684769
4.0,0.0,-0.1057150960658737,-0.07061093750000003
5.0,0.0,0.08638196721311475,0.07740693069306925
6.0,0.0,-0.12780434258142337,-0.2083556962025317
7.0,0.0,0.037326011560693595,0.045477690802348314
8.0,0.0,0.08077697697697694,0.06594313725490197
9.0,0.0,0.07346632962588473,0.07929341563786008
0.0,1.0,-0.06889328287606433,-0.06138686868686871
1.0,1.0,0.09935709908069468,0.0921637739656912
2.0,1.0,-0.09678181818181819,-0.04631445783132537
3.0,1.0,0.016619611848825433,0.001087575150300557
4.0,1.0,-0.10171070448307407,-0.07556814244465837
5.0,1.0,0.0860782431052094,0.08416116700201204
6.0,1.0,-0.11522468513853901,-0.19373092783505164
7.0,1.0,0.03993658536585365,0.047845808966861525
8.0,1.0,0.07924491440080572,0.06978766041461004
9.0,1.0,0.06443696303696311,0.07881576805696844
0.0,2.0,-0.08942563176895302,-0.03148620689655168
1.0,2.0,0.08717765419615775,0.09448709677419354
2.0,2.0,-0.03195210084033606,-0.04516884422110545
3.0,2.0,0.0010081243731193679,0.004624464831804342
4.0,2.0,-0.09199850746268656,-0.0804595009596929
5.0,2.0,0.07835982053838486,0.08428389057750763
6.0,2.0,-0.1455478747203579,-0.20521957773512478
7.0,2.0,0.04160400782013696,0.041868858800773734
8.0,2.0,0.07799543147208132,0.06623546798029556
9.0,2.0,0.07475854657113623,0.0811609756097561
0.0,3.0,-0.06945471698113215,-0.04333871635610764
1.0,3.0,0.09722668024439918,0.09260243161094228
2.0,3.0,-0.06404653465346544,-0.05364814090019565
3.0,3.0,0.009007910750506998,-0.028177337110481537
4.0,3.0,-0.1138785714285715,-0.06815307917888558
5.0,3.0,0.09002950819672129,0.07977197197197194
6.0,3.0,-0.13469523241954717,-0.17293993471164304
7.0,3.0,0.04547238001958853,0.053073631840796054
8.0,3.0,0.07729999999999992,0.06440749506903354
9.0,3.0,0.0625326043737574,0.06505646123260433
0.0,4.0,-0.02336560170394042,-0.06444861660079049
1.0,4.0,0.08815858585858583,0.09526404494382024
2.0,4.0,-0.06736067864271467,-0.04100762970498473
3.0,4.0,0.008966666666666567,-0.00537438665358192
4.0,4.0,-0.08046515151515155,-0.06526702862783806
5.0,4.0,0.08607281947261658,0.08167378351539234
6.0,4.0,-0.18103333333333338,-0.19594399185336042
7.0,4.0,0.040344530493707564,0.04406097560975608
8.0,4.0,0.0628911330049261,0.07067910447761194
9.0,4.0,0.07384471544715443,0.07983333333333342
0.0,5.0,-0.06644150047483377,-0.05633373860182367
1.0,5.0,0.09558229273285568,0.09055862068965514
2.0,5.0,-0.07358571428571425,-0.030629752066115734
3.0,5.0,0.009790909090909072,0.0018000000000000238
4.0,5.0,-0.1007652014652014,-0.06976097560975614
5.0,5.0,0.09138322981366465,0.07960261832829807
6.0,5.0,-0.1347340071343638,-0.20146829268292687
7.0,5.0,0.031734482758620675,0.03796488845780799
8.0,5.0,0.07856720321931587,0.07486586826347308
9.0,5.0,0.06847442094662637,0.08033306205493385
0.0,6.0,-0.06279137104506238,-0.045524818276220236
1.0,6.0,0.09407755102040816,0.1010450560652395
2.0,6.0,-0.06858048780487813,-0.03716642784032753
3.0,6.0,0.018249792531120246,-0.0043458167330677755
4.0,6.0,-0.11004734982332165,-0.07414985133795837
5.0,6.0,0.08891794871794867,0.08488389057750756
6.0,6.0,-0.12911442080378255,-0.19960929332042598
7.0,6.0,0.038676562499999956,0.042404259438528547
8.0,6.0,0.07233930348258699,0.058861181026137466
9.0,6.0,0.06043856858846919,0.07960816326530606
0.0,7.0,-0.056476744186046424,-0.06326580773042623
1.0,7.0,0.09539274770173645,0.08607323943661971
2.0,7.0,-0.08328887841658805,-0.04664615384615389
3.0,7.0,0.009498988877654213,-0.02868516746411487
4.0,7.0,-0.10238548241659151,-0.0593004985044866
5.0,7.0,0.09124074074074073,0.07539085487077535
6.0,7.0,-0.13267307692307684,-0.1647393282773565
7.0,7.0,0.034989402697495176,0.0569991967871486
8.0,7.0,0.07630645161290328,0.06491878072763024
9.0,7.0,0.06736746987951814,0.0674385685884692
0.0,8.0,-0.07687164179104478,-0.042784536082474234
1.0,8.0,0.09925081967213112,0.09651670061099793
2.0,8.0,-0.07057500000000005,-0.049986626746507
3.0,8.0,0.0208046439628482,-0.017566144814090023
4.0,8.0,-0.10800232558139544,-0.08546061185468445
5.0,8.0,0.09204074074074065,0.08062176529588772
6.0,8.0,-0.12734019253910955,-0.17543166144200628
7.0,8.0,0.04601865745310951,0.04420000000000002
8.0,8.0,0.07244427860696512,0.07024679802955669
9.0,8.0,0.054241176470588126,0.07624314720812186
0.0,9.0,-0.06539029126213591,-0.06665742574257427
1.0,9.0,0.09547755102040822,0.09246377396569128
2.0,9.0,-0.06091246261216343,-0.04054814814814811
3.0,9.0,0.012890322580645153,-0.01848277189605385
4.0,9.0,-0.10186715328467155,-0.07978404452690169
5.0,9.0,0.08830756646216775,0.07663096903096911
6.0,9.0,-0.15621249999999998,-0.1556794457274826
7.0,9.0,0.04571764705882353,0.04859999999999998
8.0,9.0,0.07757597597597599,0.06902433234421368
9.0,9.0,0.06283260437375748,0.06083383084577121


==> pics/PA_scatter/fashion_lenet_rate20_regression.txt <==
dataset,model,rate,a,b,r2
fashion,lenet,20,0.9888147572999038,-0.0003904402691695863,0.9019133670934374


==> pics/PA_scatter/fashion_lenet_rate30.txt <==
class,model,before,after
0.0,0.0,-0.08971935193519354,-0.0656921568627451
1.0,0.0,0.09768379204892963,0.09261164658634535
2.0,0.0,-0.07117556207233622,-0.05559702970297031
3.0,0.0,0.022634547346514045,0.008469152196118546
4.0,0.0,-0.1057150960658737,-0.0592583333333333
5.0,0.0,0.08638196721311475,0.08021724137931041
6.0,0.0,-0.12780434258142337,-0.2215403100775194
7.0,0.0,0.037326011560693595,0.05639960474308303
8.0,0.0,0.08077697697697694,0.08460972918756271
9.0,0.0,0.07346632962588473,0.08712083758937694
0.0,1.0,-0.06889328287606433,-0.04914922279792744
1.0,1.0,0.09935709908069468,0.08923870967741943
2.0,1.0,-0.09678181818181819,-0.03200386571719227
3.0,1.0,0.016619611848825433,0.0026527693856999157
4.0,1.0,-0.10171070448307407,-0.07609905838041431
5.0,1.0,0.0860782431052094,0.07051665004985053
6.0,1.0,-0.11522468513853901,-0.20279028741328042
7.0,1.0,0.03993658536585365,0.041107317073170835
8.0,1.0,0.07924491440080572,0.08117419354838717
9.0,1.0,0.06443696303696311,0.08173606557377056
0.0,2.0,-0.08942563176895302,-0.044362184873949606
1.0,2.0,0.08717765419615775,0.09103981945837514
2.0,2.0,-0.03195210084033606,-0.048262549800796806
3.0,2.0,0.0010081243731193679,0.011303665987779987
4.0,2.0,-0.09199850746268656,-0.08300085632730736
5.0,2.0,0.07835982053838486,0.08767841140529531
6.0,2.0,-0.1455478747203579,-0.19924482758620687
7.0,2.0,0.04160400782013696,0.04436885880077368
8.0,2.0,0.07799543147208132,0.05678380213385059
9.0,2.0,0.07475854657113623,0.08357706422018352
0.0,3.0,-0.06945471698113215,-0.05905920398009956
1.0,3.0,0.09722668024439918,0.0919282828282828
2.0,3.0,-0.06404653465346544,-0.05034881889763787
3.0,3.0,0.009007910750506998,-0.009544067796610212
4.0,3.0,-0.1138785714285715,-0.059405516549648985
5.0,3.0,0.09002950819672129,0.08007097097097093
6.0,3.0,-0.13469523241954717,-0.19058782518210204
7.0,3.0,0.04547238001958853,0.04831568627450977
8.0,3.0,0.07729999999999992,0.061295121951219445
9.0,3.0,0.0625326043737574,0.08064471544715446
0.0,4.0,-0.02336560170394042,-0.06693414634146344
1.0,4.0,0.08815858585858583,0.10255596707818937
2.0,4.0,-0.06736067864271467,-0.0331308004052685
3.0,4.0,0.008966666666666567,-0.007265312190287365
4.0,4.0,-0.08046515151515155,-0.07519085545722715
5.0,4.0,0.08607281947261658,0.08350645161290327
6.0,4.0,-0.18103333333333338,-0.18829177800616648
7.0,4.0,0.040344530493707564,0.04870294985250734
8.0,4.0,0.0628911330049261,0.061531041257367414
9.0,4.0,0.07384471544715443,0.07436666666666669
0.0,5.0,-0.06644150047483377,-0.03416322089227419
1.0,5.0,0.09558229273285568,0.09583870967741936
2.0,5.0,-0.07358571428571425,-0.04637623762376242
3.0,5.0,0.009790909090909072,0.006562248995983899
4.0,5.0,-0.1007652014652014,-0.05480745341614912
5.0,5.0,0.09138322981366465,0.08979032258064512
6.0,5.0,-0.1347340071343638,-0.24049819494584834
7.0,5.0,0.031734482758620675,0.04616488845780797
8.0,5.0,0.07856720321931587,0.07892585170340682
9.0,5.0,0.06847442094662637,0.0815870445344129
0.0,6.0,-0.06279137104506238,-0.051556982670744156
1.0,6.0,0.09407755102040816,0.10040121703853955
2.0,6.0,-0.06858048780487813,-0.047076646706586844
3.0,6.0,0.018249792531120246,0.00992520325203261
4.0,6.0,-0.11004734982332165,-0.06876673346693385
5.0,6.0,0.08891794871794867,0.08066786427145711
6.0,6.0,-0.12911442080378255,-0.22132989289191818
7.0,6.0,0.038676562499999956,0.050020743639921705
8.0,6.0,0.07233930348258699,0.06927980295566505
9.0,6.0,0.06043856858846919,0.08408118006103771
0.0,7.0,-0.056476744186046424,-0.053756860809476836
1.0,7.0,0.09539274770173645,0.09089797979797976
2.0,7.0,-0.08328887841658805,-0.046584630738522925
3.0,7.0,0.009498988877654213,-0.012923437500000023
4.0,7.0,-0.10238548241659151,-0.0900439466158246
5.0,7.0,0.09124074074074073,0.08491671701913395
6.0,7.0,-0.13267307692307684,-0.1728779005524862
7.0,7.0,0.034989402697495176,0.02871363636363633
8.0,7.0,0.07630645161290328,0.07443002973240831
9.0,7.0,0.06736746987951814,0.0892021897810219
0.0,8.0,-0.07687164179104478,-0.04411311475409829
1.0,8.0,0.09925081967213112,0.09438926038500506
2.0,8.0,-0.07057500000000005,-0.04402868769074264
3.0,8.0,0.0208046439628482,-0.008729388560157814
4.0,8.0,-0.10800232558139544,-0.08148494208494206
5.0,8.0,0.09204074074074065,0.0833272727272728
6.0,8.0,-0.12734019253910955,-0.1927367037411526
7.0,8.0,0.04601865745310951,0.038829665071770325
8.0,8.0,0.07244427860696512,0.07095678889990087
9.0,8.0,0.054241176470588126,0.08485334706488157
0.0,9.0,-0.06539029126213591,-0.056274698795180655
1.0,9.0,0.09547755102040822,0.09613983739837406
2.0,9.0,-0.06091246261216343,-0.044190683845391376
3.0,9.0,0.012890322580645153,0.005112550607287547
4.0,9.0,-0.10186715328467155,-0.08185837320574152
5.0,9.0,0.08830756646216775,0.09590515463917526
6.0,9.0,-0.15621249999999998,-0.1886526315789473
7.0,9.0,0.04571764705882353,0.035109923664122245
8.0,9.0,0.07757597597597599,0.05426046511627913
9.0,9.0,0.06283260437375748,0.08172515337423314


==> pics/PA_scatter/fashion_lenet_rate30_regression.txt <==
dataset,model,rate,a,b,r2
fashion,lenet,30,1.0430089854128939,7.306321615309155e-05,0.8940496886508235


==> pics/PA_scatter/fashion_lenet_rate4.txt <==
class,model,before,after
0.0,0.0,-0.08971935193519354,-0.03980618556701021
1.0,0.0,0.09768379204892963,0.08729516129032266
2.0,0.0,-0.07117556207233622,-0.04433684210526312
3.0,0.0,0.022634547346514045,-0.01424354527938343
4.0,0.0,-0.1057150960658737,-0.0973818853974121
5.0,0.0,0.08638196721311475,0.07054925373134335
6.0,0.0,-0.12780434258142337,-0.16219378349410496
7.0,0.0,0.037326011560693595,0.04704031620553362
8.0,0.0,0.08077697697697694,0.08223652875882947
9.0,0.0,0.07346632962588473,0.06804408493427705
0.0,1.0,-0.06889328287606433,-0.044219344933469795
1.0,1.0,0.09935709908069468,0.08015982053838477
2.0,1.0,-0.09678181818181819,-0.04564898785425109
3.0,1.0,0.016619611848825433,0.015548851774530248
4.0,1.0,-0.10171070448307407,-0.08189233716475097
5.0,1.0,0.0860782431052094,0.08299738430583503
6.0,1.0,-0.11522468513853901,-0.1902225806451613
7.0,1.0,0.03993658536585365,0.05079033530571986
8.0,1.0,0.07924491440080572,0.07027892644135181
9.0,1.0,0.06443696303696311,0.06888147029204428
0.0,2.0,-0.08942563176895302,-0.04475714285714294
1.0,2.0,0.08717765419615775,0.0850083585095669
2.0,2.0,-0.03195210084033606,-0.05250240963855424
3.0,2.0,0.0010081243731193679,-0.005552517275419611
4.0,2.0,-0.09199850746268656,-0.06873119447186582
5.0,2.0,0.07835982053838486,0.07032222222222217
6.0,2.0,-0.1455478747203579,-0.17807148554336993
7.0,2.0,0.04160400782013696,0.03825444015444013
8.0,2.0,0.07799543147208132,0.07400361445783132
9.0,2.0,0.07475854657113623,0.08458648648648648
0.0,3.0,-0.06945471698113215,-0.05320904621435596
1.0,3.0,0.09722668024439918,0.09005365853658531
2.0,3.0,-0.06404653465346544,-0.07053811833171686
3.0,3.0,0.009007910750506998,-0.021293358633776127
4.0,3.0,-0.1138785714285715,-0.06375546558704459
5.0,3.0,0.09002950819672129,0.07719999999999994
6.0,3.0,-0.13469523241954717,-0.15671397849462365
7.0,3.0,0.04547238001958853,0.04517249508840859
8.0,3.0,0.07729999999999992,0.07404909456740438
9.0,3.0,0.0625326043737574,0.07379349593495932
0.0,4.0,-0.02336560170394042,-0.050257372116349064
1.0,4.0,0.08815858585858583,0.09507169042769859
2.0,4.0,-0.06736067864271467,-0.05775975855130788
3.0,4.0,0.008966666666666567,-0.024322961574507973
4.0,4.0,-0.08046515151515155,-0.06229348044132399
5.0,4.0,0.08607281947261658,0.08019999999999994
6.0,4.0,-0.18103333333333338,-0.17609698857736245
7.0,4.0,0.040344530493707564,0.04067656249999996
8.0,4.0,0.0628911330049261,0.07815190380761516
9.0,4.0,0.07384471544715443,0.07357014314928423
0.0,5.0,-0.06644150047483377,-0.04419685863874345
1.0,5.0,0.09558229273285568,0.08241998001998008
2.0,5.0,-0.07358571428571425,-0.04507474747474738
3.0,5.0,0.009790909090909072,0.0013898989898990521
4.0,5.0,-0.1007652014652014,-0.07344541062801924
5.0,5.0,0.09138322981366465,0.07926116700201213
6.0,5.0,-0.1347340071343638,-0.18694506353861184
7.0,5.0,0.031734482758620675,0.04123495145631073
8.0,5.0,0.07856720321931587,0.07634789579158319
9.0,5.0,0.06847442094662637,0.07394471544715453
0.0,6.0,-0.06279137104506238,-0.053528687690742704
1.0,6.0,0.09407755102040816,0.09197221095334684
2.0,6.0,-0.06858048780487813,-0.07537058823529419
3.0,6.0,0.018249792531120246,-0.019622433460076083
4.0,6.0,-0.11004734982332165,-0.05235005149330585
5.0,6.0,0.08891794871794867,0.07431428571428567
6.0,6.0,-0.12911442080378255,-0.1669628272251309
7.0,6.0,0.038676562499999956,0.042391585127201536
8.0,6.0,0.07233930348258699,0.08093870967741934
9.0,6.0,0.06043856858846919,0.07551146366427841
0.0,7.0,-0.056476744186046424,-0.046115105740181295
1.0,7.0,0.09539274770173645,0.09077817258883247
2.0,7.0,-0.08328887841658805,-0.07277798254122214
3.0,7.0,0.009498988877654213,-0.02064459203036051
4.0,7.0,-0.10238548241659151,-0.061217878192534436
5.0,7.0,0.09124074074074073,0.06635562130177508
6.0,7.0,-0.13267307692307684,-0.15681273122959738
7.0,7.0,0.034989402697495176,0.04476614173228344
8.0,7.0,0.07630645161290328,0.07367295660948536
9.0,7.0,0.06736746987951814,0.07540663942798775
0.0,8.0,-0.07687164179104478,-0.04408348530901718
1.0,8.0,0.09925081967213112,0.09169989888776542
2.0,8.0,-0.07057500000000005,-0.06910291262135926
3.0,8.0,0.0208046439628482,-0.024903564727954963
4.0,8.0,-0.10800232558139544,-0.05484598168870802
5.0,8.0,0.09204074074074065,0.07498073485600798
6.0,8.0,-0.12734019253910955,-0.17289542066027686
7.0,8.0,0.04601865745310951,0.04655936883629186
8.0,8.0,0.07244427860696512,0.07085988023952094
9.0,8.0,0.054241176470588126,0.0743503560528993
0.0,9.0,-0.06539029126213591,-0.04859338842975214
1.0,9.0,0.09547755102040822,0.08707285570131174
2.0,9.0,-0.06091246261216343,-0.04180306435137904
3.0,9.0,0.012890322580645153,-0.0016971028971028979
4.0,9.0,-0.10186715328467155,-0.0672729064039409
5.0,9.0,0.08830756646216775,0.08015791583166332
6.0,9.0,-0.15621249999999998,-0.19562997118155623
7.0,9.0,0.04571764705882353,0.040947327502429465
8.0,9.0,0.07757597597597599,0.07532935323383083
9.0,9.0,0.06283260437375748,0.07961726618705034


==> pics/PA_scatter/fashion_lenet_rate40.txt <==
class,model,before,after
0.0,0.0,-0.08971935193519354,-0.04278916155419221
1.0,0.0,0.09768379204892963,0.09984989979959924
2.0,0.0,-0.07117556207233622,-0.047231147540983565
3.0,0.0,0.022634547346514045,0.01344489164086693
4.0,0.0,-0.1057150960658737,-0.11824442413162706
5.0,0.0,0.08638196721311475,0.08701365902293123
6.0,0.0,-0.12780434258142337,-0.21464451345755697
7.0,0.0,0.037326011560693595,0.05118516003879725
8.0,0.0,0.08077697697697694,0.07554165844027638
9.0,0.0,0.07346632962588473,0.09815102880658433
0.0,1.0,-0.06889328287606433,-0.041366839378238374
1.0,1.0,0.09935709908069468,0.10317755308392307
2.0,1.0,-0.09678181818181819,-0.05231569595261609
3.0,1.0,0.016619611848825433,-0.011735135135135133
4.0,1.0,-0.10171070448307407,-0.0866192678227361
5.0,1.0,0.0860782431052094,0.08351964107676968
6.0,1.0,-0.11522468513853901,-0.20922032085561504
7.0,1.0,0.03993658536585365,0.0631590361445783
8.0,1.0,0.07924491440080572,0.07191485148514842
9.0,1.0,0.06443696303696311,0.0682275862068965
0.0,2.0,-0.08942563176895302,-0.04586530612244899
1.0,2.0,0.08717765419615775,0.09539999999999993
2.0,2.0,-0.03195210084033606,-0.06161828681424453
3.0,2.0,0.0010081243731193679,0.01854464099895936
4.0,2.0,-0.09199850746268656,-0.09342621082621083
5.0,2.0,0.07835982053838486,0.08507676767676764
6.0,2.0,-0.1455478747203579,-0.20174893617021283
7.0,2.0,0.04160400782013696,0.04397004830917872
8.0,2.0,0.07799543147208132,0.0673999999999999
9.0,2.0,0.07475854657113623,0.0868501018329938
0.0,3.0,-0.06945471698113215,-0.05074824016563151
1.0,3.0,0.09722668024439918,0.10699352226720649
2.0,3.0,-0.06404653465346544,-0.039001663201663206
3.0,3.0,0.009007910750506998,0.007357894736842119
4.0,3.0,-0.1138785714285715,-0.10142674094707527
5.0,3.0,0.09002950819672129,0.09645077081192188
6.0,3.0,-0.13469523241954717,-0.22242867996201332
7.0,3.0,0.04547238001958853,0.04912781520692977
8.0,3.0,0.07729999999999992,0.07380474308300389
9.0,3.0,0.0625326043737574,0.09971020408163267
0.0,4.0,-0.02336560170394042,-0.04027435897435894
1.0,4.0,0.08815858585858583,0.09837479674796745
2.0,4.0,-0.06736067864271467,-0.06311818181818174
3.0,4.0,0.008966666666666567,0.0008752265861027286
4.0,4.0,-0.08046515151515155,-0.09268996138996133
5.0,4.0,0.08607281947261658,0.09445757575757574
6.0,4.0,-0.18103333333333338,-0.21088034800409416
7.0,4.0,0.040344530493707564,0.05987647058823531
8.0,4.0,0.0628911330049261,0.06791875000000003
9.0,4.0,0.07384471544715443,0.08432184024266942
0.0,5.0,-0.06644150047483377,-0.04643866943866948
1.0,5.0,0.09558229273285568,0.10465137614678899
2.0,5.0,-0.07358571428571425,-0.050058013765978404
3.0,5.0,0.009790909090909072,-0.011502923976608237
4.0,5.0,-0.1007652014652014,-0.0635979381443299
5.0,5.0,0.09138322981366465,0.08291983967935868
6.0,5.0,-0.1347340071343638,-0.2332559694364852
7.0,5.0,0.031734482758620675,0.05548532289628183
8.0,5.0,0.07856720321931587,0.08271802618328294
9.0,5.0,0.06847442094662637,0.09047967479674801
0.0,6.0,-0.06279137104506238,-0.05549083665338639
1.0,6.0,0.09407755102040816,0.0996002018163471
2.0,6.0,-0.06858048780487813,-0.049628571428571355
3.0,6.0,0.018249792531120246,0.0026553971486762418
4.0,6.0,-0.11004734982332165,-0.09842684310018901
5.0,6.0,0.08891794871794867,0.09238823529411766
6.0,6.0,-0.12911442080378255,-0.20658983050847457
7.0,6.0,0.038676562499999956,0.045024568138195775
8.0,6.0,0.07233930348258699,0.07512671300893747
9.0,6.0,0.06043856858846919,0.09296374871266733
0.0,7.0,-0.056476744186046424,-0.04691454363089265
1.0,7.0,0.09539274770173645,0.11337551020408165
2.0,7.0,-0.08328887841658805,-0.039700202839756504
3.0,7.0,0.009498988877654213,0.006473727087576431
4.0,7.0,-0.10238548241659151,-0.10322446311858069
5.0,7.0,0.09124074074074073,0.09874684591520166
6.0,7.0,-0.13267307692307684,-0.21668630705394187
7.0,7.0,0.034989402697495176,0.0391052833813641
8.0,7.0,0.07630645161290328,0.07351944990176817
9.0,7.0,0.06736746987951814,0.07731629778672033
0.0,8.0,-0.07687164179104478,-0.05778932806324111
1.0,8.0,0.09925081967213112,0.10784358974358976
2.0,8.0,-0.07057500000000005,-0.03423160621761656
3.0,8.0,0.0208046439628482,-0.01993088803088805
4.0,8.0,-0.10800232558139544,-0.10571378692927491
5.0,8.0,0.09204074074074065,0.08028905472636816
6.0,8.0,-0.12734019253910955,-0.18417272727272727
7.0,8.0,0.04601865745310951,0.05473366336633667
8.0,8.0,0.07244427860696512,0.07436242544731608
9.0,8.0,0.054241176470588126,0.07685251509054325
0.0,9.0,-0.06539029126213591,-0.0718544401544402
1.0,9.0,0.09547755102040822,0.10205634517766493
2.0,9.0,-0.06091246261216343,-0.018111332633788058
3.0,9.0,0.012890322580645153,-0.0011029850746269165
4.0,9.0,-0.10186715328467155,-0.11246923076923077
5.0,9.0,0.08830756646216775,0.08571344195519348
6.0,9.0,-0.15621249999999998,-0.16556336866902244
7.0,9.0,0.04571764705882353,0.04437003891050584
8.0,9.0,0.07757597597597599,0.05208773125608568
9.0,9.0,0.06283260437375748,0.07894581231079711


==> pics/PA_scatter/fashion_lenet_rate40_regression.txt <==
dataset,model,rate,a,b,r2
fashion,lenet,40,1.130640613125137,-0.0002188738195096112,0.9143423663412137


==> pics/PA_scatter/fashion_lenet_rate4_regression.txt <==
dataset,model,rate,a,b,r2
fashion,lenet,4,0.9555699068029846,-0.00026303509707821754,0.9184881359323991


==> pics/PA_scatter/fashion_lenet_rate50.txt <==
class,model,before,after
0.0,0.0,-0.08971935193519354,-0.013462303664921405
1.0,0.0,0.09768379204892963,0.10899365079365086
2.0,0.0,-0.07117556207233622,-0.06422761116856246
3.0,0.0,0.022634547346514045,-0.0015945891783566424
4.0,0.0,-0.1057150960658737,-0.09903420260782347
5.0,0.0,0.08638196721311475,0.10727840083073736
6.0,0.0,-0.12780434258142337,-0.24051340887629835
7.0,0.0,0.037326011560693595,0.024515911193339512
8.0,0.0,0.08077697697697694,0.09161937069813186
9.0,0.0,0.07346632962588473,0.10172094240837704
0.0,1.0,-0.06889328287606433,-0.0750952380952381
1.0,1.0,0.09935709908069468,0.11184422110552761
2.0,1.0,-0.09678181818181819,-0.05583040935672512
3.0,1.0,0.016619611848825433,0.011886576482830424
4.0,1.0,-0.10171070448307407,-0.1114268406337372
5.0,1.0,0.0860782431052094,0.0861704885343968
6.0,1.0,-0.11522468513853901,-0.22766069428891378
7.0,1.0,0.03993658536585365,0.07019919110212336
8.0,1.0,0.07924491440080572,0.09662903225806452
9.0,1.0,0.06443696303696311,0.08307858546168956
0.0,2.0,-0.08942563176895302,-0.08049130434782603
1.0,2.0,0.08717765419615775,0.12452886597938151
2.0,2.0,-0.03195210084033606,-0.0572747572815534
3.0,2.0,0.0010081243731193679,0.008357489878542568
4.0,2.0,-0.09199850746268656,-0.09164291417165671
5.0,2.0,0.07835982053838486,0.09430365111561867
6.0,2.0,-0.1455478747203579,-0.23970944206008582
7.0,2.0,0.04160400782013696,0.057175590551181155
8.0,2.0,0.07799543147208132,0.09926012207527979
9.0,2.0,0.07475854657113623,0.08255217391304348
0.0,3.0,-0.06945471698113215,-0.048379899497487444
1.0,3.0,0.09722668024439918,0.11332580645161283
2.0,3.0,-0.06404653465346544,-0.08398914728682172
3.0,3.0,0.009007910750506998,-0.012520845921450197
4.0,3.0,-0.1138785714285715,-0.0863544513457557
5.0,3.0,0.09002950819672129,0.10070907237512738
6.0,3.0,-0.13469523241954717,-0.23446627680311893
7.0,3.0,0.04547238001958853,0.05094928229665063
8.0,3.0,0.07729999999999992,0.10416565656565657
9.0,3.0,0.0625326043737574,0.10576326530612246
0.0,4.0,-0.02336560170394042,-0.04231818181818181
1.0,4.0,0.08815858585858583,0.11052897102897097
2.0,4.0,-0.06736067864271467,-0.030114984391259148
3.0,4.0,0.008966666666666567,0.0035973630831642733
4.0,4.0,-0.08046515151515155,-0.10235587364264565
5.0,4.0,0.08607281947261658,0.09703286147623857
6.0,4.0,-0.18103333333333338,-0.2612561436672969
7.0,4.0,0.040344530493707564,0.04607769304099141
8.0,4.0,0.0628911330049261,0.09303535353535353
9.0,4.0,0.07384471544715443,0.1025390143737166
0.0,5.0,-0.06644150047483377,-0.031448240165631525
1.0,5.0,0.09558229273285568,0.10679365079365077
2.0,5.0,-0.07358571428571425,-0.06366360116166514
3.0,5.0,0.009790909090909072,0.00995636172450054
4.0,5.0,-0.1007652014652014,-0.11453310613437195
5.0,5.0,0.09138322981366465,0.10444552929085305
6.0,5.0,-0.1347340071343638,-0.25470359281437127
7.0,5.0,0.031734482758620675,0.048753283302063743
8.0,5.0,0.07856720321931587,0.09049999999999991
9.0,5.0,0.06847442094662637,0.1106457905544147
0.0,6.0,-0.06279137104506238,-0.0609615384615384
1.0,6.0,0.09407755102040816,0.12167006109979639
2.0,6.0,-0.06858048780487813,-0.07722488038277509
3.0,6.0,0.018249792531120246,0.00060606060606061
4.0,6.0,-0.11004734982332165,-0.0935271317829457
5.0,6.0,0.08891794871794867,0.09687885010266939
6.0,6.0,-0.12911442080378255,-0.21794183445190152
7.0,6.0,0.038676562499999956,0.054622178606477
8.0,6.0,0.07233930348258699,0.07706981317600792
9.0,6.0,0.06043856858846919,0.08637537239324733
0.0,7.0,-0.056476744186046424,-0.05269078156312623
1.0,7.0,0.09539274770173645,0.11450261832829811
2.0,7.0,-0.08328887841658805,-0.05868888888888879
3.0,7.0,0.009498988877654213,-0.0053730223123731324
4.0,7.0,-0.10238548241659151,-0.11030092336103414
5.0,7.0,0.09124074074074073,0.11102101372756079
6.0,7.0,-0.13267307692307684,-0.22606355748373097
7.0,7.0,0.034989402697495176,0.03837669172932334
8.0,7.0,0.07630645161290328,0.09121485148514852
9.0,7.0,0.06736746987951814,0.09416612740141561
0.0,8.0,-0.07687164179104478,-0.03770496453900718
1.0,8.0,0.09925081967213112,0.10345542168674693
2.0,8.0,-0.07057500000000005,-0.059224681684623026
3.0,8.0,0.0208046439628482,-0.0016601626016260473
4.0,8.0,-0.10800232558139544,-0.08679593908629446
5.0,8.0,0.09204074074074065,0.10543850931677012
6.0,8.0,-0.12734019253910955,-0.2342783649052842
7.0,8.0,0.04601865745310951,0.04111515151515144
8.0,8.0,0.07244427860696512,0.07365511811023617
9.0,8.0,0.054241176470588126,0.09801784989858009
0.0,9.0,-0.06539029126213591,-0.04834084507042247
1.0,9.0,0.09547755102040822,0.12354442190669379
2.0,9.0,-0.06091246261216343,-0.0700320610687023
3.0,9.0,0.012890322580645153,-0.009125024342745869
4.0,9.0,-0.10186715328467155,-0.12058532110091735
5.0,9.0,0.08830756646216775,0.09194955134596217
6.0,9.0,-0.15621249999999998,-0.21491819262782397
7.0,9.0,0.04571764705882353,0.07526980552712392
8.0,9.0,0.07757597597597599,0.07327964250248264
9.0,9.0,0.06283260437375748,0.07948257059396302


==> pics/PA_scatter/fashion_lenet_rate50_regression.txt <==
dataset,model,rate,a,b,r2
fashion,lenet,50,1.3031424205862088,-0.00026127011051021315,0.9156882311047922


==> pics/PA_scatter/qmnist_lenet_rate10.txt <==
class,model,before,after
0.0,0.0,-0.0006580547112462476,0.0028450560652395485
1.0,0.0,0.0035844327176780544,0.004848857644991211
2.0,0.0,0.0017912621359222891,-0.0016091173617847065
3.0,0.0,0.0016283316880552068,-0.0038075024679170566
4.0,0.0,0.004335209825997888,-0.0031271442986882114
5.0,0.0,-0.004159955257270753,-0.0024228187919462796
6.0,0.0,-0.006116580310880915,0.00363157894736843
7.0,0.0,-0.003929122468659618,-0.0006731517509727114
8.0,0.0,0.0011373056994817832,-0.001396694214875982
9.0,0.0,0.0014497487437185042,0.00105964214711729
0.0,1.0,0.0018536585365853675,-0.0019445904954499271
1.0,1.0,0.0057089947089946635,0.006794713656387619
2.0,1.0,-0.001560386473429931,0.004384031158714663
3.0,1.0,-0.002738959764474913,-0.0006694362017803934
4.0,1.0,0.002836734693877574,0.004013141683778199
5.0,1.0,-0.004677491601343786,0.0010876404494382097
6.0,1.0,-0.005597510373444026,-0.005397510373444048
7.0,1.0,0.0012439024390243913,-0.00045048543689318876
8.0,1.0,-0.001307692307692343,0.0008157840083073964
9.0,1.0,0.002927346115035312,-0.00944896755162239
0.0,2.0,0.0008616480162767504,-0.0019578947368421584
1.0,2.0,0.003699646643109511,0.005048857644991189
2.0,2.0,0.0022104752667313488,0.007282272282076341
3.0,2.0,0.002069306930693071,0.002297922848664702
4.0,2.0,0.001864424057084646,0.0040425357873210555
5.0,2.0,-0.0076481687014428035,-0.0023135135135134988
6.0,2.0,0.002704092339979036,-0.005397510373444048
7.0,2.0,0.002170731707317075,0.0014343749999999877
8.0,2.0,-0.0012880658436213999,-0.008128585961342805
9.0,2.0,-0.007798418972332022,-0.0037253731343284135
0.0,3.0,0.0018443540183112894,0.0005211382113821106
1.0,3.0,0.005699646643109513,0.002093013100436747
2.0,3.0,-0.002487475915221582,-0.0036698366954850403
3.0,3.0,-0.004655577299412905,0.0007873015873016698
4.0,3.0,0.005877049180327831,0.00250694586312572
5.0,3.0,-0.006857142857142895,0.001553438556933573
6.0,3.0,-0.005632016632016623,-0.0008654450261779134
7.0,3.0,0.0031875000000000098,-0.005724975798644727
8.0,3.0,0.0006907216494845825,0.00034809081527353847
9.0,3.0,0.0009699097291875347,0.0026909909909910157
0.0,4.0,-0.0018703853955375216,-0.002444590495449872
1.0,4.0,0.005883038869257895,0.002805263157894755
2.0,4.0,0.0015706110572260013,-0.003750867052023099
3.0,4.0,0.0023477137176938223,0.003755555555555623
4.0,4.0,0.0011350305498981639,0.005545360824742329
5.0,4.0,0.0001876404494381978,0.0005762654668166611
6.0,4.0,-0.003199480789200404,0.0023054564533053767
7.0,4.0,0.001545136186770435,0.003830520117762526
8.0,4.0,-0.0031020618556700796,-0.006611608961303417
9.0,4.0,-0.005510276679841941,-0.006098418972331987
0.0,5.0,-0.0008580547112462256,-0.0035209677419354435
1.0,5.0,0.00514344766930519,0.0054325991189427825
2.0,5.0,0.0015629016553067032,0.0076899315738026
3.0,5.0,0.0004304347826086241,-0.00022266009852212054
4.0,5.0,0.0011580121703853585,0.00038695208970440653
5.0,5.0,-0.003306741573033678,-0.0029576707726762796
6.0,5.0,0.00810170575692959,-0.0009786163522012004
7.0,5.0,-0.007893857965451057,-0.006686814244465822
8.0,5.0,-0.006046938775510213,0.005356503642039545
9.0,5.0,0.001309990009989992,-0.005281827209533185
0.0,6.0,-0.003344590495449884,0.0022536585365853234
1.0,6.0,0.0018983318700614982,0.0052325991189426935
2.0,6.0,0.002025461613216706,0.003633009708737811
3.0,6.0,0.0028624380574826525,0.000551873767258293
4.0,6.0,0.0016616480162767733,-0.0007951219512195573
5.0,6.0,0.0007808342728298223,-0.004225000000000034
6.0,6.0,-0.0016822546972860009,-0.0011654450261779914
7.0,6.0,8.182701652093005e-05,0.000689191820837376
8.0,6.0,0.0005024793388429538,-0.0010223602484472627
9.0,6.0,-0.0050662041625371135,-0.006439444995044674
0.0,7.0,0.0001438133874238634,-0.0013580547112461705
1.0,7.0,0.005110786914235166,0.0020357581069238018
2.0,7.0,-0.004114258188824715,0.004952046783625708
3.0,7.0,-0.004370910871694389,-0.002007881773398945
4.0,7.0,0.005165030674846638,0.003635209825997965
5.0,7.0,-0.006557142857142928,-0.00046126126126122546
6.0,7.0,-0.0022983263598326253,-0.001739184952977979
7.0,7.0,0.002528070175438546,-0.0018091173617846845
8.0,7.0,0.0010119341563785689,0.0025012448132780696
9.0,7.0,0.0022638554216867224,-0.00596528599605517
0.0,8.0,-0.00047038539553745373,-0.0017580547112462375
1.0,8.0,0.004645326278659656,0.005122955145118735
2.0,8.0,-0.0036698366954850403,0.006482272282076318
3.0,8.0,-0.0010701375245578681,-0.0033659783677483235
4.0,8.0,0.0005097660223805089,0.0022450560652395035
5.0,8.0,-0.003959955257270664,-0.007397552836485022
6.0,8.0,-0.003924999999999956,-0.0031699373695198707
7.0,8.0,0.004864062500000044,-0.004050867052023177
8.0,8.0,-0.0036061224489795096,0.006220271682340628
9.0,8.0,0.005577551020408245,-0.001540298507462734
0.0,9.0,-0.0006626016260162793,0.00012113821138204361
1.0,9.0,0.0033542581211588596,0.0051325991189427045
2.0,9.0,0.0007621359223300983,0.007374582924435713
3.0,9.0,0.0035239043824700778,0.005353518334985097
4.0,9.0,-0.0006112234580384346,9.83706720977251e-05
5.0,9.0,-0.0028180291153415693,-0.00538520578420465
6.0,9.0,-0.000949320794148445,-0.0022557872784150224
7.0,9.0,-0.00020873786407771266,-0.0022790494665373418
8.0,9.0,0.00017357512953364296,0.0009587383660806248
9.0,9.0,-0.0033840436075323055,-0.01037487684729066


==> pics/PA_scatter/qmnist_lenet_rate10_regression.txt <==
dataset,model,rate,a,b,r2
qmnist,lenet,10,0.3176880786572509,-4.517869158335257e-05,0.07879969319997104


==> pics/PA_scatter/qmnist_lenet_rate20.txt <==
class,model,before,after
0.0,0.0,-0.0006580547112462476,0.0071524590163933865
1.0,0.0,0.0035844327176780544,0.00801830985915486
2.0,0.0,0.0017912621359222891,-0.004024350336862437
3.0,0.0,0.0016283316880552068,-0.003465285996055223
4.0,0.0,0.004335209825997888,0.0010300613496931899
5.0,0.0,-0.004159955257270753,-0.002412682379349107
6.0,0.0,-0.006116580310880915,0.0018297184567257485
7.0,0.0,-0.003929122468659618,-0.004158777885548082
8.0,0.0,0.0011373056994817832,-0.003143987667009296
9.0,0.0,0.0014497487437185042,-0.0016551345962113606
0.0,1.0,0.0018536585365853675,-0.0028290322580645233
1.0,1.0,0.0057089947089946635,0.007132599118942706
2.0,1.0,-0.001560386473429931,-0.0021142581888247136
3.0,1.0,-0.002738959764474913,0.005331872509960145
4.0,1.0,0.002836734693877574,0.00010203045685275303
5.0,1.0,-0.004677491601343786,-0.005652062430323346
6.0,1.0,-0.005597510373444026,0.005916033755274275
7.0,1.0,0.0012439024390243913,-0.002309756097561011
8.0,1.0,-0.001307692307692343,0.003895611285266387
9.0,1.0,0.002927346115035312,-0.010252502453385715
0.0,2.0,0.0008616480162767504,0.0023211382113820234
1.0,2.0,0.003699646643109511,0.004704925241864499
2.0,2.0,0.0022104752667313488,-0.002830451488953001
3.0,2.0,0.002069306930693071,0.0035695134061568545
4.0,2.0,0.001864424057084646,0.005286447638603642
5.0,2.0,-0.0076481687014428035,-0.0032785234899329607
6.0,2.0,0.002704092339979036,0.005034391534391447
7.0,2.0,0.002170731707317075,0.0017926829268292144
8.0,2.0,-0.0012880658436213999,-0.005967213114754122
9.0,2.0,-0.007798418972332022,-0.011082104228121947
0.0,3.0,0.0018443540183112894,0.0058283963227783175
1.0,3.0,0.005699646643109513,0.0078162544169611
2.0,3.0,-0.002487475915221582,-0.007988527724665406
3.0,3.0,-0.004655577299412905,-0.0046457311089302955
4.0,3.0,0.005877049180327831,0.0017551020408163032
5.0,3.0,-0.006857142857142895,0.0004864864864865259
6.0,3.0,-0.005632016632016623,0.005552270327349507
7.0,3.0,0.0031875000000000098,0.006087042532146425
8.0,3.0,0.0006907216494845825,-0.0013531218014329882
9.0,3.0,0.0009699097291875347,-0.013424094025465183
0.0,4.0,-0.0018703853955375216,0.006071297242083773
1.0,4.0,0.005883038869257895,0.0051577464788732375
2.0,4.0,0.0015706110572260013,0.0034366114897760314
3.0,4.0,0.0023477137176938223,-0.012095432458697819
4.0,4.0,0.0011350305498981639,0.007082292732855655
5.0,4.0,0.0001876404494381978,-0.0013135135135134979
6.0,4.0,-0.003199480789200404,-0.0034412930135557795
7.0,4.0,0.001545136186770435,0.0005495145631068121
8.0,4.0,-0.0031020618556700796,-0.006242622950819676
9.0,4.0,-0.005510276679841941,0.0001879879879880253
0.0,5.0,-0.0008580547112462256,0.005371297242083739
1.0,5.0,0.00514344766930519,0.003612182296231281
2.0,5.0,0.0015629016553067032,0.005617647058823505
3.0,5.0,0.0004304347826086241,0.002571428571428558
4.0,5.0,0.0011580121703853585,0.004357142857142837
5.0,5.0,-0.003306741573033678,-0.004090200445434289
6.0,5.0,0.00810170575692959,0.0041238145416226946
7.0,5.0,-0.007893857965451057,-0.008711742059672845
8.0,5.0,-0.006046938775510213,-0.0088458799593083
9.0,5.0,0.001309990009989992,-0.004452143569292133
0.0,6.0,-0.003344590495449884,-0.00045571284125378586
1.0,6.0,0.0018983318700614982,0.004928070175438615
2.0,6.0,0.002025461613216706,-0.0036577627772419463
3.0,6.0,0.0028624380574826525,0.0008159563924677871
4.0,6.0,0.0016616480162767733,0.00050203045685282
5.0,6.0,0.0007808342728298223,-0.006322246941045551
6.0,6.0,-0.0016822546972860009,0.007344067796610232
7.0,6.0,8.182701652093005e-05,-0.0009341463414633822
8.0,6.0,0.0005024793388429538,0.00032551440329220416
9.0,6.0,-0.0050662041625371135,-0.0032999999999999696
0.0,7.0,0.0001438133874238634,0.0030580121703853713
1.0,7.0,0.005110786914235166,0.005291388400702979
2.0,7.0,-0.004114258188824715,0.001549514563106813
3.0,7.0,-0.004370910871694389,-0.0015928994082839987
4.0,7.0,0.005165030674846638,0.0019869520897043413
5.0,7.0,-0.006557142857142928,-0.00363501683501688
6.0,7.0,-0.0022983263598326253,0.0037263157894736887
7.0,7.0,0.002528070175438546,-0.008979363548698216
8.0,7.0,0.0010119341563785689,0.0007904860392967672
9.0,7.0,0.0022638554216867224,-0.0027045725646123175
0.0,8.0,-0.00047038539553745373,0.005053360488798342
1.0,8.0,0.004645326278659656,0.00617012302284714
2.0,8.0,-0.0036698366954850403,-0.00037904946653732896
3.0,8.0,-0.0010701375245578681,-0.008389793915603572
4.0,8.0,0.0005097660223805089,0.009076288659793819
5.0,8.0,-0.003959955257270664,-0.0025835400225479033
6.0,8.0,-0.003924999999999956,0.0027397489539748854
7.0,8.0,0.004864062500000044,-0.004258777885548071
8.0,8.0,-0.0036061224489795096,0.0008288659793814768
9.0,8.0,0.005577551020408245,-0.008453543307086586
0.0,9.0,-0.0006626016260162793,0.0013287740628166178
1.0,9.0,0.0033542581211588596,0.0074515418502202335
2.0,9.0,0.0007621359223300983,-0.007467526265520608
3.0,9.0,0.0035239043824700778,-0.0032690029615005667
4.0,9.0,-0.0006112234580384346,0.006286447638603643
5.0,9.0,-0.0028180291153415693,-0.004515659955257267
6.0,9.0,-0.000949320794148445,0.0060878023133543735
7.0,9.0,-0.00020873786407771266,-0.0019410058027079513
8.0,9.0,0.00017357512953364296,-0.0010601659751037218
9.0,9.0,-0.0033840436075323055,-0.003482017982017971


==> pics/PA_scatter/qmnist_lenet_rate20_regression.txt <==
dataset,model,rate,a,b,r2
qmnist,lenet,20,0.3915917719835573,-1.3455620167079907e-05,0.07289713425879274


==> pics/PA_scatter/qmnist_lenet_rate30.txt <==
class,model,before,after
0.0,0.0,-0.0006580547112462476,0.0039063200815494525
1.0,0.0,0.0035844327176780544,0.006184432717678101
2.0,0.0,0.0017912621359222891,0.0024268482490272802
3.0,0.0,0.0016283316880552068,-0.011216455696202554
4.0,0.0,0.004335209825997888,0.00692051282051287
5.0,0.0,-0.004159955257270753,0.006172480181200424
6.0,0.0,-0.006116580310880915,0.0015345549738220443
7.0,0.0,-0.003929122468659618,-0.007094605009633881
8.0,0.0,0.0011373056994817832,-0.009393360572012233
9.0,0.0,0.0014497487437185042,0.001060882647943795
0.0,1.0,0.0018536585365853675,-0.005184337349397605
1.0,1.0,0.0057089947089946635,0.006233919156414802
2.0,1.0,-0.001560386473429931,-0.00804636015325666
3.0,1.0,-0.002738959764474913,0.003935892323030932
4.0,1.0,0.002836734693877574,-0.0002943319838056846
5.0,1.0,-0.004677491601343786,-0.007537499999999975
6.0,1.0,-0.005597510373444026,0.0022874345549738218
7.0,1.0,0.0012439024390243913,0.006057480314960673
8.0,1.0,-0.001307692307692343,0.0014521155830753418
9.0,1.0,0.002927346115035312,-0.00018040201005020684
0.0,2.0,0.0008616480162767504,-0.0027919191919192343
1.0,2.0,0.003699646643109511,0.005016462346760009
2.0,2.0,0.0022104752667313488,0.0017085210577864052
3.0,2.0,0.002069306930693071,0.0006364532019703661
4.0,2.0,0.001864424057084646,0.003107566462167699
5.0,2.0,-0.0076481687014428035,0.0028864864864864836
6.0,2.0,0.002704092339979036,0.0006602308499474852
7.0,2.0,0.002170731707317075,-0.0029236714975845457
8.0,2.0,-0.0012880658436213999,-0.003207843137254973
9.0,2.0,-0.007798418972332022,-0.005403766105054553
0.0,3.0,0.0018443540183112894,0.006316326530612204
1.0,3.0,0.005699646643109513,0.005833919156414735
2.0,3.0,-0.002487475915221582,-0.0018913043478261393
3.0,3.0,-0.004655577299412905,-0.0012984189723320716
4.0,3.0,0.005877049180327831,0.004321138211382025
5.0,3.0,-0.006857142857142895,0.0041104783599088535
6.0,3.0,-0.005632016632016623,-0.00015762004175368105
7.0,3.0,0.0031875000000000098,0.0017204724409448646
8.0,3.0,0.0006907216494845825,-0.007945463812436326
9.0,3.0,0.0009699097291875347,-0.011022593320235807
0.0,4.0,-0.0018703853955375216,0.006511668372569113
1.0,4.0,0.005883038869257895,-0.00014716157205230118
2.0,4.0,0.0015706110572260013,0.0030833494675702733
3.0,4.0,0.0023477137176938223,-0.003033990147783161
4.0,4.0,0.0011350305498981639,0.0024300613496932577
5.0,4.0,0.0001876404494381978,-5.882352941077862e-06
6.0,4.0,-0.003199480789200404,-0.0050300103842159105
7.0,4.0,0.001545136186770435,-0.0007738878143133121
8.0,4.0,-0.0031020618556700796,0.00026701030927844815
9.0,4.0,-0.005510276679841941,-0.003282017982017882
0.0,5.0,-0.0008580547112462256,0.0030172588832487746
1.0,5.0,0.00514344766930519,0.007270484581497816
2.0,5.0,0.0015629016553067032,-0.000258937198067688
3.0,5.0,0.0004304347826086241,-0.0024643768400393062
4.0,5.0,0.0011580121703853585,0.0019886178861788784
5.0,5.0,-0.003306741573033678,0.0038363636363636378
6.0,5.0,0.00810170575692959,0.002488135593220364
7.0,5.0,-0.007893857965451057,-0.0012728682170543015
8.0,5.0,-0.006046938775510213,-0.008221588594704676
9.0,5.0,0.001309990009989992,-0.006712350597609551
0.0,6.0,-0.003344590495449884,0.006927868852458996
1.0,6.0,0.0018983318700614982,0.004442405618964029
2.0,6.0,0.002025461613216706,-0.003224350336862414
3.0,6.0,0.0028624380574826525,-0.0045640471512770064
4.0,6.0,0.0016616480162767733,-0.00014211597151581046
5.0,6.0,0.0007808342728298223,-0.00042513966480450804
6.0,6.0,-0.0016822546972860009,0.0015476987447698987
7.0,6.0,8.182701652093005e-05,0.0032518737672583287
8.0,6.0,0.0005024793388429538,0.0016647668393782178
9.0,6.0,-0.0050662041625371135,-0.009545320197044349
0.0,7.0,0.0001438133874238634,0.0008892603850050307
1.0,7.0,0.005110786914235166,0.009198331870061471
2.0,7.0,-0.004114258188824715,-0.00868796561604579
3.0,7.0,-0.004370910871694389,-0.0036305034550838666
4.0,7.0,0.005165030674846638,0.0038346938775509765
5.0,7.0,-0.006557142857142928,0.003401369863013648
6.0,7.0,-0.0022983263598326253,0.004401587301587351
7.0,7.0,0.002528070175438546,0.0005307992202728817
8.0,7.0,0.0010119341563785689,-0.00639336057201223
9.0,7.0,0.0022638554216867224,-0.0037333333333333663
0.0,8.0,-0.00047038539553745373,0.0006868020304569011
1.0,8.0,0.004645326278659656,0.006120368744512716
2.0,8.0,-0.0036698366954850403,-0.00523422818791941
3.0,8.0,-0.0010701375245578681,0.0010111111111111848
4.0,8.0,0.0005097660223805089,0.004643589743589804
5.0,8.0,-0.003959955257270664,-0.000795067264574012
6.0,8.0,-0.003924999999999956,0.0054263157894737235
7.0,8.0,0.004864062500000044,-0.010172324011571865
8.0,8.0,-0.0036061224489795096,-0.0005958677685949931
9.0,8.0,0.005577551020408245,-0.0010521435692920633
0.0,9.0,-0.0006626016260162793,0.005594871794871836
1.0,9.0,0.0033542581211588596,0.005012653778558862
2.0,9.0,0.0007621359223300983,-0.004381818181818153
3.0,9.0,0.0035239043824700778,-0.001994669299111518
4.0,9.0,-0.0006112234580384346,0.001567584097859398
5.0,9.0,-0.0028180291153415693,-0.0029410714285713624
6.0,9.0,-0.000949320794148445,-0.0029014613778705067
7.0,9.0,-0.00020873786407771266,0.005925984251968552
8.0,9.0,0.00017357512953364296,-0.0006478844169246489
9.0,9.0,-0.0033840436075323055,-0.006021605550049491


==> pics/PA_scatter/qmnist_lenet_rate30_regression.txt <==
dataset,model,rate,a,b,r2
qmnist,lenet,30,0.2917347341744812,3.4973909538806926e-06,0.047840862631050474


==> pics/PA_scatter/qmnist_lenet_rate4.txt <==
class,model,before,after
0.0,0.0,-0.0006580547112462476,-0.0006336032388664092
1.0,0.0,0.0035844327176780544,0.008730088495575217
2.0,0.0,0.0017912621359222891,-0.00296153846153846
3.0,0.0,0.0016283316880552068,-0.0033888888888888857
4.0,0.0,0.004335209825997888,0.004377551020408155
5.0,0.0,-0.004159955257270753,-0.005142458100558689
6.0,0.0,-0.006116580310880915,0.005236842105263095
7.0,0.0,-0.003929122468659618,-0.0031054421768708096
8.0,0.0,0.0011373056994817832,-0.002860739979445026
9.0,0.0,0.0014497487437185042,-0.0014165839126117907
0.0,1.0,0.0018536585365853675,-0.0021212121212120794
1.0,1.0,0.0057089947089946635,0.004699646643109512
2.0,1.0,-0.001560386473429931,0.00031007751937983663
3.0,1.0,-0.002738959764474913,0.00108910891089109
4.0,1.0,0.002836734693877574,0.0028571428571428914
5.0,1.0,-0.004677491601343786,-0.005624999999999991
6.0,1.0,-0.005597510373444026,0.0057716701902748024
7.0,1.0,0.0012439024390243913,0.0012195121951219523
8.0,1.0,-0.001307692307692343,-0.003278855975485162
9.0,1.0,0.002927346115035312,-0.005841584158415847
0.0,2.0,0.0008616480162767504,-0.00046260162601619026
1.0,2.0,0.003699646643109511,0.004408994708994696
2.0,2.0,0.0022104752667313488,0.0038520467836257177
3.0,2.0,0.002069306930693071,-0.00016193293885602422
4.0,2.0,0.001864424057084646,0.004608350305498998
5.0,2.0,-0.0076481687014428035,-0.013504419889502683
6.0,2.0,0.002704092339979036,0.0033708860759493753
7.0,2.0,0.002170731707317075,0.0038176470588235922
8.0,2.0,-0.0012880658436213999,-0.004600306435137869
9.0,2.0,-0.007798418972332022,-0.003196825396825309
0.0,3.0,0.0018443540183112894,-0.0011448834853090561
1.0,3.0,0.005699646643109513,0.0029577464788732577
2.0,3.0,-0.002487475915221582,0.00035679845708780356
3.0,3.0,-0.004655577299412905,0.004047619047619078
4.0,3.0,0.005877049180327831,0.0008722109533468858
5.0,3.0,-0.006857142857142895,-0.009955654101995504
6.0,3.0,-0.005632016632016623,0.004703389830508442
7.0,3.0,0.0031875000000000098,0.005098039215686301
8.0,3.0,0.0006907216494845825,-0.0063766632548618585
9.0,3.0,0.0009699097291875347,-0.0019641076769690846
0.0,4.0,-0.0018703853955375216,0.002161648016276718
1.0,4.0,0.005883038869257895,0.004999646643109479
2.0,4.0,0.0015706110572260013,0.003484031158714651
3.0,4.0,0.0023477137176938223,-0.003438959764474947
4.0,4.0,0.0011350305498981639,0.0011536585365853336
5.0,4.0,0.0001876404494381978,-0.004323172103487094
6.0,4.0,-0.003199480789200404,0.004997773064687183
7.0,4.0,0.001545136186770435,-0.002272533849129621
8.0,4.0,-0.0031020618556700796,-0.0059767039674466504
9.0,4.0,-0.005510276679841941,-0.00162842942345931
0.0,5.0,-0.0008580547112462256,-0.0012448834853090451
1.0,5.0,0.00514344766930519,0.0037325991189427477
2.0,5.0,0.0015629016553067032,0.00020067895247333212
3.0,5.0,0.0004304347826086241,-0.0019460019743335888
4.0,5.0,0.0011580121703853585,0.0007722109533468968
5.0,5.0,-0.003306741573033678,-0.01219944751381219
6.0,5.0,0.00810170575692959,0.003577555321390924
7.0,5.0,-0.007893857965451057,0.004988408644400755
8.0,5.0,-0.006046938775510213,0.0006692307692307553
9.0,5.0,0.001309990009989992,-9.00099900099649e-05
0.0,6.0,-0.003344590495449884,-0.0006561866125761595
1.0,6.0,0.0018983318700614982,0.005204324801412086
2.0,6.0,0.002025461613216706,0.0008288201160541186
3.0,6.0,0.0028624380574826525,-0.0013343195266272145
4.0,6.0,0.0016616480162767733,0.0013629441624365413
5.0,6.0,0.0007808342728298223,-0.0040576707726763805
6.0,6.0,-0.0016822546972860009,0.003108236536430775
7.0,6.0,8.182701652093005e-05,0.006566863323500427
8.0,6.0,0.0005024793388429538,-0.0097429149797571
9.0,6.0,-0.0050662041625371135,-0.0024611166500498882
0.0,7.0,0.0001438133874238634,-0.002344590495449883
1.0,7.0,0.005110786914235166,0.005508994708994686
2.0,7.0,-0.004114258188824715,0.002062135922330177
3.0,7.0,-0.004370910871694389,0.001871428571428635
4.0,7.0,0.005165030674846638,0.002620040899795506
5.0,7.0,-0.006557142857142928,-0.001545679012345702
6.0,7.0,-0.0022983263598326253,0.0013561385099685186
7.0,7.0,0.002528070175438546,0.003923772102161105
8.0,7.0,0.0010119341563785689,-0.007492682926829253
9.0,7.0,0.0022638554216867224,-0.006933990147783176
0.0,8.0,-0.00047038539553745373,-0.0010448834853090672
1.0,8.0,0.004645326278659656,0.003932599118942726
2.0,8.0,-0.0036698366954850403,0.0033170542635658773
3.0,8.0,-0.0010701375245578681,0.0021477137176938443
4.0,8.0,0.0005097660223805089,-4.198782961462033e-05
5.0,8.0,-0.003959955257270664,-0.007677777777777783
6.0,8.0,-0.003924999999999956,0.0037642027455121463
7.0,8.0,0.004864062500000044,0.0061707269155206745
8.0,8.0,-0.0036061224489795096,-0.007211608961303462
9.0,8.0,0.005577551020408245,-0.0047957298907645995
0.0,9.0,-0.0006626016260162793,-0.0004522842639593794
1.0,9.0,0.0033542581211588596,0.004408994708994696
2.0,9.0,0.0007621359223300983,-0.0018942028985506898
3.0,9.0,0.0035239043824700778,-0.003120512820512733
4.0,9.0,-0.0006112234580384346,0.003590020366598834
5.0,9.0,-0.0028180291153415693,-0.002645679012345692
6.0,9.0,-0.000949320794148445,0.003390851735015854
7.0,9.0,-0.00020873786407771266,0.006747244094488236
8.0,9.0,0.00017357512953364296,-0.007593997965411936
9.0,9.0,-0.0033840436075323055,-0.0031840436075322165


==> pics/PA_scatter/qmnist_lenet_rate40.txt <==
class,model,before,after
0.0,0.0,-0.0006580547112462476,0.0007892603850050417
1.0,0.0,0.0035844327176780544,0.007359333917616118
2.0,0.0,0.0017912621359222891,0.00043079922027289275
3.0,0.0,0.0016283316880552068,0.005071570576540729
4.0,0.0,0.004335209825997888,0.00272884811416918
5.0,0.0,-0.004159955257270753,-0.006333333333333302
6.0,0.0,-0.006116580310880915,-0.0019473684210525866
7.0,0.0,-0.003929122468659618,-0.0071545893719806575
8.0,0.0,0.0011373056994817832,-0.004604938271604908
9.0,0.0,0.0014497487437185042,0.0020299401197605427
0.0,1.0,0.0018536585365853675,0.0043751780264496
1.0,1.0,0.0057089947089946635,0.009677464788732326
2.0,1.0,-0.001560386473429931,-0.0017610842207164135
3.0,1.0,-0.002738959764474913,-0.003048967551622428
4.0,1.0,0.002836734693877574,0.004334693877550921
5.0,1.0,-0.004677491601343786,-0.0006025028441410951
6.0,1.0,-0.005597510373444026,0.0019096234309622373
7.0,1.0,0.0012439024390243913,-0.006577949709864694
8.0,1.0,-0.001307692307692343,-0.005941453428863874
9.0,1.0,0.002927346115035312,-0.003295522388059746
0.0,2.0,0.0008616480162767504,-0.0016612903225806663
1.0,2.0,0.003699646643109511,0.007992119089316962
2.0,2.0,0.0022104752667313488,-0.009384615384615436
3.0,2.0,0.002069306930693071,-0.0012044334975369608
4.0,2.0,0.001864424057084646,0.008180082559339441
5.0,2.0,-0.0076481687014428035,0.009325688073394511
6.0,2.0,0.002704092339979036,0.0038556485355648595
7.0,2.0,0.002170731707317075,0.002813725490195984
8.0,2.0,-0.0012880658436213999,-0.009022935779816499
9.0,2.0,-0.007798418972332022,-0.010127838104639686
0.0,3.0,0.0018443540183112894,0.0010997977755308197
1.0,3.0,0.005699646643109513,0.007019298245613981
2.0,3.0,-0.002487475915221582,-6.108422071637865e-05
3.0,3.0,-0.004655577299412905,-0.01185871470301847
4.0,3.0,0.005877049180327831,0.008075510204081593
5.0,3.0,-0.006857142857142895,-0.006427069351230497
6.0,3.0,-0.005632016632016623,0.0034605068637802994
7.0,3.0,0.0031875000000000098,0.00543861386138611
8.0,3.0,0.0006907216494845825,-0.0012338809034907472
9.0,3.0,0.0009699097291875347,-0.006544930417495043
0.0,4.0,-0.0018703853955375216,-0.0006774193548387819
1.0,4.0,0.005883038869257895,0.010116462346760002
2.0,4.0,0.0015706110572260013,0.004849657198824686
3.0,4.0,0.0023477137176938223,-0.010663742690058542
4.0,4.0,0.0011350305498981639,0.005156792645556685
5.0,4.0,0.0001876404494381978,-0.00115005662514156
6.0,4.0,-0.003199480789200404,0.007757928118393154
7.0,4.0,0.001545136186770435,0.003766009852216756
8.0,4.0,-0.0031020618556700796,-0.008925963488843891
9.0,4.0,-0.005510276679841941,-0.011173267326732739
0.0,5.0,-0.0008580547112462256,0.0026892603850050545
1.0,5.0,0.00514344766930519,0.007516462346760067
2.0,5.0,0.0015629016553067032,-0.007971401151631419
3.0,5.0,0.0004304347826086241,0.0010782178217821903
4.0,5.0,0.0011580121703853585,0.008633059548254662
5.0,5.0,-0.003306741573033678,0.0008616685456594997
6.0,5.0,0.00810170575692959,0.0051869198312236575
7.0,5.0,-0.007893857965451057,-0.005371844660194136
8.0,5.0,-0.006046938775510213,-0.0047139630390143905
9.0,5.0,0.001309990009989992,-0.007938966202783226
0.0,6.0,-0.003344590495449884,-0.00030020222446913714
1.0,6.0,0.0018983318700614982,0.003065794066317684
2.0,6.0,0.002025461613216706,-0.00043976833976833163
3.0,6.0,0.0028624380574826525,0.0018839839839840389
4.0,6.0,0.0016616480162767733,-0.0022816347124117176
5.0,6.0,0.0007808342728298223,-0.009816186252771586
6.0,6.0,-0.0016822546972860009,0.009443340380549725
7.0,6.0,8.182701652093005e-05,0.0012822091886608433
8.0,6.0,0.0005024793388429538,-0.0027611570247934036
9.0,6.0,-0.0050662041625371135,-0.0010999999999999899
0.0,7.0,0.0001438133874238634,0.008448216106014317
1.0,7.0,0.005110786914235166,0.006878727114211003
2.0,7.0,-0.004114258188824715,0.004984169124877091
3.0,7.0,-0.004370910871694389,-0.008662389813907878
4.0,7.0,0.005165030674846638,0.008380327868852566
5.0,7.0,-0.006557142857142928,-0.010738478747203573
6.0,7.0,-0.0022983263598326253,0.007972439281943022
7.0,7.0,0.002528070175438546,-0.003518234723569269
8.0,7.0,0.0010119341563785689,-0.017339039039038995
9.0,7.0,0.0022638554216867224,0.0024497467071935564
0.0,8.0,-0.00047038539553745373,-0.001532796780684187
1.0,8.0,0.004645326278659656,0.010950877192982378
2.0,8.0,-0.0036698366954850403,-0.004424061597690154
3.0,8.0,-0.0010701375245578681,-0.00400629921259843
4.0,8.0,0.0005097660223805089,0.006255737704917941
5.0,8.0,-0.003959955257270664,0.003515717539863239
6.0,8.0,-0.003924999999999956,0.007994957983193274
7.0,8.0,0.004864062500000044,-0.0001100591715976762
8.0,8.0,-0.0036061224489795096,-0.00102718846549954
9.0,8.0,0.005577551020408245,-0.017635294117647082
0.0,9.0,-0.0006626016260162793,-0.0003307692307692456
1.0,9.0,0.0033542581211588596,0.012710786914235217
2.0,9.0,0.0007621359223300983,0.004208521057786463
3.0,9.0,0.0035239043824700778,0.0029637450199203608
4.0,9.0,-0.0006112234580384346,0.004614285714285793
5.0,9.0,-0.0028180291153415693,-0.006683982202447147
6.0,9.0,-0.000949320794148445,0.006228405491024325
7.0,9.0,-0.00020873786407771266,-0.008984615384615369
8.0,9.0,0.00017357512953364296,-0.016489282103134495
9.0,9.0,-0.0033840436075323055,-8.101898101897653e-05


==> pics/PA_scatter/qmnist_lenet_rate40_regression.txt <==
dataset,model,rate,a,b,r2
qmnist,lenet,40,0.6201999534431416,-2.0276634666048496e-05,0.1078854733807234


==> pics/PA_scatter/qmnist_lenet_rate4_regression.txt <==
dataset,model,rate,a,b,r2
qmnist,lenet,4,0.35294489852712807,-8.82359811829776e-05,0.08075993306891704


==> pics/PA_scatter/qmnist_lenet_rate50.txt <==
class,model,before,after
0.0,0.0,-0.0006580547112462476,0.004436575481256422
1.0,0.0,0.0035844327176780544,0.013326421697287927
2.0,0.0,0.0017912621359222891,0.0060725490196078535
3.0,0.0,0.0016283316880552068,0.0009376237623762718
4.0,0.0,0.004335209825997888,-0.0035828282828281877
5.0,0.0,-0.004159955257270753,-0.004350279329608853
6.0,0.0,-0.006116580310880915,0.006672428419936427
7.0,0.0,-0.003929122468659618,-0.00808688524590162
8.0,0.0,0.0011373056994817832,-0.01684002026342446
9.0,0.0,0.0014497487437185042,-0.0006036437246963455
0.0,1.0,0.0018536585365853675,-0.0030270270270269517
1.0,1.0,0.0057089947089946635,0.011676056338028151
2.0,1.0,-0.001560386473429931,0.0014509803921568531
3.0,1.0,-0.002738959764474913,0.002043912175648699
4.0,1.0,0.002836734693877574,0.004671414038657229
5.0,1.0,-0.004677491601343786,-0.005017857142857074
6.0,1.0,-0.005597510373444026,0.008177215189873466
7.0,1.0,0.0012439024390243913,-0.010615384615384582
8.0,1.0,-0.001307692307692343,-0.0070237849017580345
9.0,1.0,0.002927346115035312,-0.0037502477700693815
0.0,2.0,0.0008616480162767504,0.003015747241725153
1.0,2.0,0.003699646643109511,0.02315648720211827
2.0,2.0,0.0022104752667313488,-0.016655491881566342
3.0,2.0,0.002069306930693071,0.00022350597609566147
4.0,2.0,0.001864424057084646,0.015652008238928983
5.0,2.0,-0.0076481687014428035,0.0017877113866967553
6.0,2.0,0.002704092339979036,0.013072428419936388
7.0,2.0,0.002170731707317075,-0.0012846908734053253
8.0,2.0,-0.0012880658436213999,-0.007361538461538419
9.0,2.0,-0.007798418972332022,-0.03158081002892954
0.0,3.0,0.0018443540183112894,0.003367676767676686
1.0,3.0,0.005699646643109513,0.020416254416961044
2.0,3.0,-0.002487475915221582,-0.0016375851996105473
3.0,3.0,-0.004655577299412905,-0.005721253672869797
4.0,3.0,0.005877049180327831,0.00519327217125376
5.0,3.0,-0.006857142857142895,-0.014329203539823032
6.0,3.0,-0.005632016632016623,0.01275548455804043
7.0,3.0,0.0031875000000000098,-0.009045472061657067
8.0,3.0,0.0006907216494845825,-0.009948223350253804
9.0,3.0,0.0009699097291875347,-0.00391881993896237
0.0,4.0,-0.0018703853955375216,-0.0019641282565130425
1.0,4.0,0.005883038869257895,0.011002777777777806
2.0,4.0,0.0015706110572260013,0.001724266144814135
3.0,4.0,0.0023477137176938223,-0.02167372962607861
4.0,4.0,0.0011350305498981639,0.015622233712512923
5.0,4.0,0.0001876404494381978,0.005128376844494853
6.0,4.0,-0.003199480789200404,0.0050739311783107865
7.0,4.0,0.001545136186770435,0.004047895791583156
8.0,4.0,-0.0031020618556700796,0.00197500000000006
9.0,4.0,-0.005510276679841941,-0.01990000000000003
0.0,5.0,-0.0008580547112462256,0.011462576687116588
1.0,5.0,0.00514344766930519,0.004269670710571938
2.0,5.0,0.0015629016553067032,-0.006692822966507084
3.0,5.0,0.0004304347826086241,-0.0019128712871286924
4.0,5.0,0.0011580121703853585,0.008204958677686003
5.0,5.0,-0.003306741573033678,0.002936363636363737
6.0,5.0,0.00810170575692959,0.006800000000000028
7.0,5.0,-0.007893857965451057,0.00019901477832517944
8.0,5.0,-0.006046938775510213,-0.010536024217961626
9.0,5.0,0.001309990009989992,-0.013834291377601504
0.0,6.0,-0.003344590495449884,-0.003468031968032026
1.0,6.0,0.0018983318700614982,0.01880837004405278
2.0,6.0,0.002025461613216706,-0.00825048355899427
3.0,6.0,0.0028624380574826525,-0.001115004935834163
4.0,6.0,0.0016616480162767733,0.0021575481256331797
5.0,6.0,0.0007808342728298223,0.006958049886621298
6.0,6.0,-0.0016822546972860009,0.01066159496327379
7.0,6.0,8.182701652093005e-05,-0.009511695906432749
8.0,6.0,0.0005024793388429538,-0.00662396694214884
9.0,6.0,-0.0050662041625371135,-0.010461038961039004
0.0,7.0,0.0001438133874238634,0.004773427991886403
1.0,7.0,0.005110786914235166,0.014101749781277317
2.0,7.0,-0.004114258188824715,0.013263204747774537
3.0,7.0,-0.004370910871694389,0.0021518962075848247
4.0,7.0,0.005165030674846638,0.0015151329243353606
5.0,7.0,-0.006557142857142928,-0.012965482796892358
6.0,7.0,-0.0022983263598326253,0.0029953974895398083
7.0,7.0,0.002528070175438546,-0.01562623574144484
8.0,7.0,0.0010119341563785689,-0.017171629778672037
9.0,7.0,0.0022638554216867224,0.0045585465711361906
0.0,8.0,-0.00047038539553745373,0.0011167170191339615
1.0,8.0,0.004645326278659656,0.020195204262877464
2.0,8.0,-0.0036698366954850403,-0.005518532818532873
3.0,8.0,-0.0010701375245578681,-0.0021406280667320976
4.0,8.0,0.0005097660223805089,0.009792276004119471
5.0,8.0,-0.003959955257270664,0.0036513513513513063
6.0,8.0,-0.003924999999999956,0.004359436913451531
7.0,8.0,0.004864062500000044,-0.013808986615678753
8.0,8.0,-0.0036061224489795096,-0.007110844629822699
9.0,8.0,0.005577551020408245,-0.011583349950149535
0.0,9.0,-0.0006626016260162793,0.00123702213279675
1.0,9.0,0.0033542581211588596,0.018750877192982407
2.0,9.0,0.0007621359223300983,0.0011361246348587928
3.0,9.0,0.0035239043824700778,-0.0033775571002979676
4.0,9.0,-0.0006112234580384346,0.000960975609756054
5.0,9.0,-0.0028180291153415693,-0.0052322869955157
6.0,9.0,-0.000949320794148445,0.011486680761099377
7.0,9.0,-0.00020873786407771266,0.0036475247524752064
8.0,9.0,0.00017357512953364296,-0.012250406504065059
9.0,9.0,-0.0033840436075323055,-0.018844094488189023


==> pics/PA_scatter/qmnist_lenet_rate50_regression.txt <==
dataset,model,rate,a,b,r2
qmnist,lenet,50,0.8223734095532892,-3.528876978221729e-05,0.08036729975301926


==> pics/PruningMethods/RAA_coef_per_model/ci_interval.txt <==
method,rate,mean,ci90,ci95,ci99
xp,2,0.9231052052654192,0.020604593411289174,0.02542714512588129,0.036528867831977174
xp,4,0.9508156629014,0.04062261360555064,0.0501304282459174,0.07201782892612729
xp,5,0.9503471154006207,0.02658829940950158,0.03281135105366195,0.04713708519356552
xp,10,1.0307141789304957,0.03810576327526505,0.047024503400381334,0.06755582905878232
xp,20,1.1394033660565492,0.032889709014799484,0.040587619836706335,0.05830854361705273
xp,50,1.5321719999361894,0.09623110018034398,0.11875420694145733,0.17060337322101993
gp,2,0.9374963256922652,0.03442231284456687,0.04247893306100059,0.061025621387958195
gp,4,0.9750482125248195,0.046805046715623466,0.05775987381579417,0.08297835978688928
gp,5,1.0452463309670192,0.051451198680523946,0.06349346816197987,0.0912152935455599
gp,10,1.1544041830529186,0.055983672244789284,0.06908677742061586,0.09925069247220253
gp,20,1.3633508553411828,0.06116361958493033,0.07547910315755701,0.10843396573499553
gp,50,1.9093022477512331,0.1106392477680731,0.13653461407667278,0.19614686774333379
rp,2,0.9898387057988914,0.041618156975669396,0.05135898079465384,0.0737827786857349
rp,4,1.3121228453076832,0.06418696588636785,0.0792100705024561,0.11379390733884165
rp,5,1.3619283962952693,0.07870013595412062,0.09712008086680335,0.1395235910382775
rp,10,1.6727881049314473,0.09769437517653379,0.12055996476178898,0.17319754132085574
rp,20,2.0135818973570094,0.1586341881302209,0.1957628788396022,0.2812347313132091
rp,50,3.1212287640030847,0.27563448227706466,0.3401473565945774,0.4886587845755681


==> pics/PruningMethods/RAA_coef_per_model/gp_cifar10_resnet56_rate10.txt <==
model,coef,r2
0,1.056673865293092,0.9670439208774577
1,1.2274462624600806,0.9904204338196271
2,1.1639885675949495,0.9827281556774875
3,1.2356875806891832,0.9740483417519772
4,0.9821219145816378,0.9674200282077029
5,1.1837601013426577,0.9880086882564785
6,1.0428365210735229,0.9730453160540985
7,1.2881009906341077,0.9594284757018438
8,1.1808276072400667,0.9676691961205479
9,1.1825984196198882,0.9853681785158858


==> pics/PruningMethods/RAA_coef_per_model/gp_cifar10_resnet56_rate2.txt <==
model,coef,r2
0,0.8826784006631879,0.9638201225011043
1,0.9002141896559875,0.9843891811831159
2,0.8556125712117867,0.9873036519843855
3,1.0088726833409265,0.9786395626314756
4,0.8900953717589056,0.9831248693470844
5,1.0047120572631587,0.9911186946658735
6,0.8887602745176746,0.972437085082964
7,0.9612895183161139,0.9759267294593991
8,0.9953213910223335,0.9582596620353714
9,0.987406799172577,0.9895403720023414


==> pics/PruningMethods/RAA_coef_per_model/gp_cifar10_resnet56_rate20.txt <==
model,coef,r2
0,1.3597097223750823,0.9691162630499018
1,1.3611857937344454,0.9669764687254336
2,1.3646132727042941,0.9734936190640986
3,1.3861369989616765,0.9602538846526449
4,1.2247419730473168,0.9596748031685286
5,1.4119157487432314,0.9689034862784891
6,1.1838107446014838,0.9813080551473388
7,1.5225108351362084,0.9567578650861359
8,1.4996387449353676,0.9683451245760533
9,1.3192447191727201,0.9735422647102835


==> pics/PruningMethods/RAA_coef_per_model/gp_cifar10_resnet56_rate4.txt <==
model,coef,r2
0,0.9172885319913897,0.9625380029333801
1,0.9666672466110388,0.9942988002629582
2,0.9093937746217207,0.983863031536666
3,1.063853435554592,0.9878593084437147
4,0.9211971344189037,0.9720494099120207
5,0.9804123744674961,0.9968994442262665
6,0.8686533132060955,0.9796377677968056
7,1.131153346275051,0.9659522627277897
8,0.9536137079518058,0.9793225999770474
9,1.0382492601501003,0.9886725481198971


==> pics/PruningMethods/RAA_coef_per_model/gp_cifar10_resnet56_rate5.txt <==
model,coef,r2
0,0.9479577540063693,0.9526926474395734
1,1.0749008452078006,0.9872920013664087
2,1.0623783089629295,0.9891214255539951
3,1.0968183791117934,0.9879379489249023
4,0.9306136376638094,0.9637909741160303
5,1.1221650147410693,0.9945243569967255
6,0.9078229752531891,0.9763492854507103
7,1.1772116028685207,0.9788221462054195
8,1.0402171546264678,0.9555886330400722
9,1.0923776372282425,0.9913690481557785


==> pics/PruningMethods/RAA_coef_per_model/gp_cifar10_resnet56_rate50.txt <==
model,coef,r2
0,1.866105719344207,0.8969623315208842
1,1.8307767387075837,0.9261417664723846
2,1.8494316885349809,0.9103293571989346
3,2.188048080296399,0.9314147648898016
4,1.6955719012940154,0.90393306294531
5,1.8264037975156249,0.8978715647569135
6,1.7270949958984747,0.9010366786034745
7,2.1072416115105863,0.9354448777755255
8,2.2210904129809395,0.9292513091996775
9,1.7812575314295225,0.9090167843143174


==> pics/PruningMethods/RAA_coef_per_model/rp_cifar10_resnet56_rate10.txt <==
model,coef,r2
0,1.5478290558430676,0.9519939430519074
1,1.6918414883835922,0.9836517011735966
2,1.7698654569092478,0.9695235291209859
3,1.665940391704123,0.9740225374963418
4,1.764138901694473,0.9588439164536541
5,1.6188696362717876,0.9731939713630567
6,1.6058255990108767,0.9846582190120311
7,1.3182260993247084,0.9700506888331876
8,1.8062698540261208,0.9641219102916128
9,1.9390745661464759,0.9750562840949852


==> pics/PruningMethods/RAA_coef_per_model/rp_cifar10_resnet56_rate2.txt <==
model,coef,r2
0,1.0153223530947597,0.992590188899766
1,1.037644625182131,0.979155466979043
2,1.0036923649247298,0.9612141332865385
3,0.977330813224854,0.9741381405015562
4,1.0041917970487777,0.9744457172655812
5,1.0510284606903837,0.9618053108801508
6,0.9633787606828637,0.9770971307357635
7,0.812407653089188,0.9645175833066587
8,0.9640988056729715,0.9560280092936325
9,1.0692914243782556,0.9574619993031


==> pics/PruningMethods/RAA_coef_per_model/rp_cifar10_resnet56_rate20.txt <==
model,coef,r2
0,1.7753896535521638,0.9192214535599178
1,2.013041437149033,0.9383599403615617
2,2.023297177051576,0.9436470303164483
3,2.154265745929759,0.9653049790299476
4,1.8491184783630983,0.934813847588872
5,2.215202113320224,0.93273247949627
6,1.9386544244496855,0.8959115159234965
7,1.5337333175876628,0.9511182316821307
8,2.0818060928204254,0.940505569967208
9,2.551310533346462,0.9523722868939386


==> pics/PruningMethods/RAA_coef_per_model/rp_cifar10_resnet56_rate4.txt <==
model,coef,r2
0,1.270582251895705,0.9814272342485799
1,1.2842935639545754,0.9622195329049584
2,1.4530314103341706,0.98861090218248
3,1.3150413365093043,0.9820065275642611
4,1.3150951603703385,0.9677087944570641
5,1.3852745081122373,0.9725550989495867
6,1.2616853789740832,0.9743069241049261
7,1.053628747411393,0.9882914063976278
8,1.3722993275146667,0.9666293244932601
9,1.4102967680003586,0.9900626093522095


==> pics/PruningMethods/RAA_coef_per_model/rp_cifar10_resnet56_rate5.txt <==
model,coef,r2
0,1.2247122645630202,0.9573381443988662
1,1.4853252011240445,0.9866292167001293
2,1.347715244845424,0.9470842638597062
3,1.4389653382272918,0.9713464442430242
4,1.406936971114486,0.9684353837956851
5,1.3721234699304592,0.9879202651311373
6,1.2535283075438017,0.9855462840094396
7,1.0989145396716735,0.9687848178574766
8,1.4366236615060288,0.9552698542893912
9,1.5544389644264638,0.9649093538353236


==> pics/PruningMethods/RAA_coef_per_model/rp_cifar10_resnet56_rate50.txt <==
model,coef,r2
0,2.772929479520957,0.8420309679257298
1,3.032692307995826,0.8696136131357504
2,3.063168336404382,0.9382176798950563
3,3.722930644800084,0.8852203648290883
4,2.8273484896125236,0.8164485358476956
5,3.1003571904904335,0.8524824147806286
6,3.002484020134207,0.9074132523638451
7,2.5124904842851636,0.8753227674824333
8,3.0271163093975457,0.8213252124451588
9,4.150770377389725,0.86753461285819


==> pics/PruningMethods/RAA_coef_per_model/xp_cifar10_resnet56_rate10.txt <==
model,coef,r2
0,0.9649807193598635,0.9765327974178171
1,1.0660313695013313,0.9840181674984539
2,1.1358780197181944,0.9906723306418079
3,1.0270055469371966,0.9834094389553703
4,1.0203083973223896,0.9801158515932489
5,1.0113083341341267,0.9795214976939959
6,0.9486038039668748,0.9735349124435627
7,1.098390729987219,0.9829471663151603
8,0.9463130449586019,0.9602572811609277
9,1.0883218234191585,0.9796249442348277


==> pics/PruningMethods/RAA_coef_per_model/xp_cifar10_resnet56_rate2.txt <==
model,coef,r2
0,0.9202911570770805,0.9838577877191468
1,0.9821803665483881,0.9728620034982115
2,0.899664836837588,0.9884227809125775
3,0.9346041099951609,0.9686939847479976
4,0.9386491128815203,0.980024918253476
5,0.9280875658666812,0.9585972085368695
6,0.9649512041905638,0.9804168891924795
7,0.8659651096863673,0.9528724603197221
8,0.8798745648912859,0.9920130268252809
9,0.9167840246795554,0.98289028091858


==> pics/PruningMethods/RAA_coef_per_model/xp_cifar10_resnet56_rate20.txt <==
model,coef,r2
0,1.0573446447341082,0.9569944236548706
1,1.0477062334213785,0.9525068176020978
2,1.1706978978795273,0.9698200874114475
3,1.1348479679746817,0.9590341932633625
4,1.1499630307823274,0.9732901984871835
5,1.2254999703842366,0.9778675533705525
6,1.2083348201845139,0.9300806308933902
7,1.125371892699895,0.9803094009541828
8,1.1503134486817497,0.9691453312435367
9,1.123953753823075,0.9866700695870955


==> pics/PruningMethods/RAA_coef_per_model/xp_cifar10_resnet56_rate4.txt <==
model,coef,r2
0,0.897817809216885,0.9735462050239078
1,0.9738441129298833,0.9762084043351228
2,0.9558427739696818,0.9949548444287939
3,0.9733610419478707,0.9799565189868246
4,1.0193864675884547,0.9743492438096838
5,1.0933004169327012,0.9903947207203241
6,0.9269758419682455,0.9601760182350328
7,0.8637712439642133,0.9667115941025812
8,0.8673147430416146,0.9500079253232155
9,0.9365421774544482,0.9860989246562414


==> pics/PruningMethods/RAA_coef_per_model/xp_cifar10_resnet56_rate5.txt <==
model,coef,r2
0,0.9107423410415599,0.9842333942050936
1,0.9500971698244599,0.9891617909945928
2,0.9100981386353113,0.987688332529965
3,1.0043670080910827,0.9820038361800729
4,0.9021249896980476,0.9609380486066517
5,0.9939786723277201,0.9823115531208971
6,1.0295417332543793,0.9851637880086663
7,0.9263264462064941,0.9585317348770546
8,0.9111769601227073,0.9816147056083815
9,0.9650176948044441,0.9894161332216207


==> pics/PruningMethods/RAA_coef_per_model/xp_cifar10_resnet56_rate50.txt <==
model,coef,r2
0,1.4802650071957892,0.923471926575377
1,1.4583098181284617,0.8884122528491045
2,1.570330288005479,0.9478221548981296
3,1.5741252180598957,0.9207339871589757
4,1.4394363960405778,0.9152022544531959
5,1.9343866240991712,0.9617139795206565
6,1.4661011572446827,0.8787040356335647
7,1.6287608525731376,0.9622374985463608
8,1.453081487233999,0.8873533622503157
9,1.3169231507806982,0.8951754858325848


==> pics/PruningMethods/RAA_scatter/gp_cifar10_resnet56_rate10.txt <==
class,model,before,after
0.0,0.0,0.021314387211367667,0.03979316546762601
1.0,0.0,0.06349911190053277,0.07913669064748204
2.0,0.0,-0.04307282415630557,-0.04339028776978414
3.0,0.0,-0.12744227353463589,-0.13781474820143877
4.0,0.0,0.00799289520426286,-0.008543165467625832
5.0,0.0,-0.06416518650088818,-0.05800359712230214
6.0,0.0,0.032415630550621674,0.02405575539568355
7.0,0.0,0.032415630550621674,0.02405575539568355
8.0,0.0,0.03907637655417408,0.04991007194244616
9.0,0.0,0.03796625222024867,0.03080035971223032
0.0,1.0,0.024778562619127715,0.02375760358085625
1.0,1.0,0.07635385132862421,0.10065419488121198
2.0,1.0,-0.04249355308891136,-0.05658211867324689
3.0,1.0,-0.1411593227940352,-0.17020544014690692
4.0,1.0,0.011324139477519899,-0.004935154367037726
5.0,1.0,-0.08061441865680018,-0.09330884884655105
6.0,1.0,0.02814216840452967,0.0363824170779296
7.0,1.0,0.019172552976791123,0.028348444852519288
8.0,1.0,0.05280861083081054,0.0731091472512339
9.0,1.0,0.05168740890234322,0.06277975438999206
0.0,2.0,0.014298480786416481,0.02491506228765574
1.0,2.0,0.0645665773011617,0.07361268403171002
2.0,2.0,-0.03485254691689009,-0.03510758776896945
3.0,2.0,-0.1420911528150134,-0.17100792751981883
4.0,2.0,-0.01362823949955316,0.002265005662514158
5.0,2.0,-0.05272564789991065,-0.06681766704416767
6.0,2.0,0.044459338695263695,0.03850509626274069
7.0,2.0,0.025469168900804338,0.019252548131370346
8.0,2.0,0.04557640750670248,0.06115515288788227
9.0,2.0,0.04892761394101871,0.05322763306908272
0.0,3.0,0.014605864644887948,0.028662059589894626
1.0,3.0,0.06254877912810784,0.06718024243797428
2.0,3.0,-0.026647340840673467,-0.0461085306446132
3.0,3.0,-0.12476307280633292,-0.1639288546505042
4.0,3.0,-0.005463262348087875,-0.0041916846040557796
5.0,3.0,-0.058980934329356735,-0.058570295683697836
6.0,3.0,0.022410525142156322,0.04338960009063102
7.0,3.0,0.02352547664176609,0.03092783505154638
8.0,3.0,0.0502843126324004,0.046788263283108644
9.0,3.0,0.04247965213513215,0.055851365129715655
0.0,4.0,0.019406647334374395,0.022080582745276543
1.0,4.0,0.06401962971224627,0.07102208058274516
2.0,4.0,-0.05978139638634841,-0.05531527430002286
3.0,4.0,-0.1623912558554539,-0.152060095606647
4.0,4.0,0.009368726299353194,-0.013202822672433478
5.0,4.0,-0.05197412447022081,-0.06214432050990222
6.0,4.0,0.0372518402855232,0.0414295470066014
7.0,4.0,0.0417131385233104,0.031185977691782357
8.0,4.0,0.046174436761097476,0.06874573184611871
9.0,4.0,0.056212357796118675,0.04825859321648075
0.0,5.0,0.020657485561972524,0.0270944337376715
1.0,5.0,0.06175033318525098,0.07810905792993987
2.0,5.0,-0.04153709462461127,-0.055662623285341835
3.0,5.0,-0.13482896490448684,-0.147488946831425
4.0,5.0,-0.0004442470013326921,-0.0023806824623058506
5.0,5.0,-0.05597512216792537,-0.08060310622378408
6.0,5.0,0.029542425588627352,0.03276272531459022
7.0,5.0,0.0284318080852955,0.02936175036843899
8.0,5.0,0.05064415815193245,0.05883686656841634
9.0,5.0,0.041759218125277615,0.059970524883800086
0.0,6.0,0.020316027088036134,0.03019943019943029
1.0,6.0,0.07674943566591416,0.0871794871794872
2.0,6.0,-0.05756207674943572,-0.05527065527065526
3.0,6.0,-0.14672686230248308,-0.1635327635327635
4.0,6.0,-0.015801354401805884,-0.0028490028490027884
5.0,6.0,-0.08013544018058698,-0.07806267806267794
6.0,6.0,0.04401805869074496,0.04273504273504284
7.0,6.0,0.046275395033860085,0.023361823361823447
8.0,6.0,0.05756207674943572,0.07236467236467237
9.0,6.0,0.05530474040632059,0.04387464387464398
0.0,7.0,0.0026797677534614434,0.024234110653863737
1.0,7.0,0.07302367128182226,0.08139003200731587
2.0,7.0,-0.039749888343010235,-0.051211705532693254
3.0,7.0,-0.11121036176864663,-0.15752171925011435
4.0,7.0,0.004912907548012584,-0.016918152720621898
5.0,7.0,-0.06878070567217506,-0.07521719250114309
6.0,7.0,0.01831174631531943,0.04023776863283037
7.0,7.0,0.027244305493523996,0.03109282121627801
8.0,7.0,0.04510942384993312,0.07110196616369459
9.0,7.0,0.04845913354175971,0.05281207133058987
0.0,8.0,0.01864181091877501,0.036351320839918724
1.0,8.0,0.07301375943186858,0.06570331903364181
2.0,8.0,-0.02796271637816245,-0.04041544366674199
3.0,8.0,-0.12450066577896135,-0.15669451343418384
4.0,8.0,-0.006879715934309791,-0.012192368480469668
5.0,8.0,-0.04127829560585887,-0.04154436667419288
6.0,8.0,0.015312916111850903,0.027319936780311582
7.0,8.0,0.00976475810031073,0.028448859787762473
8.0,8.0,0.04527296937416772,0.0555430119665839
9.0,8.0,0.03861517976031963,0.037480243847369615
0.0,9.0,0.017770597738287524,0.04049625468164789
1.0,9.0,0.06046618970690053,0.07677902621722844
2.0,9.0,-0.0364643434110317,-0.03441011235955067
3.0,9.0,-0.16570505423494122,-0.2076310861423221
4.0,9.0,0.009693053311793171,-0.003979400749063751
5.0,9.0,-0.09300715439649204,-0.09761235955056183
6.0,9.0,0.045465035771982444,0.048689138576778986
7.0,9.0,0.03738749134548809,0.03932584269662917
8.0,9.0,0.07431340872374799,0.08263108614232209
9.0,9.0,0.05008077544426493,0.055711610486891355


==> pics/PruningMethods/RAA_scatter/gp_cifar10_resnet56_rate10_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet56,10,0.9335834960111875,3.4610213356889455e-17,0.9761242843838723


==> pics/PruningMethods/RAA_scatter/gp_cifar10_resnet56_rate2.txt <==
class,model,before,after
0.0,0.0,0.021314387211367667,0.025782892552838443
1.0,0.0,0.06349911190053277,0.05566006418059092
2.0,0.0,-0.04307282415630557,-0.038397698351222705
3.0,0.0,-0.12744227353463589,-0.10700453690383967
4.0,0.0,0.00799289520426286,-0.00630740289919213
5.0,0.0,-0.06416518650088818,-0.06163549850614139
6.0,0.0,0.032415630550621674,0.01471727343144859
7.0,0.0,0.032415630550621674,0.030209140201394383
8.0,0.0,0.03907637655417408,0.05566006418059092
9.0,0.0,0.03796625222024867,0.03131570211353337
0.0,1.0,0.024778562619127715,0.015572858731924374
1.0,1.0,0.07635385132862421,0.06785317018909894
2.0,1.0,-0.04249355308891136,-0.045606229143492806
3.0,1.0,-0.1411593227940352,-0.117908787541713
4.0,1.0,0.011324139477519899,0.004449388209121249
5.0,1.0,-0.08061441865680018,-0.0800889877641825
6.0,1.0,0.02814216840452967,0.03225806451612906
7.0,1.0,0.019172552976791123,0.022246941045606247
8.0,1.0,0.05280861083081054,0.06006674082313675
9.0,1.0,0.05168740890234322,0.04115684093437156
0.0,2.0,0.014298480786416481,0.02265156562291815
1.0,2.0,0.0645665773011617,0.05374194981123696
2.0,2.0,-0.03485254691689009,-0.027315123251165842
3.0,2.0,-0.1420911528150134,-0.1205862758161225
4.0,2.0,-0.01362823949955316,-0.007328447701532245
5.0,2.0,-0.05272564789991065,-0.05507439484787917
6.0,2.0,0.044459338695263695,0.03153453253386641
7.0,2.0,0.025469168900804338,0.020430823895181083
8.0,2.0,0.04557640750670248,0.04485898290028869
9.0,2.0,0.04892761394101871,0.03708638685320908
0.0,3.0,0.014605864644887948,0.02712316585148965
1.0,3.0,0.06254877912810784,0.04713205869275233
2.0,3.0,-0.026647340840673467,-0.029568697198754955
3.0,3.0,-0.12476307280633292,-0.12294353045798125
4.0,3.0,-0.005463262348087875,-0.000666963094708686
5.0,3.0,-0.058980934329356735,-0.0706980880391285
6.0,3.0,0.022410525142156322,0.021565140062249983
7.0,3.0,0.02352547664176609,0.024899955535793782
8.0,3.0,0.0502843126324004,0.0593597154290796
9.0,3.0,0.04247965213513215,0.043797243219208526
0.0,4.0,0.019406647334374395,0.01847729296527166
1.0,4.0,0.06401962971224627,0.06300089047195012
2.0,4.0,-0.05978139638634841,-0.04719501335707925
3.0,4.0,-0.1623912558554539,-0.14069456812110415
4.0,4.0,0.009368726299353194,0.006233303650935051
5.0,4.0,-0.05197412447022081,-0.06055209260908282
6.0,4.0,0.0372518402855232,0.03517364203027613
7.0,4.0,0.0417131385233104,0.0329474621549422
8.0,4.0,0.046174436761097476,0.0540961709706144
9.0,4.0,0.056212357796118675,0.03851291184327702
0.0,5.0,0.020657485561972524,0.01818988464951207
1.0,5.0,0.06175033318525098,0.07031943212067437
2.0,5.0,-0.04153709462461127,-0.03283052351375328
3.0,5.0,-0.13482896490448684,-0.13265306122448972
4.0,5.0,-0.0004442470013326921,-0.005102040816326462
5.0,5.0,-0.05597512216792537,-0.06388642413487132
6.0,5.0,0.029542425588627352,0.0292812777284828
7.0,5.0,0.0284318080852955,0.02595385980479158
8.0,5.0,0.05064415815193245,0.05479148181011535
9.0,5.0,0.041759218125277615,0.035936113575865236
0.0,6.0,0.020316027088036134,0.008825829516255186
1.0,6.0,0.07674943566591416,0.07585744609540829
2.0,6.0,-0.05756207674943572,-0.053737012624287823
3.0,6.0,-0.14672686230248308,-0.13529214612892412
4.0,6.0,-0.015801354401805884,0.009943023125907741
5.0,6.0,-0.08013544018058698,-0.06937772315942357
6.0,6.0,0.04401805869074496,0.03675566975756903
7.0,6.0,0.046275395033860085,0.02446654005139094
8.0,6.0,0.05756207674943572,0.05686515473131488
9.0,6.0,0.05530474040632059,0.045693218634789465
0.0,7.0,0.0026797677534614434,0.017250973845297796
1.0,7.0,0.07302367128182226,0.07067334446299388
2.0,7.0,-0.039749888343010235,-0.04952698942682247
3.0,7.0,-0.11121036176864663,-0.10406232609905389
4.0,7.0,0.004912907548012584,-0.006121313299944296
5.0,7.0,-0.06878070567217506,-0.06399554813578186
6.0,7.0,0.01831174631531943,0.02170283806343915
7.0,7.0,0.027244305493523996,0.02392877017250982
8.0,7.0,0.04510942384993312,0.05286588759042848
9.0,7.0,0.04845913354175971,0.03728436282693388
0.0,8.0,0.01864181091877501,0.02535710331081833
1.0,8.0,0.07301375943186858,0.06521979847192996
2.0,8.0,-0.02796271637816245,-0.022256671464954053
3.0,8.0,-0.12450066577896135,-0.11637692392869003
4.0,8.0,-0.006879715934309791,-0.002325323884398174
5.0,8.0,-0.04127829560585887,-0.0709777433285351
6.0,8.0,0.015312916111850903,0.023142509135201005
7.0,8.0,0.00976475810031073,0.010962241169305746
8.0,8.0,0.04527296937416772,0.049717639242608726
9.0,8.0,0.03861517976031963,0.03753737127671359
0.0,9.0,0.017770597738287524,0.02578731172980382
1.0,9.0,0.06046618970690053,0.06115928799634881
2.0,9.0,-0.0364643434110317,-0.034687357371063425
3.0,9.0,-0.16570505423494122,-0.1670470104974897
4.0,9.0,0.009693053311793171,-0.002738475581926013
5.0,9.0,-0.09300715439649204,-0.08375171154723861
6.0,9.0,0.045465035771982444,0.039479689639434136
7.0,9.0,0.03738749134548809,0.02578731172980382
8.0,9.0,0.07431340872374799,0.07827476038338659
9.0,9.0,0.05008077544426493,0.05773619351894123


==> pics/PruningMethods/RAA_scatter/gp_cifar10_resnet56_rate20.txt <==
class,model,before,after
0.0,0.0,0.021314387211367667,0.02988878591288235
1.0,0.0,0.06349911190053277,0.08433734939759047
2.0,0.0,-0.04307282415630557,-0.07205746061167739
3.0,0.0,-0.12744227353463589,-0.1716867469879518
4.0,0.0,0.00799289520426286,-0.017608897126969406
5.0,0.0,-0.06416518650088818,-0.07089898053753467
6.0,0.0,0.032415630550621674,0.04610750695088051
7.0,0.0,0.032415630550621674,0.03683966635773871
8.0,0.0,0.03907637655417408,0.07506950880444865
9.0,0.0,0.03796625222024867,0.060009267840593225
0.0,1.0,0.024778562619127715,0.015615827169191004
1.0,1.0,0.07635385132862421,0.10837149230949858
2.0,1.0,-0.04249355308891136,-0.07009510390982737
3.0,1.0,-0.1411593227940352,-0.1969003170130327
4.0,1.0,0.011324139477519899,-0.004344252671128374
5.0,1.0,-0.08061441865680018,-0.08183632734530936
6.0,1.0,0.02814216840452967,0.04614300810144417
7.0,1.0,0.019172552976791123,0.014441704825642806
8.0,1.0,0.05280861083081054,0.09897851356111312
9.0,1.0,0.05168740890234322,0.06962545497240814
0.0,2.0,0.014298480786416481,0.03129028477674916
1.0,2.0,0.0645665773011617,0.09457400679714065
2.0,2.0,-0.03485254691689009,-0.0776983475917027
3.0,2.0,-0.1420911528150134,-0.18551505918199931
4.0,2.0,-0.01362823949955316,-0.017930387905777546
5.0,2.0,-0.05272564789991065,-0.06715106058830413
6.0,2.0,0.044459338695263695,0.04769717567092473
7.0,2.0,0.025469168900804338,0.038321809445681546
8.0,2.0,0.04557640750670248,0.08051095745927588
9.0,2.0,0.04892761394101871,0.055900621118012514
0.0,3.0,0.014605864644887948,0.023658936519091116
1.0,3.0,0.06254877912810784,0.09393300538767867
2.0,3.0,-0.026647340840673467,-0.06769735301007257
3.0,3.0,-0.12476307280633292,-0.15202623565237763
4.0,3.0,-0.005463262348087875,-0.022019208245490793
5.0,3.0,-0.058980934329356735,-0.08877957367064884
6.0,3.0,0.022410525142156322,0.04825486062309676
7.0,3.0,0.02352547664176609,0.02014523307566174
8.0,3.0,0.0502843126324004,0.07285078472710241
9.0,3.0,0.04247965213513215,0.07167955024595928
0.0,4.0,0.019406647334374395,0.011235955056179707
1.0,4.0,0.06401962971224627,0.09433520599250936
2.0,4.0,-0.05978139638634841,-0.08122659176029964
3.0,4.0,-0.1623912558554539,-0.19124531835206005
4.0,4.0,0.009368726299353194,-0.012172284644194845
5.0,4.0,-0.05197412447022081,-0.05664794007490636
6.0,4.0,0.0372518402855232,0.056882022471910085
7.0,4.0,0.0417131385233104,0.027621722846441894
8.0,4.0,0.046174436761097476,0.08848314606741572
9.0,4.0,0.056212357796118675,0.06273408239700372
0.0,5.0,0.020657485561972524,0.017245397343276667
1.0,5.0,0.06175033318525098,0.10114192495921695
2.0,5.0,-0.04153709462461127,-0.06665113027266362
3.0,5.0,-0.13482896490448684,-0.18317408529480309
4.0,5.0,-0.0004442470013326921,-0.02237240736425075
5.0,5.0,-0.05597512216792537,-0.06548590072244223
6.0,5.0,0.029542425588627352,0.04054998834770456
7.0,5.0,0.0284318080852955,0.017245397343276667
8.0,5.0,0.05064415815193245,0.08948962945700314
9.0,5.0,0.041759218125277615,0.07201118620368221
0.0,6.0,0.020316027088036134,0.035085674321016454
1.0,6.0,0.07674943566591416,0.09919571045576402
2.0,6.0,-0.05756207674943572,-0.0639934724326844
3.0,6.0,-0.14672686230248308,-0.18638535959902092
4.0,6.0,-0.015801354401805884,-0.0022147103392003878
5.0,6.0,-0.08013544018058698,-0.08730621284531993
6.0,6.0,0.04401805869074496,0.04207949644480711
7.0,6.0,0.046275395033860085,0.032754400279752904
8.0,6.0,0.05756207674943572,0.06655787387807441
9.0,6.0,0.05530474040632059,0.06422659983681087
0.0,7.0,0.0026797677534614434,0.02367770055365768
1.0,7.0,0.07302367128182226,0.10731534927553299
2.0,7.0,-0.039749888343010235,-0.06584992343032153
3.0,7.0,-0.11121036176864663,-0.18011544351513728
4.0,7.0,0.004912907548012584,-0.015196136176228087
5.0,7.0,-0.06878070567217506,-0.09176581458357871
6.0,7.0,0.01831174631531943,0.06137354223112267
7.0,7.0,0.027244305493523996,0.02367770055365768
8.0,7.0,0.04510942384993312,0.08022146306985517
9.0,7.0,0.04845913354175971,0.05666156202143955
0.0,8.0,0.01864181091877501,0.01760111901153981
1.0,8.0,0.07301375943186858,0.1003613474763958
2.0,8.0,-0.02796271637816245,-0.07331856859773861
3.0,8.0,-0.12450066577896135,-0.17589462641333492
4.0,8.0,-0.006879715934309791,-0.012705443524886374
5.0,8.0,-0.04127829560585887,-0.06515910945331618
6.0,8.0,0.015312916111850903,0.029257489217857573
7.0,8.0,0.00976475810031073,0.033920037300384676
8.0,8.0,0.04527296937416772,0.08520806620818283
9.0,8.0,0.03861517976031963,0.06072968877491553
0.0,9.0,0.017770597738287524,0.029144999395331977
1.0,9.0,0.06046618970690053,0.10775184423751369
2.0,9.0,-0.0364643434110317,-0.06397387834079084
3.0,9.0,-0.16570505423494122,-0.22481557624863946
4.0,9.0,0.009693053311793171,-0.003507074616035813
5.0,9.0,-0.09300715439649204,-0.09662595235215864
6.0,9.0,0.045465035771982444,0.05937840125770956
7.0,9.0,0.03738749134548809,0.04123836014028301
8.0,9.0,0.07431340872374799,0.10412383601402839
9.0,9.0,0.05008077544426493,0.047285040512758524


==> pics/PruningMethods/RAA_scatter/gp_cifar10_resnet56_rate20_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet56,20,0.9335834960111875,3.4610213356889455e-17,0.9761242843838723


==> pics/PruningMethods/RAA_scatter/gp_cifar10_resnet56_rate2_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet56,2,0.9335834960111875,3.4610213356889455e-17,0.9761242843838723


==> pics/PruningMethods/RAA_scatter/gp_cifar10_resnet56_rate4.txt <==
class,model,before,after
0.0,0.0,0.021314387211367667,0.026979016320639614
1.0,0.0,0.06349911190053277,0.0636171866326191
2.0,0.0,-0.04307282415630557,-0.04296658154768509
3.0,0.0,-0.12744227353463589,-0.10291995114910614
4.0,0.0,0.00799289520426286,-0.0007771733096479659
5.0,0.0,-0.06416518650088818,-0.07516376151881868
6.0,0.0,0.032415630550621674,0.020317530809370595
7.0,0.0,0.032415630550621674,0.0225380259797936
8.0,0.0,0.03907637655417408,0.05251471078050406
9.0,0.0,0.03796625222024867,0.03586099700233164
0.0,1.0,0.024778562619127715,0.02166835073537665
1.0,1.0,0.07635385132862421,0.07555854945548435
2.0,1.0,-0.04249355308891136,-0.04681711013809371
3.0,1.0,-0.1411593227940352,-0.13551139553160438
4.0,1.0,0.011324139477519899,0.002582238688671796
5.0,1.0,-0.08061441865680018,-0.07376220949814763
6.0,1.0,0.02814216840452967,0.030650050522061288
7.0,1.0,0.019172552976791123,0.02391377568204781
8.0,1.0,0.05280861083081054,0.0564724374087795
9.0,1.0,0.05168740890234322,0.045245312675423824
0.0,2.0,0.014298480786416481,0.025982678214523748
1.0,2.0,0.0645665773011617,0.05707306240284255
2.0,2.0,-0.03485254691689009,-0.039529202753719704
3.0,2.0,-0.1420911528150134,-0.12613813013546515
4.0,2.0,-0.01362823949955316,-0.008438818565400777
5.0,2.0,-0.05272564789991065,-0.05507439484787917
6.0,2.0,0.044459338695263695,0.030424161669997882
7.0,2.0,0.025469168900804338,0.027093049078392283
8.0,2.0,0.04557640750670248,0.04819009549189429
9.0,2.0,0.04892761394101871,0.04041749944481468
0.0,3.0,0.014605864644887948,0.02506714413607888
1.0,3.0,0.06254877912810784,0.06199641897940914
2.0,3.0,-0.026647340840673467,-0.034243509400179006
3.0,3.0,-0.12476307280633292,-0.12712623097582804
4.0,3.0,-0.005463262348087875,0.00044762757385862466
5.0,3.0,-0.058980934329356735,-0.07452999104744852
6.0,3.0,0.022410525142156322,0.021709937332139755
7.0,3.0,0.02352547664176609,0.026186213070725255
8.0,3.0,0.0502843126324004,0.04968666069829901
9.0,3.0,0.04247965213513215,0.050805729632945384
0.0,4.0,0.019406647334374395,0.037683104103768385
1.0,4.0,0.06401962971224627,0.062283350106228305
2.0,4.0,-0.05978139638634841,-0.05848149390584816
3.0,4.0,-0.1623912558554539,-0.14010958291401093
4.0,4.0,0.009368726299353194,0.0019009281001901319
5.0,4.0,-0.05197412447022081,-0.0663088449066309
6.0,4.0,0.0372518402855232,0.02426478810242654
7.0,4.0,0.0417131385233104,0.039919490103992025
8.0,4.0,0.046174436761097476,0.05221961310522192
9.0,4.0,0.056212357796118675,0.04662864810466295
0.0,5.0,0.020657485561972524,0.018909899888765312
1.0,5.0,0.06175033318525098,0.06674082313681862
2.0,5.0,-0.04153709462461127,-0.038932146829810936
3.0,5.0,-0.13482896490448684,-0.13348164627363737
4.0,5.0,-0.0004442470013326921,-0.0022246941045606246
5.0,5.0,-0.05597512216792537,-0.05116796440489437
6.0,5.0,0.029542425588627352,0.030033370411568436
7.0,5.0,0.0284318080852955,0.022246941045606247
8.0,5.0,0.05064415815193245,0.04894327030033362
9.0,5.0,0.041759218125277615,0.038932146829810936
0.0,6.0,0.020316027088036134,0.022292276514298628
1.0,6.0,0.07674943566591416,0.06507543346093218
2.0,6.0,-0.05756207674943572,-0.050889439315469506
3.0,6.0,-0.14672686230248308,-0.12632290024769194
4.0,6.0,-0.015801354401805884,-0.0013510470614726175
5.0,6.0,-0.08013544018058698,-0.07678450799369516
6.0,6.0,0.04401805869074496,0.03242512947534344
7.0,6.0,0.046275395033860085,0.025669894167980233
8.0,6.0,0.05756207674943572,0.06620130601215939
9.0,6.0,0.05530474040632059,0.04368385498761547
0.0,7.0,0.0026797677534614434,0.022854582119650555
1.0,7.0,0.07302367128182226,0.07102845619538428
2.0,7.0,-0.039749888343010235,-0.04996639032041225
3.0,7.0,-0.11121036176864663,-0.13399058928971536
4.0,7.0,0.004912907548012584,0.0004481290611696919
5.0,7.0,-0.06878070567217506,-0.07349316603181716
6.0,7.0,0.01831174631531943,0.03293748599596694
7.0,7.0,0.027244305493523996,0.0239749047725746
8.0,7.0,0.04510942384993312,0.06654716558368812
9.0,7.0,0.04845913354175971,0.039659421913511204
0.0,8.0,0.01864181091877501,0.025697828976517498
1.0,8.0,0.07301375943186858,0.06778910057598574
2.0,8.0,-0.02796271637816245,-0.031900753212228676
3.0,8.0,-0.12450066577896135,-0.11386796632698272
4.0,8.0,-0.006879715934309791,-0.005316792202038133
5.0,8.0,-0.04127829560585887,-0.05294638901196285
6.0,8.0,0.015312916111850903,0.012405848471422228
7.0,8.0,0.00976475810031073,0.023482498892334953
8.0,8.0,0.04527296937416772,0.042312804607886466
9.0,8.0,0.03861517976031963,0.03234381922906513
0.0,9.0,0.017770597738287524,0.023992652967512376
1.0,9.0,0.06046618970690053,0.0790953966249569
2.0,9.0,-0.0364643434110317,-0.041441855125703156
3.0,9.0,-0.16570505423494122,-0.16312708070256
4.0,9.0,0.009693053311793171,0.01021696705315121
5.0,9.0,-0.09300715439649204,-0.10802433704511533
6.0,9.0,0.045465035771982444,0.038916312708070305
7.0,9.0,0.03738749134548809,0.03317644357708648
8.0,9.0,0.07431340872374799,0.07220755366777645
9.0,9.0,0.05008077544426493,0.054987946274825


==> pics/PruningMethods/RAA_scatter/gp_cifar10_resnet56_rate4_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet56,4,0.9335834960111875,3.4610213356889455e-17,0.9761242843838723


==> pics/PruningMethods/RAA_scatter/gp_cifar10_resnet56_rate5.txt <==
class,model,before,after
0.0,0.0,0.021314387211367667,0.021224580508945445
1.0,0.0,0.06349911190053277,0.06567396377375256
2.0,0.0,-0.04307282415630557,-0.04100455606178469
3.0,0.0,-0.12744227353463589,-0.11212356928547615
4.0,0.0,0.00799289520426286,-0.011001222358039804
5.0,0.0,-0.06416518650088818,-0.06656295143904885
6.0,0.0,0.032415630550621674,0.020113345927325263
7.0,0.0,0.032415630550621674,0.0178908767640849
8.0,0.0,0.03907637655417408,0.06122902544727184
9.0,0.0,0.03796625222024867,0.04456050672296912
0.0,1.0,0.024778562619127715,0.02671496490830888
1.0,1.0,0.07635385132862421,0.08105048675571655
2.0,1.0,-0.04249355308891136,-0.05365632782431515
3.0,1.0,-0.1411593227940352,-0.15213946117274166
4.0,1.0,0.011324139477519899,-0.001584786053882677
5.0,1.0,-0.08061441865680018,-0.07856010867104372
6.0,1.0,0.02814216840452967,0.03463889517772252
7.0,1.0,0.019172552976791123,0.02671496490830888
8.0,1.0,0.05280861083081054,0.06973058637083993
9.0,1.0,0.05168740890234322,0.0470907856010868
0.0,2.0,0.014298480786416481,0.02710573476702509
1.0,2.0,0.0645665773011617,0.07078853046594973
2.0,2.0,-0.03485254691689009,-0.03225806451612909
3.0,2.0,-0.1420911528150134,-0.14762544802867386
4.0,2.0,-0.01362823949955316,-0.01881720430107531
5.0,2.0,-0.05272564789991065,-0.06698028673835134
6.0,2.0,0.044459338695263695,0.04166666666666668
7.0,2.0,0.025469168900804338,0.02598566308243727
8.0,2.0,0.04557640750670248,0.055107526881720326
9.0,2.0,0.04892761394101871,0.04502688172043012
0.0,3.0,0.014605864644887948,0.01890168884912205
1.0,3.0,0.06254877912810784,0.06252097080863432
2.0,3.0,-0.026647340840673467,-0.04373112627222908
3.0,3.0,-0.12476307280633292,-0.1365619058270887
4.0,3.0,-0.005463262348087875,-0.0012302874398836706
5.0,3.0,-0.058980934329356735,-0.059389330052566865
6.0,3.0,0.022410525142156322,0.03120456324795888
7.0,3.0,0.02352547664176609,0.02113857510345602
8.0,3.0,0.0502843126324004,0.06252097080863432
9.0,3.0,0.04247965213513215,0.0446258807739627
0.0,4.0,0.019406647334374395,0.0350621709420858
1.0,4.0,0.06401962971224627,0.060826705500167916
2.0,4.0,-0.05978139638634841,-0.044471827041559386
3.0,4.0,-0.1623912558554539,-0.14865016242858747
4.0,4.0,0.009368726299353194,0.002576453455808187
5.0,4.0,-0.05197412447022081,-0.06911616444494241
6.0,4.0,0.0372518402855232,0.03954295956088271
7.0,4.0,0.0417131385233104,0.027220790859191202
8.0,4.0,0.046174436761097476,0.058586311190769465
9.0,4.0,0.056212357796118675,0.03842276240618348
0.0,5.0,0.020657485561972524,0.028526855359928757
1.0,5.0,0.06175033318525098,0.07310006685981724
2.0,5.0,-0.04153709462461127,-0.038332961889904156
3.0,5.0,-0.13482896490448684,-0.15199465121461997
4.0,5.0,-0.0004442470013326921,-0.0037887229774904822
5.0,5.0,-0.05597512216792537,-0.06619121907733454
6.0,5.0,0.029542425588627352,0.030755515934923188
7.0,5.0,0.0284318080852955,0.02295520392244268
8.0,5.0,0.05064415815193245,0.055270782259861796
9.0,5.0,0.041759218125277615,0.049699130822375724
0.0,6.0,0.020316027088036134,0.011362357970525365
1.0,6.0,0.07674943566591416,0.07773652829339626
2.0,6.0,-0.05756207674943572,-0.04601192485093942
3.0,6.0,-0.14672686230248308,-0.13713578580267746
4.0,6.0,-0.015801354401805884,0.004612442344470686
5.0,6.0,-0.08013544018058698,-0.07751153110586126
6.0,6.0,0.04401805869074496,0.03948700641241987
7.0,6.0,0.046275395033860085,0.022612217347283164
8.0,6.0,0.05756207674943572,0.057486781415232224
9.0,6.0,0.05530474040632059,0.04736190797615033
0.0,7.0,0.0026797677534614434,0.014737315783552706
1.0,7.0,0.07302367128182226,0.07436157048036893
2.0,7.0,-0.039749888343010235,-0.03701203734953318
3.0,7.0,-0.11121036176864663,-0.14276071549105637
4.0,7.0,0.004912907548012584,0.010237372032849586
5.0,7.0,-0.06878070567217506,-0.0808864889188886
6.0,7.0,0.01831174631531943,0.019237259534255827
7.0,7.0,0.027244305493523996,0.033862076724040964
8.0,7.0,0.04510942384993312,0.06536168297896268
9.0,7.0,0.04845913354175971,0.042861964225447205
0.0,8.0,0.01864181091877501,0.03253025424669713
1.0,8.0,0.07301375943186858,0.06028644387698459
2.0,8.0,-0.02796271637816245,-0.040746086377262083
3.0,8.0,-0.12450066577896135,-0.12734539802375922
4.0,8.0,-0.006879715934309791,0.00033307427556353726
5.0,8.0,-0.04127829560585887,-0.06073054291106914
6.0,8.0,0.015312916111850903,0.021427778394582098
7.0,8.0,0.00976475810031073,0.030309759076274125
8.0,8.0,0.04527296937416772,0.04807372043965805
9.0,8.0,0.03861517976031963,0.03586099700233164
0.0,9.0,0.017770597738287524,0.03197506637423532
1.0,9.0,0.06046618970690053,0.07699411289391676
2.0,9.0,-0.0364643434110317,-0.03959367424679672
3.0,9.0,-0.16570505423494122,-0.17811381738427795
4.0,9.0,0.009693053311793171,0.010042710377467437
5.0,9.0,-0.09300715439649204,-0.10654507676324593
6.0,9.0,0.045465035771982444,0.04698141521412914
7.0,9.0,0.03738749134548809,0.02620339374350693
8.0,9.0,0.07431340872374799,0.08161145099849948
9.0,9.0,0.05008077544426493,0.05044441879256617


==> pics/PruningMethods/RAA_scatter/gp_cifar10_resnet56_rate50.txt <==
class,model,before,after
0.0,0.0,0.021314387211367667,0.06260193200351266
1.0,0.0,0.06349911190053277,0.16296575084681975
2.0,0.0,-0.04307282415630557,-0.13059841926985333
3.0,0.0,-0.12744227353463589,-0.20461673566679214
4.0,0.0,0.00799289520426286,-0.03901643457533561
5.0,0.0,-0.06416518650088818,-0.10801656003010922
6.0,0.0,0.032415630550621674,0.07138376615230203
7.0,0.0,0.032415630550621674,0.007401831639693911
8.0,0.0,0.03907637655417408,0.08518379124325676
9.0,0.0,0.03796625222024867,0.09271107765650478
0.0,1.0,0.024778562619127715,0.041826064779392935
1.0,1.0,0.07635385132862421,0.14894159653149708
2.0,1.0,-0.04249355308891136,-0.12777352716143836
3.0,1.0,-0.1411593227940352,-0.23871461361897478
4.0,1.0,0.011324139477519899,-0.05126243305279267
5.0,1.0,-0.08061441865680018,-0.12394797245600606
6.0,1.0,0.02814216840452967,0.09028309104820195
7.0,1.0,0.019172552976791123,0.038000510073960644
8.0,1.0,0.05280861083081054,0.0992093853608773
9.0,1.0,0.05168740890234322,0.1234378984952818
0.0,2.0,0.014298480786416481,0.05170902716914987
1.0,2.0,0.0645665773011617,0.15187179166144996
2.0,2.0,-0.03485254691689009,-0.153624640040065
3.0,2.0,-0.1420911528150134,-0.22749467885313632
4.0,2.0,-0.01362823949955316,-0.034681357205458806
5.0,2.0,-0.05272564789991065,-0.0860147740077626
6.0,2.0,0.044459338695263695,0.05796919994991863
7.0,2.0,0.025469168900804338,0.04169275071991987
8.0,2.0,0.04557640750670248,0.09052209840991615
9.0,2.0,0.04892761394101871,0.10805058219606867
0.0,3.0,0.014605864644887948,0.03261553960458371
1.0,3.0,0.06254877912810784,0.15602568945976578
2.0,3.0,-0.026647340840673467,-0.10338748268480048
3.0,3.0,-0.12476307280633292,-0.24442765394786556
4.0,3.0,-0.005463262348087875,-0.08072031230323642
5.0,3.0,-0.058980934329356735,-0.1147210678755825
6.0,3.0,0.022410525142156322,0.07794988036771182
7.0,3.0,0.02352547664176609,0.04646769928220618
8.0,3.0,0.0502843126324004,0.10187633799269609
9.0,3.0,0.04247965213513215,0.12832137010452083
0.0,4.0,0.019406647334374395,0.05409856835170399
1.0,4.0,0.06401962971224627,0.15165336374002283
2.0,4.0,-0.05978139638634841,-0.11567211453186374
3.0,4.0,-0.1623912558554539,-0.25756999873305464
4.0,4.0,0.009368726299353194,-0.06499429874572407
5.0,4.0,-0.05197412447022081,-0.07766375269225899
6.0,4.0,0.0372518402855232,0.08957303940200176
7.0,4.0,0.0417131385233104,0.016090206512099386
8.0,4.0,0.046174436761097476,0.10604332953249715
9.0,4.0,0.056212357796118675,0.0984416571645762
0.0,5.0,0.020657485561972524,0.028284098051539867
1.0,5.0,0.06175033318525098,0.16404776869893156
2.0,5.0,-0.04153709462461127,-0.13262099308610942
3.0,5.0,-0.13482896490448684,-0.19924575738529224
4.0,5.0,-0.0004442470013326921,-0.03959773727215584
5.0,5.0,-0.05597512216792537,-0.10245128849780015
6.0,5.0,0.029542425588627352,0.05971087366436202
7.0,5.0,0.0284318080852955,0.00817096165933383
8.0,5.0,0.05064415815193245,0.11250785669390324
9.0,5.0,0.041759218125277615,0.10119421747328726
0.0,6.0,0.020316027088036134,0.03185683462368308
1.0,6.0,0.07674943566591416,0.1524305114862292
2.0,6.0,-0.05756207674943572,-0.16486863815204977
3.0,6.0,-0.14672686230248308,-0.27021195583195845
4.0,6.0,-0.015801354401805884,-0.0519101408808225
5.0,6.0,-0.08013544018058698,-0.040487371493844446
6.0,6.0,0.04401805869074496,0.07627871557304217
7.0,6.0,0.046275395033860085,0.058509963193298535
8.0,6.0,0.05756207674943572,0.09912425434699827
9.0,6.0,0.05530474040632059,0.10927782713542321
0.0,7.0,0.0026797677534614434,0.025478514387121315
1.0,7.0,0.07302367128182226,0.15984281911522372
2.0,7.0,-0.039749888343010235,-0.11649131702370401
3.0,7.0,-0.11121036176864663,-0.23310939282545323
4.0,7.0,0.004912907548012584,-0.05818227912282932
5.0,7.0,-0.06878070567217506,-0.10761820256052743
6.0,7.0,0.01831174631531943,0.06604132336164269
7.0,7.0,0.027244305493523996,0.04068956775256674
8.0,7.0,0.04510942384993312,0.114209659018887
9.0,7.0,0.04845913354175971,0.10913930789707181
0.0,8.0,0.01864181091877501,0.02993404363267385
1.0,8.0,0.07301375943186858,0.16692034500253686
2.0,8.0,-0.02796271637816245,-0.14003044140030435
3.0,8.0,-0.12450066577896135,-0.24023338406900052
4.0,8.0,-0.006879715934309791,-0.03602232369355655
5.0,8.0,-0.04127829560585887,-0.09309994926433285
6.0,8.0,0.015312916111850903,0.024860476915271514
7.0,8.0,0.00976475810031073,0.057838660578386575
8.0,8.0,0.04527296937416772,0.11745306950786405
9.0,8.0,0.03861517976031963,0.11237950279046172
0.0,9.0,0.017770597738287524,0.06989457243264346
1.0,9.0,0.06046618970690053,0.1610048158271509
2.0,9.0,-0.0364643434110317,-0.1487700117141741
3.0,9.0,-0.16570505423494122,-0.278927502277756
4.0,9.0,0.009693053311793171,-0.03553299492385786
5.0,9.0,-0.09300715439649204,-0.12534166341272931
6.0,9.0,0.045465035771982444,0.08811662111154495
7.0,9.0,0.03738749134548809,0.04646622413119884
8.0,9.0,0.07431340872374799,0.14668749186515687
9.0,9.0,0.05008077544426493,0.07640244696082256


==> pics/PruningMethods/RAA_scatter/gp_cifar10_resnet56_rate50_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet56,50,0.9335834960111875,3.4610213356889455e-17,0.9761242843838723


==> pics/PruningMethods/RAA_scatter/gp_cifar10_resnet56_rate5_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet56,5,0.9335834960111875,3.4610213356889455e-17,0.9761242843838723


==> pics/PruningMethods/RAA_scatter/rp_cifar10_resnet56_rate10.txt <==
class,model,before,after
0.0,0.0,0.022635872687579054,0.03899339728416593
1.0,0.0,0.06514994829369193,0.11997010090943074
2.0,0.0,-0.03941169711593703,-0.11299364644325402
3.0,0.0,-0.16005974951166263,-0.24380216768406626
4.0,0.0,0.0008043203493048764,-0.035754329139155286
5.0,0.0,-0.09456509249684009,-0.10925626012208796
6.0,0.0,0.0536596575893371,0.09256260122087957
7.0,0.0,0.02838101803975647,0.05145135168805283
8.0,0.0,0.07778926806848212,0.11124953282670992
9.0,0.0,0.045616454096288714,0.08757941945932482
0.0,1.0,0.03060656649972185,0.04176726219217765
1.0,1.0,0.0651085141903172,0.12143891839690973
2.0,1.0,-0.04730105731775179,-0.09946885562530182
3.0,1.0,-0.134112409571508,-0.21173346209560598
4.0,1.0,-0.0027824151363382826,-0.014968614196040654
5.0,1.0,-0.05509181969949915,-0.0934331240946403
6.0,1.0,0.02949360044518651,0.04901014002897147
7.0,1.0,0.02504173622704516,0.038145823273780737
8.0,1.0,0.042849193099610564,0.09729599227426364
9.0,1.0,0.046188091263216456,0.07194591984548525
0.0,2.0,0.02686500888099467,0.035920068652690935
1.0,2.0,0.06571936056838357,0.09966899595439505
2.0,2.0,-0.04973357015985797,-0.11732254505332844
3.0,2.0,-0.13854351687388988,-0.2239794041927179
4.0,2.0,0.0024422735346358564,-0.009439745004290706
5.0,2.0,-0.04862344582593257,-0.09648154958930978
6.0,2.0,0.03130550621669627,0.06656859139389483
7.0,2.0,0.02464476021314387,0.04327571411057987
8.0,2.0,0.05239786856127876,0.11438028687017292
9.0,2.0,0.03352575488454707,0.08740958685791349
0.0,3.0,0.012545797712890073,0.04028863499699335
1.0,3.0,0.06916842455867661,0.1160553217077571
2.0,3.0,-0.048517819473742604,-0.09921828021647627
3.0,3.0,-0.13511713112023974,-0.20384846662657846
4.0,3.0,0.006994559786832557,-0.016235718580878012
5.0,3.0,-0.051848562229377115,-0.10162357185808782
6.0,3.0,0.028089263905851116,0.04509921828021645
7.0,3.0,0.019207283224159093,0.031870114251352936
8.0,3.0,0.05251471078050406,0.10643415514131091
9.0,3.0,0.04696347285444655,0.08117859290438965
0.0,4.0,0.016269222197459392,0.042052040942163055
1.0,4.0,0.06195676398484509,0.117277099519053
2.0,4.0,-0.038332961889904156,-0.09853249475890982
3.0,4.0,-0.1397370180521506,-0.2391170304599827
4.0,4.0,0.01181190104747053,0.0001233197681589592
5.0,4.0,-0.07176287051482061,-0.1207300530275003
6.0,4.0,0.018497882772453823,0.0802811690714022
7.0,4.0,0.03298417650991762,0.03218645948945618
8.0,4.0,0.055270782259861796,0.10864471574793448
9.0,4.0,0.05304212168486737,0.07781477370822548
0.0,5.0,0.01013475888183539,0.035731530661516124
1.0,5.0,0.06804766677803757,0.11057460164171899
2.0,5.0,-0.04220960017819361,-0.09464027040077261
3.0,5.0,-0.13687493039313955,-0.20811202317720906
4.0,5.0,0.0034525002784274324,0.0007242877836793021
5.0,5.0,-0.053346697850540206,-0.09464027040077261
6.0,5.0,0.039091212829936536,0.03693867696764843
7.0,5.0,0.015703307718008687,0.039352969579913036
8.0,5.0,0.048000890967813695,0.09367455335586673
9.0,5.0,0.048000890967813695,0.08039594398841138
0.0,6.0,0.020611702127659642,0.0312612288896874
1.0,6.0,0.06272163120567374,0.11270810875553967
2.0,6.0,-0.05031028368794326,-0.08971134267576951
3.0,6.0,-0.15004432624113473,-0.2310456342076895
4.0,6.0,0.0006648936170213265,-0.025032938076416374
5.0,6.0,-0.04698581560283687,-0.07174511917594917
6.0,6.0,0.04388297872340422,0.0564139417894359
7.0,6.0,0.0305851063829788,0.04922745238950776
8.0,6.0,0.04609929078014181,0.08875314408911254
9.0,6.0,0.04277482269503543,0.07917115822254168
0.0,7.0,0.027207747290754054,0.041641374286754886
1.0,7.0,0.0860041503343325,0.12298166808304001
2.0,7.0,-0.059257551302743836,-0.10404273400509895
3.0,7.0,-0.18146183998155407,-0.23273036299623648
4.0,7.0,-0.005072630850818492,-0.0008498239650358552
5.0,7.0,-0.08923218814848964,-0.10768483671239529
6.0,7.0,0.049112289601106855,0.056209785115940276
7.0,7.0,0.03412497117823388,0.035571203107927635
8.0,7.0,0.06755821996771974,0.12662377079033635
9.0,7.0,0.07101683191145965,0.06227995629476753
0.0,8.0,0.02158273381294972,0.029784155311708603
1.0,8.0,0.06585500830105147,0.12022187386952853
2.0,8.0,-0.054786939679026,-0.08477028819486317
3.0,8.0,-0.13447703375760925,-0.2391173278668757
4.0,8.0,0.01494189263973444,-0.02568431207042082
5.0,8.0,-0.04150525733259544,-0.08597612444230077
6.0,8.0,0.027116768123962454,0.059930061497648575
7.0,8.0,0.013835085777531895,0.04063668153864699
8.0,8.0,0.04814609850581072,0.10454600265283974
9.0,8.0,0.039291643608190346,0.08042927770408775
0.0,9.0,0.018651362984218108,0.04259683842162423
1.0,9.0,0.057278446087628235,0.10896585012670454
2.0,9.0,-0.05087738660192035,-0.10462169663328104
3.0,9.0,-0.11709524335062352,-0.21322553396886687
4.0,9.0,0.008718684471912612,-0.005671533727525085
5.0,9.0,-0.0431519699812383,-0.10220827802582358
6.0,9.0,0.02968767244233532,0.04983709424399663
7.0,9.0,0.018651362984218108,0.052250512851454094
8.0,9.0,0.035205827171393804,0.09931217569687467
9.0,9.0,0.04293124379207586,0.07276457101484254


==> pics/PruningMethods/RAA_scatter/rp_cifar10_resnet56_rate10_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet56,10,0.9750465165002089,-8.40575197624578e-18,0.9647183419049088


==> pics/PruningMethods/RAA_scatter/rp_cifar10_resnet56_rate2.txt <==
class,model,before,after
0.0,0.0,0.022635872687579054,0.03167316961211851
1.0,0.0,0.06514994829369193,0.06610052788616032
2.0,0.0,-0.03941169711593703,-0.048657333027312365
3.0,0.0,-0.16005974951166263,-0.16112003672251546
4.0,0.0,0.0008043203493048764,0.005278861602019794
5.0,0.0,-0.09456509249684009,-0.09685563461097077
6.0,0.0,0.0536596575893371,0.06265779205875613
7.0,0.0,0.02838101803975647,0.022492540739040695
8.0,0.0,0.07778926806848212,0.06839568510442977
9.0,0.0,0.045616454096288714,0.05003442735827414
0.0,1.0,0.03060656649972185,0.026356935447844614
1.0,1.0,0.0651085141903172,0.07661380388653115
2.0,1.0,-0.04730105731775179,-0.03060084878266694
3.0,1.0,-0.134112409571508,-0.13781550145186505
4.0,1.0,-0.0027824151363382826,-0.010498101407192276
5.0,1.0,-0.05509181969949915,-0.07080634353361627
6.0,1.0,0.02949360044518651,0.025240116149207133
7.0,1.0,0.02504173622704516,0.03194103194103202
8.0,1.0,0.042849193099610564,0.045342863524681795
9.0,1.0,0.046188091263216456,0.044226044226044314
0.0,2.0,0.02686500888099467,0.03245818101251812
1.0,2.0,0.06571936056838357,0.06126066245707325
2.0,2.0,-0.04973357015985797,-0.03622465935526748
3.0,2.0,-0.13854351687388988,-0.1348177689154757
4.0,2.0,0.0024422735346358564,0.012518001550902946
5.0,2.0,-0.04862344582593257,-0.07832059377423284
6.0,2.0,0.03130550621669627,0.02248809128171053
7.0,2.0,0.02464476021314387,0.02802703002104808
8.0,2.0,0.05239786856127876,0.05018278497839815
9.0,2.0,0.03352575488454707,0.04242827074332558
0.0,3.0,0.012545797712890073,0.02375376380060219
1.0,3.0,0.06916842455867661,0.06724657075945122
2.0,3.0,-0.048517819473742604,-0.03423664547786334
3.0,3.0,-0.13511713112023974,-0.1279134604661537
4.0,3.0,0.006994559786832557,-0.003011040481766517
5.0,3.0,-0.051848562229377115,-0.06992305118768828
6.0,3.0,0.028089263905851116,0.031560165049626394
7.0,3.0,0.019207283224159093,0.012601762016281897
8.0,3.0,0.05251471078050406,0.056094568975130925
9.0,3.0,0.04696347285444655,0.04382736701237872
0.0,4.0,0.016269222197459392,0.01447661469933186
1.0,4.0,0.06195676398484509,0.06904231625835183
2.0,4.0,-0.038332961889904156,-0.026726057906458822
3.0,4.0,-0.1397370180521506,-0.1536748329621381
4.0,4.0,0.01181190104747053,0.01113585746102451
5.0,4.0,-0.07176287051482061,-0.05567928730512254
6.0,4.0,0.018497882772453823,0.016703786191536764
7.0,4.0,0.03298417650991762,0.017817371937639215
8.0,4.0,0.055270782259861796,0.06236080178173713
9.0,4.0,0.05304212168486737,0.04454342984409791
0.0,5.0,0.01013475888183539,0.02678571428571431
1.0,5.0,0.06804766677803757,0.06361607142857136
2.0,5.0,-0.04220960017819361,-0.04241071428571432
3.0,5.0,-0.13687493039313955,-0.15625
4.0,5.0,0.0034525002784274324,0.016741071428571442
5.0,5.0,-0.053346697850540206,-0.052455357142857185
6.0,5.0,0.039091212829936536,0.02790178571428574
7.0,5.0,0.015703307718008687,0.03236607142857146
8.0,5.0,0.048000890967813695,0.05357142857142849
9.0,5.0,0.048000890967813695,0.030133928571428596
0.0,6.0,0.020611702127659642,0.019336090309600963
1.0,6.0,0.06272163120567374,0.06292612048731408
2.0,6.0,-0.05031028368794326,-0.029842405275511408
3.0,6.0,-0.15004432624113473,-0.1449647926679334
4.0,6.0,0.0006648936170213265,0.0014530010059237374
5.0,6.0,-0.04698581560283687,-0.06225550463842638
6.0,6.0,0.04388297872340422,0.03945456577623784
7.0,6.0,0.0305851063829788,0.02380686263552027
8.0,6.0,0.04609929078014181,0.055102268916955285
9.0,6.0,0.04277482269503543,0.03498379345031853
0.0,7.0,0.027207747290754054,0.028519069980529187
1.0,7.0,0.0860041503343325,0.07433283701752372
2.0,7.0,-0.059257551302743836,-0.04592830145458713
3.0,7.0,-0.18146183998155407,-0.13297445882487685
4.0,7.0,-0.005072630850818492,-0.0035505669453670735
5.0,7.0,-0.08923218814848964,-0.097468789371206
6.0,7.0,0.049112289601106855,0.028519069980529187
7.0,7.0,0.03412497117823388,0.027373725804604322
8.0,7.0,0.06755821996771974,0.07547818119344858
9.0,7.0,0.07101683191145965,0.04569923261940218
0.0,8.0,0.02158273381294972,0.008552704654004265
1.0,8.0,0.06585500830105147,0.07075419304676217
2.0,8.0,-0.054786939679026,-0.028101743863156715
3.0,8.0,-0.13447703375760925,-0.13251138509385757
4.0,8.0,0.01494189263973444,0.0041097411973786925
5.0,8.0,-0.04150525733259544,-0.054759524602910156
6.0,8.0,0.027116768123962454,0.017438631567255412
7.0,8.0,0.013835085777531895,0.021881595023880984
8.0,8.0,0.04814609850581072,0.05631456181272906
9.0,8.0,0.039291643608190346,0.0363212262579141
0.0,9.0,0.018651362984218108,0.03383250138657802
1.0,9.0,0.057278446087628235,0.060454797559622846
2.0,9.0,-0.05087738660192035,-0.03826955074875205
3.0,9.0,-0.11709524335062352,-0.12257348863006094
4.0,9.0,0.008718684471912612,-0.010537992235163565
5.0,9.0,-0.0431519699812383,-0.06600110926234054
6.0,9.0,0.02968767244233532,0.028286189683860322
7.0,9.0,0.018651362984218108,0.02384914032168616
8.0,9.0,0.035205827171393804,0.04492512479201329
9.0,9.0,0.04293124379207586,0.04603438713255683


==> pics/PruningMethods/RAA_scatter/rp_cifar10_resnet56_rate20.txt <==
class,model,before,after
0.0,0.0,0.022635872687579054,0.04035065102488089
1.0,0.0,0.06514994829369193,0.15766404537836803
2.0,0.0,-0.03941169711593703,-0.15431223411112535
3.0,0.0,-0.16005974951166263,-0.27678226118344706
4.0,0.0,0.0008043203493048764,-0.035709681577929545
5.0,0.0,-0.09456509249684009,-0.11177001418073998
6.0,0.0,0.0536596575893371,0.09965192729147872
7.0,0.0,0.02838101803975647,0.044218125564006845
8.0,0.0,0.07778926806848212,0.12543509088565175
9.0,0.0,0.045616454096288714,0.11125435090885658
0.0,1.0,0.03060656649972185,0.052834060015388436
1.0,1.0,0.0651085141903172,0.1438830469351115
2.0,1.0,-0.04730105731775179,-0.16132341626057967
3.0,1.0,-0.134112409571508,-0.21903052064631964
4.0,1.0,-0.0027824151363382826,-0.030520646319569175
5.0,1.0,-0.05509181969949915,-0.12926391382405744
6.0,1.0,0.02949360044518651,0.07078738137984088
7.0,1.0,0.02504173622704516,0.059245960502692874
8.0,1.0,0.042849193099610564,0.10925878430366753
9.0,1.0,0.046188091263216456,0.10412926391382397
0.0,2.0,0.02686500888099467,0.037247801345059554
1.0,2.0,0.06571936056838357,0.13424728401448527
2.0,2.0,-0.04973357015985797,-0.13217796171753746
3.0,2.0,-0.13854351687388988,-0.2382307294361097
4.0,2.0,0.0024422735346358564,-0.01965856182100361
5.0,2.0,-0.04862344582593257,-0.13864459389549919
6.0,2.0,0.03130550621669627,0.07087428867046038
7.0,2.0,0.02464476021314387,0.04242110708742893
8.0,2.0,0.05239786856127876,0.1239006725297465
9.0,2.0,0.03352575488454707,0.12002069322296947
0.0,3.0,0.012545797712890073,0.057853369411158276
1.0,3.0,0.06916842455867661,0.14804793196752997
2.0,3.0,-0.048517819473742604,-0.10965081819353184
3.0,3.0,-0.13511713112023974,-0.3003478933127174
4.0,3.0,0.006994559786832557,-0.04007215565004512
5.0,3.0,-0.051848562229377115,-0.07872696817420441
6.0,3.0,0.028089263905851116,0.07718077567323792
7.0,3.0,0.019207283224159093,0.03337198814585753
8.0,3.0,0.05251471078050406,0.12227805695142377
9.0,3.0,0.04696347285444655,0.09006571318129102
0.0,4.0,0.016269222197459392,0.049129989764585456
1.0,4.0,0.06195676398484509,0.13613101330603897
2.0,4.0,-0.038332961889904156,-0.13254861821903777
3.0,4.0,-0.1397370180521506,-0.22850562947799385
4.0,4.0,0.01181190104747053,-0.030194472876151426
5.0,4.0,-0.07176287051482061,-0.12615148413510735
6.0,4.0,0.018497882772453823,0.05552712384851586
7.0,4.0,0.03298417650991762,0.060644831115660186
8.0,4.0,0.055270782259861796,0.11821903787103383
9.0,4.0,0.05304212168486737,0.09774820880245653
0.0,5.0,0.01013475888183539,0.07654256703983332
1.0,5.0,0.06804766677803757,0.1572507159593856
2.0,5.0,-0.04220960017819361,-0.15516792501952614
3.0,5.0,-0.13687493039313955,-0.2736266597240301
4.0,5.0,0.0034525002784274324,-0.051028378026555604
5.0,5.0,-0.053346697850540206,-0.11481385055974999
6.0,5.0,0.039091212829936536,0.08956001041395466
7.0,5.0,0.015703307718008687,0.04790419161676654
8.0,5.0,0.048000890967813695,0.13251757354855506
9.0,5.0,0.048000890967813695,0.09086175475136679
0.0,6.0,0.020611702127659642,0.06113033448673583
1.0,6.0,0.06272163120567374,0.16109188773548638
2.0,6.0,-0.05031028368794326,-0.13622965526079706
3.0,6.0,-0.15004432624113473,-0.2246571831346918
4.0,6.0,0.0006648936170213265,-0.04908368576188646
5.0,6.0,-0.04698581560283687,-0.16314238113546067
6.0,6.0,0.04388297872340422,0.09188773548635139
7.0,6.0,0.0305851063829788,0.04447007561194406
8.0,6.0,0.04609929078014181,0.1111111111111111
9.0,6.0,0.04277482269503543,0.10342176086120722
0.0,7.0,0.027207747290754054,0.07702182284980737
1.0,7.0,0.0860041503343325,0.13222079589216942
2.0,7.0,-0.059257551302743836,-0.14249037227214376
3.0,7.0,-0.18146183998155407,-0.2618741976893454
4.0,7.0,-0.005072630850818492,-0.050064184852374884
5.0,7.0,-0.08923218814848964,-0.10783055198973052
6.0,7.0,0.049112289601106855,0.08472400513478812
7.0,7.0,0.03412497117823388,0.03337612323491659
8.0,7.0,0.06755821996771974,0.12965340179717583
9.0,7.0,0.07101683191145965,0.1052631578947368
0.0,8.0,0.02158273381294972,0.06247614200279924
1.0,8.0,0.06585500830105147,0.12864232090596764
2.0,8.0,-0.054786939679026,-0.1487466598803919
3.0,8.0,-0.13447703375760925,-0.24545107520040726
4.0,8.0,0.01494189263973444,-0.025321287695635613
5.0,8.0,-0.04150525733259544,-0.1182084234635451
6.0,8.0,0.027116768123962454,0.06756584807227373
7.0,8.0,0.013835085777531895,0.05993128896806199
8.0,8.0,0.04814609850581072,0.12864232090596764
9.0,8.0,0.039291643608190346,0.09046952538490895
0.0,9.0,0.018651362984218108,0.06029106029106029
1.0,9.0,0.057278446087628235,0.14085239085239093
2.0,9.0,-0.05087738660192035,-0.1567047817047816
3.0,9.0,-0.11709524335062352,-0.2658523908523909
4.0,9.0,0.008718684471912612,-0.030665280665280608
5.0,9.0,-0.0431519699812383,-0.1320166320166319
6.0,9.0,0.02968767244233532,0.0992723492723493
7.0,9.0,0.018651362984218108,0.04209979209979223
8.0,9.0,0.035205827171393804,0.14085239085239093
9.0,9.0,0.04293124379207586,0.1018711018711019


==> pics/PruningMethods/RAA_scatter/rp_cifar10_resnet56_rate20_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet56,20,0.9750465165002089,-8.40575197624578e-18,0.9647183419049088


==> pics/PruningMethods/RAA_scatter/rp_cifar10_resnet56_rate2_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet56,2,0.9750465165002089,-8.40575197624578e-18,0.9647183419049088


==> pics/PruningMethods/RAA_scatter/rp_cifar10_resnet56_rate4.txt <==
class,model,before,after
0.0,0.0,0.022635872687579054,0.015569709837225748
1.0,0.0,0.06514994829369193,0.10049539985845725
2.0,0.0,-0.03941169711593703,-0.05756074545883458
3.0,0.0,-0.16005974951166263,-0.20971927341354088
4.0,0.0,0.0008043203493048764,-0.016277423920736063
5.0,0.0,-0.09456509249684009,-0.09766454352441611
6.0,0.0,0.0536596575893371,0.060391601792875706
7.0,0.0,0.02838101803975647,0.039160179287567834
8.0,0.0,0.07778926806848212,0.09577730596838883
9.0,0.0,0.045616454096288714,0.06982778957301254
0.0,1.0,0.03060656649972185,0.019137652755360918
1.0,1.0,0.0651085141903172,0.0860041503343325
2.0,1.0,-0.04730105731775179,-0.07078625778187676
3.0,1.0,-0.134112409571508,-0.16071016831911455
4.0,1.0,-0.0027824151363382826,0.015679040811621
5.0,1.0,-0.05509181969949915,-0.08807931750057633
6.0,1.0,0.02949360044518651,0.01798478210744761
7.0,1.0,0.02504173622704516,0.04680654830528024
8.0,1.0,0.042849193099610564,0.07101683191145965
9.0,1.0,0.046188091263216456,0.06294673737606651
0.0,2.0,0.02686500888099467,0.038765088207985125
1.0,2.0,0.06571936056838357,0.10027855153203333
2.0,2.0,-0.04973357015985797,-0.06569173630454965
3.0,2.0,-0.13854351687388988,-0.19220055710306416
4.0,2.0,0.0024422735346358564,-0.0030176415970288376
5.0,2.0,-0.04862344582593257,-0.09006499535747446
6.0,2.0,0.03130550621669627,0.041086350974930345
7.0,2.0,0.02464476021314387,0.028319405756731635
8.0,2.0,0.05239786856127876,0.0805478180129991
9.0,2.0,0.03352575488454707,0.06197771587743733
0.0,3.0,0.012545797712890073,0.032421246263508854
1.0,3.0,0.06916842455867661,0.08530696711887782
2.0,3.0,-0.048517819473742604,-0.049206714187169535
3.0,3.0,-0.13511713112023974,-0.17797194757415502
4.0,3.0,0.006994559786832557,-0.0032191308346746664
5.0,3.0,-0.051848562229377115,-0.0859967808691653
6.0,3.0,0.028089263905851116,0.041618762934007826
7.0,3.0,0.019207283224159093,0.031271556679696486
8.0,3.0,0.05251471078050406,0.07151069211312949
9.0,3.0,0.04696347285444655,0.05426534835594392
0.0,4.0,0.016269222197459392,0.042292581465218484
1.0,4.0,0.06195676398484509,0.09082505199907558
2.0,4.0,-0.038332961889904156,-0.07788305985671355
3.0,4.0,-0.1397370180521506,-0.17148139588629535
4.0,4.0,0.01181190104747053,-0.0027732840305060755
5.0,4.0,-0.07176287051482061,-0.09637162006008773
6.0,4.0,0.018497882772453823,0.042292581465218484
7.0,4.0,0.03298417650991762,0.03535937138895317
8.0,4.0,0.055270782259861796,0.07233649179570154
9.0,4.0,0.05304212168486737,0.06540328171943621
0.0,5.0,0.01013475888183539,0.03149878850813429
1.0,5.0,0.06804766677803757,0.08341986846659734
2.0,5.0,-0.04220960017819361,-0.04349832698742364
3.0,5.0,-0.13687493039313955,-0.1923387562016846
4.0,5.0,0.0034525002784274324,-0.0008076612437983545
5.0,5.0,-0.053346697850540206,-0.09541940694588669
6.0,5.0,0.039091212829936536,0.060343832929502725
7.0,5.0,0.015703307718008687,0.041883004499826924
8.0,5.0,0.048000890967813695,0.06495904003692167
9.0,5.0,0.048000890967813695,0.04995961693781009
0.0,6.0,0.020611702127659642,0.031518624641833776
1.0,6.0,0.06272163120567374,0.09455587392550131
2.0,6.0,-0.05031028368794326,-0.06246418338108894
3.0,6.0,-0.15004432624113473,-0.17249283667621784
4.0,6.0,0.0006648936170213265,-0.009742120343839613
5.0,6.0,-0.04698581560283687,-0.08882521489971348
6.0,6.0,0.04388297872340422,0.05100286532951287
7.0,6.0,0.0305851063829788,0.034957020057306554
8.0,6.0,0.04609929078014181,0.06246418338108881
9.0,6.0,0.04277482269503543,0.05902578796561603
0.0,7.0,0.027207747290754054,0.0263929618768328
1.0,7.0,0.0860041503343325,0.09677419354838711
2.0,7.0,-0.059257551302743836,-0.06510263929618768
3.0,7.0,-0.18146183998155407,-0.18005865102639304
4.0,7.0,-0.005072630850818492,-0.008797653958944354
5.0,7.0,-0.08923218814848964,-0.10498533724340178
6.0,7.0,0.049112289601106855,0.04516129032258062
7.0,7.0,0.03412497117823388,0.031085043988269757
8.0,7.0,0.06755821996771974,0.09208211143695016
9.0,7.0,0.07101683191145965,0.06744868035190615
0.0,8.0,0.02158273381294972,0.029885057471264395
1.0,8.0,0.06585500830105147,0.0816091954022988
2.0,8.0,-0.054786939679026,-0.04482758620689659
3.0,8.0,-0.13447703375760925,-0.19425287356321844
4.0,8.0,0.01494189263973444,-0.004597701149425292
5.0,8.0,-0.04150525733259544,-0.06781609195402293
6.0,8.0,0.027116768123962454,0.04367816091954027
7.0,8.0,0.013835085777531895,0.02413793103448278
8.0,8.0,0.04814609850581072,0.08045977011494247
9.0,8.0,0.039291643608190346,0.05172413793103453
0.0,9.0,0.018651362984218108,0.04007306770179246
1.0,9.0,0.057278446087628235,0.08231533280054794
2.0,9.0,-0.05087738660192035,-0.07181185066788454
3.0,9.0,-0.11709524335062352,-0.16086311222742325
4.0,9.0,0.008718684471912612,0.004680899646078311
5.0,9.0,-0.0431519699812383,-0.0672451193058569
6.0,9.0,0.02968767244233532,0.044639799063820096
7.0,9.0,0.018651362984218108,0.014956045210640484
8.0,9.0,0.035205827171393804,0.05719831030939609
9.0,9.0,0.04293124379207586,0.05605662746888918


==> pics/PruningMethods/RAA_scatter/rp_cifar10_resnet56_rate4_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet56,4,0.9750465165002089,-8.40575197624578e-18,0.9647183419049088


==> pics/PruningMethods/RAA_scatter/rp_cifar10_resnet56_rate5.txt <==
class,model,before,after
0.0,0.0,0.022635872687579054,0.030680728667305795
1.0,0.0,0.06514994829369193,0.10618408437200384
2.0,0.0,-0.03941169711593703,-0.07957813998082455
3.0,0.0,-0.16005974951166263,-0.20182166826462128
4.0,0.0,0.0008043203493048764,-0.011265580057526455
5.0,0.0,-0.09456509249684009,-0.08197507190795783
6.0,0.0,0.0536596575893371,0.043863854266538785
7.0,0.0,0.02838101803975647,0.03547459252157234
8.0,0.0,0.07778926806848212,0.0977948226270374
9.0,0.0,0.045616454096288714,0.06064237775647169
0.0,1.0,0.03060656649972185,0.036293616524682014
1.0,1.0,0.0651085141903172,0.10164546621542765
2.0,1.0,-0.04730105731775179,-0.07340413117049825
3.0,1.0,-0.134112409571508,-0.19593884934064656
4.0,1.0,-0.0027824151363382826,-0.017388260007002013
5.0,1.0,-0.05509181969949915,-0.07573812580231061
6.0,1.0,0.02949360044518651,0.05263157894736845
7.0,1.0,0.02504173622704516,0.025790640681526443
8.0,1.0,0.042849193099610564,0.08414050647683517
9.0,1.0,0.046188091263216456,0.06196755747461785
0.0,2.0,0.02686500888099467,0.015181365163981922
1.0,2.0,0.06571936056838357,0.09862092942403518
2.0,2.0,-0.04973357015985797,-0.08448255881330394
3.0,2.0,-0.13854351687388988,-0.1609688260516862
4.0,2.0,0.0024422735346358564,-0.0045196430640862375
5.0,2.0,-0.04862344582593257,-0.09143585583497504
6.0,2.0,0.03130550621669627,0.0580600301309538
7.0,2.0,0.02464476021314387,0.02097577934870785
8.0,2.0,0.05239786856127876,0.0742843898481864
9.0,2.0,0.03352575488454707,0.0742843898481864
0.0,3.0,0.012545797712890073,0.028080761197493618
1.0,3.0,0.06916842455867661,0.09538175910884189
2.0,3.0,-0.048517819473742604,-0.05662566720816902
3.0,3.0,-0.13511713112023974,-0.1912276630308657
4.0,3.0,0.006994559786832557,-0.027616616384311954
5.0,3.0,-0.051848562229377115,-0.08563471803202596
6.0,3.0,0.028089263905851116,0.052448363889533556
7.0,3.0,0.019207283224159093,0.03272220932931075
8.0,3.0,0.05251471078050406,0.08493850081225347
9.0,3.0,0.04696347285444655,0.06753307031793923
0.0,4.0,0.016269222197459392,0.04451454609183318
1.0,4.0,0.06195676398484509,0.09592242084355643
2.0,4.0,-0.038332961889904156,-0.07699497604860377
3.0,4.0,-0.1397370180521506,-0.2008412197686645
4.0,4.0,0.01181190104747053,0.0012851968687930715
5.0,4.0,-0.07176287051482061,-0.08166841920785134
6.0,4.0,0.018497882772453823,0.04568290688164508
7.0,4.0,0.03298417650991762,0.03399929898352613
8.0,4.0,0.055270782259861796,0.07722864820656625
9.0,4.0,0.05304212168486737,0.060871597149199715
0.0,5.0,0.01013475888183539,0.03364269141531326
1.0,5.0,0.06804766677803757,0.09860788863109045
2.0,5.0,-0.04220960017819361,-0.062645011600928
3.0,5.0,-0.13687493039313955,-0.18445475638051048
4.0,5.0,0.0034525002784274324,-0.005800464037122975
5.0,5.0,-0.053346697850540206,-0.07656612529002314
6.0,5.0,0.039091212829936536,0.04060324825986083
7.0,5.0,0.015703307718008687,0.024361948955916497
8.0,5.0,0.048000890967813695,0.07076566125290029
9.0,5.0,0.048000890967813695,0.06148491879350353
0.0,6.0,0.020611702127659642,0.03464256748928286
1.0,6.0,0.06272163120567374,0.0914146680570038
2.0,6.0,-0.05031028368794326,-0.06383964778125353
3.0,6.0,-0.15004432624113473,-0.17970107751129652
4.0,6.0,0.0006648936170213265,-0.0012744757270304599
5.0,6.0,-0.04698581560283687,-0.07194994786235655
6.0,6.0,0.04388297872340422,0.04854593905688802
7.0,6.0,0.0305851063829788,0.021897810218978134
8.0,6.0,0.04609929078014181,0.06708376781369489
9.0,6.0,0.04277482269503543,0.05318039624608974
0.0,7.0,0.027207747290754054,0.03990470518165572
1.0,7.0,0.0860041503343325,0.09231685527099465
2.0,7.0,-0.059257551302743836,-0.06491959499702203
3.0,7.0,-0.18146183998155407,-0.1995235259082787
4.0,7.0,-0.005072630850818492,-0.010125074449076907
5.0,7.0,-0.08923218814848964,-0.09112567004169149
6.0,7.0,0.049112289601106855,0.024419297200714667
7.0,7.0,0.03412497117823388,0.018463371054198877
8.0,7.0,0.06755821996771974,0.1078022632519357
9.0,7.0,0.07101683191145965,0.08278737343656939
0.0,8.0,0.02158273381294972,0.03850641773628942
1.0,8.0,0.06585500830105147,0.09684947491248537
2.0,8.0,-0.054786939679026,-0.05950991831971988
3.0,8.0,-0.13447703375760925,-0.18086347724620774
4.0,8.0,0.01494189263973444,0.008168028004667451
5.0,8.0,-0.04150525733259544,-0.1038506417736289
6.0,8.0,0.027116768123962454,0.030338389731621965
7.0,8.0,0.013835085777531895,0.02100350058343059
8.0,8.0,0.04814609850581072,0.07467911318553098
9.0,8.0,0.039291643608190346,0.07467911318553098
0.0,9.0,0.018651362984218108,0.04096553324823024
1.0,9.0,0.057278446087628235,0.09086689102936048
2.0,9.0,-0.05087738660192035,-0.05419519554369279
3.0,9.0,-0.11709524335062352,-0.1888128118834862
4.0,9.0,0.008718684471912612,-0.006614831147731273
5.0,9.0,-0.0431519699812383,-0.0774051293953812
6.0,9.0,0.02968767244233532,0.030521063014970394
7.0,9.0,0.018651362984218108,0.03284205640013925
8.0,9.0,0.035205827171393804,0.07810142741093191
9.0,9.0,0.04293124379207586,0.053730996866658935


==> pics/PruningMethods/RAA_scatter/rp_cifar10_resnet56_rate50.txt <==
class,model,before,after
0.0,0.0,0.022635872687579054,0.10937986911810521
1.0,0.0,0.06514994829369193,0.19663446556559672
2.0,0.0,-0.03941169711593703,-0.23808039887815524
3.0,0.0,-0.16005974951166263,-0.48582112807728267
4.0,0.0,0.0008043203493048764,-0.1321283889062013
5.0,0.0,-0.09456509249684009,-0.08226861950763488
6.0,0.0,0.0536596575893371,0.19196011218448109
7.0,0.0,0.02838101803975647,0.11405422249922083
8.0,0.0,0.07778926806848212,0.23558741040822684
9.0,0.0,0.045616454096288714,0.09068245559364274
0.0,1.0,0.03060656649972185,0.1060487038491752
1.0,1.0,0.0651085141903172,0.17046347211311869
2.0,1.0,-0.04730105731775179,-0.22230950510604866
3.0,1.0,-0.134112409571508,-0.37313432835820887
4.0,1.0,-0.0027824151363382826,-0.09976433621366851
5.0,1.0,-0.05509181969949915,-0.13275726630007842
6.0,1.0,0.02949360044518651,0.18774548311076208
7.0,1.0,0.02504173622704516,0.0557737627651219
8.0,1.0,0.042849193099610564,0.24430479183032222
9.0,1.0,0.046188091263216456,0.06362922230950525
0.0,2.0,0.02686500888099467,0.08963876913928946
1.0,2.0,0.06571936056838357,0.22937416381745207
2.0,2.0,-0.04973357015985797,-0.19280511372082643
3.0,2.0,-0.13854351687388988,-0.38011000445964027
4.0,2.0,0.0024422735346358564,-0.11104504236658241
5.0,2.0,-0.04862344582593257,-0.1378028839006987
6.0,2.0,0.03130550621669627,0.12680243793667317
7.0,2.0,0.02464476021314387,0.05842128734948715
8.0,2.0,0.05239786856127876,0.18923740151627783
9.0,2.0,0.03352575488454707,0.12828898468856853
0.0,3.0,0.012545797712890073,0.1229690984389932
1.0,3.0,0.06916842455867661,0.21535520866517996
2.0,3.0,-0.048517819473742604,-0.19719655941382608
3.0,3.0,-0.13511713112023974,-0.4950621216948073
4.0,3.0,0.006994559786832557,-0.1621535520866518
5.0,3.0,-0.051848562229377115,-0.1621535520866518
6.0,3.0,0.028089263905851116,0.22013380057343102
7.0,3.0,0.019207283224159093,0.04173303599872571
8.0,3.0,0.05251471078050406,0.2519910799617713
9.0,3.0,0.04696347285444655,0.16438356164383555
0.0,4.0,0.016269222197459392,0.05230674278660707
1.0,4.0,0.06195676398484509,0.19580311680296253
2.0,4.0,-0.038332961889904156,-0.17759604999228512
3.0,4.0,-0.1397370180521506,-0.4044128992439438
4.0,4.0,0.01181190104747053,-0.12976392532016673
5.0,4.0,-0.07176287051482061,-0.10353340533868237
6.0,4.0,0.018497882772453823,0.16494368153062797
7.0,4.0,0.03298417650991762,0.02916216633235616
8.0,4.0,0.055270782259861796,0.24826415676593125
9.0,4.0,0.05304212168486737,0.12482641567659307
0.0,5.0,0.01013475888183539,0.14225117406453563
1.0,5.0,0.06804766677803757,0.16800484775034086
2.0,5.0,-0.04220960017819361,-0.22890471140736254
3.0,5.0,-0.13687493039313955,-0.4106953491895167
4.0,5.0,0.0034525002784274324,-0.1061960309044085
5.0,5.0,-0.053346697850540206,-0.10922587486744441
6.0,5.0,0.039091212829936536,0.17103469171337676
7.0,5.0,0.015703307718008687,0.058930465081048225
8.0,5.0,0.048000890967813695,0.24072110286320242
9.0,5.0,0.048000890967813695,0.07407968489622775
0.0,6.0,0.020611702127659642,0.07483831228826605
1.0,6.0,0.06272163120567374,0.2072682476131815
2.0,6.0,-0.05031028368794326,-0.200800739143825
3.0,6.0,-0.15004432624113473,-0.40252540806898673
4.0,6.0,0.0006648936170213265,-0.12380659069910692
5.0,6.0,-0.04698581560283687,-0.12380659069910692
6.0,6.0,0.04388297872340422,0.15029257776408997
7.0,6.0,0.0305851063829788,0.059439482599322406
8.0,6.0,0.04609929078014181,0.24884508777332937
9.0,6.0,0.04277482269503543,0.11025562057283646
0.0,7.0,0.027207747290754054,0.12114606041731545
1.0,7.0,0.0860041503343325,0.2535035814388042
2.0,7.0,-0.059257551302743836,-0.18716910619744623
3.0,7.0,-0.18146183998155407,-0.43942696979134227
4.0,7.0,-0.005072630850818492,-0.18249766427904077
5.0,7.0,-0.08923218814848964,-0.1482404235440672
6.0,7.0,0.049112289601106855,0.1600747430706945
7.0,7.0,0.03412497117823388,0.04951728433509818
8.0,7.0,0.06755821996771974,0.27063220180629083
9.0,7.0,0.07101683191145965,0.1024602927436935
0.0,8.0,0.02158273381294972,0.07965152457996252
1.0,8.0,0.06585500830105147,0.1994399502177971
2.0,8.0,-0.054786939679026,-0.23615432482887375
3.0,8.0,-0.13447703375760925,-0.34038581207218427
4.0,8.0,0.01494189263973444,-0.1490354698195395
5.0,8.0,-0.04150525733259544,-0.1474797759800871
6.0,8.0,0.027116768123962454,0.1574362165525824
7.0,8.0,0.013835085777531895,0.0889856876166769
8.0,8.0,0.04814609850581072,0.24144368388301182
9.0,8.0,0.039291643608190346,0.10609831985065327
0.0,9.0,0.018651362984218108,0.12119248217757612
1.0,9.0,0.057278446087628235,0.2427090084251459
2.0,9.0,-0.05087738660192035,-0.19961114711600775
3.0,9.0,-0.11709524335062352,-0.49125081011017496
4.0,9.0,0.008718684471912612,-0.15910563836681782
5.0,9.0,-0.0431519699812383,-0.11697990926766029
6.0,9.0,0.02968767244233532,0.1373946856772521
7.0,9.0,0.018651362984218108,0.027219701879455667
8.0,9.0,0.035205827171393804,0.2913156189241738
9.0,9.0,0.04293124379207586,0.14711600777705766


==> pics/PruningMethods/RAA_scatter/rp_cifar10_resnet56_rate50_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet56,50,0.9750465165002089,-8.40575197624578e-18,0.9647183419049088


==> pics/PruningMethods/RAA_scatter/rp_cifar10_resnet56_rate5_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet56,5,0.9750465165002089,-8.40575197624578e-18,0.9647183419049088


==> pics/PruningMethods/RAA_scatter/xp_cifar10_resnet56_rate10.txt <==
class,model,before,after
0.0,0.0,0.020918599363346942,0.020291184225610513
1.0,0.0,0.0777626193724419,0.07531812449845235
2.0,0.0,-0.052978626648476676,-0.06110283159463489
3.0,0.0,-0.1371077762619373,-0.14478963659291524
4.0,0.0,0.00613915416098222,0.006534449157400021
5.0,0.0,-0.0870850386539336,-0.05766364782758227
6.0,0.0,0.03683492496589357,0.03290152470480346
7.0,0.0,0.016371077762619337,0.009973632924452644
8.0,0.0,0.0698044565711686,0.06958615155336477
9.0,0.0,0.049340609367894486,0.048951048951049035
0.0,1.0,0.017325633051976964,0.02346368715083801
1.0,1.0,0.057307863171923566,0.07262569832402228
2.0,1.0,-0.03820524211461571,-0.04692737430167602
3.0,1.0,-0.14482452243447352,-0.15418994413407822
4.0,1.0,0.009551310528653989,0.010055865921787718
5.0,1.0,-0.05708573967125722,-0.05586592178770954
6.0,1.0,0.029542425588627352,0.033519553072625725
7.0,1.0,0.030653043091959205,0.021229050279329628
8.0,1.0,0.0517547756552643,0.04022346368715087
9.0,1.0,0.04398045313194133,0.055865921787709424
0.0,2.0,0.03708638685320908,0.03525713002470256
1.0,2.0,0.06706640017765936,0.0745564787783517
2.0,2.0,-0.05396402398401064,-0.06467549966314842
3.0,2.0,-0.1372418387741505,-0.16123961374354362
4.0,2.0,-0.006218076837663711,-0.004042218728946706
5.0,2.0,-0.060626249167221834,-0.05681562991241857
6.0,2.0,0.027093049078392283,0.03301145295306546
7.0,2.0,0.025982678214523748,0.0206602290590614
8.0,2.0,0.05596269153897402,0.06108241634852909
9.0,2.0,0.04485898290028869,0.06220525488434764
0.0,3.0,0.025269954358232278,0.019836377899809538
1.0,3.0,0.06868529444506287,0.0691471478202398
2.0,3.0,-0.029277524212401193,-0.031715790653367694
3.0,3.0,-0.1561839029277524,-0.15611341477081697
4.0,3.0,0.007458532784147879,-0.008181105009525914
5.0,3.0,-0.05822108427028834,-0.06533677014457023
6.0,3.0,0.021930312813091452,0.03328476969629055
7.0,3.0,0.0286095959033731,0.03552616832903739
8.0,3.0,0.055326728264499574,0.05233665807463853
9.0,3.0,0.03640209284203502,0.051215958758265116
0.0,4.0,0.04014193834553104,0.027703306523681907
1.0,4.0,0.0623198048347748,0.073503127792672
2.0,4.0,-0.05522288755821697,-0.05831099195710458
3.0,4.0,-0.1406076735418053,-0.1398570151921358
4.0,4.0,-0.004213794632956337,0.01206434316353891
5.0,4.0,-0.05522288755821697,-0.0650134048257373
6.0,4.0,0.033488578398758045,0.025469168900804338
7.0,4.0,0.02905300510090929,0.025469168900804338
8.0,4.0,0.04568640496784199,0.05451295799821264
9.0,4.0,0.044577511643379794,0.044459338695263695
0.0,5.0,0.01190476190476194,0.017817371937639215
1.0,5.0,0.06040564373897703,0.06347438752783957
2.0,5.0,-0.038800705467372146,-0.04899777282850784
3.0,5.0,-0.12367724867724864,-0.13251670378619151
4.0,5.0,0.0019841269841270105,0.005567928730512255
5.0,5.0,-0.05533509700176369,-0.03786191536748333
6.0,5.0,0.02513227513227518,0.026726057906458822
7.0,5.0,0.024029982363315744,0.020044543429844117
8.0,5.0,0.04828042328042322,0.047884187082405265
9.0,5.0,0.04607583774250435,0.03786191536748333
0.0,6.0,0.01834139754697871,0.0013516557783284284
1.0,6.0,0.06672667941937652,0.07343996395584583
2.0,6.0,-0.027793406098796054,-0.044829916647893736
3.0,6.0,-0.13131540452346127,-0.12029736427123226
4.0,6.0,0.0003375717339934364,-0.0031538634827664165
5.0,6.0,-0.08293012265106346,-0.06848389276864167
6.0,6.0,0.02509283222684819,0.0283847713448975
7.0,6.0,0.01834139754697871,0.02050011263798152
8.0,6.0,0.05434904917294926,0.05091236765037172
9.0,6.0,0.058850005626195454,0.06217616580310871
0.0,7.0,0.013741833746339253,0.013116236996834073
1.0,7.0,0.07794548321694067,0.07869742198100407
2.0,7.0,-0.04370353683262002,-0.04454997738579827
3.0,7.0,-0.14733047983780134,-0.17684305744007237
4.0,7.0,-0.005406623113313839,-0.009497964721845277
5.0,7.0,-0.06397837350754683,-0.04681139755766621
6.0,7.0,0.0385221896823609,0.040253279059249296
7.0,7.0,0.023879252083802652,0.030076888285843588
8.0,7.0,0.06442892543365614,0.07191316146540026
9.0,7.0,0.041901329128182035,0.0436454093170512
0.0,8.0,0.019700022386389144,0.025669894167980233
1.0,8.0,0.057756883814640676,0.0718306687682954
2.0,8.0,-0.050817103201253634,-0.047511821661787905
3.0,8.0,-0.13476606223416157,-0.13195226300382792
4.0,8.0,0.026415939109021788,-0.0036027921639270218
5.0,8.0,-0.07768077009178422,-0.06439990993019594
6.0,8.0,0.033131855831654435,0.023418149065525827
7.0,8.0,0.015222744571300713,0.023418149065525827
8.0,8.0,0.05551824490709646,0.048187345192524274
9.0,8.0,0.05551824490709646,0.05494258049988749
0.0,9.0,0.010978956999085148,0.025493136463259902
1.0,9.0,0.07959743824336687,0.08432345137847495
2.0,9.0,-0.053064958828911254,-0.0437189987311109
3.0,9.0,-0.16857273559011893,-0.20059983850501795
4.0,9.0,0.014409881061299241,-0.0021917176144884217
5.0,9.0,-0.08966148215919478,-0.08409274426116041
6.0,9.0,0.04986276303751153,0.0451032414349983
7.0,9.0,0.02470265324794152,0.035874956742415524
8.0,9.0,0.07959743824336687,0.07855577344561085
9.0,9.0,0.05215004574565426,0.061252739647018155


==> pics/PruningMethods/RAA_scatter/xp_cifar10_resnet56_rate10_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet,10,0.9216043705015066,-1.1806872726964633e-17,0.9753461612380516


==> pics/PruningMethods/RAA_scatter/xp_cifar10_resnet56_rate2.txt <==
class,model,before,after
0.0,0.0,0.020918599363346942,0.037045377772773384
1.0,0.0,0.0777626193724419,0.06632136020718382
2.0,0.0,-0.052978626648476676,-0.04627857223285669
3.0,0.0,-0.1371077762619373,-0.125098524940885
4.0,0.0,0.00613915416098222,-0.003490597905641247
5.0,0.0,-0.0870850386539336,-0.0879405472356716
6.0,0.0,0.03683492496589357,0.039297376421574194
7.0,0.0,0.016371077762619337,0.017903389257966473
8.0,0.0,0.0698044565711686,0.055061366963179884
9.0,0.0,0.049340609367894486,0.04717937169237704
0.0,1.0,0.017325633051976964,0.02549950325643008
1.0,1.0,0.057307863171923566,0.05971961585163917
2.0,1.0,-0.03820524211461571,-0.03190197593553376
3.0,1.0,-0.14482452243447352,-0.14228943592007948
4.0,1.0,0.009551310528653989,-0.015343856937851886
5.0,1.0,-0.05708573967125722,-0.05618721713213385
6.0,1.0,0.029542425588627352,0.03874599845457546
7.0,1.0,0.030653043091959205,0.03101887625565737
8.0,1.0,0.0517547756552643,0.040953747654266376
9.0,1.0,0.04398045313194133,0.04978474445303004
0.0,2.0,0.03708638685320908,0.022424511545293065
1.0,2.0,0.06706640017765936,0.06682948490230897
2.0,2.0,-0.05396402398401064,-0.04751332149200717
3.0,2.0,-0.1372418387741505,-0.11745115452930728
4.0,2.0,-0.006218076837663711,-0.006438721136767348
5.0,2.0,-0.060626249167221834,-0.06305506216696277
6.0,2.0,0.027093049078392283,0.021314387211367667
7.0,2.0,0.025982678214523748,0.02464476021314387
8.0,2.0,0.05596269153897402,0.050177619893427956
9.0,2.0,0.04485898290028869,0.04906749555950256
0.0,3.0,0.025269954358232278,0.02124363797300287
1.0,3.0,0.06868529444506287,0.06328833812790431
2.0,3.0,-0.029277524212401193,-0.030759017481743797
3.0,3.0,-0.1561839029277524,-0.13365788891347644
4.0,3.0,0.007458532784147879,0.006859924762115494
5.0,3.0,-0.05822108427028834,-0.07944235450320876
6.0,3.0,0.021930312813091452,0.03673379066165081
7.0,3.0,0.0286095959033731,0.023456516928524004
8.0,3.0,0.055326728264499574,0.051117503872538064
9.0,3.0,0.03640209284203502,0.04115954857269296
0.0,4.0,0.04014193834553104,0.022664455500276477
1.0,4.0,0.0623198048347748,0.06799336650082918
2.0,4.0,-0.05522288755821697,-0.06246545052515201
3.0,4.0,-0.1406076735418053,-0.13211719181868428
4.0,4.0,-0.004213794632956337,-0.004975124378109396
5.0,4.0,-0.05522288755821697,-0.03814262023217244
6.0,4.0,0.033488578398758045,0.03703703703703701
7.0,4.0,0.02905300510090929,0.023770038695411912
8.0,4.0,0.04568640496784199,0.04588170259812049
9.0,4.0,0.044577511643379794,0.040353786622443315
0.0,5.0,0.01190476190476194,0.0235527184679728
1.0,5.0,0.06040564373897703,0.05546995377503852
2.0,5.0,-0.038800705467372146,-0.05679066696015846
3.0,5.0,-0.12367724867724864,-0.1151221659696235
4.0,5.0,0.0019841269841270105,0.013647369579573056
5.0,5.0,-0.05533509700176369,-0.04138234646709219
6.0,5.0,0.02513227513227518,0.02795509575170602
7.0,5.0,0.024029982363315744,0.01034558661677314
8.0,5.0,0.04828042328042322,0.035659255998239034
9.0,5.0,0.04607583774250435,0.04666519920757208
0.0,6.0,0.01834139754697871,0.03494623655913979
1.0,6.0,0.06672667941937652,0.06406810035842285
2.0,6.0,-0.027793406098796054,-0.035618279569892525
3.0,6.0,-0.13131540452346127,-0.1274641577060932
4.0,6.0,0.0003375717339934364,0.005824372759856611
5.0,6.0,-0.08293012265106346,-0.08042114695340512
6.0,6.0,0.02509283222684819,0.03270609318996416
7.0,6.0,0.01834139754697871,0.009184587813620054
8.0,6.0,0.05434904917294926,0.05174731182795688
9.0,6.0,0.058850005626195454,0.04502688172043012
0.0,7.0,0.013741833746339253,0.007057242074605099
1.0,7.0,0.07794548321694067,0.06866808558306252
2.0,7.0,-0.04370353683262002,-0.05567379858855167
3.0,7.0,-0.14733047983780134,-0.10720286770471603
4.0,7.0,-0.005406623113313839,-0.006385123781785637
5.0,7.0,-0.06397837350754683,-0.07583734737313777
6.0,7.0,0.0385221896823609,0.0429035510249804
7.0,7.0,0.023879252083802652,0.020499607930995836
8.0,7.0,0.06442892543365614,0.05298532541727332
9.0,7.0,0.041901329128182035,0.05298532541727332
0.0,8.0,0.019700022386389144,0.015020985199911704
1.0,8.0,0.057756883814640676,0.04925999558206315
2.0,8.0,-0.050817103201253634,-0.03136735144687429
3.0,8.0,-0.13476606223416157,-0.125248508946322
4.0,8.0,0.026415939109021788,0.02054340622929099
5.0,8.0,-0.07768077009178422,-0.06781533024077757
6.0,8.0,0.033131855831654435,0.029379279876297845
7.0,8.0,0.015222744571300713,0.011707532582284134
8.0,8.0,0.05551824490709646,0.04925999558206315
9.0,8.0,0.05551824490709646,0.04925999558206315
0.0,9.0,0.010978956999085148,0.011642364643381909
1.0,9.0,0.07959743824336687,0.07720131117893062
2.0,9.0,-0.053064958828911254,-0.04261331524810678
3.0,9.0,-0.16857273559011893,-0.1420820617158359
4.0,9.0,0.014409881061299241,0.0037300779925398095
5.0,9.0,-0.08966148215919478,-0.10365095512603142
6.0,9.0,0.04986276303751153,0.05346445122640444
7.0,9.0,0.02470265324794152,0.02520628461625408
8.0,9.0,0.07959743824336687,0.07381033118571256
9.0,9.0,0.05215004574565426,0.04329151124675031


==> pics/PruningMethods/RAA_scatter/xp_cifar10_resnet56_rate20.txt <==
class,model,before,after
0.0,0.0,0.020918599363346942,0.04212860310421288
1.0,0.0,0.0777626193724419,0.0911424903722722
2.0,0.0,-0.052978626648476676,-0.07340413117049825
3.0,0.0,-0.1371077762619373,-0.1445909674407749
4.0,0.0,0.00613915416098222,-0.003384292216127919
5.0,0.0,-0.0870850386539336,-0.07107013653868591
6.0,0.0,0.03683492496589357,0.04212860310421288
7.0,0.0,0.016371077762619337,-0.009219278795658791
8.0,0.0,0.0698044565711686,0.08414050647683517
9.0,0.0,0.049340609367894486,0.04212860310421288
0.0,1.0,0.017325633051976964,0.016464669563228868
1.0,1.0,0.057307863171923566,0.08392407957923612
2.0,1.0,-0.03820524211461571,-0.04413446146809979
3.0,1.0,-0.14482452243447352,-0.13674822776126233
4.0,1.0,0.009551310528653989,-0.006402927052366852
5.0,1.0,-0.05708573967125722,-0.07157557740681453
6.0,1.0,0.029542425588627352,0.03361536702492566
7.0,1.0,0.030653043091959205,0.008461010747770366
8.0,1.0,0.0517547756552643,0.06677338211753946
9.0,1.0,0.04398045313194133,0.049622684655842665
0.0,2.0,0.03708638685320908,0.023324948547907582
1.0,2.0,0.06706640017765936,0.08849759890235526
2.0,2.0,-0.05396402398401064,-0.07271895723759432
3.0,2.0,-0.1372418387741505,-0.16533272353075698
4.0,2.0,-0.006218076837663711,-0.018980105190944497
5.0,2.0,-0.060626249167221834,-0.04756460096043915
6.0,2.0,0.027093049078392283,0.04504916533272352
7.0,2.0,0.025982678214523748,0.029041847701806515
8.0,2.0,0.05596269153897402,0.05762634347130116
9.0,2.0,0.04485898290028869,0.061056482963640524
0.0,3.0,0.025269954358232278,0.017744705208929543
1.0,3.0,0.06868529444506287,0.077275329135661
2.0,3.0,-0.029277524212401193,-0.034917000572409936
3.0,3.0,-0.1561839029277524,-0.17229536348025193
4.0,3.0,0.007458532784147879,-0.013165426445334935
5.0,3.0,-0.05822108427028834,-0.06582713222667441
6.0,3.0,0.021930312813091452,0.03835145964510586
7.0,3.0,0.0286095959033731,0.010875787063537439
8.0,3.0,0.055326728264499574,0.07155123068116771
9.0,3.0,0.03640209284203502,0.07040641099026902
0.0,4.0,0.04014193834553104,0.026282853566958708
1.0,4.0,0.0623198048347748,0.09113664808283076
2.0,4.0,-0.05522288755821697,-0.0704289452724998
3.0,4.0,-0.1406076735418053,-0.14666059847536694
4.0,4.0,-0.004213794632956337,-0.010126294231425668
5.0,4.0,-0.05522288755821697,-0.07725566048469673
6.0,4.0,0.033488578398758045,0.03993628399135285
7.0,4.0,0.02905300510090929,0.030833997041756756
8.0,4.0,0.04568640496784199,0.05700307202184553
9.0,4.0,0.044577511643379794,0.05927864375924455
0.0,5.0,0.01190476190476194,0.022753128555176357
1.0,5.0,0.06040564373897703,0.07394766780432303
2.0,5.0,-0.038800705467372146,-0.056882821387940895
3.0,5.0,-0.12367724867724864,-0.15927189988623436
4.0,5.0,0.0019841269841270105,0.017064846416382267
5.0,5.0,-0.05533509700176369,-0.05346985210466444
6.0,5.0,0.02513227513227518,0.035267349260523356
7.0,5.0,0.024029982363315744,0.012514220705346996
8.0,5.0,0.04828042328042322,0.059158134243458525
9.0,5.0,0.04607583774250435,0.04891922639362917
0.0,6.0,0.01834139754697871,0.028144744399770206
1.0,6.0,0.06672667941937652,0.09017805858701884
2.0,6.0,-0.027793406098796054,-0.05226881102814485
3.0,6.0,-0.13131540452346127,-0.17863296955772553
4.0,6.0,0.0003375717339934364,-0.02699597932222869
5.0,6.0,-0.08293012265106346,-0.05571510626076978
6.0,6.0,0.02509283222684819,0.04882251579551979
7.0,6.0,0.01834139754697871,0.0201033888569787
8.0,6.0,0.05434904917294926,0.06605399195864445
9.0,6.0,0.058850005626195454,0.06031016657093623
0.0,7.0,0.013741833746339253,0.0266421681212678
1.0,7.0,0.07794548321694067,0.07142857142857147
2.0,7.0,-0.04370353683262002,-0.04800183739090498
3.0,7.0,-0.14733047983780134,-0.16628387689480942
4.0,7.0,-0.005406623113313839,-0.020440973817179648
5.0,7.0,-0.06397837350754683,-0.07211759301791452
6.0,7.0,0.0385221896823609,0.03812586127698669
7.0,7.0,0.023879252083802652,0.02434542949012402
8.0,7.0,0.06442892543365614,0.07946715663757456
9.0,7.0,0.041901329128182035,0.06683509416628391
0.0,8.0,0.019700022386389144,0.03234686854783207
1.0,8.0,0.057756883814640676,0.07708189951823805
2.0,8.0,-0.050817103201253634,-0.0548290892406516
3.0,8.0,-0.13476606223416157,-0.16953429685707735
4.0,8.0,0.026415939109021788,0.003670566643725603
5.0,8.0,-0.07768077009178422,-0.06974076623078683
6.0,8.0,0.033131855831654435,0.03349392062399633
7.0,8.0,0.015222744571300713,0.02546455609084652
8.0,8.0,0.05551824490709646,0.061023170451938544
9.0,8.0,0.05551824490709646,0.061023170451938544
0.0,9.0,0.010978956999085148,0.017068864037669166
1.0,9.0,0.07959743824336687,0.08887580929958801
2.0,9.0,-0.053064958828911254,-0.07828134196586227
3.0,9.0,-0.16857273559011893,-0.17598587404355512
4.0,9.0,0.014409881061299241,0.010005885815185347
5.0,9.0,-0.08966148215919478,-0.10771041789287819
6.0,9.0,0.04986276303751153,0.046497939964685084
7.0,9.0,0.02470265324794152,0.03943496174220126
8.0,9.0,0.07959743824336687,0.10064743967039437
9.0,9.0,0.05215004574565426,0.059446733372572086


==> pics/PruningMethods/RAA_scatter/xp_cifar10_resnet56_rate20_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet,20,0.9216043705015066,-1.1806872726964633e-17,0.9753461612380516


==> pics/PruningMethods/RAA_scatter/xp_cifar10_resnet56_rate2_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet,2,0.9216043705015066,-1.1806872726964633e-17,0.9753461612380516


==> pics/PruningMethods/RAA_scatter/xp_cifar10_resnet56_rate4.txt <==
class,model,before,after
0.0,0.0,0.020918599363346942,0.02786866749407656
1.0,0.0,0.0777626193724419,0.0673586821617962
2.0,0.0,-0.052978626648476676,-0.04321335890781902
3.0,0.0,-0.1371077762619373,-0.11316709917635107
4.0,0.0,0.00613915416098222,0.009816089360261808
5.0,0.0,-0.0870850386539336,-0.10188423784271684
6.0,0.0,0.03683492496589357,0.04140810109443763
7.0,0.0,0.016371077762619337,0.018842378427169185
8.0,0.0,0.0698044565711686,0.053819248561435266
9.0,0.0,0.049340609367894486,0.03915152882771078
0.0,1.0,0.017325633051976964,0.0033222591362126273
1.0,1.0,0.057307863171923566,0.0675526024363233
2.0,1.0,-0.03820524211461571,-0.026578073089701018
3.0,1.0,-0.14482452243447352,-0.13953488372093023
4.0,1.0,0.009551310528653989,0.018826135105204887
5.0,1.0,-0.05708573967125722,-0.06533776301218168
6.0,1.0,0.029542425588627352,0.02879291251384277
7.0,1.0,0.030653043091959205,0.032115171650055396
8.0,1.0,0.0517547756552643,0.05204872646733104
9.0,1.0,0.04398045313194133,0.02879291251384277
0.0,2.0,0.03708638685320908,0.03011445716190689
1.0,2.0,0.06706640017765936,0.06567396377375256
2.0,2.0,-0.05396402398401064,-0.04100455606178469
3.0,2.0,-0.1372418387741505,-0.13545949549949995
4.0,2.0,-0.006218076837663711,-0.008778753194799442
5.0,2.0,-0.060626249167221834,-0.058784309367707586
6.0,2.0,0.027093049078392283,0.02789198799866653
7.0,2.0,0.025982678214523748,0.024558284253805986
8.0,2.0,0.05596269153897402,0.05233914879431039
9.0,2.0,0.04485898290028869,0.04344927214134894
0.0,3.0,0.025269954358232278,0.015295943249833778
1.0,3.0,0.06868529444506287,0.06406561737973837
2.0,3.0,-0.029277524212401193,-0.01906450897805364
3.0,3.0,-0.1561839029277524,-0.15983152294391487
4.0,3.0,0.007458532784147879,0.006428729771669283
5.0,3.0,-0.05822108427028834,-0.05009975615162937
6.0,3.0,0.021930312813091452,0.036355575260474456
7.0,3.0,0.0286095959033731,0.0175127466193749
8.0,3.0,0.055326728264499574,0.045222788738638824
9.0,3.0,0.03640209284203502,0.04411438705386826
0.0,4.0,0.04014193834553104,0.02461743180306054
1.0,4.0,0.0623198048347748,0.06564648480816136
2.0,4.0,-0.05522288755821697,-0.05078731426036822
3.0,4.0,-0.1406076735418053,-0.1583499667332003
4.0,4.0,-0.004213794632956337,0.003548458638278976
5.0,4.0,-0.05522288755821697,-0.03748059436682197
6.0,4.0,0.033488578398758045,0.04014193834553104
7.0,4.0,0.02905300510090929,0.03016189842537148
8.0,4.0,0.04568640496784199,0.041250831669993236
9.0,4.0,0.044577511643379794,0.041250831669993236
0.0,5.0,0.01190476190476194,0.018897115703392645
1.0,5.0,0.06040564373897703,0.06973146204000434
2.0,5.0,-0.038800705467372146,-0.04077798651784732
3.0,5.0,-0.12367724867724864,-0.13692120676317826
4.0,5.0,0.0019841269841270105,0.004530887390871911
5.0,5.0,-0.05533509700176369,-0.06066968725826064
6.0,5.0,0.02513227513227518,0.036578627472648804
7.0,5.0,0.024029982363315744,0.013371643275500054
8.0,5.0,0.04828042328042322,0.048734666814012506
9.0,5.0,0.04607583774250435,0.04652447784285547
0.0,6.0,0.01834139754697871,0.021343166834283167
1.0,6.0,0.06672667941937652,0.06380601184489879
2.0,6.0,-0.027793406098796054,-0.03899877081238132
3.0,6.0,-0.13131540452346127,-0.1362163370208962
4.0,6.0,0.0003375717339934364,-0.0021231422505308
5.0,6.0,-0.08293012265106346,-0.05352553357917091
6.0,6.0,0.02509283222684819,0.036987372890825806
7.0,6.0,0.01834139754697871,0.02022572354453012
8.0,6.0,0.05434904917294926,0.04592691920885018
9.0,6.0,0.058850005626195454,0.04257458933959104
0.0,7.0,0.013741833746339253,0.0218487394957984
1.0,7.0,0.07794548321694067,0.06890756302521009
2.0,7.0,-0.04370353683262002,-0.04649859943977589
3.0,7.0,-0.14733047983780134,-0.11596638655462177
4.0,7.0,-0.005406623113313839,-0.01848739495798315
5.0,7.0,-0.06397837350754683,-0.06554621848739496
6.0,7.0,0.0385221896823609,0.020728291316526693
7.0,7.0,0.023879252083802652,0.02857142857142866
8.0,7.0,0.06442892543365614,0.05434173669467786
9.0,7.0,0.041901329128182035,0.05210084033613444
0.0,8.0,0.019700022386389144,0.01457336744910446
1.0,8.0,0.057756883814640676,0.05573478696184216
2.0,8.0,-0.050817103201253634,-0.04327511402825681
3.0,8.0,-0.13476606223416157,-0.1356101902325064
4.0,8.0,0.026415939109021788,0.012348425853821336
5.0,8.0,-0.07768077009178422,-0.03771276004004899
6.0,8.0,0.033131855831654435,0.023473133830236963
7.0,8.0,0.015222744571300713,0.01457336744910446
8.0,8.0,0.05551824490709646,0.05573478696184216
9.0,8.0,0.05551824490709646,0.04016019579486041
0.0,9.0,0.010978956999085148,0.026486302148459685
1.0,9.0,0.07959743824336687,0.06968284642491748
2.0,9.0,-0.053064958828911254,-0.051949528248266534
3.0,9.0,-0.16857273559011893,-0.15312038194839153
4.0,9.0,0.014409881061299241,0.0003410253495509457
5.0,9.0,-0.08966148215919478,-0.09400932135955438
6.0,9.0,0.04986276303751153,0.054905081277708316
7.0,9.0,0.02470265324794152,0.02762305331362963
8.0,9.0,0.07959743824336687,0.06854609525974753
9.0,9.0,0.05215004574565426,0.05149482778219848


==> pics/PruningMethods/RAA_scatter/xp_cifar10_resnet56_rate4_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet,4,0.9216043705015066,-1.1806872726964633e-17,0.9753461612380516


==> pics/PruningMethods/RAA_scatter/xp_cifar10_resnet56_rate5.txt <==
class,model,before,after
0.0,0.0,0.020918599363346942,0.02944507361268406
1.0,0.0,0.0777626193724419,0.05775764439411104
2.0,0.0,-0.052978626648476676,-0.056625141562853955
3.0,0.0,-0.1371077762619373,-0.12910532276330688
4.0,0.0,0.00613915416098222,0.001132502831257079
5.0,0.0,-0.0870850386539336,-0.07134767836919599
6.0,0.0,0.03683492496589357,0.0328425821064553
7.0,0.0,0.016371077762619337,0.016987542468856188
8.0,0.0,0.0698044565711686,0.062287655719139225
9.0,0.0,0.049340609367894486,0.056625141562853955
0.0,1.0,0.017325633051976964,0.021647890435166846
1.0,1.0,0.057307863171923566,0.047051027170311434
2.0,1.0,-0.03820524211461571,-0.046830130329136285
3.0,1.0,-0.14482452243447352,-0.1385023194168323
4.0,1.0,0.009551310528653989,0.01612546940578756
5.0,1.0,-0.05708573967125722,-0.05014358294676386
6.0,1.0,0.029542425588627352,0.031588248288049556
7.0,1.0,0.030653043091959205,0.031588248288049556
8.0,1.0,0.0517547756552643,0.04152860614093215
9.0,1.0,0.04398045313194133,0.04594654296443558
0.0,2.0,0.03708638685320908,0.02641257104647281
1.0,2.0,0.06706640017765936,0.06318956870611833
2.0,2.0,-0.05396402398401064,-0.039340242951075445
3.0,2.0,-0.1372418387741505,-0.12961105538838735
4.0,2.0,-0.006218076837663711,-0.008135517664103392
5.0,2.0,-0.060626249167221834,-0.057171514543630904
6.0,2.0,0.027093049078392283,0.034213752368215826
7.0,2.0,0.025982678214523748,0.02641257104647281
8.0,2.0,0.05596269153897402,0.040900479215424126
9.0,2.0,0.04485898290028869,0.043129388164493555
0.0,3.0,0.025269954358232278,0.0298042704626335
1.0,3.0,0.06868529444506287,0.06650355871886117
2.0,3.0,-0.029277524212401193,-0.03469750889679716
3.0,3.0,-0.1561839029277524,-0.15258007117437722
4.0,3.0,0.007458532784147879,-0.003558718861209943
5.0,3.0,-0.05822108427028834,-0.06472419928825626
6.0,3.0,0.021930312813091452,0.042037366548042764
7.0,3.0,0.0286095959033731,0.0220195729537367
8.0,3.0,0.055326728264499574,0.05204626334519568
9.0,3.0,0.03640209284203502,0.043149466192170756
0.0,4.0,0.04014193834553104,0.024390243902439046
1.0,4.0,0.0623198048347748,0.06319290465631922
2.0,4.0,-0.05522288755821697,-0.025498891352549912
3.0,4.0,-0.1406076735418053,-0.1419068736141907
4.0,4.0,-0.004213794632956337,0.0033259423503325973
5.0,4.0,-0.05522288755821697,-0.04656319290465636
6.0,4.0,0.033488578398758045,0.021064301552106448
7.0,4.0,0.02905300510090929,0.024390243902439046
8.0,4.0,0.04568640496784199,0.04545454545454537
9.0,4.0,0.044577511643379794,0.032150776053215105
0.0,5.0,0.01190476190476194,0.017924319539721168
1.0,5.0,0.06040564373897703,0.05775614073910147
2.0,5.0,-0.038800705467372146,-0.04846204912591288
3.0,5.0,-0.12367724867724864,-0.1281256915246736
4.0,5.0,0.0019841269841270105,0.0035406063288337913
5.0,5.0,-0.05533509700176369,-0.04071697278158891
6.0,5.0,0.02513227513227518,0.031201593272847977
7.0,5.0,0.024029982363315744,0.015711440584200032
8.0,5.0,0.04828042328042322,0.04226598805045353
9.0,5.0,0.04607583774250435,0.048904624917016935
0.0,6.0,0.01834139754697871,0.024576366288856503
1.0,6.0,0.06672667941937652,0.06497587251711362
2.0,6.0,-0.027793406098796054,-0.024800807990124574
3.0,6.0,-0.13131540452346127,-0.14824374368757715
4.0,6.0,0.0003375717339934364,0.006621030187408839
5.0,6.0,-0.08293012265106346,-0.07754460778812709
6.0,6.0,0.02509283222684819,0.032431825833239857
7.0,6.0,0.01834139754697871,0.024576366288856503
8.0,6.0,0.05434904917294926,0.04702053641566609
9.0,6.0,0.058850005626195454,0.05038716193468752
0.0,7.0,0.013741833746339253,0.011097410604192377
1.0,7.0,0.07794548321694067,0.07274969173859427
2.0,7.0,-0.04370353683262002,-0.02141015581212869
3.0,7.0,-0.14733047983780134,-0.12677950902365204
4.0,7.0,-0.005406623113313839,-0.018047304113888583
5.0,7.0,-0.06397837350754683,-0.08754623921085086
6.0,7.0,0.0385221896823609,0.04024212532227334
7.0,7.0,0.023879252083802652,0.03239547135971308
8.0,7.0,0.06442892543365614,0.059298284945633835
9.0,7.0,0.041901329128182035,0.038000224190113265
0.0,8.0,0.019700022386389144,0.01795071914371725
1.0,8.0,0.057756883814640676,0.06477868212732737
2.0,8.0,-0.050817103201253634,-0.036681904337161376
3.0,8.0,-0.13476606223416157,-0.12699297580555247
4.0,8.0,0.026415939109021788,0.015720816144497714
5.0,8.0,-0.07768077009178422,-0.07347530382428372
6.0,8.0,0.033131855831654435,0.026870331140595394
7.0,8.0,0.015222744571300713,0.025755379640985628
8.0,8.0,0.05551824490709646,0.043594603634741914
9.0,8.0,0.05551824490709646,0.04247965213513215
0.0,9.0,0.010978956999085148,0.002734731084776615
1.0,9.0,0.07959743824336687,0.07338195077484036
2.0,9.0,-0.053064958828911254,-0.05423883318140393
3.0,9.0,-0.16857273559011893,-0.16590701914311765
4.0,9.0,0.014409881061299241,0.0050136736554238365
5.0,9.0,-0.08966148215919478,-0.07930720145852324
6.0,9.0,0.04986276303751153,0.059708295350957154
7.0,9.0,0.02470265324794152,0.03577939835916133
8.0,9.0,0.07959743824336687,0.06882406563354591
9.0,9.0,0.05215004574565426,0.0540109389243391


==> pics/PruningMethods/RAA_scatter/xp_cifar10_resnet56_rate50.txt <==
class,model,before,after
0.0,0.0,0.020918599363346942,0.04427632394890234
1.0,0.0,0.0777626193724419,0.12737194592583406
2.0,0.0,-0.052978626648476676,-0.10827235520277817
3.0,0.0,-0.1371077762619373,-0.20749100830956219
4.0,0.0,0.00613915416098222,-0.04874116333870768
5.0,0.0,-0.0870850386539336,-0.07726652610690812
6.0,0.0,0.03683492496589357,0.07032122038943318
7.0,0.0,0.016371077762619337,0.009549795361527879
8.0,0.0,0.0698044565711686,0.12241101327049486
9.0,0.0,0.049340609367894486,0.06784075406176357
0.0,1.0,0.017325633051976964,0.04861195296399567
1.0,1.0,0.057307863171923566,0.11164989695720702
2.0,1.0,-0.03820524211461571,-0.08352527579100492
3.0,1.0,-0.14482452243447352,-0.168384046551097
4.0,1.0,0.009551310528653989,-0.02412413625894038
5.0,1.0,-0.05708573967125722,-0.12595466117105103
6.0,1.0,0.029542425588627352,0.0607346345011517
7.0,1.0,0.030653043091959205,0.007394835737665165
8.0,1.0,0.0517547756552643,0.0983149472663354
9.0,1.0,0.04398045313194133,0.07528185234573893
0.0,2.0,0.03708638685320908,0.0418177423253565
1.0,2.0,0.06706640017765936,0.11916847957457097
2.0,2.0,-0.05396402398401064,-0.13947304810248978
3.0,2.0,-0.1372418387741505,-0.19506889050036255
4.0,2.0,-0.006218076837663711,-0.008943678994440504
5.0,2.0,-0.060626249167221834,-0.07783417935702201
6.0,2.0,0.027093049078392283,0.06840705825477397
7.0,2.0,0.025982678214523748,0.02731447909112878
8.0,2.0,0.05596269153897402,0.08411892675852066
9.0,2.0,0.04485898290028869,0.08049311094996373
0.0,3.0,0.025269954358232278,0.028529447777641714
1.0,3.0,0.06868529444506287,0.13015795273662306
2.0,3.0,-0.029277524212401193,-0.10126117301334639
3.0,3.0,-0.1561839029277524,-0.22492959471041996
4.0,3.0,0.007458532784147879,-0.032692543161503544
5.0,3.0,-0.05822108427028834,-0.07677237663768824
6.0,3.0,0.021930312813091452,0.07016040161626058
7.0,3.0,0.0286095959033731,0.03097832741520753
8.0,3.0,0.055326728264499574,0.09220031835435293
9.0,3.0,0.03640209284203502,0.08362923962287257
0.0,4.0,0.04014193834553104,0.01258165981127506
1.0,4.0,0.0623198048347748,0.1226711831599323
2.0,4.0,-0.05522288755821697,-0.12412291313815633
3.0,4.0,-0.1406076735418053,-0.174933462375998
4.0,4.0,-0.004213794632956337,-0.027340914589886224
5.0,4.0,-0.05522288755821697,-0.06847326397290102
6.0,4.0,0.033488578398758045,0.06460198403097024
7.0,4.0,0.02905300510090929,0.03677715944834259
8.0,4.0,0.04568640496784199,0.07548995886765063
9.0,4.0,0.044577511643379794,0.0827486087587709
0.0,5.0,0.01190476190476194,0.013488880787458985
1.0,5.0,0.06040564373897703,0.12285818446955898
2.0,5.0,-0.038800705467372146,-0.11410864017499087
3.0,5.0,-0.12367724867724864,-0.23806051768137074
4.0,5.0,0.0019841269841270105,0.003767164904605653
5.0,5.0,-0.05533509700176369,-0.0727913476728642
6.0,5.0,0.02513227513227518,0.07789524851136231
7.0,5.0,0.024029982363315744,0.021995382184955652
8.0,5.0,0.04828042328042322,0.10098432373313898
9.0,5.0,0.04607583774250435,0.08397132093814565
0.0,6.0,0.01834139754697871,0.016516881224192308
1.0,6.0,0.06672667941937652,0.11974738887539473
2.0,6.0,-0.027793406098796054,-0.09885839203303379
3.0,6.0,-0.13131540452346127,-0.20937575904785036
4.0,6.0,0.0003375717339934364,-0.033276657760505195
5.0,6.0,-0.08293012265106346,-0.04906485304833615
6.0,6.0,0.02509283222684819,0.05416565460286613
7.0,6.0,0.01834139754697871,0.025018217148408975
8.0,6.0,0.05434904917294926,0.08331309205732329
9.0,6.0,0.058850005626195454,0.09181442798153995
0.0,7.0,0.013741833746339253,0.011249694301785261
1.0,7.0,0.07794548321694067,0.12986060161408666
2.0,7.0,-0.04370353683262002,-0.12203472731719248
3.0,7.0,-0.14733047983780134,-0.2284177060405967
4.0,7.0,-0.005406623113313839,-0.02298850574712635
5.0,7.0,-0.06397837350754683,-0.07679139153827338
6.0,7.0,0.0385221896823609,0.06382978723404259
7.0,7.0,0.023879252083802652,0.058938615798483765
8.0,7.0,0.06442892543365614,0.10540474443629257
9.0,7.0,0.041901329128182035,0.08094888725849846
0.0,8.0,0.019700022386389144,0.02276878120053566
1.0,8.0,0.057756883814640676,0.12139291367344454
2.0,8.0,-0.050817103201253634,-0.12334104468525514
3.0,8.0,-0.13476606223416157,-0.20491903080482163
4.0,8.0,0.026415939109021788,-0.004018020211859346
5.0,8.0,-0.07768077009178422,-0.046633386095214904
6.0,8.0,0.033131855831654435,0.05320832826007544
7.0,8.0,0.015222744571300713,0.01181054425910134
8.0,8.0,0.05551824490709646,0.08973578473152317
9.0,8.0,0.05551824490709646,0.07999512967247045
0.0,9.0,0.010978956999085148,0.0448887212372689
1.0,9.0,0.07959743824336687,0.13164843455299888
2.0,9.0,-0.053064958828911254,-0.12863070539419094
3.0,9.0,-0.16857273559011893,-0.20281654721488745
4.0,9.0,0.014409881061299241,-0.041870992078460956
5.0,9.0,-0.08966148215919478,-0.08713692946058095
6.0,9.0,0.04986276303751153,0.0863824971708789
7.0,9.0,0.02470265324794152,0.004652332453162374
8.0,9.0,0.07959743824336687,0.10272853011442222
9.0,9.0,0.05215004574565426,0.09015465861938889


==> pics/PruningMethods/RAA_scatter/xp_cifar10_resnet56_rate50_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet,50,0.9216043705015066,-1.1806872726964633e-17,0.9753461612380516


==> pics/PruningMethods/RAA_scatter/xp_cifar10_resnet56_rate5_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet,5,0.9216043705015066,-1.1806872726964633e-17,0.9753461612380516


==> pics/PruningMethods/RAR_coef_per_model/ci_interval.txt <==
method,rate,mean,ci90,ci95,ci99
xp,2,0.9116838726457447,0.02516782411258245,0.03105841029906775,0.04461879457049911
xp,4,0.9531846788768344,0.04631105408239655,0.05715026108889154,0.08210258460176811
xp,5,0.9523029618828677,0.029648346910586376,0.03658760959703811,0.052562092544860994
xp,10,1.0401226454498937,0.04730687225473473,0.05837915275792871,0.08386802154468276
xp,20,1.1494914797628717,0.04474174429611821,0.055213650795902014,0.07932043265020461
xp,50,1.5778580914717115,0.12270350600461422,0.15142253925400562,0.21753499639099716
gp,2,0.9290819186209008,0.03760214248617855,0.04640300902595207,0.06666298459081532
gp,4,0.9688242164549044,0.053608778186470474,0.06615603403373704,0.09504035988084247
gp,5,1.0504084615296363,0.0591956096608679,0.07305047605730586,0.10494497796546676
gp,10,1.178864570655012,0.06670108064355329,0.08231261950781787,0.11825105744350428
gp,20,1.3985866611157178,0.06586930059891549,0.08128615946147555,0.11677643560994722
gp,50,2.0045570631141496,0.12052327115677075,0.148732015506313,0.21366976551699635
rp,2,0.9901710579148364,0.04987256972769161,0.0615453575304159,0.08841662010305695
rp,4,1.3452025529168987,0.07688247367976597,0.09487699062389976,0.1363011472046276
rp,5,1.3996253100480145,0.09129194498210569,0.11265903129212629,0.16184698847531465
rp,10,1.7610381188140276,0.11258977123874603,0.13894166197954805,0.1996048546417477
rp,20,2.151360905804329,0.19754868009759985,0.24378539571257996,0.35022431559911293
rp,50,3.99128961809201,0.5030212307692543,0.6207544881308551,0.8917815405850731


==> pics/PruningMethods/RAR_coef_per_model/gp_cifar10_resnet56_rate10.txt <==
model,coef,r2
0,1.0604551194357703,0.9732381892877162
1,1.2423658384641616,0.9929062578403984
2,1.1991551020392885,0.9849264142368699
3,1.2833071007875343,0.9753281670877383
4,0.9636504779519907,0.9734514393814645
5,1.1825397382343532,0.9885953495269151
6,1.061707640958423,0.9777113239905996
7,1.3353484973333238,0.9606866769025681
8,1.2291856392258758,0.9728854633982105
9,1.2309305521194003,0.9848046261004968


==> pics/PruningMethods/RAR_coef_per_model/gp_cifar10_resnet56_rate2.txt <==
model,coef,r2
0,0.8655913408259909,0.9688903142454817
1,0.8813856782215778,0.9840087774724251
2,0.8445510801734571,0.9887101623029316
3,1.0109786616387604,0.9822283725559722
4,0.8714607584415915,0.9847508891897375
5,0.9988863724174278,0.9920717901420857
6,0.8860672478404715,0.9772648817978111
7,0.9558356802421596,0.9779390000055845
8,0.989038839218612,0.9552514428039396
9,0.98702352718896,0.9915299522805389


==> pics/PruningMethods/RAR_coef_per_model/gp_cifar10_resnet56_rate20.txt <==
model,coef,r2
0,1.3923733530840379,0.9742174721192564
1,1.4016500853626663,0.9705422699382658
2,1.3975576796830953,0.9781218871706215
3,1.3843912254610233,0.9639166078660467
4,1.2377337590290651,0.9729164385034892
5,1.439615640547051,0.9780168656445387
6,1.2254898524940396,0.981549883502022
7,1.5927928984376925,0.9602864801037008
8,1.5403938358232647,0.9731297612067469
9,1.3738682812352405,0.9768275272366411


==> pics/PruningMethods/RAR_coef_per_model/gp_cifar10_resnet56_rate4.txt <==
model,coef,r2
0,0.893516045448097,0.9605583960493642
1,0.9600557347980999,0.9950157237834598
2,0.8987967167571851,0.9859038658828861
3,1.0651141482057274,0.9882488891142107
4,0.8978398022951876,0.9732107942943797
5,0.9788086757548887,0.9975360758017532
6,0.8596606291739979,0.9834690071985085
7,1.1570894329182135,0.971398537912602
8,0.94531435554573,0.9800657307612249
9,1.0320466236519164,0.990036404478875


==> pics/PruningMethods/RAR_coef_per_model/gp_cifar10_resnet56_rate5.txt <==
model,coef,r2
0,0.9277471271404908,0.9591648849376834
1,1.0794948502702608,0.9895309601587541
2,1.0646796337383522,0.9906566057961897
3,1.1047937391503293,0.9892348346884741
4,0.9194888799743258,0.9689034721417272
5,1.1358369301390976,0.9952393416957287
6,0.9059662478348105,0.9805503687208578
7,1.214359137049651,0.979574153454143
8,1.0501505521505932,0.961687968823252
9,1.1015675178484516,0.993830519526992


==> pics/PruningMethods/RAR_coef_per_model/gp_cifar10_resnet56_rate50.txt <==
model,coef,r2
0,1.907647311980459,0.9173041343085563
1,1.9172636671735523,0.9386410282234497
2,1.9159076003020519,0.911153667775234
3,2.3154285564493726,0.9473266486866307
4,1.7921179245705277,0.9343621448815422
5,1.829715192135481,0.91468438105317
6,1.8875468816838321,0.8852091106774648
7,2.234921953953439,0.936215518382127
8,2.343025376644211,0.9359157597254656
9,1.9019961662485667,0.9231121034232082


==> pics/PruningMethods/RAR_coef_per_model/rp_cifar10_resnet56_rate10.txt <==
model,coef,r2
0,1.623027254289351,0.9537926298379672
1,1.7653000433760422,0.9899854463602547
2,1.863407429063315,0.9787726665217202
3,1.721148346813833,0.9805854890383628
4,1.890735265452313,0.9698244908227622
5,1.690907776725901,0.9792984839176839
6,1.694107068370988,0.9906830523403816
7,1.3605715943948347,0.9799069136309166
8,1.9413421604261358,0.9714237486965573
9,2.0598342492275634,0.9826900641068896


==> pics/PruningMethods/RAR_coef_per_model/rp_cifar10_resnet56_rate2.txt <==
model,coef,r2
0,1.0169842498470603,0.9944269308029958
1,1.0376478405772933,0.980098981085995
2,1.0016141082860661,0.9602878310780845
3,0.9698101115117754,0.973867056724088
4,1.0219773357486546,0.9748975694143192
5,1.0857484548082295,0.9689284520041193
6,0.9596096070700586,0.9785360828081647
7,0.7784533531797387,0.9597129795818126
8,0.9603089209032566,0.9590097863729261
9,1.0695565972162315,0.9590571375954752


==> pics/PruningMethods/RAR_coef_per_model/rp_cifar10_resnet56_rate20.txt <==
model,coef,r2
0,1.9010177997061628,0.919986460848897
1,2.083796031824374,0.9365472179223685
2,2.126534625419172,0.9575186018335643
3,2.4622040318395664,0.9575473099215006
4,1.927630300673309,0.9437864254881909
5,2.4151593433486553,0.9452753236416792
6,1.9647279909498419,0.8982791313909236
7,1.6054165532852591,0.9572082442707517
8,2.225598979116318,0.9543991109987879
9,2.801523401880631,0.9684347271267997


==> pics/PruningMethods/RAR_coef_per_model/rp_cifar10_resnet56_rate4.txt <==
model,coef,r2
0,1.3110414384200049,0.9822837585730638
1,1.2992145975268674,0.9687168054554028
2,1.4987163542276336,0.9909440391009514
3,1.359459723881239,0.982646685707405
4,1.3330966009750376,0.972685252710349
5,1.4559946261569752,0.9746942604842865
6,1.2619440085785634,0.9762783883558568
7,1.0420772515510202,0.9904290821344734
8,1.4431632072622864,0.9667780155309059
9,1.4473177205893608,0.9925982024415633


==> pics/PruningMethods/RAR_coef_per_model/rp_cifar10_resnet56_rate5.txt <==
model,coef,r2
0,1.2512943151324956,0.959480984345595
1,1.5428217239345023,0.9906452671692874
2,1.3399309183675092,0.9527415765641885
3,1.4904113790384554,0.9755731583278252
4,1.4718165742778557,0.9715260795650738
5,1.4154608245946643,0.9908629002040169
6,1.2702711792380557,0.9899541832424077
7,1.1076637562918954,0.9795380039481683
8,1.4689044467147978,0.9559513112396302
9,1.6376779828899135,0.9673348575359332


==> pics/PruningMethods/RAR_coef_per_model/rp_cifar10_resnet56_rate50.txt <==
model,coef,r2
0,3.816733932469448,0.8058566510360208
1,3.639754470318325,0.9126697193102318
2,3.657175883299537,0.9549468558924646
3,5.247026658718004,0.8864151186861141
4,3.5135913917483768,0.8437589620842518
5,3.944534643395463,0.8837392830031767
6,3.6651095778345617,0.9442763386270744
7,3.108451386689323,0.8938222364632631
8,3.4512895601484925,0.8590756609043169
9,5.8692286762985715,0.8652646090721141


==> pics/PruningMethods/RAR_coef_per_model/xp_cifar10_resnet56_rate10.txt <==
model,coef,r2
0,0.9702840726463241,0.9721343313926606
1,1.0718856290941055,0.9884657774941036
2,1.1581523031089003,0.9909310778869748
3,1.0222341344615005,0.9870303447807972
4,1.016915559939464,0.9837956284631084
5,1.0236036692914037,0.9793989991851771
6,0.9298187968878397,0.9741732456567793
7,1.1362523333048897,0.9794810112294833
8,0.9423664219114473,0.9671338247503227
9,1.129713533853062,0.9784465007643732


==> pics/PruningMethods/RAR_coef_per_model/xp_cifar10_resnet56_rate2.txt <==
model,coef,r2
0,0.9188509454763367,0.9867432661537259
1,0.9789696093000131,0.9778676825536413
2,0.8826723331796542,0.9885911221110347
3,0.9096428810820207,0.9655378375410656
4,0.9317207023036728,0.982227199482288
5,0.9252172116661088,0.9610949450642559
6,0.9658706691141816,0.9843797243215897
7,0.8301227986224504,0.9425298005537457
8,0.8785925862688062,0.9922060445787912
9,0.8951789894442029,0.9782640740796648


==> pics/PruningMethods/RAR_coef_per_model/xp_cifar10_resnet56_rate20.txt <==
model,coef,r2
0,1.0497592861287892,0.9596264331198175
1,1.0197040320948951,0.9594537104998196
2,1.1928423859508726,0.9728002523029919
3,1.1391935459116036,0.9707225491345569
4,1.1377481882230271,0.9774325348432329
5,1.2641628366654158,0.9783757110587766
6,1.246597792167341,0.924728243134651
7,1.142067362305645,0.9857279657127684
8,1.1835069633338593,0.9691666767312562
9,1.119332404847267,0.9874224649061537


==> pics/PruningMethods/RAR_coef_per_model/xp_cifar10_resnet56_rate4.txt <==
model,coef,r2
0,0.8919899155548833,0.9694993291189794
1,0.9684253798544201,0.9804281851504878
2,0.9575692584559252,0.9950363155770842
3,0.9863333551373634,0.9843135737850814
4,1.0471978480808795,0.9746204360379472
5,1.1049249972600335,0.9922387963245939
6,0.9356855936197703,0.959302162538627
7,0.8375178984903325,0.9659275736545341
8,0.8748964393999974,0.9480029844988016
9,0.9273061029147399,0.9877294636780074


==> pics/PruningMethods/RAR_coef_per_model/xp_cifar10_resnet56_rate5.txt <==
model,coef,r2
0,0.9098330561704484,0.9869254507287049
1,0.9485071387297789,0.991112851526703
2,0.9100865350084268,0.9898253480801883
3,0.99785207370679,0.9858143045711956
4,0.9155783777410151,0.9636583921756432
5,1.001595277090068,0.9829776274466143
6,1.0542229532570895,0.9851977623931445
7,0.9099703688465719,0.9533731964283467
8,0.9104614207660164,0.9854351928829352
9,0.9649224175124731,0.9917959320667539


==> pics/PruningMethods/RAR_coef_per_model/xp_cifar10_resnet56_rate50.txt <==
model,coef,r2
0,1.5192620890386992,0.9224401544875811
1,1.433546737240621,0.8932121077723408
2,1.6166141708481048,0.9452492254546817
3,1.6218011951205873,0.9381256108180416
4,1.4406704903194072,0.9242143540242026
5,2.090681418895248,0.9611597945059355
6,1.5236429550809334,0.8699543435558346
7,1.7070219368986983,0.9618474381486721
8,1.511553897948277,0.8873182440884562
9,1.313786023326539,0.9009037349033517


==> pics/PruningMethods/RAR_scatter/gp_cifar10_resnet56_rate10.txt <==
class,model,before,after
0.0,0.0,0.0208695652173913,0.03827027027027038
1.0,0.0,0.05970772442588718,0.07333333333333336
2.0,0.0,-0.04501160092807431,-0.045358401880140974
3.0,0.0,-0.1460559796437659,-0.15984354628422415
4.0,0.0,0.007929515418502184,-0.008616780045351406
5.0,0.0,-0.06856465005931207,-0.06157517899761334
6.0,0.0,0.031397849462365596,0.023490669593853004
7.0,0.0,0.031397849462365596,0.023490669593853004
8.0,0.0,0.03760683760683761,0.04753747323340482
9.0,0.0,0.03657754010695188,0.029880043620501735
0.0,1.0,0.024179431072210072,0.023206278026905888
1.0,1.0,0.07093749999999995,0.09144942648592284
2.0,1.0,-0.04437939110070263,-0.059975669099756705
3.0,1.0,-0.1643603133159269,-0.20511756569847855
4.0,1.0,0.011197339246119731,-0.004959630911187971
5.0,1.0,-0.08768292682926838,-0.1029113924050632
6.0,1.0,0.02737186477644494,0.0351052048726468
7.0,1.0,0.018811881188118815,0.027566964285714347
8.0,1.0,0.050159744408945606,0.0681283422459894
9.0,1.0,0.04914712153518115,0.05907127429805624
0.0,2.0,0.014096916299559508,0.02430939226519339
1.0,2.0,0.0606505771248688,0.06856540084388181
2.0,2.0,-0.036111111111111115,-0.03638497652582163
3.0,2.0,-0.16562499999999997,-0.20628415300546452
4.0,2.0,-0.01381653454133634,0.0022598870056497193
5.0,2.0,-0.05566037735849059,-0.07160194174757288
6.0,2.0,0.042566844919786156,0.03707742639040352
7.0,2.0,0.024836601307189586,0.018888888888888906
8.0,2.0,0.04358974358974365,0.05763073639274285
9.0,2.0,0.04664536741214052,0.05053763440860219
0.0,3.0,0.014395604395604396,0.027863436123348004
1.0,3.0,0.058866736621196146,0.0629511677282377
2.0,3.0,-0.027376861397479992,-0.04833729216152027
3.0,3.0,-0.14254777070063693,-0.19607046070460712
4.0,3.0,-0.005493273542600914,-0.004209328782707664
5.0,3.0,-0.06267772511848348,-0.06221419975932621
6.0,3.0,0.021919302071973835,0.041585233441910965
7.0,3.0,0.022984749455337697,0.02999999999999999
8.0,3.0,0.04787685774946913,0.0446969696969697
9.0,3.0,0.0407486631016043,0.052896995708154516
0.0,4.0,0.019037199124726567,0.021603563474387497
1.0,4.0,0.06016771488469603,0.06631243358129639
2.0,4.0,-0.06358244365361801,-0.05855421686746999
3.0,4.0,-0.19387483355525958,-0.17932885906040275
4.0,4.0,0.009281767955801186,-0.01337946943483282
5.0,4.0,-0.05482352941176468,-0.06626213592233021
6.0,4.0,0.03591397849462376,0.03978142076502731
7.0,4.0,0.040042826552462635,0.030242825607063994
8.0,4.0,0.044136460554370996,0.06432374866879649
9.0,4.0,0.053220696937697994,0.046036916395222574
0.0,5.0,0.020239390642002242,0.02637969094922741
1.0,5.0,0.05815899581589957,0.0724500525762355
2.0,5.0,-0.043337195828505204,-0.05894357743097243
3.0,5.0,-0.15584082156611034,-0.17300531914893616
4.0,5.0,-0.00044444444444439546,-0.0023863636363636257
5.0,5.0,-0.059294117647058824,-0.08766954377311953
6.0,5.0,0.02869471413160741,0.03172338090010981
7.0,5.0,0.027645788336933118,0.028524229074889905
8.0,5.0,0.04820295983086678,0.05556745182012854
9.0,5.0,0.04008528784648184,0.05657754010695193
0.0,6.0,0.019911504424778778,0.029314159292035485
1.0,6.0,0.07127882599580708,0.08018867924528303
2.0,6.0,-0.061077844311377305,-0.05850422195416163
3.0,6.0,-0.17195767195767198,-0.19550408719346044
4.0,6.0,-0.016055045871559648,-0.0028571428571427964
5.0,6.0,-0.087116564417178,-0.08467243510506785
6.0,6.0,0.042162162162162196,0.04098360655737714
7.0,6.0,0.04422869471413164,0.022828507795100303
8.0,6.0,0.05442902881536824,0.06748140276301808
9.0,6.0,0.05240641711229951,0.04203056768558962
0.0,7.0,0.002672605790645956,0.02366071428571428
1.0,7.0,0.06805411030176901,0.07526427061310775
2.0,7.0,-0.041395348837209266,-0.05397590361445791
3.0,7.0,-0.1251256281407034,-0.18697421981004075
4.0,7.0,0.004888888888888967,-0.017209302325581436
5.0,7.0,-0.0738609112709832,-0.0813349814585908
6.0,7.0,0.017982456140350964,0.03868131868131869
7.0,7.0,0.026521739130434877,0.03015521064301552
8.0,7.0,0.04316239316239327,0.06638207043756673
9.0,7.0,0.04621938232161874,0.05016286644951142
0.0,8.0,0.01830065359477128,0.03507625272331155
1.0,8.0,0.06804550155118921,0.06165254237288127
2.0,8.0,-0.028767123287671233,-0.04211764705882359
3.0,8.0,-0.1422053231939163,-0.18580990629183405
4.0,8.0,-0.0069273743016759586,-0.01234285714285718
5.0,8.0,-0.04305555555555557,-0.04334511189634871
6.0,8.0,0.015081967213114791,0.02659340659340659
7.0,8.0,0.009670329670329703,0.02766190998902305
8.0,8.0,0.043312101910827974,0.052620320855614994
9.0,8.0,0.037179487179487235,0.03612622415669206
0.0,9.0,0.017460317460317426,0.03892013498312707
1.0,9.0,0.057018498367791076,0.07130434782608694
2.0,9.0,-0.037844311377245594,-0.03563636363636375
3.0,9.0,-0.19861687413554643,-0.26203840472673556
4.0,9.0,0.009599999999999958,-0.003995299647473642
5.0,9.0,-0.10254452926208651,-0.10817120622568097
6.0,9.0,0.04348785871964679,0.046428571428571395
7.0,9.0,0.036040044493882074,0.0378378378378378
8.0,9.0,0.06917293233082708,0.07632432432432432
9.0,9.0,0.04769230769230769,0.052771618625277135


==> pics/PruningMethods/RAR_scatter/gp_cifar10_resnet56_rate10_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet56,10,0.924991942264433,0.00016500873559122846,0.9774093011243081


==> pics/PruningMethods/RAR_scatter/gp_cifar10_resnet56_rate2.txt <==
class,model,before,after
0.0,0.0,0.0208695652173913,0.025134843581445628
1.0,0.0,0.05970772442588718,0.052725366876310284
2.0,0.0,-0.04501160092807431,-0.03993095512082848
3.0,0.0,-0.1460559796437659,-0.11982651796778178
4.0,0.0,0.007929515418502184,-0.006347438752783883
5.0,0.0,-0.06856465005931207,-0.06568396226415091
6.0,0.0,0.031397849462365596,0.014503816793893226
7.0,0.0,0.031397849462365596,0.0293233082706768
8.0,0.0,0.03760683760683761,0.052725366876310284
9.0,0.0,0.03657754010695188,0.0303648068669529
0.0,1.0,0.024179431072210072,0.015334063526834625
1.0,1.0,0.07093749999999995,0.06354166666666661
2.0,1.0,-0.04437939110070263,-0.047785547785547826
3.0,1.0,-0.1643603133159269,-0.1336696090794451
4.0,1.0,0.011197339246119731,0.004429678848283504
5.0,1.0,-0.08768292682926838,-0.08706166868198316
6.0,1.0,0.02737186477644494,0.03125000000000003
7.0,1.0,0.018811881188118815,0.021762785636561498
8.0,1.0,0.050159744408945606,0.056663168940188816
9.0,1.0,0.04914712153518115,0.03952991452991456
0.0,2.0,0.014096916299559508,0.02214983713355058
1.0,2.0,0.0606505771248688,0.05100105374077977
2.0,2.0,-0.036111111111111115,-0.02808219178082187
3.0,2.0,-0.16562499999999997,-0.137121212121212
4.0,2.0,-0.01381653454133634,-0.007382550335570402
5.0,2.0,-0.05566037735849059,-0.05828437132784956
6.0,2.0,0.042566844919786156,0.030570505920344555
7.0,2.0,0.024836601307189586,0.02002176278563665
8.0,2.0,0.04358974358974365,0.04293304994686503
9.0,2.0,0.04664536741214052,0.035760171306209954
0.0,3.0,0.014395604395604396,0.0264069264069265
1.0,3.0,0.058866736621196146,0.04501061571125265
2.0,3.0,-0.027376861397479992,-0.030469644902634544
3.0,3.0,-0.14254777070063693,-0.14017743979721156
4.0,3.0,-0.005493273542600914,-0.0006674082313681133
5.0,3.0,-0.06267772511848348,-0.07607655502392344
6.0,3.0,0.021919302071973835,0.021109902067464725
7.0,3.0,0.022984749455337697,0.024295010845987078
8.0,3.0,0.04787685774946913,0.056033578174186784
9.0,3.0,0.0407486631016043,0.041959531416400415
0.0,4.0,0.019037199124726567,0.018142076502732304
1.0,4.0,0.06016771488469603,0.059267015706806266
2.0,4.0,-0.06358244365361801,-0.04953271028037382
3.0,4.0,-0.19387483355525958,-0.16373056994818647
4.0,4.0,0.009281767955801186,0.00619469026548678
5.0,4.0,-0.05482352941176468,-0.06445497630331755
6.0,4.0,0.03591397849462376,0.03397849462365599
7.0,4.0,0.040042826552462635,0.03189655172413801
8.0,4.0,0.044136460554370996,0.05131995776135161
9.0,4.0,0.053220696937697994,0.03708467309753491
0.0,5.0,0.020239390642002242,0.017864923747276776
1.0,5.0,0.05815899581589957,0.06569948186528499
2.0,5.0,-0.043337195828505204,-0.03394495412844032
3.0,5.0,-0.15584082156611034,-0.15294117647058814
4.0,5.0,-0.00044444444444439546,-0.005128205128205059
5.0,5.0,-0.059294117647058824,-0.06824644549763031
6.0,5.0,0.02869471413160741,0.02844827586206906
7.0,5.0,0.027645788336933118,0.02529729729729739
8.0,5.0,0.04820295983086678,0.051945320715036804
9.0,5.0,0.04008528784648184,0.03468950749464678
0.0,6.0,0.019911504424778778,0.008748615725359931
1.0,6.0,0.07127882599580708,0.0705088265835929
2.0,6.0,-0.061077844311377305,-0.05678866587957501
3.0,6.0,-0.17195767195767198,-0.1564599483204134
4.0,6.0,-0.016055045871559648,0.009845132743362853
5.0,6.0,-0.087116564417178,-0.07454981992797124
6.0,6.0,0.042162162162162196,0.03545258620689659
7.0,6.0,0.04422869471413164,0.023882224645583455
8.0,6.0,0.05442902881536824,0.05380549682875259
9.0,6.0,0.05240641711229951,0.04369658119658124
0.0,7.0,0.002672605790645956,0.016958424507658717
1.0,7.0,0.06805411030176901,0.06600831600831601
2.0,7.0,-0.041395348837209266,-0.052107728337236515
3.0,7.0,-0.1251256281407034,-0.11614906832298126
4.0,7.0,0.004888888888888967,-0.006159014557670716
5.0,7.0,-0.0738609112709832,-0.06837098692033293
6.0,7.0,0.017982456140350964,0.021241830065359554
7.0,7.0,0.026521739130434877,0.023369565217391385
8.0,7.0,0.04316239316239327,0.050211416490486244
9.0,7.0,0.04621938232161874,0.03594420600858378
0.0,8.0,0.01830065359477128,0.02473002159827217
1.0,8.0,0.06804550155118921,0.06122661122661118
2.0,8.0,-0.028767123287671233,-0.022763306908267278
3.0,8.0,-0.1422053231939163,-0.13170426065162902
4.0,8.0,-0.0069273743016759586,-0.0023307436182019876
5.0,8.0,-0.04305555555555557,-0.07640047675804534
6.0,8.0,0.015081967213114791,0.02261904761904765
7.0,8.0,0.009670329670329703,0.010843373493975924
8.0,8.0,0.043312101910827974,0.047362869198312174
9.0,8.0,0.037179487179487235,0.036179295624333016
0.0,9.0,0.017460317460317426,0.02513904338153511
1.0,9.0,0.057018498367791076,0.05763440860215063
2.0,9.0,-0.037844311377245594,-0.035933806146572086
3.0,9.0,-0.19861687413554643,-0.20054794520547942
4.0,9.0,0.009599999999999958,-0.002745995423340913
5.0,9.0,-0.10254452926208651,-0.0914072229140721
6.0,9.0,0.04348785871964679,0.037980241492865066
7.0,9.0,0.036040044493882074,0.02513904338153511
8.0,9.0,0.06917293233082708,0.07259259259259258
9.0,9.0,0.04769230769230769,0.05458468176914788


==> pics/PruningMethods/RAR_scatter/gp_cifar10_resnet56_rate20.txt <==
class,model,before,after
0.0,0.0,0.0208695652173913,0.029021372328458993
1.0,0.0,0.05970772442588718,0.07777777777777786
2.0,0.0,-0.04501160092807431,-0.077652933832709
3.0,0.0,-0.1460559796437659,-0.20727272727272728
4.0,0.0,0.007929515418502184,-0.01792452830188678
5.0,0.0,-0.06856465005931207,-0.07630922693266823
6.0,0.0,0.031397849462365596,0.044075304540420884
7.0,0.0,0.031397849462365596,0.035530726256983294
8.0,0.0,0.03760683760683761,0.06982758620689664
9.0,0.0,0.03657754010695188,0.05661202185792357
0.0,1.0,0.024179431072210072,0.015375722543352576
1.0,1.0,0.07093749999999995,0.0977754237288135
2.0,1.0,-0.04437939110070263,-0.07537878787878785
3.0,1.0,-0.1643603133159269,-0.24517543859649116
4.0,1.0,0.011197339246119731,-0.004363207547169855
5.0,1.0,-0.08768292682926838,-0.08913043478260867
6.0,1.0,0.02737186477644494,0.04410774410774411
7.0,1.0,0.018811881188118815,0.014236111111111085
8.0,1.0,0.050159744408945606,0.0900641025641026
9.0,1.0,0.04914712153518115,0.06509330406147093
0.0,2.0,0.014096916299559508,0.030340909090909154
1.0,2.0,0.0606505771248688,0.08640256959314786
2.0,2.0,-0.036111111111111115,-0.08424396442185503
3.0,2.0,-0.16562499999999997,-0.2277697841726619
4.0,2.0,-0.01381653454133634,-0.0182577565632458
5.0,2.0,-0.05566037735849059,-0.07198492462311545
6.0,2.0,0.042566844919786156,0.045525727069351304
7.0,2.0,0.024836601307189586,0.03690744920993235
8.0,2.0,0.04358974358974365,0.0745119305856834
9.0,2.0,0.04664536741214052,0.05294117647058832
0.0,3.0,0.014395604395604396,0.023112128146453085
1.0,3.0,0.058866736621196146,0.08586723768736622
2.0,3.0,-0.027376861397479992,-0.07261306532663311
3.0,3.0,-0.14254777070063693,-0.17928176795580114
4.0,3.0,-0.005493273542600914,-0.022514970059880287
5.0,3.0,-0.06267772511848348,-0.09742930591259637
6.0,3.0,0.021919302071973835,0.04603351955307264
7.0,3.0,0.022984749455337697,0.019747416762342127
8.0,3.0,0.04787685774946913,0.0679039301310044
9.0,3.0,0.0407486631016043,0.06688524590163937
0.0,4.0,0.019037199124726567,0.011111111111111044
1.0,4.0,0.06016771488469603,0.08620320855614973
2.0,4.0,-0.06358244365361801,-0.08840764331210194
3.0,4.0,-0.19387483355525958,-0.23646888567293795
4.0,4.0,0.009281767955801186,-0.012322274881516678
5.0,4.0,-0.05482352941176468,-0.06004962779156327
6.0,4.0,0.03591397849462376,0.05382059800664449
7.0,4.0,0.040042826552462635,0.026879271070614982
8.0,4.0,0.044136460554370996,0.08129032258064516
9.0,4.0,0.053220696937697994,0.059030837004405264
0.0,5.0,0.020239390642002242,0.01695303550973658
1.0,5.0,0.05815899581589957,0.09185185185185184
2.0,5.0,-0.043337195828505204,-0.0714107365792758
3.0,5.0,-0.15584082156611034,-0.22425106990014268
4.0,5.0,-0.00044444444444439546,-0.022884386174016683
5.0,5.0,-0.059294117647058824,-0.07007481296758095
6.0,5.0,0.02869471413160741,0.03896976483762604
7.0,5.0,0.027645788336933118,0.01695303550973658
8.0,5.0,0.04820295983086678,0.08213903743315518
9.0,5.0,0.04008528784648184,0.06717391304347835
0.0,6.0,0.019911504424778778,0.03389639639639641
1.0,6.0,0.07127882599580708,0.09024390243902435
2.0,6.0,-0.061077844311377305,-0.06836861768368611
3.0,6.0,-0.17195767195767198,-0.229083094555874
4.0,6.0,-0.016055045871559648,-0.002219626168224314
5.0,6.0,-0.087116564417178,-0.0956577266922094
6.0,6.0,0.042162162162162196,0.04038031319910517
7.0,6.0,0.04422869471413164,0.03171557562076751
8.0,6.0,0.05442902881536824,0.0624043715846995
9.0,6.0,0.05240641711229951,0.0603504928806134
0.0,7.0,0.002672605790645956,0.023130034522439592
1.0,7.0,0.06805411030176901,0.09691489361702124
2.0,7.0,-0.041395348837209266,-0.07049180327868845
3.0,7.0,-0.1251256281407034,-0.21968390804597707
4.0,7.0,0.004888888888888967,-0.015430622009569406
5.0,7.0,-0.0738609112709832,-0.10103761348897532
6.0,7.0,0.017982456140350964,0.057824639289678174
7.0,7.0,0.026521739130434877,0.023130034522439592
8.0,7.0,0.04316239316239327,0.07426390403489645
9.0,7.0,0.04621938232161874,0.053623188405797134
0.0,8.0,0.01830065359477128,0.01729667812142039
1.0,8.0,0.06804550155118921,0.09120762711864402
2.0,8.0,-0.028767123287671233,-0.07911949685534585
3.0,8.0,-0.1422053231939163,-0.2134370579915135
4.0,8.0,-0.0069273743016759586,-0.012868949232585622
5.0,8.0,-0.04305555555555557,-0.06970074812967575
6.0,8.0,0.015081967213114791,0.028425821064552673
7.0,8.0,0.009670329670329703,0.032807215332581754
8.0,8.0,0.043312101910827974,0.07851772287862518
9.0,8.0,0.037179487179487235,0.05725274725274729
0.0,9.0,0.017460317460317426,0.028319623971797898
1.0,9.0,0.057018498367791076,0.09727074235807867
2.0,9.0,-0.037844311377245594,-0.06834625322997409
3.0,9.0,-0.19861687413554643,-0.29001560062402487
4.0,9.0,0.009599999999999958,-0.003519417475728172
5.0,9.0,-0.10254452926208651,-0.10696117804551536
6.0,9.0,0.04348785871964679,0.05605022831050232
7.0,9.0,0.036040044493882074,0.03960511033681768
8.0,9.0,0.06917293233082708,0.09430449069003292
9.0,9.0,0.04769230769230769,0.04515011547344114


==> pics/PruningMethods/RAR_scatter/gp_cifar10_resnet56_rate20_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet56,20,0.924991942264433,0.00016500873559122846,0.9774093011243081


==> pics/PruningMethods/RAR_scatter/gp_cifar10_resnet56_rate2_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet56,2,0.924991942264433,0.00016500873559122846,0.9774093011243081


==> pics/PruningMethods/RAR_scatter/gp_cifar10_resnet56_rate4.txt <==
class,model,before,after
0.0,0.0,0.0208695652173913,0.026270270270270377
1.0,0.0,0.05970772442588718,0.05981210855949898
2.0,0.0,-0.04501160092807431,-0.044895591647331735
3.0,0.0,-0.1460559796437659,-0.1147277227722771
4.0,0.0,0.007929515418502184,-0.0007777777777776921
5.0,0.0,-0.06856465005931207,-0.08127250900360142
6.0,0.0,0.031397849462365596,0.019912948857453854
7.0,0.0,0.031397849462365596,0.02204125950054299
8.0,0.0,0.03760683760683761,0.0498945147679325
9.0,0.0,0.03657754010695188,0.03461950696677396
0.0,1.0,0.024179431072210072,0.02120879120879119
1.0,1.0,0.07093749999999995,0.07025052192066797
2.0,1.0,-0.04437939110070263,-0.04911660777385168
3.0,1.0,-0.1643603133159269,-0.15675324675324678
4.0,1.0,0.011197339246119731,0.002575587905935015
5.0,1.0,-0.08768292682926838,-0.07963636363636376
6.0,1.0,0.02737186477644494,0.029738562091503256
7.0,1.0,0.018811881188118815,0.02335526315789472
8.0,1.0,0.050159744408945606,0.05345377258235909
9.0,1.0,0.04914712153518115,0.043286788399570356
0.0,2.0,0.014096916299559508,0.025324675324675416
1.0,2.0,0.0606505771248688,0.053991596638655465
2.0,2.0,-0.036111111111111115,-0.04115606936416181
3.0,2.0,-0.16562499999999997,-0.14434561626429468
4.0,2.0,-0.01381653454133634,-0.008510638297872273
5.0,2.0,-0.05566037735849059,-0.05828437132784956
6.0,2.0,0.042566844919786156,0.029525862068965614
7.0,2.0,0.024836601307189586,0.026378378378378472
8.0,2.0,0.04358974358974365,0.04597457627118644
9.0,2.0,0.04664536741214052,0.03884738527214525
0.0,3.0,0.014395604395604396,0.024454148471615814
1.0,3.0,0.058866736621196146,0.058377239199157015
2.0,3.0,-0.027376861397479992,-0.03545770567786786
3.0,3.0,-0.14254777070063693,-0.14564102564102555
4.0,3.0,-0.005493273542600914,0.00044742729306495183
5.0,3.0,-0.06267772511848348,-0.08053204353083433
6.0,3.0,0.021919302071973835,0.021248630887185194
7.0,3.0,0.022984749455337697,0.025517993456924848
8.0,3.0,0.04787685774946913,0.04733475479744136
9.0,3.0,0.0407486631016043,0.0483493077742279
0.0,4.0,0.019037199124726567,0.03631465517241386
1.0,4.0,0.06016771488469603,0.058631578947368396
2.0,4.0,-0.06358244365361801,-0.062114014251781494
3.0,4.0,-0.19387483355525958,-0.1629388816644993
4.0,4.0,0.009281767955801186,0.0018973214285714674
5.0,4.0,-0.05482352941176468,-0.07101796407185632
6.0,4.0,0.03591397849462376,0.023689956331877787
7.0,4.0,0.040042826552462635,0.038387096774193614
8.0,4.0,0.044136460554370996,0.049628055260361285
9.0,4.0,0.053220696937697994,0.04455128205128212
0.0,5.0,0.020239390642002242,0.018558951965065518
1.0,5.0,0.05815899581589957,0.06256517205422309
2.0,5.0,-0.043337195828505204,-0.04050925925925929
3.0,5.0,-0.15584082156611034,-0.15404364569961487
4.0,5.0,-0.00044444444444439546,-0.002229654403567449
5.0,5.0,-0.059294117647058824,-0.053927315357561595
6.0,5.0,0.02869471413160741,0.029157667386609097
7.0,5.0,0.027645788336933118,0.021762785636561498
8.0,5.0,0.04820295983086678,0.04665959703075284
9.0,5.0,0.04008528784648184,0.037473233404710954
0.0,6.0,0.019911504424778778,0.0218061674008811
1.0,6.0,0.07127882599580708,0.0610993657505285
2.0,6.0,-0.061077844311377305,-0.05361803084223015
3.0,6.0,-0.17195767195767198,-0.14458762886597934
4.0,6.0,-0.016055045871559648,-0.0013528748590755117
5.0,6.0,-0.087116564417178,-0.08317073170731712
6.0,6.0,0.042162162162162196,0.031406761177753595
7.0,6.0,0.04422869471413164,0.025027442371020902
8.0,6.0,0.05442902881536824,0.06209081309398096
9.0,6.0,0.05240641711229951,0.04185544768069046
0.0,7.0,0.002672605790645956,0.022343921139101955
1.0,7.0,0.06805411030176901,0.06631799163179918
2.0,7.0,-0.041395348837209266,-0.05259433962264148
3.0,7.0,-0.1251256281407034,-0.15472186287192746
4.0,7.0,0.004888888888888967,0.0004479283314670403
5.0,7.0,-0.0738609112709832,-0.07932285368802902
6.0,7.0,0.017982456140350964,0.031887201735358014
7.0,7.0,0.026521739130434877,0.02341356673960622
8.0,7.0,0.04316239316239327,0.06239495798319329
9.0,7.0,0.04621938232161874,0.038146551724138035
0.0,8.0,0.01830065359477128,0.02505399568034557
1.0,8.0,0.06804550155118921,0.06348547717842316
2.0,8.0,-0.028767123287671233,-0.03295194508009159
3.0,8.0,-0.1422053231939163,-0.1285
4.0,8.0,-0.0069273743016759586,-0.005345211581291789
5.0,8.0,-0.04305555555555557,-0.05590643274853809
6.0,8.0,0.015081967213114791,0.012253829321663006
7.0,8.0,0.009670329670329703,0.02294372294372294
8.0,8.0,0.043312101910827974,0.040595111583421786
9.0,8.0,0.037179487179487235,0.03133047210300429
0.0,9.0,0.017460317460317426,0.023430493273542633
1.0,9.0,0.057018498367791076,0.0732978723404255
2.0,9.0,-0.037844311377245594,-0.04323353293413176
3.0,9.0,-0.19861687413554643,-0.19492455418381346
4.0,9.0,0.009599999999999958,0.010113636363636385
5.0,9.0,-0.10254452926208651,-0.12110682110682106
6.0,9.0,0.04348785871964679,0.03745856353591165
7.0,9.0,0.036040044493882074,0.03211111111111115
8.0,9.0,0.06917293233082708,0.0673447537473234
9.0,9.0,0.04769230769230769,0.0521218715995648


==> pics/PruningMethods/RAR_scatter/gp_cifar10_resnet56_rate4_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet56,4,0.924991942264433,0.00016500873559122846,0.9774093011243081


==> pics/PruningMethods/RAR_scatter/gp_cifar10_resnet56_rate5.txt <==
class,model,before,after
0.0,0.0,0.0208695652173913,0.02078346028291622
1.0,0.0,0.05970772442588718,0.06162669447340973
2.0,0.0,-0.04501160092807431,-0.04275782155272311
3.0,0.0,-0.1460559796437659,-0.12628285356695867
4.0,0.0,0.007929515418502184,-0.011123595505617999
5.0,0.0,-0.06856465005931207,-0.07130952380952389
6.0,0.0,0.031397849462365596,0.019716775599128544
7.0,0.0,0.031397849462365596,0.017576419213973803
8.0,0.0,0.03760683760683761,0.05769633507853396
9.0,0.0,0.03657754010695188,0.042659574468085014
0.0,1.0,0.024179431072210072,0.02601984564498353
1.0,1.0,0.07093749999999995,0.0749738219895288
2.0,1.0,-0.04437939110070263,-0.056698564593301436
3.0,1.0,-0.1643603133159269,-0.17943925233644856
4.0,1.0,0.011197339246119731,-0.0015873015873015383
5.0,1.0,-0.08768292682926838,-0.08525798525798528
6.0,1.0,0.02737186477644494,0.033479212253829396
7.0,1.0,0.018811881188118815,0.02601984564498353
8.0,1.0,0.050159744408945606,0.06518518518518518
9.0,1.0,0.04914712153518115,0.044972972972973056
0.0,2.0,0.014096916299559508,0.02639040348964013
1.0,2.0,0.0606505771248688,0.06610878661087859
2.0,2.0,-0.036111111111111115,-0.03333333333333339
3.0,2.0,-0.16562499999999997,-0.17319316688567676
4.0,2.0,-0.01381653454133634,-0.019178082191780865
5.0,2.0,-0.05566037735849059,-0.07178871548619457
6.0,2.0,0.042566844919786156,0.04000000000000001
7.0,2.0,0.024836601307189586,0.025327510917030564
8.0,2.0,0.04358974358974365,0.05222929936305723
9.0,2.0,0.04664536741214052,0.04308681672025725
0.0,3.0,0.014395604395604396,0.01855104281009882
1.0,3.0,0.058866736621196146,0.05884210526315784
2.0,3.0,-0.027376861397479992,-0.04573099415204681
3.0,3.0,-0.14254777070063693,-0.15816062176165802
4.0,3.0,-0.005493273542600914,-0.0012318029115341432
5.0,3.0,-0.06267772511848348,-0.0631391200951249
6.0,3.0,0.021919302071973835,0.030260303687635614
7.0,3.0,0.022984749455337697,0.020700985761226753
8.0,3.0,0.04787685774946913,0.05884210526315784
9.0,3.0,0.0407486631016043,0.042719486081370495
0.0,4.0,0.019037199124726567,0.03387445887445887
1.0,4.0,0.06016771488469603,0.057338965153115
2.0,4.0,-0.06358244365361801,-0.046541617819460805
3.0,4.0,-0.19387483355525958,-0.1746052631578948
4.0,4.0,0.009281767955801186,0.0025698324022346017
5.0,4.0,-0.05482352941176468,-0.07424789410348988
6.0,4.0,0.03591397849462376,0.03803879310344827
7.0,4.0,0.040042826552462635,0.02649945474372954
8.0,4.0,0.044136460554370996,0.055343915343915244
9.0,4.0,0.053220696937697994,0.03700107874865156
0.0,5.0,0.020239390642002242,0.02773564463705316
1.0,5.0,0.05815899581589957,0.06812045690550363
2.0,5.0,-0.043337195828505204,-0.03986095017381227
3.0,5.0,-0.15584082156611034,-0.17923784494086722
4.0,5.0,-0.00044444444444439546,-0.0038031319910514076
5.0,5.0,-0.059294117647058824,-0.07088305489260144
6.0,5.0,0.02869471413160741,0.029837837837837913
7.0,5.0,0.027645788336933118,0.022440087145969567
8.0,5.0,0.04820295983086678,0.052375923970432926
9.0,5.0,0.04008528784648184,0.047346072186836494
0.0,6.0,0.019911504424778778,0.011234705228031144
1.0,6.0,0.07127882599580708,0.07212943632567843
2.0,6.0,-0.061077844311377305,-0.04823113207547176
3.0,6.0,-0.17195767195767198,-0.15893089960886572
4.0,6.0,-0.016055045871559648,0.0045912653975363855
5.0,6.0,-0.087116564417178,-0.08402439024390253
6.0,6.0,0.042162162162162196,0.03798701298701301
7.0,6.0,0.04422869471413164,0.02211221122112212
8.0,6.0,0.05442902881536824,0.0543617021276595
9.0,6.0,0.05240641711229951,0.04522019334049412
0.0,7.0,0.002672605790645956,0.01452328159645233
1.0,7.0,0.06805411030176901,0.06921465968586381
2.0,7.0,-0.041395348837209266,-0.03843457943925238
3.0,7.0,-0.1251256281407034,-0.16653543307086616
4.0,7.0,0.004888888888888967,0.01013363028953229
5.0,7.0,-0.0738609112709832,-0.08800489596083241
6.0,7.0,0.017982456140350964,0.018874172185430468
7.0,7.0,0.026521739130434877,0.032752992383025044
8.0,7.0,0.04316239316239327,0.061351636747624005
9.0,7.0,0.04621938232161874,0.041100323624595494
0.0,8.0,0.01830065359477128,0.03150537634408613
1.0,8.0,0.06804550155118921,0.056858638743455515
2.0,8.0,-0.028767123287671233,-0.0424768518518518
3.0,8.0,-0.1422053231939163,-0.14592875318066145
4.0,8.0,-0.0069273743016759586,0.0003329633740289434
5.0,8.0,-0.04305555555555557,-0.06465721040189122
6.0,8.0,0.015081967213114791,0.02097826086956532
7.0,8.0,0.009670329670329703,0.02941810344827597
8.0,8.0,0.043312101910827974,0.045868644067796616
9.0,8.0,0.037179487179487235,0.03461950696677396
0.0,9.0,0.017460317460317426,0.030984340044742792
1.0,9.0,0.057018498367791076,0.07148981779206869
2.0,9.0,-0.037844311377245594,-0.04122596153846154
3.0,9.0,-0.19861687413554643,-0.21671348314606742
4.0,9.0,0.009599999999999958,0.009942857142857189
5.0,9.0,-0.10254452926208651,-0.11925064599483196
6.0,9.0,0.04348785871964679,0.0448732083792724
7.0,9.0,0.036040044493882074,0.025534308211473625
8.0,9.0,0.06917293233082708,0.07545357524012816
9.0,9.0,0.04769230769230769,0.0480219780219781


==> pics/PruningMethods/RAR_scatter/gp_cifar10_resnet56_rate50.txt <==
class,model,before,after
0.0,0.0,0.0208695652173913,0.05891381345926794
1.0,0.0,0.05970772442588718,0.1401294498381877
2.0,0.0,-0.04501160092807431,-0.15021645021645033
3.0,0.0,-0.1460559796437659,-0.2572555205047319
4.0,0.0,0.007929515418502184,-0.04060052219321151
5.0,0.0,-0.06856465005931207,-0.1210970464135022
6.0,0.0,0.031397849462365596,0.06662763466042149
7.0,0.0,0.031397849462365596,0.00734744707347449
8.0,0.0,0.03760683760683761,0.07849710982658956
9.0,0.0,0.03657754010695188,0.08484500574052808
0.0,1.0,0.024179431072210072,0.04014687882496933
1.0,1.0,0.07093749999999995,0.12963374028856828
2.0,1.0,-0.04437939110070263,-0.14649122807017537
3.0,1.0,-0.1643603133159269,-0.31356783919597997
4.0,1.0,0.011197339246119731,-0.05403225806451615
5.0,1.0,-0.08768292682926838,-0.14148471615720515
6.0,1.0,0.02737186477644494,0.08280701754385962
7.0,1.0,0.018811881188118815,0.03660933660933653
8.0,1.0,0.050159744408945606,0.09025522041763338
9.0,1.0,0.04914712153518115,0.10987514188422247
0.0,2.0,0.014096916299559508,0.04916666666666667
1.0,2.0,0.0606505771248688,0.1318478260869566
2.0,2.0,-0.036111111111111115,-0.18150887573964483
3.0,2.0,-0.16562499999999997,-0.2944894651539708
4.0,2.0,-0.01381653454133634,-0.03592736705577165
5.0,2.0,-0.05566037735849059,-0.09410958904109587
6.0,2.0,0.042566844919786156,0.05479289940828404
7.0,2.0,0.024836601307189586,0.04002403846153846
8.0,2.0,0.04358974358974365,0.08300803673938006
9.0,2.0,0.04664536741214052,0.09751412429378536
0.0,3.0,0.014395604395604396,0.03158536585365845
1.0,3.0,0.058866736621196146,0.1349673202614379
2.0,3.0,-0.027376861397479992,-0.11530898876404504
3.0,3.0,-0.14254777070063693,-0.3235000000000001
4.0,3.0,-0.005493273542600914,-0.08780821917808225
5.0,3.0,-0.06267772511848348,-0.12958748221906127
6.0,3.0,0.021919302071973835,0.07231308411214948
7.0,3.0,0.022984749455337697,0.04440433212996382
8.0,3.0,0.04787685774946913,0.09245714285714282
9.0,3.0,0.0407486631016043,0.11372767857142856
0.0,4.0,0.019037199124726567,0.05132211538461534
1.0,4.0,0.06016771488469603,0.13168316831683172
2.0,4.0,-0.06358244365361801,-0.1308022922636104
3.0,4.0,-0.19387483355525958,-0.34692832764505127
4.0,4.0,0.009281767955801186,-0.06951219512195124
5.0,4.0,-0.05482352941176468,-0.08420329670329674
6.0,4.0,0.03591397849462376,0.08220930232558138
7.0,4.0,0.040042826552462635,0.01583541147132175
8.0,4.0,0.044136460554370996,0.0958762886597938
9.0,4.0,0.053220696937697994,0.08961937716262974
0.0,5.0,0.020239390642002242,0.02750611246943761
1.0,5.0,0.05815899581589957,0.1409287257019439
2.0,5.0,-0.043337195828505204,-0.15289855072463776
3.0,5.0,-0.15584082156611034,-0.24882260596546307
4.0,5.0,-0.00044444444444439546,-0.04123036649214656
5.0,5.0,-0.059294117647058824,-0.11414565826330535
6.0,5.0,0.02869471413160741,0.056346381969157755
7.0,5.0,0.027645788336933118,0.008104738154613543
8.0,5.0,0.04820295983086678,0.10112994350282488
9.0,5.0,0.04008528784648184,0.09189497716894979
0.0,6.0,0.019911504424778778,0.03087330873308721
1.0,6.0,0.07127882599580708,0.13226872246696034
2.0,6.0,-0.061077844311377305,-0.1974164133738602
3.0,6.0,-0.17195767195767198,-0.3702608695652176
4.0,6.0,-0.016055045871559648,-0.05475234270415
5.0,6.0,-0.087116564417178,-0.042195767195767245
6.0,6.0,0.042162162162162196,0.07087264150943388
7.0,6.0,0.04422869471413164,0.055275779376498704
8.0,6.0,0.05442902881536824,0.09018475750577361
9.0,6.0,0.05240641711229951,0.09851258581235693
0.0,7.0,0.002672605790645956,0.024845488257107546
1.0,7.0,0.06805411030176901,0.13781420765027322
2.0,7.0,-0.041395348837209266,-0.1318507890961264
3.0,7.0,-0.1251256281407034,-0.30396694214876047
4.0,7.0,0.004888888888888967,-0.06177658142664879
5.0,7.0,-0.0738609112709832,-0.12059659090909104
6.0,7.0,0.017982456140350964,0.061950059453032016
7.0,7.0,0.026521739130434877,0.03909866017052364
8.0,7.0,0.04316239316239327,0.10250284414106935
9.0,7.0,0.04621938232161874,0.09839999999999995
0.0,8.0,0.01830065359477128,0.029064039408867072
1.0,8.0,0.06804550155118921,0.1430434782608696
2.0,8.0,-0.028767123287671233,-0.16283185840707956
3.0,8.0,-0.1422053231939163,-0.3161936560934892
4.0,8.0,-0.0069273743016759586,-0.03736842105263155
5.0,8.0,-0.04305555555555557,-0.10265734265734269
6.0,8.0,0.015081967213114791,0.02425742574257433
7.0,8.0,0.009670329670329703,0.054676258992805725
8.0,8.0,0.043312101910827974,0.10510783200908061
9.0,8.0,0.037179487179487235,0.10102622576966934
0.0,9.0,0.017460317460317426,0.06532846715328464
1.0,9.0,0.057018498367791076,0.13867713004484308
2.0,9.0,-0.037844311377245594,-0.1747706422018348
3.0,9.0,-0.19861687413554643,-0.38682310469314063
4.0,9.0,0.009599999999999958,-0.036842105263157884
5.0,9.0,-0.10254452926208651,-0.14330357142857134
6.0,9.0,0.04348785871964679,0.08098086124401913
7.0,9.0,0.036040044493882074,0.04440298507462694
8.0,9.0,0.06917293233082708,0.12792281498297392
9.0,9.0,0.04769230769230769,0.07097944377267228


==> pics/PruningMethods/RAR_scatter/gp_cifar10_resnet56_rate50_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet56,50,0.924991942264433,0.00016500873559122846,0.9774093011243081


==> pics/PruningMethods/RAR_scatter/gp_cifar10_resnet56_rate5_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet56,5,0.924991942264433,0.00016500873559122846,0.9774093011243081


==> pics/PruningMethods/RAR_scatter/rp_cifar10_resnet56_rate10.txt <==
class,model,before,after
0.0,0.0,0.022134831460674215,0.03752997601918465
1.0,0.0,0.061165048543689406,0.10711902113459405
2.0,0.0,-0.04102870813397129,-0.1273876404494382
3.0,0.0,-0.19056087551299586,-0.3224052718286656
4.0,0.0,0.0008036739380023352,-0.037080103359173056
5.0,0.0,-0.10444162436548214,-0.12265734265734267
6.0,0.0,0.05092693565976017,0.08472063854047894
7.0,0.0,0.02759776536312855,0.04893364928909953
8.0,0.0,0.07217484008528784,0.10011210762331843
9.0,0.0,0.0436263736263737,0.0805269186712486
0.0,1.0,0.02969762419006488,0.0400926998841251
1.0,1.0,0.061128526645768025,0.10828848223896664
2.0,1.0,-0.04964953271028035,-0.11045576407506706
3.0,1.0,-0.15488431876606676,-0.2686064318529862
4.0,1.0,-0.002790178571428512,-0.015196078431372646
5.0,1.0,-0.058303886925795044,-0.1030625832223702
6.0,1.0,0.028648648648648734,0.04672036823935555
7.0,1.0,0.024429967426710178,0.036744186046511584
8.0,1.0,0.04108858057630746,0.08866886688668867
9.0,1.0,0.044148936170212746,0.0671171171171171
0.0,2.0,0.02616216216216216,0.034674556213017745
1.0,2.0,0.061666666666666585,0.09063545150501677
2.0,2.0,-0.052336448598130914,-0.13291666666666668
3.0,2.0,-0.16082474226804125,-0.2886255924170616
4.0,2.0,0.002436323366555902,-0.009529702970296941
5.0,2.0,-0.051108518086347796,-0.10678426051560379
6.0,2.0,0.030355220667384285,0.062413793103448294
7.0,2.0,0.02405200433369447,0.04148061104582844
8.0,2.0,0.049789029535864886,0.1026402640264027
9.0,2.0,0.03243823845327605,0.08038331454340476
0.0,3.0,0.012390350877193078,0.03872832369942194
1.0,3.0,0.06469366562824509,0.10398706896551727
2.0,3.0,-0.05099183197199529,-0.11014686248331111
3.0,3.0,-0.15622593068035934,-0.2560422960725075
4.0,3.0,0.006945975744211778,-0.016503667481662675
5.0,3.0,-0.05468384074941448,-0.1131191432396252
6.0,3.0,0.027321814254859716,0.04315304948216338
7.0,3.0,0.018845315904139535,0.03088578088578085
8.0,3.0,0.0498945147679325,0.09619565217391307
9.0,3.0,0.04485683987274656,0.07508342602892103
0.0,4.0,0.016008771929824625,0.04035502958579884
1.0,4.0,0.05834207764952779,0.10496688741721862
2.0,4.0,-0.03986095017381227,-0.10930232558139531
3.0,4.0,-0.1624352331606217,-0.3142625607779578
4.0,4.0,0.011674008810572746,0.00012330456226892724
5.0,4.0,-0.07731092436974792,-0.1373071528751753
6.0,4.0,0.01816192560175061,0.07431506849315074
7.0,4.0,0.03193096008629997,0.031182795698924747
8.0,4.0,0.052375923970432926,0.09799777530589551
9.0,4.0,0.05037037037037035,0.07219679633867282
0.0,5.0,0.010033076074972433,0.03449883449883445
1.0,5.0,0.0637122002085505,0.09956521739130436
2.0,5.0,-0.044069767441860516,-0.10453333333333337
3.0,5.0,-0.15858064516129033,-0.2628048780487805
4.0,5.0,0.003440621531631511,0.0007237635705668685
5.0,5.0,-0.056352941176470654,-0.10453333333333337
6.0,5.0,0.037620578778135065,0.03562281722933639
7.0,5.0,0.015460526315789475,0.03786295005807196
8.0,5.0,0.04580233793836336,0.08565121412803532
9.0,5.0,0.04580233793836336,0.07441340782122904
0.0,6.0,0.020195439739413745,0.030313588850174232
1.0,6.0,0.059019812304483825,0.1012917115177611
2.0,6.0,-0.05297549591598599,-0.09855263157894732
3.0,6.0,-0.1765319426336375,-0.3004672897196261
4.0,6.0,0.0006644518272425747,-0.025675675675675715
5.0,6.0,-0.04930232558139534,-0.0772903225806451
6.0,6.0,0.042038216560509524,0.05340136054421772
7.0,6.0,0.029677419354838783,0.04691780821917811
8.0,6.0,0.04406779661016946,0.08151815181518157
9.0,6.0,0.041020191285866064,0.0733629300776915
0.0,7.0,0.026487093153759893,0.039976689976689975
1.0,7.0,0.07919320594479831,0.10951351351351357
2.0,7.0,-0.06299019607843138,-0.11612466124661247
3.0,7.0,-0.2216901408450704,-0.30332278481012653
4.0,7.0,-0.00509849362688292,-0.0008505467800729452
5.0,7.0,-0.09797468354430368,-0.12068027210884354
6.0,7.0,0.0468131868131869,0.05321839080459771
7.0,7.0,0.032998885172798295,0.03434935521688159
8.0,7.0,0.0632829373650109,0.1123922413793104
9.0,7.0,0.06630785791173315,0.05862857142857144
0.0,8.0,0.02112676056338036,0.028922716627634595
1.0,8.0,0.06178608515057113,0.10731969860064586
2.0,8.0,-0.05796252927400467,-0.09262187088274049
3.0,8.0,-0.15537084398976975,-0.31426307448494456
4.0,8.0,0.014721919302072046,-0.026361386138613843
5.0,8.0,-0.04330254041570436,-0.09406332453825861
6.0,8.0,0.026400862068965598,0.056541524459613156
7.0,8.0,0.013646288209607059,0.03904982618771721
8.0,8.0,0.045934530095036945,0.09465065502183406
9.0,8.0,0.037806176783812546,0.07444196428571426
0.0,9.0,0.018309859154929605,0.04085648148148148
1.0,9.0,0.05417536534446759,0.09825897714907512
2.0,9.0,-0.053604651162790735,-0.11684636118598382
3.0,9.0,-0.13262499999999997,-0.27101226993865024
4.0,9.0,0.008643326039387328,-0.005703883495145677
5.0,9.0,-0.0450980392156863,-0.11384408602150538
6.0,9.0,0.02883172561629157,0.047471264367816096
7.0,9.0,0.018309859154929605,0.0496559633027523
8.0,9.0,0.034008528784648114,0.09034028540065865
9.0,9.0,0.0411640211640211,0.06782902137232848


==> pics/PruningMethods/RAR_scatter/rp_cifar10_resnet56_rate10_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet56,10,0.9709019633361843,-4.963452035967788e-05,0.9627292750570114


==> pics/PruningMethods/RAR_scatter/rp_cifar10_resnet56_rate2.txt <==
class,model,before,after
0.0,0.0,0.022134831460674215,0.03070077864293667
1.0,0.0,0.061165048543689406,0.062002152852529704
2.0,0.0,-0.04102870813397129,-0.051145958986730994
3.0,0.0,-0.19056087551299586,-0.19206566347469217
4.0,0.0,0.0008036739380023352,0.005251141552511471
5.0,0.0,-0.10444162436548214,-0.10724269377382455
6.0,0.0,0.05092693565976017,0.05896328293736511
7.0,0.0,0.02759776536312855,0.021997755331088734
8.0,0.0,0.07217484008528784,0.0640171858216972
9.0,0.0,0.0436263736263737,0.047650273224043804
0.0,1.0,0.02969762419006488,0.025680087051142615
1.0,1.0,0.061128526645768025,0.07116182572614108
2.0,1.0,-0.04964953271028035,-0.031566820276497674
3.0,1.0,-0.15488431876606676,-0.15984455958549215
4.0,1.0,-0.002790178571428512,-0.010609480812641042
5.0,1.0,-0.058303886925795044,-0.0762019230769231
6.0,1.0,0.028648648648648734,0.024618736383442336
7.0,1.0,0.024429967426710178,0.030952380952381026
8.0,1.0,0.04108858057630746,0.04337606837606846
9.0,1.0,0.044148936170212746,0.04235294117647067
0.0,2.0,0.02616216216216216,0.03143776824034346
1.0,2.0,0.061666666666666585,0.05772442588726515
2.0,2.0,-0.052336448598130914,-0.03758620689655167
3.0,2.0,-0.16082474226804125,-0.1558258642765684
4.0,2.0,0.002436323366555902,0.012363238512035106
5.0,2.0,-0.051108518086347796,-0.08497596153846153
6.0,2.0,0.030355220667384285,0.021993499458288292
7.0,2.0,0.02405200433369447,0.027262931034482865
8.0,2.0,0.049789029535864886,0.04778481012658229
9.0,2.0,0.03243823845327605,0.04070138150903295
0.0,3.0,0.012390350877193078,0.02320261437908495
1.0,3.0,0.06469366562824509,0.06300940438871463
2.0,3.0,-0.05099183197199529,-0.035450346420323395
3.0,3.0,-0.15622593068035934,-0.1466751918158568
4.0,3.0,0.006945975744211778,-0.0030201342281879593
5.0,3.0,-0.05468384074941448,-0.07517985611510802
6.0,3.0,0.027321814254859716,0.030594594594594585
7.0,3.0,0.018845315904139535,0.01244493392070482
8.0,3.0,0.0498945147679325,0.05311510031678976
9.0,3.0,0.04485683987274656,0.041987179487179484
0.0,4.0,0.016008771929824625,0.014270032930845238
1.0,4.0,0.05834207764952779,0.06458333333333328
2.0,4.0,-0.03986095017381227,-0.027459954233409637
3.0,4.0,-0.1624352331606217,-0.18157894736842106
4.0,4.0,0.011674008810572746,0.011013215859030846
5.0,4.0,-0.07731092436974792,-0.05896226415094345
6.0,4.0,0.01816192560175061,0.016429353778751384
7.0,4.0,0.03193096008629997,0.017505470459518613
8.0,4.0,0.052375923970432926,0.05870020964360581
9.0,4.0,0.05037037037037035,0.04264392324093809
0.0,5.0,0.010033076074972433,0.026086956521739153
1.0,5.0,0.0637122002085505,0.05981112277019931
2.0,5.0,-0.044069767441860516,-0.04428904428904433
3.0,5.0,-0.15858064516129033,-0.1851851851851852
4.0,5.0,0.003440621531631511,0.016465422612513735
5.0,5.0,-0.056352941176470654,-0.05535924617196707
6.0,5.0,0.037620578778135065,0.02714440825190013
7.0,5.0,0.015460526315789475,0.03135135135135138
8.0,5.0,0.04580233793836336,0.05084745762711857
9.0,5.0,0.04580233793836336,0.029252437703141954
0.0,6.0,0.020195439739413745,0.018969298245614014
1.0,6.0,0.059019812304483825,0.05920084121976857
2.0,6.0,-0.05297549591598599,-0.030760368663594537
3.0,6.0,-0.1765319426336375,-0.16954248366013078
4.0,6.0,0.0006644518272425747,0.0014508928571428212
5.0,6.0,-0.04930232558139534,-0.06638855780691309
6.0,6.0,0.042038216560509524,0.03795698924731183
7.0,6.0,0.029677419354838783,0.023253275109170288
8.0,6.0,0.04406779661016946,0.05222457627118634
9.0,6.0,0.041020191285866064,0.033801295896328284
0.0,7.0,0.026487093153759893,0.02772828507795104
1.0,7.0,0.07919320594479831,0.06918976545842213
2.0,7.0,-0.06299019607843138,-0.04813925570228094
3.0,7.0,-0.2216901408450704,-0.15336856010568028
4.0,7.0,-0.00509849362688292,-0.0035632183908045883
5.0,7.0,-0.09797468354430368,-0.10799492385786795
6.0,7.0,0.0468131868131869,0.02772828507795104
7.0,7.0,0.032998885172798295,0.026644370122631027
8.0,7.0,0.0632829373650109,0.07018104366347173
9.0,7.0,0.06630785791173315,0.04370208105147869
0.0,8.0,0.02112676056338036,0.00848017621145379
1.0,8.0,0.06178608515057113,0.06607883817427383
2.0,8.0,-0.05796252927400467,-0.0289142857142857
3.0,8.0,-0.15537084398976975,-0.15275288092189496
4.0,8.0,0.014721919302072046,0.004092920353982342
5.0,8.0,-0.04330254041570436,-0.05793184488836664
6.0,8.0,0.026400862068965598,0.017139737991266425
7.0,8.0,0.013646288209607059,0.021413043478260924
8.0,8.0,0.045934530095036945,0.053312302839116685
9.0,8.0,0.037806176783812546,0.03504823151125409
0.0,9.0,0.018309859154929605,0.0327253218884121
1.0,9.0,0.05417536534446759,0.057008368200836816
2.0,9.0,-0.053604651162790735,-0.039792387543252566
3.0,9.0,-0.13262499999999997,-0.13969658659924136
4.0,9.0,0.008643326039387328,-0.010650224215246584
5.0,9.0,-0.0450980392156863,-0.07066508313539192
6.0,9.0,0.02883172561629157,0.027508090614886814
7.0,9.0,0.018309859154929605,0.023293607800650134
8.0,9.0,0.034008528784648114,0.04299363057324839
9.0,9.0,0.0411640211640211,0.04400848356309648


==> pics/PruningMethods/RAR_scatter/rp_cifar10_resnet56_rate20.txt <==
class,model,before,after
0.0,0.0,0.022134831460674215,0.03878562577447349
1.0,0.0,0.061165048543689406,0.1361915367483297
2.0,0.0,-0.04102870813397129,-0.1824695121951218
3.0,0.0,-0.19056087551299586,-0.38270944741532953
4.0,0.0,0.0008036739380023352,-0.03703208556149726
5.0,0.0,-0.10444162436548214,-0.1258345428156749
6.0,0.0,0.05092693565976017,0.09062133645955456
7.0,0.0,0.02759776536312855,0.04234567901234581
8.0,0.0,0.07217484008528784,0.11145475372279502
9.0,0.0,0.0436263736263737,0.1001160092807425
0.0,1.0,0.02969762419006488,0.050182704019488315
1.0,1.0,0.061128526645768025,0.12578475336322867
2.0,1.0,-0.04964953271028035,-0.1923547400611621
3.0,1.0,-0.15488431876606676,-0.28045977011494266
4.0,1.0,-0.002790178571428512,-0.03148148148148154
5.0,1.0,-0.058303886925795044,-0.14845360824742268
6.0,1.0,0.028648648648648734,0.06610778443113763
7.0,1.0,0.024429967426710178,0.0559322033898304
8.0,1.0,0.04108858057630746,0.09849710982658953
9.0,1.0,0.044148936170212746,0.09430894308943083
0.0,2.0,0.02616216216216216,0.0359102244389028
1.0,2.0,0.061666666666666585,0.11835803876852909
2.0,2.0,-0.052336448598130914,-0.15230998509687027
3.0,2.0,-0.16082474226804125,-0.31273344651952467
4.0,2.0,0.002436323366555902,-0.0200527704485488
5.0,2.0,-0.051108518086347796,-0.1609609609609609
6.0,2.0,0.030355220667384285,0.066183574879227
7.0,2.0,0.02405200433369447,0.04069478908188592
8.0,2.0,0.049789029535864886,0.11024165707710011
9.0,2.0,0.03243823845327605,0.10715935334872978
0.0,3.0,0.012390350877193078,0.0546894031668696
1.0,3.0,0.06469366562824509,0.12895622895622896
2.0,3.0,-0.05099183197199529,-0.1231548480463098
3.0,3.0,-0.15622593068035934,-0.42928176795580103
4.0,3.0,0.006945975744211778,-0.041744966442953044
5.0,3.0,-0.05468384074941448,-0.08545454545454552
6.0,3.0,0.027321814254859716,0.07165071770334923
7.0,3.0,0.018845315904139535,0.03229426433915216
8.0,3.0,0.0498945147679325,0.108955223880597
9.0,3.0,0.04485683987274656,0.08262411347517726
0.0,4.0,0.016008771929824625,0.04682926829268292
1.0,4.0,0.05834207764952779,0.11981981981981987
2.0,4.0,-0.03986095017381227,-0.15280235988200577
3.0,4.0,-0.1624352331606217,-0.2961857379767827
4.0,4.0,0.011674008810572746,-0.031134564643799413
5.0,4.0,-0.07731092436974792,-0.14436310395314775
6.0,4.0,0.01816192560175061,0.0526060606060606
7.0,4.0,0.03193096008629997,0.0571773220747889
8.0,4.0,0.052375923970432926,0.10572082379862704
9.0,4.0,0.05037037037037035,0.08904428904428907
0.0,5.0,0.010033076074972433,0.0711003627569528
1.0,5.0,0.0637122002085505,0.13588301462317212
2.0,5.0,-0.044069767441860516,-0.1836671802773497
3.0,5.0,-0.15858064516129033,-0.37670250896057333
4.0,5.0,0.003440621531631511,-0.05377229080932786
5.0,5.0,-0.056352941176470654,-0.1297058823529411
6.0,5.0,0.037620578778135065,0.08219832735961766
7.0,5.0,0.015460526315789475,0.04571428571428578
8.0,5.0,0.04580233793836336,0.11701149425287356
9.0,5.0,0.04580233793836336,0.08329355608591883
0.0,6.0,0.020195439739413745,0.05760869565217387
1.0,6.0,0.059019812304483825,0.13874172185430467
2.0,6.0,-0.05297549591598599,-0.15771513353115718
3.0,6.0,-0.1765319426336375,-0.28975206611570253
4.0,6.0,0.0006644518272425747,-0.05161725067385445
5.0,6.0,-0.04930232558139534,-0.1949464012251148
6.0,6.0,0.042038216560509524,0.08415492957746477
7.0,6.0,0.029677419354838783,0.042576687116564364
8.0,6.0,0.04406779661016946,0.1
9.0,6.0,0.041020191285866064,0.09372822299651568
0.0,7.0,0.026487093153759893,0.07151370679380208
1.0,7.0,0.07919320594479831,0.1167800453514739
2.0,7.0,-0.06299019607843138,-0.16616766467065866
3.0,7.0,-0.2216901408450704,-0.3547826086956523
4.0,7.0,-0.00509849362688292,-0.05270270270270275
5.0,7.0,-0.09797468354430368,-0.1208633093525181
6.0,7.0,0.0468131868131869,0.07810650887573958
7.0,7.0,0.032998885172798295,0.03229813664596276
8.0,7.0,0.0632829373650109,0.11477272727272725
9.0,7.0,0.06630785791173315,0.09523809523809519
0.0,8.0,0.02112676056338036,0.05880239520958075
1.0,8.0,0.06178608515057113,0.11397970687711383
2.0,8.0,-0.05796252927400467,-0.17473841554559044
3.0,8.0,-0.15537084398976975,-0.3252951096121418
4.0,8.0,0.014721919302072046,-0.025979112271540507
5.0,8.0,-0.04330254041570436,-0.1340548340548342
6.0,8.0,0.026400862068965598,0.06328963051251481
7.0,8.0,0.013646288209607059,0.056542617046818636
8.0,8.0,0.045934530095036945,0.11397970687711383
9.0,8.0,0.037806176783812546,0.0829638273045507
0.0,9.0,0.018309859154929605,0.056862745098039215
1.0,9.0,0.05417536534446759,0.12346241457858775
2.0,9.0,-0.053604651162790735,-0.18582434514637894
3.0,9.0,-0.13262499999999997,-0.3621238938053098
4.0,9.0,0.008643326039387328,-0.03163538873994632
5.0,9.0,-0.0450980392156863,-0.1520958083832334
6.0,9.0,0.02883172561629157,0.09030732860520098
7.0,9.0,0.018309859154929605,0.040399002493765705
8.0,9.0,0.034008528784648114,0.12346241457858775
9.0,9.0,0.0411640211640211,0.09245283018867928


==> pics/PruningMethods/RAR_scatter/rp_cifar10_resnet56_rate20_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet56,20,0.9709019633361843,-4.963452035967788e-05,0.9627292750570114


==> pics/PruningMethods/RAR_scatter/rp_cifar10_resnet56_rate2_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet56,2,0.9709019633361843,-4.963452035967788e-05,0.9627292750570114


==> pics/PruningMethods/RAR_scatter/rp_cifar10_resnet56_rate4.txt <==
class,model,before,after
0.0,0.0,0.022134831460674215,0.01533101045296166
1.0,0.0,0.061165048543689406,0.09131832797427658
2.0,0.0,-0.04102870813397129,-0.06107634543178968
3.0,0.0,-0.19056087551299586,-0.26537313432835813
4.0,0.0,0.0008036739380023352,-0.0165467625899281
5.0,0.0,-0.10444162436548214,-0.10823529411764704
6.0,0.0,0.05092693565976017,0.05695216907675197
7.0,0.0,0.02759776536312855,0.03768444948921681
8.0,0.0,0.07217484008528784,0.08740581270182997
9.0,0.0,0.0436263736263737,0.06527012127894159
0.0,1.0,0.02969762419006488,0.01877828054298649
1.0,1.0,0.061128526645768025,0.07919320594479831
2.0,1.0,-0.04964953271028035,-0.07617866004962766
3.0,1.0,-0.15488431876606676,-0.19148351648351644
4.0,1.0,-0.002790178571428512,0.015437003405221403
5.0,1.0,-0.058303886925795044,-0.09658659924146638
6.0,1.0,0.028648648648648734,0.017667044167610484
7.0,1.0,0.024429967426710178,0.044713656387665286
8.0,1.0,0.04108858057630746,0.06630785791173315
9.0,1.0,0.044148936170212746,0.05921908893709337
0.0,2.0,0.02616216216216216,0.03731843575418993
1.0,2.0,0.061666666666666585,0.09113924050632903
2.0,2.0,-0.052336448598130914,-0.07031055900621115
3.0,2.0,-0.16082474226804125,-0.23793103448275876
4.0,2.0,0.002436323366555902,-0.0030267753201397517
5.0,2.0,-0.051108518086347796,-0.09897959183673469
6.0,2.0,0.030355220667384285,0.0394648829431438
7.0,2.0,0.02405200433369447,0.02753950338600449
8.0,2.0,0.049789029535864886,0.07454350161117079
9.0,2.0,0.03243823845327605,0.05836065573770492
0.0,3.0,0.012390350877193078,0.03140311804008909
1.0,3.0,0.06469366562824509,0.07860169491525416
2.0,3.0,-0.05099183197199529,-0.05175332527206779
3.0,3.0,-0.15622593068035934,-0.21650349650349657
4.0,3.0,0.006945975744211778,-0.0032295271049596593
5.0,3.0,-0.05468384074941448,-0.09408805031446538
6.0,3.0,0.027321814254859716,0.03995584988962474
7.0,3.0,0.018845315904139535,0.030323299888517282
8.0,3.0,0.0498945147679325,0.06673819742489273
9.0,3.0,0.04485683987274656,0.05147219193020722
0.0,4.0,0.016008771929824625,0.04057649667405774
1.0,4.0,0.05834207764952779,0.08326271186440679
2.0,4.0,-0.03986095017381227,-0.08446115288220539
3.0,4.0,-0.1624352331606217,-0.20697350069735004
4.0,4.0,0.011674008810572746,-0.0027809965237542964
5.0,4.0,-0.07731092436974792,-0.10664961636828633
6.0,4.0,0.01816192560175061,0.04057649667405774
7.0,4.0,0.03193096008629997,0.034151785714285794
8.0,4.0,0.052375923970432926,0.06745689655172424
9.0,4.0,0.05037037037037035,0.0613882863340565
0.0,5.0,0.010033076074972433,0.03053691275167784
1.0,5.0,0.0637122002085505,0.07699680511182101
2.0,5.0,-0.044069767441860516,-0.045476477683956656
3.0,5.0,-0.15858064516129033,-0.23814285714285727
4.0,5.0,0.003440621531631511,-0.0008083140877598545
5.0,5.0,-0.056352941176470654,-0.10548469387755101
6.0,5.0,0.037620578778135065,0.05690968443960828
7.0,5.0,0.015460526315789475,0.04019933554817275
8.0,5.0,0.04580233793836336,0.06099674972914411
9.0,5.0,0.04580233793836336,0.04758241758241759
0.0,6.0,0.020195439739413745,0.03055555555555552
1.0,6.0,0.059019812304483825,0.08638743455497373
2.0,6.0,-0.05297549591598599,-0.06662591687041577
3.0,6.0,-0.1765319426336375,-0.208448753462604
4.0,6.0,0.0006644518272425747,-0.009837962962963036
5.0,6.0,-0.04930232558139534,-0.09748427672955975
6.0,6.0,0.042038216560509524,0.04852780806979278
7.0,6.0,0.029677419354838783,0.03377630121816165
8.0,6.0,0.04406779661016946,0.0587918015102481
9.0,6.0,0.041020191285866064,0.05573593073593072
0.0,7.0,0.026487093153759893,0.025714285714285672
1.0,7.0,0.07919320594479831,0.08823529411764708
2.0,7.0,-0.06299019607843138,-0.06963613550815557
3.0,7.0,-0.2216901408450704,-0.21959942775393432
4.0,7.0,-0.00509849362688292,-0.008875739644970487
5.0,7.0,-0.09797468354430368,-0.11730013106159898
6.0,7.0,0.0468131868131869,0.04320987654320985
7.0,7.0,0.032998885172798295,0.03014789533560861
8.0,7.0,0.0632829373650109,0.08431793770139635
9.0,7.0,0.06630785791173315,0.06318681318681318
0.0,8.0,0.02112676056338036,0.029017857142857168
1.0,8.0,0.06178608515057113,0.07545164718384692
2.0,8.0,-0.05796252927400467,-0.04693140794223831
3.0,8.0,-0.15537084398976975,-0.2410841654778888
4.0,8.0,0.014721919302072046,-0.004618937644341806
5.0,8.0,-0.04330254041570436,-0.07274969173859425
6.0,8.0,0.026400862068965598,0.041850220264317214
7.0,8.0,0.013646288209607059,0.02356902356902359
8.0,8.0,0.045934530095036945,0.07446808510638293
9.0,8.0,0.037806176783812546,0.0491803278688525
0.0,9.0,0.018309859154929605,0.03852908891328213
1.0,9.0,0.05417536534446759,0.07605485232067505
2.0,9.0,-0.053604651162790735,-0.07736777367773687
3.0,9.0,-0.13262499999999997,-0.19170068027210888
4.0,9.0,0.008643326039387328,0.004659090909090901
5.0,9.0,-0.0450980392156863,-0.07209302325581403
6.0,9.0,0.02883172561629157,0.042732240437158495
7.0,9.0,0.018309859154929605,0.014735658042744657
8.0,9.0,0.034008528784648114,0.05410367170626353
9.0,9.0,0.0411640211640211,0.053081081081081116


==> pics/PruningMethods/RAR_scatter/rp_cifar10_resnet56_rate4_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet56,4,0.9709019633361843,-4.963452035967788e-05,0.9627292750570114


==> pics/PruningMethods/RAR_scatter/rp_cifar10_resnet56_rate5.txt <==
class,model,before,after
0.0,0.0,0.022134831460674215,0.029767441860465066
1.0,0.0,0.061165048543689406,0.09599133261105093
2.0,0.0,-0.04102870813397129,-0.08645833333333335
3.0,0.0,-0.19056087551299586,-0.2528528528528528
4.0,0.0,0.0008036739380023352,-0.011393939393939486
5.0,0.0,-0.10444162436548214,-0.08929503916449089
6.0,0.0,0.05092693565976017,0.042020665901262876
7.0,0.0,0.02759776536312855,0.03425925925925921
8.0,0.0,0.07217484008528784,0.08908296943231442
9.0,0.0,0.0436263736263737,0.05717514124293783
0.0,1.0,0.02969762419006488,0.03502252252252254
1.0,1.0,0.061128526645768025,0.09226694915254233
2.0,1.0,-0.04964953271028035,-0.07921914357682613
3.0,1.0,-0.15488431876606676,-0.2436865021770683
4.0,1.0,-0.002790178571428512,-0.017695961995249435
5.0,1.0,-0.058303886925795044,-0.08194444444444439
6.0,1.0,0.028648648648648734,0.05000000000000003
7.0,1.0,0.024429967426710178,0.02514220705346986
8.0,1.0,0.04108858057630746,0.07761033369214214
9.0,1.0,0.044148936170212746,0.05835164835164839
0.0,2.0,0.02616216216216216,0.014954337899543379
1.0,2.0,0.061666666666666585,0.08976793248945143
2.0,2.0,-0.052336448598130914,-0.09227848101265818
3.0,2.0,-0.16082474226804125,-0.1918508287292818
4.0,2.0,0.002436323366555902,-0.004540162980209563
5.0,2.0,-0.051108518086347796,-0.10063775510204077
6.0,2.0,0.030355220667384285,0.05487404162102961
7.0,2.0,0.02405200433369447,0.020544835414301934
8.0,2.0,0.049789029535864886,0.06914778856526434
9.0,2.0,0.03243823845327605,0.06914778856526434
0.0,3.0,0.012390350877193078,0.027313769751693
1.0,3.0,0.06469366562824509,0.08707627118644062
2.0,3.0,-0.05099183197199529,-0.06002460024600254
3.0,3.0,-0.15622593068035934,-0.2364418938307031
4.0,3.0,0.006945975744211778,-0.028400954653938
5.0,3.0,-0.05468384074941448,-0.09365482233502535
6.0,3.0,0.027321814254859716,0.049834619625137834
7.0,3.0,0.018845315904139535,0.031685393258426967
8.0,3.0,0.0498945147679325,0.07828877005347598
9.0,3.0,0.04485683987274656,0.06326086956521743
0.0,4.0,0.016008771929824625,0.042617449664429555
1.0,4.0,0.05834207764952779,0.08752665245202554
2.0,4.0,-0.03986095017381227,-0.08341772151898728
3.0,4.0,-0.1624352331606217,-0.2513157894736841
4.0,4.0,0.011674008810572746,0.001283547257876301
5.0,4.0,-0.07731092436974792,-0.08893129770992361
6.0,4.0,0.01816192560175061,0.04368715083798885
7.0,4.0,0.03193096008629997,0.032881355932203406
8.0,4.0,0.052375923970432926,0.07169197396963128
9.0,4.0,0.05037037037037035,0.057378854625550695
0.0,5.0,0.010033076074972433,0.032547699214365906
1.0,5.0,0.0637122002085505,0.08975712777191126
2.0,5.0,-0.044069767441860516,-0.06683168316831675
3.0,5.0,-0.15858064516129033,-0.2261735419630157
4.0,5.0,0.003440621531631511,-0.005834305717619608
5.0,5.0,-0.056352941176470654,-0.08291457286432154
6.0,5.0,0.037620578778135065,0.039018952062430355
7.0,5.0,0.015460526315789475,0.023782559456398664
8.0,5.0,0.04580233793836336,0.06608884073672812
9.0,5.0,0.04580233793836336,0.05792349726775961
0.0,6.0,0.020195439739413745,0.033482642777155694
1.0,6.0,0.059019812304483825,0.08375796178343946
2.0,6.0,-0.05297549591598599,-0.0681930693069306
3.0,6.0,-0.1765319426336375,-0.21906779661016954
4.0,6.0,0.0006644518272425747,-0.0012761020881670417
5.0,6.0,-0.04930232558139534,-0.07752808988764036
6.0,6.0,0.042038216560509524,0.04629834254143651
7.0,6.0,0.029677419354838783,0.02142857142857146
8.0,6.0,0.04406779661016946,0.06286644951140072
9.0,6.0,0.041020191285866064,0.050495049504950554
0.0,7.0,0.026487093153759893,0.03837342497136308
1.0,7.0,0.07919320594479831,0.08451472191930208
2.0,7.0,-0.06299019607843138,-0.06942675159235667
3.0,7.0,-0.2216901408450704,-0.24925595238095233
4.0,7.0,-0.00509849362688292,-0.010228640192539187
5.0,7.0,-0.09797468354430368,-0.10026212319790304
6.0,7.0,0.0468131868131869,0.023837209302325538
7.0,7.0,0.032998885172798295,0.018128654970760185
8.0,7.0,0.0632829373650109,0.09731182795698927
9.0,7.0,0.06630785791173315,0.07645764576457646
0.0,8.0,0.02112676056338036,0.03707865168539329
1.0,8.0,0.06178608515057113,0.08829787234042549
2.0,8.0,-0.05796252927400467,-0.0632754342431761
3.0,8.0,-0.15537084398976975,-0.22079772079772084
4.0,8.0,0.014721919302072046,0.008101851851851858
5.0,8.0,-0.04330254041570436,-0.11588541666666662
6.0,8.0,0.026400862068965598,0.02944507361268406
7.0,8.0,0.013646288209607059,0.02057142857142859
8.0,8.0,0.045934530095036945,0.06948968512486434
9.0,8.0,0.037806176783812546,0.06948968512486434
0.0,9.0,0.018309859154929605,0.039353400222965434
1.0,9.0,0.05417536534446759,0.08329787234042546
2.0,9.0,-0.053604651162790735,-0.05730061349693261
3.0,9.0,-0.13262499999999997,-0.23276108726752515
4.0,9.0,0.008643326039387328,-0.006658878504672942
5.0,9.0,-0.0450980392156863,-0.08389937106918237
6.0,9.0,0.02883172561629157,0.029617117117117106
7.0,9.0,0.018309859154929605,0.031797752808988757
8.0,9.0,0.034008528784648114,0.07244348762109798
9.0,9.0,0.0411640211640211,0.05099118942731278


==> pics/PruningMethods/RAR_scatter/rp_cifar10_resnet56_rate50.txt <==
class,model,before,after
0.0,0.0,0.022134831460674215,0.09859550561797743
1.0,0.0,0.061165048543689406,0.16432291666666662
2.0,0.0,-0.04102870813397129,-0.31247443762781196
3.0,0.0,-0.19056087551299586,-0.9448484848484848
4.0,0.0,0.0008036739380023352,-0.15224416517055653
5.0,0.0,-0.10444162436548214,-0.08964346349745343
6.0,0.0,0.05092693565976017,0.1610457516339869
7.0,0.0,0.02759776536312855,0.10237762237762228
8.0,0.0,0.07217484008528784,0.19066834804539723
9.0,0.0,0.0436263736263737,0.08314285714285703
0.0,1.0,0.02969762419006488,0.09588068181818182
1.0,1.0,0.061128526645768025,0.1456375838926175
2.0,1.0,-0.04964953271028035,-0.28585858585858576
3.0,1.0,-0.15488431876606676,-0.595238095238095
4.0,1.0,-0.002790178571428512,-0.11082024432809774
5.0,1.0,-0.058303886925795044,-0.15307971014492736
6.0,1.0,0.028648648648648734,0.15806878306878314
7.0,1.0,0.024429967426710178,0.05282738095238108
8.0,1.0,0.04108858057630746,0.19633838383838392
9.0,1.0,0.044148936170212746,0.0598227474150666
0.0,2.0,0.02616216216216216,0.08226466575716238
1.0,2.0,0.061666666666666585,0.18657799274486095
2.0,2.0,-0.052336448598130914,-0.23885819521178622
3.0,2.0,-0.16082474226804125,-0.613189448441247
4.0,2.0,0.002436323366555902,-0.1249163879598662
5.0,2.0,-0.051108518086347796,-0.15982758620689658
6.0,2.0,0.030355220667384285,0.11253298153034307
7.0,2.0,0.02405200433369447,0.05519662921348315
8.0,2.0,0.049789029535864886,0.1591250000000001
9.0,2.0,0.03243823845327605,0.11370223978919637
0.0,3.0,0.012390350877193078,0.1095035460992907
1.0,3.0,0.06469366562824509,0.17719528178243774
2.0,3.0,-0.05099183197199529,-0.24563492063492068
3.0,3.0,-0.15622593068035934,-0.980441640378549
4.0,3.0,0.006945975744211778,-0.1935361216730038
5.0,3.0,-0.05468384074941448,-0.1935361216730038
6.0,3.0,0.027321814254859716,0.1804177545691906
7.0,3.0,0.018845315904139535,0.0400611620795107
8.0,3.0,0.0498945147679325,0.20127226463104325
9.0,3.0,0.04485683987274656,0.14117647058823524
0.0,4.0,0.016008771929824625,0.049706744868035245
1.0,4.0,0.05834207764952779,0.16374193548387098
2.0,4.0,-0.03986095017381227,-0.21594746716697932
3.0,4.0,-0.1624352331606217,-0.6790155440414508
4.0,4.0,0.011674008810572746,-0.14911347517730508
5.0,4.0,-0.07731092436974792,-0.11549053356282281
6.0,4.0,0.01816192560175061,0.14158940397350991
7.0,4.0,0.03193096008629997,0.02833583208395806
8.0,4.0,0.052375923970432926,0.19888751545117433
9.0,4.0,0.05037037037037035,0.11097393689986279
0.0,5.0,0.010033076074972433,0.12453580901856762
1.0,5.0,0.0637122002085505,0.1438391699092088
2.0,5.0,-0.044069767441860516,-0.2968565815324165
3.0,5.0,-0.15858064516129033,-0.6969151670951157
4.0,5.0,0.003440621531631511,-0.118813559322034
5.0,5.0,-0.056352941176470654,-0.12261904761904771
6.0,5.0,0.037620578778135065,0.14605433376455368
7.0,5.0,0.015460526315789475,0.05565092989985685
8.0,5.0,0.04580233793836336,0.19401709401709394
9.0,5.0,0.04580233793836336,0.06897038081805353
0.0,6.0,0.020195439739413745,0.06962750716332375
1.0,6.0,0.059019812304483825,0.17168367346938782
2.0,6.0,-0.05297549591598599,-0.2512524084778419
3.0,6.0,-0.1765319426336375,-0.6737113402061855
4.0,6.0,0.0006644518272425747,-0.14130052724077335
5.0,6.0,-0.04930232558139534,-0.14130052724077335
6.0,6.0,0.042038216560509524,0.13065595716198128
7.0,6.0,0.029677419354838783,0.056104651162790654
8.0,6.0,0.04406779661016946,0.19926017262638726
9.0,6.0,0.041020191285866064,0.09930651872399446
0.0,7.0,0.026487093153759893,0.10805555555555553
1.0,7.0,0.07919320594479831,0.20223602484472056
2.0,7.0,-0.06299019607843138,-0.23026819923371641
3.0,7.0,-0.2216901408450704,-0.783888888888889
4.0,7.0,-0.00509849362688292,-0.22323809523809518
5.0,7.0,-0.09797468354430368,-0.17404021937842767
6.0,7.0,0.0468131868131869,0.13798657718120805
7.0,7.0,0.032998885172798295,0.04718100890207722
8.0,7.0,0.0632829373650109,0.21299019607843134
9.0,7.0,0.06630785791173315,0.09293785310734459
0.0,8.0,0.02112676056338036,0.07377521613832841
1.0,8.0,0.06178608515057113,0.16627756160830087
2.0,8.0,-0.05796252927400467,-0.3091649694501019
3.0,8.0,-0.15537084398976975,-0.5160377358490568
4.0,8.0,0.014721919302072046,-0.17513711151736744
5.0,8.0,-0.04330254041570436,-0.17299270072992698
6.0,8.0,0.026400862068965598,0.13602150537634403
7.0,8.0,0.013646288209607059,0.0817142857142856
8.0,8.0,0.045934530095036945,0.19448621553884712
9.0,8.0,0.037806176783812546,0.09592123769338949
0.0,9.0,0.018309859154929605,0.10809248554913292
1.0,9.0,0.05417536534446759,0.19530638852672758
2.0,9.0,-0.053604651162790735,-0.24939271255060724
3.0,9.0,-0.13262499999999997,-0.9656050955414012
4.0,9.0,0.008643326039387328,-0.18921001926782263
5.0,9.0,-0.0450980392156863,-0.13247706422018335
6.0,9.0,0.02883172561629157,0.12079772079772079
7.0,9.0,0.018309859154929605,0.026498422712933813
8.0,9.0,0.034008528784648114,0.22559598494353836
9.0,9.0,0.0411640211640211,0.12824858757062146


==> pics/PruningMethods/RAR_scatter/rp_cifar10_resnet56_rate50_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet56,50,0.9709019633361843,-4.963452035967788e-05,0.9627292750570114


==> pics/PruningMethods/RAR_scatter/rp_cifar10_resnet56_rate5_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet56,5,0.9709019633361843,-4.963452035967788e-05,0.9627292750570114


==> pics/PruningMethods/RAR_scatter/xp_cifar10_resnet56_rate10.txt <==
class,model,before,after
0.0,0.0,0.020489977728285046,0.019887640449438256
1.0,0.0,0.07215189873417711,0.07004264392324092
2.0,0.0,-0.055942376950780415,-0.0650793650793651
3.0,0.0,-0.15889328063241112,-0.16930294906166216
4.0,0.0,0.006101694915254192,0.0064920273348519795
5.0,0.0,-0.09539227895392279,-0.06119221411192216
6.0,0.0,0.03552631578947366,0.031853496115427364
7.0,0.0,0.016107382550335534,0.00987514188422252
8.0,0.0,0.06524973432518587,0.06505894962486611
9.0,0.0,0.04702058504875405,0.046666666666666745
0.0,1.0,0.01703056768558958,0.022925764192139757
1.0,1.0,0.05420168067226889,0.06770833333333329
2.0,1.0,-0.03972286374133947,-0.04923798358733885
3.0,1.0,-0.1693506493506493,-0.1822985468956407
4.0,1.0,0.009460946094609518,0.009955752212389389
5.0,1.0,-0.06054181389870436,-0.05917159763313615
6.0,1.0,0.02869471413160741,0.03243243243243246
7.0,1.0,0.0297413793103449,0.020787746170678356
8.0,1.0,0.049208025343188994,0.03866809881847479
9.0,1.0,0.042127659574468054,0.052910052910052845
0.0,2.0,0.035760171306209954,0.03405639913232114
1.0,2.0,0.06285119667013529,0.06938349007314526
2.0,2.0,-0.05704225352112673,-0.06914765906362544
3.0,2.0,-0.15907335907335898,-0.1922356091030789
4.0,2.0,-0.006256983240223395,-0.004058624577226535
5.0,2.0,-0.06453900709219856,-0.060238095238095216
6.0,2.0,0.026378378378378472,0.031956521739130536
7.0,2.0,0.025324675324675416,0.02024202420242033
8.0,2.0,0.05299684542586751,0.05756613756613757
9.0,2.0,0.04293304994686503,0.05856236786469345
0.0,3.0,0.024647122692725357,0.019450549450549505
1.0,3.0,0.06427083333333332,0.06467505241090145
2.0,3.0,-0.030160550458715584,-0.03275462962962962
3.0,3.0,-0.1850923482849604,-0.18499335989375829
4.0,3.0,0.007403314917127115,-0.008248587570621439
5.0,3.0,-0.06182033096926716,-0.06990407673860914
6.0,3.0,0.021459694989106808,0.03221258134490245
7.0,3.0,0.027813852813852874,0.03430735930735937
8.0,3.0,0.05242616033755271,0.04973375931842382
9.0,3.0,0.03512352309344797,0.048720682302771816
0.0,4.0,0.03859275053304893,0.026956521739130483
1.0,4.0,0.05866388308977027,0.06847034339229965
2.0,4.0,-0.058450704225352194,-0.06192170818505341
3.0,4.0,-0.1636129032258065,-0.16259740259740257
4.0,4.0,-0.004231625835189338,0.011920529801324539
5.0,4.0,-0.058450704225352194,-0.0695340501792115
6.0,4.0,0.032403433476394856,0.024836601307189586
7.0,4.0,0.028232758620689656,0.024836601307189586
8.0,4.0,0.04369034994697763,0.05169491525423724
9.0,4.0,0.04267515923566869,0.042566844919786156
0.0,5.0,0.011764705882352976,0.017505470459518613
1.0,5.0,0.056964656964656926,0.05968586387434549
2.0,5.0,-0.04036697247706423,-0.05152224824355977
3.0,5.0,-0.14113207547169807,-0.1527599486521181
4.0,5.0,0.0019801980198020062,0.005537098560354379
5.0,5.0,-0.05857642940490084,-0.03935185185185189
6.0,5.0,0.02451612903225811,0.026030368763557507
7.0,5.0,0.023466092572658817,0.01965065502183408
8.0,5.0,0.04605678233438481,0.04569606801275232
9.0,5.0,0.044046364594309745,0.036480686695279
0.0,6.0,0.018011049723756885,0.0013498312710910898
1.0,6.0,0.06255274261603366,0.06841552990556131
2.0,6.0,-0.028587962962963027,-0.04693396226415101
3.0,6.0,-0.1511658031088083,-0.13674775928297056
4.0,6.0,0.0003374578177727412,-0.0031638418079096326
5.0,6.0,-0.09042944785276086,-0.07351874244256358
6.0,6.0,0.024478594950603717,0.0276013143483023
7.0,6.0,0.018011049723756885,0.020088300220750546
8.0,6.0,0.05154749199573106,0.0484458735262594
9.0,6.0,0.05557917109458013,0.05853658536585357
0.0,7.0,0.013555555555555543,0.012946428571428633
1.0,7.0,0.07230929989550672,0.0729559748427673
2.0,7.0,-0.04570082449941114,-0.04662721893491123
3.0,7.0,-0.17278731836195513,-0.21483516483516482
4.0,7.0,-0.005436013590034005,-0.009589041095890368
5.0,7.0,-0.06835138387484967,-0.0491103202846975
6.0,7.0,0.03709327548806942,0.038695652173913124
7.0,7.0,0.023322332233223317,0.029198682766191073
8.0,7.0,0.060529100529100446,0.0670886075949367
9.0,7.0,0.040216216216216225,0.041820151679306694
0.0,8.0,0.019319429198682833,0.025027442371020902
1.0,8.0,0.054603174603174584,0.06701680672268905
2.0,8.0,-0.0535377358490566,-0.049881796690307345
3.0,8.0,-0.15575679172056914,-0.1520103761348897
4.0,8.0,0.025736095965103668,-0.0036158192090395263
5.0,8.0,-0.08422330097087381,-0.06883273164861617
6.0,8.0,0.03206933911159271,0.022882288228822927
7.0,8.0,0.014994487320837989,0.022882288228822927
8.0,8.0,0.05259809119830327,0.045972073039742274
9.0,8.0,0.05259809119830327,0.05208110992529356
0.0,9.0,0.01085972850678739,0.024859392575928018
1.0,9.0,0.07372881355932204,0.07776595744680845
2.0,9.0,-0.05603864734299517,-0.04571773220747895
3.0,9.0,-0.20275103163686378,-0.250937950937951
4.0,9.0,0.014205186020293185,-0.0021965317919075294
5.0,9.0,-0.09849246231155767,-0.09181360201511331
6.0,9.0,0.047494553376906404,0.04315673289183226
7.0,9.0,0.024107142857142928,0.03463251670378621
8.0,9.0,0.07372881355932204,0.07283422459893053
9.0,9.0,0.049565217391304435,0.057717391304347866


==> pics/PruningMethods/RAR_scatter/xp_cifar10_resnet56_rate10_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet56,10,0.9095060845876297,0.0002132531873814637,0.9745032530637827


==> pics/PruningMethods/RAR_scatter/xp_cifar10_resnet56_rate2.txt <==
class,model,before,after
0.0,0.0,0.020489977728285046,0.035722041259500584
1.0,0.0,0.07215189873417711,0.06219640971488908
2.0,0.0,-0.055942376950780415,-0.04852420306965765
3.0,0.0,-0.15889328063241112,-0.14298584298584296
4.0,0.0,0.006101694915254192,-0.0035028248587570527
5.0,0.0,-0.09539227895392279,-0.09641975308641969
6.0,0.0,0.03552631578947366,0.03781148429035757
7.0,0.0,0.016107382550335534,0.017588495575221266
8.0,0.0,0.06524973432518587,0.05218783351120603
9.0,0.0,0.04702058504875405,0.04505376344086026
0.0,1.0,0.01703056768558958,0.0248654467168999
1.0,1.0,0.05420168067226889,0.056354166666666594
2.0,1.0,-0.03972286374133947,-0.03295324971493733
3.0,1.0,-0.1693506493506493,-0.1658944658944659
4.0,1.0,0.009460946094609518,-0.01558295964125563
5.0,1.0,-0.06054181389870436,-0.059532163742690124
6.0,1.0,0.02869471413160741,0.03730074388947918
7.0,1.0,0.0297413793103449,0.030085653104925066
8.0,1.0,0.049208025343188994,0.039342523860021114
9.0,1.0,0.042127659574468054,0.04742376445846469
0.0,2.0,0.035760171306209954,0.021932681867535282
1.0,2.0,0.06285119667013529,0.06264308012486984
2.0,2.0,-0.05704225352112673,-0.049883449883449955
3.0,2.0,-0.15907335907335898,-0.1330817610062893
4.0,2.0,-0.006256983240223395,-0.006480446927374332
5.0,2.0,-0.06453900709219856,-0.06729857819905222
6.0,2.0,0.026378378378378472,0.0208695652173913
7.0,2.0,0.025324675324675416,0.02405200433369447
8.0,2.0,0.05299684542586751,0.047780126849894196
9.0,2.0,0.04293304994686503,0.046772486772486674
0.0,3.0,0.024647122692725357,0.02080173347778981
1.0,3.0,0.06427083333333332,0.05952133194588961
2.0,3.0,-0.030160550458715584,-0.03173515981735165
3.0,3.0,-0.1850923482849604,-0.15427841634738187
4.0,3.0,0.007403314917127115,0.0068131868131867945
5.0,3.0,-0.06182033096926716,-0.08629807692307703
6.0,3.0,0.021459694989106808,0.03543223052294558
7.0,3.0,0.027813852813852874,0.022918918918918913
8.0,3.0,0.05242616033755271,0.048631578947368324
9.0,3.0,0.03512352309344797,0.039532412327311264
0.0,4.0,0.03859275053304893,0.02216216216216224
1.0,4.0,0.05866388308977027,0.06366459627329192
2.0,4.0,-0.058450704225352194,-0.06662735849056603
3.0,4.0,-0.1636129032258065,-0.15222929936305724
4.0,4.0,-0.004231625835189338,-0.004999999999999943
5.0,4.0,-0.058450704225352194,-0.03965517241379307
6.0,4.0,0.032403433476394856,0.03571428571428569
7.0,4.0,0.028232758620689656,0.023218142548596193
8.0,4.0,0.04369034994697763,0.0438689217758985
9.0,4.0,0.04267515923566869,0.03878852284803398
0.0,5.0,0.011764705882352976,0.023010752688172133
1.0,5.0,0.056964656964656926,0.052554744525547446
2.0,5.0,-0.04036697247706423,-0.06021003500583428
3.0,5.0,-0.14113207547169807,-0.13009950248756208
4.0,5.0,0.0019801980198020062,0.013463626492942537
5.0,5.0,-0.05857642940490084,-0.04316877152698045
6.0,5.0,0.02451612903225811,0.02719486081370459
7.0,5.0,0.023466092572658817,0.010239651416122085
8.0,5.0,0.04605678233438481,0.034431455897980856
9.0,5.0,0.044046364594309745,0.04458464773922187
0.0,6.0,0.018011049723756885,0.03376623376623377
1.0,6.0,0.06255274261603366,0.06021052631578939
2.0,6.0,-0.028587962962963027,-0.03693379790940773
3.0,6.0,-0.1511658031088083,-0.1460847240051348
4.0,6.0,0.0003374578177727412,0.0057906458797327195
5.0,6.0,-0.09042944785276086,-0.08745432399512801
6.0,6.0,0.024478594950603717,0.03167028199566161
7.0,6.0,0.018011049723756885,0.00910099889012207
8.0,6.0,0.05154749199573106,0.04920127795527147
9.0,6.0,0.05557917109458013,0.04308681672025725
0.0,7.0,0.013555555555555543,0.007007786429365931
1.0,7.0,0.07230929989550672,0.06425576519916133
2.0,7.0,-0.04570082449941114,-0.05895610913404517
3.0,7.0,-0.17278731836195513,-0.12007528230865747
4.0,7.0,-0.005436013590034005,-0.006426155580608837
5.0,7.0,-0.06835138387484967,-0.08206060606060618
6.0,7.0,0.03709327548806942,0.041138560687432865
7.0,7.0,0.023322332233223317,0.02008781558726672
8.0,7.0,0.060529100529100446,0.05031914893617011
9.0,7.0,0.040216216216216225,0.05031914893617011
0.0,8.0,0.019319429198682833,0.014798694232861866
1.0,8.0,0.054603174603174584,0.046947368421052606
2.0,8.0,-0.0535377358490566,-0.03238312428734319
3.0,8.0,-0.15575679172056914,-0.1431818181818181
4.0,8.0,0.025736095965103668,0.020129870129870196
5.0,8.0,-0.08422330097087381,-0.07274881516587679
6.0,8.0,0.03206933911159271,0.028540772532188913
7.0,8.0,0.014994487320837989,0.011572052401746783
8.0,8.0,0.05259809119830327,0.046947368421052606
9.0,8.0,0.05259809119830327,0.046947368421052606
0.0,9.0,0.01085972850678739,0.01150837988826813
1.0,9.0,0.07372881355932204,0.07166841552990548
2.0,9.0,-0.05603864734299517,-0.04451003541912641
3.0,9.0,-0.20275103163686378,-0.16561264822134392
4.0,9.0,0.014205186020293185,0.003716216216216182
5.0,9.0,-0.09849246231155767,-0.11563682219419924
6.0,9.0,0.047494553376906404,0.0507510729613734
7.0,9.0,0.024107142857142928,0.024586549062844527
8.0,9.0,0.07372881355932204,0.06873684210526307
9.0,9.0,0.049565217391304435,0.04149512459371614


==> pics/PruningMethods/RAR_scatter/xp_cifar10_resnet56_rate20.txt <==
class,model,before,after
0.0,0.0,0.020489977728285046,0.04042553191489364
1.0,0.0,0.07215189873417711,0.08352941176470594
2.0,0.0,-0.055942376950780415,-0.07921914357682613
3.0,0.0,-0.15889328063241112,-0.16903137789904504
4.0,0.0,0.006101694915254192,-0.003395784543325543
5.0,0.0,-0.09539227895392279,-0.07650753768844215
6.0,0.0,0.03552631578947366,0.04042553191489364
7.0,0.0,0.016107382550335534,-0.009305064782096606
8.0,0.0,0.06524973432518587,0.07761033369214214
9.0,0.0,0.04702058504875405,0.04042553191489364
0.0,1.0,0.01703056768558958,0.016197975253093327
1.0,1.0,0.05420168067226889,0.07742616033755265
2.0,1.0,-0.03972286374133947,-0.04617224880382785
3.0,1.0,-0.1693506493506493,-0.15841059602649013
4.0,1.0,0.009460946094609518,-0.006444188722669792
5.0,1.0,-0.06054181389870436,-0.07709359605911328
6.0,1.0,0.02869471413160741,0.03252212389380529
7.0,1.0,0.0297413793103449,0.008390022675736918
8.0,1.0,0.049208025343188994,0.06259378349410505
9.0,1.0,0.042127659574468054,0.047276688453159035
0.0,2.0,0.035760171306209954,0.022793296089385445
1.0,2.0,0.06285119667013529,0.08130252100840328
2.0,2.0,-0.05704225352112673,-0.07842170160295929
3.0,2.0,-0.15907335907335898,-0.198082191780822
4.0,2.0,-0.006256983240223395,-0.019347319347319418
5.0,2.0,-0.06453900709219856,-0.049939975990396256
6.0,2.0,0.026378378378378472,0.04310722100656454
7.0,2.0,0.025324675324675416,0.028222222222222197
8.0,2.0,0.05299684542586751,0.054486486486486484
9.0,2.0,0.04293304994686503,0.05754310344827586
0.0,3.0,0.024647122692725357,0.017435320584926837
1.0,3.0,0.06427083333333332,0.07173219978746004
2.0,3.0,-0.030160550458715584,-0.036180308422301403
3.0,3.0,-0.1850923482849604,-0.20816044260027675
4.0,3.0,0.007403314917127115,-0.013341067285382906
5.0,3.0,-0.06182033096926716,-0.07046568627450994
6.0,3.0,0.021459694989106808,0.03693495038588751
7.0,3.0,0.027813852813852874,0.010758776896942188
8.0,3.0,0.05242616033755271,0.06677350427350427
9.0,3.0,0.03512352309344797,0.06577540106951871
0.0,4.0,0.03859275053304893,0.025609756097560984
1.0,4.0,0.05866388308977027,0.08352450469238785
2.0,4.0,-0.058450704225352194,-0.07576499388004905
3.0,4.0,-0.1636129032258065,-0.1718666666666667
4.0,4.0,-0.004231625835189338,-0.010229885057471286
5.0,4.0,-0.058450704225352194,-0.08372379778051782
6.0,4.0,0.032403433476394856,0.03840262582056895
7.0,4.0,0.028232758620689656,0.02991169977924946
8.0,4.0,0.04369034994697763,0.05392895586652317
9.0,4.0,0.04267515923566869,0.05596133190118156
0.0,5.0,0.011764705882352976,0.022246941045606247
1.0,5.0,0.056964656964656926,0.06885593220338977
2.0,5.0,-0.04036697247706423,-0.06031363088057907
3.0,5.0,-0.14113207547169807,-0.1894451962110961
4.0,5.0,0.0019801980198020062,0.0167785234899329
5.0,5.0,-0.05857642940490084,-0.05649038461538467
6.0,5.0,0.02451612903225811,0.0340659340659341
7.0,5.0,0.023466092572658817,0.012359550561797763
8.0,5.0,0.04605678233438481,0.055853920515574695
9.0,5.0,0.044046364594309745,0.0466377440347072
0.0,6.0,0.018011049723756885,0.027374301675977614
1.0,6.0,0.06255274261603366,0.0827186512118018
2.0,6.0,-0.028587962962963027,-0.05515151515151527
3.0,6.0,-0.1511658031088083,-0.2174825174825176
4.0,6.0,0.0003374578177727412,-0.027744982290436926
5.0,6.0,-0.09042944785276086,-0.05900243309002445
6.0,6.0,0.024478594950603717,0.04654983570646219
7.0,6.0,0.018011049723756885,0.019707207207207162
8.0,6.0,0.05154749199573106,0.06196120689655172
9.0,6.0,0.05557917109458013,0.05687973997833152
0.0,7.0,0.013555555555555543,0.02595078299776286
1.0,7.0,0.07230929989550672,0.0666666666666667
2.0,7.0,-0.04570082449941114,-0.05042219541616413
3.0,7.0,-0.17278731836195513,-0.19944903581267223
4.0,7.0,-0.005436013590034005,-0.02086752637749125
5.0,7.0,-0.06835138387484967,-0.07772277227722768
6.0,7.0,0.03709327548806942,0.03672566371681417
7.0,7.0,0.023322332233223317,0.023766816143497755
8.0,7.0,0.060529100529100446,0.07361702127659567
9.0,7.0,0.040216216216216225,0.06264800861141015
0.0,8.0,0.019319429198682833,0.03133333333333334
1.0,8.0,0.054603174603174584,0.07156549520766765
2.0,8.0,-0.0535377358490566,-0.05800970873786416
3.0,8.0,-0.15575679172056914,-0.20414364640883984
4.0,8.0,0.025736095965103668,0.003657142857142835
5.0,8.0,-0.08422330097087381,-0.07496917385943275
6.0,8.0,0.03206933911159271,0.03240843507214207
7.0,8.0,0.014994487320837989,0.02483221476510067
8.0,8.0,0.05259809119830327,0.05751351351351354
9.0,8.0,0.05259809119830327,0.05751351351351354
0.0,9.0,0.01085972850678739,0.016782407407407357
1.0,9.0,0.07372881355932204,0.08162162162162163
2.0,9.0,-0.05603864734299517,-0.08492975734355045
3.0,9.0,-0.20275103163686378,-0.2135714285714287
4.0,9.0,0.014205186020293185,0.00990675990675985
5.0,9.0,-0.09849246231155767,-0.12071240105540901
6.0,9.0,0.047494553376906404,0.044431946006749136
7.0,9.0,0.024107142857142928,0.03793884484711209
8.0,9.0,0.07372881355932204,0.0914438502673797
9.0,9.0,0.049565217391304435,0.0561111111111111


==> pics/PruningMethods/RAR_scatter/xp_cifar10_resnet56_rate20_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet56,20,0.9095060845876297,0.0002132531873814637,0.9745032530637827


==> pics/PruningMethods/RAR_scatter/xp_cifar10_resnet56_rate2_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet56,2,0.9095060845876297,0.0002132531873814637,0.9745032530637827


==> pics/PruningMethods/RAR_scatter/xp_cifar10_resnet56_rate4.txt <==
class,model,before,after
0.0,0.0,0.020489977728285046,0.02711306256860599
1.0,0.0,0.07215189873417711,0.06310782241014797
2.0,0.0,-0.055942376950780415,-0.045165094339622645
3.0,0.0,-0.15889328063241112,-0.1276081424936386
4.0,0.0,0.006101694915254192,0.009720670391061498
5.0,0.0,-0.09539227895392279,-0.1134422110552763
6.0,0.0,0.03552631578947366,0.039761646803900395
7.0,0.0,0.016107382550335534,0.01849390919158366
8.0,0.0,0.06524973432518587,0.05107066381156325
9.0,0.0,0.04702058504875405,0.03767643865363742
0.0,1.0,0.01703056768558958,0.0033112582781456984
1.0,1.0,0.05420168067226889,0.06327800829875513
2.0,1.0,-0.03972286374133947,-0.02730375426621163
3.0,1.0,-0.1693506493506493,-0.16216216216216217
4.0,1.0,0.009460946094609518,0.018478260869565232
5.0,1.0,-0.06054181389870436,-0.06990521327014225
6.0,1.0,0.02869471413160741,0.027987082884822413
7.0,1.0,0.0297413793103449,0.031115879828326205
8.0,1.0,0.049208025343188994,0.049473684210526246
9.0,1.0,0.042127659574468054,0.027987082884822413
0.0,2.0,0.035760171306209954,0.02923408845738944
1.0,2.0,0.06285119667013529,0.06162669447340973
2.0,2.0,-0.05704225352112673,-0.04275782155272311
3.0,2.0,-0.15907335907335898,-0.15668380462724937
4.0,2.0,-0.006256983240223395,-0.008856502242152486
5.0,2.0,-0.06453900709219856,-0.0624557260920898
6.0,2.0,0.026378378378378472,0.027135135135135147
7.0,2.0,0.025324675324675416,0.023969631236442523
8.0,2.0,0.05299684542586751,0.04973600844772959
9.0,2.0,0.04293304994686503,0.04164004259850896
0.0,3.0,0.024647122692725357,0.015065502183406151
1.0,3.0,0.06427083333333332,0.060208333333333294
2.0,3.0,-0.030160550458715584,-0.019435028248587564
3.0,3.0,-0.1850923482849604,-0.19023746701846964
4.0,3.0,0.007403314917127115,0.0063876651982379155
5.0,3.0,-0.06182033096926716,-0.052742123687281234
6.0,3.0,0.021459694989106808,0.03508021390374337
7.0,3.0,0.027813852813852874,0.017211328976034897
8.0,3.0,0.05242616033755271,0.04326617179215265
9.0,3.0,0.03512352309344797,0.04225053078556258
0.0,4.0,0.03859275053304893,0.024025974025974024
1.0,4.0,0.05866388308977027,0.0616024973985431
2.0,4.0,-0.058450704225352194,-0.053504672897196334
3.0,4.0,-0.1636129032258065,-0.18814229249011863
4.0,4.0,-0.004231625835189338,0.003535911602209923
5.0,4.0,-0.058450704225352194,-0.03894009216589868
6.0,4.0,0.032403433476394856,0.03859275053304893
7.0,4.0,0.028232758620689656,0.029278794402583425
8.0,4.0,0.04369034994697763,0.03961661341853025
9.0,4.0,0.04267515923566869,0.03961661341853025
0.0,5.0,0.011764705882352976,0.01854663774403471
1.0,5.0,0.056964656964656926,0.06518595041322307
2.0,5.0,-0.04036697247706423,-0.04251152073732724
3.0,5.0,-0.14113207547169807,-0.15864276568501923
4.0,5.0,0.0019801980198020062,0.004510451045104502
5.0,5.0,-0.05857642940490084,-0.06458823529411772
6.0,5.0,0.02451612903225811,0.03528784648187624
7.0,5.0,0.023466092572658817,0.013195201744820065
8.0,5.0,0.04605678233438481,0.04646996838777652
9.0,5.0,0.044046364594309745,0.044456177402323035
0.0,6.0,0.018011049723756885,0.020897155361050333
1.0,6.0,0.06255274261603366,0.05997899159663858
2.0,6.0,-0.028587962962963027,-0.04058139534883726
3.0,6.0,-0.1511658031088083,-0.15769728331177232
4.0,6.0,0.0003374578177727412,-0.0021276595744680995
5.0,6.0,-0.09042944785276086,-0.05655253837072025
6.0,6.0,0.024478594950603717,0.03566810344827588
7.0,6.0,0.018011049723756885,0.019824753559693323
8.0,6.0,0.05154749199573106,0.043910256410256435
9.0,6.0,0.05557917109458013,0.040836012861736354
0.0,7.0,0.013555555555555543,0.0213815789473685
1.0,7.0,0.07230929989550672,0.06446540880503145
2.0,7.0,-0.04570082449941114,-0.048766157461809616
3.0,7.0,-0.17278731836195513,-0.1311787072243345
4.0,7.0,-0.005436013590034005,-0.018835616438356118
5.0,7.0,-0.06835138387484967,-0.07014388489208633
6.0,7.0,0.03709327548806942,0.020307354555433667
7.0,7.0,0.023322332233223317,0.027777777777777863
8.0,7.0,0.060529100529100446,0.051540913921360246
9.0,7.0,0.040216216216216225,0.04952076677316293
0.0,8.0,0.019319429198682833,0.014364035087719298
1.0,8.0,0.054603174603174584,0.05279241306638559
2.0,8.0,-0.0535377358490566,-0.04523255813953494
3.0,8.0,-0.15575679172056914,-0.15688545688545688
4.0,8.0,0.025736095965103668,0.012197802197802195
5.0,8.0,-0.08422330097087381,-0.039190751445086755
6.0,8.0,0.03206933911159271,0.02293478260869566
7.0,8.0,0.014994487320837989,0.014364035087719298
8.0,8.0,0.05259809119830327,0.05279241306638559
9.0,8.0,0.05259809119830327,0.03860962566844922
0.0,9.0,0.01085972850678739,0.02580287929125137
1.0,9.0,0.07372881355932204,0.06514346439957483
2.0,9.0,-0.05603864734299517,-0.054796163069544455
3.0,9.0,-0.20275103163686378,-0.18080536912751682
4.0,9.0,0.014205186020293185,0.00034090909090905337
5.0,9.0,-0.09849246231155767,-0.10376411543287327
6.0,9.0,0.047494553376906404,0.05204741379310346
7.0,9.0,0.024107142857142928,0.026880530973451312
8.0,9.0,0.07372881355932204,0.06414893617021267
9.0,9.0,0.049565217391304435,0.048972972972972977


==> pics/PruningMethods/RAR_scatter/xp_cifar10_resnet56_rate4_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet56,4,0.9095060845876297,0.0002132531873814637,0.9745032530637827


==> pics/PruningMethods/RAR_scatter/xp_cifar10_resnet56_rate5.txt <==
class,model,before,after
0.0,0.0,0.020489977728285046,0.02860286028602863
1.0,0.0,0.07215189873417711,0.05460385438972167
2.0,0.0,-0.055942376950780415,-0.06002400960384159
3.0,0.0,-0.15889328063241112,-0.14824447334200258
4.0,0.0,0.006101694915254192,0.0011312217194570145
5.0,0.0,-0.09539227895392279,-0.076829268292683
6.0,0.0,0.03552631578947366,0.03179824561403512
7.0,0.0,0.016107382550335534,0.016703786191536764
8.0,0.0,0.06524973432518587,0.058635394456289916
9.0,0.0,0.04702058504875405,0.05359056806002148
0.0,1.0,0.01703056768558958,0.021189189189189255
1.0,1.0,0.05420168067226889,0.04493670886075946
2.0,1.0,-0.03972286374133947,-0.04913093858632676
3.0,1.0,-0.1693506493506493,-0.16076923076923072
4.0,1.0,0.009460946094609518,0.015869565217391367
5.0,1.0,-0.06054181389870436,-0.0527906976744186
6.0,1.0,0.02869471413160741,0.03062098501070671
7.0,1.0,0.0297413793103449,0.03062098501070671
8.0,1.0,0.049208025343188994,0.03987274655355246
9.0,1.0,0.042127659574468054,0.04392819429778244
0.0,2.0,0.035760171306209954,0.02573289902280136
1.0,2.0,0.06285119667013529,0.059433962264150916
2.0,2.0,-0.05704225352112673,-0.040951276102088166
3.0,2.0,-0.15907335907335898,-0.14891165172855308
4.0,2.0,-0.006256983240223395,-0.008202247191011206
5.0,2.0,-0.06453900709219856,-0.060638297872340444
6.0,2.0,0.026378378378378472,0.0330818965517242
7.0,2.0,0.025324675324675416,0.02573289902280136
8.0,2.0,0.05299684542586751,0.039293361884368376
9.0,2.0,0.04293304994686503,0.041346153846153914
0.0,3.0,0.024647122692725357,0.02894168466522683
1.0,3.0,0.06427083333333332,0.062356621480709036
2.0,3.0,-0.030160550458715584,-0.0359447004608295
3.0,3.0,-0.1850923482849604,-0.1800524934383202
4.0,3.0,0.007403314917127115,-0.0035714285714285496
5.0,3.0,-0.06182033096926716,-0.0692033293697979
6.0,3.0,0.021459694989106808,0.040341515474920014
7.0,3.0,0.027813852813852874,0.021545157780195907
8.0,3.0,0.05242616033755271,0.04947145877378431
9.0,3.0,0.03512352309344797,0.041364605543709965
0.0,4.0,0.03859275053304893,0.02380952380952383
1.0,4.0,0.05866388308977027,0.05943691345151193
2.0,4.0,-0.058450704225352194,-0.02616609783845281
3.0,4.0,-0.1636129032258065,-0.165374677002584
4.0,4.0,-0.004231625835189338,0.003314917127071826
5.0,4.0,-0.058450704225352194,-0.04883720930232562
6.0,4.0,0.032403433476394856,0.0206297502714441
7.0,4.0,0.028232758620689656,0.02380952380952383
8.0,4.0,0.04369034994697763,0.04347826086956514
9.0,4.0,0.04267515923566869,0.03114930182599358
0.0,5.0,0.011764705882352976,0.017608695652173902
1.0,5.0,0.056964656964656926,0.054602510460250955
2.0,5.0,-0.04036697247706423,-0.05093023255813961
3.0,5.0,-0.14113207547169807,-0.1469543147208122
4.0,5.0,0.0019801980198020062,0.0035281146637265496
5.0,5.0,-0.05857642940490084,-0.0424452133794695
6.0,5.0,0.02451612903225811,0.030257510729613735
7.0,5.0,0.023466092572658817,0.015468409586056634
8.0,5.0,0.04605678233438481,0.0405520169851379
9.0,5.0,0.044046364594309745,0.046624472573839566
0.0,6.0,0.018011049723756885,0.02398685651697703
1.0,6.0,0.06255274261603366,0.061011591148577404
2.0,6.0,-0.028587962962963027,-0.025431530494821643
3.0,6.0,-0.1511658031088083,-0.1740447957839262
4.0,6.0,0.0003374578177727412,0.006577480490523987
5.0,6.0,-0.09042944785276086,-0.08406326034063268
6.0,6.0,0.024478594950603717,0.031413043478260905
7.0,6.0,0.018011049723756885,0.02398685651697703
8.0,6.0,0.05154749199573106,0.04490889603429801
9.0,6.0,0.05557917109458013,0.04797008547008552
0.0,7.0,0.013555555555555543,0.010975609756097583
1.0,7.0,0.07230929989550672,0.06781609195402295
2.0,7.0,-0.04570082449941114,-0.02187857961053838
3.0,7.0,-0.17278731836195513,-0.145186136071887
4.0,7.0,-0.005436013590034005,-0.018378995433789957
5.0,7.0,-0.06835138387484967,-0.09594594594594602
6.0,7.0,0.03709327548806942,0.03868534482758625
7.0,7.0,0.023322332233223317,0.031378935939196564
8.0,7.0,0.060529100529100446,0.05597883597883593
9.0,7.0,0.040216216216216225,0.0366090712742981
0.0,8.0,0.019319429198682833,0.017634173055859806
1.0,8.0,0.054603174603174584,0.06083769633507846
2.0,8.0,-0.0535377358490566,-0.03807870370370375
3.0,8.0,-0.15575679172056914,-0.1454661558109834
4.0,8.0,0.025736095965103668,0.015477497255762898
5.0,8.0,-0.08422330097087381,-0.07930204572803859
6.0,8.0,0.03206933911159271,0.026167209554831716
7.0,8.0,0.014994487320837989,0.025108695652173923
8.0,8.0,0.05259809119830327,0.0417735042735043
9.0,8.0,0.05259809119830327,0.0407486631016043
0.0,9.0,0.01085972850678739,0.0027272727272726793
1.0,9.0,0.07372881355932204,0.0683651804670912
2.0,9.0,-0.05603864734299517,-0.057349397590361555
3.0,9.0,-0.20275103163686378,-0.1989071038251367
4.0,9.0,0.014205186020293185,0.004988662131519228
5.0,9.0,-0.09849246231155767,-0.08613861386138613
6.0,9.0,0.047494553376906404,0.056344086021505375
7.0,9.0,0.024107142857142928,0.03454345434543452
8.0,9.0,0.07372881355932204,0.06439232409381652
9.0,9.0,0.049565217391304435,0.05124324324324324


==> pics/PruningMethods/RAR_scatter/xp_cifar10_resnet56_rate50.txt <==
class,model,before,after
0.0,0.0,0.020489977728285046,0.0423990498812351
1.0,0.0,0.07215189873417711,0.11298129812981299
2.0,0.0,-0.055942376950780415,-0.12141863699582761
3.0,0.0,-0.15889328063241112,-0.2618153364632238
4.0,0.0,0.006101694915254192,-0.05123859191655802
5.0,0.0,-0.09539227895392279,-0.08373655913978498
6.0,0.0,0.03552631578947366,0.06570104287369638
7.0,0.0,0.016107382550335534,0.009459459459459373
8.0,0.0,0.06524973432518587,0.109060773480663
9.0,0.0,0.04702058504875405,0.06353077816492447
0.0,1.0,0.01703056768558958,0.0463583815028902
1.0,1.0,0.05420168067226889,0.10043620501635776
2.0,1.0,-0.03972286374133947,-0.09113756613756609
3.0,1.0,-0.1693506493506493,-0.20247813411078702
4.0,1.0,0.009460946094609518,-0.024720496894409836
5.0,1.0,-0.06054181389870436,-0.14410540915395284
6.0,1.0,0.02869471413160741,0.057257142857142895
7.0,1.0,0.0297413793103449,0.007340553549939825
8.0,1.0,0.049208025343188994,0.08951434878587203
9.0,1.0,0.042127659574468054,0.07001127395715902
0.0,2.0,0.035760171306209954,0.04013921113689091
1.0,2.0,0.06285119667013529,0.1064794816414687
2.0,2.0,-0.05704225352112673,-0.16207865168539334
3.0,2.0,-0.15907335907335898,-0.2423423423423423
4.0,2.0,-0.006256983240223395,-0.009024390243902529
5.0,2.0,-0.06453900709219856,-0.08440366972477066
6.0,2.0,0.026378378378378472,0.06402714932126695
7.0,2.0,0.025324675324675416,0.026588235294117593
8.0,2.0,0.05299684542586751,0.07759197324414716
9.0,2.0,0.04293304994686503,0.074496644295302
0.0,3.0,0.024647122692725357,0.027738095238095225
1.0,3.0,0.06427083333333332,0.11516793066088847
2.0,3.0,-0.030160550458715584,-0.11267029972752043
3.0,3.0,-0.1850923482849604,-0.29020537124802526
4.0,3.0,0.007403314917127115,-0.03379746835443031
5.0,3.0,-0.06182033096926716,-0.08315649867374002
6.0,3.0,0.021459694989106808,0.06556064073226546
7.0,3.0,0.027813852813852874,0.030047505938242267
8.0,3.0,0.05242616033755271,0.08441704035874444
9.0,3.0,0.03512352309344797,0.07717514124293788
0.0,4.0,0.03859275053304893,0.01242532855436077
1.0,4.0,0.05866388308977027,0.10926724137931039
2.0,4.0,-0.058450704225352194,-0.14171270718232049
3.0,4.0,-0.1636129032258065,-0.21202346041055709
4.0,4.0,-0.004231625835189338,-0.02810945273631835
5.0,4.0,-0.058450704225352194,-0.07350649350649348
6.0,4.0,0.032403433476394856,0.060681818181818184
7.0,4.0,0.028232758620689656,0.03547257876312717
8.0,4.0,0.04369034994697763,0.07019122609673792
9.0,4.0,0.04267515923566869,0.0764245810055866
0.0,5.0,0.011764705882352976,0.013309352517985611
1.0,5.0,0.056964656964656926,0.1094155844155845
2.0,5.0,-0.04036697247706423,-0.1288065843621399
3.0,5.0,-0.14113207547169807,-0.31244019138755974
4.0,5.0,0.0019801980198020062,0.0037530266343825565
5.0,5.0,-0.05857642940490084,-0.07850589777195276
6.0,5.0,0.02451612903225811,0.07226606538895157
7.0,5.0,0.023466092572658817,0.021521997621878723
8.0,5.0,0.04605678233438481,0.09172185430463582
9.0,5.0,0.044046364594309745,0.07746636771300454
0.0,6.0,0.018011049723756885,0.016248506571087153
1.0,6.0,0.06255274261603366,0.10694143167028201
2.0,6.0,-0.028587962962963027,-0.10970350404312672
3.0,6.0,-0.1511658031088083,-0.2648233486943164
4.0,6.0,0.0003374578177727412,-0.03442211055276379
5.0,6.0,-0.09042944785276086,-0.0515964240102171
6.0,6.0,0.024478594950603717,0.05138248847926264
7.0,6.0,0.018011049723756885,0.02440758293838857
8.0,6.0,0.05154749199573106,0.07690582959641255
9.0,6.0,0.05557917109458013,0.08409343715239155
0.0,7.0,0.013555555555555543,0.011124546553808932
1.0,7.0,0.07230929989550672,0.114935064935065
2.0,7.0,-0.04570082449941114,-0.13899721448467967
3.0,7.0,-0.17278731836195513,-0.2960380348652931
4.0,7.0,-0.005436013590034005,-0.023529411764705792
5.0,7.0,-0.06835138387484967,-0.08317880794701982
6.0,7.0,0.03709327548806942,0.060000000000000026
7.0,7.0,0.023322332233223317,0.055658198614318734
8.0,7.0,0.060529100529100446,0.09535398230088502
9.0,7.0,0.040216216216216225,0.07488687782805434
0.0,8.0,0.019319429198682833,0.02226190476190469
1.0,8.0,0.054603174603174584,0.10825190010857764
2.0,8.0,-0.0535377358490566,-0.14069444444444454
3.0,8.0,-0.15575679172056914,-0.2577335375191424
4.0,8.0,0.025736095965103668,-0.004034229828850954
5.0,8.0,-0.08422330097087381,-0.048914431673052365
6.0,8.0,0.03206933911159271,0.050520231213872786
7.0,8.0,0.014994487320837989,0.011672683513838666
8.0,8.0,0.05259809119830327,0.08234636871508379
9.0,8.0,0.05259809119830327,0.07406989853438554
0.0,9.0,0.01085972850678739,0.042960288808664204
1.0,9.0,0.07372881355932204,0.11633333333333334
2.0,9.0,-0.05603864734299517,-0.1476190476190477
3.0,9.0,-0.20275103163686378,-0.25441640378548896
4.0,9.0,0.014205186020293185,-0.0437007874015748
5.0,9.0,-0.09849246231155767,-0.0954545454545455
6.0,9.0,0.047494553376906404,0.07951388888888887
7.0,9.0,0.024107142857142928,0.004630788485607054
8.0,9.0,0.07372881355932204,0.09315849486887115
9.0,9.0,0.049565217391304435,0.08269896193771625


==> pics/PruningMethods/RAR_scatter/xp_cifar10_resnet56_rate50_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet56,50,0.9095060845876297,0.0002132531873814637,0.9745032530637827


==> pics/PruningMethods/RAR_scatter/xp_cifar10_resnet56_rate5_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet56,5,0.9095060845876297,0.0002132531873814637,0.9745032530637827


==> pics/PruningMethods/RA_coef_per_model/ci_interval.txt <==
method,rate,mean,ci90,ci95,ci99
xp,2,0.9341069076340789,0.027826466789776738,0.03433931431117221,0.04933217109917509
xp,4,0.9209500046779653,0.034484852252605336,0.04255610995901249,0.061136494421214604
xp,5,0.9403382082863072,0.03723973417855364,0.04595577823382435,0.06602048876931632
xp,10,0.9914258805101801,0.05238768970858465,0.06464914703436841,0.09287555231927169
xp,20,1.0102839969003863,0.07258407722434157,0.08957254475112841,0.12868073204401553
xp,50,1.3186743000212349,0.10656595023601234,0.13150795203966048,0.18892551936635282
gp,2,0.9018565112029119,0.03870461394407254,0.04776351642337806,0.06861750188557891
gp,4,0.9053239838421294,0.03132124515099266,0.03865205345625722,0.05552789135973435
gp,5,0.950108476460969,0.03221419718922813,0.03975400293972642,0.05711096200490051
gp,10,0.9887707507783187,0.023491638945994375,0.028989910201156044,0.041647168526246836
gp,20,1.0858094306695572,0.035409601577944816,0.04369729895658736,0.0627759369090497
gp,50,1.4844498739975518,0.09689769752551491,0.11957682290372595,0.17178515079036272
rp,2,0.9690910098648313,0.025407961405785273,0.03135475226915774,0.04504452213861154
rp,4,1.1423201876673665,0.04714055119089888,0.058173903872729804,0.08357315913040164
rp,5,1.2093170225237455,0.06679671391783204,0.08243063596635247,0.11842060096065743
rp,10,1.4327465938870443,0.11103905053710905,0.13702799158852597,0.19685565836188457
rp,20,1.6390767510967272,0.09327982339732288,0.1151121771488477,0.165371200113275
rp,50,1.8808167897585792,0.12714739069768877,0.15690652521567872,0.22541334047542483


==> pics/PruningMethods/RA_coef_per_model/gp_cifar10_resnet56_rate10.txt <==
model,coef,r2
0,1.0062673145067074,0.9235834556097197
1,0.9997158379222323,0.949812980545994
2,0.9039904386892694,0.9740329631849112
3,0.9817018629446914,0.9423664220739882
4,0.9792938859845454,0.9454913576760922
5,1.0481244290461207,0.9544709626811148
6,0.9660935696100509,0.9252911937751866
7,0.9626625146216323,0.9517804707184054
8,1.0334702888826888,0.9274403243340121
9,1.0063873655752493,0.9625427674709373


==> pics/PruningMethods/RA_coef_per_model/gp_cifar10_resnet56_rate2.txt <==
model,coef,r2
0,0.8765914955221754,0.9787478769006379
1,0.8464742799580001,0.9767130419997592
2,0.8050323735628669,0.9475517034470233
3,0.9106284522231207,0.9793494444751772
4,0.8696519234563667,0.954095120047962
5,0.9739779793901191,0.9823656341242668
6,0.8416264986969482,0.948801809339965
7,0.9457479456894908,0.9470228944707549
8,1.0225961446352791,0.9915335185127525
9,0.9262380188947514,0.9866813580402102


==> pics/PruningMethods/RA_coef_per_model/gp_cifar10_resnet56_rate20.txt <==
model,coef,r2
0,1.1720872649844303,0.9538035469552072
1,1.1339060227477362,0.9263243734589816
2,0.9808193542402953,0.8901799616994929
3,1.1279231676749302,0.8993421449671761
4,1.0624306361283142,0.8914303310040586
5,1.1236337247244066,0.9376780482873748
6,1.0260062163468346,0.9192600517856137
7,1.0882430550294315,0.9417785670431916
8,1.121824070339456,0.9186387351428089
9,1.0212207944797365,0.9331008782992052


==> pics/PruningMethods/RA_coef_per_model/gp_cifar10_resnet56_rate4.txt <==
model,coef,r2
0,0.9482425878128538,0.9614921973932776
1,0.8743191601517263,0.9640401921401547
2,0.790459241244729,0.95961020768801
3,0.9123089551574539,0.9277969276404199
4,0.9125011460764499,0.9454040417681098
5,0.9361437952214148,0.9665409438682196
6,0.8732591525554732,0.9648626036094126
7,0.9506630544926324,0.9727129456248498
8,0.978391137879674,0.9821263547537281
9,0.8769516078288874,0.9893625849381373


==> pics/PruningMethods/RA_coef_per_model/gp_cifar10_resnet56_rate5.txt <==
model,coef,r2
0,1.0375056076588387,0.9765913362144314
1,0.9393106418952115,0.9656809902651969
2,0.9190130905781765,0.9772715276354549
3,0.8745799430245476,0.9285672179217893
4,0.929977414126325,0.9553795876342371
5,0.9008246531553271,0.9700151712076227
6,0.89804778478008,0.9770541549410048
7,1.0073332731806828,0.9854236227127732
8,1.0044946608988374,0.9671805523577937
9,0.9899976953116625,0.9793002747284649


==> pics/PruningMethods/RA_coef_per_model/gp_cifar10_resnet56_rate50.txt <==
model,coef,r2
0,1.7668220159814896,0.8792478914008798
1,1.4758807261614717,0.8283102209577382
2,1.2453023432821777,0.7831426193969976
3,1.354402631923242,0.7693797309803878
4,1.5787503273378962,0.8769620040949981
5,1.4778703151147847,0.9477672068482024
6,1.3392769189633715,0.7949112564262131
7,1.5199076466084953,0.900540692907632
8,1.7154847839582552,0.879835169299487
9,1.3708010306443328,0.8630310963967263


==> pics/PruningMethods/RA_coef_per_model/rp_cifar10_resnet56_rate10.txt <==
model,coef,r2
0,1.3333511046462185,0.9577169578558367
1,1.5041849525375919,0.9746067937466645
2,1.6148091900462185,0.9593670560012131
3,1.212947021673069,0.9014349794931799
4,1.6790950653276424,0.9734514744270677
5,1.4308255298501489,0.9731313287239015
6,1.4987628568435014,0.9489168389067634
7,1.0365397032114727,0.9329171291326466
8,1.5204907599031507,0.9442958570226474
9,1.4964597548314298,0.9160371484637965


==> pics/PruningMethods/RA_coef_per_model/rp_cifar10_resnet56_rate2.txt <==
model,coef,r2
0,0.9867486344405926,0.9594605728569565
1,0.9699919502445993,0.9599113931692792
2,1.014845556791745,0.983962669362975
3,0.9098822052601887,0.9649095664391162
4,0.9660197747257946,0.9346392292951202
5,0.917280459770967,0.943724447939293
6,0.9922460936074664,0.9393596171463693
7,0.9246934279573387,0.9670570556624238
8,1.047353747568706,0.9631010469654191
9,0.9618482482809162,0.9635444072669852


==> pics/PruningMethods/RA_coef_per_model/rp_cifar10_resnet56_rate20.txt <==
model,coef,r2
0,1.4414808248950803,0.9272583420002275
1,1.6810924524090547,0.8928637412520545
2,1.7061764145749025,0.8679635645706633
3,1.591640670903512,0.8694100569340517
4,1.7612462698029177,0.9433109084514224
5,1.6390331433947871,0.9009751794222689
6,1.864056252598035,0.898520998833122
7,1.3044527241706396,0.9456738360081512
8,1.6875601926519146,0.9568821384529804
9,1.7140285655664276,0.8522583869153877


==> pics/PruningMethods/RA_coef_per_model/rp_cifar10_resnet56_rate4.txt <==
model,coef,r2
0,1.1499007385159672,0.9849901387886046
1,1.1459238929653515,0.9213760609004191
2,1.2880943190185932,0.9632090430508118
3,1.0860565430475708,0.9387697450583302
4,1.185792931440328,0.9736962441466621
5,1.077176686074549,0.9476970409861516
6,1.1707296050963545,0.950384657912775
7,0.9812436981341648,0.9537068915067454
8,1.150333894501169,0.957598735964667
9,1.1879495678796168,0.9422899224981802


==> pics/PruningMethods/RA_coef_per_model/rp_cifar10_resnet56_rate5.txt <==
model,coef,r2
0,1.2234050508197687,0.9709641236921548
1,1.169446448443072,0.9307358367156884
2,1.2031158528117976,0.9296925812303181
3,1.16172327659776,0.8845508419052226
4,1.3259049749830736,0.9663526483526649
5,1.1832228070037065,0.972244714547534
6,1.1820953244939696,0.9171486022569416
7,0.9591519380019227,0.9090761814643555
8,1.3765337426281166,0.9492029342443635
9,1.3085708094542667,0.9634557517633952


==> pics/PruningMethods/RA_coef_per_model/rp_cifar10_resnet56_rate50.txt <==
model,coef,r2
0,1.7301959931096889,0.9323951094625227
1,1.6079434768023966,0.8368409360562431
2,1.9977961596900229,0.8343945110749151
3,2.053901294353675,0.817445609665929
4,2.0511561961074545,0.9753805651718094
5,1.6687472626563116,0.7683468785923723
6,2.0691462577082276,0.9145983743713366
7,1.5465918605059081,0.824464210781526
8,1.9426013320803486,0.82853932474262
9,2.140088064571761,0.8196001970594009


==> pics/PruningMethods/RA_coef_per_model/xp_cifar10_resnet56_rate10.txt <==
model,coef,r2
0,0.8535312532919921,0.9575760413255925
1,1.0464771065703211,0.9753230019553883
2,1.0190788267899258,0.9605367031838073
3,0.980626925350457,0.9623956899382752
4,0.9722789820786454,0.9750454532483201
5,1.1667834937716,0.9699372668638331
6,0.9373534649702109,0.9837437324063293
7,0.9210193852104624,0.9739433568214719
8,0.9344112290987376,0.9313679106107453
9,1.0826981379694485,0.9832570022409155


==> pics/PruningMethods/RA_coef_per_model/xp_cifar10_resnet56_rate2.txt <==
model,coef,r2
0,0.933228258820419,0.9926847698801124
1,0.9626088740620387,0.9845995438481584
2,0.9165050510410019,0.9469065808303618
3,0.8952621041627123,0.9706418391079531
4,0.9914098398229667,0.9871153891704056
5,1.006026993320856,0.9640072551936988
6,0.9756597799354934,0.9886894739873083
7,0.8992611115598949,0.9922328454771824
8,0.902619735168451,0.9891225576706022
9,0.8584873284469546,0.96212932949676


==> pics/PruningMethods/RA_coef_per_model/xp_cifar10_resnet56_rate20.txt <==
model,coef,r2
0,0.9363063028684978,0.9404214973745192
1,1.1918939125409282,0.890334959567829
2,1.0350257997499062,0.9550574078501669
3,1.0888038790034473,0.9311853592797136
4,1.0808149914618441,0.933588328831752
5,1.1039883630002247,0.8690113802984384
6,1.0419336408530087,0.8937784229224418
7,0.8736948051024552,0.9558954370818699
8,0.9891175268344742,0.9041723065493588
9,0.7612607475890754,0.9243358742984135


==> pics/PruningMethods/RA_coef_per_model/xp_cifar10_resnet56_rate4.txt <==
model,coef,r2
0,0.9246606245867238,0.9788446307737165
1,0.9524832070921826,0.9668284968515001
2,0.9073421244135972,0.9774560300065317
3,0.8985948845951979,0.9852177436130117
4,0.8880361921268919,0.9901716456568683
5,1.071034210175184,0.9703141254754661
6,0.8766233660576271,0.9810845999240208
7,0.9389748251482961,0.9682762308554307
8,0.865975641173412,0.9365811990214525
9,0.8857749714105387,0.9958161402905503


==> pics/PruningMethods/RA_coef_per_model/xp_cifar10_resnet56_rate5.txt <==
model,coef,r2
0,0.9731523448662902,0.9689622410840782
1,0.9540725838136017,0.980325276694893
2,0.9000531445414904,0.9775529173095795
3,0.9636842977769663,0.9616811250360771
4,0.9891559388446429,0.9550260536250571
5,1.0661579500380582,0.9783626908356133
6,0.930122572134862,0.9791637706138898
7,0.8892628815128357,0.9856629796855905
8,0.9046697563936477,0.9751491608138866
9,0.8330506129406753,0.9926118494274266


==> pics/PruningMethods/RA_coef_per_model/xp_cifar10_resnet56_rate50.txt <==
model,coef,r2
0,1.042839051400334,0.8539183910276791
1,1.5011042460259991,0.8507682367937854
2,1.3668267292725524,0.9514419466339278
3,1.5100633478664178,0.8909780156902909
4,1.4193164475739066,0.9015478679194197
5,1.5501921822101143,0.8603665147342804
6,1.2308253887653682,0.9029326484758419
7,1.1392317895355495,0.8849373328037275
8,1.3355179406259927,0.9328416986522814
9,1.0908258769361159,0.9302217169465631


==> pics/PruningMethods/RA_scatter/gp_cifar10_resnet56_rate10.txt <==
class,model,before,after
0.0,0.0,-0.002362500000000045,-0.02753103448275862
1.0,0.0,0.04865490584737364,0.04881642228739014
2.0,0.0,-0.02833036437246972,-0.03689458917835664
3.0,0.0,-0.09381848049281316,-0.09230270270270269
4.0,0.0,-0.014081250000000045,-0.00759999999999994
5.0,0.0,-0.04842386248736097,-0.04227947421638012
6.0,0.0,0.016359763313609443,0.036213008130081326
7.0,0.0,0.03575589123867062,0.02874677419354843
8.0,0.0,0.04465454545454539,0.03515247524752485
9.0,0.0,0.038898492462311474,0.056736429308565595
0.0,1.0,-0.00019268292682927957,-0.020966348903717735
1.0,1.0,0.06142671300893743,0.06522343750000004
2.0,1.0,-0.024894923857868068,-0.04267096774193546
3.0,1.0,-0.11106411824668705,-0.1045979851537645
4.0,1.0,-0.027086960690316464,-0.020465848871442538
5.0,1.0,-0.052596008188331655,-0.045803657262277864
6.0,1.0,0.023269660678642667,0.011397947214076276
7.0,1.0,0.03754785276073613,0.039269105691056905
8.0,1.0,0.049925476429287796,0.04988226600985224
9.0,1.0,0.04143333333333332,0.06028953722334007
0.0,2.0,0.002920672601384733,-0.011131021194604962
1.0,2.0,0.05779999999999996,0.0584101290963257
2.0,2.0,-0.03890664023785928,-0.04359113300492612
3.0,2.0,-0.10669897330595479,-0.08821172638436481
4.0,2.0,-0.005975427995971838,-0.017897360703812315
5.0,2.0,-0.06868927875243669,-0.05817517517517523
6.0,2.0,0.021466666666666634,0.01955905511811018
7.0,2.0,0.040579816513761524,0.04102464065708422
8.0,2.0,0.043616449348044095,0.046563492063492085
9.0,2.0,0.054243882709807845,0.047930930930930926
0.0,3.0,0.0131,-0.017113727359389985
1.0,3.0,0.05135870646766161,0.05368170974155062
2.0,3.0,-0.03510335636722606,-0.03561750503018113
3.0,3.0,-0.10316895854398389,-0.09507993596584852
4.0,3.0,-0.0215319921491659,-0.010676190476190506
5.0,3.0,-0.05793379721669978,-0.0671946025515211
6.0,3.0,0.020100000000000007,0.02648065153010859
7.0,3.0,0.04560513347022588,0.040220892494928995
8.0,3.0,0.051740483383685754,0.04969152371342078
9.0,3.0,0.03716593406593405,0.05210441323971915
0.0,4.0,0.003892610837438526,-0.013474759152215854
1.0,4.0,0.054546560319042925,0.0623999999999999
2.0,4.0,-0.02663095975232188,-0.028190163934426304
3.0,4.0,-0.10524067439409901,-0.10497590861889927
4.0,4.0,-0.004974384236453133,-0.00018054711246207056
5.0,4.0,-0.056679051383399126,-0.04795483870967743
6.0,4.0,0.013380430528375786,0.009749514563106798
7.0,4.0,0.028152475247524844,0.0319527638190954
8.0,4.0,0.05183276036400408,0.03128372093023246
9.0,4.0,0.035486614173228404,0.054530699088145895
0.0,5.0,-0.006431128404669195,-0.020883269961977202
1.0,5.0,0.06233917421953683,0.07271927710843373
2.0,5.0,-0.02956246215943492,-0.04826616616616619
3.0,5.0,-0.10873333333333335,-0.10201701244813277
4.0,5.0,-0.004877611940298454,-0.0038564870259480966
5.0,5.0,-0.04784232698094282,-0.04945112936344964
6.0,5.0,0.02845771543086173,0.02527051792828683
7.0,5.0,0.025600000000000067,0.02680890890890897
8.0,5.0,0.0427704885343968,0.03628741396263524
9.0,5.0,0.036662937062937107,0.05949113796576033
0.0,6.0,0.015296111665004997,-0.012428229665071733
1.0,6.0,0.058554455445544495,0.05871197252208049
2.0,6.0,-0.040858299595141756,-0.0591386969397828
3.0,6.0,-0.1169257375381485,-0.09747874601487772
4.0,6.0,-0.02006156901688183,-0.023007812499999947
5.0,6.0,-0.044926728586171305,-0.04433831101956742
6.0,6.0,0.018203323558162232,0.01868021547502452
7.0,6.0,0.027300492610837446,0.04352564102564105
8.0,6.0,0.05287775551102203,0.04777040314650938
9.0,6.0,0.045274900398406315,0.0629517453798768
0.0,7.0,0.005102106318956912,-0.01656245210727969
1.0,7.0,0.04287656250000005,0.0563023622047244
2.0,7.0,-0.05575624999999995,-0.06425312500000002
3.0,7.0,-0.10434751491053673,-0.09159064824654628
4.0,7.0,-0.010644247787610528,-0.006989707366296671
5.0,7.0,-0.041091803278688444,-0.0416383110195675
6.0,7.0,0.025612121212121308,0.027977777777777768
7.0,7.0,0.0441344228804903,0.03631111111111107
8.0,7.0,0.055619512195121956,0.04382745098039209
9.0,7.0,0.04059142572283159,0.0508281407035176
0.0,8.0,-0.0011999999999999789,-0.009845801526717546
1.0,8.0,0.04683921568627447,0.05537647058823525
2.0,8.0,-0.033013676907829526,-0.05491045943304007
3.0,8.0,-0.09527558733401431,-0.07648255687974004
4.0,8.0,-0.022025147347740637,-0.010800000000000032
5.0,8.0,-0.047445059288537594,-0.07102072936660275
6.0,8.0,0.02210978809283548,0.03061490433031211
7.0,8.0,0.039854808686659804,0.03719898682877398
8.0,8.0,0.04744048338368578,0.04920000000000002
9.0,8.0,0.04330050454086776,0.050999184505606476
0.0,9.0,-0.003586301369863043,-0.008538915318744067
1.0,9.0,0.07115510204081632,0.07301935483870958
2.0,9.0,-0.026559758551307877,-0.0580679536679537
3.0,9.0,-0.12809131767109294,-0.11612300981461288
4.0,9.0,-0.005379527559055131,-0.008475546719681981
5.0,9.0,-0.0686304568527919,-0.06766530612244903
6.0,9.0,0.029542433234421295,0.0318512363996043
7.0,9.0,0.03691758793969846,0.03985981873111777
8.0,9.0,0.04435890410958898,0.05513785644051128
9.0,9.0,0.04705461847389558,0.05031414242728183


==> pics/PruningMethods/RA_scatter/gp_cifar10_resnet56_rate10_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet56,10,0.89929740938662,-3.2755244036006525e-05,0.965452474797879


==> pics/PruningMethods/RA_scatter/gp_cifar10_resnet56_rate2.txt <==
class,model,before,after
0.0,0.0,-0.002362500000000045,-0.012353846153846049
1.0,0.0,0.04865490584737364,0.04272857142857145
2.0,0.0,-0.02833036437246972,-0.024145344129554602
3.0,0.0,-0.09381848049281316,-0.08607082066869298
4.0,0.0,-0.014081250000000045,-0.01370991080277495
5.0,0.0,-0.04842386248736097,-0.03306344969199171
6.0,0.0,0.016359763313609443,0.01976424974823776
7.0,0.0,0.03575589123867062,0.03197839195979901
8.0,0.0,0.04465454545454539,0.03251197252208049
9.0,0.0,0.038898492462311474,0.04057558257345495
0.0,1.0,-0.00019268292682927957,0.004960396039603965
1.0,1.0,0.06142671300893743,0.047745562130177444
2.0,1.0,-0.024894923857868068,-0.018096509240246417
3.0,1.0,-0.11106411824668705,-0.10441082164328663
4.0,1.0,-0.027086960690316464,-0.016302052785923782
5.0,1.0,-0.052596008188331655,-0.03843808532778359
6.0,1.0,0.023269660678642667,0.017996047430830053
7.0,1.0,0.03754785276073613,0.025547283702213264
8.0,1.0,0.049925476429287796,0.03348532289628181
9.0,1.0,0.04143333333333332,0.04454838709677422
0.0,2.0,0.002920672601384733,-0.020943839541547216
1.0,2.0,0.05779999999999996,0.05605322580645167
2.0,2.0,-0.03890664023785928,-0.038395275590551114
3.0,2.0,-0.10669897330595479,-0.08326253869969036
4.0,2.0,-0.005975427995971838,0.006093711967545712
5.0,2.0,-0.06868927875243669,-0.04789458917835665
6.0,2.0,0.021466666666666634,0.01647798617966445
7.0,2.0,0.040579816513761524,0.03429318413021365
8.0,2.0,0.043616449348044095,0.02649359605911339
9.0,2.0,0.054243882709807845,0.051489704383282375
0.0,3.0,0.0131,-0.0033827352085353812
1.0,3.0,0.05135870646766161,0.0452345035105316
2.0,3.0,-0.03510335636722606,-0.034386917740336975
3.0,3.0,-0.10316895854398389,-0.09613767820773922
4.0,3.0,-0.0215319921491659,-0.010381404549950513
5.0,3.0,-0.05793379721669978,-0.05258885511651468
6.0,3.0,0.020100000000000007,0.02587834843907355
7.0,3.0,0.04560513347022588,0.042177323799795774
8.0,3.0,0.051740483383685754,0.043031058358061425
9.0,3.0,0.03716593406593405,0.03939999999999999
0.0,4.0,0.003892610837438526,-0.004845312499999976
1.0,4.0,0.054546560319042925,0.04714455445544552
2.0,4.0,-0.02663095975232188,-0.038962248995983884
3.0,4.0,-0.10524067439409901,-0.08491211801896736
4.0,4.0,-0.004974384236453133,-0.00775960591133007
5.0,4.0,-0.056679051383399126,-0.04759354838709673
6.0,4.0,0.013380430528375786,0.02148130563798223
7.0,4.0,0.028152475247524844,0.022234920634920607
8.0,4.0,0.05183276036400408,0.03922376237623759
9.0,4.0,0.035486614173228404,0.04880812182741123
0.0,5.0,-0.006431128404669195,-0.00773437195715676
1.0,5.0,0.06233917421953683,0.062435964035964076
2.0,5.0,-0.02956246215943492,-0.03566156901688178
3.0,5.0,-0.10873333333333335,-0.0970732510288066
4.0,5.0,-0.004877611940298454,0.0008144869215291894
5.0,5.0,-0.04784232698094282,-0.05844315684315682
6.0,5.0,0.02845771543086173,0.02178308457711442
7.0,5.0,0.025600000000000067,0.030859677419354914
8.0,5.0,0.0427704885343968,0.039984158415841575
9.0,5.0,0.036662937062937107,0.04088234106962674
0.0,6.0,0.015296111665004997,-0.003688351431391901
1.0,6.0,0.058554455445544495,0.052734645669291313
2.0,6.0,-0.040858299595141756,-0.043843718592964875
3.0,6.0,-0.1169257375381485,-0.09468634953464328
4.0,6.0,-0.02006156901688183,-0.021670048309178735
5.0,6.0,-0.044926728586171305,-0.034562809917355386
6.0,6.0,0.018203323558162232,0.029202788844621463
7.0,6.0,0.027300492610837446,0.039660448521916414
8.0,6.0,0.05287775551102203,0.03235098039215689
9.0,6.0,0.045274900398406315,0.03996493506493504
0.0,7.0,0.005102106318956912,-0.015408212560386492
1.0,7.0,0.04287656250000005,0.05021794871794871
2.0,7.0,-0.05575624999999995,-0.05462648221343869
3.0,7.0,-0.10434751491053673,-0.10461439842209075
4.0,7.0,-0.010644247787610528,-0.011707547169811261
5.0,7.0,-0.041091803278688444,-0.017871727748691058
6.0,7.0,0.025612121212121308,0.025041247484909546
7.0,7.0,0.0441344228804903,0.048976828012358475
8.0,7.0,0.055619512195121956,0.03906194251734396
9.0,7.0,0.04059142572283159,0.043866026289181015
0.0,8.0,-0.0011999999999999789,-0.002321789883268477
1.0,8.0,0.04683921568627447,0.04843313550939665
2.0,8.0,-0.033013676907829526,-0.041636585365853684
3.0,8.0,-0.09527558733401431,-0.10028309859154927
4.0,8.0,-0.022025147347740637,-0.018899803729146236
5.0,8.0,-0.047445059288537594,-0.03993127572016464
6.0,8.0,0.02210978809283548,0.02461084337349395
7.0,8.0,0.039854808686659804,0.043995435684647255
8.0,8.0,0.04744048338368578,0.04679979959919833
9.0,8.0,0.04330050454086776,0.04050523665659611
0.0,9.0,-0.003586301369863043,0.0006731707317073621
1.0,9.0,0.07115510204081632,0.0592136820925554
2.0,9.0,-0.026559758551307877,-0.031245154845154777
3.0,9.0,-0.12809131767109294,-0.11756424116424113
4.0,9.0,-0.005379527559055131,0.0011100401606426447
5.0,9.0,-0.0686304568527919,-0.0677393756294058
6.0,9.0,0.029542433234421295,0.019371878072763082
7.0,9.0,0.03691758793969846,0.046597946611909746
8.0,9.0,0.04435890410958898,0.042860700389105055
9.0,9.0,0.04705461847389558,0.0414217821782179


==> pics/PruningMethods/RA_scatter/gp_cifar10_resnet56_rate20.txt <==
class,model,before,after
0.0,0.0,-0.002362500000000045,-0.032358878504672894
1.0,0.0,0.04865490584737364,0.06814328358208954
2.0,0.0,-0.02833036437246972,-0.0322871369294605
3.0,0.0,-0.09381848049281316,-0.10175165069222569
4.0,0.0,-0.014081250000000045,-0.021094736842105277
5.0,0.0,-0.04842386248736097,-0.05063667679837891
6.0,0.0,0.016359763313609443,0.009263768115942095
7.0,0.0,0.03575589123867062,0.047278128179043755
8.0,0.0,0.04465454545454539,0.055611881188118883
9.0,0.0,0.038898492462311474,0.05180000000000007
0.0,1.0,-0.00019268292682927957,-0.02236155321188882
1.0,1.0,0.06142671300893743,0.08110632411067198
2.0,1.0,-0.024894923857868068,-0.04353673469387753
3.0,1.0,-0.11106411824668705,-0.11224054054054056
4.0,1.0,-0.027086960690316464,-0.010430158730158734
5.0,1.0,-0.052596008188331655,-0.07436401590457253
6.0,1.0,0.023269660678642667,0.010836302032913858
7.0,1.0,0.03754785276073613,0.04549626168224297
8.0,1.0,0.049925476429287796,0.04485172413793104
9.0,1.0,0.04143333333333332,0.0722350912778904
0.0,2.0,0.002920672601384733,-0.04743919413919406
1.0,2.0,0.05779999999999996,0.07512942345924456
2.0,2.0,-0.03890664023785928,-0.043629218106995826
3.0,2.0,-0.10669897330595479,-0.09456637554585146
4.0,2.0,-0.005975427995971838,-0.0016739837398372925
5.0,2.0,-0.06868927875243669,-0.05809520479520469
6.0,2.0,0.021466666666666634,0.012979069767441898
7.0,2.0,0.040579816513761524,0.03894572004028207
8.0,2.0,0.043616449348044095,0.05239744597249518
9.0,2.0,0.054243882709807845,0.060493103448275964
0.0,3.0,0.0131,-0.020625548141086747
1.0,3.0,0.05135870646766161,0.07833572854291415
2.0,3.0,-0.03510335636722606,-0.06879013806706114
3.0,3.0,-0.10316895854398389,-0.11727914547304175
4.0,3.0,-0.0215319921491659,-0.020466666666666633
5.0,3.0,-0.05793379721669978,-0.03485263157894736
6.0,3.0,0.020100000000000007,0.029714313919052326
7.0,3.0,0.04560513347022588,0.04599338842975209
8.0,3.0,0.051740483383685754,0.060371656686626696
9.0,3.0,0.03716593406593405,0.04590501474926256
0.0,4.0,0.003892610837438526,-0.02283118383060645
1.0,4.0,0.054546560319042925,0.07780338983050838
2.0,4.0,-0.02663095975232188,-0.018404259850905214
3.0,4.0,-0.10524067439409901,-0.09920874316939898
4.0,4.0,-0.004974384236453133,-0.007010441767068332
5.0,4.0,-0.056679051383399126,-0.07715795564127292
6.0,4.0,0.013380430528375786,0.008888718929254247
7.0,4.0,0.028152475247524844,0.04889218106995885
8.0,4.0,0.05183276036400408,0.027116587677725068
9.0,4.0,0.035486614173228404,0.05541963927855709
0.0,5.0,-0.006431128404669195,-0.021993103448275875
1.0,5.0,0.06233917421953683,0.08116381709741549
2.0,5.0,-0.02956246215943492,-0.0499255297679112
3.0,5.0,-0.10873333333333335,-0.10686023579849946
4.0,5.0,-0.004877611940298454,-0.002950254841997957
5.0,5.0,-0.04784232698094282,-0.06019004975124376
6.0,5.0,0.02845771543086173,0.01047704280155648
7.0,5.0,0.025600000000000067,0.042728792569659446
8.0,5.0,0.0427704885343968,0.03997483189241113
9.0,5.0,0.036662937062937107,0.0599636726546906
0.0,6.0,0.015296111665004997,-0.014595156695156652
1.0,6.0,0.058554455445544495,0.07116403940886695
2.0,6.0,-0.040858299595141756,-0.04760736629667006
3.0,6.0,-0.1169257375381485,-0.10493344120819847
4.0,6.0,-0.02006156901688183,-0.009535282457879046
5.0,6.0,-0.044926728586171305,-0.06938036253776436
6.0,6.0,0.018203323558162232,0.02988550148957303
7.0,6.0,0.027300492610837446,0.025449950149551315
8.0,6.0,0.05287775551102203,0.04535765054294172
9.0,6.0,0.045274900398406315,0.06525470171890801
0.0,7.0,0.005102106318956912,-0.016524521072796894
1.0,7.0,0.04287656250000005,0.06817317073170737
2.0,7.0,-0.05575624999999995,-0.07068606476938177
3.0,7.0,-0.10434751491053673,-0.10451497326203207
4.0,7.0,-0.010644247787610528,-0.005307669021190731
5.0,7.0,-0.041091803278688444,-0.04910746887966799
6.0,7.0,0.025612121212121308,0.01995245901639342
7.0,7.0,0.0441344228804903,0.03874044943820221
8.0,7.0,0.055619512195121956,0.048360273972602785
9.0,7.0,0.04059142572283159,0.06268536585365858
0.0,8.0,-0.0011999999999999789,-0.016048505303760896
1.0,8.0,0.04683921568627447,0.08327647058823529
2.0,8.0,-0.033013676907829526,-0.05486969696969701
3.0,8.0,-0.09527558733401431,-0.0935756756756757
4.0,8.0,-0.022025147347740637,-0.02341724137931034
5.0,8.0,-0.047445059288537594,-0.05348676028084254
6.0,8.0,0.02210978809283548,0.017223885034687858
7.0,8.0,0.039854808686659804,0.0308775551102205
8.0,8.0,0.04744048338368578,0.038153897978825846
9.0,8.0,0.04330050454086776,0.06408581560283688
0.0,9.0,-0.003586301369863043,-0.007843214629451367
1.0,9.0,0.07115510204081632,0.07467480314960628
2.0,9.0,-0.026559758551307877,-0.07177804878048777
3.0,9.0,-0.12809131767109294,-0.11861270718232042
4.0,9.0,-0.005379527559055131,-0.008627904667328656
5.0,9.0,-0.0686304568527919,-0.062314534288638646
6.0,9.0,0.029542433234421295,0.0421476190476191
7.0,9.0,0.03691758793969846,0.03410000000000002
8.0,9.0,0.04435890410958898,0.055225603864734296
9.0,9.0,0.04705461847389558,0.04961821862348181


==> pics/PruningMethods/RA_scatter/gp_cifar10_resnet56_rate20_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet56,20,0.89929740938662,-3.2755244036006525e-05,0.965452474797879


==> pics/PruningMethods/RA_scatter/gp_cifar10_resnet56_rate2_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet56,2,0.89929740938662,-3.2755244036006525e-05,0.965452474797879


==> pics/PruningMethods/RA_scatter/gp_cifar10_resnet56_rate4.txt <==
class,model,before,after
0.0,0.0,-0.002362500000000045,-0.00784285714285704
1.0,0.0,0.04865490584737364,0.049696825396825406
2.0,0.0,-0.02833036437246972,-0.029992929292929293
3.0,0.0,-0.09381848049281316,-0.09671990049751233
4.0,0.0,-0.014081250000000045,-0.009610891089108842
5.0,0.0,-0.04842386248736097,-0.03479563409563402
6.0,0.0,0.016359763313609443,0.030404356636271612
7.0,0.0,0.03575589123867062,0.03054368048533873
8.0,0.0,0.04465454545454539,0.027801469147894275
9.0,0.0,0.038898492462311474,0.03982419354838718
0.0,1.0,-0.00019268292682927957,-0.01147294685990341
1.0,1.0,0.06142671300893743,0.055940316205533525
2.0,1.0,-0.024894923857868068,-0.03829036144578313
3.0,1.0,-0.11106411824668705,-0.09606635706914346
4.0,1.0,-0.027086960690316464,-0.018629687500000047
5.0,1.0,-0.052596008188331655,-0.036662732919254704
6.0,1.0,0.023269660678642667,0.02364262948207163
7.0,1.0,0.03754785276073613,0.03518832487309642
8.0,1.0,0.049925476429287796,0.034570403146509276
9.0,1.0,0.04143333333333332,0.047808064516128956
0.0,2.0,0.002920672601384733,-0.0129919308357348
1.0,2.0,0.05779999999999996,0.05811097683786515
2.0,2.0,-0.03890664023785928,-0.028624193548387078
3.0,2.0,-0.10669897330595479,-0.08336220145379014
4.0,2.0,-0.005975427995971838,-0.018188932806324054
5.0,2.0,-0.06868927875243669,-0.044463179074446635
6.0,2.0,0.021466666666666634,0.013685714285714301
7.0,2.0,0.040579816513761524,0.03848629441624374
8.0,2.0,0.043616449348044095,0.031285488647581516
9.0,2.0,0.054243882709807845,0.04395645161290329
0.0,3.0,0.0131,-0.013676849183477335
1.0,3.0,0.05135870646766161,0.055400000000000005
2.0,3.0,-0.03510335636722606,-0.03998971315529176
3.0,3.0,-0.10316895854398389,-0.09768163265306118
4.0,3.0,-0.0215319921491659,-0.024795335276967867
5.0,3.0,-0.05793379721669978,-0.03571618257261411
6.0,3.0,0.020100000000000007,0.03330355329949242
7.0,3.0,0.04560513347022588,0.03547801418439722
8.0,3.0,0.051740483383685754,0.0397333333333334
9.0,3.0,0.03716593406593405,0.047281763527054155
0.0,4.0,0.003892610837438526,-0.009647950428979923
1.0,4.0,0.054546560319042925,0.05665095095095096
2.0,4.0,-0.02663095975232188,-0.03947766497461924
3.0,4.0,-0.10524067439409901,-0.0822619852164731
4.0,4.0,-0.004974384236453133,-0.008924505928853743
5.0,4.0,-0.056679051383399126,-0.05762665330661321
6.0,4.0,0.013380430528375786,0.024456268806419268
7.0,4.0,0.028152475247524844,0.021956157635467988
8.0,4.0,0.05183276036400408,0.042950996015936216
9.0,4.0,0.035486614173228404,0.04734989939637824
0.0,5.0,-0.006431128404669195,-0.009679611650485476
1.0,5.0,0.06233917421953683,0.05144598612487605
2.0,5.0,-0.02956246215943492,-0.045245059288537615
3.0,5.0,-0.10873333333333335,-0.09507843137254901
4.0,5.0,-0.004877611940298454,-0.01088118811881189
5.0,5.0,-0.04784232698094282,-0.041713567839196
6.0,5.0,0.02845771543086173,0.031653266331658325
7.0,5.0,0.025600000000000067,0.033994923857867954
8.0,5.0,0.0427704885343968,0.03837574552683898
9.0,5.0,0.036662937062937107,0.04538827098078868
0.0,6.0,0.015296111665004997,0.00550078740157478
1.0,6.0,0.058554455445544495,0.05779999999999996
2.0,6.0,-0.040858299595141756,-0.04181445783132531
3.0,6.0,-0.1169257375381485,-0.10515257315842585
4.0,6.0,-0.02006156901688183,-0.017738763493621135
5.0,6.0,-0.044926728586171305,-0.03045941422594145
6.0,6.0,0.018203323558162232,0.033408040201005074
7.0,6.0,0.027300492610837446,0.02737788944723618
8.0,6.0,0.05287775551102203,0.03211098153547132
9.0,6.0,0.045274900398406315,0.036027318045862455
0.0,7.0,0.005102106318956912,-0.0027364522417153703
1.0,7.0,0.04287656250000005,0.0502007889546352
2.0,7.0,-0.05575624999999995,-0.05465533596837935
3.0,7.0,-0.10434751491053673,-0.0948703818369453
4.0,7.0,-0.010644247787610528,-0.0222296296296296
5.0,7.0,-0.041091803278688444,-0.040022680412371114
6.0,7.0,0.025612121212121308,0.033102811244979935
7.0,7.0,0.0441344228804903,0.04483589743589744
8.0,7.0,0.055619512195121956,0.03890684931506849
9.0,7.0,0.04059142572283159,0.044773737373737466
0.0,8.0,-0.0011999999999999789,-0.011558421559191623
1.0,8.0,0.04683921568627447,0.04415481335952842
2.0,8.0,-0.033013676907829526,-0.0391636363636364
3.0,8.0,-0.09527558733401431,-0.09308340080971667
4.0,8.0,-0.022025147347740637,-0.008377689243027953
5.0,8.0,-0.047445059288537594,-0.045227281845536704
6.0,8.0,0.02210978809283548,0.02136582406471177
7.0,8.0,0.039854808686659804,0.044892307692307676
8.0,8.0,0.04744048338368578,0.04483343403826778
9.0,8.0,0.04330050454086776,0.04339289340101515
0.0,9.0,-0.003586301369863043,0.0034098039215686438
1.0,9.0,0.07115510204081632,0.06329363817097422
2.0,9.0,-0.026559758551307877,-0.03021379657603218
3.0,9.0,-0.12809131767109294,-0.11644161490683225
4.0,9.0,-0.005379527559055131,-0.0032499013806706056
5.0,9.0,-0.0686304568527919,-0.054923529411764704
6.0,9.0,0.029542433234421295,0.024939603960396073
7.0,9.0,0.03691758793969846,0.027103592814371247
8.0,9.0,0.04435890410958898,0.0445862745098039
9.0,9.0,0.04705461847389558,0.03253815142576211


==> pics/PruningMethods/RA_scatter/gp_cifar10_resnet56_rate4_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet56,4,0.89929740938662,-3.2755244036006525e-05,0.965452474797879


==> pics/PruningMethods/RA_scatter/gp_cifar10_resnet56_rate5.txt <==
class,model,before,after
0.0,0.0,-0.002362500000000045,-0.0006827788649707012
1.0,0.0,0.04865490584737364,0.05338031809145127
2.0,0.0,-0.02833036437246972,-0.03343413654618477
3.0,0.0,-0.09381848049281316,-0.10089999999999999
4.0,0.0,-0.014081250000000045,-0.007221965897693083
5.0,0.0,-0.04842386248736097,-0.04969757085020243
6.0,0.0,0.016359763313609443,0.028310313447927116
7.0,0.0,0.03575589123867062,0.03574862104187948
8.0,0.0,0.04465454545454539,0.02999289191820831
9.0,0.0,0.038898492462311474,0.04387510040160636
0.0,1.0,-0.00019268292682927957,-0.0053748305905130245
1.0,1.0,0.06142671300893743,0.05563638151425765
2.0,1.0,-0.024894923857868068,-0.031208358817533144
3.0,1.0,-0.11106411824668705,-0.10803768115942025
4.0,1.0,-0.027086960690316464,-0.02038630136986297
5.0,1.0,-0.052596008188331655,-0.041621302998965826
6.0,1.0,0.023269660678642667,0.018870483711747377
7.0,1.0,0.03754785276073613,0.030914516129032288
8.0,1.0,0.049925476429287796,0.03496734693877557
9.0,1.0,0.04143333333333332,0.06047755102040819
0.0,2.0,0.002920672601384733,-0.011916234390009661
1.0,2.0,0.05779999999999996,0.06034057826520434
2.0,2.0,-0.03890664023785928,-0.032242231075697236
3.0,2.0,-0.10669897330595479,-0.10009166666666669
4.0,2.0,-0.005975427995971838,0.006583983572895247
5.0,2.0,-0.06868927875243669,-0.06146267465069866
6.0,2.0,0.021466666666666634,0.011869260700389073
7.0,2.0,0.040579816513761524,0.03714923857868013
8.0,2.0,0.043616449348044095,0.03345368731563414
9.0,2.0,0.054243882709807845,0.05344746450304261
0.0,3.0,0.0131,-0.014756370656370699
1.0,3.0,0.05135870646766161,0.05780380761523041
2.0,3.0,-0.03510335636722606,-0.03652728184553666
3.0,3.0,-0.10316895854398389,-0.08909478623566214
4.0,3.0,-0.0215319921491659,-0.015162992125984265
5.0,3.0,-0.05793379721669978,-0.0471715005035247
6.0,3.0,0.020100000000000007,0.027900000000000036
7.0,3.0,0.04560513347022588,0.025336052366565998
8.0,3.0,0.051740483383685754,0.040939370078740156
9.0,3.0,0.03716593406593405,0.04743225806451612
0.0,4.0,0.003892610837438526,-0.0016681774349084355
1.0,4.0,0.054546560319042925,0.0524097804391217
2.0,4.0,-0.02663095975232188,-0.0258300813008131
3.0,4.0,-0.10524067439409901,-0.10103333333333342
4.0,4.0,-0.004974384236453133,-0.01696614481409009
5.0,4.0,-0.056679051383399126,-0.04474081632653071
6.0,4.0,0.013380430528375786,0.022487376725838226
7.0,4.0,0.028152475247524844,0.027982730923694743
8.0,4.0,0.05183276036400408,0.031957534246575325
9.0,4.0,0.035486614173228404,0.050331536113936926
0.0,5.0,-0.006431128404669195,-0.00990000000000002
1.0,5.0,0.06233917421953683,0.05701030723488609
2.0,5.0,-0.02956246215943492,-0.03526213786213783
3.0,5.0,-0.10873333333333335,-0.09040106044538698
4.0,5.0,-0.004877611940298454,0.00019036144578310488
5.0,5.0,-0.04784232698094282,-0.05007947421638015
6.0,5.0,0.02845771543086173,0.023914741035856557
7.0,5.0,0.025600000000000067,0.013314285714285723
8.0,5.0,0.0427704885343968,0.0356049261083744
9.0,5.0,0.036662937062937107,0.0493336683417086
0.0,6.0,0.015296111665004997,0.009201898101898087
1.0,6.0,0.058554455445544495,0.06338628230616294
2.0,6.0,-0.040858299595141756,-0.04090000000000005
3.0,6.0,-0.1169257375381485,-0.1046464212678937
4.0,6.0,-0.02006156901688183,-0.019377117818889955
5.0,6.0,-0.044926728586171305,-0.037394288681204646
6.0,6.0,0.018203323558162232,0.021444827586206916
7.0,6.0,0.027300492610837446,0.03488048780487807
8.0,6.0,0.05287775551102203,0.03357301275760549
9.0,6.0,0.045274900398406315,0.035628301886792446
0.0,7.0,0.005102106318956912,-0.00023004926108372015
1.0,7.0,0.04287656250000005,0.051060629921259815
2.0,7.0,-0.05575624999999995,-0.05621517509727625
3.0,7.0,-0.10434751491053673,-0.10494938271604937
4.0,7.0,-0.010644247787610528,-0.011946875000000023
5.0,7.0,-0.041091803278688444,-0.04401892450879008
6.0,7.0,0.025612121212121308,0.029964097363083142
7.0,7.0,0.0441344228804903,0.0450430894308943
8.0,7.0,0.055619512195121956,0.0413554027504911
9.0,7.0,0.04059142572283159,0.047463636363636375
0.0,8.0,-0.0011999999999999789,-0.009895402298850553
1.0,8.0,0.04683921568627447,0.0533459540459541
2.0,8.0,-0.033013676907829526,-0.042705958291956225
3.0,8.0,-0.09527558733401431,-0.0912252317198764
4.0,8.0,-0.022025147347740637,-0.00507375745526828
5.0,8.0,-0.047445059288537594,-0.05300460921843686
6.0,8.0,0.02210978809283548,0.012904766633565101
7.0,8.0,0.039854808686659804,0.04334883011190238
8.0,8.0,0.04744048338368578,0.04141576846307393
9.0,8.0,0.04330050454086776,0.0503703363914374
0.0,9.0,-0.003586301369863043,0.011892534381139575
1.0,9.0,0.07115510204081632,0.07138844221105534
2.0,9.0,-0.026559758551307877,-0.03761474103585649
3.0,9.0,-0.12809131767109294,-0.1300021716649431
4.0,9.0,-0.005379527559055131,-0.015959863945578245
5.0,9.0,-0.0686304568527919,-0.06004999999999994
6.0,9.0,0.029542433234421295,0.03618756218905472
7.0,9.0,0.03691758793969846,0.03258776541961583
8.0,9.0,0.04435890410958898,0.04606611489776047
9.0,9.0,0.04705461847389558,0.03827256461232609


==> pics/PruningMethods/RA_scatter/gp_cifar10_resnet56_rate50.txt <==
class,model,before,after
0.0,0.0,-0.002362500000000045,-0.039497137745974964
1.0,0.0,0.04865490584737364,0.10817343749999997
2.0,0.0,-0.02833036437246972,-0.11299338598223108
3.0,0.0,-0.09381848049281316,-0.1407853002070394
4.0,0.0,-0.014081250000000045,-0.023362626262626307
5.0,0.0,-0.04842386248736097,-0.054928810020876906
6.0,0.0,0.016359763313609443,0.03851643835616436
7.0,0.0,0.03575589123867062,0.04373769633507851
8.0,0.0,0.04465454545454539,0.09190308324768748
9.0,0.0,0.038898492462311474,0.09076952089704382
0.0,1.0,-0.00019268292682927957,-0.006104761904761946
1.0,1.0,0.06142671300893743,0.11321035856573702
2.0,1.0,-0.024894923857868068,-0.13215042897998097
3.0,1.0,-0.11106411824668705,-0.13528695652173917
4.0,1.0,-0.027086960690316464,-0.026562525458248443
5.0,1.0,-0.052596008188331655,-0.05721587301587305
6.0,1.0,0.023269660678642667,0.021643543826578737
7.0,1.0,0.03754785276073613,0.044720570264765724
8.0,1.0,0.049925476429287796,0.09092690355329947
9.0,1.0,0.04143333333333332,0.0778352250489237
0.0,2.0,0.002920672601384733,-0.04057725631768949
1.0,2.0,0.05779999999999996,0.11490476663356508
2.0,2.0,-0.03890664023785928,-0.07724855923159013
3.0,2.0,-0.10669897330595479,-0.12067802197802191
4.0,2.0,-0.005975427995971838,-0.043557982370225234
5.0,2.0,-0.06868927875243669,-0.04065223260643813
6.0,2.0,0.021466666666666634,0.004531939163498144
7.0,2.0,0.040579816513761524,0.012216179337231958
8.0,2.0,0.043616449348044095,0.09463333333333335
9.0,2.0,0.054243882709807845,0.08541588411588419
0.0,3.0,0.0131,-0.03833963133640561
1.0,3.0,0.05135870646766161,0.11751866931479638
2.0,3.0,-0.03510335636722606,-0.11664995242626075
3.0,3.0,-0.10316895854398389,-0.12069932659932658
4.0,3.0,-0.0215319921491659,0.009864757709251104
5.0,3.0,-0.05793379721669978,-0.05797434554973824
6.0,3.0,0.020100000000000007,0.005900000000000016
7.0,3.0,0.04560513347022588,0.04360161290322573
8.0,3.0,0.051740483383685754,0.07654676616915423
9.0,3.0,0.03716593406593405,0.07076486486486488
0.0,4.0,0.003892610837438526,-0.0322481346678799
1.0,4.0,0.054546560319042925,0.11607848605577686
2.0,4.0,-0.02663095975232188,-0.09269321357285432
3.0,4.0,-0.10524067439409901,-0.12490090702947843
4.0,4.0,-0.004974384236453133,-0.03082106885919833
5.0,4.0,-0.056679051383399126,-0.08930000000000005
6.0,4.0,0.013380430528375786,0.027414150047483377
7.0,4.0,0.028152475247524844,0.04961213389121344
8.0,4.0,0.05183276036400408,0.08544949899799603
9.0,4.0,0.035486614173228404,0.08381178247734133
0.0,5.0,-0.006431128404669195,-0.02087878787878783
1.0,5.0,0.06233917421953683,0.10005125725338493
2.0,5.0,-0.02956246215943492,-0.06379268292682927
3.0,5.0,-0.10873333333333335,-0.15076315789473682
4.0,5.0,-0.004877611940298454,-0.029201103309929755
5.0,5.0,-0.04784232698094282,-0.05483609958506219
6.0,5.0,0.02845771543086173,0.025337390457643605
7.0,5.0,0.025600000000000067,0.03558808290155446
8.0,5.0,0.0427704885343968,0.06039941972920693
9.0,5.0,0.036662937062937107,0.08756451612903227
0.0,6.0,0.015296111665004997,-0.03372560296846017
1.0,6.0,0.058554455445544495,0.11558258706467661
2.0,6.0,-0.040858299595141756,-0.10461858774662514
3.0,6.0,-0.1169257375381485,-0.09679423076923077
4.0,6.0,-0.02006156901688183,-0.027981383519837255
5.0,6.0,-0.044926728586171305,-0.09432201834862386
6.0,6.0,0.018203323558162232,0.017418138651471904
7.0,6.0,0.027300492610837446,0.03866095143706638
8.0,6.0,0.05287775551102203,0.08684747474747467
9.0,6.0,0.045274900398406315,0.08872988966900697
0.0,7.0,0.005102106318956912,-0.024249716446124836
1.0,7.0,0.04287656250000005,0.10378292682926826
2.0,7.0,-0.05575624999999995,-0.106235945151812
3.0,7.0,-0.10434751491053673,-0.15272754994742377
4.0,7.0,-0.010644247787610528,-0.010074004192872188
5.0,7.0,-0.041091803278688444,-0.04471395348837215
6.0,7.0,0.025612121212121308,0.028398347910592814
7.0,7.0,0.0441344228804903,0.024776907829534123
8.0,7.0,0.055619512195121956,0.0762574803149606
9.0,7.0,0.04059142572283159,0.09404651866801206
0.0,8.0,-0.0011999999999999789,-0.025242105263157844
1.0,8.0,0.04683921568627447,0.12702288557213937
2.0,8.0,-0.033013676907829526,-0.11242791625124626
3.0,8.0,-0.09527558733401431,-0.129434103410341
4.0,8.0,-0.022025147347740637,-0.042570755642787006
5.0,8.0,-0.047445059288537594,-0.07052851405622484
6.0,8.0,0.02210978809283548,0.02529587109768383
7.0,8.0,0.039854808686659804,0.03734257425742571
8.0,8.0,0.04744048338368578,0.09171988011988008
9.0,8.0,0.04330050454086776,0.08860000000000001
0.0,9.0,-0.003586301369863043,-0.024408597285067835
1.0,9.0,0.07115510204081632,0.1019439024390244
2.0,9.0,-0.026559758551307877,-0.09684209445585212
3.0,9.0,-0.12809131767109294,-0.13370664375715924
4.0,9.0,-0.005379527559055131,-0.01601573604060913
5.0,9.0,-0.0686304568527919,-0.10818212180746556
6.0,9.0,0.029542433234421295,0.037094990366088654
7.0,9.0,0.03691758793969846,0.021483889980353665
8.0,9.0,0.04435890410958898,0.100536291913215
9.0,9.0,0.04705461847389558,0.10222631578947372


==> pics/PruningMethods/RA_scatter/gp_cifar10_resnet56_rate50_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet56,50,0.89929740938662,-3.2755244036006525e-05,0.965452474797879


==> pics/PruningMethods/RA_scatter/gp_cifar10_resnet56_rate5_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet56,5,0.89929740938662,-3.2755244036006525e-05,0.965452474797879


==> pics/PruningMethods/RA_scatter/rp_cifar10_resnet56_rate10.txt <==
class,model,before,after
0.0,0.0,0.009146640316205601,-0.012927272727272676
1.0,0.0,0.0717731707317073,0.11746376663254865
2.0,0.0,-0.04421304347826083,-0.06640217166494311
3.0,0.0,-0.11278704663212435,-0.13198176795580108
4.0,0.0,-0.023023735408560286,-0.0232438066465257
5.0,0.0,-0.05709050567595453,-0.08841428571428567
6.0,0.0,0.030485854616895902,0.016926168224299043
7.0,0.0,0.022023030907278196,0.03129209486166007
8.0,0.0,0.052928346456692976,0.07959475766567758
9.0,0.0,0.04611490433031218,0.06337142857142863
0.0,1.0,-0.0029487427466150518,-0.004926717557251936
1.0,1.0,0.0509047619047619,0.09231357779980176
2.0,1.0,-0.018746659815005118,-0.05131666666666668
3.0,1.0,-0.10543170234454635,-0.14960582120582122
4.0,1.0,-0.008728401191658408,-0.011583183183183188
5.0,1.0,-0.058737388724035555,-0.09140294406280669
6.0,1.0,0.027425925925925965,0.04672588116817722
7.0,1.0,0.027128140703517656,0.0411652173913043
8.0,1.0,0.04988056680161945,0.05584124513618671
9.0,1.0,0.037754980079681255,0.06585981873111779
0.0,2.0,-0.013084069097888729,-0.013992220113851928
1.0,2.0,0.04501280788177331,0.0996061224489796
2.0,2.0,-0.035279271991911054,-0.0672592515592515
3.0,2.0,-0.09162377476538064,-0.14229574468085104
4.0,2.0,-0.015505882352941258,-0.02663749999999998
5.0,2.0,-0.04122126379137414,-0.07943626373626367
6.0,2.0,0.008201956947162414,0.024879710144927514
7.0,2.0,0.043928761514841264,0.054443149284253645
8.0,2.0,0.0453077844311377,0.08340979228486645
9.0,2.0,0.0521170931422722,0.05819162561576352
0.0,3.0,0.013127655310621322,-0.011594786729857809
1.0,3.0,0.04620265486725672,0.0909652087475149
2.0,3.0,-0.019918910585816962,-0.05933505154639174
3.0,3.0,-0.11303569261880686,-0.11427356446370529
4.0,3.0,-0.018404280155641994,-0.027963654223968626
5.0,3.0,-0.05599179030662704,-0.07235365853658537
6.0,3.0,0.021610756972111567,0.02129685966633954
7.0,3.0,0.036034693877551094,0.03780091185410328
8.0,3.0,0.04446450648055833,0.06518615984405451
9.0,3.0,0.04513751253761289,0.05683992094861656
0.0,4.0,0.003785770750988182,-0.008430864197530807
1.0,4.0,0.05655395395395402,0.10148670694864048
2.0,4.0,-0.02919074446680081,-0.06952068965517233
3.0,4.0,-0.08647563025210081,-0.14602931034482758
4.0,4.0,-0.02766819923371644,-0.03408007662835244
5.0,4.0,-0.054282591093117394,-0.08111494370521999
6.0,4.0,0.015686913086913057,0.03140769230769236
7.0,4.0,0.02960000000000007,0.05466359875904869
8.0,4.0,0.04301708043694141,0.0854110667996012
9.0,4.0,0.044773479561316054,0.055304162537165524
0.0,5.0,0.00458756218905465,-0.005772962607861976
1.0,5.0,0.05348888888888881,0.0815901088031652
2.0,5.0,-0.035312236710130396,-0.06542950152594107
3.0,5.0,-0.09312326064382137,-0.1371460484720759
4.0,5.0,-0.011088976377952808,-0.024326285160038874
5.0,5.0,-0.07185529640427601,-0.08138804780876496
6.0,5.0,0.029535387673956248,0.03578511066398393
7.0,5.0,0.04619937888198755,0.05740246913580249
8.0,5.0,0.04498577154308614,0.08032617853560675
9.0,5.0,0.03194189723320151,0.052505511811023586
0.0,6.0,0.009481188118811934,-0.007810662824207504
1.0,6.0,0.050880318091451326,0.09039880478087647
2.0,6.0,-0.027016956077630216,-0.057008495394063385
3.0,6.0,-0.08989999999999998,-0.11758156424581001
4.0,6.0,-0.025700970873786422,-0.03450668633234999
5.0,6.0,-0.050914851485148516,-0.08970769230769227
6.0,6.0,0.01039069767441858,0.031504715127701366
7.0,6.0,0.041762436548223425,0.0428555110220441
8.0,6.0,0.0397157684630739,0.07592164328657314
9.0,6.0,0.036721756487025914,0.05541620553359683
0.0,7.0,0.008706194690265567,-0.017309022556390996
1.0,7.0,0.08124048338368584,0.08227453476983349
2.0,7.0,-0.033044171779141096,-0.05494999999999994
3.0,7.0,-0.1339289256198346,-0.13748935939196527
4.0,7.0,-0.014633201581027655,-0.031592204042348415
5.0,7.0,-0.07897684630738522,-0.060460124610591914
6.0,7.0,0.02826929133858269,0.025909375000000012
7.0,7.0,0.037746316851665074,0.0370467204843592
8.0,7.0,0.06138635907723178,0.06689500959692896
9.0,7.0,0.03805808966861601,0.07373589743589748
0.0,8.0,-0.009985963213939963,-0.011292337164750976
1.0,8.0,0.05566334661354588,0.09232698412698404
2.0,8.0,-0.03295973496432214,-0.044398241985522224
3.0,8.0,-0.07686152219873144,-0.13741403508771932
4.0,8.0,-0.01060808179162609,-0.02371674975074778
5.0,8.0,-0.0594454191033138,-0.08689059745347705
6.0,8.0,0.004523483365949099,0.0427238095238095
7.0,8.0,0.035987179487179555,0.039783585095669705
8.0,8.0,0.042553946053946134,0.061750583657587566
9.0,8.0,0.04979949238578685,0.05258976377952751
0.0,9.0,-0.01258596321394001,-0.008965654648956378
1.0,9.0,0.05285895895895898,0.09677834843907351
2.0,9.0,-0.014908290155440485,-0.07000879345603273
3.0,9.0,-0.09226480162767037,-0.13655562632696394
4.0,9.0,-0.02556050096339113,-0.02243776908023487
5.0,9.0,-0.047684158415841615,-0.06951632653061224
6.0,9.0,0.015836758893280622,0.03268613861386138
7.0,9.0,0.04446642636457254,0.03809920477137174
8.0,9.0,0.04425460992907804,0.05834965920155799
9.0,9.0,0.037013772455089855,0.07109757085020241


==> pics/PruningMethods/RA_scatter/rp_cifar10_resnet56_rate10_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet56,10,0.9640528479303773,4.129255516885225e-06,0.9569889172428828


==> pics/PruningMethods/RA_scatter/rp_cifar10_resnet56_rate2.txt <==
class,model,before,after
0.0,0.0,0.009146640316205601,-0.009463279002876246
1.0,0.0,0.0717731707317073,0.06603693239152375
2.0,0.0,-0.04421304347826083,-0.029775634517766436
3.0,0.0,-0.11278704663212435,-0.11388704663212434
4.0,0.0,-0.023023735408560286,-0.014257142857142857
5.0,0.0,-0.05709050567595453,-0.06833877551020406
6.0,0.0,0.030485854616895902,0.02762912621359226
7.0,0.0,0.022023030907278196,0.04057543500511773
8.0,0.0,0.052928346456692976,0.058669930069930154
9.0,0.0,0.04611490433031218,0.038142743538767454
0.0,1.0,-0.0029487427466150518,-0.003166990291262106
1.0,1.0,0.0509047619047619,0.049698039215686274
2.0,1.0,-0.018746659815005118,-0.037692490118577004
3.0,1.0,-0.10543170234454635,-0.10360512820512813
4.0,1.0,-0.008728401191658408,-0.012050049850448663
5.0,1.0,-0.058737388724035555,-0.042066666666666586
6.0,1.0,0.027425925925925965,0.032810313447927175
7.0,1.0,0.027128140703517656,0.016742152023692003
8.0,1.0,0.04988056680161945,0.04719818731117831
9.0,1.0,0.037754980079681255,0.049044444444444446
0.0,2.0,-0.013084069097888729,-0.01423479504289793
1.0,2.0,0.04501280788177331,0.048640615690168865
2.0,2.0,-0.035279271991911054,-0.030082146439317947
3.0,2.0,-0.09162377476538064,-0.10331412487205727
4.0,2.0,-0.015505882352941258,-0.013594941634241242
5.0,2.0,-0.04122126379137414,-0.03603333333333325
6.0,2.0,0.008201956947162414,0.017539282153539393
7.0,2.0,0.043928761514841264,0.04038943089430902
8.0,2.0,0.0453077844311377,0.04058358208955226
9.0,2.0,0.0521170931422722,0.04780505050505057
0.0,3.0,0.013127655310621322,0.0006607038123166431
1.0,3.0,0.04620265486725672,0.05364756703078444
2.0,3.0,-0.019918910585816962,-0.03070000000000006
3.0,3.0,-0.11303569261880686,-0.10440010131712263
4.0,3.0,-0.018404280155641994,-0.008032007952286313
5.0,3.0,-0.05599179030662704,-0.042191803278688544
6.0,3.0,0.021610756972111567,0.019141584158415825
7.0,3.0,0.036034693877551094,0.025127411167512603
8.0,3.0,0.04446450648055833,0.034470108161258506
9.0,3.0,0.04513751253761289,0.04971051567239626
0.0,4.0,0.003785770750988182,-0.00921951219512196
1.0,4.0,0.05655395395395402,0.05912861415752735
2.0,4.0,-0.02919074446680081,-0.04945631067961165
3.0,4.0,-0.08647563025210081,-0.0754891774891775
4.0,4.0,-0.02766819923371644,-0.023240847784200436
5.0,4.0,-0.054282591093117394,-0.04830060120240487
6.0,4.0,0.015686913086913057,0.032682976554536114
7.0,4.0,0.02960000000000007,0.029918781725888355
8.0,4.0,0.04301708043694141,0.028213592233009677
9.0,4.0,0.044773479561316054,0.05331845841784988
0.0,5.0,0.00458756218905465,-0.015617224880382752
1.0,5.0,0.05348888888888881,0.04943650793650789
2.0,5.0,-0.035312236710130396,-0.034554216867469845
3.0,5.0,-0.09312326064382137,-0.09345222929936303
4.0,5.0,-0.011088976377952808,0.004197628458498026
5.0,5.0,-0.07185529640427601,-0.057895360315893374
6.0,5.0,0.029535387673956248,0.024079920079920103
7.0,5.0,0.04619937888198755,0.0392881698685541
8.0,5.0,0.04498577154308614,0.03222025565388398
9.0,5.0,0.03194189723320151,0.04872876151484129
0.0,6.0,0.009481188118811934,-0.013540579710144995
1.0,6.0,0.050880318091451326,0.055349950049950025
2.0,6.0,-0.027016956077630216,-0.02756713286713297
3.0,6.0,-0.08989999999999998,-0.09112857142857145
4.0,6.0,-0.025700970873786422,-0.00932450592885381
5.0,6.0,-0.050914851485148516,-0.05570000000000008
6.0,6.0,0.01039069767441858,0.02791904761904762
7.0,6.0,0.041762436548223425,0.044787179487179474
8.0,6.0,0.0397157684630739,0.030790196078431364
9.0,6.0,0.036721756487025914,0.035018875502007996
0.0,7.0,0.008706194690265567,-0.004628046421663479
1.0,7.0,0.08124048338368584,0.0639629370629371
2.0,7.0,-0.033044171779141096,-0.037593480441323934
3.0,7.0,-0.1339289256198346,-0.13239549902152636
4.0,7.0,-0.014633201581027655,-0.011713861386138613
5.0,7.0,-0.07897684630738522,-0.058208583247156165
6.0,7.0,0.02826929133858269,0.04322653061224491
7.0,7.0,0.037746316851665074,0.040341955193482715
8.0,7.0,0.06138635907723178,0.05111259842519689
9.0,7.0,0.03805808966861601,0.04819162462159432
0.0,8.0,-0.009985963213939963,-0.010103921568627494
1.0,8.0,0.05566334661354588,0.049453694581280794
2.0,8.0,-0.03295973496432214,-0.040771512770137464
3.0,8.0,-0.07686152219873144,-0.08844968814968812
4.0,8.0,-0.01060808179162609,-0.013155740922472958
5.0,8.0,-0.0594454191033138,-0.057725742574257444
6.0,8.0,0.004523483365949099,0.028706085192697794
7.0,8.0,0.035987179487179555,0.04135813715455472
8.0,8.0,0.042553946053946134,0.04221734390485632
9.0,8.0,0.04979949238578685,0.04787073170731704
0.0,9.0,-0.01258596321394001,-0.016409781576448235
1.0,9.0,0.05285895895895898,0.051640578265204407
2.0,9.0,-0.014908290155440485,-0.024856926188068673
3.0,9.0,-0.09226480162767037,-0.0943571428571428
4.0,9.0,-0.02556050096339113,-0.012167996011964055
5.0,9.0,-0.047684158415841615,-0.042316326530612236
6.0,9.0,0.015836758893280622,0.023649700598802448
7.0,9.0,0.04446642636457254,0.027071428571428635
8.0,9.0,0.04425460992907804,0.04238777555110229
9.0,9.0,0.037013772455089855,0.04338977955911827


==> pics/PruningMethods/RA_scatter/rp_cifar10_resnet56_rate20.txt <==
class,model,before,after
0.0,0.0,0.009146640316205601,-0.013660339943342703
1.0,0.0,0.0717731707317073,0.11077581441263584
2.0,0.0,-0.04421304347826083,-0.050036283185840635
3.0,0.0,-0.11278704663212435,-0.15028193979933102
4.0,0.0,-0.023023735408560286,-0.017847922998986743
5.0,0.0,-0.05709050567595453,-0.11064208494208494
6.0,0.0,0.030485854616895902,0.0011670309653917244
7.0,0.0,0.022023030907278196,0.03430000000000011
8.0,0.0,0.052928346456692976,0.08270707964601776
9.0,0.0,0.04611490433031218,0.0958874620829121
0.0,1.0,-0.0029487427466150518,-0.011792516370439765
1.0,1.0,0.0509047619047619,0.1166824120603015
2.0,1.0,-0.018746659815005118,-0.09569958158995817
3.0,1.0,-0.10543170234454635,-0.1513170278637771
4.0,1.0,-0.008728401191658408,-0.02606121635094716
5.0,1.0,-0.058737388724035555,-0.0833897435897436
6.0,1.0,0.027425925925925965,0.038827450980392086
7.0,1.0,0.027128140703517656,0.01749729729729721
8.0,1.0,0.04988056680161945,0.10105539714867617
9.0,1.0,0.037754980079681255,0.08552663316582909
0.0,2.0,-0.013084069097888729,0.0031794772507260927
1.0,2.0,0.04501280788177331,0.12078572884811412
2.0,2.0,-0.035279271991911054,-0.08640368474923232
3.0,2.0,-0.09162377476538064,-0.1622041493775933
4.0,2.0,-0.015505882352941258,-0.04294951830443161
5.0,2.0,-0.04122126379137414,-0.05397753779697623
6.0,2.0,0.008201956947162414,0.030683495145631068
7.0,2.0,0.043928761514841264,0.012375048732943483
8.0,2.0,0.0453077844311377,0.10104547283702214
9.0,2.0,0.0521170931422722,0.06676120271580988
0.0,3.0,0.013127655310621322,-0.004483458646616589
1.0,3.0,0.04620265486725672,0.11312155688622749
2.0,3.0,-0.019918910585816962,-0.09396771964461992
3.0,3.0,-0.11303569261880686,-0.1402686182669789
4.0,3.0,-0.018404280155641994,-0.03258702594810381
5.0,3.0,-0.05599179030662704,-0.10410751879699254
6.0,3.0,0.021610756972111567,0.03476323957322991
7.0,3.0,0.036034693877551094,0.04226734693877554
8.0,3.0,0.04446450648055833,0.10637213779128674
9.0,3.0,0.04513751253761289,0.06736959122632102
0.0,4.0,0.003785770750988182,-0.024443951985226198
1.0,4.0,0.05655395395395402,0.12452244897959186
2.0,4.0,-0.02919074446680081,-0.07828049792531111
3.0,4.0,-0.08647563025210081,-0.14952452830188678
4.0,4.0,-0.02766819923371644,-0.017487096774193467
5.0,4.0,-0.054282591093117394,-0.08466122448979585
6.0,4.0,0.015686913086913057,0.028017271835132473
7.0,4.0,0.02960000000000007,0.03514876847290649
8.0,4.0,0.04301708043694141,0.08289060336300691
9.0,4.0,0.044773479561316054,0.07468742514970061
0.0,5.0,0.00458756218905465,-0.016381818181818164
1.0,5.0,0.05348888888888881,0.11462025819265143
2.0,5.0,-0.035312236710130396,-0.08360084388185651
3.0,5.0,-0.09312326064382137,-0.15501318681318677
4.0,5.0,-0.011088976377952808,-0.0534941176470588
5.0,5.0,-0.07185529640427601,-0.07714308943089432
6.0,5.0,0.029535387673956248,0.02516492890995259
7.0,5.0,0.04619937888198755,0.054067620020428975
8.0,5.0,0.04498577154308614,0.09063514313919052
9.0,5.0,0.03194189723320151,0.08342601626016266
0.0,6.0,0.009481188118811934,-0.010067441860465154
1.0,6.0,0.050880318091451326,0.11407314906219157
2.0,6.0,-0.027016956077630216,-0.07967629937629939
3.0,6.0,-0.08989999999999998,-0.15915010266940455
4.0,6.0,-0.025700970873786422,-0.03457135678391954
5.0,6.0,-0.050914851485148516,-0.09075406546990494
6.0,6.0,0.01039069767441858,0.032677099236641194
7.0,6.0,0.041762436548223425,0.01871960784313731
8.0,6.0,0.0397157684630739,0.11167530864197528
9.0,6.0,0.036721756487025914,0.08589718309859151
0.0,7.0,0.008706194690265567,-0.0043000923361034005
1.0,7.0,0.08124048338368584,0.11643147208121829
2.0,7.0,-0.033044171779141096,-0.08244108446298226
3.0,7.0,-0.1339289256198346,-0.1587195253505933
4.0,7.0,-0.014633201581027655,-0.010568016614745601
5.0,7.0,-0.07897684630738522,-0.0949448818897638
6.0,7.0,0.02826929133858269,0.03194049904030705
7.0,7.0,0.037746316851665074,0.022792828685258892
8.0,7.0,0.06138635907723178,0.10809677419354835
9.0,7.0,0.03805808966861601,0.057734693877551035
0.0,8.0,-0.009985963213939963,0.0003523540489641652
1.0,8.0,0.05566334661354588,0.10555728643216078
2.0,8.0,-0.03295973496432214,-0.06577082884822394
3.0,8.0,-0.07686152219873144,-0.1516754010695187
4.0,8.0,-0.01060808179162609,-0.02748415841584162
5.0,8.0,-0.0594454191033138,-0.08163170731707325
6.0,8.0,0.004523483365949099,0.019282341650671775
7.0,8.0,0.035987179487179555,0.046267832167832146
8.0,8.0,0.042553946053946134,0.07778062317429402
9.0,8.0,0.04979949238578685,0.058434975369458075
0.0,9.0,-0.01258596321394001,0.001666540642722203
1.0,9.0,0.05285895895895898,0.1263183673469388
2.0,9.0,-0.014908290155440485,-0.09072970711297068
3.0,9.0,-0.09226480162767037,-0.14872087912087906
4.0,9.0,-0.02556050096339113,-0.025831306081754657
5.0,9.0,-0.047684158415841615,-0.09211521298174441
6.0,9.0,0.015836758893280622,0.031536363636363696
7.0,9.0,0.04446642636457254,0.017446123650637912
8.0,9.0,0.04425460992907804,0.08448560311284048
9.0,9.0,0.037013772455089855,0.07502151394422318


==> pics/PruningMethods/RA_scatter/rp_cifar10_resnet56_rate20_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet56,20,0.9640528479303773,4.129255516885225e-06,0.9569889172428828


==> pics/PruningMethods/RA_scatter/rp_cifar10_resnet56_rate2_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet56,2,0.9640528479303773,4.129255516885225e-06,0.9569889172428828


==> pics/PruningMethods/RA_scatter/rp_cifar10_resnet56_rate4.txt <==
class,model,before,after
0.0,0.0,0.009146640316205601,0.0021506416584402555
1.0,0.0,0.0717731707317073,0.08426793206793204
2.0,0.0,-0.04421304347826083,-0.04316757301107754
3.0,0.0,-0.11278704663212435,-0.13045524625267668
4.0,0.0,-0.023023735408560286,-0.018774155069582465
5.0,0.0,-0.05709050567595453,-0.07895577889447236
6.0,0.0,0.030485854616895902,0.03530412573673869
7.0,0.0,0.022023030907278196,0.0349655310621243
8.0,0.0,0.052928346456692976,0.04891814671814676
9.0,0.0,0.04611490433031218,0.053790457256461255
0.0,1.0,-0.0029487427466150518,-0.007477821011673047
1.0,1.0,0.0509047619047619,0.07838313253012053
2.0,1.0,-0.018746659815005118,-0.05571822759315204
3.0,1.0,-0.10543170234454635,-0.11919856115107907
4.0,1.0,-0.008728401191658408,-0.016192270531400932
5.0,1.0,-0.058737388724035555,-0.047710880829015534
6.0,1.0,0.027425925925925965,0.0410362139917696
7.0,1.0,0.027128140703517656,0.03878762475049902
8.0,1.0,0.04988056680161945,0.03717643622200595
9.0,1.0,0.037754980079681255,0.04637601585728446
0.0,2.0,-0.013084069097888729,-0.006776695319961834
1.0,2.0,0.04501280788177331,0.061476923076923096
2.0,2.0,-0.035279271991911054,-0.06457029702970296
3.0,2.0,-0.09162377476538064,-0.11801025641025642
4.0,2.0,-0.015505882352941258,-0.01110495049504956
5.0,2.0,-0.04122126379137414,-0.058321311475409865
6.0,2.0,0.008201956947162414,0.027399008919722467
7.0,2.0,0.043928761514841264,0.03606970618034444
8.0,2.0,0.0453077844311377,0.05564137931034474
9.0,2.0,0.0521170931422722,0.06922400813835194
0.0,3.0,0.013127655310621322,-0.005507410972088511
1.0,3.0,0.04620265486725672,0.06300632411067197
2.0,3.0,-0.019918910585816962,-0.05260632411067201
3.0,3.0,-0.11303569261880686,-0.11558059071729965
4.0,3.0,-0.018404280155641994,-0.011384158415841616
5.0,3.0,-0.05599179030662704,-0.05441538461538464
6.0,3.0,0.021610756972111567,0.023691124260355023
7.0,3.0,0.036034693877551094,0.046441062308478
8.0,3.0,0.04446450648055833,0.04035624999999998
9.0,3.0,0.04513751253761289,0.059278014184397154
0.0,4.0,0.003785770750988182,-0.007169743101807735
1.0,4.0,0.05655395395395402,0.06190844793713168
2.0,4.0,-0.02919074446680081,-0.04777704918032777
3.0,4.0,-0.08647563025210081,-0.10666984126984125
4.0,4.0,-0.02766819923371644,-0.020977299412915817
5.0,4.0,-0.054282591093117394,-0.05503730569948184
6.0,4.0,0.015686913086913057,0.011179203109815461
7.0,4.0,0.02960000000000007,0.04609542217700924
8.0,4.0,0.04301708043694141,0.053411881188118904
9.0,4.0,0.044773479561316054,0.05567892107892114
0.0,5.0,0.00458756218905465,-0.019306635071090095
1.0,5.0,0.05348888888888881,0.06855896414342622
2.0,5.0,-0.035312236710130396,-0.04914575936883636
3.0,5.0,-0.09312326064382137,-0.1074809110629068
4.0,5.0,-0.011088976377952808,-0.01601237721021609
5.0,5.0,-0.07185529640427601,-0.05510579710144925
6.0,5.0,0.029535387673956248,0.0360504911591355
7.0,5.0,0.04619937888198755,0.04266555891238666
8.0,5.0,0.04498577154308614,0.04716138613861387
9.0,5.0,0.03194189723320151,0.043300000000000005
0.0,6.0,0.009481188118811934,-0.004611861137897799
1.0,6.0,0.050880318091451326,0.06931459566074949
2.0,6.0,-0.027016956077630216,-0.03950610997963344
3.0,6.0,-0.08989999999999998,-0.11089662447257387
4.0,6.0,-0.025700970873786422,-0.016206640237859338
5.0,6.0,-0.050914851485148516,-0.0529123711340207
6.0,6.0,0.01039069767441858,0.015205711519845067
7.0,6.0,0.041762436548223425,0.03412650602409628
8.0,6.0,0.0397157684630739,0.034545009784735736
9.0,6.0,0.036721756487025914,0.06177704752275015
0.0,7.0,0.008706194690265567,-0.0005038948393378817
1.0,7.0,0.08124048338368584,0.0834359359359359
2.0,7.0,-0.033044171779141096,-0.050689134808853176
3.0,7.0,-0.1339289256198346,-0.13484086242299798
4.0,7.0,-0.014633201581027655,0.0018983822042466514
5.0,7.0,-0.07897684630738522,-0.06993589743589745
6.0,7.0,0.02826929133858269,0.034950199203187204
7.0,7.0,0.037746316851665074,0.025621878121878106
8.0,7.0,0.06138635907723178,0.04183237271853979
9.0,7.0,0.03805808966861601,0.06115461847389558
0.0,8.0,-0.009985963213939963,-0.011762452107279664
1.0,8.0,0.05566334661354588,0.06076162215628089
2.0,8.0,-0.03295973496432214,-0.05128078817733994
3.0,8.0,-0.07686152219873144,-0.10135964912280704
4.0,8.0,-0.01060808179162609,-0.013422354104846712
5.0,8.0,-0.0594454191033138,-0.054924623115577886
6.0,8.0,0.004523483365949099,0.028120672601384733
7.0,8.0,0.035987179487179555,0.041042944785276037
8.0,8.0,0.042553946053946134,0.042621359223301014
9.0,8.0,0.04979949238578685,0.051450151057401805
0.0,9.0,-0.01258596321394001,-0.031599721964782224
1.0,9.0,0.05285895895895898,0.06832310756972115
2.0,9.0,-0.014908290155440485,-0.03689071207430339
3.0,9.0,-0.09226480162767037,-0.11345186721991707
4.0,9.0,-0.02556050096339113,-0.00975826771653543
5.0,9.0,-0.047684158415841615,-0.04561544715447152
6.0,9.0,0.015836758893280622,0.015912865497076045
7.0,9.0,0.04446642636457254,0.036831006160164215
8.0,9.0,0.04425460992907804,0.054753266331658335
9.0,9.0,0.037013772455089855,0.05938816986855411


==> pics/PruningMethods/RA_scatter/rp_cifar10_resnet56_rate4_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet56,4,0.9640528479303773,4.129255516885225e-06,0.9569889172428828


==> pics/PruningMethods/RA_scatter/rp_cifar10_resnet56_rate5.txt <==
class,model,before,after
0.0,0.0,0.009146640316205601,0.002175875486381318
1.0,0.0,0.0717731707317073,0.08309502982107353
2.0,0.0,-0.04421304347826083,-0.05072653061224497
3.0,0.0,-0.11278704663212435,-0.14137190426638924
4.0,0.0,-0.023023735408560286,0.0006202429149797517
5.0,0.0,-0.05709050567595453,-0.08708292682926833
6.0,0.0,0.030485854616895902,0.03747187187187184
7.0,0.0,0.022023030907278196,0.03481529175050302
8.0,0.0,0.052928346456692976,0.05925853658536584
9.0,0.0,0.04611490433031218,0.05594205231388327
0.0,1.0,-0.0029487427466150518,-0.02074180790960456
1.0,1.0,0.0509047619047619,0.07682898120672599
2.0,1.0,-0.018746659815005118,-0.048346028513238326
3.0,1.0,-0.10543170234454635,-0.11364217907227614
4.0,1.0,-0.008728401191658408,-0.014057157157157163
5.0,1.0,-0.058737388724035555,-0.06092010050251251
6.0,1.0,0.027425925925925965,0.019679203109815413
7.0,1.0,0.027128140703517656,0.045564065708418866
8.0,1.0,0.04988056680161945,0.04416692531522792
9.0,1.0,0.037754980079681255,0.06229191919191923
0.0,2.0,-0.013084069097888729,0.00015418719211823806
1.0,2.0,0.04501280788177331,0.08038358208955221
2.0,2.0,-0.035279271991911054,-0.0584193482688391
3.0,2.0,-0.09162377476538064,-0.11419265770423992
4.0,2.0,-0.015505882352941258,-0.028108940719144826
5.0,2.0,-0.04122126379137414,-0.038504626708727674
6.0,2.0,0.008201956947162414,0.016676107899807335
7.0,2.0,0.043928761514841264,0.026101009081735627
8.0,2.0,0.0453077844311377,0.05310790513833996
9.0,2.0,0.0521170931422722,0.05492178217821786
0.0,3.0,0.013127655310621322,-0.012327325023969382
1.0,3.0,0.04620265486725672,0.08219999999999994
2.0,3.0,-0.019918910585816962,-0.0616031496062992
3.0,3.0,-0.11303569261880686,-0.10501389793702498
4.0,3.0,-0.018404280155641994,-0.010173983739837356
5.0,3.0,-0.05599179030662704,-0.08237368941641943
6.0,3.0,0.021610756972111567,0.026544760039177273
7.0,3.0,0.036034693877551094,0.04175329949238582
8.0,3.0,0.04446450648055833,0.048618695228821784
9.0,3.0,0.04513751253761289,0.06561935483870962
0.0,4.0,0.003785770750988182,-0.013298680490103632
1.0,4.0,0.05655395395395402,0.07281287128712877
2.0,4.0,-0.02919074446680081,-0.047302251791197514
3.0,4.0,-0.08647563025210081,-0.12120612244897955
4.0,4.0,-0.02766819923371644,-0.012396062992126033
5.0,4.0,-0.054282591093117394,-0.07146886227544913
6.0,4.0,0.015686913086913057,0.025005511811023617
7.0,4.0,0.02960000000000007,0.04808365679264559
8.0,4.0,0.04301708043694141,0.06060099403578534
9.0,4.0,0.044773479561316054,0.05028762475049897
0.0,5.0,0.00458756218905465,0.004731517509727667
1.0,5.0,0.05348888888888881,0.0719250493096647
2.0,5.0,-0.035312236710130396,-0.04993969849246227
3.0,5.0,-0.09312326064382137,-0.12122023182297159
4.0,5.0,-0.011088976377952808,-0.01683234714003945
5.0,5.0,-0.07185529640427601,-0.06679520479520473
6.0,5.0,0.029535387673956248,0.02788095238095234
7.0,5.0,0.04619937888198755,0.04643621399176956
8.0,5.0,0.04498577154308614,0.04557128810226152
9.0,5.0,0.03194189723320151,0.05117365269461083
0.0,6.0,0.009481188118811934,-0.011813060057197289
1.0,6.0,0.050880318091451326,0.06681115498519252
2.0,6.0,-0.027016956077630216,-0.03692413087934554
3.0,6.0,-0.08989999999999998,-0.0985211663066955
4.0,6.0,-0.025700970873786422,-0.012162191510365239
5.0,6.0,-0.050914851485148516,-0.07934266144814084
6.0,6.0,0.01039069767441858,0.0302859822309971
7.0,6.0,0.041762436548223425,0.03324146341463419
8.0,6.0,0.0397157684630739,0.038074168297456024
9.0,6.0,0.036721756487025914,0.0644510204081633
0.0,7.0,0.008706194690265567,-0.00965209125475286
1.0,7.0,0.08124048338368584,0.09335859613428277
2.0,7.0,-0.033044171779141096,-0.07588132295719852
3.0,7.0,-0.1339289256198346,-0.12078342245989304
4.0,7.0,-0.014633201581027655,-0.015095238095238162
5.0,7.0,-0.07897684630738522,-0.05209029927760578
6.0,7.0,0.02826929133858269,0.03182725430597766
7.0,7.0,0.037746316851665074,0.032948979591836736
8.0,7.0,0.06138635907723178,0.05130459770114937
9.0,7.0,0.03805808966861601,0.05694970414201184
0.0,8.0,-0.009985963213939963,-0.026776119402985077
1.0,8.0,0.05566334661354588,0.08299999999999996
2.0,8.0,-0.03295973496432214,-0.052608782435129675
3.0,8.0,-0.07686152219873144,-0.1180526315789473
4.0,8.0,-0.01060808179162609,-0.018978661493695426
5.0,8.0,-0.0594454191033138,-0.06443034055727548
6.0,8.0,0.004523483365949099,0.037630192502532966
7.0,8.0,0.035987179487179555,0.041357289527720775
8.0,8.0,0.042553946053946134,0.04505680705190995
9.0,8.0,0.04979949238578685,0.06955935613682096
0.0,9.0,-0.01258596321394001,-0.02416498599439776
1.0,9.0,0.05285895895895898,0.06991546085232903
2.0,9.0,-0.014908290155440485,-0.03929838546922304
3.0,9.0,-0.09226480162767037,-0.1164974413646056
4.0,9.0,-0.02556050096339113,-0.027392007797271023
5.0,9.0,-0.047684158415841615,-0.06350722891566263
6.0,9.0,0.015836758893280622,0.031660160965794715
7.0,9.0,0.04446642636457254,0.038198887765419576
8.0,9.0,0.04425460992907804,0.061759244532803126
9.0,9.0,0.037013772455089855,0.06483061224489794


==> pics/PruningMethods/RA_scatter/rp_cifar10_resnet56_rate50.txt <==
class,model,before,after
0.0,0.0,0.009146640316205601,0.003712239347234747
1.0,0.0,0.0717731707317073,0.13239354838709672
2.0,0.0,-0.04421304347826083,-0.11936410256410257
3.0,0.0,-0.11278704663212435,-0.16902063037249287
4.0,0.0,-0.023023735408560286,-0.042230570505920384
5.0,0.0,-0.05709050567595453,-0.09944272559852674
6.0,0.0,0.030485854616895902,0.013726992287917739
7.0,0.0,0.022023030907278196,0.007609627611262493
8.0,0.0,0.052928346456692976,0.1258669893514036
9.0,0.0,0.04611490433031218,0.09118429319371724
0.0,1.0,-0.0029487427466150518,0.028906427221172093
1.0,1.0,0.0509047619047619,0.0917502443792767
2.0,1.0,-0.018746659815005118,-0.09610698689956332
3.0,1.0,-0.10543170234454635,-0.15168833535844467
4.0,1.0,-0.008728401191658408,-0.07307817109144543
5.0,1.0,-0.058737388724035555,-0.07609390862944154
6.0,1.0,0.027425925925925965,0.029579295154185115
7.0,1.0,0.027128140703517656,0.022323529411764742
8.0,1.0,0.04988056680161945,0.11421090047393367
9.0,1.0,0.037754980079681255,0.06288016528925622
0.0,2.0,-0.013084069097888729,0.034146673095467706
1.0,2.0,0.04501280788177331,0.0944614100185529
2.0,2.0,-0.035279271991911054,-0.1545702290076335
3.0,2.0,-0.09162377476538064,-0.16601713244228433
4.0,2.0,-0.015505882352941258,-0.04189831223628693
5.0,2.0,-0.04122126379137414,-0.09037068273092363
6.0,2.0,0.008201956947162414,0.03770299906279295
7.0,2.0,0.043928761514841264,0.037170388833499546
8.0,2.0,0.0453077844311377,0.13051285140562252
9.0,2.0,0.0521170931422722,0.08327609561752991
0.0,3.0,0.013127655310621322,0.022569003690036893
1.0,3.0,0.04620265486725672,0.13672905811623248
2.0,3.0,-0.019918910585816962,-0.13705024342745864
3.0,3.0,-0.11303569261880686,-0.18752222222222226
4.0,3.0,-0.018404280155641994,-0.056060869565217386
5.0,3.0,-0.05599179030662704,-0.10957339901477836
6.0,3.0,0.021610756972111567,-0.027956617071260847
7.0,3.0,0.036034693877551094,0.048518510858324704
8.0,3.0,0.04446450648055833,0.14964807121661716
9.0,3.0,0.04513751253761289,0.11735800203873592
0.0,4.0,0.003785770750988182,0.017265853658536612
1.0,4.0,0.05655395395395402,0.13315
2.0,4.0,-0.02919074446680081,-0.08998481675392667
3.0,4.0,-0.08647563025210081,-0.16011011378002532
4.0,4.0,-0.02766819923371644,-0.06844943473792398
5.0,4.0,-0.054282591093117394,-0.11556104491292396
6.0,4.0,0.015686913086913057,0.03208018018018022
7.0,4.0,0.02960000000000007,0.04166215098241988
8.0,4.0,0.04301708043694141,0.08468985507246374
9.0,4.0,0.044773479561316054,0.08677903225806449
0.0,5.0,0.00458756218905465,0.02287101449275364
1.0,5.0,0.05348888888888881,0.11711774193548385
2.0,5.0,-0.035312236710130396,-0.13318488612836443
3.0,5.0,-0.09312326064382137,-0.1562139896373057
4.0,5.0,-0.011088976377952808,-0.06713517587939699
5.0,5.0,-0.07185529640427601,-0.06314568527918785
6.0,5.0,0.029535387673956248,0.008007173725151251
7.0,5.0,0.04619937888198755,0.021186549707602365
8.0,5.0,0.04498577154308614,0.12739999999999996
9.0,5.0,0.03194189723320151,0.0761409138110073
0.0,6.0,0.009481188118811934,0.037607874015748055
1.0,6.0,0.050880318091451326,0.1066270009643202
2.0,6.0,-0.027016956077630216,-0.11709230769230772
3.0,6.0,-0.08989999999999998,-0.18023434099153562
4.0,6.0,-0.025700970873786422,-0.035592017259978403
5.0,6.0,-0.050914851485148516,-0.10594250238777458
6.0,6.0,0.01039069767441858,0.026618099547511376
7.0,6.0,0.041762436548223425,0.036542173479561346
8.0,6.0,0.0397157684630739,0.11138799249530962
9.0,6.0,0.036721756487025914,0.07376950852557673
0.0,7.0,0.008706194690265567,0.031957303370786505
1.0,7.0,0.08124048338368584,0.11437894736842102
2.0,7.0,-0.033044171779141096,-0.14505714285714283
3.0,7.0,-0.1339289256198346,-0.18993869346733666
4.0,7.0,-0.014633201581027655,-0.08368936170212771
5.0,7.0,-0.07897684630738522,-0.07770051599587202
6.0,7.0,0.02826929133858269,0.03018267148014442
7.0,7.0,0.037746316851665074,0.027780119284294247
8.0,7.0,0.06138635907723178,0.13199354838709676
9.0,7.0,0.03805808966861601,0.10700634920634922
0.0,8.0,-0.009985963213939963,0.011299905749293071
1.0,8.0,0.05566334661354588,0.11456738703339875
2.0,8.0,-0.03295973496432214,-0.08924870349492675
3.0,8.0,-0.07686152219873144,-0.19077441364605546
4.0,8.0,-0.01060808179162609,-0.052087257019438504
5.0,8.0,-0.0594454191033138,-0.08017166324435321
6.0,8.0,0.004523483365949099,0.06442433460076047
7.0,8.0,0.035987179487179555,-0.0017743589743589583
8.0,8.0,0.042553946053946134,0.11074107648725207
9.0,8.0,0.04979949238578685,0.07321208459214501
0.0,9.0,-0.01258596321394001,0.04690748560460656
1.0,9.0,0.05285895895895898,0.1437126984126984
2.0,9.0,-0.014908290155440485,-0.12171354062186557
3.0,9.0,-0.09226480162767037,-0.1888234652114597
4.0,9.0,-0.02556050096339113,-0.059734908700322165
5.0,9.0,-0.047684158415841615,-0.12709208633093522
6.0,9.0,0.015836758893280622,0.0425744360902256
7.0,9.0,0.04446642636457254,0.030399591419816185
8.0,9.0,0.04425460992907804,0.11533676470588239
9.0,9.0,0.037013772455089855,0.05966424474187382


==> pics/PruningMethods/RA_scatter/rp_cifar10_resnet56_rate50_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet56,50,0.9640528479303773,4.129255516885225e-06,0.9569889172428828


==> pics/PruningMethods/RA_scatter/rp_cifar10_resnet56_rate5_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet56,5,0.9640528479303773,4.129255516885225e-06,0.9569889172428828


==> pics/PruningMethods/RA_scatter/xp_cifar10_resnet56_rate10.txt <==
class,model,before,after
0.0,0.0,0.006001577909270139,0.010636507936507944
1.0,0.0,0.06556450648055823,0.06382774451097806
2.0,0.0,-0.03562836879432629,-0.046695161290322584
3.0,0.0,-0.13621116552399615,-0.10481028806584358
4.0,0.0,-0.01702690058479539,-0.01904441205053442
5.0,0.0,-0.06021224489795918,-0.060848864758144106
6.0,0.0,0.026960636182902564,0.026005084745762796
7.0,0.0,0.061452631578947314,0.04065336787564766
8.0,0.0,0.045670403146509275,0.05790937188434697
9.0,0.0,0.047106827309236876,0.03095765054294175
0.0,1.0,0.0038448173741362224,-0.006542192046556705
1.0,1.0,0.04969980039920163,0.06022388059701489
2.0,1.0,-0.03526513486513483,-0.047087475149105384
3.0,1.0,-0.07598886509635971,-0.06858078602620088
4.0,1.0,-0.017875728155339776,-0.0224131274131274
5.0,1.0,-0.0647700787401575,-0.06656862745098036
6.0,1.0,0.01833141724479681,0.019031620553359718
7.0,1.0,0.02945971943887782,0.0405168884339816
8.0,1.0,0.04849779559118239,0.05113821138211383
9.0,1.0,0.04054094094094096,0.03787265547877594
0.0,2.0,-0.005963984674329459,-0.01082900763358774
1.0,2.0,0.050885148514851486,0.06640000000000001
2.0,2.0,-0.0347463414634146,-0.027387564766839345
3.0,2.0,-0.1044934426229508,-0.10345563751317166
4.0,2.0,-0.006494105894105817,-0.027759533073929865
5.0,2.0,-0.055445154845154776,-0.05477910447761192
6.0,2.0,0.01888310139165017,0.018490909090909113
7.0,2.0,0.04033686354378818,0.033180487804878145
8.0,2.0,0.04191734390485635,0.055345945945945996
9.0,2.0,0.05279412360688962,0.04603366336633674
0.0,3.0,0.008196062992126052,-0.004495121951219483
1.0,3.0,0.04844556213017748,0.0607469530469531
2.0,3.0,-0.03578763600395651,-0.05101470301850042
3.0,3.0,-0.09191702127659573,-0.0817510226049516
4.0,3.0,-0.0127814090019569,-0.00994705882352942
5.0,3.0,-0.05398862275449101,-0.04645821501014202
6.0,3.0,0.020618918918918983,0.014288003933136673
7.0,3.0,0.026624924924924964,0.02527696127110235
8.0,3.0,0.03753415597235932,0.03740297029702977
9.0,3.0,0.04783821138211386,0.05041356783919604
0.0,4.0,0.00012307692307689244,-0.003727131782945703
1.0,4.0,0.051433830845771134,0.0619713147410359
2.0,4.0,-0.03063435582822094,-0.033236809815950896
3.0,4.0,-0.07995482502651119,-0.08381959957850371
4.0,4.0,-0.01444822134387358,-0.013877042801556438
5.0,4.0,-0.06732399608227235,-0.05568144433299904
6.0,4.0,0.011925490196078359,0.016418669314796408
7.0,4.0,0.039376470588235235,0.03583448275862067
8.0,4.0,0.040257942057941976,0.026675000000000004
9.0,4.0,0.04588611670020115,0.04449849246231152
0.0,5.0,0.014486746987951826,0.0033806706114398732
1.0,5.0,0.0557629629629629,0.05509381237524946
2.0,5.0,-0.024608906882591097,-0.031874239350912825
3.0,5.0,-0.08591900826446286,-0.09490721649484535
4.0,5.0,-0.0168963761018609,-0.022151309408341424
5.0,5.0,-0.05700158730158733,-0.07120574162679427
6.0,5.0,0.020018344965104684,0.03614387031408306
7.0,5.0,0.023661723446893768,0.042451745379876726
8.0,5.0,0.034384158415841526,0.04112175648702587
9.0,5.0,0.033335183349851305,0.04436602628918096
0.0,6.0,0.0002980353634577382,-0.010208687068114508
1.0,6.0,0.0611997995991983,0.06140318725099603
2.0,6.0,-0.025563136863136937,-0.027759432048681587
3.0,6.0,-0.10968890010090826,-0.1068
4.0,6.0,-0.01627605495583906,-0.015878817733990136
5.0,6.0,-0.06212799188640983,-0.04564114052953161
6.0,6.0,0.035235091277890374,0.02978793969849247
7.0,6.0,0.044289690721649455,0.03763411644535242
8.0,6.0,0.04736393606393596,0.04706973947895787
9.0,6.0,0.024892233009708664,0.02951517509727619
0.0,7.0,0.0006501480750246147,-0.002510236220472417
1.0,7.0,0.06728982035928144,0.06864695304695312
2.0,7.0,-0.03367525150905437,-0.044439761431411484
3.0,7.0,-0.11770844354018317,-0.094812147505423
4.0,7.0,-0.003916116116116197,-0.012758208955223838
5.0,7.0,-0.07468845401174173,-0.07304292589027905
6.0,7.0,0.027790863952333655,0.01667737512242906
7.0,7.0,0.037861914460285084,0.04424424057084608
8.0,7.0,0.049699999999999966,0.04501176470588242
9.0,7.0,0.04654343434343433,0.048865925176946434
0.0,8.0,0.009474132804757174,-0.01307992315081652
1.0,8.0,0.06211061678463092,0.04513333333333336
2.0,8.0,-0.030734689725330555,-0.027569277721261387
3.0,8.0,-0.11337981836528754,-0.106252738336714
4.0,8.0,-0.01504750957854406,0.011190243902439057
5.0,8.0,-0.051724821246169506,-0.061334328358208956
6.0,8.0,0.02960000000000007,0.03277264437689975
7.0,8.0,0.03972757201646093,0.03746191446028513
8.0,8.0,0.03566403940886698,0.03816815920398009
9.0,8.0,0.03292612966601183,0.0422865938430983
0.0,9.0,0.014936016096579574,0.007239626352015693
1.0,9.0,0.06865694305694314,0.0816368314833501
2.0,9.0,-0.031222810590631367,-0.048538696939782855
3.0,9.0,-0.12259027921406407,-0.13356666666666672
4.0,9.0,-0.02963809523809524,-0.016359193706981356
5.0,9.0,-0.0791952047952047,-0.08231501976284583
6.0,9.0,0.03994262948207172,0.04273855421686745
7.0,9.0,0.04646330935251808,0.04108786653185037
8.0,9.0,0.05018374142997062,0.05610098716683121
9.0,9.0,0.03920476663356509,0.04670476663356504


==> pics/PruningMethods/RA_scatter/xp_cifar10_resnet56_rate10_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet56,10,0.9273019903124146,4.294332963393881e-05,0.9764289007975316


==> pics/PruningMethods/RA_scatter/xp_cifar10_resnet56_rate2.txt <==
class,model,before,after
0.0,0.0,0.006001577909270139,3.8862102217929184e-05
1.0,0.0,0.06556450648055823,0.06846565656565662
2.0,0.0,-0.03562836879432629,-0.029943971631205657
3.0,0.0,-0.13621116552399615,-0.12558773307163884
4.0,0.0,-0.01702690058479539,-0.018748330058939056
5.0,0.0,-0.06021224489795918,-0.05818196721311475
6.0,0.0,0.026960636182902564,0.03213928215353934
7.0,0.0,0.061452631578947314,0.05356666666666665
8.0,0.0,0.045670403146509275,0.04516693227091628
9.0,0.0,0.047106827309236876,0.036353280318091485
0.0,1.0,0.0038448173741362224,0.009370935960591131
1.0,1.0,0.04969980039920163,0.052183832335329305
2.0,1.0,-0.03526513486513483,-0.04271102362204726
3.0,1.0,-0.07598886509635971,-0.07665773745997873
4.0,1.0,-0.017875728155339776,-0.01568043912175654
5.0,1.0,-0.0647700787401575,-0.053457328015952155
6.0,1.0,0.01833141724479681,0.013943597262952023
7.0,1.0,0.02945971943887782,0.023453233830845743
8.0,1.0,0.04849779559118239,0.04952046605876392
9.0,1.0,0.04054094094094096,0.035684158415841494
0.0,2.0,-0.005963984674329459,0.011984935579781864
1.0,2.0,0.050885148514851486,0.04320785854616893
2.0,2.0,-0.0347463414634146,-0.03675166163141996
3.0,2.0,-0.1044934426229508,-0.09532887537993928
4.0,2.0,-0.006494105894105817,-0.025066144814090086
5.0,2.0,-0.055445154845154776,-0.05085035246727099
6.0,2.0,0.01888310139165017,0.028492929292929237
7.0,2.0,0.04033686354378818,0.03816236012207519
8.0,2.0,0.04191734390485635,0.04995376884422109
9.0,2.0,0.05279412360688962,0.03484356435643565
0.0,3.0,0.008196062992126052,0.006456410256410194
1.0,3.0,0.04844556213017748,0.04957301587301588
2.0,3.0,-0.03578763600395651,-0.024281927710843476
3.0,3.0,-0.09191702127659573,-0.08476234309623432
4.0,3.0,-0.0127814090019569,-0.014259433040078262
5.0,3.0,-0.05398862275449101,-0.046951390319258546
6.0,3.0,0.020618918918918983,0.0015140096618356802
7.0,3.0,0.026624924924924964,0.032434817813765116
8.0,3.0,0.03753415597235932,0.03493517786561262
9.0,3.0,0.04783821138211386,0.040031494483450336
0.0,4.0,0.00012307692307689244,0.002362745098039243
1.0,4.0,0.051433830845771134,0.04722413793103453
2.0,4.0,-0.03063435582822094,-0.032072016460905295
3.0,4.0,-0.07995482502651119,-0.0867916666666666
4.0,4.0,-0.01444822134387358,-0.005399100899100895
5.0,4.0,-0.06732399608227235,-0.06147674418604643
6.0,4.0,0.011925490196078359,0.007064625850340178
7.0,4.0,0.039376470588235235,0.045243589743589774
8.0,4.0,0.040257942057941976,0.039611776447105784
9.0,4.0,0.04588611670020115,0.04218008048289745
0.0,5.0,0.014486746987951826,0.007656157635468008
1.0,5.0,0.0557629629629629,0.04753160518444666
2.0,5.0,-0.024608906882591097,-0.008389915966386496
3.0,5.0,-0.08591900826446286,-0.09729828456104939
4.0,5.0,-0.0168963761018609,-0.008306744868035176
5.0,5.0,-0.05700158730158733,-0.05801406249999996
6.0,5.0,0.020018344965104684,0.01890744786494547
7.0,5.0,0.023661723446893768,0.028134693877551076
8.0,5.0,0.034384158415841526,0.041905050505050556
9.0,5.0,0.033335183349851305,0.028345812807881843
0.0,6.0,0.0002980353634577382,-0.0068939597315436085
1.0,6.0,0.0611997995991983,0.06005857572718154
2.0,6.0,-0.025563136863136937,-0.025730513595166205
3.0,6.0,-0.10968890010090826,-0.10751774193548391
4.0,6.0,-0.01627605495583906,-0.02432804642166353
5.0,6.0,-0.06212799188640983,-0.050748717948717936
6.0,6.0,0.035235091277890374,0.03104769539078156
7.0,6.0,0.044289690721649455,0.04672033368091755
8.0,6.0,0.04736393606393596,0.052819335347431995
9.0,6.0,0.024892233009708664,0.025507086614173224
0.0,7.0,0.0006501480750246147,0.0027183266932270245
1.0,7.0,0.06728982035928144,0.06802507552870085
2.0,7.0,-0.03367525150905437,-0.031617262512768196
3.0,7.0,-0.11770844354018317,-0.10979233791748533
4.0,7.0,-0.003916116116116197,-0.004812112112112188
5.0,7.0,-0.07468845401174173,-0.05852406471183014
6.0,7.0,0.027790863952333655,0.020045098039215614
7.0,7.0,0.037861914460285084,0.029364777327935188
8.0,7.0,0.049699999999999966,0.04448843469591224
9.0,7.0,0.04654343434343433,0.0407657398212512
0.0,8.0,0.009474132804757174,0.0036009891196835397
1.0,8.0,0.06211061678463092,0.058088843813387414
2.0,8.0,-0.030734689725330555,-0.030150499001995956
3.0,8.0,-0.11337981836528754,-0.0955840490797546
4.0,8.0,-0.01504750957854406,-0.021189473684210536
5.0,8.0,-0.051724821246169506,-0.049416227180527406
6.0,8.0,0.02960000000000007,0.022886852589641404
7.0,8.0,0.03972757201646093,0.037957363542739486
8.0,8.0,0.03566403940886698,0.03799622641509437
9.0,8.0,0.03292612966601183,0.03519405940594056
0.0,9.0,0.014936016096579574,0.010299999999999976
1.0,9.0,0.06865694305694314,0.05793105835806134
2.0,9.0,-0.031222810590631367,-0.034298393574297203
3.0,9.0,-0.12259027921406407,-0.11957903225806454
4.0,9.0,-0.02963809523809524,-0.01496444662095986
5.0,9.0,-0.0791952047952047,-0.04996315789473693
6.0,9.0,0.03994262948207172,0.019276721629485905
7.0,9.0,0.04646330935251808,0.036112182741116716
8.0,9.0,0.05018374142997062,0.05126059113300485
9.0,9.0,0.03920476663356509,0.03922392392392393


==> pics/PruningMethods/RA_scatter/xp_cifar10_resnet56_rate20.txt <==
class,model,before,after
0.0,0.0,0.006001577909270139,-0.008040684410646426
1.0,0.0,0.06556450648055823,0.06337559055118114
2.0,0.0,-0.03562836879432629,-0.06210520520520524
3.0,0.0,-0.13621116552399615,-0.11574732052578363
4.0,0.0,-0.01702690058479539,-0.030181703775411406
5.0,0.0,-0.06021224489795918,-0.042994069529652346
6.0,0.0,0.026960636182902564,0.03165721393034826
7.0,0.0,0.061452631578947314,0.05404420600858373
8.0,0.0,0.045670403146509275,0.06381357779980179
9.0,0.0,0.047106827309236876,0.04786190476190477
0.0,1.0,0.0038448173741362224,-0.006435937500000044
1.0,1.0,0.04969980039920163,0.06681012909632567
2.0,1.0,-0.03526513486513483,-0.06765019305019304
3.0,1.0,-0.07598886509635971,-0.10340490296220639
4.0,1.0,-0.017875728155339776,-0.030910679611650504
5.0,1.0,-0.0647700787401575,-0.03575702479338849
6.0,1.0,0.01833141724479681,0.024902487562189046
7.0,1.0,0.02945971943887782,0.056762196409714805
8.0,1.0,0.04849779559118239,0.04916237623762376
9.0,1.0,0.04054094094094096,0.04894124748490947
0.0,2.0,-0.005963984674329459,-0.015674856046065333
1.0,2.0,0.050885148514851486,0.060566994106090344
2.0,2.0,-0.0347463414634146,-0.0478925586136596
3.0,2.0,-0.1044934426229508,-0.08965376344086029
4.0,2.0,-0.006494105894105817,-0.010551661631419962
5.0,2.0,-0.055445154845154776,-0.06664655674102815
6.0,2.0,0.01888310139165017,0.005939499036608842
7.0,2.0,0.04033686354378818,0.054192569659442635
8.0,2.0,0.04191734390485635,0.055048241206030135
9.0,2.0,0.05279412360688962,0.05062432701894315
0.0,3.0,0.008196062992126052,-0.010393203883495183
1.0,3.0,0.04844556213017748,0.07700505050505047
2.0,3.0,-0.03578763600395651,-0.041318361303060325
3.0,3.0,-0.09191702127659573,-0.09103246753246763
4.0,3.0,-0.0127814090019569,-0.005423464249748267
5.0,3.0,-0.05398862275449101,-0.06477849355797827
6.0,3.0,0.020618918918918983,0.005375968992248015
7.0,3.0,0.026624924924924964,0.04057867494824008
8.0,3.0,0.03753415597235932,0.0450475956820412
9.0,3.0,0.04783821138211386,0.039585937499999946
0.0,4.0,0.00012307692307689244,-0.013257005758157359
1.0,4.0,0.051433830845771134,0.0631432220039293
2.0,4.0,-0.03063435582822094,-0.0594416248746239
3.0,4.0,-0.07995482502651119,-0.09108487394957987
4.0,4.0,-0.01444822134387358,0.0016668016194332225
5.0,4.0,-0.06732399608227235,-0.053034419551934886
6.0,4.0,0.011925490196078359,0.00847864077669902
7.0,4.0,0.039376470588235235,0.0437069246435845
8.0,4.0,0.040257942057941976,0.046398804780876435
9.0,4.0,0.04588611670020115,0.047468159203980065
0.0,5.0,0.014486746987951826,-0.026867298578199028
1.0,5.0,0.0557629629629629,0.06311576846307387
2.0,5.0,-0.024608906882591097,-0.03737563451776649
3.0,5.0,-0.08591900826446286,-0.07573913043478264
4.0,5.0,-0.0168963761018609,-0.03160663507109007
5.0,5.0,-0.05700158730158733,-0.06570576735092859
6.0,5.0,0.020018344965104684,0.02647263681592038
7.0,5.0,0.023661723446893768,0.038525773195876245
8.0,5.0,0.034384158415841526,0.06140404040404035
9.0,5.0,0.033335183349851305,0.047633165829145674
0.0,6.0,0.0002980353634577382,-0.0205474833808168
1.0,6.0,0.0611997995991983,0.0784999999999999
2.0,6.0,-0.025563136863136937,-0.0568905325443787
3.0,6.0,-0.10968890010090826,-0.09669047619047622
4.0,6.0,-0.01627605495583906,-0.013212550607287543
5.0,6.0,-0.06212799188640983,-0.06776562500000005
6.0,6.0,0.035235091277890374,0.02372135161606259
7.0,6.0,0.044289690721649455,0.055464546402502535
8.0,6.0,0.04736393606393596,0.03574999999999995
9.0,6.0,0.024892233009708664,0.05900654582074516
0.0,7.0,0.0006501480750246147,-0.013657142857142923
1.0,7.0,0.06728982035928144,0.07930183299389004
2.0,7.0,-0.03367525150905437,-0.04097017017017024
3.0,7.0,-0.11770844354018317,-0.09183004291845498
4.0,7.0,-0.003916116116116197,0.003175409836065568
5.0,7.0,-0.07468845401174173,-0.06761908548707751
6.0,7.0,0.027790863952333655,0.016344259077527012
7.0,7.0,0.037861914460285084,0.03386531440162266
8.0,7.0,0.049699999999999966,0.03217790585975022
9.0,7.0,0.04654343434343433,0.0435700787401575
0.0,8.0,0.009474132804757174,-0.01791005692599623
1.0,8.0,0.06211061678463092,0.065325748502994
2.0,8.0,-0.030734689725330555,-0.055149851337958355
3.0,8.0,-0.11337981836528754,-0.09078597626752971
4.0,8.0,-0.01504750957854406,-0.01142635201573261
5.0,8.0,-0.051724821246169506,-0.06403107569721123
6.0,8.0,0.02960000000000007,0.03555146022155087
7.0,8.0,0.03972757201646093,0.03305829959514173
8.0,8.0,0.03566403940886698,0.04951474103585651
9.0,8.0,0.03292612966601183,0.05135369261477041
0.0,9.0,0.014936016096579574,-0.00903307392996111
1.0,9.0,0.06865694305694314,0.07550000000000001
2.0,9.0,-0.031222810590631367,-0.03894099378881988
3.0,9.0,-0.12259027921406407,-0.09028091106290681
4.0,9.0,-0.02963809523809524,-0.024500000000000077
5.0,9.0,-0.0791952047952047,-0.049077613516367524
6.0,9.0,0.03994262948207172,0.024639626352015664
7.0,9.0,0.04646330935251808,0.02562388503468782
8.0,9.0,0.05018374142997062,0.03008607714016931
9.0,9.0,0.03920476663356509,0.04335714285714287


==> pics/PruningMethods/RA_scatter/xp_cifar10_resnet56_rate20_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet56,20,0.9273019903124146,4.294332963393881e-05,0.9764289007975316


==> pics/PruningMethods/RA_scatter/xp_cifar10_resnet56_rate2_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet56,2,0.9273019903124146,4.294332963393881e-05,0.9764289007975316


==> pics/PruningMethods/RA_scatter/xp_cifar10_resnet56_rate4.txt <==
class,model,before,after
0.0,0.0,0.006001577909270139,0.006837254901960854
1.0,0.0,0.06556450648055823,0.05781177644710578
2.0,0.0,-0.03562836879432629,-0.03999261477045901
3.0,0.0,-0.13621116552399615,-0.1290745664739884
4.0,0.0,-0.01702690058479539,-0.02072940038684712
5.0,0.0,-0.06021224489795918,-0.043079661016949156
6.0,0.0,0.026960636182902564,0.024854985192497514
7.0,0.0,0.061452631578947314,0.05042199170124484
8.0,0.0,0.045670403146509275,0.06096166328600405
9.0,0.0,0.047106827309236876,0.03747131394182546
0.0,1.0,0.0038448173741362224,0.008468812877263532
1.0,1.0,0.04969980039920163,0.04675369458128076
2.0,1.0,-0.03526513486513483,-0.03784251968503938
3.0,1.0,-0.07598886509635971,-0.08424341412012648
4.0,1.0,-0.017875728155339776,-0.01582545805207336
5.0,1.0,-0.0647700787401575,-0.04701622718052745
6.0,1.0,0.01833141724479681,0.00867811579980371
7.0,1.0,0.02945971943887782,0.030867735470941904
8.0,1.0,0.04849779559118239,0.03946031746031742
9.0,1.0,0.04054094094094096,0.04689775051124745
0.0,2.0,-0.005963984674329459,0.005373437499999967
1.0,2.0,0.050885148514851486,0.038456164383561586
2.0,2.0,-0.0347463414634146,-0.03256331658291456
3.0,2.0,-0.1044934426229508,-0.09534984488107556
4.0,2.0,-0.006494105894105817,-0.009680439121756534
5.0,2.0,-0.055445154845154776,-0.05459061876247506
6.0,2.0,0.01888310139165017,0.01684925668979187
7.0,2.0,0.04033686354378818,0.04284028629856851
8.0,2.0,0.04191734390485635,0.04804794794794787
9.0,2.0,0.05279412360688962,0.03722574850299398
0.0,3.0,0.008196062992126052,0.0020448173741361986
1.0,3.0,0.04844556213017748,0.04735489614243327
2.0,3.0,-0.03578763600395651,-0.03370147203140339
3.0,3.0,-0.09191702127659573,-0.07468908296943233
4.0,3.0,-0.0127814090019569,-0.021501648884578062
5.0,3.0,-0.05398862275449101,-0.05115729890764653
6.0,3.0,0.020618918918918983,0.01807559055118113
7.0,3.0,0.026624924924924964,0.026949797570850254
8.0,3.0,0.03753415597235932,0.03797946161515453
9.0,3.0,0.04783821138211386,0.04358313253012047
0.0,4.0,0.00012307692307689244,0.002309589041095794
1.0,4.0,0.051433830845771134,0.047804743083003864
2.0,4.0,-0.03063435582822094,-0.03276446700507618
3.0,4.0,-0.07995482502651119,-0.06589691629955952
4.0,4.0,-0.01444822134387358,-0.0075312252964426785
5.0,4.0,-0.06732399608227235,-0.06477010607521705
6.0,4.0,0.011925490196078359,0.006234849951597288
7.0,4.0,0.039376470588235235,0.03753265925176941
8.0,4.0,0.040257942057941976,0.03532574850299397
9.0,4.0,0.04588611670020115,0.0371999999999999
0.0,5.0,0.014486746987951826,0.0034743842364531874
1.0,5.0,0.0557629629629629,0.05067749259624876
2.0,5.0,-0.024608906882591097,-0.026357489878542584
3.0,5.0,-0.08591900826446286,-0.10387435897435904
4.0,5.0,-0.0168963761018609,-0.01372352941176469
5.0,5.0,-0.05700158730158733,-0.048908056394763366
6.0,5.0,0.020018344965104684,0.023812871287128723
7.0,5.0,0.023661723446893768,0.03272781186094065
8.0,5.0,0.034384158415841526,0.036568253968253916
9.0,5.0,0.033335183349851305,0.042099999999999915
0.0,6.0,0.0002980353634577382,-0.0005751467710372049
1.0,6.0,0.0611997995991983,0.05142206759443335
2.0,6.0,-0.025563136863136937,-0.0146543500511771
3.0,6.0,-0.10968890010090826,-0.09634628099173559
4.0,6.0,-0.01627605495583906,-0.019409803921568658
5.0,6.0,-0.06212799188640983,-0.05794347826086954
6.0,6.0,0.035235091277890374,0.018485826771653557
7.0,6.0,0.044289690721649455,0.0434350462487153
8.0,6.0,0.04736393606393596,0.041100000000000025
9.0,6.0,0.024892233009708664,0.03253538767395625
0.0,7.0,0.0006501480750246147,-0.013887283236994175
1.0,7.0,0.06728982035928144,0.05675373134328365
2.0,7.0,-0.03367525150905437,-0.031163967611335996
3.0,7.0,-0.11770844354018317,-0.1234941520467836
4.0,7.0,-0.003916116116116197,0.004122313203684835
5.0,7.0,-0.07468845401174173,-0.05177419354838708
6.0,7.0,0.027790863952333655,0.03614424057084609
7.0,7.0,0.037861914460285084,0.03571031344792719
8.0,7.0,0.049699999999999966,0.04849999999999999
9.0,7.0,0.04654343434343433,0.04275896414342628
0.0,8.0,0.009474132804757174,0.006760377358490555
1.0,8.0,0.06211061678463092,0.04537860696517415
2.0,8.0,-0.030734689725330555,-0.0465709613478692
3.0,8.0,-0.11337981836528754,-0.08186529968454259
4.0,8.0,-0.01504750957854406,-0.022214065510597347
5.0,8.0,-0.051724821246169506,-0.054997560975609816
6.0,8.0,0.02960000000000007,0.03987551020408164
7.0,8.0,0.03972757201646093,0.03648461538461534
8.0,8.0,0.03566403940886698,0.04163518334985128
9.0,8.0,0.03292612966601183,0.035165934065934046
0.0,9.0,0.014936016096579574,0.004727032321253599
1.0,9.0,0.06865694305694314,0.06318577154308613
2.0,9.0,-0.031222810590631367,-0.026066427840327533
3.0,9.0,-0.12259027921406407,-0.10687842323651453
4.0,9.0,-0.02963809523809524,-0.025331067961165132
5.0,9.0,-0.0791952047952047,-0.07220253292806489
6.0,9.0,0.03994262948207172,0.03368582677165355
7.0,9.0,0.04646330935251808,0.03899918699186988
8.0,9.0,0.05018374142997062,0.04915375494071139
9.0,9.0,0.03920476663356509,0.035235707220573675


==> pics/PruningMethods/RA_scatter/xp_cifar10_resnet56_rate4_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet56,4,0.9273019903124146,4.294332963393881e-05,0.9764289007975316


==> pics/PruningMethods/RA_scatter/xp_cifar10_resnet56_rate5.txt <==
class,model,before,after
0.0,0.0,0.006001577909270139,0.005563049853372415
1.0,0.0,0.06556450648055823,0.07103472931562815
2.0,0.0,-0.03562836879432629,-0.018892116182572583
3.0,0.0,-0.13621116552399615,-0.13275609756097562
4.0,0.0,-0.01702690058479539,-0.025580019398642073
5.0,0.0,-0.06021224489795918,-0.06626693227091629
6.0,0.0,0.026960636182902564,0.041012158054711256
7.0,0.0,0.061452631578947314,0.0514432882414152
8.0,0.0,0.045670403146509275,0.053127744510978014
9.0,0.0,0.047106827309236876,0.028132812499999993
0.0,1.0,0.0038448173741362224,0.00953570722057373
1.0,1.0,0.04969980039920163,0.05120948536831482
2.0,1.0,-0.03526513486513483,-0.03280141557128413
3.0,1.0,-0.07598886509635971,-0.07649458023379385
4.0,1.0,-0.017875728155339776,-0.027537404580152636
5.0,1.0,-0.0647700787401575,-0.05559762845849803
6.0,1.0,0.01833141724479681,0.02210744786494545
7.0,1.0,0.02945971943887782,0.03423782696177069
8.0,1.0,0.04849779559118239,0.04138714859437753
9.0,1.0,0.04054094094094096,0.031296340257171096
0.0,2.0,-0.005963984674329459,-0.0048581395348836764
1.0,2.0,0.050885148514851486,0.048190584737363706
2.0,2.0,-0.0347463414634146,-0.03873426294820714
3.0,2.0,-0.1044934426229508,-0.08964746639089971
4.0,2.0,-0.006494105894105817,-0.02045270935960586
5.0,2.0,-0.055445154845154776,-0.04447741935483873
6.0,2.0,0.01888310139165017,0.02060306627101882
7.0,2.0,0.04033686354378818,0.03394368048533869
8.0,2.0,0.04191734390485635,0.04804412955465587
9.0,2.0,0.05279412360688962,0.045298187311178295
0.0,3.0,0.008196062992126052,0.007753966699314385
1.0,3.0,0.04844556213017748,0.05030495049504946
2.0,3.0,-0.03578763600395651,-0.03206713286713292
3.0,3.0,-0.09191702127659573,-0.09028280254777066
4.0,3.0,-0.0127814090019569,-0.005879960119641092
5.0,3.0,-0.05398862275449101,-0.051417741935483874
6.0,3.0,0.020618918918918983,-0.0034065009560229065
7.0,3.0,0.026624924924924964,0.036645213849287206
8.0,3.0,0.03753415597235932,0.033738856015779084
9.0,3.0,0.04783821138211386,0.049232760364004036
0.0,4.0,0.00012307692307689244,-0.0040408163265306385
1.0,4.0,0.051433830845771134,0.05033366434955311
2.0,4.0,-0.03063435582822094,-0.051903288201160525
3.0,4.0,-0.07995482502651119,-0.08121527041357368
4.0,4.0,-0.01444822134387358,-0.003290963257199575
5.0,4.0,-0.06732399608227235,-0.055543307086614147
6.0,4.0,0.011925490196078359,0.02177131394182541
7.0,4.0,0.039376470588235235,0.04375230296827015
8.0,4.0,0.040257942057941976,0.03166336633663369
9.0,4.0,0.04588611670020115,0.04799999999999993
0.0,5.0,0.014486746987951826,0.007091089108910875
1.0,5.0,0.0557629629629629,0.05797062374245465
2.0,5.0,-0.024608906882591097,-0.024454396728016414
3.0,5.0,-0.08591900826446286,-0.08975041322314059
4.0,5.0,-0.0168963761018609,-0.028317374517374594
5.0,5.0,-0.05700158730158733,-0.05877076023391814
6.0,5.0,0.020018344965104684,0.028200000000000003
7.0,5.0,0.023661723446893768,0.03967379239465563
8.0,5.0,0.034384158415841526,0.03351343283582087
9.0,5.0,0.033335183349851305,0.03481386138613851
0.0,6.0,0.0002980353634577382,-0.008974396135265739
1.0,6.0,0.0611997995991983,0.05130317775571003
2.0,6.0,-0.025563136863136937,-0.034098027613412185
3.0,6.0,-0.10968890010090826,-0.10781826625386992
4.0,6.0,-0.01627605495583906,-0.008225984251968521
5.0,6.0,-0.06212799188640983,-0.04629013360739975
6.0,6.0,0.035235091277890374,0.03631935483870963
7.0,6.0,0.044289690721649455,0.04243783231083842
8.0,6.0,0.04736393606393596,0.042833933933933976
9.0,6.0,0.024892233009708664,0.02925398230088494
0.0,7.0,0.0006501480750246147,0.007202093718843505
1.0,7.0,0.06728982035928144,0.050757142857142834
2.0,7.0,-0.03367525150905437,-0.039560937500000004
3.0,7.0,-0.11770844354018317,-0.10760855991943608
4.0,7.0,-0.003916116116116197,0.005440983606557426
5.0,7.0,-0.07468845401174173,-0.0648642276422764
6.0,7.0,0.027790863952333655,0.025803066271018804
7.0,7.0,0.037861914460285084,0.03632741935483874
8.0,7.0,0.049699999999999966,0.03893448275862066
9.0,7.0,0.04654343434343433,0.04609655521783185
0.0,8.0,0.009474132804757174,-0.003553620352250486
1.0,8.0,0.06211061678463092,0.0600138276553106
2.0,8.0,-0.030734689725330555,-0.043145059288537624
3.0,8.0,-0.11337981836528754,-0.09464590163934428
4.0,8.0,-0.01504750957854406,-0.012433980582524318
5.0,8.0,-0.051724821246169506,-0.04459230769230771
6.0,8.0,0.02960000000000007,0.025021921921921875
7.0,8.0,0.03972757201646093,0.03996354378818734
8.0,8.0,0.03566403940886698,0.03723173652694611
9.0,8.0,0.03292612966601183,0.034374900398406294
0.0,9.0,0.014936016096579574,0.012187664307381163
1.0,9.0,0.06865694305694314,0.058781709741550614
2.0,9.0,-0.031222810590631367,-0.03751902834008103
3.0,9.0,-0.12259027921406407,-0.10135397667020152
4.0,9.0,-0.02963809523809524,-0.024601934235976786
5.0,9.0,-0.0791952047952047,-0.06143838383838385
6.0,9.0,0.03994262948207172,0.028832748538011654
7.0,9.0,0.04646330935251808,0.03873064516129032
8.0,9.0,0.05018374142997062,0.042910304219823336
9.0,9.0,0.03920476663356509,0.035529318854886416


==> pics/PruningMethods/RA_scatter/xp_cifar10_resnet56_rate50.txt <==
class,model,before,after
0.0,0.0,0.006001577909270139,-0.008951515151515155
1.0,0.0,0.06556450648055823,0.09998115653040873
2.0,0.0,-0.03562836879432629,-0.09229801390268122
3.0,0.0,-0.13621116552399615,-0.12067768240343346
4.0,0.0,-0.01702690058479539,0.004482241014799104
5.0,0.0,-0.06021224489795918,-0.07039495548961427
6.0,0.0,0.026960636182902564,0.03319416342412451
7.0,0.0,0.061452631578947314,0.029428952772073913
8.0,0.0,0.045670403146509275,0.06640973963355834
9.0,0.0,0.047106827309236876,0.04956481113320077
0.0,1.0,0.0038448173741362224,-0.020996654275092896
1.0,1.0,0.04969980039920163,0.09763521126760566
2.0,1.0,-0.03526513486513483,-0.08661874999999997
3.0,1.0,-0.07598886509635971,-0.13475915492957746
4.0,1.0,-0.017875728155339776,-0.026288888888888806
5.0,1.0,-0.0647700787401575,-0.03432982456140343
6.0,1.0,0.01833141724479681,0.010023664122137399
7.0,1.0,0.02945971943887782,0.061027505330490395
8.0,1.0,0.04849779559118239,0.0642069676153092
9.0,1.0,0.04054094094094096,0.07378287740628164
0.0,2.0,-0.005963984674329459,-0.027028597957288736
1.0,2.0,0.050885148514851486,0.09399303482587062
2.0,2.0,-0.0347463414634146,-0.06427031082529477
3.0,2.0,-0.1044934426229508,-0.12412650475184794
4.0,2.0,-0.006494105894105817,-0.01632185954500498
5.0,2.0,-0.055445154845154776,-0.0727016815034619
6.0,2.0,0.01888310139165017,0.006562264150943409
7.0,2.0,0.04033686354378818,0.056175883575883545
8.0,2.0,0.04191734390485635,0.07410753768844214
9.0,2.0,0.05279412360688962,0.06749489489489491
0.0,3.0,0.008196062992126052,-0.033117910447761134
1.0,3.0,0.04844556213017748,0.10079502982107358
2.0,3.0,-0.03578763600395651,-0.08122905811623249
3.0,3.0,-0.09191702127659573,-0.12940358306188926
4.0,3.0,-0.0127814090019569,-0.01710485829959507
5.0,3.0,-0.05398862275449101,-0.0512177664974619
6.0,3.0,0.020618918918918983,0.004728571428571415
7.0,3.0,0.026624924924924964,0.04688974358974363
8.0,3.0,0.03753415597235932,0.06997992047713719
9.0,3.0,0.04783821138211386,0.08177715736040614
0.0,4.0,0.00012307692307689244,-0.03248235294117652
1.0,4.0,0.051433830845771134,0.0949491559086395
2.0,4.0,-0.03063435582822094,-0.046427586206896576
3.0,4.0,-0.07995482502651119,-0.13491643002028397
4.0,4.0,-0.01444822134387358,-0.01611612903225812
5.0,4.0,-0.06732399608227235,-0.0535076305220884
6.0,4.0,0.011925490196078359,0.003588679245283055
7.0,4.0,0.039376470588235235,0.045220956256358136
8.0,4.0,0.040257942057941976,0.0750227180527383
9.0,4.0,0.04588611670020115,0.06129682539682535
0.0,5.0,0.014486746987951826,-0.015542787996127738
1.0,5.0,0.0557629629629629,0.09833629112662012
2.0,5.0,-0.024608906882591097,-0.08204634146341461
3.0,5.0,-0.08591900826446286,-0.10550869565217391
4.0,5.0,-0.0168963761018609,-0.02483236714975845
5.0,5.0,-0.05700158730158733,-0.08498897485493229
6.0,5.0,0.020018344965104684,-0.0016037037037036628
7.0,5.0,0.023661723446893768,0.05588787878787882
8.0,5.0,0.034384158415841526,0.06708035363457765
9.0,5.0,0.033335183349851305,0.0854503054989817
0.0,6.0,0.0002980353634577382,-0.030786363636363667
1.0,6.0,0.0611997995991983,0.09584227318045857
2.0,6.0,-0.025563136863136937,-0.0677991853360489
3.0,6.0,-0.10968890010090826,-0.11885454545454543
4.0,6.0,-0.01627605495583906,-0.017731983805667983
5.0,6.0,-0.06212799188640983,-0.06614661508704067
6.0,6.0,0.035235091277890374,0.020137414965986422
7.0,6.0,0.044289690721649455,0.057602087682672165
8.0,6.0,0.04736393606393596,0.0650462151394422
9.0,6.0,0.024892233009708664,0.05624774951076317
0.0,7.0,0.0006501480750246147,-0.006220019627085405
1.0,7.0,0.06728982035928144,0.09705148514851492
2.0,7.0,-0.03367525150905437,-0.09034305977710233
3.0,7.0,-0.11770844354018317,-0.09912118451025054
4.0,7.0,-0.003916116116116197,-0.025926858275520326
5.0,7.0,-0.07468845401174173,-0.08903552123552116
6.0,7.0,0.027790863952333655,0.03765722713864306
7.0,7.0,0.037861914460285084,0.0413269841269841
8.0,7.0,0.049699999999999966,0.04810038314176246
9.0,7.0,0.04654343434343433,0.07332903225806453
0.0,8.0,0.009474132804757174,-0.03033954802259886
1.0,8.0,0.06211061678463092,0.09877992007992009
2.0,8.0,-0.030734689725330555,-0.056968789808917175
3.0,8.0,-0.11337981836528754,-0.1332072708113804
4.0,8.0,-0.01504750957854406,-0.008986196623634535
5.0,8.0,-0.051724821246169506,-0.07771025641025642
6.0,8.0,0.02960000000000007,0.03513564356435639
7.0,8.0,0.03972757201646093,0.051599159663865524
8.0,8.0,0.03566403940886698,0.05873933136676501
9.0,8.0,0.03292612966601183,0.05953416087388275
0.0,9.0,0.014936016096579574,-0.015018309859154977
1.0,9.0,0.06865694305694314,0.0818929824561403
2.0,9.0,-0.031222810590631367,-0.0642873417721519
3.0,9.0,-0.12259027921406407,-0.12154867162592986
4.0,9.0,-0.02963809523809524,-0.02560303030303035
5.0,9.0,-0.0791952047952047,-0.08073307086614179
6.0,9.0,0.03994262948207172,0.03387466410748563
7.0,9.0,0.04646330935251808,0.04663888303477348
8.0,9.0,0.05018374142997062,0.08433891675025074
9.0,9.0,0.03920476663356509,0.0497292397660819


==> pics/PruningMethods/RA_scatter/xp_cifar10_resnet56_rate50_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet56,50,0.9273019903124146,4.294332963393881e-05,0.9764289007975316


==> pics/PruningMethods/RA_scatter/xp_cifar10_resnet56_rate5_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet56,5,0.9273019903124146,4.294332963393881e-05,0.9764289007975316


==> pics/RAA_coef_per_model/c_cifar100_MP_resnet56.txt <==
dataset,model,method,rate,mean,ci90,ci95,ci99,r
cifar100,resnet56,mp,2,0.952540501,0.006795974,0.008180276,0.011024678,0
cifar100,resnet56,mp,4,0.987590534,0.007406166,0.008914761,0.012014554,1
cifar100,resnet56,mp,10,1.105869174,0.009163608,0.011030184,0.01486554,2
cifar100,resnet56,mp,20,1.306312869,0.015564044,0.018734353,0.025248561,3
cifar100,resnet56,mp,50,1.910673098,0.026477231,0.031870494,0.042952331,4


==> pics/RAA_coef_per_model/c_cifar100_XP_resnet56.txt <==
dataset,model,method,rate,mean,ci90,ci95,ci99,r
cifar100,resnet56,xp,2,0.9477961945316904,0.007714989029683594,0.00928648888860839,0.01251553690589935,0
cifar100,resnet56,xp,4,0.9622953622905245,0.006594969442482834,0.007938327612999951,0.010698600235606315,1
cifar100,resnet56,xp,10,1.0483971912703096,0.011219611612660163,0.013504983373870294,0.0182008636263562,2
cifar100,resnet56,xp,20,1.3005995273633115,0.018729398322561597,0.022544471384675857,0.030383513836431897,3
cifar100,resnet56,xp,50,1.819319632248753,0.02473938838427081,0.029778662608276107,0.04013313916084993,4


==> pics/RAA_coef_per_model/c_cifar10_GP_resnet56.txt <==
dataset,model,method,rate,mean,ci90,ci95,ci99,r
cifar10,resnet56,gp,2,0.934245305,0.018049608,0.021726212,0.029280734,0
cifar10,resnet56,gp,4,0.988628421,0.01531995,0.018440538,0.024852582,1
cifar10,resnet56,gp,10,1.138416481,0.02860739,0.034434555,0.046407953,2
cifar10,resnet56,gp,20,1.384884203,0.039327559,0.047338361,0.063798602,3
cifar10,resnet56,gp,50,1.936486258,0.0581809,0.070032023,0.094383181,4


==> pics/RAA_coef_per_model/c_cifar10_MP_resnet110.txt <==
dataset,model,method,rate,mean,ci90,ci95,ci99,r
cifar10,resnet110,mp,2,0.9360595098342119,0.015168482469168798,0.018258217006533295,0.02460686611723628,0
cifar10,resnet110,mp,4,0.9550093462864189,0.012138570567111318,0.014611129097054643,0.01969163239675742,1
cifar10,resnet110,mp,10,1.044292183787865,0.020748930942677157,0.024975371437122584,0.03365967339316933,2
cifar10,resnet110,mp,20,1.201258775723301,0.029031306602457008,0.03494482042012126,0.047095645607733605,3
cifar10,resnet110,mp,50,1.729637442684704,0.10846789733741713,0.13056219775803735,0.17596058361309552,4


==> pics/RAA_coef_per_model/c_cifar10_MP_resnet20.txt <==
dataset,model,method,rate,mean,ci90,ci95,ci99,r
cifar10,resnet20,mp,2,0.9589606826384028,0.021575643933866018,0.025970481213326457,0.035000797393735184,0
cifar10,resnet20,mp,4,1.0205566973902431,0.020258149497997424,0.024384620573418392,0.032863509813417346,1
cifar10,resnet20,mp,10,1.2208114509163577,0.027848186399681563,0.03352070528856532,0.045176344814825464,2
cifar10,resnet20,mp,20,1.5663110654293166,0.03763118518424391,0.04529644588399062,0.061046682655549356,3
cifar10,resnet20,mp,50,2.5581630322630318,0.09242110970452533,0.11124676976749104,0.1499288987891929,4


==> pics/RAA_coef_per_model/c_cifar10_MP_resnet32.txt <==
dataset,model,method,rate,mean,ci90,ci95,ci99,r
cifar10,resnet32,mp,2,0.962014889929241,0.016573885192771143,0.019949892357792876,0.026886761731762854,0
cifar10,resnet32,mp,4,1.0048140630973283,0.018272546852145632,0.021994561840094518,0.029642392699835485,1
cifar10,resnet32,mp,10,1.1650318299233768,0.022733797711328885,0.027364544399200996,0.03687959673988761,2
cifar10,resnet32,mp,20,1.4614904725780145,0.034359579556227704,0.041358432596403816,0.055739364547714665,3
cifar10,resnet32,mp,50,2.139902387677367,0.06046380370191251,0.07277994033179302,0.09808659011578413,4


==> pics/RAA_coef_per_model/c_cifar10_MP_resnet44.txt <==
dataset,model,method,rate,mean,ci90,ci95,ci99,r
cifar10,resnet44,mp,2,0.9710074758644774,0.017236133383028873,0.020747036778435146,0.027961084927057844,0
cifar10,resnet44,mp,4,0.9839623138801452,0.01557087934209167,0.01874257985848704,0.02525964901744615,1
cifar10,resnet44,mp,10,1.1276659159450502,0.02447552668364006,0.02946105376377739,0.03970509307554848,2
cifar10,resnet44,mp,20,1.3514643351004076,0.026128458739149263,0.03145067877919239,0.04238653981047902,3
cifar10,resnet44,mp,50,1.967093535807719,0.042802027741185134,0.05152055997735183,0.06943501225744497,4


==> pics/RAA_coef_per_model/c_cifar10_MP_resnet56.txt <==
dataset,model,method,rate,mean,ci90,ci95,ci99,r
cifar10,resnet56,mp,2,0.932594129,0.015604513,0.018783064,0.025314211,0
cifar10,resnet56,mp,4,0.959261637,0.016954292,0.020407786,0.027503872,1
cifar10,resnet56,mp,10,1.064924993,0.017838156,0.021471688,0.028937708,2
cifar10,resnet56,mp,20,1.247367488,0.028842379,0.034717409,0.04678916,3
cifar10,resnet56,mp,50,1.801791234,0.046947512,0.056510456,0.076159967,4


==> pics/RAA_coef_per_model/c_cifar10_RP_resnet56.txt <==
dataset,model,method,rate,mean,ci90,ci95,ci99,r
cifar10,resnet56,rp,2,-1.393715966,0.8184689,0.98518641,1.327750135,0
cifar10,resnet56,rp,4,-0.770343898,0.608149577,0.732026224,0.986562449,1
cifar10,resnet56,rp,10,-1.026722131,0.78617071,0.94630926,1.275354831,2
cifar10,resnet56,rp,20,-1.293884118,1.010051365,1.215793145,1.638542204,3
cifar10,resnet56,rp,50,-1.113145798,1.274653501,1.534293248,2.067789452,4


==> pics/RAA_coef_per_model/c_cifar10_XP_resnet110.txt <==
dataset,model,method,rate,mean,ci90,ci95,ci99,r
cifar10,resnet110,xp,2,0.8844141472494103,0.01710308551790196,0.020586887811741894,0.02774524982219384,0
cifar10,resnet110,xp,4,0.9083699868100396,0.016640978803801665,0.020030652559905104,0.026995603437405147,1
cifar10,resnet110,xp,10,0.9787090022292826,0.01626039776441146,0.019572549304033404,0.026378210978926342,2
cifar10,resnet110,xp,20,1.0595168226719567,0.027215803380992165,0.03275950940691086,0.0441504699913331,3
cifar10,resnet110,xp,50,1.334956962996007,0.041746317757425544,0.05024980780958366,0.06772240097402848,4


==> pics/RAA_coef_per_model/c_cifar10_XP_resnet20.txt <==
dataset,model,method,rate,mean,ci90,ci95,ci99,r
cifar10,resnet20,xp,2,0.9433819857236706,0.016340506403908828,0.019668975622685547,0.026508166138973,0
cifar10,resnet20,xp,4,0.975590348854169,0.015675723642874395,0.01886878035345929,0.025429731270417588,1
cifar10,resnet20,xp,10,1.1602819755021767,0.021613139831007544,0.026015614813754695,0.03506162460718798,2
cifar10,resnet20,xp,20,1.4324871813940097,0.030332328599964153,0.036510853278651556,0.049206210997073674,3
cifar10,resnet20,xp,50,2.2618616362586232,0.051210675898154534,0.061642002454777245,0.08307582832761229,4


==> pics/RAA_coef_per_model/c_cifar10_XP_resnet32.txt <==
dataset,model,method,rate,mean,ci90,ci95,ci99,r
cifar10,resnet32,xp,2,0.9466692950127685,0.01830892134986173,0.022038345618343502,0.02970140073819416,0
cifar10,resnet32,xp,4,0.9832958949921533,0.015619310107181428,0.018800875697942088,0.02533821517295598,1
cifar10,resnet32,xp,10,1.1027178459402907,0.0224030982807919,0.026966483355259863,0.036343124048646924,2
cifar10,resnet32,xp,20,1.3204923819160337,0.02483937100255451,0.029899011123377228,0.04029533461495394,3
cifar10,resnet32,xp,50,1.9890212040479924,0.05554687826805793,0.0668614648508914,0.09011017414238554,4


==> pics/RAA_coef_per_model/c_cifar10_XP_resnet44.txt <==
dataset,model,method,rate,mean,ci90,ci95,ci99,r
cifar10,resnet44,xp,2,0.9141690325747238,0.01714846219931343,0.020641507467856535,0.027818861531645034,0
cifar10,resnet44,xp,4,0.9519503077089657,0.017830223913602006,0.021462140207586855,0.02892484027813169,1
cifar10,resnet44,xp,10,1.0622514860645274,0.024374419493932376,0.02933935160837997,0.03954107330061829,2
cifar10,resnet44,xp,20,1.2427179043909051,0.03372949958487692,0.04060000887987347,0.054717225811707904,3
cifar10,resnet44,xp,50,1.772601317334891,0.04222360467431363,0.05082431538610854,0.06849667323806341,4


==> pics/RAA_coef_per_model/c_cifar10_XP_resnet56.txt <==
dataset,model,method,rate,mean,ci90,ci95,ci99,r
cifar10,resnet56,xp,2,0.9242504328960248,0.014361353928893594,0.01728668092370733,0.023297512728041148,0
cifar10,resnet56,xp,4,0.9324955531461403,0.021555803260990603,0.02594659910701491,0.03496861112974259,1
cifar10,resnet56,xp,10,1.004851715151856,0.018489718449181902,0.02225597006958635,0.029994696394262554,2
cifar10,resnet56,xp,20,1.1649635549749138,0.023020199577468148,0.02770928471410561,0.03734420830469909,3
cifar10,resnet56,xp,50,1.5630721102727188,0.034816996481520146,0.04190902277583852,0.056481402985858464,4


==> pics/RAA_coef_per_model/c_fashion_MP_lenet.txt <==
dataset,model,method,rate,mean,ci90,ci95,ci99,r
fashion,lenet,mp,2,0.946379774,0.025770895,0.031020281,0.041806487,0
fashion,lenet,mp,4,0.95418102,0.033297527,0.040080046,0.054016464,1
fashion,lenet,mp,10,0.970817869,0.030991323,0.037304081,0.050275256,2
fashion,lenet,mp,20,1.055129876,0.03296859,0.039684106,0.053482851,3
fashion,lenet,mp,50,1.913462661,0.091152372,0.109719597,0.147870706,4


==> pics/RAA_coef_per_model/c_qmnist_GP_lenet.txt <==
dataset,model,method,rate,mean,ci90,ci95,ci99,r
qmnist,lenet,GP,2,0.538160270706992,0.07781216540439084,0.09366206570692526,0.12622973592051145,0
qmnist,lenet,GP,4,0.55384740984309,0.10808831979426192,0.13010530240493778,0.17534481906285015,1
qmnist,lenet,GP,10,0.6747004407137429,0.10512971526128723,0.12654404677443143,0.17054526276018567,2
qmnist,lenet,GP,20,0.8957407241389693,0.15932178032146493,0.1917747305895089,0.2584576094476535,3
qmnist,lenet,GP,50,4.868594069620415,0.7700231614738131,0.9268725471267354,1.2491596888528695,4


==> pics/RAA_coef_per_model/c_qmnist_MP_lenet.txt <==
dataset,model,method,rate,mean,ci90,ci95,ci99,r
qmnist,lenet,MP,2,0.5170240231699688,0.0740129469391827,0.08908896781568976,0.12006650500314542,0
qmnist,lenet,MP,4,0.6126946165271053,0.09002286342818622,0.10836001421778374,0.14603837611113424,1
qmnist,lenet,MP,10,0.6293629459637456,0.09201171636877581,0.11075398531259673,0.14926476597151972,2
qmnist,lenet,MP,20,0.8159718513054887,0.13279209211024257,0.1598410941521976,0.21542018053724898,3
qmnist,lenet,MP,50,5.4726285478224606,1.082851545349703,1.3034223127488795,1.7566413156637042,4


==> pics/RAA_coef_per_model/c_qmnist_RP_lenet.txt <==
dataset,model,method,rate,mean,ci90,ci95,ci99,r
qmnist,lenet,RP,2,0.5665077098954486,0.12144640837828369,0.14618435847764,0.19701479811562084,0
qmnist,lenet,RP,4,0.8491975536762847,0.23921786838236192,0.28794520227341047,0.3880679607930472,1
qmnist,lenet,RP,10,1.9538073585365021,0.7527140332987963,0.9060376469278713,1.221080189108947,2
qmnist,lenet,RP,20,89.97475169843862,41.1092330178587,49.48295249296213,66.68889884725219,3
qmnist,lenet,RP,50,194.42198111176478,47.197763573049116,56.81168246667764,76.56593542799081,4


==> pics/RAA_coef_per_model/c_qmnist_XP_lenet.txt <==
dataset,model,method,rate,mean,ci90,ci95,ci99,r
qmnist,lenet,XP,2,0.5473981526742403,0.1034497407870203,0.12452187095170497,0.16781994682613055,0
qmnist,lenet,XP,4,0.436368932802438,0.06632361403139447,0.07983336105665922,0.10759258839498181,1
qmnist,lenet,XP,10,0.6063814231903603,0.0696466500656695,0.08383328083489983,0.11298333878575828,2
qmnist,lenet,XP,20,0.6178589812700235,0.11745318097758117,0.14137773312229185,0.19053683881913286,3
qmnist,lenet,XP,50,1.7865207944149384,0.23644171951246773,0.2846035674980134,0.3835643907291424,4


==> pics/RAA_coef_per_model/ci_interval.txt <==
dataset,model,method,rate,mean,ci90,ci95,ci99
cifar100,resnet56,mp,2,0.952540501,0.006795974,0.008180276,0.011024678
cifar100,resnet56,mp,4,0.987590534,0.007406166,0.008914761,0.012014554
cifar100,resnet56,mp,10,1.105869174,0.009163608,0.011030184,0.01486554
cifar100,resnet56,mp,20,1.306312869,0.015564044,0.018734353,0.025248561
cifar100,resnet56,mp,50,1.910673098,0.026477231,0.031870494,0.042952331
qmnist,lenet,mp,2,0.517024023,0.074012947,0.089088968,0.120066505
qmnist,lenet,mp,4,0.612694617,0.090022863,0.108360014,0.146038376
qmnist,lenet,mp,10,0.629362946,0.092011716,0.110753985,0.149264766
qmnist,lenet,mp,20,0.815971851,0.132792092,0.159841094,0.215420181
qmnist,lenet,mp,50,5.472628548,1.082851545,1.303422313,1.756641316
fashion,lenet,mp,2,0.946379774,0.025770895,0.031020281,0.041806487
fashion,lenet,mp,4,0.95418102,0.033297527,0.040080046,0.054016464
fashion,lenet,mp,10,0.970817869,0.030991323,0.037304081,0.050275256
fashion,lenet,mp,20,1.055129876,0.03296859,0.039684106,0.053482851
fashion,lenet,mp,50,1.913462661,0.091152372,0.109719597,0.147870706
cifar10,resnet56,mp,2,0.932594129,0.015604513,0.018783064,0.025314211
cifar10,resnet56,mp,4,0.959261637,0.016954292,0.020407786,0.027503872
cifar10,resnet56,mp,10,1.064924993,0.017838156,0.021471688,0.028937708
cifar10,resnet56,mp,20,1.247367488,0.028842379,0.034717409,0.04678916
cifar10,resnet56,mp,50,1.801791234,0.046947512,0.056510456,0.076159967
cifar10,resnet56,gp,2,0.934245305,0.018049608,0.021726212,0.029280734
cifar10,resnet56,gp,4,0.988628421,0.01531995,0.018440538,0.024852582
cifar10,resnet56,gp,10,1.138416481,0.02860739,0.034434555,0.046407953
cifar10,resnet56,gp,20,1.384884203,0.039327559,0.047338361,0.063798602
cifar10,resnet56,gp,50,1.936486258,0.0581809,0.070032023,0.094383181
cifar10,resnet56,rp,2,-1.393715966,0.8184689,0.98518641,1.327750135
cifar10,resnet56,rp,4,-0.770343898,0.608149577,0.732026224,0.986562449
cifar10,resnet56,rp,10,-1.026722131,0.78617071,0.94630926,1.275354831
cifar10,resnet56,rp,20,-1.293884118,1.010051365,1.215793145,1.638542204
cifar10,resnet56,rp,50,-1.113145798,1.274653501,1.534293248,2.067789452
cifar10,resnet56,xp,2,0.924250433,0.014361354,0.017286681,0.023297513
cifar10,resnet56,xp,4,0.932495553,0.021555803,0.025946599,0.034968611
cifar10,resnet56,xp,10,1.004851715,0.018489718,0.02225597,0.029994696
cifar10,resnet56,xp,20,1.164963555,0.0230202,0.027709285,0.037344208
cifar10,resnet56,xp,50,1.56307211,0.034816996,0.041909023,0.056481403
cifar10,resnet20,mp,2,0.9589606826384028,0.021575643933866018,0.025970481213326457,0.035000797393735184
cifar10,resnet20,mp,4,1.0205566973902431,0.020258149497997424,0.024384620573418392,0.032863509813417346
cifar10,resnet20,mp,10,1.2208114509163577,0.027848186399681563,0.03352070528856532,0.045176344814825464
cifar10,resnet20,mp,20,1.5663110654293166,0.03763118518424391,0.04529644588399062,0.061046682655549356
cifar10,resnet20,mp,50,2.5581630322630318,0.09242110970452533,0.11124676976749104,0.1499288987891929
cifar10,resnet32,mp,2,0.962014889929241,0.016573885192771143,0.019949892357792876,0.026886761731762854
cifar10,resnet32,mp,4,1.0048140630973283,0.018272546852145632,0.021994561840094518,0.029642392699835485
cifar10,resnet32,mp,10,1.1650318299233768,0.022733797711328885,0.027364544399200996,0.03687959673988761
cifar10,resnet32,mp,20,1.4614904725780145,0.034359579556227704,0.041358432596403816,0.055739364547714665
cifar10,resnet32,mp,50,2.139902387677367,0.06046380370191251,0.07277994033179302,0.09808659011578413
cifar10,resnet44,mp,2,0.9710074758644774,0.017236133383028873,0.020747036778435146,0.027961084927057844
cifar10,resnet44,mp,4,0.9839623138801452,0.01557087934209167,0.01874257985848704,0.02525964901744615
cifar10,resnet44,mp,10,1.1276659159450502,0.02447552668364006,0.02946105376377739,0.03970509307554848
cifar10,resnet44,mp,20,1.3514643351004076,0.026128458739149263,0.03145067877919239,0.04238653981047902
cifar10,resnet44,mp,50,1.967093535807719,0.042802027741185134,0.05152055997735183,0.06943501225744497
cifar10,resnet110,mp,2,0.9360595098342119,0.015168482469168798,0.018258217006533295,0.02460686611723628
cifar10,resnet110,mp,4,0.9550093462864189,0.012138570567111318,0.014611129097054643,0.01969163239675742
cifar10,resnet110,mp,10,1.044292183787865,0.020748930942677157,0.024975371437122584,0.03365967339316933
cifar10,resnet110,mp,20,1.201258775723301,0.029031306602457008,0.03494482042012126,0.047095645607733605
cifar10,resnet110,mp,50,1.729637442684704,0.10846789733741713,0.13056219775803735,0.17596058361309552
qmnist,lenet,GP,2,0.538160270706992,0.07781216540439084,0.09366206570692526,0.12622973592051145
qmnist,lenet,GP,4,0.55384740984309,0.10808831979426192,0.13010530240493778,0.17534481906285015
qmnist,lenet,GP,10,0.6747004407137429,0.10512971526128723,0.12654404677443143,0.17054526276018567
qmnist,lenet,GP,20,0.8957407241389693,0.15932178032146493,0.1917747305895089,0.2584576094476535
qmnist,lenet,GP,50,4.868594069620415,0.7700231614738131,0.9268725471267354,1.2491596888528695
qmnist,lenet,MP,2,0.5170240231699688,0.0740129469391827,0.08908896781568976,0.12006650500314542
qmnist,lenet,MP,4,0.6126946165271053,0.09002286342818622,0.10836001421778374,0.14603837611113424
qmnist,lenet,MP,10,0.6293629459637456,0.09201171636877581,0.11075398531259673,0.14926476597151972
qmnist,lenet,MP,20,0.8159718513054887,0.13279209211024257,0.1598410941521976,0.21542018053724898
qmnist,lenet,MP,50,5.4726285478224606,1.082851545349703,1.3034223127488795,1.7566413156637042
qmnist,lenet,RP,2,0.5665077098954486,0.12144640837828369,0.14618435847764,0.19701479811562084
qmnist,lenet,RP,4,0.8491975536762847,0.23921786838236192,0.28794520227341047,0.3880679607930472
qmnist,lenet,RP,10,1.9538073585365021,0.7527140332987963,0.9060376469278713,1.221080189108947
qmnist,lenet,RP,20,89.97475169843862,41.1092330178587,49.48295249296213,66.68889884725219
qmnist,lenet,RP,50,194.42198111176478,47.197763573049116,56.81168246667764,76.56593542799081
qmnist,lenet,XP,2,0.5473981526742403,0.1034497407870203,0.12452187095170497,0.16781994682613055
qmnist,lenet,XP,4,0.436368932802438,0.06632361403139447,0.07983336105665922,0.10759258839498181
qmnist,lenet,XP,10,0.6063814231903603,0.0696466500656695,0.08383328083489983,0.11298333878575828
qmnist,lenet,XP,20,0.6178589812700235,0.11745318097758117,0.14137773312229185,0.19053683881913286
qmnist,lenet,XP,50,1.7865207944149384,0.23644171951246773,0.2846035674980134,0.3835643907291424
cifar10,resnet20,xp,2,0.9433819857236706,0.016340506403908828,0.019668975622685547,0.026508166138973
cifar10,resnet20,xp,4,0.975590348854169,0.015675723642874395,0.01886878035345929,0.025429731270417588
cifar10,resnet20,xp,10,1.1602819755021767,0.021613139831007544,0.026015614813754695,0.03506162460718798
cifar10,resnet20,xp,20,1.4324871813940097,0.030332328599964153,0.036510853278651556,0.049206210997073674
cifar10,resnet20,xp,50,2.2618616362586232,0.051210675898154534,0.061642002454777245,0.08307582832761229
cifar10,resnet32,xp,2,0.9466692950127685,0.01830892134986173,0.022038345618343502,0.02970140073819416
cifar10,resnet32,xp,4,0.9832958949921533,0.015619310107181428,0.018800875697942088,0.02533821517295598
cifar10,resnet32,xp,10,1.1027178459402907,0.0224030982807919,0.026966483355259863,0.036343124048646924
cifar10,resnet32,xp,20,1.3204923819160337,0.02483937100255451,0.029899011123377228,0.04029533461495394
cifar10,resnet32,xp,50,1.9890212040479924,0.05554687826805793,0.0668614648508914,0.09011017414238554
cifar10,resnet44,xp,2,0.9141690325747238,0.01714846219931343,0.020641507467856535,0.027818861531645034
cifar10,resnet44,xp,4,0.9519503077089657,0.017830223913602006,0.021462140207586855,0.02892484027813169
cifar10,resnet44,xp,10,1.0622514860645274,0.024374419493932376,0.02933935160837997,0.03954107330061829
cifar10,resnet44,xp,20,1.2427179043909051,0.03372949958487692,0.04060000887987347,0.054717225811707904
cifar10,resnet44,xp,50,1.772601317334891,0.04222360467431363,0.05082431538610854,0.06849667323806341
cifar10,resnet56,xp,2,0.9242504328960248,0.014361353928893594,0.01728668092370733,0.023297512728041148
cifar10,resnet56,xp,4,0.9324955531461403,0.021555803260990603,0.02594659910701491,0.03496861112974259
cifar10,resnet56,xp,10,1.004851715151856,0.018489718449181902,0.02225597006958635,0.029994696394262554
cifar10,resnet56,xp,20,1.1649635549749138,0.023020199577468148,0.02770928471410561,0.03734420830469909
cifar10,resnet56,xp,50,1.5630721102727188,0.034816996481520146,0.04190902277583852,0.056481402985858464
cifar100,resnet56,xp,2,0.9477961945316904,0.007714989029683594,0.00928648888860839,0.01251553690589935
cifar100,resnet56,xp,4,0.9622953622905245,0.006594969442482834,0.007938327612999951,0.010698600235606315
cifar100,resnet56,xp,10,1.0483971912703096,0.011219611612660163,0.013504983373870294,0.0182008636263562
cifar100,resnet56,xp,20,1.3005995273633115,0.018729398322561597,0.022544471384675857,0.030383513836431897
cifar100,resnet56,xp,50,1.819319632248753,0.02473938838427081,0.029778662608276107,0.04013313916084993
cifar10,resnet110,xp,2,0.8844141472494103,0.01710308551790196,0.020586887811741894,0.02774524982219384
cifar10,resnet110,xp,4,0.9083699868100396,0.016640978803801665,0.020030652559905104,0.026995603437405147
cifar10,resnet110,xp,10,0.9787090022292826,0.01626039776441146,0.019572549304033404,0.026378210978926342
cifar10,resnet110,xp,20,1.0595168226719567,0.027215803380992165,0.03275950940691086,0.0441504699913331
cifar10,resnet110,xp,50,1.334956962996007,0.041746317757425544,0.05024980780958366,0.06772240097402848


==> pics/RAA_coef_per_model/cifar100_MP_resnet56_rate10.txt <==
model,coef,r2
0,1.1116831748608023,0.8837321783961158
1,1.1531841676112422,0.9169189154941296
2,1.0454951851543,0.8959107575276875
3,1.0933790800759384,0.9177724866650065
4,1.10048690801166,0.8906335116648216
5,1.0913331735261367,0.9060540468827206
6,1.05185250695527,0.9121557362587969
7,1.1103740127815211,0.876233511928735
8,1.1150594102519626,0.8762153224737668
9,1.1290118212201201,0.8932814595497107
10,1.0659524555877196,0.9210189852114391
11,1.0802153492198199,0.8852703788486517
12,1.1357113872011204,0.9144590177797606
13,1.095019958112684,0.8975386416829895
14,1.0626872743869964,0.9232548586459997
15,1.1352855578233683,0.9278490055082063
16,1.1414898675930716,0.9188422819294152
17,1.109586874548931,0.8929894238619844
18,1.1123900845526613,0.9081795211899907
19,1.0885043799262806,0.8821688511029784
20,1.075766208457223,0.9084427563142554
21,1.1094756148433909,0.8964374956369974
22,1.0717061221626085,0.9091719173880023
23,1.1415816918518398,0.9002745896393666
24,1.116461481079569,0.9204316135931767
25,1.114764057711162,0.8781187902869827
26,1.1674421721564412,0.9204454107211503
27,1.1085445957635114,0.8871538099319319
28,1.123824980833652,0.909458491303546
29,1.1178056552247364,0.9093597804639796


==> pics/RAA_coef_per_model/cifar100_MP_resnet56_rate2.txt <==
model,coef,r2
0,0.9777360339673671,0.9411656030312244
1,0.9480786497294061,0.9403328581455479
2,0.9167033689865953,0.9445096691688943
3,0.9395092113824314,0.9552446985014437
4,0.9161011133467317,0.9450859994463037
5,0.9690270108529622,0.9410230139794747
6,0.9290370561025018,0.9511217370139076
7,0.9627920727496474,0.9455838551173118
8,0.9492532376721139,0.9364490648710733
9,0.9364733342463487,0.9291139766447114
10,0.9548607037322576,0.9486860483063053
11,0.944552474722155,0.9584321685397155
12,0.9197249598256999,0.9513233161341251
13,0.9226734565658319,0.9460226632561454
14,0.9542020255872046,0.9579476361450536
15,0.9837910918121692,0.9474851217639709
16,0.9265949302213409,0.9395307338452623
17,0.9639025748755773,0.940645665937358
18,0.9804201302864045,0.9437739284636713
19,0.9455219679557471,0.9478197340579085
20,0.9625571562848266,0.9362373563903795
21,0.9825269609886785,0.939543152063711
22,0.9909137856766945,0.9460086729562475
23,0.9427315539768343,0.9413681821917127
24,0.952560995129711,0.9453819766246984
25,0.9305100476304358,0.9443021126573578
26,0.9608461253026762,0.9530913859747092
27,0.9886344896201023,0.9408453986598113
28,0.9579447425625963,0.9577655572351954
29,0.9660337721811527,0.9372502691269556


==> pics/RAA_coef_per_model/cifar100_MP_resnet56_rate20.txt <==
model,coef,r2
0,1.373598210082892,0.8756558905939897
1,1.3534784356335068,0.8583809329387543
2,1.2623466533538683,0.8671536651131097
3,1.271271470773902,0.873429421314653
4,1.2555242971780036,0.8374379620381704
5,1.290474391484638,0.8690909773357898
6,1.3161468333668846,0.8475944438862127
7,1.4028566898115407,0.8204134016558196
8,1.3379292378608612,0.8729021920172347
9,1.3036123647827382,0.8574009778184775
10,1.3097695391128121,0.8630433532007422
11,1.2964386197736784,0.8338198462542113
12,1.2599771625184362,0.8706067376095009
13,1.3367000674676661,0.8724514751456299
14,1.3188555175389178,0.860812251166271
15,1.3770692349151983,0.8412665425152045
16,1.3826278951367104,0.8810314573071756
17,1.390622654033735,0.8579859458987027
18,1.3221185685029608,0.8301060076639994
19,1.306020006605177,0.8562134820593953
20,1.2165867657138223,0.8485363571615769
21,1.3460489477806052,0.8760231363101021
22,1.2772978938885957,0.8402553600742168
23,1.2667924679410303,0.8628665133360145
24,1.2412945097468462,0.8376249962707574
25,1.289258075547978,0.8246905895596373
26,1.271635336232916,0.8644756449912862
27,1.2972398117464672,0.8529431740466176
28,1.2041365213779158,0.8472419577614217
29,1.3116578962481225,0.8779857751763327


==> pics/RAA_coef_per_model/cifar100_MP_resnet56_rate4.txt <==
model,coef,r2
0,1.0142862353898896,0.9325147861490528
1,0.9749137083515941,0.9180612823388449
2,0.977758859072584,0.9193765603116962
3,0.9883254751674719,0.9408902608397945
4,0.9661453995508223,0.944274644562815
5,1.0042106656498628,0.9288038394138323
6,0.9915558736974804,0.9484664436323806
7,1.0449447410618988,0.9250553392997065
8,0.9730186567466487,0.9157506141136009
9,0.9771299455504433,0.9285416117874122
10,0.9713020464316252,0.9463740014596979
11,0.9941691779347059,0.937879989984281
12,0.9267845396107717,0.9294149969231293
13,0.9684846363443045,0.9257634501501041
14,0.9701892309290893,0.9348256381668986
15,1.0138199923621731,0.9476951911464364
16,1.0134115009914646,0.9290561517245315
17,1.010670039830432,0.9197513177460037
18,0.963445570495363,0.9421153911891216
19,0.9929916443362541,0.9294378933086983
20,1.002188794144898,0.9456479662420468
21,1.0018908448662212,0.9353626875432794
22,0.9780684124778528,0.9219244336909947
23,1.0211772653204567,0.9459715608406329
24,0.9876223189934927,0.9324048719423044
25,0.9517401607861593,0.9039490605460228
26,0.9611973452046011,0.9433104575553867
27,0.9833614880765413,0.9450832861289977
28,1.0023850218151251,0.9420709552118385
29,1.0005264188327965,0.9483016223655283


==> pics/RAA_coef_per_model/cifar100_MP_resnet56_rate50.txt <==
model,coef,r2
0,2.025367970067886,0.648539536207039
1,1.9347777211458712,0.6446606910606212
2,1.8507988575894927,0.6495663568146418
3,1.8791528033102725,0.676308862549967
4,1.7804845151740516,0.6411428533989041
5,1.8572321941324554,0.6262191251755882
6,1.9273125072925354,0.7102773811287293
7,1.936328780772463,0.6187636886427035
8,1.889837809331121,0.6619280232805635
9,1.888055613741007,0.6657221069991713
10,1.9206100652952665,0.7474513170315777
11,1.8854174443243061,0.6270759087465949
12,1.925974154952815,0.7036671447452798
13,1.9328216914157497,0.6508490780907161
14,1.9230141308867308,0.6579811674573309
15,1.9578881170781313,0.6688140699889045
16,2.188601257885486,0.688101065016594
17,1.9929413397653415,0.7172575947865354
18,1.8532393344753846,0.6143845310086261
19,1.8022025670919428,0.6378619058250172
20,1.7685860661142219,0.6400762798268345
21,1.863051318901191,0.6755127698789389
22,1.8104952539536252,0.5818081560593548
23,1.904844759095893,0.68818217684911
24,1.9049410966917424,0.7014234337659997
25,2.036664372470654,0.6444114555443103
26,1.997688820143002,0.7145701008188854
27,1.9779276260240395,0.690151888198185
28,1.830545862933384,0.6512742254668262
29,1.873388897565917,0.6476577010774693


==> pics/RAA_coef_per_model/cifar100_XP_resnet56_rate10.txt <==
model,coef,r2
0,1.0438159077314428,0.8852566203048359
1,1.0612760993068344,0.9172847307703839
2,1.053644814123563,0.9024028828156061
3,1.0381575868507054,0.9036658579383499
4,1.0330663218917762,0.8982342352006241
5,1.0586789233024145,0.9079605105924169
6,1.0734935366498617,0.8789009758002275
7,1.0722337605956274,0.9104975505797606
8,1.0764307286791406,0.9073771041370465
9,1.0228255817465057,0.9091138874857224
10,0.9933091620646289,0.8920094814564087
11,1.0190122810854116,0.8882333302324514
12,1.0509277038805291,0.8997762033541458
13,1.0745260059032027,0.8837201983386163
14,1.0710328272426457,0.9242510412926415
15,1.0429298985448097,0.9236064721966644
16,1.0019728989136223,0.8972729733208228
17,1.0645800554879492,0.8917729845259503
18,1.0233804123861783,0.8982401736082676
19,1.0785007410851113,0.8955332451310587
20,1.058544336818828,0.9010830077604259
21,1.0395575244248023,0.8722211866915798
22,1.0385614871942386,0.8916345998854754
23,1.0890784397564017,0.9096342811716217
24,1.0779749117203283,0.9080904351714588
25,1.127575745612518,0.9209519316701597
26,1.0087992725279837,0.8961912176274544
27,1.098964931325496,0.917386178003783
28,0.9416492489733082,0.8982102139986324
29,1.0174145922834206,0.8942170635595351


==> pics/RAA_coef_per_model/cifar100_XP_resnet56_rate2.txt <==
model,coef,r2
0,0.9012149860175944,0.928492667172494
1,0.9388396403719828,0.952296992543401
2,0.9801217101908583,0.9590575075183561
3,0.9489837568572609,0.9520852315365633
4,0.9830226195016228,0.9432769241838559
5,0.9380290024487169,0.9384072911865264
6,0.9655053631529511,0.9387081724734389
7,0.9099774257379462,0.9349733399070853
8,0.9922977218344102,0.9354725665260794
9,0.9512032585280576,0.9514793157085903
10,0.9638371105625915,0.9509969820289482
11,0.9647019596132557,0.9430880824039586
12,0.9177313849301328,0.9340597525931511
13,0.9624270820341131,0.943146111277143
14,0.9618295952481847,0.961452583433959
15,0.9213861833979214,0.9396262478095584
16,0.9574339462097529,0.942457597063247
17,0.960672572303545,0.9412485198840624
18,0.9484509890236004,0.9434921045871184
19,0.9313405059229843,0.9437446369574225
20,0.9447199683319766,0.9522547189222219
21,0.9112955656812757,0.9445664804001613
22,0.9300404952789781,0.9382363388132678
23,0.972696347748512,0.9508204181203369
24,0.9752028593088924,0.9376446411090578
25,0.9808254711691855,0.9408515552191328
26,0.9453538374661966,0.9491672531865157
27,0.9433429256114081,0.9493289962357525
28,0.9274788040829829,0.9400633457979078
29,0.9039227473838173,0.9246628997883541


==> pics/RAA_coef_per_model/cifar100_XP_resnet56_rate20.txt <==
model,coef,r2
0,1.2548807247894023,0.8756774958413183
1,1.2677621509903254,0.9169839973995263
2,1.3142590968892085,0.8677674006007708
3,1.4377003748113826,0.8015327857745286
4,1.2888871693868127,0.8899794713768032
5,1.3059919190630391,0.8853599445886376
6,1.3418523727646579,0.870498647726439
7,1.305000252528222,0.8595112708253624
8,1.3538042390837517,0.8832318879115386
9,1.2706307299360975,0.8793257066655416
10,1.3591148961500892,0.8449779292455908
11,1.2693177107941538,0.8693713307446108
12,1.246169121092821,0.8815850740880424
13,1.2780294995600345,0.872566983356699
14,1.2442200089893556,0.8526366832746831
15,1.2418324232348836,0.8814872715504017
16,1.223544746322415,0.8592716310760948
17,1.291989206004552,0.8476756076678992
18,1.295360605012945,0.8558916686919729
19,1.2755761150577363,0.8522507372071493
20,1.3253613295167928,0.867055862830021
21,1.2801928749964488,0.8427831071867583
22,1.2539199176603297,0.8423938824720301
23,1.324705089315807,0.8803148015039551
24,1.3312539315243825,0.8567132816828109
25,1.5195990328162015,0.866179875393841
26,1.3178513345022083,0.9041185845462437
27,1.2536135438512628,0.8842585562592016
28,1.276436484628706,0.8370070364644404
29,1.269128919625325,0.8586909350186215


==> pics/RAA_coef_per_model/cifar100_XP_resnet56_rate4.txt <==
model,coef,r2
0,0.979039893553425,0.9291641309382824
1,0.9504138620153589,0.9333750825062657
2,0.9383720114021643,0.9360896857198143
3,0.9648619354122108,0.931179353461616
4,0.9546551038476214,0.9337403097230209
5,0.9603806012394914,0.9493102420755095
6,0.9475006447547579,0.9289938670002057
7,0.9792031698931174,0.9355080034933912
8,0.9596300592424943,0.9143955802084621
9,0.9665590305229104,0.9354966417724799
10,0.9535670870488818,0.9368038612251225
11,0.9498350483794249,0.9338288575931657
12,0.9377105488012901,0.9320411844544946
13,0.9656368391539303,0.9343143927511134
14,1.0059156031146455,0.9247479238597629
15,0.9259599488915933,0.93511742951361
16,0.9682362966692335,0.9288946424944688
17,0.9755505555568997,0.9163860218929425
18,0.9184298367099101,0.9345882818904354
19,0.9882792115283988,0.9463667872299321
20,0.9673686054929248,0.9356481376642356
21,0.9855383861291767,0.9381497043823402
22,0.9556916317421346,0.9351444427914035
23,0.9619650611979844,0.9097697392899197
24,1.0092617141958364,0.931761871820135
25,0.9926004871844079,0.9325297747431516
26,0.9627455486699126,0.9375334263838448
27,0.951437168367491,0.9422239252588878
28,0.9346959441995817,0.9298904747467704
29,0.9578190337985292,0.9424759693206961


==> pics/RAA_coef_per_model/cifar100_XP_resnet56_rate50.txt <==
model,coef,r2
0,1.777681661753658,0.689455059646008
1,1.9275979343988388,0.7677230834948672
2,1.7932320962576713,0.7592381149303011
3,1.8044392938337201,0.6769724988934005
4,1.7885968381154718,0.76473473619473
5,1.9526878570120538,0.7391711096151082
6,1.8130604393953378,0.6951219225626593
7,1.81055626039818,0.6884213391806445
8,1.874854106467383,0.7630510079440624
9,1.634393686846304,0.6954735175345214
10,1.7903883009324606,0.7523052190831625
11,1.7732702845302917,0.695224877681911
12,1.8938921961011344,0.6904790016622339
13,1.8842216863639893,0.7620900903180948
14,1.8248396668620903,0.7114087108428693
15,1.7373807352296788,0.7372143429070992
16,1.8105789691437342,0.7261941788781192
17,1.8249096912503282,0.6951045382711092
18,1.8903584084523346,0.6663494924118648
19,1.8423998494135516,0.7193488690357184
20,1.7909491639945234,0.6896676936210426
21,1.7348309151743366,0.6852551135902785
22,1.775103098051814,0.689503944729276
23,1.851566226455627,0.7395189023267009
24,1.936277048881668,0.7099333584476168
25,1.945427004508311,0.750752288090531
26,1.9153261870826408,0.7422367281373274
27,1.7216254532566317,0.6935165538390806
28,1.6477361873798515,0.7338643186613589
29,1.8114077199189655,0.7618259044905766


==> pics/RAA_coef_per_model/cifar10_GP_resnet56_rate10.txt <==
model,coef,r2
0,1.0894777803331206,0.9544632638906151
1,1.2133200190071987,0.950773419505367
2,1.025578482770686,0.9821884953520662
3,0.9486225865309932,0.9655942065520359
4,1.131858093118914,0.9806333847730246
5,1.162779789216059,0.9759017924509894
6,0.9779913297743759,0.9600871262845684
7,1.2741702122810579,0.9772727928323983
8,1.0322044384594036,0.9678695398095275
9,1.1103491189737122,0.9619064860261903
10,1.055352501630663,0.9918935377234933
11,1.0513758007802358,0.9684142008052877
12,1.200838746654374,0.9835435167131652
13,1.220737653307332,0.9911626001450622
14,1.1708215041990258,0.985367662586876
15,1.1154996076316859,0.991090701571152
16,1.2070315498861812,0.9740583456656334
17,0.995950137273596,0.9667060281338995
18,1.2113686760233722,0.9787978393144049
19,1.1714518185674712,0.9568838475491392
20,1.0996347088305565,0.9651306443079187
21,1.113353500215264,0.9746726068397852
22,1.2318537971401946,0.9617740272044086
23,1.206221711326878,0.9868546898653291
24,1.2420355048621103,0.9779685351505413
25,1.2456194826884484,0.9825412156863894
26,1.018468293677755,0.974496232766202
27,1.1698888100705838,0.9561025809361355
28,1.178082085616161,0.9848926382130977
29,1.2805566899245189,0.9959282613633068


==> pics/RAA_coef_per_model/cifar10_GP_resnet56_rate2.txt <==
model,coef,r2
0,0.9173301383955991,0.9723160709353399
1,0.9460172407751679,0.965950275758819
2,0.8255018514797086,0.9727882552017788
3,0.9352401472694567,0.9834787151714517
4,0.9382466676159503,0.9362775504466444
5,1.0155393576539158,0.9912300723279412
6,0.8990193341615642,0.9839373676992841
7,0.9110675366277178,0.9881334431718128
8,0.8436006367778562,0.9796458684725555
9,0.8948607209249759,0.9878710408206284
10,1.0623724056518917,0.9801978076700167
11,0.925508188752481,0.9896779531332485
12,0.9532802536752962,0.9891849142146287
13,0.9392864266540125,0.9958270361458603
14,0.8842627264599427,0.9868878566851547
15,0.9205734936110709,0.9697703982019938
16,1.0343245582958804,0.9928433029419714
17,0.8748619917797533,0.9859122363333068
18,1.0590610984498692,0.9942406791041343
19,0.8854546101670927,0.9925345862818341
20,0.9313425144443274,0.9832533756875019
21,0.9256986994842962,0.9821807872012741
22,0.93015687245077,0.9856629187577705
23,0.9046945056079124,0.9615013454626572
24,0.9916026419532208,0.9861773631437408
25,1.0208550209026854,0.96716878829793
26,0.9264097222280205,0.9800421652512448
27,0.9254487171460686,0.970451220719251
28,0.8653430363711014,0.9769289491474324
29,0.9403980459567775,0.9629880073498511


==> pics/RAA_coef_per_model/cifar10_GP_resnet56_rate20.txt <==
model,coef,r2
0,1.4161253570700256,0.9374693468055433
1,1.3916697480314557,0.9416623682331768
2,1.3228875273705698,0.9752164550996636
3,1.1498906211866788,0.9179814628903479
4,1.4315439717716156,0.9461459913360706
5,1.4877415393608155,0.9630003198384486
6,1.178593301888811,0.9478580521808677
7,1.388434792425762,0.9874320815031651
8,1.2458358576191302,0.9716827602864839
9,1.3661993950028428,0.9579608147452503
10,1.26514964645687,0.9547490595299609
11,1.2779290499456166,0.986147402733606
12,1.4678017094397493,0.975420353068939
13,1.712801982845118,0.9861380628940992
14,1.2274410817687016,0.9538483521701007
15,1.273101794634584,0.9774207594077507
16,1.4209354050272058,0.9888096072961622
17,1.4463811566564042,0.9624770194839861
18,1.3796048422559648,0.9739367259466091
19,1.470019124855727,0.9730398707682902
20,1.498031975133485,0.9876171494473892
21,1.4892450066446705,0.9710680352430833
22,1.4707816693945466,0.9807253733352792
23,1.564518476279044,0.976432939077383
24,1.4337534791224824,0.9669792011252165
25,1.4332858068187455,0.9656053217603632
26,1.1385275345778298,0.9655414443517139
27,1.3570894484111826,0.9649251902849162
28,1.3532400940678009,0.940953697185303
29,1.4879646919966703,0.9691254464376566


==> pics/RAA_coef_per_model/cifar10_GP_resnet56_rate4.txt <==
model,coef,r2
0,1.007150512466618,0.9943216746626052
1,1.0839825767082931,0.9949198131510827
2,0.932343367595929,0.9894466138594059
3,0.9209443248004239,0.9568203055316117
4,0.9628916237797321,0.9891809681263661
5,1.0603520190258175,0.9741861067518616
6,0.9535033597325957,0.9903981432341177
7,0.9825700010594955,0.9851840557093651
8,0.9187370520996468,0.9912010078761923
9,0.9513383219407084,0.9837017303779146
10,0.9706026303026939,0.9873765764242539
11,0.9113721501314452,0.9718063196086528
12,1.0453115839925153,0.9878428073619097
13,1.0317441573367248,0.976204755315658
14,0.9447063150400724,0.9839292378814887
15,0.9773635828646944,0.9699492720330516
16,1.0186783082580098,0.9688004656030001
17,0.9724716456955664,0.929977605586557
18,1.0466076408852336,0.99224053444595
19,0.9908203556981087,0.9760006456129928
20,1.06485705623643,0.973232854522124
21,0.9737808714004512,0.9890332334458803
22,1.035191472823435,0.9703728853559045
23,0.9682914952780015,0.987033104003465
24,1.0463346229913624,0.9741979122245389
25,1.0283948478515803,0.9847493602485514
26,0.9088339160051253,0.9700179403619618
27,0.9559736599811354,0.9774414271932849
28,1.0207726835012148,0.9584308339916732
29,0.9729304749439005,0.9724086169231593


==> pics/RAA_coef_per_model/cifar10_GP_resnet56_rate50.txt <==
model,coef,r2
0,2.010280005278174,0.8899146040782931
1,1.955168781034511,0.8099006060555747
2,1.775848333772439,0.8482690652520298
3,1.79145331079936,0.8417772793138087
4,1.9694079970334466,0.8690164077332356
5,2.219353652588743,0.9277303874659829
6,1.5455709993465054,0.8982816164951121
7,1.8627761749930865,0.9300813502911977
8,1.636305799369102,0.9171716011148768
9,1.8033933996211755,0.9027222145519811
10,1.8138115208012153,0.9589166311360111
11,1.712645184289558,0.858882756153829
12,2.056852831151064,0.8565242743283461
13,2.2257209716615,0.9486695385363025
14,1.7321633974269228,0.808336983238362
15,1.941908222071725,0.9661470249952121
16,2.0142773321847645,0.9310763105532389
17,2.2010795046759895,0.9327092469565814
18,1.8021618579077583,0.8476569579021824
19,1.959894609740716,0.9502176691661126
20,2.0242702205369842,0.9111004357628859
21,2.203607156305577,0.8954467801657087
22,2.1582445268193062,0.9106212225476192
23,2.09881897481133,0.8855476243728244
24,1.8807391688053923,0.9168953220229452
25,2.1118713533497515,0.9153002705419001
26,1.8917951934709452,0.8837390094364779
27,1.6420796239118998,0.7897911972602506
28,1.9099509681404911,0.8832862048299245
29,2.1431366707516832,0.920720881232271


==> pics/RAA_coef_per_model/cifar10_MP_resnet110_rate10.txt <==
model,coef,r2
0,1.1327931813673997,0.9781596080283471
1,1.0243853780944387,0.95564928335827
2,1.0250331752908217,0.9638772577852236
3,0.9854889740376604,0.9639616111747564
4,1.2154156068895785,0.9716484956937529
5,0.9875797507202544,0.9819374999183529
6,1.04561997100165,0.9764005307198875
7,1.1237430414157252,0.9697030331008187
8,1.0810651133058244,0.995425488847523
9,1.0326870827296804,0.9899551266046129
10,0.9925998214803959,0.9487088844089986
11,1.2055031474650788,0.9654843974086802
12,0.9752454561747059,0.98619529766847
13,1.0268398411871071,0.9876560388567797
14,0.9675838788024771,0.9653680904576054
15,1.029676543164018,0.981256207290008
16,0.983195959756392,0.9591818968310585
17,1.0825123104718897,0.9751559370017847
18,1.0348779498498055,0.9903627461691659
19,0.9379644076900258,0.9819444291610543
20,1.1581546093777104,0.9700778384186839
21,1.0208577031296153,0.9860062643627863
22,0.9870142962105785,0.9841015286413642
23,1.0511701722825713,0.9878302095774899
24,1.0484120724210055,0.9824038167500452
25,0.9848005960401193,0.9719151633330407
26,1.05408239567661,0.9720724167582183
27,1.0365426231523165,0.981284523863597
28,1.0355210119556844,0.9840593882418063
29,1.062399442494808,0.9878650798035129


==> pics/RAA_coef_per_model/cifar10_MP_resnet110_rate2.txt <==
model,coef,r2
0,1.0017378260002048,0.9839929410348832
1,0.9859458786048658,0.9872916419812319
2,0.9001969007386619,0.9708548740562741
3,0.9398407264687891,0.9806326224448266
4,1.0122184319205976,0.9695615013718832
5,0.932262523316558,0.964850123518383
6,0.9442287571387662,0.9673983078861357
7,0.9231127792356442,0.9837216920861953
8,0.9849151453436066,0.984693215701411
9,0.9879873091220439,0.9843177156536538
10,0.9575386543673771,0.9754829229826181
11,0.9187861656182639,0.9589136255510295
12,0.9807818516304965,0.9899763414949259
13,0.8436091615732662,0.9653510781761998
14,0.8783119160696818,0.9858203493672709
15,0.9270570362207406,0.9584710030531208
16,0.8866941344357014,0.9774908820140877
17,0.9961137856855774,0.9890304788763657
18,0.8440991518448251,0.9790235539977262
19,0.9462126085137651,0.9508025329402066
20,0.9658550150830202,0.9789797561148377
21,0.9099323387054986,0.9610163066993814
22,0.8334494954962952,0.979921061224974
23,0.9668090555983316,0.9714214029284619
24,0.9286324913407871,0.9869511453668787
25,0.9474201855446619,0.974901908232302
26,0.9528376251683148,0.9773024783326276
27,0.9806795921109757,0.9894369328196587
28,0.8636098948177968,0.9795450347149515
29,0.9409088573112452,0.9886622836398067


==> pics/RAA_coef_per_model/cifar10_MP_resnet110_rate20.txt <==
model,coef,r2
0,1.3147970661265067,0.9684503629132493
1,1.3129558153895327,0.9454578217477199
2,1.1501481586319462,0.9804901953111725
3,1.2254290046222027,0.954338499783017
4,1.3827549294900647,0.9745184392974757
5,1.2162529888420262,0.9907738834537891
6,1.157724449317249,0.9712886287810143
7,1.2046650043171072,0.9768963155497274
8,1.2346572978747732,0.9635018764557017
9,1.2255652113256277,0.9746248819012486
10,1.2579136607391603,0.9321743651410432
11,1.1707706073241972,0.9167347979984848
12,1.307210941121751,0.962593477165575
13,1.0707305746555589,0.9482022787871727
14,1.0456916905170113,0.9783435623145913
15,1.2387530545531524,0.9798464268518625
16,1.244359745036208,0.9392088898993726
17,1.2360340897272817,0.9813815998767534
18,1.1071451630522322,0.9789180984563365
19,1.130253033039411,0.9768683012284718
20,1.1686585856668499,0.9299362749987703
21,1.1969895448821708,0.9843023872761705
22,1.0238185190599634,0.9754933001171564
23,1.225153447295144,0.9633408664799631
24,1.2164062269482983,0.9507175025617378
25,1.244509891548039,0.9851291706164245
26,1.3170815940841007,0.944298089937739
27,1.1604821919077808,0.9886588234069246
28,0.9644189170270637,0.9465089772904604
29,1.2864318675766333,0.9508407787969128


==> pics/RAA_coef_per_model/cifar10_MP_resnet110_rate4.txt <==
model,coef,r2
0,0.9705406461899054,0.9733142241874092
1,0.9816995045266204,0.993766123244674
2,0.9312906270883349,0.966017076807272
3,0.9539323605786086,0.988346502998525
4,0.9919561152821976,0.9571069763646147
5,0.9241301807198593,0.991233050740785
6,0.9091841405688538,0.9609200012282759
7,0.9668726347756164,0.9812910775704071
8,0.948029571684527,0.9855559422280854
9,1.0229318817500324,0.9881674751603974
10,0.9477532838410598,0.9721230741885126
11,1.039124838732869,0.990151251452248
12,0.8913549222715711,0.972156223834405
13,0.9381993073553769,0.9806324535339076
14,0.9363889486827002,0.9737557037721161
15,0.9561890499762059,0.982324090249886
16,0.9612982919746206,0.9894182688558164
17,0.9598490309545247,0.9797694688270469
18,0.9491756729755134,0.9864400852518848
19,0.921193117720223,0.9728078611826252
20,1.0155676802320295,0.964290494559915
21,0.9675564167367764,0.9909687026363317
22,0.8770162956459079,0.9620512452815797
23,0.9778961919272467,0.9662143121421173
24,1.0032224237887828,0.9667888767014203
25,0.9352680397088292,0.9875005249436162
26,0.9876177908123582,0.9884449635609865
27,0.9756480472686612,0.9806968271168129
28,0.8833148529008553,0.9824705353840573
29,0.9260785219218991,0.9767537290847513


==> pics/RAA_coef_per_model/cifar10_MP_resnet110_rate50.txt <==
model,coef,r2
0,1.711028480408869,0.9198652045276411
1,1.7418330947860041,0.9012832209616547
2,2.126298789134053,0.9691290616221215
3,1.7829662275448033,0.9250339956416865
4,1.8629464066606454,0.8959831636802591
5,1.5773594484557094,0.9498604678214024
6,1.5987651077109972,0.9008419329108348
7,1.8683549549055531,0.9587322770334717
8,1.6518317672146732,0.8708083701673637
9,1.8408463262741035,0.9395893572064898
10,3.162624105988811,0.8329848047011678
11,1.6562339112969182,0.9392063912720594
12,2.029778035647401,0.8562498618377488
13,1.3030500073965394,0.8943933593324092
14,1.2549304891520006,0.9016624028158777
15,1.54471450987126,0.9411279791631029
16,1.6728534106452755,0.8762799012193296
17,1.498623953690352,0.822771888641285
18,1.4995486821340145,0.9360048182603484
19,1.4747603473506272,0.897984708046468
20,1.5443736945352018,0.9138381461779665
21,1.5647086327492268,0.9039997236639205
22,1.4333500414017546,0.9688103227438052
23,1.840440671050411,0.8608437792157388
24,2.0094860695685597,0.873609347782991
25,1.6191615801241488,0.9720516014963299
26,1.943450838852075,0.8148743234644735
27,1.6547912273868963,0.9391853636401356
28,1.378439028036801,0.9510649258563786
29,2.0415734405674377,0.8518133034327997


==> pics/RAA_coef_per_model/cifar10_MP_resnet20_rate10.txt <==
model,coef,r2
0,1.4078804718104219,0.9782807259385947
1,1.1441562282981002,0.9856599268958067
2,1.1531668752832758,0.9705481746425596
3,1.138424547349645,0.9383807233136002
4,1.2812834599557714,0.9507702125368881
5,1.3602153219040527,0.9770541678092772
6,1.2500014270038746,0.9922479510404605
7,1.3174353825884426,0.983623170937474
8,1.1832279618756723,0.9642836516545923
9,1.239523813277872,0.9529167936840688
10,1.1323352070808241,0.9781405473468865
11,1.2238364692143238,0.9703151761245693
12,1.10153298071514,0.9391414852923258
13,1.300943471965968,0.9698301924128202
14,1.2187207576412802,0.9708279138340223
15,1.2826791105898427,0.956576623473703
16,1.1688465177990133,0.9224559083867019
17,1.2464787188938558,0.9828536549024536
18,1.1888064777399854,0.9428277573978063
19,1.3692648835972463,0.9818570238266796
20,1.365367252951334,0.9728181162864744
21,1.2508179959281016,0.977950410570245
22,1.0822587159994628,0.970360996856985
23,1.309189279582764,0.9872737713185737
24,1.097447600522141,0.9655574582441055
25,1.1351805069971674,0.9844360522643941
26,1.178343982003225,0.9751025865518204
27,1.2197477119975844,0.9777755895056512
28,1.1161009007357259,0.9590402473887895
29,1.161129496188625,0.9806691421831648


==> pics/RAA_coef_per_model/cifar10_MP_resnet20_rate2.txt <==
model,coef,r2
0,0.9693322428108128,0.9813194508845116
1,0.9224560718660934,0.9845649390024401
2,0.8990657985678432,0.9940984333218098
3,1.0060990201883615,0.9889173165860542
4,1.0239138970365886,0.9857401164553533
5,1.1134071867960558,0.9814717548959936
6,1.1041120692100965,0.9910671613721438
7,1.076495815192722,0.9856811733516302
8,0.9664758698369361,0.9468412032267335
9,0.9452273587386705,0.9901242045316543
10,0.884562549586226,0.9797478396083149
11,0.9922297121541614,0.9597562768185404
12,0.9638964288289198,0.9935627001884043
13,0.9918875154198704,0.9891056869020248
14,0.9406646466066367,0.9677517443979878
15,1.046866985052761,0.9960934637269162
16,0.8524954864405122,0.9686734471533855
17,0.9211303044097001,0.984891869249756
18,1.0021121352031908,0.9783019904198543
19,0.9066346042990931,0.9838874996122727
20,1.0247084310458432,0.9812023944768354
21,0.9053858077416764,0.9913869656375246
22,0.9683390646805394,0.9786372641156931
23,0.9276835024362479,0.972626483321907
24,0.8627932136983679,0.9812142303462462
25,0.9103024543415246,0.9497771688078201
26,0.8924770256496579,0.994605158411296
27,0.9807105122179977,0.9616905862628284
28,0.9002146337899135,0.9953614418692943
29,0.8671401353050624,0.9812868651120691


==> pics/RAA_coef_per_model/cifar10_MP_resnet20_rate20.txt <==
model,coef,r2
0,1.6566969538182241,0.9674790700576686
1,1.4819405970653945,0.9277386338373745
2,1.4072255221489536,0.9507656120663692
3,1.5045313488332326,0.9384209328243052
4,1.6466192201176693,0.9094166179372285
5,1.7823297422829416,0.9447690893369666
6,1.6585779828004577,0.960818759597539
7,1.726758683874783,0.912740950672433
8,1.464503123558637,0.8938455986489914
9,1.6152034589764401,0.910330830252474
10,1.4480487364313697,0.9210215965924083
11,1.6094600638183354,0.9058942423065822
12,1.4945009359690429,0.9427459251270188
13,1.8009133302446698,0.9173800208219749
14,1.4304689717378698,0.9102793166572603
15,1.7039428075327805,0.9097567980727201
16,1.5668398241813009,0.9210177467437413
17,1.37232055723888,0.9558361520393245
18,1.5450355095648154,0.9391349535331108
19,1.689195975689976,0.966351351556711
20,1.6549887135328254,0.8981070108253348
21,1.5867372355474034,0.9136222028989319
22,1.643878096163597,0.9440600210001565
23,1.6478178369965035,0.8767409842074485
24,1.4425988153123255,0.9185481021147246
25,1.572130959079608,0.8825878431083141
26,1.3719349626772515,0.9292889063838149
27,1.5798945589791173,0.9407969205343787
28,1.5145196960909153,0.9401646394562424
29,1.3697177426141791,0.9036276348662854


==> pics/RAA_coef_per_model/cifar10_MP_resnet20_rate4.txt <==
model,coef,r2
0,1.1098952037862702,0.9849801412476462
1,0.9286607443695488,0.9830040252828195
2,0.9562357136460133,0.9878987788698842
3,1.0431737408139903,0.9795509237870283
4,0.9806939031365247,0.9844715757071152
5,1.0965590231044002,0.9933708345228984
6,1.1015131217797136,0.9893585434139587
7,1.1031791577177812,0.9886770131953423
8,1.019739996109082,0.984072182541835
9,1.0117953926780678,0.9840561252245057
10,0.9548783253577725,0.9871644613051578
11,1.0910807024435294,0.987161828351472
12,0.9891076158831809,0.9755190598524941
13,1.075868854279273,0.9946637536601941
14,1.015191153099551,0.9794020976610112
15,1.1143523056908475,0.9941077902727616
16,1.0748205043185368,0.9865610649191466
17,0.941139911739806,0.9733845799980937
18,1.0313015149766604,0.978043551686726
19,1.0777751892445029,0.9638780243758119
20,1.0899412932187635,0.9736116490819341
21,1.1060139399110125,0.9823985661889969
22,0.9550421500721528,0.9801596329715687
23,0.9492015784863217,0.9814530285930994
24,0.9155175074621337,0.9812073938836827
25,0.9478473292632457,0.9821047651160607
26,0.9455213322465456,0.9824554145103426
27,1.031602187962814,0.963905857131825
28,0.9833525073660384,0.9851264499370191
29,0.97569902154321,0.983855148512756


==> pics/RAA_coef_per_model/cifar10_MP_resnet20_rate50.txt <==
model,coef,r2
0,2.557148544473866,0.7547662678748304
1,2.7533711405247634,0.8077134492096243
2,2.323846425749718,0.8349854227007191
3,2.633619442406818,0.8417391015720034
4,2.9452187425420204,0.8192119871440686
5,3.087440625004172,0.8565447430645164
6,3.094053130919472,0.8779167658987963
7,3.0793040115842745,0.8686206178031115
8,2.3008073174251487,0.7967756462751321
9,2.4525228750822836,0.8000510201903244
10,2.3409884619552814,0.7447022326665398
11,3.0475935262772826,0.8930172893313675
12,2.33327607844408,0.7299579625553645
13,2.6261684476732787,0.7307908118776023
14,2.7513991797933137,0.8171160398655054
15,2.6906829271246266,0.7382767922789568
16,2.6986842933459645,0.8012969481633871
17,2.2295713828207697,0.7577633392589026
18,2.6371438147031565,0.7595328658550611
19,2.830317236565682,0.8932298224380342
20,2.4321422744464627,0.807298146052253
21,2.295610092069329,0.738766102765338
22,2.16706071874424,0.7638676118442081
23,2.2494486510929943,0.7328313422290328
24,2.627467978478722,0.8313974441947978
25,2.4040416747782114,0.8298046484924373
26,2.0702135153073953,0.6248051913844743
27,2.3612572136831185,0.8150921020643013
28,2.5733079615107077,0.8213619759751889
29,2.151183283363794,0.7363790960577694


==> pics/RAA_coef_per_model/cifar10_MP_resnet32_rate10.txt <==
model,coef,r2
0,1.3152306515093888,0.9574441122115923
1,1.0934059504536076,0.9694279824268034
2,1.1056196878572977,0.9703716382077262
3,1.1749291872800065,0.991140886256211
4,1.2429877249883055,0.9564434630140826
5,1.0387309958501676,0.9648000896262151
6,1.2239735107055043,0.9842694413168495
7,1.1212044124284175,0.9807213034607262
8,1.1585471645034067,0.9715868915976882
9,1.2333030235587665,0.9635649704737131
10,1.1349445841831174,0.989646105427643
11,1.2586276623223815,0.9835426607291214
12,1.2497024460975281,0.9394531909978701
13,1.2212161431157487,0.9633434631276055
14,1.1943144431920427,0.952466921279253
15,1.1470844993320202,0.9667607614261944
16,1.223196685372923,0.9541872728098993
17,1.0666399437935175,0.985152425530332
18,1.1454579030555405,0.9719241294401008
19,1.1437079473050826,0.9780993151789733
20,1.0958343319803145,0.9319006334523396
21,1.249059092218784,0.9867279433917456
22,1.1184246133998093,0.9802125817993624
23,1.1697001172832646,0.9803736684226002
24,1.2007350776761834,0.9598329149892328
25,1.222839220321913,0.9513433308879131
26,0.9839988910540615,0.98516097288406
27,1.162289666243397,0.9719237784709986
28,1.0889706403509265,0.9609523565395909
29,1.1662786802678797,0.9925283262611628


==> pics/RAA_coef_per_model/cifar10_MP_resnet32_rate2.txt <==
model,coef,r2
0,0.9871955109070528,0.9637754372032749
1,0.9933813412381063,0.9768551676152649
2,0.977054534011585,0.9707333471991921
3,0.984193870893148,0.9863226419579805
4,1.0459473432952393,0.9808021364562693
5,0.9366242376502386,0.9872836542901237
6,0.9909761632092938,0.9896593884098485
7,0.9663784307745615,0.991726308689747
8,0.9757599496116859,0.985915281222
9,0.953332274053399,0.9815279286174653
10,0.963235298307709,0.9899755707839096
11,0.9963306992655834,0.9847782469035973
12,0.9383920188296622,0.9746845791961133
13,0.9961555504262825,0.9867951062469439
14,0.9294816419817655,0.9782205832583654
15,1.045018548583058,0.9787443365006406
16,1.022448540534706,0.977480532005651
17,0.8985393099363743,0.9751637848767171
18,0.8649849336832979,0.9668559344284932
19,0.8380845731862929,0.9843922831909505
20,0.9155249135424536,0.9783261049568825
21,0.8967079281994261,0.9725133123878451
22,0.9888376151617041,0.9920553824520097
23,1.0322966020063156,0.9793388436255467
24,0.9206624604191772,0.9820869213969384
25,0.9635376778549963,0.9531088308005073
26,0.9378910125666654,0.9633574965170271
27,0.9975702999954398,0.9824103275474323
28,0.8729617252976631,0.9682397307308229
29,1.030941692454345,0.9870501937773151


==> pics/RAA_coef_per_model/cifar10_MP_resnet32_rate20.txt <==
model,coef,r2
0,1.5135487794052203,0.9384920197838799
1,1.5549259358888392,0.9719278039976589
2,1.4535900173166,0.9439842182035298
3,1.4666845032314557,0.9709003597626049
4,1.656362022229395,0.9646336942586368
5,1.322330282250449,0.9517431426445412
6,1.4670936574548723,0.9619432647013701
7,1.3318912245211967,0.9781974214463679
8,1.7171453285327725,0.9638228642388131
9,1.5515183710086593,0.960924766895917
10,1.3854530759291166,0.9311030043909809
11,1.51102938311411,0.9741265549552476
12,1.5373185652931933,0.9327721345157334
13,1.4373717589322719,0.9491119724821588
14,1.4374770354725737,0.9208905101867961
15,1.373773265804841,0.9071216674830228
16,1.6820481039778363,0.9780232240088554
17,1.4410791533821334,0.9650643853561358
18,1.4293955964072613,0.9771411077323745
19,1.2963640519126032,0.9572118359489193
20,1.3641662597715871,0.932130095478314
21,1.5151361460472474,0.9700179043704619
22,1.2756725543256688,0.9570796368677535
23,1.5088641304387531,0.9533123129916987
24,1.5443024885526533,0.9678523857955214
25,1.548956861216698,0.962043417760425
26,1.384650362978179,0.9631482865616746
27,1.4436022772119481,0.9490707614795558
28,1.3534275096115038,0.9791152845968643
29,1.339535475120794,0.9495515907182303


==> pics/RAA_coef_per_model/cifar10_MP_resnet32_rate4.txt <==
model,coef,r2
0,1.1056530361453025,0.9793461650053554
1,1.041231864816409,0.9757772058546111
2,0.9825065284562878,0.9840789174901541
3,0.9980162039699574,0.9961620875164813
4,1.0611010388878597,0.9835878415796917
5,0.8986159965440812,0.9751330447043898
6,1.0121997947049728,0.9898455451341875
7,0.9548458935271974,0.9707119486773077
8,1.1077054712380725,0.990874240287087
9,0.9935599822940497,0.9865397731940896
10,0.969002698462107,0.9812743367391038
11,0.9634988974889148,0.9679567603165989
12,1.0468784997655736,0.9746281048329688
13,1.0925491073420857,0.9746079502235107
14,0.90301383625067,0.9834831221811634
15,0.9985750718689331,0.9630966323567993
16,1.051196178571704,0.9789649339419343
17,0.9803990947651647,0.9637772394674776
18,0.9743563174329191,0.9729149838954683
19,0.927081137312082,0.9610627957710703
20,1.034967549661232,0.9696853451162977
21,1.0106477135854568,0.9944197875858551
22,0.9249788524251861,0.9790233279801719
23,1.0421361421592252,0.9745377256356433
24,1.0217470833645652,0.9839882346593098
25,0.9420448150864079,0.9730638848923893
26,1.0277379328968144,0.9891750517723742
27,1.0601684959837552,0.9881136860960001
28,0.932423422350042,0.9885072140617484
29,1.0855832355628159,0.9969590803548593


==> pics/RAA_coef_per_model/cifar10_MP_resnet32_rate50.txt <==
model,coef,r2
0,2.1338178034532285,0.7504054947344285
1,2.2994419641058057,0.8822257714692009
2,2.2712526910686313,0.8911023370525245
3,2.338603124743785,0.8987574096481217
4,2.4335266522997387,0.7573265721587301
5,1.866148585438701,0.7723400236123508
6,2.0868965166752678,0.788007379617654
7,2.315271419075182,0.9100384308393529
8,2.3847268110681603,0.9289509988272696
9,2.363219573466045,0.8536254038911153
10,1.848355667058349,0.7256064444298735
11,2.070514228475461,0.831425598969091
12,2.1786974546591638,0.8491331283928814
13,2.2540004358168626,0.8822604771661279
14,2.069120245123403,0.7643117085329263
15,2.189618451698689,0.8387413156107402
16,2.0145175774002975,0.807864337856034
17,2.3375109819558753,0.8449888221113907
18,2.00096826654878,0.826405048123356
19,2.079276124005129,0.8538684713459687
20,2.149637448247231,0.8095422557047744
21,2.1448606172916707,0.8900116226847274
22,1.7272293011748743,0.718831530318913
23,2.082681490846237,0.7965004136406684
24,2.109212913542324,0.8138119570074085
25,2.098359882233154,0.8508514237785774
26,1.8713499429552876,0.7684494105871751
27,2.071916635582651,0.874875226482299
28,1.839674792400366,0.7343419113962641
29,2.5666640319106597,0.8873429858313364


==> pics/RAA_coef_per_model/cifar10_MP_resnet44_rate10.txt <==
model,coef,r2
0,1.0636973871718085,0.965522894261918
1,1.0037451123927714,0.9793106777386448
2,1.1837363561890502,0.9831410730043071
3,1.04510541467097,0.9866191141274319
4,1.21770461649913,0.979798422516931
5,1.2020230660497406,0.9653695515139786
6,1.243137229151939,0.9588303180567505
7,1.116640226152244,0.9932127910106703
8,0.9758693728437253,0.9896013102708281
9,1.0804093246806588,0.9343301090046953
10,1.1766593670733836,0.9619427911947815
11,1.193310254108605,0.9465435283357393
12,1.0381243683856898,0.9870879929720995
13,1.219910292801057,0.9750774201617115
14,1.1853013760769953,0.9809825642161245
15,1.2846272324687549,0.9383359251873542
16,1.082641011992464,0.9631149748991865
17,1.112209704822185,0.9819658017190155
18,1.2337421500920105,0.9750933897497502
19,1.0604021916940778,0.9654247874647488
20,1.048312154698363,0.977470728769759
21,1.0625124316144527,0.9761753098896434
22,1.1603591343724238,0.9580698016200926
23,1.1731001103513978,0.9815999248005187
24,1.0338964532049482,0.9822018788582322
25,1.0922330426971687,0.9646935556821152
26,1.089851470272526,0.9615740542984582
27,1.1906346667846772,0.971729680020674
28,1.1438320790790983,0.9749730846825022
29,1.1162498799591825,0.9508034007656713


==> pics/RAA_coef_per_model/cifar10_MP_resnet44_rate2.txt <==
model,coef,r2
0,0.9824638511153458,0.9842511113374485
1,0.8073831022977227,0.9654820099135636
2,1.0016375696601258,0.9711987349429335
3,0.9214680612388184,0.9769581684675485
4,0.9932823275070725,0.948218379174725
5,1.0016496967337403,0.9797278522673422
6,0.9625565921025419,0.9901528435373488
7,0.9739943838860973,0.9890937046595115
8,0.8862440452173882,0.9765679715614697
9,0.9247518057170759,0.9829745977474893
10,0.9745511563917928,0.9773346020711248
11,0.949481320498929,0.9577240873709859
12,0.899916495816114,0.9739762622682107
13,0.991090811844617,0.995353080276713
14,0.9920248827112181,0.9807105231780586
15,1.0271942493672748,0.9855278427846987
16,0.9786427494547008,0.9798888427825593
17,0.9463397116792869,0.994731890463797
18,1.0896035606234962,0.9678636529145555
19,0.8946839103594536,0.97646912250137
20,0.9497494443683077,0.9812454731391975
21,0.9852502972869817,0.9819781235980121
22,0.9803974374801223,0.9902843486990504
23,1.0333599126698596,0.9769772651106713
24,0.967407375527481,0.9755080998588069
25,1.021228274997543,0.9468949244957712
26,0.959626719764844,0.9825712234931762
27,1.0727740619756423,0.9826586284511872
28,0.9958863811606015,0.9845528201364826
29,0.9655840864801244,0.9824977826461417


==> pics/RAA_coef_per_model/cifar10_MP_resnet44_rate20.txt <==
model,coef,r2
0,1.2189143733459078,0.9488913500880015
1,1.268562291225696,0.9652808175001262
2,1.3167092561125335,0.9741055409481622
3,1.3284902696697136,0.9902229239083026
4,1.3514389189517562,0.9565309343100712
5,1.3728911725272626,0.977790443162075
6,1.5102248504705722,0.966810042978987
7,1.2435065290891216,0.9397799158524066
8,1.2365188811579129,0.9611524894985951
9,1.2903664950303846,0.9161039115662892
10,1.4151130882685898,0.9780020103255846
11,1.369532985842538,0.9471712224269254
12,1.2087086099393891,0.9854261614256803
13,1.3923980492923707,0.9673357053086478
14,1.371283532529183,0.8962830790382936
15,1.494642913429904,0.9372820118375925
16,1.413943259648704,0.9858263727745977
17,1.3836852171484497,0.9613634880637446
18,1.4955924719237226,0.9560708301150258
19,1.3409745233408408,0.9532075843634664
20,1.4530598991296768,0.9649447763988565
21,1.3355250492496213,0.9656521653588922
22,1.2507321900756716,0.9767355911395463
23,1.4610138962122245,0.9788257159877858
24,1.2918311987832165,0.9565155783049001
25,1.3363866954922508,0.9473630970650908
26,1.3337916114255495,0.9587780671105287
27,1.371005982967566,0.9799265876980541
28,1.2574919144397112,0.9653799500822045
29,1.4295939262921895,0.918660178790775


==> pics/RAA_coef_per_model/cifar10_MP_resnet44_rate4.txt <==
model,coef,r2
0,1.0176673552969675,0.9808494483835637
1,0.9634189971410013,0.9777751027158821
2,0.9790973107430477,0.9840886196757367
3,0.9553117455203526,0.9866220705064558
4,1.0235069773974554,0.9768223818056591
5,1.0388779474460716,0.971494997998789
6,1.0436006020621826,0.9918783209445516
7,0.9635370527500104,0.980417175828597
8,0.9884748094564445,0.993305422584146
9,0.8906345925378379,0.9806723624660442
10,0.9952119965414733,0.9681313783357816
11,1.0346971574932513,0.9561688474257224
12,0.9849509770993937,0.9884096036191901
13,1.0882685802314758,0.9723679915383957
14,0.8897780935259888,0.96164893799745
15,1.0141699219735467,0.9577961377997484
16,0.9097380118564644,0.9845257250750336
17,0.9990393987916422,0.9924252622862522
18,0.9835599047911493,0.9701785332183158
19,1.0250596724673715,0.9854972622474103
20,1.0064152212205815,0.9824148867333177
21,0.9813168026168808,0.9862328882701042
22,0.9062634510149591,0.9706146161525838
23,0.9029991231181718,0.9665668129571711
24,0.9822598555409477,0.9696153409411888
25,1.0012598164352289,0.9773977905670547
26,0.9678804471243391,0.9624819156761684
27,0.9330858244950634,0.9786229851521536
28,1.063533748907155,0.9875001884738666
29,0.9852540208078973,0.9895788544850994


==> pics/RAA_coef_per_model/cifar10_MP_resnet44_rate50.txt <==
model,coef,r2
0,1.8291112966039142,0.8804540850169849
1,1.7324117470094909,0.8308108995019661
2,2.0120505076715443,0.9210079679165531
3,1.7496131626718479,0.8489622428537036
4,1.9200174196309456,0.8893678611458546
5,1.9913822822807656,0.9334697307651607
6,2.083841971409997,0.8885852176889235
7,1.8260742553626277,0.8524836993981232
8,1.7963564335413797,0.8653280331233323
9,1.8970650287452917,0.867494654584493
10,1.9176314220446273,0.8155960091175396
11,2.0146591365224307,0.892280046298998
12,1.8837190942846758,0.9204223990480166
13,2.0117021181196604,0.8593650317750176
14,1.9738821807882814,0.914427843323106
15,2.156373493246511,0.8447534060550984
16,2.0351979558562663,0.9269061628842021
17,1.9540792565131417,0.8301151168709621
18,2.1272367435377646,0.9361531754713479
19,2.2235684615260065,0.9364894939683813
20,1.892946821470303,0.7831198915329729
21,1.998112513835278,0.899175639567925
22,2.3541681965367998,0.9330590719360601
23,1.8813726065542251,0.8202022741894834
24,2.072001060236408,0.9042232690998008
25,1.8820445803040888,0.8497382250874027
26,1.8240190076887122,0.7593873784919765
27,1.919743370438306,0.8756825301849971
28,2.04776706969996,0.8427829972709763
29,2.0046568801003226,0.850589975798486


==> pics/RAA_coef_per_model/cifar10_MP_resnet56_rate10.txt <==
model,coef,r2
0,1.0578121111036496,0.963931549085555
1,1.0258794147037709,0.9706784505350637
2,0.978591880110611,0.9770417693567581
3,1.0664511133613999,0.9441853749925166
4,1.120384058298041,0.9237685622044509
5,1.0640893543537309,0.9777715479379978
6,1.1347073256014613,0.9713272051779873
7,1.123041572935098,0.9698024132918542
8,1.0041414727159064,0.9717362688375023
9,1.0854215258129971,0.9830211195070787
10,1.070848768460022,0.9741488057142207
11,0.982532846997116,0.9680713458479743
12,1.1638926199083177,0.9851078815449401
13,1.1391453958555746,0.9748355603258405
14,1.0633779553438563,0.9856738617592173
15,1.012994683246948,0.9799259984928301
16,0.9713156311859384,0.9741908347929814
17,1.1091726848057062,0.9595221504820428
18,0.9877421931438398,0.9856666288179302
19,1.1524333986590887,0.9585675559116953
20,1.0012878419678033,0.9521222922971816
21,0.9823587907699681,0.9847759787328086
22,1.0499867329396724,0.9810450925457882
23,1.0965463816135403,0.9537437691798142
24,1.0427017093795052,0.9610051959762427
25,1.1148508888332331,0.976083726578228
26,1.0873640576692754,0.9934055198480345
27,1.1096219711279665,0.9608151530017939
28,1.1219405893852625,0.9674037893063133
29,1.0271148103208825,0.9793029039485702


==> pics/RAA_coef_per_model/cifar10_MP_resnet56_rate2.txt <==
model,coef,r2
0,0.9026110530936226,0.9571226452242562
1,0.9668753128320778,0.9829798910333288
2,0.8936268181734351,0.9886299173964226
3,0.8838090089022975,0.9832800047568526
4,0.9411180682800036,0.9798167515690664
5,0.9599167663333781,0.9959538436399995
6,0.9072613730678559,0.9836763699117048
7,1.0330949257350794,0.9785837534362608
8,0.8642895200858152,0.9757416238079467
9,0.9572144385076489,0.9743370764936428
10,0.9930606643074157,0.968743479678139
11,0.9402762145040702,0.9891227139228572
12,0.904227548638836,0.977806207601119
13,1.0031007489690038,0.9800885419452658
14,0.9513607954592359,0.9794097527077178
15,0.9269997554379833,0.9919196655514348
16,0.9333470338648607,0.9795456861192381
17,0.9099764500058216,0.9793905721560681
18,0.9410075271530687,0.9779225280920417
19,0.9247747541548152,0.9906856870503411
20,0.8295903388257321,0.9781298443991434
21,0.9782895029363894,0.9715345076256047
22,0.9367313109185714,0.9920438580237934
23,0.9486603657824456,0.994854807744651
24,0.8169972682028742,0.9779964138618413
25,0.9953377949133255,0.9702569315874389
26,0.9344722767959193,0.9808577838175921
27,0.8991642915757634,0.9939183898868129
28,1.013689518814882,0.9860283807744639
29,0.8869424344137432,0.9876476089630731


==> pics/RAA_coef_per_model/cifar10_MP_resnet56_rate20.txt <==
model,coef,r2
0,1.1730067037878225,0.9705300205782615
1,1.297323430934762,0.9620354983716406
2,1.0784908629498233,0.976720507718097
3,1.2740768141520178,0.9505386166857149
4,1.3736651325090685,0.9607221768005654
5,1.1288706196017484,0.975346727311392
6,1.3735812038643864,0.969670000453049
7,1.3104332826383134,0.9074436413587654
8,1.1435739552637394,0.9803816352737759
9,1.2832977480755052,0.9442225868904928
10,1.3502107232333156,0.9736941215617029
11,1.240934878142035,0.9635844853276514
12,1.2469392261809897,0.9711047551633432
13,1.3370828179206968,0.9769901208871401
14,1.130566833687638,0.9499074415715694
15,1.166630013027724,0.9552618356526014
16,1.1332489380737027,0.9512664875710464
17,1.3048150816311217,0.9649110636425486
18,1.1025347084787422,0.9438597833763183
19,1.312407337229667,0.9492870981417023
20,1.2122836120517635,0.9772286216698296
21,1.235165881932263,0.9682046631743227
22,1.1839240501561525,0.9552505834076167
23,1.3149795179776846,0.957076407991546
24,1.2911708508970547,0.9589127613782117
25,1.3451294239578262,0.9399890261046604
26,1.361224621646504,0.9838205625995484
27,1.3713591855760958,0.9424864432353162
28,1.242654641705287,0.9545117519256165
29,1.1014425411151152,0.9437749115332732


==> pics/RAA_coef_per_model/cifar10_MP_resnet56_rate4.txt <==
model,coef,r2
0,0.9648445437209261,0.9776395933229909
1,0.9872203680689122,0.9715110388577091
2,0.9146355218400711,0.9903344833035265
3,0.9565959077659246,0.969396465202205
4,1.0094008304311242,0.9598431644128791
5,0.9415903172633544,0.9749327353185481
6,1.0012556847046579,0.9823551101029496
7,0.9674982990616925,0.9833665898402149
8,0.910450581126021,0.9822223753735297
9,0.9171111920418721,0.9692167073086811
10,1.0023216320232486,0.9823811677403761
11,0.8857499596651316,0.9790946270649155
12,0.8909516012313746,0.9749012853552885
13,1.0281634851216177,0.987823699745633
14,1.0398637677588758,0.9942497186081255
15,0.9379829174376036,0.990075960678954
16,0.888638269974667,0.9839547738180596
17,0.8909284066491386,0.960327126944537
18,0.8802963041027069,0.9793088658286333
19,1.0387705907786247,0.9747316723431284
20,0.9225980201986723,0.9723894825517365
21,0.9756321614410912,0.9685679737893769
22,0.9202088754654041,0.9780215039031587
23,0.9837708650446145,0.9714750692386485
24,0.9609228125024731,0.9785074841742482
25,0.9969556003553369,0.9909670428999198
26,1.0888247150057766,0.979553665093581
27,0.9437726266243571,0.9689303945021375
28,1.024154706542055,0.9872092282485714
29,0.9067385563518817,0.9844104804438447


==> pics/RAA_coef_per_model/cifar10_MP_resnet56_rate50.txt <==
model,coef,r2
0,1.635293034869226,0.8474785433628237
1,1.9097785194816765,0.9540860277500087
2,1.7549925616150979,0.9108458123990909
3,1.6607890715693339,0.8633821965624521
4,1.8973192095579112,0.9023728011745951
5,1.697926247453681,0.9265858715203401
6,1.8835407837830518,0.9184139995586392
7,2.0531246077582685,0.7850309600354752
8,1.5815960716075008,0.9164557679605149
9,1.8703235070583124,0.7976987068134539
10,1.8462570660924296,0.8795504118727085
11,1.7835359592675337,0.8906900502525196
12,1.8167622610730851,0.846289377270467
13,1.892410988158378,0.8609705062543495
14,1.8450401921757884,0.8511262239824868
15,1.706962520050156,0.8981202832963426
16,1.5892117537457173,0.8789507274584647
17,2.010280494322612,0.87260462279405
18,1.5595435409537615,0.8879062904900232
19,1.9424818548602971,0.9167490797231583
20,1.85878487299764,0.9379662587565445
21,1.5670040095662248,0.8841514718360417
22,1.6044445771487406,0.835147127864438
23,1.9112139802336146,0.8964337193124334
24,1.8591685994706333,0.8670269805901518
25,2.023297218035075,0.8841390436827112
26,1.7665284097349907,0.9110327462870584
27,1.993125871905086,0.8580918732390798
28,1.9523092877706498,0.8956201039277255
29,1.5806899569477568,0.9042558287379323


==> pics/RAA_coef_per_model/cifar10_RP_resnet56_rate10.txt <==
model,coef,r2
0,1.4515918650592288,0.9810352631558781
1,1.3771609241414506,0.9487507842108042
2,1.7743368311944285,0.956497029605791
3,1.8024189615958572,0.9657858831346602
4,1.6158867263684584,0.9646009260644804
5,-3.3326124515844384,0.11076093697412837
6,-4.3778291560854505,0.23365059802190302
7,-2.2865867133530116,0.07939689782481951
8,-1.211229855009043,0.02246115986255448
9,-2.656187929920195,0.09217012719015938
10,-2.8273110014170135,0.12048400619099375
11,-4.735034735129931,0.18087423362766342
12,-4.066757385113568,0.2174479376031685
13,-2.862263783568265,0.08429456257656442
14,-2.202108339345786,0.06713978361637563
15,-4.169655946685183,0.24332541355055626
16,-0.1870729055081597,0.0006107161439345976
17,-3.809447921857004,0.1750616904970519
18,-4.662030171770675,0.2604216717258543
19,-1.5101883184003713,0.02296310093438869
20,-2.2246536678057773,0.08093811868391809
21,-4.428447077872905,0.24586156229742362
22,1.3406016121727484,0.9667011721420732
23,1.6566322422144584,0.9659510526230478
24,1.6355211677319033,0.9500134823306366
25,1.49678704923999,0.8617100394583748
26,1.6911574882528453,0.979138187241856
27,1.6172212824674523,0.9796160567000073
28,1.6571459703860343,0.9627975959294339
29,1.6312913035623897,0.9636592587995397


==> pics/RAA_coef_per_model/cifar10_RP_resnet56_rate2.txt <==
model,coef,r2
0,0.8548009509957998,0.9879034268971882
1,1.0190638428906058,0.9826296977663244
2,0.9486786019803776,0.979114218495945
3,1.0431636334188836,0.9519328987244103
4,1.0411318940016472,0.9522185334548896
5,-3.80531629043422,0.13858801753114802
6,-1.9609645256194992,0.06478008836153581
7,-2.3302799003004147,0.08315312863790847
8,-2.2369900700461853,0.1000741778555988
9,-3.2222511875769753,0.07550463214226899
10,-6.442016506300608,0.2736099455418045
11,-2.910012179313191,0.12063605859440629
12,-2.749422597704826,0.07038654019113433
13,-2.30367870911242,0.07764983255790647
14,-1.7569691011421167,0.05761001550543687
15,-3.1339885594058576,0.19179130027125657
16,-1.3367059197387956,0.030998991956467492
17,-3.884706965756859,0.11270054979561472
18,-2.4463253232999973,0.10136677274111228
19,-0.42656916834209296,0.0035879869804122944
20,-3.312932036049253,0.1314584630857698
21,-9.966604699461838,0.39275479476417596
22,0.8385560365784402,0.9674032839410922
23,0.9351982782905301,0.9692883391550957
24,0.9174720811099272,0.9753823234212151
25,0.9982522877657058,0.977180326929174
26,0.9778855701183462,0.9656278290998996
27,0.9071431831983655,0.9709882844433919
28,0.9664329895649981,0.9754802805711288
29,0.9664753972399227,0.9810957698536567


==> pics/RAA_coef_per_model/cifar10_RP_resnet56_rate20.txt <==
model,coef,r2
0,2.2769756227690316,0.9367286460684768
1,1.7373847484406488,0.9200109734206953
2,1.9549597998529227,0.9621950553054688
3,2.1989074881543456,0.9604468189574042
4,1.9736819712630782,0.9345980891547195
5,-6.732851895495387,0.337086492962807
6,-2.602505923774563,0.09809028042466561
7,-5.549238345260751,0.5217922597084357
8,-1.86388407736049,0.0721844248668686
9,-2.4498204435274853,0.06384372132045002
10,-4.580057030260144,0.2785801877531554
11,-3.0584944470177207,0.10198991254237533
12,-7.251801126050208,0.37705422160081903
13,-4.4869071248363275,0.19495893063195613
14,-1.882301628247761,0.06148542001412627
15,-2.864402314168925,0.10594516646934948
16,-1.0232583024416526,0.026431137351810796
17,-3.713626258256887,0.20103961990706243
18,-2.5062459195430713,0.09312799934955962
19,-6.376521954240173,0.25541213985171207
20,-3.7648817127389345,0.135306576102885
21,-4.496846368931238,0.223789657260689
22,1.6121416096639174,0.9580234623678094
23,2.2003231217077728,0.9185956429076872
24,1.969693333700017,0.9077558710677844
25,2.084297105041467,0.8950977727362106
26,2.1889619599990167,0.9669929042761727
27,1.7506381246682523,0.9762538619058169
28,2.52043039256114,0.9716431531499544
29,1.9187260600419844,0.9597090315035306


==> pics/RAA_coef_per_model/cifar10_RP_resnet56_rate4.txt <==
model,coef,r2
0,1.2195407822323086,0.9286203224455543
1,1.1573295570803108,0.9667726731044168
2,1.3707111122804654,0.9778325997210646
3,1.3000826413365993,0.9846199797119062
4,1.2212606085046982,0.9552985829548125
5,-3.073652878149744,0.10932687906081517
6,-0.76627963851906,0.008031191765871082
7,-2.4897886466633445,0.10668645820353162
8,-1.6055828411818247,0.050640552252040116
9,-1.4674695662279433,0.02238537489006953
10,-3.051144145953976,0.17312312198379898
11,-1.7987100466850232,0.038956231101639704
12,-4.071451110540481,0.1980380647650336
13,-2.908969555979783,0.107111609367179
14,-2.3423784598529633,0.07516516407186125
15,-2.5224347301178045,0.15728793030568078
16,-1.3918974409397633,0.03749510283673552
17,-3.463789974667029,0.13688241868630768
18,-1.691941213722977,0.05043750388807544
19,-1.2576565586357018,0.01601465144439218
20,-2.250655957007398,0.07011476283852913
21,-3.6993293877607716,0.09878291004905504
22,1.1050412947303219,0.9917417645557646
23,1.3784775391782942,0.9709809680497679
24,1.2652896868937196,0.9847164761914141
25,1.3235733945928312,0.9739665435886318
26,1.4469651929834566,0.9707247818442137
27,1.1198583920662202,0.9727021022909986
28,1.4234850135117776,0.9536753961767745
29,1.411199983582995,0.9727180360710181


==> pics/RAA_coef_per_model/cifar10_RP_resnet56_rate50.txt <==
model,coef,r2
0,3.0445491086122694,0.9235763786454501
1,2.613087581114576,0.8654206618913176
2,3.514512136994972,0.950443759160435
3,3.1654518325020407,0.9451438255711855
4,3.135964471584369,0.8455209248253727
5,-3.700736041637488,0.11768101753109439
6,-6.909662908405828,0.27202677532059794
7,-3.075275805247267,0.13666726791894268
8,-1.1816214845656503,0.0102105351955325
9,-3.530125741991046,0.13376426282146336
10,-4.03218559978115,0.14552011600645598
11,-8.56220660823714,0.5111584188359255
12,-6.991619474527412,0.38734403175430976
13,-7.032379423587903,0.3782930117530434
14,-4.381148125957447,0.3376625395238638
15,-4.391327225829815,0.13230469051472304
16,-1.6543592872577242,0.021591429675305807
17,-4.181236901612651,0.23457110210263887
18,-1.841312272831454,0.03708648908686152
19,-5.347114917783967,0.18608053415337633
20,-1.7206125226781324,0.035573734303466
21,-5.605578553549254,0.25821841243523946
22,2.6793759075343155,0.9263029388666607
23,3.449378043771159,0.8939784309518924
24,3.71425719471298,0.8456781715921239
25,3.214855452995518,0.8186197169166683
26,3.221841633110069,0.8988773932959107
27,2.8477198405062754,0.9068524187422398
28,3.3794908820502423,0.9347836534706111
29,2.7636448663479967,0.9027413781252109


==> pics/RAA_coef_per_model/cifar10_XP_resnet110_rate10.txt <==
model,coef,r2
0,0.9780068833463366,0.9754073124819154
1,1.0285338060602858,0.9766326871289259
2,1.0310465322227185,0.9640148838263629
3,0.9354728243823002,0.9885248981293829
4,0.9712588641182491,0.9737725702594934
5,0.9184735085010421,0.977858958060989
6,0.9377700965860405,0.9846213167902147
7,1.0658969590611171,0.9770049778297134
8,0.9564894818840481,0.9833873165030929
9,0.9942592967999734,0.9719213888202498
10,0.9787519723494987,0.9787507007537061
11,0.8656568254732058,0.9716026488637252
12,1.0423894364151034,0.9815551296443267
13,0.9634867799747401,0.974973143654183
14,0.9782718166260495,0.9535507587623206
15,0.9296439054942008,0.970043297232143
16,0.8822012739369814,0.9493492380192288
17,0.9468629882535913,0.9817057366658808
18,0.9823461060425293,0.9854710540707987
19,1.0186854782579913,0.9867124078758512
20,1.0358211922733669,0.9684145003036891
21,0.8982616061937818,0.9761910278729984
22,1.0017495831227643,0.989840189712386
23,1.097324122227287,0.9809378146388916
24,1.0153810141526218,0.9829728792398
25,0.9909602280450857,0.9752626092105335
26,0.9458700257850173,0.9775530486509135
27,0.9831538926312479,0.9840677955349968
28,1.0007409097516966,0.9883385130520311
29,0.9865026569096118,0.9799342861433684


==> pics/RAA_coef_per_model/cifar10_XP_resnet110_rate2.txt <==
model,coef,r2
0,0.9351379055676464,0.9875999683677733
1,0.8719383961008508,0.9822152910588621
2,0.8601134115768808,0.9901484088121912
3,0.8389295867691354,0.9806564065812591
4,0.9584752437210008,0.9797973206359546
5,0.7681443213615984,0.9423577195955775
6,0.8814268771130093,0.9896554607662447
7,0.8150139959111259,0.9679523326594502
8,0.8306849415613429,0.9520883527449672
9,0.9488121614542132,0.9918825722399303
10,0.8736138062524511,0.9876909651765856
11,0.8241483113359582,0.9721207930003607
12,0.9086723089164073,0.9910900020845053
13,0.9243695296394855,0.9871449800457474
14,0.8066643529509133,0.99191139823428
15,0.8974924042719152,0.9688442176993611
16,0.8520630202248536,0.9822971738161084
17,0.8078617299476354,0.9861323905186439
18,0.9008516488103059,0.9799818383803913
19,0.9370535559449643,0.9688436895940156
20,0.8387123940419768,0.9738009136290608
21,0.8457510958040168,0.991070142960444
22,0.9737121419840239,0.9860373345337794
23,0.9666772296393769,0.9721148826012792
24,0.8798672444283056,0.9689708634098996
25,0.8780614630918344,0.953246757751176
26,0.929369692758381,0.9862049793842294
27,0.9455122561993887,0.9751201607637923
28,0.9589709587050722,0.9942750411042655
29,0.8743224313982355,0.9860804589174333


==> pics/RAA_coef_per_model/cifar10_XP_resnet110_rate20.txt <==
model,coef,r2
0,0.9659740273291206,0.9646963500833285
1,0.9855546429923231,0.9914621105690823
2,1.115864343988989,0.9502123207988205
3,0.9858741392471848,0.9585889184506282
4,1.095164030279226,0.9590570390320996
5,1.1218322520346091,0.9768063792936968
6,0.8722518439996035,0.9698430875572378
7,1.0890794179790593,0.98287896234326
8,1.1818666261071142,0.9803612995055414
9,1.0686402664501329,0.9699650844260982
10,1.1200248238914279,0.9685955375270415
11,0.9565578462357763,0.975970727530789
12,0.94351570877099,0.9752484603008131
13,1.107642883968641,0.9600793632173436
14,1.083069936020905,0.9536110312506362
15,1.0332270262567005,0.9769171983689857
16,0.9854584141199215,0.9800027056025985
17,1.089992222465272,0.9422852400169202
18,1.0884546570852844,0.9732668287199586
19,1.2470287591842946,0.9724448484808762
20,1.1037299856570875,0.96183376294802
21,0.8601142180821743,0.9899827477506173
22,1.1277065075274944,0.9655735510787322
23,1.1488867964887521,0.9681200444373755
24,1.0261125896153862,0.9499244677379075
25,0.9962835874912706,0.9789778699339673
26,1.0662156112325867,0.945199663944773
27,1.159217057218363,0.9712363805319876
28,1.0912755713174422,0.996637164270004
29,1.0688888871215696,0.9872885831227498


==> pics/RAA_coef_per_model/cifar10_XP_resnet110_rate4.txt <==
model,coef,r2
0,0.8925293518151409,0.9711796374912933
1,1.0404337956462972,0.9829338791511728
2,0.9265849352646537,0.9872678478894015
3,0.8846270441101685,0.9925418150419552
4,1.008165580108186,0.9803374472503011
5,0.9131999561658148,0.9777076577257788
6,0.8615904842930473,0.993019454931315
7,0.8608786446566857,0.983254735990693
8,0.8378891229718787,0.9857655970969917
9,0.897903545058017,0.9780414917283667
10,0.861598656404919,0.9730366319417328
11,0.785376822448942,0.978240713180917
12,0.9260487792670258,0.9903009475455549
13,0.8844261174604553,0.9767403733156923
14,0.9127914880581438,0.9687900700263096
15,0.8920445659166306,0.986746512146248
16,0.8935862863534135,0.9787152222675085
17,0.8695491119923993,0.9944449443219521
18,0.9878711190100575,0.9864449800039232
19,0.9824804478434362,0.9894642522300483
20,0.895063685871497,0.9809318847856245
21,0.8590757001772767,0.9886168470212247
22,0.8683863488386161,0.9869100375152658
23,0.9179529338239636,0.9741674617536648
24,0.9806407032907134,0.9783727617896485
25,0.9690752807048589,0.9804959471394402
26,0.9097869979117739,0.9729953775436027
27,0.9162296833349604,0.9626818467292815
28,0.9020226963865988,0.992706838948903
29,0.9132897191156107,0.9848734302896428


==> pics/RAA_coef_per_model/cifar10_XP_resnet110_rate50.txt <==
model,coef,r2
0,1.2821993354319638,0.9601560191600459
1,1.3807391554290385,0.9800861620262176
2,1.418977484831395,0.9428122388444256
3,1.1642457008004348,0.9502086020610568
4,1.5272970716485856,0.9450304700645341
5,1.3540399694528809,0.9397166521884598
6,1.102878909952846,0.9646163114195756
7,1.3653137075018056,0.9864725169670635
8,1.4044746278150837,0.945315040828757
9,1.3555834172436603,0.9572321636086228
10,1.329335704601092,0.9715044670000934
11,1.374354738612775,0.9512917675033001
12,1.318516765143404,0.9466401765638212
13,1.2371444549287334,0.9629378470923411
14,1.3339214474495942,0.9670979031264536
15,1.307211903171881,0.9926732959701392
16,1.0842056828101025,0.9779705512729086
17,1.3627992148324,0.9336336371394648
18,1.3022960103340806,0.9436796303608479
19,1.5502683473272223,0.9655201673465538
20,1.318187252402368,0.975462519946395
21,1.170068848089339,0.9735067935516983
22,1.683140324893916,0.9280190849993288
23,1.5732040977565487,0.9301894749108595
24,1.243696860246598,0.9375869590064551
25,1.3469475245853757,0.9465435017334142
26,1.2269071810589318,0.9150585302846417
27,1.4618740193435251,0.9701051637286666
28,1.261830389232829,0.9905360846452762
29,1.2070487429517958,0.9655751296137747


==> pics/RAA_coef_per_model/cifar10_XP_resnet20_rate10.txt <==
model,coef,r2
0,1.2170114398739889,0.9777738084378923
1,1.1031817117785934,0.9298959315939674
2,1.2184293051623003,0.9880293294964121
3,1.2051552052642478,0.9788732981712771
4,1.0464825326706808,0.9814560970682208
5,1.1094619307029554,0.9890617292387103
6,1.1623191898567162,0.9658776570794513
7,1.2263050371923812,0.9770839575144851
8,1.2763558691067718,0.9353504034710568
9,1.163306108384802,0.9690985924656489
10,1.1915983461292214,0.9599586299512135
11,1.1312733862483326,0.9776366666643193
12,1.0341654726005287,0.9742872927574707
13,1.0995068371420247,0.9652112087281086
14,1.0249767030226344,0.9390648997308414
15,1.3129564092547665,0.9840285634510096
16,1.1055442462129212,0.9522716531202615
17,1.1652778533480357,0.9890760718824454
18,1.2508452377160744,0.9942216166356806
19,1.1672857769206897,0.9633319383561838
20,1.0728278051890825,0.9697366509478026
21,1.146020854690433,0.9697319591397108
22,1.1671072120800667,0.9565736581410472
23,1.123747500207592,0.9810184567202134
24,1.1787122459104655,0.9777242912975268
25,1.1544568825744228,0.9692412802810255
26,1.2131044372330297,0.9544961054887379
27,1.2029818506408625,0.959810400340683
28,1.1105816937343875,0.9901051438781335
29,1.2274801842162983,0.9584488559488363


==> pics/RAA_coef_per_model/cifar10_XP_resnet20_rate2.txt <==
model,coef,r2
0,0.9263911119032334,0.9712838548129132
1,0.9201028432306368,0.9716814050650404
2,1.0421066501786582,0.9843974654578587
3,0.9997828902540896,0.9903231430746349
4,0.8921815555108075,0.9311708979330184
5,0.922993934329235,0.9775309120413639
6,1.033596317384435,0.9899025054439393
7,0.8791625983530322,0.9744498691391622
8,1.0360432660090446,0.9737264304618058
9,0.8732084577611197,0.9898157489517654
10,0.887297713829863,0.9844231266151373
11,0.933594426011887,0.9495282302207341
12,0.9611470190038787,0.9837450743643277
13,1.0199201778086096,0.9772383501463142
14,0.9090601485187277,0.9727192360238728
15,0.9986367278299138,0.9870160923631887
16,1.0106995907217742,0.9827645893800455
17,0.9114290307546614,0.9883953108677916
18,0.9184478849564354,0.9739786922199473
19,0.94681145569582,0.974143207966991
20,0.8988818654905966,0.9773388906221198
21,0.8999638775952361,0.9833081432623152
22,0.9774412012005469,0.9376615115698976
23,0.9818298089056842,0.9837283209525713
24,0.9747100701177479,0.9695625790767501
25,0.899874303357046,0.9873971695713378
26,0.9276973705019315,0.9777680735772645
27,0.8899471488466434,0.9849359296263601
28,0.9583299685236071,0.9948203006604406
29,0.8701701571252172,0.9741063259881565


==> pics/RAA_coef_per_model/cifar10_XP_resnet20_rate20.txt <==
model,coef,r2
0,1.4616414998033753,0.9704907552957874
1,1.3114977719988556,0.9083197864243652
2,1.5896744805446155,0.9668821984837257
3,1.4512226466147773,0.9751317757104343
4,1.3301785520238034,0.9315479899560093
5,1.3788229508709995,0.9612402860829534
6,1.3776331163310143,0.9310442567800923
7,1.513948338949373,0.9815217300882234
8,1.5948893435244427,0.9269999730737597
9,1.3728326185145954,0.8979421255841299
10,1.4206719293924435,0.9627201335514787
11,1.3633889594007216,0.9398414965969449
12,1.2611988717712832,0.9631986319193895
13,1.5204977857522393,0.9436691500894042
14,1.2684966534424251,0.9012858986783854
15,1.4792069115876119,0.9642691966426858
16,1.3466894440760429,0.9500746118192709
17,1.3757661707771256,0.9496721154082132
18,1.4924681292998592,0.9798465965232672
19,1.478179519740369,0.9842857313897696
20,1.302245830164616,0.9729548308217632
21,1.4763362137862763,0.9283159066203204
22,1.616999374942416,0.9006055611614034
23,1.6033744946977413,0.9613353470905664
24,1.4612268700667703,0.9584139148641472
25,1.446843912153841,0.9445988946101698
26,1.4149343460970611,0.8670334294903921
27,1.4907913769371437,0.9452318241402073
28,1.4381377254799574,0.9503814808615644
29,1.3348196030785027,0.9534178241799949


==> pics/RAA_coef_per_model/cifar10_XP_resnet20_rate4.txt <==
model,coef,r2
0,0.9909789467377711,0.9702823546836158
1,0.9976762396570623,0.9655535069424306
2,1.0583603311447451,0.9806681696414832
3,0.9086473448255601,0.9581987842774693
4,0.9876455437950508,0.982373320487921
5,0.9551455203294789,0.9686109884421567
6,0.9936865583782676,0.9912652891558934
7,0.9404743780789738,0.9909212207443951
8,1.0567909372500985,0.9618655210430863
9,1.0308194471307295,0.9854770806386204
10,1.0136783293359457,0.9884103419864627
11,1.070139497729,0.9934834595454534
12,0.9182841399670735,0.9646663679303018
13,0.9541337955434451,0.9589479786866256
14,0.9607104725706449,0.9796729104125337
15,1.0296728210786366,0.9795561075972075
16,0.9622074572999619,0.9551401272058402
17,0.9251307587345354,0.988970133085778
18,0.899324578712187,0.965628554667464
19,0.9355593700021273,0.9867881030895923
20,0.8704327688820501,0.9959419113443955
21,1.0091816554344377,0.9779382877594643
22,0.9636609997229234,0.973063527102148
23,0.8980248494740466,0.9677533665929322
24,0.983398067149216,0.9772213159571995
25,0.9719800461803493,0.9754424983903179
26,1.0367366324533274,0.9834375993897545
27,0.9991497287616217,0.966405154918623
28,0.9791129494452702,0.9843760224985215
29,0.96696629982053,0.9662432423262086


==> pics/RAA_coef_per_model/cifar10_XP_resnet20_rate50.txt <==
model,coef,r2
0,2.124895005481371,0.9003866740908298
1,2.3156321836266476,0.7931321886694954
2,2.6638221685458263,0.8698368171215742
3,2.2911446728980165,0.9241941284315499
4,2.05572151969643,0.8491615080476472
5,2.1271141478256643,0.81919020051544
6,2.315706662194167,0.8273004057500313
7,2.3773274673653577,0.8635158334085128
8,2.4807816366958924,0.9053535576213839
9,2.120819714200309,0.8619344810765729
10,2.1903533310910035,0.8344510092989261
11,2.3800707172008537,0.878044566947134
12,2.0177848695719662,0.8915263362266629
13,2.173317184040436,0.8591222214387074
14,2.185210227279142,0.8487153587995613
15,2.271490013882369,0.8599324466270145
16,1.9710592537379987,0.7989839669443028
17,2.1823844059544806,0.8111612839248741
18,2.3526432245268665,0.9480071545477369
19,1.9439709047368507,0.8348209493509631
20,2.448788471022722,0.9024776103419075
21,2.1089310806094135,0.8842078143230746
22,2.2998990825495094,0.7707471317526342
23,2.330963046533117,0.8858166932219766
24,2.400565360138813,0.8917298797681208
25,2.2659523121726566,0.8617970470386642
26,2.4647989790465195,0.8849083958344648
27,2.4704830028593294,0.9135123000278014
28,2.2488514368429864,0.8317506557276151
29,2.275367005431976,0.8501139179862264


==> pics/RAA_coef_per_model/cifar10_XP_resnet32_rate10.txt <==
model,coef,r2
0,1.0118385700208763,0.9040499262950585
1,1.0439641514518683,0.9831008742614713
2,1.1613434311828283,0.9765440297601695
3,1.105730864063748,0.9692589188101868
4,1.1396434758205916,0.9630967401684742
5,1.1195385924616443,0.9678716750474212
6,1.1054333243547316,0.9928456451986766
7,1.2187514100251164,0.9542833274115394
8,1.0975882385979434,0.9833765435902452
9,1.1605785357673466,0.9826111895892089
10,1.1692920882540065,0.9689118944547218
11,1.143404818707268,0.9556241411107668
12,1.1707483122402607,0.9473023346543755
13,1.0389541252602883,0.9801482992348792
14,1.1191420662340494,0.9866070842303235
15,1.07232542993296,0.9789222069712885
16,1.04766818563507,0.9745990507363405
17,1.1690268866231504,0.9693938258981589
18,1.001324539778634,0.9805340179871009
19,1.06675659359896,0.9112212341635959
20,1.0087331186676787,0.9662106664957004
21,1.0284053210289927,0.9600396539884684
22,1.1671840048965088,0.9687986680434445
23,1.0857965278484027,0.9691976515117415
24,1.1376661198456617,0.9841370895110952
25,0.8948554060802953,0.9348280659771487
26,1.0945398770486756,0.9796762906467019
27,1.14868672299485,0.9679865749058282
28,1.2328061703247655,0.9548773474869953
29,1.119808469461552,0.9508868974743091


==> pics/RAA_coef_per_model/cifar10_XP_resnet32_rate2.txt <==
model,coef,r2
0,0.9361856226037464,0.9777365844667933
1,0.8773407299706211,0.9807014119420627
2,0.9671739714950376,0.9905344049963635
3,0.9147460196339297,0.9808871146096746
4,0.8903820486954374,0.986058409831871
5,0.9170576347678621,0.969187836900948
6,0.9157378008266921,0.9777231418368604
7,1.020065006904131,0.9570224343787621
8,0.9383959517610241,0.9632288557390969
9,0.9779572318564397,0.9763419867422908
10,1.0048849257809487,0.9853469356293222
11,0.9624885444847311,0.9779799196981036
12,0.8701043448502612,0.9703694604908721
13,0.923938774489268,0.9921405627051328
14,0.9000191538623217,0.9551623001869542
15,0.9126695699546244,0.9759111981897205
16,0.9301875012014426,0.9868382158464496
17,0.971593868761262,0.984843711504686
18,0.8872845069397084,0.9810238640992993
19,1.0442021431825865,0.9827310440214714
20,0.9987603954989498,0.9799176142503422
21,0.895224616758885,0.9877104205612077
22,0.8938080167649751,0.9789060809699316
23,0.9460627057979042,0.9809144333476069
24,1.0847716555755573,0.9755322561085149
25,0.8432693453424241,0.9893642576212578
26,0.9616490612626907,0.9928152764590092
27,0.9808045309256838,0.9730674842138491
28,1.0751268254709643,0.9596801303540462
29,0.9581863449629455,0.9785919922219617


==> pics/RAA_coef_per_model/cifar10_XP_resnet32_rate20.txt <==
model,coef,r2
0,1.304280035038204,0.9147885686366105
1,1.2685273509206352,0.9486977396461347
2,1.3524013835767688,0.9745358879298749
3,1.2205110538808635,0.9750003170668555
4,1.309510831113769,0.9663134435569649
5,1.2362513247704527,0.9505514579696098
6,1.334099153259073,0.9764157454759135
7,1.5107390928842686,0.953003569249454
8,1.3377284565033745,0.9741291674840653
9,1.373009262073838,0.9839867763282875
10,1.4088390276080185,0.9514913815906335
11,1.4527031159014012,0.9705566640181941
12,1.4112375943467403,0.980504686859113
13,1.3009747813622743,0.9653618131496992
14,1.1646424015008152,0.9754544000691575
15,1.3278872098897416,0.9589437751753382
16,1.3356192802205167,0.9699892159823389
17,1.3143810777584135,0.9525282733551581
18,1.3041001517757589,0.9583977275286415
19,1.3899033670474668,0.9269391827591277
20,1.2522390684679943,0.9602093850457758
21,1.2452438399776038,0.9703455957454035
22,1.3531134107404619,0.9746083853458509
23,1.2203316185746007,0.9588481894964714
24,1.3675867660438317,0.9421841257015594
25,1.2049619131146283,0.9446805973930318
26,1.2400150984060083,0.970150858029078
27,1.2681693662459994,0.9724065707611674
28,1.4339541268255607,0.9484478873530514
29,1.3718102976519249,0.97181560784603


==> pics/RAA_coef_per_model/cifar10_XP_resnet32_rate4.txt <==
model,coef,r2
0,0.987292194118133,0.9666662440371749
1,0.964422214991516,0.9949426483021795
2,1.0401176181611997,0.9841505180861708
3,0.9538512367623501,0.967376802303663
4,0.969065725799679,0.9760842477254748
5,1.0091856874208969,0.9870037156770688
6,0.8847710724691112,0.9781848097295609
7,1.0395145346270025,0.9779529338195764
8,0.9811997068995075,0.9832613793202832
9,1.0377295722875755,0.9702345963140541
10,0.996263715181738,0.9832810026533304
11,0.9753036459692515,0.9810641977320557
12,1.0423832214173425,0.9497114904660756
13,1.0088692674131714,0.9873887709529976
14,0.8842152741292243,0.9597864117831136
15,0.9759585036180856,0.9862153310362076
16,0.924958022170841,0.9832239780240255
17,1.026441077617253,0.9870267294805577
18,1.0392501994422076,0.9642152909674571
19,0.9516870885719125,0.9694402387590644
20,0.9888616131205481,0.964230532234748
21,0.9202535992674413,0.9701597838998549
22,1.0761055478900716,0.9750301221171801
23,0.9924970158494144,0.9789127396919169
24,0.9818223275045362,0.9770621764987079
25,0.9093234281100755,0.9784595340457443
26,0.9809097389699751,0.9864653426225168
27,1.0592897079675463,0.9597088496143965
28,0.9828878138488012,0.9785459085302404
29,0.9144464781681916,0.9705890734576892


==> pics/RAA_coef_per_model/cifar10_XP_resnet32_rate50.txt <==
model,coef,r2
0,1.8480089376466224,0.7957230320482096
1,1.8807708462320487,0.8676884785680197
2,2.223993527369899,0.9116215654076536
3,1.8195414166079422,0.8691910136130228
4,1.8329626959600955,0.8911197961176742
5,1.9717842795618228,0.8414053139013592
6,1.8661963143768951,0.8446098115872079
7,2.4194798812608154,0.900636971371408
8,1.9993695222400727,0.9429102246129278
9,2.253599487978741,0.9691680587197099
10,1.887783946633368,0.8912860083995867
11,2.294481705273602,0.8987696664236234
12,1.9486456855491652,0.9051973177210774
13,2.1419399368322822,0.9635253646350362
14,1.7286499932513764,0.8657898285022549
15,2.013671628513497,0.8866708023895936
16,2.030000469691502,0.8463227699672822
17,1.8859417972252075,0.8591266508746394
18,1.9641623835764124,0.9410900599562458
19,2.17515596668903,0.8253491984529637
20,1.9229716604135338,0.9291713181017999
21,1.7183397838844687,0.8201231870146563
22,2.0104723064566166,0.9633853178998532
23,1.8860719527391456,0.8364554179301926
24,2.1253309283238284,0.8902168675898159
25,1.759987280586557,0.8086938714664236
26,1.9445973202022928,0.8931223314552463
27,1.8919951320516888,0.9498135016033391
28,2.3034604807221863,0.9075389173573124
29,1.9212688535890545,0.8662682292139892


==> pics/RAA_coef_per_model/cifar10_XP_resnet44_rate10.txt <==
model,coef,r2
0,1.1011060327263613,0.9587394790055113
1,1.216617310603036,0.9921748509981076
2,1.0882867579792095,0.9698559322731429
3,1.0753925968319569,0.9802436361694109
4,1.156732538430503,0.9684369258356111
5,0.992517964348433,0.9942262298158826
6,1.0352008064394036,0.9510509556245385
7,0.9990245039222331,0.9772437799718564
8,1.0228156690766597,0.9707218616475763
9,0.9505847947760983,0.98106357182786
10,1.1102987389365546,0.997116994929113
11,0.9883193471412344,0.976429774529609
12,0.8553001382213322,0.9670945005740639
13,1.1295168438794048,0.9769999530878669
14,1.1105721796418198,0.9748842984941096
15,1.0838117479709155,0.9886845753765442
16,1.0449354837888662,0.9795226300785247
17,0.9859452163117464,0.9598584051540163
18,0.974116685397247,0.9682842280796192
19,1.0938095462583908,0.9495805405527095
20,1.0578874615719267,0.973106223477653
21,1.0996219708317219,0.9692182361985057
22,0.9660464880478339,0.9626137723008701
23,1.070995946937659,0.9401079619741914
24,1.1312434832639862,0.980204837420053
25,1.1855165568539994,0.9658449597822653
26,1.0192630927578805,0.985286726697896
27,1.1339194285294127,0.960572351496298
28,1.0317155402037204,0.9698531928219325
29,1.1564297102562728,0.9725251488689887


==> pics/RAA_coef_per_model/cifar10_XP_resnet44_rate2.txt <==
model,coef,r2
0,0.8432631728541565,0.9508163914547807
1,0.9536997767283935,0.9784992033250213
2,0.8878803040075275,0.9825786822935185
3,0.9629986846497379,0.9855161298068261
4,0.9461237608860593,0.9796375768674108
5,0.8385593168926138,0.9361744483350241
6,0.8773030789125483,0.9853455512717377
7,0.9713246144487676,0.9578341984853694
8,0.8706379906973709,0.9726233917882877
9,0.9978740337732407,0.9682479673388847
10,0.8300644339169738,0.9845066613432707
11,0.807316546255531,0.9705289329092598
12,0.8081463607229763,0.9920590247584749
13,1.0232992427606045,0.9878411038386845
14,0.9439486737838246,0.9829335937643631
15,0.9362825893242983,0.9830443792214759
16,0.9011467330623144,0.9928589707102966
17,0.934819970132805,0.9891862051582828
18,0.9226737991200505,0.9846247748714555
19,0.8686957593126002,0.964141814021034
20,0.8906425847517951,0.9784066398222698
21,0.9715521376325602,0.9837653771289928
22,0.8987417037521362,0.9740277296327604
23,0.9302319166934685,0.9553541416298459
24,0.9543433582173969,0.9879368228527478
25,0.9374939854263005,0.9828081066098165
26,0.9295030688958462,0.985114423985617
27,0.9852083455763688,0.9875216012691632
28,0.9204608549055113,0.9930901870374113
29,0.8808341791479373,0.9879340333929081


==> pics/RAA_coef_per_model/cifar10_XP_resnet44_rate20.txt <==
model,coef,r2
0,1.2022334199369489,0.9595050255765533
1,1.3402628321163208,0.9557460283700913
2,1.064940120820585,0.9607852893907375
3,1.3247035852720155,0.9746776378136772
4,1.29113359904887,0.9618744349218576
5,1.2672175982849405,0.9783398709162141
6,1.2524509260458916,0.894680670088274
7,1.184315243513889,0.9542847218921365
8,1.0460281149254436,0.9724445832708489
9,1.376213702963097,0.9433053658295278
10,1.3761417149447583,0.9741508668583301
11,1.357231669008569,0.9871585199283578
12,1.0384286865728902,0.9812701074838741
13,1.215143035989067,0.9722208287129566
14,1.1204141117585624,0.9451131844746776
15,1.2029777059504168,0.9765051214166199
16,1.291186868450353,0.9754874141842556
17,1.2162377333568408,0.9491567989842835
18,1.0493480844422136,0.948410114996141
19,1.2490204512851626,0.9432273987913873
20,1.221433625240925,0.9734646609287517
21,1.3749834290845961,0.9673334606678139
22,1.2180923625523519,0.9551193336826592
23,1.1897989071106239,0.9758734622422994
24,1.340600385857055,0.9644672679336774
25,1.3556927079048628,0.9627598477284635
26,1.2767582606484635,0.9802599160868191
27,1.3666067231594436,0.9452648796330984
28,1.0951298075311064,0.9479463193046619
29,1.3768117179508905,0.9619898409872041


==> pics/RAA_coef_per_model/cifar10_XP_resnet44_rate4.txt <==
model,coef,r2
0,0.981112676338187,0.9764375677857672
1,1.0100652212093562,0.9909607169793524
2,0.911754926351842,0.9798747286717224
3,0.9577489176567122,0.9697271594478637
4,0.9454114185278838,0.984551044936646
5,0.9316967760322064,0.9091835249148973
6,0.9797394649544187,0.974639379614696
7,0.9102564917840312,0.9756107370876764
8,0.8688597268274825,0.944572037789693
9,1.0054093923964507,0.9783876053065538
10,0.9424345397563714,0.9789736755157485
11,0.891762019734393,0.9548753136897313
12,0.8187979420793333,0.9932835787524051
13,1.0125291756029493,0.9958272689405083
14,0.9688773375966679,0.9820475729848418
15,0.8733231644197134,0.9827355219017155
16,0.8925288257464443,0.9850261020819963
17,0.942288299928812,0.9535855409912035
18,0.8491167617736408,0.9819712850671709
19,0.9415133226343159,0.9633297130443595
20,0.9659370008823428,0.985514663958645
21,1.0048988586511625,0.9754409938720828
22,0.9169963070303124,0.9708289702658989
23,0.9650816001320093,0.9711529973745509
24,1.0200805139708355,0.9809999266152234
25,0.9610882500209934,0.9880722258364169
26,0.985997268158632,0.9926583341850732
27,1.0485369555328086,0.9800361130227159
28,1.0403667349016776,0.9881892160678172
29,1.0142993406369867,0.9473798878202159


==> pics/RAA_coef_per_model/cifar10_XP_resnet44_rate50.txt <==
model,coef,r2
0,1.894818755869824,0.9561816664555454
1,1.9501054200026748,0.8615091674945444
2,1.5363723226231771,0.8931297973352961
3,1.769945188484359,0.9445567103791147
4,1.8603825333339832,0.9406183249187712
5,1.937454890284779,0.933764841933628
6,1.76595994443506,0.9100271334421198
7,1.8795299054608303,0.9041151784136989
8,1.5128163958509875,0.9149973832773315
9,1.7413423550026421,0.8773038875639656
10,2.0037516770884825,0.9593104314428845
11,1.7767893394609129,0.924332764811153
12,1.7620382572063695,0.8938512654936251
13,1.8238809333544739,0.9127240155073083
14,1.484097921868791,0.8972776026545481
15,1.6601054396527795,0.8923014671913034
16,1.6467953711551606,0.9516827529003844
17,1.8316680921712993,0.902407002487019
18,1.6928933510635567,0.9143822111508232
19,1.7508373518285452,0.9407060497898915
20,1.827244128088154,0.9608138147539583
21,1.833079057947869,0.9162647718873863
22,1.645870142683116,0.818925482886694
23,1.7197986909470582,0.9230632420675946
24,1.6356488518199748,0.9034708841266212
25,2.0779761162354617,0.935857186129804
26,1.7863516039036889,0.9092312979922449
27,1.8315344808447411,0.8941657673798085
28,1.74991543129922,0.8642786002255606
29,1.789035570078751,0.9305004394986803


==> pics/RAA_coef_per_model/cifar10_XP_resnet56_rate10.txt <==
model,coef,r2
0,0.9113010005686201,0.9786965393733533
1,0.9612024195505501,0.9745841631004563
2,1.0038046058897057,0.981894745618212
3,0.9669177885531703,0.9763679086000778
4,1.0491621671768,0.9801263216432763
5,0.9844028261383814,0.957645584935703
6,0.898261445047416,0.9689093551371547
7,1.0849990749831568,0.9826486646880019
8,1.0790646244182185,0.9908443918365608
9,1.0090908955289442,0.9882197716226506
10,1.1057371644317622,0.9865726867412499
11,1.0983142796789975,0.9789453476180193
12,0.9349629613803729,0.979844081539684
13,0.9927672530084531,0.9459596637870098
14,1.015079083077106,0.9845891925399968
15,1.0110871328957336,0.9819403055748286
16,1.024854845642952,0.9801552839887848
17,1.0025614006407964,0.9844804561875621
18,0.9480843808866658,0.963502233604691
19,0.9980825587368736,0.9233702075707823
20,0.8684878244439042,0.960495716051505
21,1.065374556184491,0.9820065853596092
22,1.0039291906914152,0.9737781378047864
23,1.0219296491125902,0.9719275180590212
24,1.0975779859020078,0.9906288571191446
25,1.0217901841909496,0.9941944952134409
26,0.940809340962351,0.9405790500388321
27,1.0358179045572902,0.9654191952960667
28,1.0271323221655004,0.9511996712420944
29,0.9829645881105076,0.9875241755174838


==> pics/RAA_coef_per_model/cifar10_XP_resnet56_rate2.txt <==
model,coef,r2
0,0.9101394415884684,0.9755236976363937
1,1.0280668855461523,0.9865362356641376
2,0.9229355128191552,0.983472646825844
3,0.9372642153298147,0.9832099428571327
4,0.8755594206676789,0.9565519922719833
5,0.8506916489780247,0.9912940049778827
6,0.8769676544651483,0.9937408330132875
7,0.9247993087737248,0.9932267388866322
8,0.9549821176718476,0.990369710774853
9,0.8747961775679535,0.9819816596336005
10,0.9446944441750765,0.984147359053048
11,0.9467653910411273,0.9771910042583747
12,0.8921095672013986,0.9913605261880511
13,0.9475199909528133,0.9906966283588101
14,0.9830796739643213,0.9774170743232256
15,0.9446045211458719,0.986809644944818
16,0.8366275212762985,0.9915129092355326
17,0.9655460502402984,0.9676455169948265
18,0.8961346840912111,0.9622697415702249
19,0.9671346653678204,0.9856033922930373
20,0.9085242303101986,0.9745922931214289
21,0.9765873598978804,0.9773113120339354
22,0.9333398667855001,0.9842126148814647
23,0.8989021051378545,0.9795095190003327
24,1.0005401339592697,0.9884791491180221
25,0.8521817453963169,0.9693795387264313
26,0.9524041423010158,0.9804996634151887
27,0.9431196725795148,0.9857244696406391
28,0.9140940743633438,0.9786757344028654
29,0.8674007632856477,0.9618158161643375


==> pics/RAA_coef_per_model/cifar10_XP_resnet56_rate20.txt <==
model,coef,r2
0,1.1627855123979793,0.9714661524396603
1,1.2012368932566235,0.9419554785951402
2,1.0342176949059632,0.9760940536591423
3,1.1909165641739976,0.9720672985860425
4,1.1107429996878253,0.9701540081177158
5,1.2028181603378498,0.9750344606079273
6,1.1621088151893026,0.990303939213425
7,1.137886393362848,0.9740311905588593
8,1.3714738634675936,0.9531896635674476
9,1.1608846709134957,0.9802030176404074
10,1.0706182645790059,0.9497751591360045
11,1.1921163949525881,0.955713295497207
12,1.0722151634290857,0.974834617010119
13,1.1537260592351637,0.9584277618421634
14,1.1503975638081116,0.9406808256187633
15,1.3020957805682298,0.9823605355450822
16,1.1312835087425168,0.9873742678398516
17,1.2401146543730832,0.9803003588667085
18,1.1051538167704082,0.9573249840932162
19,1.2411531666464277,0.9206570506422905
20,1.0927407085756322,0.9159034833711205
21,1.1955496300956656,0.9780053304818931
22,1.1027153433679053,0.9682867333811956
23,1.0674072851093455,0.935598414493791
24,1.218556691159901,0.9582921201331546
25,1.0948786820099896,0.992565288952739
26,1.1689079374989073,0.9182110545327316
27,1.222253282719547,0.9675482462006634
28,1.2539830916642956,0.9804580950346894
29,1.1379680562481194,0.993267517938531


==> pics/RAA_coef_per_model/cifar10_XP_resnet56_rate4.txt <==
model,coef,r2
0,0.8882432430947708,0.9663485180480357
1,1.0768038984638237,0.988845349584726
2,0.926986674874627,0.9876686384431523
3,0.7973306440080119,0.95939442667455
4,0.8563887617689858,0.9896873230441883
5,0.8575014687885114,0.9802614780487888
6,0.7910019854025214,0.9759391582791609
7,0.9197965132552722,0.9901934952674327
8,1.0174630119638535,0.986279767423958
9,0.9616112297332019,0.9796392664770449
10,0.8710854537200647,0.9895843587564459
11,1.0327222922648747,0.9756549443707563
12,0.9246255192086659,0.9603403747539792
13,0.9984894441676083,0.9581506801658592
14,0.903448676391443,0.9679792361497632
15,1.0057426834783796,0.9755816940852405
16,0.9286992444012293,0.9874619676669297
17,0.8970140535990863,0.9660299655631626
18,0.874180157984352,0.9749509820091803
19,1.0224437684914416,0.9781614108085865
20,0.9712947663352346,0.983958728862233
21,0.9776528782563058,0.9873274821858063
22,0.9798313320002422,0.9832059772003766
23,0.9423001383080205,0.9907659984506955
24,0.9795291177530128,0.982150056083545
25,0.9127193914196735,0.9777771386548544
26,0.9576976290857034,0.9752868844550877
27,0.9753726247832754,0.9867473413990204
28,0.8914817311854446,0.9815614346261661
29,0.8354082601965677,0.965138668313662


==> pics/RAA_coef_per_model/cifar10_XP_resnet56_rate50.txt <==
model,coef,r2
0,1.5269470276727317,0.972513900489387
1,1.7049369772046121,0.9226068164762674
2,1.368827588567897,0.9206263024854752
3,1.657396704653251,0.952718005281431
4,1.4960741918620668,0.8445394690794847
5,1.3951539031773421,0.8398648267807525
6,1.547101760492522,0.9543505095236586
7,1.554020083301871,0.9681617348134368
8,1.803269838050875,0.9424051872261682
9,1.5913870894563054,0.9433437240333601
10,1.4443695285567213,0.9245718656269718
11,1.709682777559612,0.9408479473576902
12,1.5714978965683375,0.9202055736171076
13,1.5590651419812913,0.9094016728345936
14,1.6181882334438822,0.9040563937207307
15,1.6356060183201175,0.9520763275695444
16,1.4054127160463472,0.9344145161622575
17,1.4958658142549555,0.8936427789534698
18,1.5614887603478482,0.9465873070504728
19,1.3823597171186472,0.8972241873708511
20,1.5045890782086322,0.9325179103400256
21,1.6798805404909944,0.9543243183882305
22,1.681473929985694,0.9353257466058091
23,1.5672253304316595,0.9492148204528417
24,1.6670914673694412,0.9545477241424032
25,1.4534907182712113,0.883599694105338
26,1.6203526739622387,0.9068448963107976
27,1.3977245632302553,0.8930171374809817
28,1.672932605784596,0.9832284140889944
29,1.6187506318096108,0.9520920021166049


==> pics/RAA_coef_per_model/fashion_MP_lenet_rate10.txt <==
model,coef,r2
0,0.92024653036647,0.8119728014865849
1,0.9121757280776175,0.9126480575947412
2,1.0470783645458224,0.9435300220073488
3,0.7600684605779466,0.8760542874947036
4,0.752219313079748,0.8043708721791508
5,0.9789295889901,0.9287842080017854
6,0.9698881140861115,0.951275879323818
7,0.8929798064671428,0.9532979250536203
8,0.967206456164387,0.9285983465917268
9,0.8276926783741448,0.9125640873844552
10,1.0445219321433286,0.8631121673925445
11,1.0689347236532298,0.9456970387114874
12,0.9793671060277891,0.9638905581129186
13,1.0171620789307356,0.9619786443148897
14,0.9503208549484986,0.9152012391760439
15,0.9494532569320915,0.9279882324830718
16,1.0406081580525453,0.9004362726517433
17,1.0825677414739432,0.9243370278374973
18,0.8763290221224127,0.9605761722175331
19,0.9988953619670871,0.907119708597835
20,1.0307475708279734,0.8550345538981827
21,1.0369600529622303,0.9702922721964843
22,1.057540085694918,0.9575251663542941
23,1.033455706636985,0.9931329431320405
24,1.1020248346583699,0.9025415515634577
25,1.0249048391313875,0.9358341855820751
26,0.7411066132298132,0.8507329515537827
27,0.9698738916920321,0.9451622627596256
28,0.974753805059026,0.979906668920101
29,1.1165233820975824,0.8428721442025011


==> pics/RAA_coef_per_model/fashion_MP_lenet_rate2.txt <==
model,coef,r2
0,1.1138390517678944,0.7041067122803162
1,0.893490029723457,0.8855078361516786
2,0.9760991349386882,0.943127471532649
3,0.9076414211626975,0.9844198752887596
4,0.8551754194293093,0.9480373146815989
5,1.0125350591516398,0.9771121513841151
6,0.9914199666239305,0.9395547103000823
7,0.8647351023837692,0.9560004357241334
8,0.9785761500148461,0.9536616045301167
9,0.9514716682508085,0.9672466424830989
10,0.9120619699281972,0.9424638560193976
11,0.9249495503375159,0.9540060908659591
12,0.9584998235680112,0.9342723926311489
13,0.8311009354033007,0.8879928633776909
14,0.9720351791650561,0.9527953711570551
15,0.9336448956520972,0.9205480683197192
16,0.9608862983517865,0.9856164622376189
17,0.9610669507007326,0.8723719358974621
18,0.8620860338546206,0.9328335501433509
19,0.9336117250997901,0.964498743398218
20,0.8917328817591348,0.8326397808858659
21,0.9514712123729254,0.9815532941643397
22,1.0188002217560599,0.9915578501103535
23,1.006227301890468,0.9796154449476507
24,0.9479583100943267,0.9000237335257321
25,0.9027687609327067,0.9570427956702444
26,0.7002749110119783,0.7862388289432622
27,1.12812417566251,0.94490575275412
28,0.9989744623225559,0.9741593999291481
29,1.0501346056880698,0.8521725443207946


==> pics/RAA_coef_per_model/fashion_MP_lenet_rate20.txt <==
model,coef,r2
0,1.0407832884294452,0.9495873881548879
1,1.012461913412769,0.8067749448614966
2,1.1965903206569592,0.9531250278411685
3,0.8147634249786534,0.871274458110855
4,1.0481789824115904,0.9876962742586926
5,1.0006189708674775,0.9066752625131509
6,1.100267274581147,0.9468104882603177
7,1.0865218543130153,0.9763367303322379
8,1.0896901399709213,0.9313666801827892
9,1.0320310232410537,0.9252783641922873
10,1.1568013223427966,0.9072513907437015
11,1.009940207945558,0.9439969081816694
12,1.0200096456405108,0.894984532735603
13,1.0164258281110063,0.9528816726437409
14,1.0186737984305194,0.9740295531929728
15,1.2072382109056539,0.9888617059272138
16,1.0751048255739442,0.8653973836414064
17,1.2196249564305648,0.8788681398530105
18,0.9510787938327223,0.9730991638037987
19,0.9386492200377686,0.9546964160579763
20,1.1571432504870744,0.7964108986591504
21,1.1301279866242069,0.9674978761542956
22,1.200531726127362,0.9267590394436667
23,0.7545954495598401,0.6946438673963559
24,1.116970073032795,0.9677504531535328
25,0.93949470415979,0.9631484892502284
26,1.075371386712686,0.9339438965967464
27,1.0846701905554657,0.9714889535605373
28,1.1056922725001508,0.9805192175678008
29,1.0538452522910737,0.9014280907059125


==> pics/RAA_coef_per_model/fashion_MP_lenet_rate4.txt <==
model,coef,r2
0,0.9875698135616312,0.9044930979065293
1,0.9139779656599457,0.8546330759390162
2,0.9900383167372846,0.9514645015742332
3,0.7026642476624323,0.8921860751942452
4,0.9007583159998874,0.972702355735621
5,0.9171895379362436,0.9449076753186163
6,0.9042337261992257,0.9704315968303882
7,0.9624358057266923,0.9546505351475142
8,0.9783364124208793,0.9240532571658329
9,0.8941964389342083,0.9301143559203446
10,1.002911762432106,0.9536704648181162
11,0.8952528068458726,0.9513363890958576
12,1.1247427038751134,0.8618705825915626
13,0.9885305123326023,0.9758029311638213
14,0.8544168858215847,0.9479629394956527
15,1.0708656121818927,0.9941807509733421
16,0.9719435158459112,0.9442912016376864
17,1.0074345176519564,0.967268159714291
18,0.9313613101229055,0.9206513472585391
19,0.8719409494372758,0.9648625783744097
20,0.9335123509805725,0.8056646398040804
21,0.9880147010607147,0.973945165356375
22,1.284013412728257,0.8944298803256631
23,0.9682460892160707,0.9229144522694556
24,0.9707795952506375,0.9053964325961771
25,0.8971777650850886,0.9768586775075815
26,0.7282713451682775,0.8202649537256854
27,0.8927114777410272,0.9421526007238339
28,1.0445917390029364,0.9601015145573664
29,1.0473109727170076,0.8836106448565288


==> pics/RAA_coef_per_model/fashion_MP_lenet_rate50.txt <==
model,coef,r2
0,1.9726536439702436,0.752837381756122
1,1.8871049756554874,0.6630763773394531
2,2.309298120241847,0.7675019589797321
3,1.3907330689034372,0.7891709627220216
4,1.5225711157307693,0.6122813422906421
5,1.7821486052067839,0.8541991044342452
6,1.6033904225458184,0.8351067945802884
7,1.695843570525112,0.8951409681628688
8,2.164599305763252,0.784720061107719
9,1.902876581651863,0.9080291052482188
10,1.7183823088398134,0.7673039123140014
11,2.3708675506288146,0.8334577754390423
12,1.8107422810399196,0.8152946218529098
13,1.4649106836769672,0.8310893888930837
14,2.2841686090180335,0.8800092026739302
15,2.164628006760434,0.9272638045609339
16,1.599641658570829,0.5871736282609934
17,2.156785573487918,0.7876112162473917
18,1.5073858845746022,0.8732939614251644
19,1.7347725070095588,0.9414767870738288
20,2.1104523348906117,0.603964719846398
21,2.38829556032988,0.9130966507925926
22,1.9903753129141681,0.8787873074891671
23,1.7896895895567775,0.8525512225357224
24,2.060794299188137,0.8864018109699805
25,1.9390438824138885,0.765485549748677
26,1.6761375005412036,0.8910545192220004
27,2.090417592709905,0.8698698232660268
28,1.8710344953839055,0.9055982935391529
29,2.444134800776388,0.6407760705427125


==> pics/RAA_coef_per_model/qmnist_GP_lenet_rate10.txt <==
model,coef,r2
0,0.826217826186038,0.5401098700802067
1,0.9816582786937306,0.5039338296326485
2,0.6808569890587102,0.28303740197271676
3,-0.2403959046813223,0.009933896113579643
4,1.1423459937140594,0.7402653070512819
5,0.7500557208938855,0.18153282452495945
6,0.38435526923154373,0.36669008160122696
7,0.8236221511658746,0.4685623462764934
8,0.49062206560937227,0.13490469800787075
9,0.9931725466385865,0.487709004637083
10,0.4665080594938103,0.45108084594928244
11,1.3138557540010256,0.4200969797574601
12,0.46863659903675614,0.35568332115737467
13,0.5468198321646801,0.144577562548436
14,1.2424688207940193,0.28238050628904066
15,0.8533463944104167,0.694989707675395
16,0.7579410843460667,0.15085133997872813
17,1.0719880837802986,0.620279786745146
18,0.5003906149046506,0.29523526096110964
19,0.7406959991304446,0.2058828540215496
20,0.7900787241134776,0.4475529523881808
21,0.36113032960160835,0.23684535821352115
22,0.764024097688109,0.31904977444623417
23,0.16142092501425204,0.028576307857945293
24,0.5312733839076251,0.2859696582647736
25,0.11916497572290531,0.007237418130035533
26,0.7682296332542443,0.7129170580735591
27,0.5794196158402314,0.33652536498062113
28,0.4457572184904357,0.2629274219841745
29,0.9253521392067563,0.3725753609282949


==> pics/RAA_coef_per_model/qmnist_GP_lenet_rate2.txt <==
model,coef,r2
0,0.4640348480226634,0.22573068740165758
1,0.527087461588875,0.15961922488914848
2,0.8118398897111494,0.5891448399873577
3,0.3173104403357396,0.030047906905040445
4,0.3714764444020701,0.16236506471191525
5,0.7833107426030861,0.6627678129059464
6,0.5623765261247823,0.5887715707263379
7,0.9273815703876517,0.3595740115292888
8,0.2775845945554158,0.08960842253092849
9,0.544504762746958,0.27159320300372536
10,0.5271848768522766,0.6815354766447652
11,0.5393866672484677,0.11256683938853385
12,-0.13887051721725913,0.018153444456756596
13,0.229929134402743,0.0717443582466405
14,0.4901746651891846,0.07175706007506766
15,1.0137393176562766,0.8273891675012961
16,0.662534930423874,0.22082479322590565
17,0.500382202612895,0.17897870144342298
18,1.0929306851108416,0.8952399872202024
19,0.6646960194658487,0.49802415335592587
20,0.6529136459986383,0.7585315282524733
21,0.4762742045136341,0.35897249826095945
22,0.6174725986780697,0.2839174763866428
23,0.2285918484668539,0.061419304832654675
24,0.6392927461007888,0.30628037160094745
25,0.24409819120356216,0.038322986408858006
26,0.5966524571923444,0.44377950271029865
27,0.4755508345633467,0.42242192770441356
28,0.6657923868095718,0.6009495506679783
29,0.37917394545940736,0.27014523464993


==> pics/RAA_coef_per_model/qmnist_GP_lenet_rate20.txt <==
model,coef,r2
0,0.7177463977575035,0.1413540299896504
1,2.42054700475322,0.6499184085361082
2,0.7463393017798607,0.06903378898857704
3,0.47789996452318895,0.020984846708414384
4,1.069240196834924,0.35651934424051
5,1.1324745778260032,0.5591847762687705
6,1.1083325392036951,0.47516450986601777
7,1.1308158770695984,0.38780898636014316
8,1.8784022673924323,0.6737364605485412
9,1.471388563124214,0.5927854416449023
10,0.26793127244178355,0.094989749756907
11,0.8643457460054674,0.17247260478883653
12,0.19460790407508644,0.007457755338134531
13,0.19035623021029913,0.007887440377075117
14,0.8427998792464042,0.11094310251478523
15,1.1203055332831542,0.3551460840240672
16,0.22177568669827777,0.005654241654065029
17,1.3117734854343137,0.2020446464466804
18,1.3305339159207967,0.6854877205658783
19,0.29803464435883675,0.03263501341645414
20,0.8498397133955065,0.22595945437199427
21,0.23235723651629062,0.020056825285949875
22,1.0154543753237122,0.31408116278801723
23,0.4485341058329577,0.12867851007222686
24,0.7845494167075144,0.3536658280098668
25,0.9891114056568888,0.38620616821411136
26,1.0598359069216954,0.4429538604916323
27,1.3424224724823002,0.49012270919006995
28,0.7032023009390811,0.39976859200326986
29,0.6512638024540703,0.12814671602969108


==> pics/RAA_coef_per_model/qmnist_GP_lenet_rate4.txt <==
model,coef,r2
0,0.6447049494648205,0.4032440322343802
1,0.6275201297884995,0.35858907024404774
2,0.39203743824682313,0.07363595481103358
3,0.17000469029372586,0.015597559660960991
4,0.4337946813150704,0.07747600742238703
5,0.8764500746332999,0.7230693849119602
6,0.8609132682331309,0.47454161342566337
7,0.33172111426353895,0.10536854225725545
8,0.47816744031480296,0.2853808757726778
9,0.7369164525753543,0.554077868555916
10,0.681909514595895,0.6157086988250244
11,1.1988870227657522,0.4592676745262305
12,0.07534149374994777,0.003146943420466175
13,-0.4092011687123631,0.07554879867071296
14,1.5565084209550175,0.6857124947510261
15,0.7651928443437154,0.7156312499568568
16,0.46231650539154884,0.16591636485834693
17,0.5623733092882671,0.15147247118046459
18,0.6836696455800629,0.6198341107320806
19,0.6447723687448639,0.0957678705594347
20,0.1967291037326476,0.04019507878469064
21,0.551712662542276,0.408427065806683
22,0.45607787708234954,0.10952685487283786
23,0.3576703660644137,0.12498591859664265
24,0.5906141095026884,0.4259772288121638
25,0.5181877459758139,0.24854119047265888
26,0.5551639339980299,0.7138626539409536
27,0.8326203810224015,0.6488990980104785
28,0.5508327928277621,0.5373499118102475
29,0.2318131267125457,0.0798360566183759


==> pics/RAA_coef_per_model/qmnist_GP_lenet_rate50.txt <==
model,coef,r2
0,5.866418387016233,0.23883954776217564
1,8.838525947642733,0.6769304974492873
2,10.541650417501742,0.40397454826521717
3,5.3511533010639285,0.08185862801212973
4,3.2768593134808417,0.14623994176740218
5,6.607842499166447,0.475453224391723
6,4.141744443691828,0.3213852450075534
7,8.39626712340052,0.6730821331340489
8,4.001832709608267,0.23367062942083727
9,2.8514863154502152,0.12329591577835597
10,2.761358034720945,0.03338267723764987
11,5.3832434907331335,0.16590264406120891
12,-0.5332906826953052,0.0005048356696524259
13,3.3561892494327235,0.005511656380106089
14,2.1378420916801826,0.0442848684352134
15,8.634095088293343,0.3732426464739804
16,4.052816980409637,0.11089132894636156
17,3.6772952662453866,0.08321309307790892
18,3.88461268342192,0.40287949964768754
19,5.956211472866258,0.5041468921999888
20,9.098569505719091,0.04264671432190137
21,4.554240141980703,0.1754230433708669
22,4.2215347957959,0.3511441007296635
23,1.71606373264224,0.05477212015474686
24,6.119153871848664,0.48030354356400207
25,5.319700463055183,0.239198000338247
26,4.365433198560785,0.8426042037685888
27,6.437615125463248,0.35295195716352634
28,2.1639412261985496,0.134182328951718
29,2.8774158942171044,0.1787883918305685


==> pics/RAA_coef_per_model/qmnist_MP_lenet_rate10.txt <==
model,coef,r2
0,0.7391176514936478,0.6077158726426195
1,0.12145015122812963,0.007863733635606218
2,0.4996474124571186,0.19781915971035857
3,0.9532779288025891,0.32100493955399145
4,0.47429000572801566,0.2116987900696382
5,1.088442400184984,0.40028400286161625
6,0.8937203368215351,0.6079022100559048
7,1.1459771588680592,0.8326218782695023
8,0.6036001487067492,0.3986772843638893
9,0.994708688802819,0.6439487111800373
10,0.9091408521740258,0.5800929349052549
11,0.7884478912645931,0.4001595458836926
12,0.983765731509864,0.56721411144081
13,0.4438232864663372,0.3307239749945391
14,0.39318395338860435,0.5079868772456047
15,0.5288344890232098,0.3170334374153412
16,0.37077424030052714,0.37739338877524353
17,0.2273296753907319,0.2078353661166602
18,0.6745384774655453,0.3052682991365371
19,0.11700495125531368,0.015416739698676962
20,0.9433111016826553,0.4575112511723032
21,0.6616387066182726,0.13324941727866857
22,0.475604572732064,0.2449086892939346
23,0.6604399577197609,0.0886179294950683
24,0.5106823398718547,0.1733409402228402
25,0.5607639447453527,0.43727293699062497
26,0.7490011245293084,0.41169363372140644
27,0.9534394187434321,0.8322045038327628
28,0.1272012910564991,0.05590183234815693
29,0.2877304898807714,0.12194241547154283


==> pics/RAA_coef_per_model/qmnist_MP_lenet_rate2.txt <==
model,coef,r2
0,0.4661426204138183,0.39054227603582214
1,0.056714978287957254,0.003684807928408862
2,0.14385882141632889,0.028700253751899107
3,0.583068227848624,0.17397300773902535
4,0.4420750213950801,0.2755892141637265
5,0.4590588208894096,0.2363241047465755
6,0.4259806800895245,0.27762394970354165
7,0.4604471448854119,0.5935537294552561
8,0.8778042277475435,0.7182026422481611
9,0.7425835170534291,0.4889269443878791
10,0.40731075494722313,0.41539048328452377
11,0.6382797131276036,0.4676413381789708
12,1.0366367771187244,0.8096086468886281
13,0.6854901089021799,0.5709694694163088
14,0.44661764415784844,0.3582995738596675
15,0.3671012276257616,0.4382477284052787
16,0.3973572390869151,0.49497953213279744
17,0.512114309089033,0.39595532805633527
18,0.6835531547548382,0.5742677323470782
19,0.5615892548866196,0.32688348242819987
20,0.5943010576204917,0.3740318415740108
21,1.0304658330653051,0.5622962385024922
22,0.2921447939743055,0.08432286790524135
23,0.6333900147861932,0.21910271082178345
24,0.6539946509661246,0.3203005162343051
25,0.45959483112137034,0.303462479807765
26,0.3010151657384848,0.14771200184395894
27,0.6682808640020537,0.6348892764431084
28,-0.0008495286132532769,-0.0001876057908893891
29,0.48459876871411106,0.2593605053766165


==> pics/RAA_coef_per_model/qmnist_MP_lenet_rate20.txt <==
model,coef,r2
0,0.9137399109899584,0.42415737100234974
1,-0.23822089897388263,0.03639856043434342
2,-0.11470512279086276,0.007075870018115937
3,1.8260015011176765,0.7227119938695907
4,0.556520639457328,0.3237121078606303
5,1.1540715790239955,0.3707727864593867
6,1.3144608270670277,0.643081136559829
7,1.238183213412933,0.7165140017753187
8,0.4469381025009711,0.18224554264318304
9,0.5420403139143721,0.26071024057163006
10,0.8080266103048316,0.8129881601439102
11,1.0583645872532754,0.485955720098723
12,0.7486124128345062,0.47206910483328146
13,0.6859292707178505,0.48315447020369595
14,1.0138286596497514,0.27930061390390026
15,0.44073127636015086,0.23121769373039514
16,0.802066300764955,0.5946536457408337
17,1.0047288580202083,0.3489680921748759
18,0.6691453812826321,0.2583081300926804
19,1.0958637073968809,0.6217819426653681
20,1.0716878655231155,0.6345956633067669
21,1.0282013444768783,0.2619317600269263
22,0.280732417922507,0.035043893934319836
23,0.5243455247975396,0.051767210649481754
24,1.3502960550996796,0.6489161360218948
25,0.9453532999895867,0.4580382673398966
26,1.2989539654099571,0.6897716509497889
27,0.7538333888806233,0.4393204022333824
28,0.6442064500593063,0.5062849775321486
29,0.6152180967009038,0.3910118409459079


==> pics/RAA_coef_per_model/qmnist_MP_lenet_rate4.txt <==
model,coef,r2
0,0.3648406363709481,0.15579867296276184
1,0.41799396536246863,0.11219399685154141
2,0.48879864393937567,0.22940344768462995
3,1.017260287841554,0.3865320636983113
4,1.013550893593466,0.7765092760382201
5,0.6034040170214447,0.36118827245179774
6,0.7067696207087524,0.8071409726904577
7,0.41600045152554344,0.477685624726216
8,0.5864769446053387,0.6790907982251262
9,1.0135548005997568,0.7764860617207833
10,0.11321835663337275,0.03974077472958282
11,0.6677442400856081,0.40561310643662285
12,0.7133200773285997,0.6047498008141132
13,0.34941986484447013,0.4834249595279245
14,0.3712364023679196,0.11997004546218593
15,0.37552774298150304,0.22194605774939757
16,0.8401335099873375,0.6277997482974145
17,1.021016089919045,0.909575892678775
18,0.9818667455429891,0.6440055592771361
19,0.10137886457233672,0.009925473498030857
20,1.0662073618661674,0.42929314733043533
21,0.8189640040592254,0.5749055479753936
22,0.3912844782670584,0.19790575327252813
23,1.1198209001321506,0.27372607191934795
24,0.43123907028104436,0.1478849841006865
25,0.6339876488360339,0.4001554137882024
26,0.49951244824437124,0.5735147308250498
27,0.5013965015539598,0.6471766976251767
28,0.43970821919930136,0.5495847680574137
29,0.31520570754201804,0.2746248945400108


==> pics/RAA_coef_per_model/qmnist_MP_lenet_rate50.txt <==
model,coef,r2
0,3.8588334761887744,0.5696081100664647
1,5.45099424262613,0.14478065569125254
2,4.611677038331977,0.28476771696895253
3,11.894162872157809,0.45658362322152013
4,8.687476408254412,0.17253958247898937
5,9.691713510106991,0.4244082663748504
6,11.171975238268464,0.324650992307265
7,5.468616178056056,0.5805980891251339
8,2.6407023573407913,0.08481383925547903
9,6.2916277375886045,0.5007065726603601
10,3.3781250450455027,0.03254302919182417
11,5.471269345872603,0.35871139433414645
12,7.113663281084347,0.7185693667288768
13,7.52538190657877,0.33643622151715946
14,5.554770264747301,0.2841912392791466
15,5.291983573128822,0.25847676033220357
16,3.9582967944569076,0.17109460784992914
17,0.5979304373861529,0.01467433603918189
18,8.779654433869904,0.4296144582580569
19,5.083911336037649,0.3130896785763585
20,4.1589044686781165,0.23464234887261126
21,0.06867124827946748,-0.00020699837654625242
22,-0.3107770511805629,0.001007445698784415
23,6.0890162021717185,0.38362425893908325
24,14.837735842897082,0.5615922936817876
25,3.594093722366631,0.5104364158574235
26,4.3147568731922945,0.16708422172071224
27,6.03020170619782,0.5987548702089271
28,2.054713132009536,0.0773342880815786
29,0.8187748129337135,0.04565917447670531


==> pics/RAA_coef_per_model/qmnist_RP_lenet_rate10.txt <==
model,coef,r2
0,0.6778665235046376,0.020022994915703807
1,1.3702712907784935,0.17492703110287244
2,3.514870275486006,0.3182627266956852
3,-2.302301646218357,0.04970203643451465
4,13.35708675586706,0.46311133560779316
5,2.124851443186141,0.1743766584105818
6,0.9381525499565185,0.25784061041749484
7,1.4728322200113708,0.12116156539196721
8,1.9614044024358954,0.11792972526891643
9,1.6582504031268452,0.4678288297187141
10,2.407014103740801,0.2160847459813765
11,1.6336962463469227,0.30607645438438513
12,4.046891001235551,0.6509185900439348
13,0.29784389594535154,0.006706244144795703
14,2.970437863772976,0.19040126862765017
15,1.407787143472824,0.18766010604964956
16,1.9697045165132079,0.5615454456737624
17,0.7875284821751792,0.024197329199520667
18,1.1791005345486818,0.13852954002326623
19,1.0001828264749886,0.14994555228549167
20,1.6974827979643226,0.517150427089553
21,0.796619272268802,0.12592159837329697
22,2.1219951666008527,0.2582456339966175
23,2.444014513207913,0.2512279115631001
24,0.5595358878560677,0.09999219411496285
25,2.1568728469307263,0.21438472873832415
26,1.5190414381386468,0.09518246722040524
27,1.0864579533365273,0.14529342082911967
28,2.408005774245913,0.7195961359102606
29,1.3507242731841969,0.22154687385251026


==> pics/RAA_coef_per_model/qmnist_RP_lenet_rate2.txt <==
model,coef,r2
0,1.2434282778702357,0.692376074834048
1,0.24146959676581925,0.02725122100102595
2,0.5015996976741941,0.30172805594331076
3,-0.25038047231053595,0.003991840751036646
4,1.1438541165195635,0.6570285456580277
5,0.07819212709490081,0.0067163863739143626
6,0.6783860746839194,0.5134478602562546
7,1.2443175547301124,0.9148311860647159
8,0.6779513548797953,0.8211066759700175
9,0.6212592846617804,0.516605910612024
10,0.6725674954322858,0.5338096441046263
11,0.7938409348153189,0.5109332129280046
12,0.6135611385035036,0.3422339766485857
13,0.49641632918670126,0.29724992790032834
14,0.6557998822152142,0.26814625524556457
15,0.7002480961829827,0.3595156945922834
16,0.20882114272777563,0.23550202452791846
17,0.7656108778509361,0.5296417789828908
18,0.48422265643476514,0.2138608108218425
19,0.8823708685787032,0.5452496766112884
20,0.3334334123911388,0.13071789665426214
21,0.1097354071687214,0.023432410825376504
22,-0.23303407918586092,0.07840028551696987
23,1.0115663032829858,0.47590434347782506
24,0.09284058225968059,0.022679217210985092
25,1.1926865856016273,0.510927334296008
26,0.5695908970252769,0.18453687976910516
27,0.5904972875712668,0.3112258611828427
28,0.3162081640241505,0.25895494915503625
29,0.5581697022265019,0.4677824216304356


==> pics/RAA_coef_per_model/qmnist_RP_lenet_rate20.txt <==
model,coef,r2
0,363.1315855940328,0.21113765015747743
1,3.9464680515718027,0.07464991177565083
2,204.28707061241872,0.2728355767389621
3,-25.320902020383848,0.22300522281714208
4,345.69184713560355,0.31877642922366656
5,-2.7551752757659256,-0.0020003080064656675
6,220.17267038781836,0.22790097889668104
7,158.4496674078525,0.13226494247799692
8,4.15905777079028,0.2745793196325661
9,6.604803707810622,0.43184927105127824
10,3.1455666241722193,0.16268291610863328
11,3.52075147419224,0.11570327438670791
12,6.321684535710737,0.2924451028771162
13,0.662146384224062,0.006728305172195026
14,12.346224811920171,0.44272922398110826
15,137.64585761728569,0.21616369316788286
16,8.783346282720816,0.3282443186000945
17,-0.6195126004267016,-0.00041743666949645153
18,1.6622043669443791,0.035057828898322985
19,143.37990866157972,0.09455686133749652
20,235.40009786600166,0.27060950470168843
21,103.71005957764615,0.07235681499071345
22,3.5765752833071147,0.24704445474374537
23,501.8664427707467,0.489662023782685
24,131.13843108688226,0.1286606657997703
25,13.913937479999792,0.5128533852206454
26,3.5933305685323904,0.026878702898442408
27,12.409884083944572,0.30757631799479856
28,96.4915677212524,0.05749467370216432
29,1.9269529847734774,0.08026071694254411


==> pics/RAA_coef_per_model/qmnist_RP_lenet_rate4.txt <==
model,coef,r2
0,2.611264181206752,0.6607444921109673
1,0.7612711986173651,0.2342495105056216
2,0.7889109805349789,0.1613266938949861
3,-2.5032134123238787,0.3929293468431829
4,0.25679187159603245,0.02479444860627733
5,1.0955173804551033,0.3450197738380808
6,0.9146316876574013,0.41003034157456997
7,0.8725203026609593,0.4727025869146203
8,1.0764257322633373,0.5011942573817245
9,1.137098493683696,0.6200793990405673
10,1.2313779945520928,0.48522920549853965
11,0.7751065456319695,0.5647701994538913
12,1.1730763606122467,0.2745496555288496
13,0.9840224013465795,0.5849405434790222
14,0.4727537605584312,0.1417480602573845
15,0.9063540101004284,0.38113066412682683
16,0.8418012853331084,0.7668686482398075
17,1.2974004488516808,0.36411400143015993
18,0.5672393326943403,0.1650297699459934
19,1.1438330063326763,0.49122526593818217
20,0.965300067779975,0.4018200800485364
21,0.3609895000045454,0.20531391648005648
22,0.9565079369534168,0.3897410447909755
23,1.5545013791840674,0.672823632694306
24,0.2016975670220942,0.047136476134721494
25,1.4052055037636955,0.4857875061776864
26,0.7255444277211134,0.4666483705866189
27,0.9088622685295162,0.30896003216923307
28,0.9813623445286692,0.7771786862245131
29,1.0117720524361407,0.6544625731707734


==> pics/RAA_coef_per_model/qmnist_RP_lenet_rate50.txt <==
model,coef,r2
0,363.1315855940328,0.21113765015747743
1,271.32809685949076,0.20179147659074503
2,279.0759371956912,0.219788199026559
3,-336.32202511627037,0.05798345783984493
4,345.69184713560355,0.31877642922366656
5,-2.7551752757659256,-0.0020003080064656675
6,220.17267038781836,0.22790097889668104
7,158.4496674078525,0.13226494247799692
8,249.3561842682154,0.18246312948821342
9,276.30524215708704,0.3859121912879704
10,222.19893393865792,0.17052248753023036
11,77.67611707091599,0.026806531777667897
12,58.179510544625124,0.008151974764257885
13,172.90445793980143,0.1931810137548995
14,162.09920054248533,0.09626298525720334
15,322.30789806868484,0.339195092005538
16,123.85205952611098,0.10885243986085047
17,150.3557298110658,0.09286951262425769
18,266.95110298792815,0.18676949175689905
19,143.37990866157972,0.09455686133749652
20,235.40009786600166,0.27060950470168843
21,103.71005957764615,0.07235681499071345
22,299.3916963604425,0.3848337504622372
23,501.8664427707467,0.489662023782685
24,131.13843108688226,0.1286606657997703
25,437.0194328339747,0.2917795497556057
26,201.81243245591614,0.21057869255063222
27,57.91325633667143,0.07729453019345867
28,96.4915677212524,0.05749467370216432
29,243.57706663779908,0.33146472528074933


==> pics/RAA_coef_per_model/qmnist_XP_lenet_rate10.txt <==
model,coef,r2
0,0.9115648296621378,0.3951733508594426
1,0.2100795123476858,0.010777975258523753
2,0.6752023585625335,0.415676562315234
3,1.0611891278151828,0.6528795742645825
4,0.6026917844828287,0.4251056022331047
5,0.3312213298478068,0.04255595184342953
6,0.7605266650834355,0.4920858189517586
7,0.6692839550943033,0.23166869596929207
8,0.25474884773634215,0.09096831123341897
9,0.781960044988406,0.42510961495708277
10,0.3931863077324754,0.09406035765641474
11,0.20884921788324506,0.09599642237917216
12,0.8312558563405543,0.7228391394843456
13,0.7060285703245,0.5443717945114148
14,0.7114311166042525,0.7538991855366953
15,0.5180202885673189,0.4859600879081907
16,0.5107638379075945,0.4153355013063307
17,0.470554098867772,0.19724655238219835
18,0.7240853321964216,0.3639688731615469
19,0.7551239713664354,0.34029361789298873
20,0.3476655641687268,0.17655968285283752
21,0.4471573465432959,0.25352115316785984
22,0.7480972584188288,0.16795391481176125
23,0.5985682519682171,0.3179373489582018
24,0.6273034527734839,0.41525855405088763
25,0.8321678738928744,0.5593082269283097
26,0.7230743061861515,0.5405528170770271
27,0.3872432780494356,0.12020471573388414
28,0.9737061709938691,0.8211943947243172
29,0.41869213930469734,0.17341055181917653


==> pics/RAA_coef_per_model/qmnist_XP_lenet_rate2.txt <==
model,coef,r2
0,0.9440383256645891,0.2522792351074322
1,0.3153937172507327,0.05521502778631526
2,0.04331240576662686,0.004334591863580317
3,0.003439336572829477,-7.739141069551536e-06
4,1.0412736234124589,0.5902764044212474
5,0.37598294250087433,0.0780927892902501
6,0.8486325482669056,0.7377527896563101
7,0.8892849996297034,0.5368132425778298
8,0.36460375114791793,0.1892239548171436
9,0.48304300236593056,0.3222044207780492
10,0.5161560382095237,0.1872751062522824
11,0.8148381029298204,0.7375198906154654
12,0.2719531201871555,0.34395670983709925
13,1.0337013876130206,0.4723110131302063
14,0.3982714089392093,0.5528383289868608
15,0.5034777847985785,0.4042869092997984
16,0.5556855389745404,0.7355453412671369
17,0.4865943242811207,0.13128988681649445
18,0.41123773206120234,0.3028708109917324
19,0.6520207319358491,0.3149180927561972
20,0.04541125878737192,0.0021901538592913328
21,0.5219096303118236,0.24051575203088327
22,0.07279401613889747,0.009893105273362512
23,0.7621602173958777,0.44907018850346203
24,0.7740114103274836,0.3696242816439551
25,1.3981829692708412,0.4858277448187952
26,0.8401846352160959,0.8072317144510852
27,0.3676612970284557,0.11281473298910671
28,0.30752826448796566,0.3091310765927323
29,0.3791600587538031,0.22125854290208147


==> pics/RAA_coef_per_model/qmnist_XP_lenet_rate20.txt <==
model,coef,r2
0,0.7322453895150935,0.23490938448779752
1,-0.5216898928026845,0.054146058143138
2,0.8528650527123415,0.586403890662955
3,1.0560442407255377,0.40946617648734385
4,0.7363859139601742,0.2261679597985763
5,1.048194789081348,0.3964072622155236
6,0.846942420334513,0.441533974251215
7,0.6641103935339794,0.2166567218121317
8,0.2908393457859244,0.030041958214069298
9,0.5212231083885306,0.5138282846085181
10,0.7357339588994419,0.23047395760551503
11,0.8277575679202188,0.2977005642789704
12,0.15108069870910995,0.026174506806754705
13,0.7431413321861331,0.6095156379275295
14,0.9242585183194642,0.7802622534848662
15,0.3810450385937915,0.15606469245093701
16,1.0169398970416879,0.9199009573092387
17,0.2678969484152139,0.01279772108858901
18,1.190155990875709,0.6282104557931283
19,0.46140754710744764,0.12845145061321395
20,0.7177558588225196,0.626281249471955
21,0.4930310813840265,0.3032705572345674
22,0.24261666557146105,0.03296170635036455
23,0.7645440534557224,0.2872282884215176
24,0.8270166332431252,0.3201130815435722
25,0.8681719594400076,0.4104183926779189
26,1.1269327435717236,0.8486724673938196
27,0.008849041788982596,-0.0007143023318569863
28,0.29523717772513114,0.06920197891448066
29,0.2650359637950295,0.07021761523560066


==> pics/RAA_coef_per_model/qmnist_XP_lenet_rate4.txt <==
model,coef,r2
0,0.27629438360867437,0.09524770004696048
1,0.1352087369542666,0.004488505980752344
2,0.4646777895032747,0.4166116546910158
3,0.3971716377591889,0.13614873646198533
4,0.8641490319980716,0.6534272458911919
5,0.8539225502801729,0.3753747482508307
6,0.6735447025863102,0.6632962276891992
7,0.47720323746573573,0.21426072142442387
8,0.13092973587676152,0.022447065290676194
9,0.08457276841846277,0.03722850542794698
10,0.18704181664334293,0.021561387747125682
11,0.4594841419406038,0.30820817474567874
12,0.3481270525906977,0.16247302673371966
13,0.5109845105181074,0.5401608850552686
14,0.2955765959094097,0.3105285888557108
15,0.4024857411394422,0.281574384246013
16,0.5002857827354984,0.6848250830132444
17,0.25029385021742584,0.03877880397864086
18,0.5022329605081297,0.28983744276679424
19,0.5388037701447757,0.33205899375382997
20,0.7881528014670957,0.46149650508114193
21,0.10386242068408147,0.017074775488901683
22,0.5108714090155986,0.16594674850481217
23,0.4242907613961069,0.10713708857587834
24,0.3660109390063922,0.09606394365796989
25,0.5623108424965314,0.15953055516073233
26,0.2560563064397639,0.15546276970247264
27,0.409388021937186,0.0864371240940528
28,0.5336145533594575,0.6864938745319693
29,0.7835191314725735,0.7118690607228981


==> pics/RAA_coef_per_model/qmnist_XP_lenet_rate50.txt <==
model,coef,r2
0,1.569598149667711,0.08020930666051462
1,2.1584541991875286,0.12877994117303204
2,3.047081076628938,0.4296590846329872
3,2.075977373057264,0.27082020729628764
4,3.0579157495635823,0.7323872945886383
5,2.4506211428758244,0.29656437629655574
6,2.6100446702504465,0.2915187247550636
7,1.4857350005725973,0.14727223799269507
8,1.9012084864464398,0.293007817730908
9,0.7438694723022891,0.07870087050770536
10,0.3578419343725441,0.003665692858978997
11,2.35252781150678,0.6428580184956811
12,0.7424724491890272,0.06590240999298402
13,2.7754857498785457,0.6361415366684299
14,1.0319848043850972,0.5887072524644128
15,2.4054333254733713,0.4839040305933884
16,1.125753180108879,0.24862090522243985
17,1.8383174627952927,0.125280841237289
18,1.1287605144570403,0.08378438436927227
19,2.2259843678711313,0.2359787520406107
20,1.2559653909561113,0.2834602109365132
21,2.101951246528295,0.7349876348411399
22,1.4089115322145689,0.07804659029864058
23,0.8581824972588562,0.08682272461418394
24,1.5775707380796384,0.20875358778161412
25,3.1690179721544185,0.27011871642348895
26,1.900504797849065,0.27507380108992796
27,1.202467908075259,0.12923440306176703
28,0.8949196621476175,0.07703047386861583
29,2.141065166594,0.46343263506178956


==> pics/RAA_coef_per_model_bk/ci_interval.txt <==
dataset,model,rate,mean,ci90,ci95,ci99
cifar10,resnet110,4,0.9600567663164554,0.019784810752430215,0.024415490480608537,0.03507551557218447
cifar10,resnet110,5,0.9802460240316787,0.02807899322432783,0.03465094512917888,0.0497798627651872
cifar10,resnet110,10,1.0653811274853031,0.04229451153771513,0.05219363767248697,0.07498185434383497
cifar10,resnet110,20,1.2424949925937034,0.0424828050443784,0.052426001700479175,0.07531567061874145
cifar10,resnet110,50,1.776223060309541,0.09361609922288805,0.11552715909235367,0.1659673669456876
cifar10,resnet56,4,0.9683305916103103,0.02537716688942737,0.03131675022656044,0.044989928058760786
cifar10,resnet56,5,1.0289969280461735,0.021640241402723914,0.02670518887330653,0.038364917097518214
cifar10,resnet56,10,1.0902948639459926,0.03666899287957093,0.04525145364226901,0.06500864965846187
cifar10,resnet56,20,1.2957492596841766,0.06119497612049085,0.075517798761223,0.10848955619098244
cifar10,resnet56,50,1.8686367030278626,0.12759997246916588,0.15746503477492935,0.226215700385346
cifar10,resnet44,4,0.986412739035137,0.027069991960944395,0.033405784836804675,0.04799105417009775
cifar10,resnet44,5,0.9987062885082112,0.042305757450275205,0.05220751571633042,0.07500179166777787
cifar10,resnet44,10,1.1132068105802038,0.054544935401109385,0.06731130096291693,0.09670002685319612
cifar10,resnet44,20,1.3137623037580863,0.049726540570501854,0.06136514991853259,0.08815773220965761
cifar10,resnet44,50,1.8837924104927803,0.06815757112250642,0.08411000487930065,0.12083319760721434
cifar10,resnet32,4,1.015543581058419,0.037962250991485424,0.04684740174182522,0.0673014032061674
cifar10,resnet32,5,1.0372067505379048,0.03275049149844911,0.04041581814561512,0.0580617317458767
cifar10,resnet32,10,1.170793230913487,0.04854299672913309,0.05990459496281875,0.08605948568318045
cifar10,resnet32,20,1.503509012183946,0.07268686118322587,0.08969938552818202,0.12886295265737036
cifar10,resnet32,50,2.2492905141394544,0.09986250824564147,0.12323555428204713,0.17704131754796526
cifar10,resnet20,4,1.0351445997141393,0.03853420744775771,0.04755322590098321,0.06831539660947161
cifar10,resnet20,5,1.0506432957757672,0.04603196739676774,0.056805853532938544,0.0816078055760674
cifar10,resnet20,10,1.247531548934713,0.054699238395190086,0.0675017189219389,0.09697358302411141
cifar10,resnet20,20,1.5944386633476735,0.07142262289485024,0.08813924940753393,0.12662164692411126
cifar10,resnet20,50,2.7227332255712535,0.18269683350786625,0.2254574408198824,0.323894208990946
qmnist,lenet,4,0.4746206214816483,0.1490099371163237,0.18388605009693004,0.26417237117579384
qmnist,lenet,10,0.5501041015718693,0.14537354431501837,0.17939855133158966,0.25772558965613257
qmnist,lenet,20,0.7498436754349718,0.20560609337330726,0.25372866479880063,0.36450890635714606
qmnist,lenet,30,0.8523511291729035,0.19392756682037648,0.2393167526785095,0.3438046223944008
qmnist,lenet,40,0.9362160868707148,0.17168819422248482,0.2118722045980166,0.3043775351387321
qmnist,lenet,50,1.5916404981835826,0.4589711104199232,0.5663943374315805,0.8136872539323814
fashion,lenet,4,0.8699796057363269,0.045666266068127404,0.056354558980774905,0.08095947171995932
fashion,lenet,10,0.8479415979537738,0.03957912955549947,0.048842714392624,0.0701678874985906
fashion,lenet,20,0.922832285210031,0.05043999993824777,0.0622455960658056,0.08942258914847967
fashion,lenet,30,0.9346963225711511,0.04434309815347337,0.05472170062146442,0.07861369255756023
fashion,lenet,40,1.0529160855954516,0.051855636858905374,0.0639925660112255,0.09193230205280911
fashion,lenet,50,1.187280957318863,0.06694007744164909,0.0826075540473401,0.11867476308406899
cifar100,resnet,2,1.017936256125535,0.016112958978174552,0.019981495116840664,0.029074386536248387
cifar100,resnet,4,1.0220481283501919,0.019969754039834475,0.024764262316558705,0.03603362664637877
cifar100,resnet,5,1.0377705162419566,0.02322664778509842,0.028803098793161785,0.04191039873929836
cifar100,resnet,10,1.1552238351039352,0.023376815635753445,0.02898932021770806,0.04218136313144871
cifar100,resnet,20,1.3535169121980017,0.03873350617024185,0.04803297553522912,0.06989113122072643
cifar100,resnet,50,2.0708420501693032,0.060556032787646874,0.07509483981685783,0.10926791948981007



==> pics/RAA_coef_per_model_bk/cifar100_resnet56_rate10.txt <==
model,coef,r2
0,1.1190043146165676,0.8640467299901093
1,1.1142628293141676,0.8610550950963567
2,1.1394006309592117,0.8904628864890518
3,1.202913988631111,0.8856260436767825
4,1.15913571012375,0.8439026142670343
5,1.120344434194292,0.8486359593306171
6,1.2165243502928313,0.867031256635772
7,1.1822380742339338,0.8387819324003555
8,1.1431901835695515,0.8534671263457432


==> pics/RAA_coef_per_model_bk/cifar100_resnet56_rate2.txt <==
model,coef,r2
0,1.0551164825883064,0.9555753005001556
1,0.9792777334701944,0.9600666805123521
2,1.0244021130373555,0.9630304970122139
3,1.0353149343069394,0.966540634840123
4,1.0087732121461988,0.9620478851955249
5,1.0100249928688831,0.9508681532926155
6,1.014176632686618,0.9629750810343003
7,1.0489770901815356,0.9537402125833987
8,0.9853631138437852,0.9629180932155678


==> pics/RAA_coef_per_model_bk/cifar100_resnet56_rate20.txt <==
model,coef,r2
0,1.2779642710165444,0.7793227038687996
1,1.3531788647231133,0.8035340039892854
2,1.2838493560406832,0.7606470477852441
3,1.3869823767825435,0.863857652611064
4,1.4350326024839672,0.7646882389722028
5,1.285486568198346,0.7705677052230959
6,1.4381801640423184,0.8331958957157937
7,1.3830582176163781,0.7814128089877782
8,1.3379197888781214,0.7916966810778534


==> pics/RAA_coef_per_model_bk/cifar100_resnet56_rate4.txt <==
model,coef,r2
0,1.0578889097149269,0.9212488515326803
1,0.9720620824241123,0.882520533542231
2,0.9956029009788059,0.8999140700295779
3,1.0158048137785414,0.9324604789931922
4,1.0216650439091903,0.9178397063451205
5,1.0102172227634951,0.9127282789896157
6,1.0790800551046977,0.9294250251650013
7,1.0369710182076106,0.8861101605910366
8,1.0091411082703465,0.8886373296824618


==> pics/RAA_coef_per_model_bk/cifar100_resnet56_rate5.txt <==
model,coef,r2
0,1.0211924577588105,0.9014540306279556
1,0.9772777719870912,0.9085536337318957
2,1.021957997798124,0.8842125694549852
3,1.0455091096278881,0.9135969695323193
4,1.049226361417055,0.8926749224669948
5,1.0267335601890286,0.9007849753044037
6,1.117996347010113,0.9203826131974531
7,1.0279916946392786,0.8704307192625484
8,1.0520493457502191,0.8883295277425411


==> pics/RAA_coef_per_model_bk/cifar100_resnet56_rate50.txt <==
model,coef,r2
0,2.0045536394956374,0.546362763308539
1,1.9179838059348322,0.4869572354051066
2,2.0234343094055,0.5002067218586657
3,2.0297965428697484,0.4881171583865521
4,1.994663245203617,0.45618096968229627
5,2.1293460695382054,0.5035153611895363
6,2.1786779898054003,0.5292169173839796
7,2.1704022955493247,0.5144248665249841
8,2.1887205537214616,0.5331257230054283


==> pics/RAA_coef_per_model_bk/cifar10_resnet110_rate10.txt <==
model,coef,r2
0,1.1327931813673995,0.9781596080283471
1,1.024385378094439,0.95564928335827
2,1.025033175290822,0.9638772577852236
3,0.9854889740376603,0.9639616111747564
4,1.2154156068895783,0.9716484956937529
5,0.9875797507202544,0.9819374999183529
6,1.0456199710016498,0.9764005307198875
7,1.1237430414157252,0.9697030331008187
8,1.0810651133058244,0.995425488847523
9,1.03268708272968,0.9899551266046129


==> pics/RAA_coef_per_model_bk/cifar10_resnet110_rate20.txt <==
model,coef,r2
0,1.3147970661265072,0.9684503629132493
1,1.3129558153895327,0.9454578217477199
2,1.1501481586319462,0.9804901953111725
3,1.2254290046222027,0.954338499783017
4,1.3827549294900645,0.9745184392974757
5,1.2162529888420262,0.9907738834537891
6,1.1577244493172487,0.9712886287810143
7,1.2046650043171074,0.9768963155497274
8,1.234657297874773,0.9635018764557017
9,1.2255652113256272,0.9746248819012486


==> pics/RAA_coef_per_model_bk/cifar10_resnet110_rate4.txt <==
model,coef,r2
0,0.9705406461899053,0.9733142241874092
1,0.9816995045266204,0.993766123244674
2,0.931290627088335,0.966017076807272
3,0.9539323605786086,0.988346502998525
4,0.9919561152821977,0.9571069763646147
5,0.9241301807198592,0.991233050740785
6,0.9091841405688533,0.9609200012282759
7,0.9668726347756164,0.9812910775704071
8,0.9480295716845267,0.9855559422280854
9,1.0229318817500315,0.9881674751603974


==> pics/RAA_coef_per_model_bk/cifar10_resnet110_rate5.txt <==
model,coef,r2
0,1.039746100265764,0.98656840789315
1,1.0280578252972645,0.9911319287674252
2,0.9076555096549862,0.9805772932703767
3,0.9461030429109246,0.9642991074412679
4,1.0237334685842725,0.9465655545498411
5,0.9079918147080513,0.9803023821547523
6,0.9548582106369549,0.9718675003542062
7,0.9891733458666662,0.989892079519595
8,1.0059298857967918,0.9773364599415115
9,0.9992110365951095,0.9899708228675262


==> pics/RAA_coef_per_model_bk/cifar10_resnet110_rate50.txt <==
model,coef,r2
0,1.711028480408869,0.9198652045276411
1,1.7418330947860043,0.9012832209616547
2,2.126298789134054,0.9691290616221215
3,1.7829662275448033,0.9250339956416865
4,1.862946406660645,0.8959831636802591
5,1.5773594484557092,0.9498604678214024
6,1.598765107710997,0.9008419329108348
7,1.8683549549055531,0.9587322770334717
8,1.651831767214673,0.8708083701673637
9,1.8408463262741026,0.9395893572064898


==> pics/RAA_coef_per_model_bk/cifar10_resnet20_rate10.txt <==
model,coef,r2
0,1.4078804718104223,0.9782807259385947
1,1.1441562282981006,0.9856599268958067
2,1.1531668752832764,0.9705481746425596
3,1.1384245473496448,0.9383807233136002
4,1.2812834599557712,0.9507702125368881
5,1.360215321904053,0.9770541678092772
6,1.2500014270038748,0.9922479510404605
7,1.317435382588442,0.983623170937474
8,1.1832279618756723,0.9642836516545923
9,1.2395238132778719,0.9529167936840689


==> pics/RAA_coef_per_model_bk/cifar10_resnet20_rate20.txt <==
model,coef,r2
0,1.6566969538182243,0.9674790700576686
1,1.4819405970653952,0.9277386338373745
2,1.4072255221489538,0.9507656120663692
3,1.5045313488332321,0.9384209328243052
4,1.6466192201176693,0.9094166179372285
5,1.782329742282943,0.9447690893369667
6,1.6585779828004588,0.960818759597539
7,1.7267586838747824,0.912740950672433
8,1.4645031235586365,0.8938455986489914
9,1.6152034589764406,0.910330830252474


==> pics/RAA_coef_per_model_bk/cifar10_resnet20_rate4.txt <==
model,coef,r2
0,1.1098952037862704,0.9849801412476462
1,0.9286607443695489,0.9830040252828195
2,0.9562357136460137,0.9878987788698842
3,1.0431737408139903,0.9795509237870283
4,0.9806939031365248,0.9844715757071153
5,1.0965590231044007,0.9933708345228984
6,1.101513121779714,0.9893585434139587
7,1.103179157717781,0.9886770131953423
8,1.0197399961090818,0.984072182541835
9,1.0117953926780678,0.9840561252245057


==> pics/RAA_coef_per_model_bk/cifar10_resnet20_rate5.txt <==
model,coef,r2
0,1.2039749608734638,0.9860795083620925
1,0.9725040346597017,0.9779219800561509
2,0.9316437325423619,0.9873486893228147
3,1.0645865252731799,0.9907875623786586
4,1.048651883018809,0.961314782594459
5,1.0330540299560695,0.9790853143133841
6,1.1153003621993929,0.9932028226299957
7,1.0694427477493953,0.9787586763134475
8,0.9729953776769378,0.9675380579036661
9,1.0942793038083611,0.9798337780783813


==> pics/RAA_coef_per_model_bk/cifar10_resnet20_rate50.txt <==
model,coef,r2
0,2.557148544473867,0.7547662678748301
1,2.753371140524764,0.8077134492096243
2,2.323846425749719,0.8349854227007191
3,2.633619442406818,0.8417391015720034
4,2.94521874254202,0.8192119871440686
5,3.087440625004173,0.8565447430645164
6,3.094053130919472,0.8779167658987963
7,3.079304011584274,0.8686206178031115
8,2.300807317425148,0.7967756462751321
9,2.4525228750822845,0.8000510201903244


==> pics/RAA_coef_per_model_bk/cifar10_resnet32_rate10.txt <==
model,coef,r2
0,1.3152306515093881,0.9574441122115923
1,1.0934059504536076,0.9694279824268034
2,1.1056196878572977,0.9703716382077262
3,1.1749291872800072,0.991140886256211
4,1.2429877249883055,0.9564434630140826
5,1.0387309958501676,0.9648000896262151
6,1.2239735107055048,0.9842694413168495
7,1.1212044124284182,0.9807213034607262
8,1.1585471645034064,0.9715868915976882
9,1.233303023558767,0.9635649704737131


==> pics/RAA_coef_per_model_bk/cifar10_resnet32_rate20.txt <==
model,coef,r2
0,1.51354877940522,0.9384920197838799
1,1.554925935888839,0.9719278039976589
2,1.4535900173166003,0.9439842182035298
3,1.4666845032314562,0.9709003597626049
4,1.6563620222293949,0.9646336942586368
5,1.322330282250449,0.9517431426445412
6,1.4670936574548719,0.9619432647013701
7,1.3318912245211973,0.9781974214463679
8,1.7171453285327718,0.9638228642388131
9,1.5515183710086597,0.9609247668959171


==> pics/RAA_coef_per_model_bk/cifar10_resnet32_rate4.txt <==
model,coef,r2
0,1.1056530361453023,0.9793461650053554
1,1.0412318648164087,0.9757772058546111
2,0.9825065284562882,0.9840789174901541
3,0.998016203969958,0.9961620875164813
4,1.0611010388878597,0.9835878415796917
5,0.8986159965440811,0.9751330447043898
6,1.0121997947049728,0.9898455451341875
7,0.9548458935271977,0.9707119486773077
8,1.1077054712380723,0.990874240287087
9,0.9935599822940501,0.9865397731940896


==> pics/RAA_coef_per_model_bk/cifar10_resnet32_rate5.txt <==
model,coef,r2
0,1.137333338839625,0.9813062391371371
1,1.0209885063405497,0.9893286932137345
2,1.035676168862465,0.9758584560017385
3,1.0299116620049222,0.9964223401533583
4,1.0970111413977865,0.974342025696436
5,0.9502948435044497,0.9776653708107158
6,0.9698273457722196,0.9801859778425046
7,1.004442630313244,0.9820933830464759
8,1.075106438222577,0.9892338203602316
9,1.0514754301212095,0.967968380527503


==> pics/RAA_coef_per_model_bk/cifar10_resnet32_rate50.txt <==
model,coef,r2
0,2.133817803453228,0.7504054947344284
1,2.299441964105805,0.8822257714692009
2,2.2712526910686313,0.8911023370525245
3,2.338603124743786,0.8987574096481217
4,2.4335266522997387,0.7573265721587301
5,1.866148585438701,0.7723400236123508
6,2.0868965166752678,0.788007379617654
7,2.315271419075183,0.9100384308393529
8,2.384726811068159,0.9289509988272696
9,2.3632195734660453,0.8536254038911153


==> pics/RAA_coef_per_model_bk/cifar10_resnet44_rate10.txt <==
model,coef,r2
0,1.063697387171809,0.965522894261918
1,1.0037451123927714,0.9793106777386448
2,1.18373635618905,0.9831410730043071
3,1.0451054146709695,0.9866191141274319
4,1.2177046164991305,0.979798422516931
5,1.2020230660497406,0.9653695515139786
6,1.2431372291519387,0.9588303180567505
7,1.1166402261522446,0.9932127910106703
8,0.9758693728437251,0.9896013102708281
9,1.0804093246806585,0.9343301090046953


==> pics/RAA_coef_per_model_bk/cifar10_resnet44_rate20.txt <==
model,coef,r2
0,1.218914373345908,0.9488913500880014
1,1.268562291225696,0.9652808175001262
2,1.3167092561125342,0.9741055409481622
3,1.3284902696697134,0.9902229239083026
4,1.3514389189517564,0.9565309343100712
5,1.3728911725272628,0.977790443162075
6,1.5102248504705718,0.966810042978987
7,1.2435065290891223,0.9397799158524066
8,1.2365188811579124,0.9611524894985951
9,1.2903664950303844,0.9161039115662892


==> pics/RAA_coef_per_model_bk/cifar10_resnet44_rate4.txt <==
model,coef,r2
0,1.0176673552969675,0.9808494483835637
1,0.9634189971410011,0.9777751027158821
2,0.9790973107430474,0.9840886196757367
3,0.9553117455203527,0.9866220705064558
4,1.0235069773974554,0.9768223818056591
5,1.0388779474460716,0.971494997998789
6,1.0436006020621826,0.9918783209445516
7,0.9635370527500109,0.980417175828597
8,0.9884748094564444,0.993305422584146
9,0.8906345925378379,0.9806723624660442


==> pics/RAA_coef_per_model_bk/cifar10_resnet44_rate5.txt <==
model,coef,r2
0,0.9875354300776631,0.979477555253773
1,0.8382335691396154,0.9751975612920345
2,1.0049143474674203,0.9898459112645623
3,0.9753061499872248,0.9891609896798527
4,1.0997272625833312,0.9732044525696578
5,1.0177701046863705,0.9639434966414573
6,1.1005577157077997,0.995944789374179
7,0.9787587241675377,0.9829352557788883
8,0.9969754866590034,0.9825397813452803
9,0.9872840946061466,0.9858366593847802


==> pics/RAA_coef_per_model_bk/cifar10_resnet44_rate50.txt <==
model,coef,r2
0,1.8291112966039142,0.8804540850169849
1,1.7324117470094906,0.8308108995019661
2,2.0120505076715443,0.9210079679165531
3,1.7496131626718479,0.8489622428537036
4,1.920017419630946,0.8893678611458546
5,1.991382282280766,0.9334697307651607
6,2.0838419714099956,0.8885852176889235
7,1.826074255362628,0.8524836993981232
8,1.79635643354138,0.8653280331233323
9,1.8970650287452915,0.867494654584493


==> pics/RAA_coef_per_model_bk/cifar10_resnet56_rate10.txt <==
model,coef,r2
0,1.1681189657863056,0.9761687202815514
1,1.067486147981984,0.9768087476238073
2,1.0420126927482565,0.9831519892948952
3,1.1947702749370588,0.9907625520180363
4,1.1317636681958667,0.9844113264738308
5,1.1292984766321514,0.9707938688051543
6,1.046110341030749,0.9907905594306445
7,1.0492155905474019,0.9670011173049905
8,1.0797891740553218,0.9789715850748987
9,0.9943833075448317,0.989528875480707


==> pics/RAA_coef_per_model_bk/cifar10_resnet56_rate20.txt <==
model,coef,r2
0,1.3737081238586741,0.9760142155117424
1,1.4070588889425237,0.9920136924869292
2,1.1367043783904454,0.9721817769660439
3,1.2862597235656186,0.9752696487568728
4,1.4765716892623788,0.974224956969518
5,1.3101695543834546,0.9688038266136277
6,1.2847222012796042,0.9875550275000903
7,1.2403187336761108,0.9707441364059268
8,1.153280003344442,0.9578007353038923
9,1.2886993001385119,0.9614984189815994


==> pics/RAA_coef_per_model_bk/cifar10_resnet56_rate4.txt <==
model,coef,r2
0,1.0059403998710021,0.986033239464362
1,0.9725377783225415,0.9835292018728178
2,0.9456492117700581,0.9668864958155623
3,0.9693344200448201,0.983348157807769
4,1.0577265069732074,0.967866328666973
5,0.8940594546957275,0.9613506531124533
6,0.9887740979257109,0.9901577942823604
7,0.9397215731313922,0.975272262062589
8,0.9645125094780519,0.9919368214859743
9,0.9450499638905911,0.9725234250215993


==> pics/RAA_coef_per_model_bk/cifar10_resnet56_rate5.txt <==
model,coef,r2
0,1.0583921674314691,0.9861340423913055
1,1.0516881790505181,0.9891684710453521
2,0.9879508821530582,0.9774768623478558
3,1.0574900409804167,0.9854110535347039
4,1.097913853501988,0.9792913352762358
5,1.0243815755830252,0.9779061920650692
6,1.0214254876414746,0.9747343422685809
7,0.988665153456866,0.9794665636095726
8,1.0190309613821469,0.990962552165547
9,0.9830309792807727,0.9737435284039371


==> pics/RAA_coef_per_model_bk/cifar10_resnet56_rate50.txt <==
model,coef,r2
0,2.0147610457174747,0.9243695337595866
1,2.1228365453472975,0.9324908266547401
2,1.939928653586089,0.9483152551542402
3,1.7107400160000603,0.9135482889451657
4,2.16519126692692,0.9319834680390341
5,1.9534759747172563,0.9288137218192745
6,1.7996479900135849,0.950772540981293
7,1.5092255994778598,0.8623180607529363
8,1.5687730119685648,0.8554138228495158
9,1.9017869265235168,0.9370494501868276


==> pics/RAA_coef_per_model_bk/fashion_lenet_rate10.txt <==
model,coef,r2
0,0.9082939053894488,0.9361330355081624
1,0.7592357086978617,0.8464669222218628
2,0.8593186808162687,0.9180109818573383
3,0.7965836403657491,0.8682146994604423
4,0.9954568262546165,0.9598609154082477
5,0.8270710245358132,0.8999113022106627
6,0.855229159905564,0.8943420477666251
7,0.7800797444282352,0.8463042818150712
8,0.8288153308293896,0.9157835757401512
9,0.8693319583147923,0.9300032568549602


==> pics/RAA_coef_per_model_bk/fashion_lenet_rate20.txt <==
model,coef,r2
0,0.8398732525134925,0.8685147536602277
1,0.8803876997207303,0.9255223812531015
2,0.8877538037025379,0.8463930564759488
3,0.9456707397561008,0.940869008390342
4,1.085411256284039,0.9590032855542818
5,0.8431410614768297,0.9107877006250988
6,0.8589002732312764,0.8642600584570597
7,0.9323326333697982,0.9448023753730602
8,0.8914466356340538,0.9289144060014969
9,1.0634054964114514,0.9852207785092082


==> pics/RAA_coef_per_model_bk/fashion_lenet_rate30.txt <==
model,coef,r2
0,0.8993928445983237,0.8897181212770853
1,0.8109565296644283,0.9070640137797823
2,0.9819869360876416,0.8921529504949075
3,0.9225508434828992,0.946723209031076
4,1.0636223666819429,0.9499061104883726
5,0.8512371581145141,0.8050674547816382
6,0.9410027504706886,0.9040078779083509
7,0.9916200723982679,0.9699575106081303
8,0.8842472567429079,0.9171410706892124
9,1.0003464674698963,0.9784340453574641


==> pics/RAA_coef_per_model_bk/fashion_lenet_rate4.txt <==
model,coef,r2
0,0.8552606044279318,0.9211950335427075
1,0.7532473887901856,0.8701760511109489
2,0.8628171962108998,0.9131341348958879
3,0.8608033799139243,0.93173361301217
4,1.0589239155388763,0.9357144853993505
5,0.8025253266438089,0.871760063539393
6,0.8719021087167729,0.8695942037406956
7,0.887422202482611,0.9529031859292324
8,0.8988784606580552,0.912005560150612
9,0.8480154739802034,0.9239031903827462


==> pics/RAA_coef_per_model_bk/fashion_lenet_rate40.txt <==
model,coef,r2
0,1.028680021231443,0.9428879486778421
1,1.0206640768582667,0.9444354800531533
2,1.0907640156208678,0.924521863505101
3,0.906210703080755,0.8846738289429857
4,1.2147465574585206,0.9674752547552395
5,0.9462604955392553,0.884414660916358
6,1.0634089851208133,0.9604940157017939
7,1.030392046416763,0.9663457152763347
8,1.0841056224461323,0.984291271728301
9,1.1439283321816975,0.9899228953049762


==> pics/RAA_coef_per_model_bk/fashion_lenet_rate50.txt <==
model,coef,r2
0,1.0170480509001367,0.8610557230086722
1,1.188400549130618,0.9763730742909859
2,1.2649744053417804,0.9426631115167261
3,1.055131955767694,0.8749977884288581
4,1.314733304029111,0.9546949882440751
5,1.1849613040226963,0.9214416213265098
6,1.2342871867084855,0.9630562136785998
7,1.1943171376591448,0.9687985253296072
8,1.054492098076077,0.8993842849907749
9,1.364463581552886,0.970864615370012


==> pics/RAA_coef_per_model_bk/qmnist_lenet_rate10.txt <==
model,coef,r2
0,0.3962876563801882,0.26818613945136105
1,0.31042780632342654,0.13936284299353807
2,0.7674138316097807,0.17749752445344202
3,0.7506941639362178,0.4802035075965555
4,0.3199967553721335,0.051155010001878276
5,0.6218445865770169,0.5345104920649856
6,1.0476903564004734,0.7320174495467723
7,0.4756981330979943,0.26256791198020935
8,0.2564784350614069,0.14401576896938018
9,0.5545092909600545,0.41168182213535276


==> pics/RAA_coef_per_model_bk/qmnist_lenet_rate20.txt <==
model,coef,r2
0,0.6033568110658818,0.6008511048545435
1,0.3382185296861014,0.09749048420582884
2,1.2489785391053712,0.48085941332657667
3,0.5461738410205537,0.2651387000597486
4,0.9796996289899419,0.3656284439370422
5,0.6354614936084235,0.5645593159056423
6,1.1492932433973024,0.5267998012080068
7,0.8166803474117302,0.5483326615185355
8,0.1602510013675655,0.07512752495802621
9,1.0203233186968461,0.4808257208892528


==> pics/RAA_coef_per_model_bk/qmnist_lenet_rate30.txt <==
model,coef,r2
0,0.8473210568416822,0.8728837426630981
1,0.9806096948147696,0.6403198873147802
2,1.4232955430584144,0.3318247313902152
3,0.551407443092526,0.17936154182262254
4,1.2160297738951558,0.42317219268980377
5,1.0735956074790565,0.8146240101479798
6,0.650991387205243,0.23810942679286795
7,0.8927313713896197,0.3038497879656268
8,0.35165023074534424,0.3080488246737091
9,0.5358791832072225,0.25272676252377824


==> pics/RAA_coef_per_model_bk/qmnist_lenet_rate4.txt <==
model,coef,r2
0,0.320400704693165,0.1965101935397774
1,0.42024278729440645,0.40218137971861767
2,0.9747318238210795,0.4491459745363029
3,0.7864242502694857,0.5057220664325988
4,0.13528295150571668,0.005726002244694661
5,0.4559502211290489,0.4150401430436428
6,0.6718031956032277,0.2751529416457943
7,0.33943074236370596,0.1937737366235902
8,0.34031924978107825,0.3827045224867801
9,0.3016202883555682,0.16708807435689743


==> pics/RAA_coef_per_model_bk/qmnist_lenet_rate40.txt <==
model,coef,r2
0,0.652647194839371,0.32726954215838644
1,0.8500732900389001,0.5021433325651933
2,0.9222015283320248,0.09821883574758994
3,1.1112435904114835,0.46652280119675527
4,0.9712606192955936,0.11787372573496013
5,0.7610762878776351,0.46455225741182504
6,1.359449627332729,0.5039973001573635
7,1.421544047632643,0.44411245713369796
8,0.4725087503965903,0.18207127804811596
9,0.8401559325501793,0.48943599208921884


==> pics/RAA_coef_per_model_bk/qmnist_lenet_rate50.txt <==
model,coef,r2
0,1.4221561957794977,0.5844260001873185
1,0.5226876810552061,0.11183217205450258
2,2.717515386245931,0.3436875128410617
3,2.0070360893548456,0.6153577979791784
4,2.3339476368071974,0.2661429660443507
5,0.6366962516157338,0.1441778247064881
6,2.519598145361418,0.6811747447694405
7,1.5378748827408075,0.35919966647689694
8,0.764097144603897,0.3063811930868916
9,1.4547955682712919,0.357742184151564


==> pics/RAA_one_side_p/cifar100_resnet56_p_val.txt <==
rates,p_val
2vs4,1.6739248632498738
4vs5,0.25330338862982366
5vs10,2.088006993891693e-06
10vs20,1.4501567392438432e-06
20vs50,1.0583444039566683e-07


==> pics/RAA_one_side_p/cifar10_resnet110_p_val.txt <==
rates,p_val
4vs5,0.20889133198264775
5vs10,0.001811693847369616
10vs20,1.9780016433851523e-05
20vs50,1.4588362511514713e-05


==> pics/RAA_one_side_p/cifar10_resnet20_p_val.txt <==
rates,p_val
4vs5,0.8112783443245917
5vs10,1.8642053746178883e-05
10vs20,7.616330743573727e-08
20vs50,1.943773126751418e-07


==> pics/RAA_one_side_p/cifar10_resnet32_p_val.txt <==
rates,p_val
4vs5,0.21449274270295215
5vs10,0.00011165547934317382
10vs20,1.524169752204995e-05
20vs50,5.558155195847168e-08


==> pics/RAA_one_side_p/cifar10_resnet44_p_val.txt <==
rates,p_val
4vs5,1.1000903573261689
5vs10,0.0005292735012737313
10vs20,7.4197468299090415e-06
20vs50,5.04860776078031e-09


==> pics/RAA_one_side_p/cifar10_resnet56_p_val.txt <==
rates,p_val
4vs5,0.0002698236227202382
5vs10,0.002997256895366001
10vs20,0.00022258358221933017
20vs50,3.0313624583286673e-06


==> pics/RAA_one_side_p/fashion_lenet_p_val.txt <==
rates,p_val
4vs10,4.476373944442185
10vs20,0.04298826773194214
20vs30,1.3495692508915635
30vs40,0.0009804738068173997
40vs50,0.002708312115802316


==> pics/RAA_one_side_p/qmnist_lenet_p_val.txt <==
rates,p_val
4vs10,0.5544099329291536
10vs20,0.12664667547833827
20vs30,0.9804719624133242
30vs40,1.3610689698789569
40vs50,0.033822994644840315


==> pics/RAA_scatter/cifar100_MP_resnet56_rate10.txt <==
class,model,before,after
0.0,0.0,0.28508124076809443,0.3222099795372265
1.0,0.0,0.2112259970457901,0.13332283960333702
2.0,0.0,-0.20236336779911374,-0.18148906028647876
3.0,0.0,-0.3648449039881832,-0.33889501023138674
4.0,0.0,-0.24667651403249635,-0.30741382024240516
5.0,0.0,0.06351550960118157,0.023138674641901537
6.0,0.0,0.09305760709010331,0.10184164961435539
7.0,0.0,0.10782865583456418,0.007398079647410731
8.0,0.0,0.2555391432791727,0.25924759955926346
9.0,0.0,0.2112259970457901,0.18054462458680942
10.0,0.0,-0.20236336779911374,-0.21297025027546038
11.0,0.0,-0.18759231905465287,-0.2601920352589328
12.0,0.0,0.15214180206794678,0.10184164961435539
13.0,0.0,-0.08419497784342696,-0.15000787029749715
14.0,0.0,-0.20236336779911374,-0.244451440264442
15.0,0.0,-0.025110782865583478,-0.0713048953250433
16.0,0.0,0.019202363367798965,0.03887926963639234
17.0,0.0,0.16691285081240764,0.2749881945537543
18.0,0.0,-0.05465288035450522,-0.008342515347080075
19.0,0.0,-0.14327917282127042,-0.13426727530300636
20.0,0.0,0.2112259970457901,0.3064693845427357
21.0,0.0,0.18168389955686853,0.19628521958130024
22.0,0.0,-0.010339734121122608,0.03887926963639234
23.0,0.0,0.12259970457902505,0.21202581457579103
24.0,0.0,0.13737075332348592,0.16480402959231863
25.0,0.0,-0.2171344165435746,-0.19722965528096958
26.0,0.0,-0.06942392909896608,-0.0713048953250433
27.0,0.0,-0.3353028064992615,-0.21297025027546038
28.0,0.0,0.13737075332348592,0.25924759955926346
29.0,0.0,0.004431314623338261,-0.10278608531402492
30.0,0.0,-0.15805022156573129,-0.08704549031953411
31.0,0.0,-0.010339734121122608,-0.02408311034157088
32.0,0.0,-0.14327917282127042,-0.19722965528096958
33.0,0.0,-0.20236336779911374,0.007398079647410731
34.0,0.0,0.048744460856720705,-0.02408311034157088
35.0,0.0,-0.35007385524372236,-0.41759798520384067
36.0,0.0,0.019202363367798965,0.1175822446088462
37.0,0.0,0.07828655834564244,0.07036045962537396
38.0,0.0,-0.15805022156573129,-0.244451440264442
39.0,0.0,0.31462333825701616,0.18054462458680942
40.0,0.0,-0.03988183161004435,-0.05556430033055249
41.0,0.0,0.2112259970457901,0.2907287895482449
42.0,0.0,0.048744460856720705,0.03887926963639234
43.0,0.0,0.10782865583456418,0.007398079647410731
44.0,0.0,-0.3943870014771049,-0.464819770187313
45.0,0.0,-0.12850812407680956,-0.3231544152368959
46.0,0.0,-0.2614475627769572,-0.29167322524791434
47.0,0.0,-0.11373707533234868,-0.10278608531402492
48.0,0.0,0.3589364844903988,0.40091295450968056
49.0,0.0,0.24076809453471185,0.24350700456477264
50.0,0.0,-0.29098966026587897,-0.4333385801983315
51.0,0.0,-0.010339734121122608,0.05461986463088315
52.0,0.0,0.019202363367798965,0.18054462458680942
53.0,0.0,0.28508124076809443,0.3536911695262081
54.0,0.0,0.15214180206794678,0.16480402959231863
55.0,0.0,-0.3648449039881832,-0.5120415551707854
56.0,0.0,0.22599704579025096,0.2749881945537543
57.0,0.0,0.09305760709010331,0.16480402959231863
58.0,0.0,0.13737075332348592,0.21202581457579103
59.0,0.0,-0.14327917282127042,-0.05556430033055249
60.0,0.0,0.16691285081240764,0.3064693845427357
61.0,0.0,-0.09896602658788782,0.1175822446088462
62.0,0.0,0.09305760709010331,0.05461986463088315
63.0,0.0,-0.06942392909896608,-0.11852668030851554
64.0,0.0,-0.3648449039881832,-0.464819770187313
65.0,0.0,-0.20236336779911374,-0.35463560522587756
66.0,0.0,0.06351550960118157,0.023138674641901537
67.0,0.0,-0.2319054652880355,-0.2287108452699512
68.0,0.0,0.37370753323485967,0.43239414449866215
69.0,0.0,0.16691285081240764,0.1490634345978278
70.0,0.0,0.048744460856720705,0.05461986463088315
71.0,0.0,0.16691285081240764,0.24350700456477264
72.0,0.0,-0.40915805022156576,-0.6064851251377302
73.0,0.0,-0.2171344165435746,-0.18148906028647876
74.0,0.0,-0.3205317577548006,-0.3231544152368959
75.0,0.0,0.2112259970457901,0.3222099795372265
76.0,0.0,0.13737075332348592,0.2907287895482449
77.0,0.0,-0.06942392909896608,-0.0713048953250433
78.0,0.0,0.019202363367798965,-0.039823705336061686
79.0,0.0,0.033973412112259835,0.05461986463088315
80.0,0.0,-0.3057607090103398,-0.41759798520384067
81.0,0.0,0.09305760709010331,0.1490634345978278
82.0,0.0,0.31462333825701616,0.3536911695262081
83.0,0.0,-0.15805022156573129,-0.19722965528096958
84.0,0.0,-0.010339734121122608,-0.039823705336061686
85.0,0.0,0.2112259970457901,0.10184164961435539
86.0,0.0,0.004431314623338261,0.007398079647410731
87.0,0.0,0.06351550960118157,0.1490634345978278
88.0,0.0,0.09305760709010331,0.08610105461986459
89.0,0.0,0.2998522895125553,0.21202581457579103
90.0,0.0,0.1964549483013294,0.16480402959231863
91.0,0.0,0.18168389955686853,0.19628521958130024
92.0,0.0,-0.025110782865583478,0.023138674641901537
93.0,0.0,-0.18759231905465287,-0.2601920352589328
94.0,0.0,0.31462333825701616,0.43239414449866215
95.0,0.0,0.004431314623338261,0.023138674641901537
96.0,0.0,0.048744460856720705,-0.0713048953250433
97.0,0.0,0.06351550960118157,-0.02408311034157088
98.0,0.0,-0.3205317577548006,-0.244451440264442
99.0,0.0,0.033973412112259835,0.03887926963639234
0.0,1.0,0.23973114264376397,0.32932426016774796
1.0,1.0,0.23973114264376397,0.2185472384871024
2.0,1.0,-0.1934279312920089,-0.17708498180091786
3.0,1.0,-0.32785660941000744,-0.3828137363506884
4.0,1.0,-0.2531740104555638,-0.3036872922930844
5.0,1.0,0.030619865571321826,-0.0030068048741889743
6.0,1.0,0.09036594473487677,0.07611963918341515
7.0,1.0,0.015683345780433258,0.044469061560373495
8.0,1.0,0.15011202389843173,0.13942079442949826
9.0,1.0,0.10530246452576551,0.13942079442949826
10.0,1.0,-0.20836445108289764,-0.24038613704700115
11.0,1.0,-0.37266616878267367,-0.43028960278525086
12.0,1.0,0.09036594473487677,0.18689666086406073
13.0,1.0,-0.11874533233756537,-0.19291027061243868
14.0,1.0,-0.014189693801344216,-0.11378382655483457
15.0,1.0,0.015683345780433258,0.10777021680645661
16.0,1.0,0.07542942494398804,0.13942079442949826
17.0,1.0,0.17998506348020918,0.2185472384871024
18.0,1.0,-0.14861837191934285,-0.08213324893179309
19.0,1.0,-0.07393577296489916,-0.11378382655483457
20.0,1.0,0.20985810306198666,0.32932426016774796
21.0,1.0,0.3293502613890964,0.32932426016774796
22.0,1.0,-0.058999253174010426,-0.08213324893179309
23.0,1.0,0.10530246452576551,0.12359550561797744
24.0,1.0,0.2546676624346527,0.2185472384871024
25.0,1.0,-0.20836445108289764,-0.25621142585852197
26.0,1.0,-0.07393577296489916,-0.17708498180091786
27.0,1.0,-0.1336818521284541,-0.19291027061243868
28.0,1.0,0.20985810306198666,0.18689666086406073
29.0,1.0,-0.07393577296489916,-0.16125969298939705
30.0,1.0,-0.02912621359223295,-0.05048267130875145
31.0,1.0,-0.014189693801344216,-0.08213324893179309
32.0,1.0,-0.0888722927557879,-0.034657382497230625
33.0,1.0,-0.14861837191934285,-0.09795853774331392
34.0,1.0,0.09036594473487677,0.01281848393733185
35.0,1.0,-0.2830470500373413,-0.41446431397373007
36.0,1.0,0.13517550410754298,0.12359550561797744
37.0,1.0,0.12023898431665425,0.12359550561797744
38.0,1.0,-0.02912621359223295,-0.17708498180091786
39.0,1.0,0.2546676624346527,0.2185472384871024
40.0,1.0,-0.11874533233756537,-0.06630796012027226
41.0,1.0,0.20985810306198666,0.250197816110144
42.0,1.0,0.030619865571321826,-0.034657382497230625
43.0,1.0,0.045556385362210565,0.18689666086406073
44.0,1.0,-0.37266616878267367,-0.4777654692198133
45.0,1.0,-0.10380881254667663,-0.2720367146700427
46.0,1.0,-0.2382374906646751,-0.28786200348156354
47.0,1.0,-0.02912621359223295,-0.09795853774331392
48.0,1.0,0.3293502613890964,0.37680012660231044
49.0,1.0,0.19492158327109793,0.3134989713562272
50.0,1.0,-0.32785660941000744,-0.25621142585852197
51.0,1.0,0.07542942494398804,0.028643772748852672
52.0,1.0,-0.07393577296489916,0.028643772748852672
53.0,1.0,0.28454070201643017,0.36097483779078965
54.0,1.0,0.16504854368932045,0.2343725272986232
55.0,1.0,-0.49215832710978336,-0.5252413356543757
56.0,1.0,0.19492158327109793,0.29767368254470633
57.0,1.0,0.0604929051530993,0.1552460832410191
58.0,1.0,0.13517550410754298,0.17107137205253992
59.0,1.0,-0.04406273338312169,-0.1296091153663554
60.0,1.0,0.26960418222554144,0.3451495489792688
61.0,1.0,-0.11874533233756537,-0.11378382655483457
62.0,1.0,0.10530246452576551,0.060294350371894324
63.0,1.0,-0.11874533233756537,-0.08213324893179309
64.0,1.0,-0.22330097087378636,-0.41446431397373007
65.0,1.0,-0.1934279312920089,-0.19291027061243868
66.0,1.0,0.07542942494398804,0.060294350371894324
67.0,1.0,-0.2531740104555638,-0.20873555942395952
68.0,1.0,0.37415982076176263,0.44010128184839375
69.0,1.0,0.15011202389843173,0.250197816110144
70.0,1.0,-0.02912621359223295,-0.06630796012027226
71.0,1.0,0.045556385362210565,0.2185472384871024
72.0,1.0,-0.4324122479462285,-0.5094160468428549
73.0,1.0,-0.3129200896191187,-0.25621142585852197
74.0,1.0,-0.2531740104555638,-0.335337869916126
75.0,1.0,0.26960418222554144,0.2343725272986232
76.0,1.0,0.23973114264376397,0.3134989713562272
77.0,1.0,-0.0888722927557879,-0.1454344041778762
78.0,1.0,-0.02912621359223295,-0.06630796012027226
79.0,1.0,0.07542942494398804,0.060294350371894324
80.0,1.0,-0.20836445108289764,-0.3036872922930844
81.0,1.0,0.030619865571321826,0.12359550561797744
82.0,1.0,0.3144137415982077,0.3926254154138313
83.0,1.0,-0.10380881254667663,-0.05048267130875145
84.0,1.0,-0.1336818521284541,-0.06630796012027226
85.0,1.0,0.16504854368932045,0.20272194967558155
86.0,1.0,0.030619865571321826,0.060294350371894324
87.0,1.0,0.10530246452576551,0.17107137205253992
88.0,1.0,0.0604929051530993,0.028643772748852672
89.0,1.0,0.19492158327109793,0.2185472384871024
90.0,1.0,0.16504854368932045,0.17107137205253992
91.0,1.0,0.16504854368932045,0.17107137205253992
92.0,1.0,-0.1934279312920089,-0.19291027061243868
93.0,1.0,-0.1934279312920089,-0.335337869916126
94.0,1.0,0.3144137415982077,0.36097483779078965
95.0,1.0,-0.04406273338312169,-0.06630796012027226
96.0,1.0,-0.014189693801344216,-0.09795853774331392
97.0,1.0,0.07542942494398804,0.044469061560373495
98.0,1.0,-0.2830470500373413,-0.3036872922930844
99.0,1.0,-0.014189693801344216,0.12359550561797744
0.0,2.0,0.30142109199700823,0.3180879784024137
1.0,2.0,0.211667913238594,0.22280451008416702
2.0,2.0,-0.04263275991024678,-0.14244878513577894
3.0,2.0,-0.32685115931189224,-0.3488962998253137
4.0,2.0,-0.16230366492146586,-0.19009051929490237
5.0,2.0,0.0471204188481675,0.048118151500714613
6.0,2.0,0.15183246073298434,0.06399872955375575
7.0,2.0,-0.012715033657441963,-0.0630458948705734
8.0,2.0,0.24158563949139863,0.27044624424329045
9.0,2.0,0.16679132385938675,0.19104335397808472
10.0,2.0,-0.19222139117427067,-0.3012545656661903
11.0,2.0,-0.3717277486910995,-0.3488962998253137
12.0,2.0,0.22662677636499623,0.1751627759250436
13.0,2.0,-0.17726252804786827,-0.17420994124186123
14.0,2.0,-0.087509349289454,-0.17420994124186123
15.0,2.0,-0.02767389678384437,-0.03128473876449111
16.0,2.0,0.032161555721765094,0.06399872955375575
17.0,2.0,0.211667913238594,0.1751627759250436
18.0,2.0,-0.0725504861630516,-0.0630458948705734
19.0,2.0,-0.10246821241585641,-0.09480705097665568
20.0,2.0,0.211667913238594,0.36572971256153713
21.0,2.0,0.2715033657442034,0.2545656661902493
22.0,2.0,-0.04263275991024678,-0.11068762902969664
23.0,2.0,0.09199700822737472,0.15928219787200246
24.0,2.0,0.18175018698578915,0.1751627759250436
25.0,2.0,-0.13238593866866122,-0.269493409560108
26.0,2.0,-0.14734480179506362,-0.0630458948705734
27.0,2.0,-0.2520568436798803,-0.15832936318882007
28.0,2.0,0.09199700822737472,0.22280451008416702
29.0,2.0,0.01720269259536285,-0.14244878513577894
30.0,2.0,-0.17726252804786827,-0.1265682070827378
31.0,2.0,-0.02767389678384437,-0.015404160711449963
32.0,2.0,-0.04263275991024678,-0.03128473876449111
33.0,2.0,-0.04263275991024678,0.0004764173415911814
34.0,2.0,0.01720269259536285,0.032237573447673466
35.0,2.0,-0.40164547494390423,-0.3171351437192314
36.0,2.0,0.062079281974569904,0.12752104176592016
37.0,2.0,0.0471204188481675,0.11164046371287902
38.0,2.0,-0.14734480179506362,-0.1265682070827378
39.0,2.0,0.12191473448017953,0.20692393203112588
40.0,2.0,-0.13238593866866122,-0.07892647292361454
41.0,2.0,0.2715033657442034,0.27044624424329045
42.0,2.0,0.07703814510097232,0.09575988565983787
43.0,2.0,0.062079281974569904,0.0798793076067969
44.0,2.0,-0.3866866118175019,-0.4124186120374782
45.0,2.0,-0.16230366492146586,-0.1265682070827378
46.0,2.0,-0.2819745699326851,-0.28537398761314914
47.0,2.0,-0.17726252804786827,-0.015404160711449963
48.0,2.0,0.30142109199700823,0.41337144672066056
49.0,2.0,0.211667913238594,0.22280451008416702
50.0,2.0,-0.34181002243829467,-0.3488962998253137
51.0,2.0,0.13687359760658194,0.032237573447673466
52.0,2.0,-0.012715033657441963,0.0004764173415911814
53.0,2.0,0.3612565445026179,0.349849134508496
54.0,2.0,0.211667913238594,0.27044624424329045
55.0,2.0,-0.4465220643231114,-0.4759409242496427
56.0,2.0,0.22662677636499623,0.22280451008416702
57.0,2.0,0.0471204188481675,0.12752104176592016
58.0,2.0,0.19670905011219156,0.19104335397808472
59.0,2.0,-0.012715033657441963,-0.0630458948705734
60.0,2.0,0.30142109199700823,0.2863268222963316
61.0,2.0,-0.16230366492146586,-0.03128473876449111
62.0,2.0,0.12191473448017953,0.048118151500714613
63.0,2.0,-0.057591623036649185,-0.17420994124186123
64.0,2.0,-0.49139865370231856,-0.49182150230268384
65.0,2.0,-0.19222139117427067,-0.33301572177227257
66.0,2.0,0.062079281974569904,0.20692393203112588
67.0,2.0,-0.13238593866866122,-0.3171351437192314
68.0,2.0,0.34629768137621547,0.36572971256153713
69.0,2.0,0.16679132385938675,0.19104335397808472
70.0,2.0,0.062079281974569904,-0.03128473876449111
71.0,2.0,0.10695587135377713,0.1751627759250436
72.0,2.0,-0.46148092744951386,-0.6506272828330952
73.0,2.0,-0.19222139117427067,-0.22185167540098466
74.0,2.0,-0.20718025430067308,-0.3488962998253137
75.0,2.0,0.25654450261780104,0.23868508813720815
76.0,2.0,0.30142109199700823,0.33396855645545487
77.0,2.0,-0.13238593866866122,-0.14244878513577894
78.0,2.0,-0.13238593866866122,-0.1265682070827378
79.0,2.0,0.032161555721765094,-0.015404160711449963
80.0,2.0,-0.31189229618548986,-0.3012545656661903
81.0,2.0,0.002243829468960444,0.0798793076067969
82.0,2.0,0.3313388182498131,0.41337144672066056
83.0,2.0,-0.0725504861630516,-0.15832936318882007
84.0,2.0,0.0471204188481675,-0.0630458948705734
85.0,2.0,0.19670905011219156,0.23868508813720815
86.0,2.0,-0.012715033657441963,0.09575988565983787
87.0,2.0,0.16679132385938675,0.19104335397808472
88.0,2.0,0.032161555721765094,0.0798793076067969
89.0,2.0,0.2715033657442034,0.15928219787200246
90.0,2.0,0.15183246073298434,0.11164046371287902
91.0,2.0,0.12191473448017953,0.12752104176592016
92.0,2.0,-0.19222139117427067,-0.17420994124186123
93.0,2.0,-0.20718025430067308,-0.28537398761314914
94.0,2.0,0.3612565445026179,0.3816102906145783
95.0,2.0,0.032161555721765094,0.048118151500714613
96.0,2.0,-0.13238593866866122,-0.19009051929490237
97.0,2.0,0.062079281974569904,0.016356995394632326
98.0,2.0,-0.3717277486910995,-0.2377322534540258
99.0,2.0,0.062079281974569904,0.1434016198189613
0.0,3.0,0.22607655502392346,0.21642969984202212
1.0,3.0,0.18122009569378006,0.16903633491311212
2.0,3.0,-0.14772727272727273,-0.2890995260663507
3.0,3.0,-0.40191387559808606,-0.46287519747235384
4.0,3.0,-0.2972488038277512,-0.4312796208530806
5.0,3.0,0.09150717703349288,-0.052132701421800993
6.0,3.0,0.031698564593301434,0.042654028436018995
7.0,3.0,-0.043062200956937705,0.02685624012638233
8.0,3.0,0.18122009569378006,0.2954186413902053
9.0,3.0,0.13636363636363646,0.21642969984202212
10.0,3.0,-0.23744019138755973,-0.2890995260663507
11.0,3.0,-0.3570574162679426,-0.41548183254344395
12.0,3.0,0.10645933014354074,0.15323854660347547
13.0,3.0,-0.08791866028708128,-0.14691943127962082
14.0,3.0,-0.13277511961722488,-0.21011058451816747
15.0,3.0,0.06160287081339715,-0.11532385466034747
16.0,3.0,0.01674641148325374,0.07424960505529232
17.0,3.0,0.2559808612440192,0.21642969984202212
18.0,3.0,-0.05801435406698557,0.02685624012638233
19.0,3.0,-0.07296650717703343,-0.06793048973143766
20.0,3.0,0.2858851674641149,0.2954186413902053
21.0,3.0,0.19617224880382791,0.2322274881516588
22.0,3.0,-0.08791866028708128,-0.09952606635071098
23.0,3.0,0.18122009569378006,0.1374407582938388
24.0,3.0,0.2559808612440192,0.2954186413902053
25.0,3.0,-0.1776315789473683,-0.16271721958925747
26.0,3.0,-0.05801435406698557,-0.11532385466034747
27.0,3.0,-0.19258373205741616,-0.25750394944707744
28.0,3.0,0.18122009569378006,0.2322274881516588
29.0,3.0,-0.07296650717703343,-0.08372827804107433
30.0,3.0,-0.14772727272727273,-0.08372827804107433
31.0,3.0,-0.05801435406698557,-0.06793048973143766
32.0,3.0,-0.10287081339712915,-0.14691943127962082
33.0,3.0,-0.05801435406698557,-0.08372827804107433
34.0,3.0,0.10645933014354074,0.011058451816745665
35.0,3.0,-0.3570574162679426,-0.4312796208530806
36.0,3.0,0.1214114832535886,0.16903633491311212
37.0,3.0,0.0466507177033493,0.02685624012638233
38.0,3.0,-0.13277511961722488,-0.14691943127962082
39.0,3.0,0.21112440191387577,0.3112164296998419
40.0,3.0,-0.043062200956937705,-0.020537124802527663
41.0,3.0,0.24102870813397131,0.24802527646129546
42.0,3.0,0.0466507177033493,0.05845181674565566
43.0,3.0,0.07655502392344501,0.10584518167456548
44.0,3.0,-0.312200956937799,-0.320695102685624
45.0,3.0,-0.1776315789473683,-0.24170616113744078
46.0,3.0,-0.2523923444976076,-0.320695102685624
47.0,3.0,-0.20753588516746402,-0.11532385466034747
48.0,3.0,0.3755980861244021,0.4533965244865719
49.0,3.0,0.22607655502392346,0.2322274881516588
50.0,3.0,-0.40191387559808606,-0.3522906793048974
51.0,3.0,-0.013157894736841985,0.12164296998420214
52.0,3.0,0.001794258373205876,0.09004739336492881
53.0,3.0,0.3606459330143542,0.3744075829383886
54.0,3.0,0.270933014354067,0.2954186413902053
55.0,3.0,-0.4168660287081339,-0.4312796208530806
56.0,3.0,0.19617224880382791,0.21642969984202212
57.0,3.0,0.18122009569378006,0.12164296998420214
58.0,3.0,0.16626794258373218,0.1374407582938388
59.0,3.0,-0.028110047846889846,-0.03633491311216433
60.0,3.0,0.34569377990430633,0.3428120063191153
61.0,3.0,-0.08791866028708128,-0.004739336492890999
62.0,3.0,0.001794258373205876,0.02685624012638233
63.0,3.0,-0.08791866028708128,-0.09952606635071098
64.0,3.0,-0.2523923444976076,-0.46287519747235384
65.0,3.0,-0.2972488038277512,-0.3048973143759874
66.0,3.0,0.09150717703349288,0.05845181674565566
67.0,3.0,-0.23744019138755973,-0.17851500789889413
68.0,3.0,0.3755980861244021,0.4375987361769353
69.0,3.0,0.13636363636363646,0.1848341232227488
70.0,3.0,-0.11782296650717701,-0.052132701421800993
71.0,3.0,0.031698564593301434,0.1374407582938388
72.0,3.0,-0.4168660287081339,-0.46287519747235384
73.0,3.0,-0.312200956937799,-0.3048973143759874
74.0,3.0,-0.2523923444976076,-0.3048973143759874
75.0,3.0,0.2858851674641149,0.26382306477093215
76.0,3.0,0.3307416267942585,0.2796208530805688
77.0,3.0,-0.10287081339712915,-0.06793048973143766
78.0,3.0,-0.13277511961722488,-0.14691943127962082
79.0,3.0,0.06160287081339715,0.042654028436018995
80.0,3.0,-0.2972488038277512,-0.3522906793048974
81.0,3.0,0.13636363636363646,0.15323854660347547
82.0,3.0,0.3307416267942585,0.3744075829383886
83.0,3.0,-0.028110047846889846,-0.13112164296998413
84.0,3.0,0.01674641148325374,-0.09952606635071098
85.0,3.0,0.15131578947368432,0.16903633491311212
86.0,3.0,0.0466507177033493,0.10584518167456548
87.0,3.0,0.15131578947368432,0.21642969984202212
88.0,3.0,-0.013157894736841985,0.16903633491311212
89.0,3.0,0.19617224880382791,0.2322274881516588
90.0,3.0,0.21112440191387577,0.2796208530805688
91.0,3.0,0.15131578947368432,0.07424960505529232
92.0,3.0,-0.11782296650717701,-0.16271721958925747
93.0,3.0,-0.1776315789473683,-0.2890995260663507
94.0,3.0,0.3307416267942585,0.3586097946287519
95.0,3.0,-0.013157894736841985,0.042654028436018995
96.0,3.0,-0.13277511961722488,-0.03633491311216433
97.0,3.0,0.0466507177033493,0.16903633491311212
98.0,3.0,-0.14772727272727273,-0.21011058451816747
99.0,3.0,-0.08791866028708128,-0.052132701421800993
0.0,4.0,0.2253436939629407,0.2840837032339886
1.0,4.0,0.2253436939629407,0.26823081800887766
2.0,4.0,-0.25283921099820683,-0.17564996829422955
3.0,4.0,-0.29766885833831447,-0.461001902346227
4.0,4.0,-0.22295277943813507,-0.15979708306911858
5.0,4.0,-0.0585774058577406,-0.0012682308180089138
6.0,4.0,0.090854751942618,0.10970196575776779
7.0,4.0,-0.08846383741781236,-0.0012682308180089138
8.0,4.0,0.2552301255230125,0.25237793278376663
9.0,4.0,0.3000597728631201,0.1889663918833227
10.0,4.0,-0.2080095636580992,-0.2073557387444515
11.0,4.0,-0.342498505678422,-0.3658845909955612
12.0,4.0,0.090854751942618,0.17311350665821174
13.0,4.0,-0.08846383741781236,-0.17564996829422955
14.0,4.0,-0.16317991631799159,-0.14394419784400758
15.0,4.0,-0.02869097429766885,0.046290424857324035
16.0,4.0,-0.0585774058577406,0.030437539632213052
17.0,4.0,0.1655708308427974,0.17311350665821174
18.0,4.0,-0.13329348475792,-0.1280913126188966
19.0,4.0,-0.08846383741781236,-0.14394419784400758
20.0,4.0,0.210400478182905,0.26823081800887766
21.0,4.0,0.13568439928272563,0.29993658845909943
22.0,4.0,0.090854751942618,0.01458465440710207
23.0,4.0,0.1655708308427974,0.23652504755865567
24.0,4.0,0.210400478182905,0.2048192771084337
25.0,4.0,-0.16317991631799159,-0.2073557387444515
26.0,4.0,-0.07352062163777648,-0.0012682308180089138
27.0,4.0,-0.37238493723849375,-0.28662016487000636
28.0,4.0,0.1506276150627615,0.2840837032339886
29.0,4.0,0.0011954572624029033,-0.08053265694356383
30.0,4.0,-0.07352062163777648,-0.09638554216867481
31.0,4.0,0.0011954572624029033,-0.1280913126188966
32.0,4.0,-0.02869097429766885,-0.06467977171845285
33.0,4.0,-0.013747758517632973,-0.0012682308180089138
34.0,4.0,0.046025104602510365,-0.06467977171845285
35.0,4.0,-0.37238493723849375,-0.39759036144578314
36.0,4.0,0.13568439928272563,0.14140773620798977
37.0,4.0,0.090854751942618,0.046290424857324035
38.0,4.0,-0.0585774058577406,-0.2073557387444515
39.0,4.0,0.2552301255230125,0.29993658845909943
40.0,4.0,-0.02869097429766885,-0.06467977171845285
41.0,4.0,0.2253436939629407,0.23652504755865567
42.0,4.0,0.090854751942618,0.10970196575776779
43.0,4.0,0.090854751942618,0.15726062143310074
44.0,4.0,-0.38732815301852963,-0.5244134432466709
45.0,4.0,-0.13329348475792,-0.2073557387444515
46.0,4.0,-0.13329348475792,-0.39759036144578314
47.0,4.0,-0.19306634787806332,-0.09638554216867481
48.0,4.0,0.3747758517632995,0.47431832593532025
49.0,4.0,0.19545726240286912,0.17311350665821174
50.0,4.0,-0.29766885833831447,-0.41344324667089416
51.0,4.0,-0.07352062163777648,0.077996195307546
52.0,4.0,-0.02869097429766885,0.09384908053265681
53.0,4.0,0.2552301255230125,0.33164235890932137
54.0,4.0,0.18051404662283327,0.25237793278376663
55.0,4.0,-0.4321578003586372,-0.5878249841471148
56.0,4.0,0.2402869097429766,0.1889663918833227
57.0,4.0,0.12074118350268975,0.2048192771084337
58.0,4.0,0.1506276150627615,0.12555485098287877
59.0,4.0,0.0011954572624029033,-0.08053265694356383
60.0,4.0,0.2701733413030484,0.37920101458465433
61.0,4.0,0.03108188882247449,-0.03297400126823088
62.0,4.0,0.090854751942618,0.030437539632213052
63.0,4.0,-0.14823670053795587,-0.08053265694356383
64.0,4.0,-0.38732815301852963,-0.3500317057704503
65.0,4.0,-0.40227136879856545,-0.41344324667089416
66.0,4.0,0.090854751942618,0.077996195307546
67.0,4.0,-0.29766885833831447,-0.2073557387444515
68.0,4.0,0.3448894202032277,0.3950538998097653
69.0,4.0,0.1506276150627615,0.15726062143310074
70.0,4.0,0.046025104602510365,0.06214331008243502
71.0,4.0,0.07591153616258212,0.046290424857324035
72.0,4.0,-0.4620442319187089,-0.5719720989220038
73.0,4.0,-0.3574417214584579,-0.2549143944197845
74.0,4.0,-0.2677824267782427,-0.3024730500951173
75.0,4.0,0.32994620442319184,0.3157894736842104
76.0,4.0,0.32994620442319184,0.25237793278376663
77.0,4.0,-0.10340705319784824,-0.11223842739378562
78.0,4.0,-0.02869097429766885,-0.17564996829422955
79.0,4.0,0.046025104602510365,0.046290424857324035
80.0,4.0,-0.342498505678422,-0.42929613189600513
81.0,4.0,0.07591153616258212,0.09384908053265681
82.0,4.0,0.2701733413030484,0.3474952441344324
83.0,4.0,-0.02869097429766885,-0.14394419784400758
84.0,4.0,-0.04363419007770473,-0.03297400126823088
85.0,4.0,0.2253436939629407,0.22067216233354467
86.0,4.0,0.12074118350268975,0.14140773620798977
87.0,4.0,0.18051404662283327,0.22067216233354467
88.0,4.0,0.07591153616258212,0.09384908053265681
89.0,4.0,0.1506276150627615,0.22067216233354467
90.0,4.0,0.19545726240286912,0.2048192771084337
91.0,4.0,0.10579796772265387,0.09384908053265681
92.0,4.0,-0.13329348475792,-0.2073557387444515
93.0,4.0,-0.14823670053795587,-0.2390615091946735
94.0,4.0,0.32994620442319184,0.37920101458465433
95.0,4.0,0.0011954572624029033,0.030437539632213052
96.0,4.0,-0.0585774058577406,-0.08053265694356383
97.0,4.0,-0.0585774058577406,0.077996195307546
98.0,4.0,-0.13329348475792,-0.2549143944197845
99.0,4.0,-0.013747758517632973,0.12555485098287877
0.0,5.0,0.20160213618157546,0.2881679389312977
1.0,5.0,0.15709835336003558,0.16094147582697194
2.0,5.0,-0.19893190921228304,-0.17302798982188294
3.0,5.0,-0.4214508233199822,-0.41157760814249367
4.0,5.0,-0.12475893784305007,-0.18893129770992367
5.0,5.0,0.05325619344310923,0.033715012722646306
6.0,5.0,0.05325619344310923,0.033715012722646306
7.0,5.0,-0.06542056074766359,-0.013994910941475874
8.0,5.0,0.23127132472926853,0.2563613231552163
9.0,5.0,0.20160213618157546,0.20865139949109412
10.0,5.0,-0.15442812639074333,-0.28435114503816794
11.0,5.0,-0.3324432576769025,-0.2684478371501272
12.0,5.0,0.14226375908618896,0.16094147582697194
13.0,5.0,-0.08025515502151022,-0.10941475826972005
14.0,5.0,-0.06542056074766359,-0.06170483460559805
15.0,5.0,0.08292538199080247,-0.013994910941475874
16.0,5.0,0.08292538199080247,-0.013994910941475874
17.0,5.0,0.23127132472926853,0.17684478371501267
18.0,5.0,-0.06542056074766359,-0.04580152671755733
19.0,5.0,-0.09508974929535684,-0.0935114503816795
20.0,5.0,0.30544429609850166,0.2881679389312977
21.0,5.0,0.12742916481234234,0.22455470737913483
22.0,5.0,-0.09508974929535684,-0.0298982188295166
23.0,5.0,0.1719329476338822,0.12913486005089048
24.0,5.0,0.20160213618157546,0.3676844783715012
25.0,5.0,-0.1840973149384364,-0.2048346055979644
26.0,5.0,-0.03575137219997034,-0.12531806615776078
27.0,5.0,-0.22860109775997628,-0.22073791348600513
28.0,5.0,0.08292538199080247,0.06552162849872775
29.0,5.0,-0.05058596647381697,-0.2048346055979644
30.0,5.0,-0.2434356920338229,-0.17302798982188294
31.0,5.0,-0.006082183652277099,-0.07760814249363877
32.0,5.0,-0.08025515502151022,-0.10941475826972005
33.0,5.0,-0.06542056074766359,0.0019083969465648518
34.0,5.0,0.038421599169262605,0.0019083969465648518
35.0,5.0,-0.2582702863076695,-0.34796437659033086
36.0,5.0,0.06809078771695586,0.17684478371501267
37.0,5.0,0.08292538199080247,0.09732824427480903
38.0,5.0,-0.12475893784305007,-0.18893129770992367
39.0,5.0,0.20160213618157546,0.24045801526717556
40.0,5.0,-0.09508974929535684,0.017811704834605577
41.0,5.0,0.26094051327696177,0.1927480916030534
42.0,5.0,0.023587004895415983,0.017811704834605577
43.0,5.0,0.12742916481234234,0.11323155216284976
44.0,5.0,-0.4066162290461356,-0.5865139949109415
45.0,5.0,-0.22860109775997628,-0.2684478371501272
46.0,5.0,-0.3027740691292094,-0.2684478371501272
47.0,5.0,-0.19893190921228304,-0.1412213740458015
48.0,5.0,0.34994807892004154,0.4153944020356234
49.0,5.0,0.15709835336003558,0.27226463104325704
50.0,5.0,-0.31760866340305594,-0.45928753180661575
51.0,5.0,0.023587004895415983,0.017811704834605577
52.0,5.0,-0.05058596647381697,-0.013994910941475874
53.0,5.0,0.30544429609850166,0.35178117048346047
54.0,5.0,0.23127132472926853,0.1927480916030534
55.0,5.0,-0.4214508233199822,-0.5069974554707379
56.0,5.0,0.15709835336003558,0.1927480916030534
57.0,5.0,0.12742916481234234,0.1450381679389312
58.0,5.0,0.18676754190772885,0.22455470737913483
59.0,5.0,-0.05058596647381697,-0.06170483460559805
60.0,5.0,0.21643673045542192,0.319974554707379
61.0,5.0,-0.06542056074766359,-0.04580152671755733
62.0,5.0,0.12742916481234234,0.20865139949109412
63.0,5.0,-0.03575137219997034,-0.0935114503816795
64.0,5.0,-0.31760866340305594,-0.3638676844783715
65.0,5.0,-0.3027740691292094,-0.2525445292620866
66.0,5.0,0.05325619344310923,0.06552162849872775
67.0,5.0,-0.1395935321168967,-0.2525445292620866
68.0,5.0,0.34994807892004154,0.4153944020356234
69.0,5.0,0.14226375908618896,0.12913486005089048
70.0,5.0,-0.02091677792612372,0.04961832061068703
71.0,5.0,0.15709835336003558,0.11323155216284976
72.0,5.0,-0.5252929832369084,-0.6660305343511451
73.0,5.0,-0.21376650348612966,-0.18893129770992367
74.0,5.0,-0.3621124462245958,-0.2684478371501272
75.0,5.0,0.26094051327696177,0.2881679389312977
76.0,5.0,0.30544429609850166,0.2881679389312977
77.0,5.0,-0.09508974929535684,-0.07760814249363877
78.0,5.0,-0.12475893784305007,-0.17302798982188294
79.0,5.0,0.15709835336003558,0.033715012722646306
80.0,5.0,-0.2434356920338229,-0.34796437659033086
81.0,5.0,0.06809078771695586,0.16094147582697194
82.0,5.0,0.26094051327696177,0.3676844783715012
83.0,5.0,-0.10992434356920346,-0.15712468193384224
84.0,5.0,0.023587004895415983,0.09732824427480903
85.0,5.0,0.26094051327696177,0.24045801526717556
86.0,5.0,0.05325619344310923,0.04961832061068703
87.0,5.0,0.06809078771695586,0.1450381679389312
88.0,5.0,0.21643673045542192,0.20865139949109412
89.0,5.0,0.20160213618157546,0.1450381679389312
90.0,5.0,0.18676754190772885,0.17684478371501267
91.0,5.0,0.1719329476338822,0.17684478371501267
92.0,5.0,-0.09508974929535684,-0.1412213740458015
93.0,5.0,-0.16926272066458978,-0.34796437659033086
94.0,5.0,0.2757751075508084,0.3676844783715012
95.0,5.0,0.008752410621569524,0.0019083969465648518
96.0,5.0,-0.09508974929535684,0.04961832061068703
97.0,5.0,0.09775997626464909,0.04961832061068703
98.0,5.0,-0.31760866340305594,-0.18893129770992367
99.0,5.0,-0.05058596647381697,0.017811704834605577
0.0,6.0,0.17822520507084275,0.19798234552332922
1.0,6.0,0.17822520507084275,0.11916771752837327
2.0,6.0,-0.23937360178970915,-0.22761664564943251
3.0,6.0,-0.38851603281133484,-0.3852459016393442
4.0,6.0,-0.2841163310961969,-0.32219419924337955
5.0,6.0,0.014168530947054532,-0.006935687263556052
6.0,6.0,0.08873974645786727,0.0561160151324087
7.0,6.0,-0.030574198359433202,-0.006935687263556052
8.0,6.0,0.2080536912751679,0.27679697351828514
9.0,6.0,0.16331096196868017,0.13493064312736447
10.0,6.0,-0.29903057419835943,-0.3064312736443884
11.0,6.0,-0.40343027591349734,-0.4167717528373266
12.0,6.0,0.16331096196868017,0.10340479192938208
13.0,6.0,-0.015659955257270625,-0.022698612862547242
14.0,6.0,-0.07531692766592094,-0.06998738965952081
15.0,6.0,0.058911260253542104,-0.11727616645649419
16.0,6.0,-0.0007457121551080461,0.008827238335435136
17.0,6.0,0.17822520507084275,0.24527112232030276
18.0,6.0,-0.07531692766592094,0.024590163934426323
19.0,6.0,-0.09023117076808351,-0.054224464060529616
20.0,6.0,0.2080536912751679,0.24527112232030276
21.0,6.0,0.16331096196868017,0.27679697351828514
22.0,6.0,-0.015659955257270625,-0.085750315258512
23.0,6.0,0.17822520507084275,0.24527112232030276
24.0,6.0,0.2229679343773303,0.11916771752837327
25.0,6.0,-0.17971662938105884,-0.085750315258512
26.0,6.0,-0.04548844146159578,-0.06998738965952081
27.0,6.0,-0.22445935868754657,-0.16456494325346777
28.0,6.0,0.16331096196868017,0.16645649432534684
29.0,6.0,-0.030574198359433202,-0.10151324085750318
30.0,6.0,-0.07531692766592094,-0.11727616645649419
31.0,6.0,0.014168530947054532,-0.085750315258512
32.0,6.0,-0.07531692766592094,-0.10151324085750318
33.0,6.0,-0.12005965697240868,-0.022698612862547242
34.0,6.0,0.058911260253542104,0.008827238335435136
35.0,6.0,-0.47800149142431025,-0.3852459016393442
36.0,6.0,0.16331096196868017,0.15069356872635564
37.0,6.0,0.014168530947054532,0.008827238335435136
38.0,6.0,-0.209545115585384,-0.2118537200504413
39.0,6.0,0.17822520507084275,0.24527112232030276
40.0,6.0,-0.07531692766592094,-0.03846153846153843
41.0,6.0,0.2826249067859806,0.27679697351828514
42.0,6.0,0.029082774049216945,0.0561160151324087
43.0,6.0,0.11856823266219242,0.07187894073139989
44.0,6.0,-0.2692020879940343,-0.3537200504413619
45.0,6.0,-0.1051454138702461,-0.11727616645649419
46.0,6.0,-0.25428784489187173,-0.3379571248423707
47.0,6.0,-0.07531692766592094,-0.054224464060529616
48.0,6.0,0.3124533929903058,0.3398486759142497
49.0,6.0,0.17822520507084275,0.18221941992433802
50.0,6.0,-0.29903057419835943,-0.369482976040353
51.0,6.0,-0.0007457121551080461,0.024590163934426323
52.0,6.0,-0.0007457121551080461,0.04035308953341751
53.0,6.0,0.2975391498881432,0.3398486759142497
54.0,6.0,0.19313944817300532,0.24527112232030276
55.0,6.0,-0.46308724832214765,-0.3852459016393442
56.0,6.0,0.2378821774794929,0.2295081967213116
57.0,6.0,0.11856823266219242,0.19798234552332922
58.0,6.0,0.10365398956002984,0.15069356872635564
59.0,6.0,-0.04548844146159578,0.008827238335435136
60.0,6.0,0.2229679343773303,0.32408575031525855
61.0,6.0,-0.13497390007457125,-0.06998738965952081
62.0,6.0,0.14839671886651756,0.11916771752837327
63.0,6.0,-0.030574198359433202,-0.1330390920554854
64.0,6.0,-0.2841163310961969,-0.369482976040353
65.0,6.0,-0.22445935868754657,-0.22761664564943251
66.0,6.0,0.10365398956002984,0.07187894073139989
67.0,6.0,-0.209545115585384,-0.29066834804539715
68.0,6.0,0.3124533929903058,0.40290037831021447
69.0,6.0,0.16331096196868017,0.18221941992433802
70.0,6.0,-0.0007457121551080461,0.0561160151324087
71.0,6.0,0.16331096196868017,0.16645649432534684
72.0,6.0,-0.41834451901565994,-0.5744010088272383
73.0,6.0,-0.209545115585384,-0.25914249684741486
74.0,6.0,-0.32885906040268453,-0.29066834804539715
75.0,6.0,0.2975391498881432,0.32408575031525855
76.0,6.0,0.3124533929903058,0.3713745271122321
77.0,6.0,-0.13497390007457125,-0.1330390920554854
78.0,6.0,-0.12005965697240868,-0.006935687263556052
79.0,6.0,0.058911260253542104,0.04035308953341751
80.0,6.0,-0.2692020879940343,-0.3537200504413619
81.0,6.0,0.043997017151379526,0.0876418663303909
82.0,6.0,0.3273676360924684,0.3713745271122321
83.0,6.0,-0.060402684563758365,-0.022698612862547242
84.0,6.0,-0.030574198359433202,-0.03846153846153843
85.0,6.0,0.2229679343773303,0.2137452711223204
86.0,6.0,0.029082774049216945,-0.022698612862547242
87.0,6.0,0.2080536912751679,0.13493064312736447
88.0,6.0,0.08873974645786727,0.11916771752837327
89.0,6.0,0.14839671886651756,0.13493064312736447
90.0,6.0,0.14839671886651756,0.10340479192938208
91.0,6.0,0.08873974645786727,0.10340479192938208
92.0,6.0,-0.060402684563758365,0.04035308953341751
93.0,6.0,-0.2692020879940343,-0.43253467843631777
94.0,6.0,0.2975391498881432,0.3713745271122321
95.0,6.0,-0.0007457121551080461,-0.006935687263556052
96.0,6.0,-0.14988814317673382,-0.10151324085750318
97.0,6.0,0.19313944817300532,-0.006935687263556052
98.0,6.0,-0.17971662938105884,-0.25914249684741486
99.0,6.0,0.014168530947054532,0.0876418663303909
0.0,7.0,0.20053357047576714,0.2830542951024878
1.0,7.0,0.1708907662664889,0.17352526991081207
2.0,7.0,-0.19964428634948858,-0.15506180566421524
3.0,7.0,-0.3923225137097969,-0.48364888123924266
4.0,7.0,-0.28857269897732324,-0.29588483805351273
5.0,7.0,-0.051430265303097605,-0.09247379126897205
6.0,7.0,0.14124796205721069,0.07964324831794703
7.0,7.0,0.022676745220097792,-0.06117978407135037
8.0,7.0,0.11160515784793247,0.17352526991081207
9.0,7.0,0.12642655995257157,0.18917227350962293
10.0,7.0,-0.08107306951237583,-0.23329682365826945
11.0,7.0,-0.34785830739587964,-0.37411985604756687
12.0,7.0,0.1560693641618498,0.18917227350962293
13.0,7.0,-0.18482288424484947,-0.1707088092630261
14.0,7.0,-0.1551800800355714,0.001408230323892993
15.0,7.0,0.022676745220097792,-0.02988577687372869
16.0,7.0,0.03749814732473691,0.07964324831794703
17.0,7.0,0.1560693641618498,0.17352526991081207
18.0,7.0,-0.09589447161701495,-0.04553278047253953
19.0,7.0,-0.051430265303097605,-0.07682678767016121
20.0,7.0,0.2301763746850452,0.31434830230010946
21.0,7.0,0.1560693641618498,0.29870129870129863
22.0,7.0,-0.006966058989180268,-0.07682678767016121
23.0,7.0,0.1708907662664889,0.25176028790486626
24.0,7.0,0.18571216837112803,0.20481927710843376
25.0,7.0,-0.19964428634948858,-0.20200281646064777
26.0,7.0,-0.1551800800355714,0.048349241120325515
27.0,7.0,-0.19964428634948858,-0.15506180566421524
28.0,7.0,0.1560693641618498,0.15787826631200125
29.0,7.0,-0.06625166740773672,-0.1394148020654044
30.0,7.0,0.05231954942937602,-0.12376779846659357
31.0,7.0,-0.09589447161701495,-0.04553278047253953
32.0,7.0,-0.08107306951237583,-0.06117978407135037
33.0,7.0,-0.09589447161701495,-0.12376779846659357
34.0,7.0,0.11160515784793247,0.11093725551556871
35.0,7.0,-0.3923225137097969,-0.45235487404162106
36.0,7.0,0.08196235363865424,0.12658425911437957
37.0,7.0,0.08196235363865424,0.17352526991081207
38.0,7.0,-0.11071587372165406,-0.1394148020654044
39.0,7.0,0.2301763746850452,0.25176028790486626
40.0,7.0,-0.22928709055876678,-0.07682678767016121
41.0,7.0,0.24499777678968432,0.34564230949773117
42.0,7.0,0.022676745220097792,0.09529025191675787
43.0,7.0,0.12642655995257157,0.1422312627131904
44.0,7.0,-0.18482288424484947,-0.4054138632451885
45.0,7.0,-0.06625166740773672,-0.31153184165232356
46.0,7.0,-0.28857269897732324,-0.18635581286183694
47.0,7.0,-0.1403586779309323,-0.06117978407135037
48.0,7.0,0.3191047873128799,0.361289313096542
49.0,7.0,0.2153549725804061,0.26740729150367715
50.0,7.0,-0.258929894768045,-0.4210608668439994
51.0,7.0,-0.006966058989180268,0.06399624471913636
52.0,7.0,-0.02178746109381938,0.06399624471913636
53.0,7.0,0.3191047873128799,0.3925833202941637
54.0,7.0,0.18571216837112803,0.1422312627131904
55.0,7.0,-0.3923225137097969,-0.48364888123924266
56.0,7.0,0.2301763746850452,0.26740729150367715
57.0,7.0,0.11160515784793247,0.17352526991081207
58.0,7.0,0.18571216837112803,0.20481927710843376
59.0,7.0,-0.03660886319845849,-0.06117978407135037
60.0,7.0,0.25981917889432343,0.32999530589892034
61.0,7.0,-0.12553727582629318,-0.09247379126897205
62.0,7.0,0.12642655995257157,0.07964324831794703
63.0,7.0,-0.12553727582629318,-0.02988577687372869
64.0,7.0,-0.3330369052912405,-0.43670787044281023
65.0,7.0,-0.2144656884541277,-0.23329682365826945
66.0,7.0,0.06714095153401513,0.09529025191675787
67.0,7.0,-0.18482288424484947,-0.23329682365826945
68.0,7.0,0.3487475915221581,0.3925833202941637
69.0,7.0,0.1708907662664889,0.17352526991081207
70.0,7.0,-0.11071587372165406,-0.07682678767016121
71.0,7.0,0.18571216837112803,0.11093725551556871
72.0,7.0,-0.3775011116051578,-0.5305898920356752
73.0,7.0,-0.22928709055876678,-0.2802378344547019
74.0,7.0,-0.258929894768045,-0.2802378344547019
75.0,7.0,0.28946198310360166,0.32999530589892034
76.0,7.0,0.2301763746850452,0.26740729150367715
77.0,7.0,-0.09589447161701495,-0.12376779846659357
78.0,7.0,-0.11071587372165406,-0.09247379126897205
79.0,7.0,0.06714095153401513,0.032702237521514674
80.0,7.0,-0.1403586779309323,-0.34282584884994527
81.0,7.0,0.09678375574329336,0.07964324831794703
82.0,7.0,0.333926189417519,0.31434830230010946
83.0,7.0,-0.19964428634948858,-0.09247379126897205
84.0,7.0,-0.02178746109381938,0.032702237521514674
85.0,7.0,0.12642655995257157,0.12658425911437957
86.0,7.0,0.007855343115458845,0.017055233922703833
87.0,7.0,0.11160515784793247,0.09529025191675787
88.0,7.0,0.05231954942937602,0.09529025191675787
89.0,7.0,0.2301763746850452,0.25176028790486626
90.0,7.0,0.28946198310360166,0.17352526991081207
91.0,7.0,0.09678375574329336,0.1422312627131904
92.0,7.0,-0.17000148214021035,-0.1707088092630261
93.0,7.0,-0.1551800800355714,-0.31153184165232356
94.0,7.0,0.27464058099896255,0.2830542951024878
95.0,7.0,-0.02178746109381938,0.001408230323892993
96.0,7.0,-0.02178746109381938,-0.12376779846659357
97.0,7.0,0.09678375574329336,0.017055233922703833
98.0,7.0,-0.18482288424484947,-0.2489438272570803
99.0,7.0,-0.06625166740773672,0.001408230323892993
0.0,8.0,0.19868145040455507,0.20845921450151056
1.0,8.0,0.16871441414444116,0.2561615519160439
2.0,8.0,-0.1908900209769253,-0.1731594848147559
3.0,8.0,-0.46059334731795026,-0.34806805533471147
4.0,8.0,-0.2508240934971531,-0.23676260136746705
5.0,8.0,0.12376385975427032,0.0017490857051995386
6.0,8.0,0.10878034162421336,0.08125298139608846
7.0,8.0,0.03386275097392861,0.017649864843377324
8.0,8.0,0.19868145040455507,0.2561615519160439
9.0,8.0,0.18369793227449813,0.176657656225155
10.0,8.0,-0.3107581660173808,-0.2685641596438225
11.0,8.0,-0.280791129757267,-0.36396883447288914
12.0,8.0,0.15373089601438422,0.1607568770869772
13.0,8.0,-0.1908900209769253,-0.22086182222928927
14.0,8.0,-0.14593946658675463,-0.1890602639529337
15.0,8.0,0.0038957147138148737,0.0017490857051995386
16.0,8.0,0.12376385975427032,0.08125298139608846
17.0,8.0,0.18369793227449813,0.22435999363968834
18.0,8.0,-0.02607132154629903,-0.07775480998568939
19.0,8.0,-0.02607132154629903,-0.10955636826204478
20.0,8.0,0.30356607731495355,0.3197646684687549
21.0,8.0,0.13874737788432726,0.20845921450151056
22.0,8.0,-0.10098891219658378,-0.09365558912386716
23.0,8.0,0.15373089601438422,0.20845921450151056
24.0,8.0,0.19868145040455507,0.2879631101923995
25.0,8.0,-0.056038357806412926,-0.10955636826204478
26.0,8.0,-0.1309559484566977,-0.15725870567657813
27.0,8.0,-0.17590650284686837,-0.36396883447288914
28.0,8.0,0.13874737788432726,0.14485609794879942
29.0,8.0,-0.02607132154629903,-0.12545714740022257
30.0,8.0,-0.1609229847168114,-0.09365558912386716
31.0,8.0,-0.02607132154629903,-0.03005247257115603
32.0,8.0,-0.056038357806412926,-0.03005247257115603
33.0,8.0,-0.10098891219658378,0.017649864843377324
34.0,8.0,0.0038957147138148737,-0.045953251709333814
35.0,8.0,-0.505543901708121,-0.36396883447288914
36.0,8.0,0.09379682349415641,0.08125298139608846
37.0,8.0,0.04884626910398556,0.06535220225791068
38.0,8.0,-0.17590650284686837,-0.10955636826204478
39.0,8.0,0.19868145040455507,0.36746700588328823
40.0,8.0,-0.07102187593646989,-0.1731594848147559
41.0,8.0,0.16871441414444116,0.2720623310542217
42.0,8.0,-0.011087803416242078,0.017649864843377324
43.0,8.0,0.13874737788432726,0.11305453967244386
44.0,8.0,-0.3257416841474378,-0.6342820798219113
45.0,8.0,-0.17590650284686837,-0.2049610430911115
46.0,8.0,-0.1908900209769253,-0.22086182222928927
47.0,8.0,-0.02607132154629903,-0.045953251709333814
48.0,8.0,0.3784836679652383,0.36746700588328823
49.0,8.0,0.21366496853461203,0.22435999363968834
50.0,8.0,-0.3856757566676656,-0.45937350930195575
51.0,8.0,0.0638297872340425,0.06535220225791068
52.0,8.0,-0.056038357806412926,0.033550643981555106
53.0,8.0,0.2735990410548397,0.383367785021466
54.0,8.0,0.24363200479472574,0.24026077277786612
55.0,8.0,-0.34072520227749475,-0.5070758467164891
56.0,8.0,0.2586155229247827,0.3197646684687549
57.0,8.0,0.10878034162421336,0.1607568770869772
58.0,8.0,0.18369793227449813,0.2720623310542217
59.0,8.0,-0.07102187593646989,0.0017490857051995386
60.0,8.0,0.3185495954450105,0.3356654476069327
61.0,8.0,-0.056038357806412926,0.09715376053426607
62.0,8.0,0.0038957147138148737,0.11305453967244386
63.0,8.0,-0.1309559484566977,-0.22086182222928927
64.0,8.0,-0.3557087204075517,-0.4275719510256003
65.0,8.0,-0.17590650284686837,-0.4116711718874225
66.0,8.0,0.04884626910398556,0.06535220225791068
67.0,8.0,-0.1908900209769253,-0.1890602639529337
68.0,8.0,0.3335331135750675,0.41516934329782157
69.0,8.0,0.18369793227449813,0.14485609794879942
70.0,8.0,-0.011087803416242078,-0.0618540308475116
71.0,8.0,0.03386275097392861,0.20845921450151056
72.0,8.0,-0.46059334731795026,-0.45937350930195575
73.0,8.0,-0.1908900209769253,-0.3321672761965337
74.0,8.0,-0.20587353910698228,-0.23676260136746705
75.0,8.0,0.3335331135750675,0.2720623310542217
76.0,8.0,0.2735990410548397,0.30386388933057706
77.0,8.0,0.03386275097392861,-0.10955636826204478
78.0,8.0,-0.04105483967635598,-0.10955636826204478
79.0,8.0,0.12376385975427032,0.0017490857051995386
80.0,8.0,-0.295774647887324,-0.36396883447288914
81.0,8.0,-0.02607132154629903,0.14485609794879942
82.0,8.0,0.3335331135750675,0.36746700588328823
83.0,8.0,-0.07102187593646989,-0.10955636826204478
84.0,8.0,-0.04105483967635598,-0.014151693432978245
85.0,8.0,0.18369793227449813,0.14485609794879942
86.0,8.0,0.03386275097392861,0.09715376053426607
87.0,8.0,0.018879232843871826,0.176657656225155
88.0,8.0,0.0038957147138148737,0.11305453967244386
89.0,8.0,0.15373089601438422,0.19255843536333278
90.0,8.0,0.18369793227449813,0.1607568770869772
91.0,8.0,0.09379682349415641,0.1607568770869772
92.0,8.0,-0.07102187593646989,-0.1890602639529337
93.0,8.0,-0.20587353910698228,-0.23676260136746705
94.0,8.0,0.3185495954450105,0.383367785021466
95.0,8.0,0.018879232843871826,0.033550643981555106
96.0,8.0,-0.10098891219658378,-0.1731594848147559
97.0,8.0,0.09379682349415641,0.04945142311973289
98.0,8.0,-0.1609229847168114,-0.1731594848147559
99.0,8.0,-0.07102187593646989,-0.045953251709333814
0.0,9.0,0.2318195310181063,0.25317258883248744
1.0,9.0,0.20213713268032074,0.17385786802030462
2.0,9.0,-0.24309884238646476,-0.190989847715736
3.0,9.0,-0.3024636390620362,-0.4289340101522843
4.0,9.0,-0.18373404571089333,-0.3496192893401015
5.0,9.0,-0.0056396556841791555,0.06281725888324886
6.0,9.0,0.09824873849807071,0.11040609137055837
7.0,9.0,0.03888394182249926,-0.016497461928933956
8.0,9.0,0.18729593351142787,0.28489847715736055
9.0,9.0,0.2763431285247849,0.20558375634517775
10.0,9.0,-0.3024636390620362,-0.2227157360406091
11.0,9.0,-0.3618284357376076,-0.4289340101522843
12.0,9.0,0.172454734342535,0.07868020304568542
13.0,9.0,-0.09468685069753632,-0.23857868020304568
14.0,9.0,-0.12436924903532204,-0.12753807106598972
15.0,9.0,0.03888394182249926,-0.016497461928933956
16.0,9.0,0.009201543484713706,0.06281725888324886
17.0,9.0,0.18729593351142787,0.17385786802030462
18.0,9.0,-0.1392104482042149,0.06281725888324886
19.0,9.0,-0.09468685069753632,-0.1434010152284263
20.0,9.0,0.21697833184921342,0.28489847715736055
21.0,9.0,0.18729593351142787,0.2373096446700509
22.0,9.0,-0.03532205402196488,-0.12753807106598972
23.0,9.0,0.21697833184921342,0.269035532994924
24.0,9.0,0.172454734342535,0.2373096446700509
25.0,9.0,-0.1392104482042149,-0.20685279187817254
26.0,9.0,-0.12436924903532204,-0.0799492385786802
27.0,9.0,-0.22825764321757191,-0.1751269035532994
28.0,9.0,0.1279311368358564,0.2214467005076143
29.0,9.0,-0.0650044523597506,-0.1434010152284263
30.0,9.0,-0.020480854853072016,-0.0799492385786802
31.0,9.0,-0.0056396556841791555,-0.0799492385786802
32.0,9.0,-0.0650044523597506,-0.0799492385786802
33.0,9.0,0.0240427426536064,-0.03236040609137052
34.0,9.0,0.11308993766696357,0.046954314720812296
35.0,9.0,-0.4805580290887504,-0.365482233502538
36.0,9.0,0.09824873849807071,0.17385786802030462
37.0,9.0,0.08340753932917784,0.07868020304568542
38.0,9.0,-0.12436924903532204,-0.20685279187817254
39.0,9.0,0.172454734342535,0.2214467005076143
40.0,9.0,0.009201543484713706,-0.15926395939086285
41.0,9.0,0.20213713268032074,0.31662436548223355
42.0,9.0,0.03888394182249926,0.11040609137055837
43.0,9.0,0.172454734342535,0.12626903553299493
44.0,9.0,-0.33214603739982185,-0.46065989847715727
45.0,9.0,-0.21341644404867904,-0.25444162436548223
46.0,9.0,-0.2579400415553576,-0.33375634517766495
47.0,9.0,-0.09468685069753632,-0.06408629441624364
48.0,9.0,0.30602552686257056,0.3324873096446701
49.0,9.0,0.2318195310181063,0.3642131979695432
50.0,9.0,-0.3024636390620362,-0.4289340101522843
51.0,9.0,0.009201543484713706,0.046954314720812296
52.0,9.0,-0.10952804986642918,0.06281725888324886
53.0,9.0,0.32086672603146343,0.31662436548223355
54.0,9.0,0.172454734342535,0.30076142131979694
55.0,9.0,-0.45087563075096465,-0.5241116751269035
56.0,9.0,0.172454734342535,0.30076142131979694
57.0,9.0,0.18729593351142787,0.2373096446700509
58.0,9.0,0.20213713268032074,0.20558375634517775
59.0,9.0,-0.07984565152864345,-0.06408629441624364
60.0,9.0,0.32086672603146343,0.30076142131979694
61.0,9.0,-0.020480854853072016,-0.11167512690355316
62.0,9.0,0.0240427426536064,0.015228426395939172
63.0,9.0,-0.0650044523597506,-0.12753807106598972
64.0,9.0,-0.3469872365687147,-0.3496192893401015
65.0,9.0,-0.24309884238646476,-0.38134517766497456
66.0,9.0,0.11308993766696357,-0.03236040609137052
67.0,9.0,-0.24309884238646476,-0.12753807106598972
68.0,9.0,0.32086672603146343,0.44352791878172604
69.0,9.0,0.09824873849807071,0.25317258883248744
70.0,9.0,-0.03532205402196488,0.015228426395939172
71.0,9.0,0.06856634016028498,0.15799492385786806
72.0,9.0,-0.4657168299198575,-0.5241116751269035
73.0,9.0,-0.22825764321757191,-0.27030456852791873
74.0,9.0,-0.317304838230929,-0.365482233502538
75.0,9.0,0.2318195310181063,0.30076142131979694
76.0,9.0,0.29118432769367775,0.28489847715736055
77.0,9.0,-0.0650044523597506,-0.11167512690355316
78.0,9.0,-0.10952804986642918,-0.11167512690355316
79.0,9.0,0.053725140991392126,-0.016497461928933956
80.0,9.0,-0.2727812407242505,-0.38134517766497456
81.0,9.0,0.06856634016028498,0.0945431472081218
82.0,9.0,0.261501929355892,0.38007614213197977
83.0,9.0,-0.03532205402196488,-0.03236040609137052
84.0,9.0,0.0240427426536064,-0.0006345177664973921
85.0,9.0,0.2763431285247849,0.2214467005076143
86.0,9.0,0.009201543484713706,0.06281725888324886
87.0,9.0,0.14277233600474928,0.1897208121827412
88.0,9.0,0.08340753932917784,0.0945431472081218
89.0,9.0,0.15761353517364216,0.1421319796954315
90.0,9.0,0.14277233600474928,0.17385786802030462
91.0,9.0,0.1279311368358564,0.1421319796954315
92.0,9.0,-0.10952804986642918,-0.15926395939086285
93.0,9.0,-0.2579400415553576,-0.3178934010152284
94.0,9.0,0.261501929355892,0.3959390862944163
95.0,9.0,0.009201543484713706,0.031091370558375735
96.0,9.0,-0.0650044523597506,0.031091370558375735
97.0,9.0,0.08340753932917784,-0.016497461928933956
98.0,9.0,-0.19857524487978617,-0.23857868020304568
99.0,9.0,0.009201543484713706,0.015228426395939172
0.0,10.0,0.21184919210053868,0.1998736975055258
1.0,10.0,0.22681029323758223,0.24723713293337557
2.0,10.0,-0.10233393177737884,-0.22639722134512152
3.0,10.0,-0.2968282465589468,-0.3053362803915377
4.0,10.0,-0.20706163973668457,-0.3053362803915377
5.0,10.0,0.017354877318970757,0.010419955794127014
6.0,10.0,0.06223818073010169,0.10514682664982633
7.0,10.0,-0.012567324955116642,0.026207767603410263
8.0,10.0,0.21184919210053868,0.2946005683612251
9.0,10.0,0.18192698982645128,0.21566150931480907
10.0,10.0,-0.23698384201077197,-0.22639722134512152
11.0,10.0,-0.3566726511071215,-0.32112409220082094
12.0,10.0,0.09216038300418909,0.010419955794127014
13.0,10.0,-0.14721723518850993,-0.13167035048942205
14.0,10.0,-0.13225613405146625,-0.16324597410798855
15.0,10.0,0.06223818073010169,0.08935901484054308
16.0,10.0,0.017354877318970757,0.08935901484054308
17.0,10.0,0.21184919210053868,0.10514682664982633
18.0,10.0,-0.13225613405146625,-0.08430691506157248
19.0,10.0,-0.057450628366247744,-0.08430691506157248
20.0,10.0,0.27169359664871334,0.3577518155983581
21.0,10.0,0.24177139437462591,0.24723713293337557
22.0,10.0,-0.02752842609216034,-0.16324597410798855
23.0,10.0,0.1669658886894076,0.15251026207767607
24.0,10.0,0.3165769000598444,0.24723713293337557
25.0,10.0,-0.10233393177737884,-0.19482159772655505
26.0,10.0,-0.10233393177737884,-0.06851910325228923
27.0,10.0,-0.2519449431478157,-0.2737606567729712
28.0,10.0,0.18192698982645128,0.21566150931480907
29.0,10.0,-0.042489527229204044,-0.13167035048942205
30.0,10.0,-0.13225613405146625,-0.16324597410798855
31.0,10.0,0.017354877318970757,-0.1790337859172718
32.0,10.0,-0.057450628366247744,-0.10009472687085573
33.0,10.0,-0.057450628366247744,-0.16324597410798855
34.0,10.0,0.07719928186714539,0.04199557941269351
35.0,10.0,-0.3417115499700778,-0.38427533943795383
36.0,10.0,0.12208258527827649,0.10514682664982633
37.0,10.0,0.017354877318970757,0.04199557941269351
38.0,10.0,-0.08737283064033514,-0.22639722134512152
39.0,10.0,0.3016157989228007,0.3577518155983581
40.0,10.0,-0.11729503291442255,-0.1158825386801388
41.0,10.0,0.22681029323758223,0.2314493211240923
42.0,10.0,0.07719928186714539,0.1998736975055258
43.0,10.0,0.10712148414123279,0.12093463845910958
44.0,10.0,-0.4015559545182525,-0.41585096305652036
45.0,10.0,-0.20706163973668457,-0.16324597410798855
46.0,10.0,-0.41651705565529623,-0.3684875276286706
47.0,10.0,-0.08737283064033514,-0.03694347963372273
48.0,10.0,0.33153800119688814,0.3577518155983581
49.0,10.0,0.24177139437462591,0.21566150931480907
50.0,10.0,-0.16217833632555348,-0.2737606567729712
51.0,10.0,-0.012567324955116642,0.026207767603410263
52.0,10.0,-0.02752842609216034,0.04199557941269351
53.0,10.0,0.2567324955116696,0.4051152510262079
54.0,10.0,0.196888090963495,0.2946005683612251
55.0,10.0,-0.521244763614602,-0.5421534575307863
56.0,10.0,0.21184919210053868,0.2946005683612251
57.0,10.0,0.196888090963495,0.18408588569624257
58.0,10.0,0.18192698982645128,0.16829807388695933
59.0,10.0,-0.012567324955116642,0.04199557941269351
60.0,10.0,0.3165769000598444,0.2946005683612251
61.0,10.0,-0.042489527229204044,-0.08430691506157248
62.0,10.0,0.07719928186714539,0.08935901484054308
63.0,10.0,-0.17713943746259717,-0.13167035048942205
64.0,10.0,-0.28186714542190305,-0.32112409220082094
65.0,10.0,-0.22202274087372828,-0.38427533943795383
66.0,10.0,-0.02752842609216034,0.07357120303126001
67.0,10.0,-0.23698384201077197,-0.19482159772655505
68.0,10.0,0.3764213046080192,0.4209030628354911
69.0,10.0,0.12208258527827649,0.18408588569624257
70.0,10.0,-0.057450628366247744,0.026207767603410263
71.0,10.0,0.12208258527827649,0.16829807388695933
72.0,10.0,-0.4314781567923399,-0.47900221029365325
73.0,10.0,-0.26690604428485937,-0.16324597410798855
74.0,10.0,-0.2519449431478157,-0.32112409220082094
75.0,10.0,0.2567324955116696,0.3419640037890749
76.0,10.0,0.24177139437462591,0.3577518155983581
77.0,10.0,-0.19210053859964088,-0.1158825386801388
78.0,10.0,-0.20706163973668457,-0.10009472687085573
79.0,10.0,0.04727707959305799,-0.005367856015156235
80.0,10.0,-0.2968282465589468,-0.32112409220082094
81.0,10.0,0.07719928186714539,0.05778339122197676
82.0,10.0,0.28665469778575703,0.2946005683612251
83.0,10.0,-0.16217833632555348,-0.16324597410798855
84.0,10.0,-0.042489527229204044,-0.05273129144300598
85.0,10.0,0.22681029323758223,0.21566150931480907
86.0,10.0,0.04727707959305799,0.026207767603410263
87.0,10.0,0.18192698982645128,0.18408588569624257
88.0,10.0,0.09216038300418909,0.13672245026839283
89.0,10.0,0.28665469778575703,0.24723713293337557
90.0,10.0,0.18192698982645128,0.18408588569624257
91.0,10.0,0.1370436864153202,0.07357120303126001
92.0,10.0,-0.14721723518850993,-0.1158825386801388
93.0,10.0,-0.31178934769599037,-0.3526997158193874
94.0,10.0,0.3165769000598444,0.37353962740764135
95.0,10.0,-0.02752842609216034,-0.005367856015156235
96.0,10.0,-0.057450628366247744,-0.1158825386801388
97.0,10.0,0.07719928186714539,0.05778339122197676
98.0,10.0,-0.20706163973668457,-0.2737606567729712
99.0,10.0,-0.012567324955116642,-0.03694347963372273
0.0,11.0,0.2494422132976349,0.283676703645008
1.0,11.0,0.16019634091923252,0.18858954041204437
2.0,11.0,-0.28603302097278005,-0.0808240887480191
3.0,11.0,-0.34553026922504837,-0.572107765451664
4.0,11.0,-0.18191283653131038,-0.3819334389857369
5.0,11.0,0.026327532351628644,0.030110935023771816
6.0,11.0,0.07095046854082994,0.09350237717908073
7.0,11.0,0.011453220288561713,0.014263074484944545
8.0,11.0,0.21969358917150072,0.2995245641838351
9.0,11.0,0.2048192771084338,0.20443740095087162
10.0,11.0,-0.25628439684664583,-0.2709984152139461
11.0,11.0,-0.37527889335118253,-0.35023771790808245
12.0,11.0,0.21969358917150072,0.109350237717908
13.0,11.0,-0.07779265208984086,-0.16006339144215528
14.0,11.0,-0.04804402796370667,-0.06497622820919181
15.0,11.0,0.05607615647776284,-0.033280507131537275
16.0,11.0,0.04120184441469574,0.1568938193343898
17.0,11.0,0.1899449650453667,0.1727416798732171
18.0,11.0,-0.09266696415290795,-0.09667194928684636
19.0,11.0,0.011453220288561713,-0.06497622820919181
20.0,11.0,0.264316525360702,0.3312202852614896
21.0,11.0,0.1899449650453667,0.2995245641838351
22.0,11.0,0.04120184441469574,-0.01743264659271
23.0,11.0,0.11557340473003122,0.1568938193343898
24.0,11.0,0.1453220288561654,0.23613312202852618
25.0,11.0,-0.13728990034210925,-0.144215530903328
26.0,11.0,-0.09266696415290795,-0.2709984152139461
27.0,11.0,-0.22653577272051165,-0.17591125198098254
28.0,11.0,0.13044771679309833,0.20443740095087162
29.0,11.0,-0.03316971590063957,-0.09667194928684636
30.0,11.0,-0.10754127621597506,-0.12836767036450072
31.0,11.0,-0.01829540383757248,-0.033280507131537275
32.0,11.0,-0.01829540383757248,-0.144215530903328
33.0,11.0,-0.06291834002677377,-0.06497622820919181
34.0,11.0,0.011453220288561713,0.09350237717908073
35.0,11.0,-0.4793990777926521,-0.4294770206022187
36.0,11.0,0.1750706529822996,0.109350237717908
37.0,11.0,0.04120184441469574,0.07765451664025363
38.0,11.0,-0.22653577272051165,-0.17591125198098254
39.0,11.0,0.264316525360702,0.2678288431061807
40.0,11.0,-0.04804402796370667,0.030110935023771816
41.0,11.0,0.2494422132976349,0.3470681458003169
42.0,11.0,-0.03316971590063957,0.12519809825673528
43.0,11.0,0.11557340473003122,-0.01743264659271
44.0,11.0,-0.37527889335118253,-0.35023771790808245
45.0,11.0,-0.18191283653131038,-0.25515055467511893
46.0,11.0,-0.19678714859437746,-0.3185419968304279
47.0,11.0,-0.12241558827904216,-0.12836767036450072
48.0,11.0,0.3089394615499033,0.36291600633914417
49.0,11.0,0.2940651494868362,0.25198098256735346
50.0,11.0,-0.30090733303584716,-0.47702060221870046
51.0,11.0,0.08582478060389703,0.014263074484944545
52.0,11.0,-0.07779265208984086,0.109350237717908
53.0,11.0,0.3386880856760375,0.3787638668779715
54.0,11.0,0.1899449650453667,0.2202852614896989
55.0,11.0,-0.4793990777926521,-0.572107765451664
56.0,11.0,0.21969358917150072,0.283676703645008
57.0,11.0,0.13044771679309833,0.07765451664025363
58.0,11.0,0.11557340473003122,0.109350237717908
59.0,11.0,-0.07779265208984086,-0.06497622820919181
60.0,11.0,0.21969358917150072,0.31537242472266236
61.0,11.0,-0.01829540383757248,-0.06497622820919181
62.0,11.0,0.07095046854082994,0.12519809825673528
63.0,11.0,-0.10754127621597506,-0.0808240887480191
64.0,11.0,-0.28603302097278005,-0.2709984152139461
65.0,11.0,-0.25628439684664583,-0.23930269413629163
66.0,11.0,0.10069909266696413,0.07765451664025363
67.0,11.0,-0.27115870890971294,-0.25515055467511893
68.0,11.0,0.3238137736129704,0.31537242472266236
69.0,11.0,0.1453220288561654,0.18858954041204437
70.0,11.0,-0.07779265208984086,-0.144215530903328
71.0,11.0,0.1750706529822996,0.20443740095087162
72.0,11.0,-0.43477614160345085,-0.3819334389857369
73.0,11.0,-0.24141008478357875,-0.25515055467511893
74.0,11.0,-0.34553026922504837,-0.3977812995245642
75.0,11.0,0.23456790123456783,0.2202852614896989
76.0,11.0,0.2791908374237691,0.3470681458003169
77.0,11.0,0.04120184441469574,-0.12836767036450072
78.0,11.0,-0.21166146065744457,-0.2076069730586371
79.0,11.0,0.07095046854082994,0.030110935023771816
80.0,11.0,-0.15216421240517636,-0.2709984152139461
81.0,11.0,0.10069909266696413,0.1568938193343898
82.0,11.0,0.3535623977391046,0.4263074484944533
83.0,11.0,-0.03316971590063957,-0.144215530903328
84.0,11.0,0.011453220288561713,-0.01743264659271
85.0,11.0,0.2048192771084338,0.18858954041204437
86.0,11.0,0.011453220288561713,0.04595879556259909
87.0,11.0,0.05607615647776284,0.1727416798732171
88.0,11.0,0.05607615647776284,0.1727416798732171
89.0,11.0,0.1899449650453667,0.2995245641838351
90.0,11.0,0.2048192771084338,0.12519809825673528
91.0,11.0,0.10069909266696413,0.12519809825673528
92.0,11.0,-0.16703852446824327,-0.2076069730586371
93.0,11.0,-0.30090733303584716,-0.2709984152139461
94.0,11.0,0.3684367098021717,0.4263074484944533
95.0,11.0,-0.04804402796370667,-0.01743264659271
96.0,11.0,-0.03316971590063957,-0.09667194928684636
97.0,11.0,0.04120184441469574,-0.01743264659271
98.0,11.0,-0.24141008478357875,-0.19175911251980982
99.0,11.0,-0.06291834002677377,-0.0015847860538827272
0.0,12.0,0.2721893491124259,0.3189257905609407
1.0,12.0,0.1982248520710059,0.20769108533290964
2.0,12.0,-0.26035502958579887,-0.14190370252661677
3.0,12.0,-0.28994082840236696,-0.5073891625615763
4.0,12.0,-0.18639053254437868,-0.26902907993008096
5.0,12.0,0.050295857988165556,0.14412839663117752
6.0,12.0,0.12426035502958574,0.08056570792944555
7.0,12.0,-0.008875739644970421,-0.04655966947401874
8.0,12.0,0.21301775147928978,0.3348164627363738
9.0,12.0,0.13905325443786978,0.20769108533290964
10.0,12.0,-0.23076923076923078,-0.14190370252661677
11.0,12.0,-0.37869822485207105,-0.42793580168441125
12.0,12.0,0.1834319526627219,0.16001906880661054
13.0,12.0,-0.05325443786982253,-0.17368504687748285
14.0,12.0,-0.17159763313609466,-0.1895757190529159
15.0,12.0,0.03550295857988152,0.0170030192277134
16.0,12.0,0.12426035502958574,0.16001906880661054
17.0,12.0,0.2573964497041419,0.14412839663117752
18.0,12.0,-0.05325443786982253,0.04878436357857947
19.0,12.0,-0.008875739644970421,-0.11012235817575071
20.0,12.0,0.21301775147928978,0.3030351183855077
21.0,12.0,0.2721893491124259,0.28714444621007484
22.0,12.0,-0.1272189349112427,-0.07834101382488481
23.0,12.0,0.1982248520710059,0.16001906880661054
24.0,12.0,0.1834319526627219,0.2235817575083427
25.0,12.0,-0.14201183431952674,-0.14190370252661677
26.0,12.0,-0.0828402366863906,-0.06245034164945178
27.0,12.0,-0.14201183431952674,-0.20546639122834892
28.0,12.0,0.12426035502958574,0.19180041315747662
29.0,12.0,-0.06804733727810656,-0.12601303035118375
30.0,12.0,-0.05325443786982253,-0.15779437470204982
31.0,12.0,-0.23076923076923078,-0.15779437470204982
32.0,12.0,-0.09763313609467464,-0.12601303035118375
33.0,12.0,-0.0828402366863906,-0.04655966947401874
34.0,12.0,0.020710059171597486,-0.01477832512315267
35.0,12.0,-0.37869822485207105,-0.4120451295089782
36.0,12.0,0.06508875739644959,0.16001906880661054
37.0,12.0,0.06508875739644959,0.04878436357857947
38.0,12.0,-0.09763313609467464,-0.11012235817575071
39.0,12.0,0.1834319526627219,0.23947242968377572
40.0,12.0,-0.15680473372781079,-0.15779437470204982
41.0,12.0,0.2573964497041419,0.28714444621007484
42.0,12.0,0.12426035502958574,0.12823772445574447
43.0,12.0,0.09467455621301767,0.12823772445574447
44.0,12.0,-0.37869822485207105,-0.5073891625615763
45.0,12.0,-0.14201183431952674,-0.20546639122834892
46.0,12.0,-0.334319526627219,-0.3325917686318131
47.0,12.0,-0.14201183431952674,-0.09423168600031785
48.0,12.0,0.3757396449704142,0.3665978070872398
49.0,12.0,0.24260355029585787,0.23947242968377572
50.0,12.0,-0.363905325443787,-0.45971714603527725
51.0,12.0,-0.023668639053254458,-0.030668997298585705
52.0,12.0,-0.05325443786982253,0.032893691403146436
53.0,12.0,0.31656804733727806,0.430160495788972
54.0,12.0,0.16863905325443784,0.25536310185920874
55.0,12.0,-0.48224852071005925,-0.6027331956141745
56.0,12.0,0.2573964497041419,0.3030351183855077
57.0,12.0,0.12426035502958574,0.16001906880661054
58.0,12.0,0.21301775147928978,0.16001906880661054
59.0,12.0,0.0059171597633136145,-0.030668997298585705
60.0,12.0,0.2573964497041419,0.3030351183855077
61.0,12.0,-0.05325443786982253,-0.06245034164945178
62.0,12.0,0.07988165680473362,0.16001906880661054
63.0,12.0,-0.0828402366863906,-0.17368504687748285
64.0,12.0,-0.28994082840236696,-0.3325917686318131
65.0,12.0,-0.20118343195266272,-0.284919752105514
66.0,12.0,0.07988165680473362,0.032893691403146436
67.0,12.0,-0.18639053254437868,-0.30081042428094706
68.0,12.0,0.301775147928994,0.4142698236135389
69.0,12.0,0.1094674556213017,0.2235817575083427
70.0,12.0,-0.008875739644970421,-0.14190370252661677
71.0,12.0,0.21301775147928978,0.19180041315747662
72.0,12.0,-0.48224852071005925,-0.5391705069124424
73.0,12.0,-0.2751479289940829,-0.14190370252661677
74.0,12.0,-0.23076923076923078,-0.31670109645638006
75.0,12.0,0.301775147928994,0.3507071349118068
76.0,12.0,0.2721893491124259,0.3507071349118068
77.0,12.0,-0.17159763313609466,-0.12601303035118375
78.0,12.0,-0.11242603550295867,-0.1895757190529159
79.0,12.0,0.0059171597633136145,0.032893691403146436
80.0,12.0,-0.21597633136094677,-0.42793580168441125
81.0,12.0,0.0059171597633136145,0.0011123470522803654
82.0,12.0,0.301775147928994,0.3189257905609407
83.0,12.0,-0.03846153846153849,-0.1895757190529159
84.0,12.0,-0.05325443786982253,-0.030668997298585705
85.0,12.0,0.1982248520710059,0.1759097409820436
86.0,12.0,0.050295857988165556,0.08056570792944555
87.0,12.0,0.07988165680473362,0.08056570792944555
88.0,12.0,0.09467455621301767,0.14412839663117752
89.0,12.0,0.21301775147928978,0.14412839663117752
90.0,12.0,0.1982248520710059,0.25536310185920874
91.0,12.0,0.16863905325443784,0.20769108533290964
92.0,12.0,-0.11242603550295867,-0.07834101382488481
93.0,12.0,-0.14201183431952674,-0.253138407754648
94.0,12.0,0.31656804733727806,0.3824884792626729
95.0,12.0,-0.008875739644970421,0.04878436357857947
96.0,12.0,-0.05325443786982253,-0.01477832512315267
97.0,12.0,0.0059171597633136145,0.06467503575401251
98.0,12.0,-0.3934911242603551,-0.3325917686318131
99.0,12.0,-0.023668639053254458,0.11234705228031144
0.0,13.0,0.23328380386329853,0.2680025046963056
1.0,13.0,0.1887072808320951,0.1740763932373199
2.0,13.0,-0.16790490341753342,-0.23293675641828435
3.0,13.0,-0.34621099554234774,-0.3268628678772699
4.0,13.0,-0.1827637444279346,-0.10770194113963695
5.0,13.0,-0.09361069836552757,-0.013775829680651268
6.0,13.0,0.12927191679049027,0.18973074514715085
7.0,13.0,0.05497771173848428,-0.029430181590482215
8.0,13.0,0.17384843982169387,0.25234815278647466
9.0,13.0,0.09955423476968789,0.11145898559799612
10.0,13.0,-0.2273402674591382,-0.3268628678772699
11.0,13.0,-0.34621099554234774,-0.311208515967439
12.0,13.0,0.17384843982169387,0.14276768941765802
13.0,13.0,-0.09361069836552757,-0.13901064495929866
14.0,13.0,-0.12332838038632997,-0.12335629304946771
15.0,13.0,-0.00445765230312036,-0.13901064495929866
16.0,13.0,-0.01931649331352156,0.0018785222291796788
17.0,13.0,0.27786032689450213,0.2680025046963056
18.0,13.0,-0.10846953937592876,-0.029430181590482215
19.0,13.0,-0.06389301634472516,-0.09204758922980599
20.0,13.0,0.24814264487369972,0.2836568566061364
21.0,13.0,0.26300148588410094,0.2680025046963056
22.0,13.0,-0.049034175334323964,-0.10770194113963695
23.0,13.0,0.17384843982169387,0.2053850970569818
24.0,13.0,0.1887072808320951,0.25234815278647466
25.0,13.0,-0.16790490341753342,-0.2642454602379462
26.0,13.0,-0.12332838038632997,-0.13901064495929866
27.0,13.0,-0.2719167904903418,-0.17031934877896054
28.0,13.0,0.17384843982169387,0.18973074514715085
29.0,13.0,0.025260029717681876,-0.10770194113963695
30.0,13.0,-0.10846953937592876,-0.060738885410144106
31.0,13.0,-0.034175334323922765,0.03318722604884157
32.0,13.0,-0.06389301634472516,-0.12335629304946771
33.0,13.0,-0.06389301634472516,0.0018785222291796788
34.0,13.0,0.1441307578008915,0.0018785222291796788
35.0,13.0,-0.34621099554234774,-0.3581715716969318
36.0,13.0,0.12927191679049027,0.12711333750782708
37.0,13.0,0.025260029717681876,0.08015028177833423
38.0,13.0,-0.21248142644873702,-0.1859737006887915
39.0,13.0,0.23328380386329853,0.2680025046963056
40.0,13.0,-0.09361069836552757,-0.060738885410144106
41.0,13.0,0.26300148588410094,0.31496556042579826
42.0,13.0,0.04011887072808308,0.15842204132748897
43.0,13.0,0.1887072808320951,0.08015028177833423
44.0,13.0,-0.34621099554234774,-0.4520976831559174
45.0,13.0,-0.1827637444279346,-0.2172824045084534
46.0,13.0,-0.21248142644873702,-0.311208515967439
47.0,13.0,-0.12332838038632997,-0.07639323731997505
48.0,13.0,0.36701337295690933,0.42454602379461487
49.0,13.0,0.24814264487369972,0.2680025046963056
50.0,13.0,-0.3907875185735513,-0.4520976831559174
51.0,13.0,0.01040118870728084,-0.04508453350031316
52.0,13.0,0.01040118870728084,0.09580463368816518
53.0,13.0,0.24814264487369972,0.34627426424546015
54.0,13.0,0.1887072808320951,0.25234815278647466
55.0,13.0,-0.4502228826151561,-0.49906073888541014
56.0,13.0,0.23328380386329853,0.2993112085159673
57.0,13.0,0.11441307578008908,0.15842204132748897
58.0,13.0,0.1887072808320951,0.14276768941765802
59.0,13.0,-0.10846953937592876,-0.13901064495929866
60.0,13.0,0.21842496285289734,0.2993112085159673
61.0,13.0,0.01040118870728084,-0.029430181590482215
62.0,13.0,0.08469539375928668,0.11145898559799612
63.0,13.0,-0.034175334323922765,-0.1546649968691296
64.0,13.0,-0.34621099554234774,-0.3581715716969318
65.0,13.0,-0.16790490341753342,-0.46775203506574825
66.0,13.0,0.11441307578008908,0.0018785222291796788
67.0,13.0,-0.2421991084695394,-0.34251721978710087
68.0,13.0,0.36701337295690933,0.4088916718847839
69.0,13.0,0.17384843982169387,0.23669380087664368
70.0,13.0,-0.034175334323922765,-0.13901064495929866
71.0,13.0,0.01040118870728084,0.15842204132748897
72.0,13.0,-0.3759286775631501,-0.4364433312460865
73.0,13.0,-0.28677563150074303,-0.23293675641828435
74.0,13.0,-0.34621099554234774,-0.2798998121477771
75.0,13.0,0.26300148588410094,0.3306199123356292
76.0,13.0,0.3075780089153045,0.2680025046963056
77.0,13.0,-0.09361069836552757,-0.060738885410144106
78.0,13.0,-0.034175334323922765,-0.13901064495929866
79.0,13.0,0.09955423476968789,0.11145898559799612
80.0,13.0,-0.40564635958395245,-0.4051346274264246
81.0,13.0,0.09955423476968789,0.017532874139010626
82.0,13.0,0.3075780089153045,0.37758296806512204
83.0,13.0,-0.07875185735512637,-0.04508453350031316
84.0,13.0,-0.00445765230312036,-0.07639323731997505
85.0,13.0,0.09955423476968789,0.2680025046963056
86.0,13.0,-0.01931649331352156,0.048841577958672514
87.0,13.0,0.1441307578008915,0.15842204132748897
88.0,13.0,0.08469539375928668,0.22103944896681274
89.0,13.0,0.17384843982169387,0.2680025046963056
90.0,13.0,0.20356612184249628,0.25234815278647466
91.0,13.0,0.1441307578008915,0.18973074514715085
92.0,13.0,-0.15304606240713237,-0.2172824045084534
93.0,13.0,-0.2421991084695394,-0.2485911083281153
94.0,13.0,0.3224368499257057,0.37758296806512204
95.0,13.0,-0.034175334323922765,-0.029430181590482215
96.0,13.0,-0.00445765230312036,-0.10770194113963695
97.0,13.0,0.025260029717681876,-0.09204758922980599
98.0,13.0,-0.2570579494799406,-0.20162805259862246
99.0,13.0,-0.00445765230312036,-0.060738885410144106
0.0,14.0,0.2051778009224818,0.27318453316567126
1.0,14.0,0.2051778009224818,0.24174787802577813
2.0,14.0,-0.2709418241333135,-0.13549198365293924
3.0,14.0,-0.3453355155482815,-0.3869852247720842
4.0,14.0,-0.19654813271834548,-0.13549198365293924
5.0,14.0,0.026632941526558422,0.05312794718641945
6.0,14.0,0.16054158607350094,0.03740961961647288
7.0,14.0,-0.12215444130337756,-0.025463690663313412
8.0,14.0,0.16054158607350094,0.24174787802577813
9.0,14.0,0.14566284779050734,0.16315624017604527
10.0,14.0,-0.3155780389822943,-0.32411191449229804
11.0,14.0,-0.4048504686802559,-0.30839358692235147
12.0,14.0,0.17542032435649457,0.13171958503615214
13.0,14.0,-0.06263948817140311,-0.13549198365293924
14.0,14.0,-0.09239696473739033,-0.10405532851304627
15.0,14.0,0.08614789465853288,-0.04118201823325998
16.0,14.0,0.1159053712245201,0.05312794718641945
17.0,14.0,0.2051778009224818,0.24174787802577813
18.0,14.0,-0.06263948817140311,0.05312794718641945
19.0,14.0,-0.04776074988840949,-0.0883370009430997
20.0,14.0,0.24981401577146248,0.27318453316567126
21.0,14.0,0.14566284779050734,0.16315624017604527
22.0,14.0,-0.04776074988840949,-0.07261867337315313
23.0,14.0,0.17542032435649457,0.17887456774599184
24.0,14.0,0.14566284779050734,0.210311222885885
25.0,14.0,-0.15191191786936478,-0.2140836215026721
26.0,14.0,-0.06263948817140311,-0.056900345803206555
27.0,14.0,-0.28582056241630716,-0.2140836215026721
28.0,14.0,0.14566284779050734,0.27318453316567126
29.0,14.0,-0.04776074988840949,-0.11977365608299267
30.0,14.0,-0.16679065615235825,-0.07261867337315313
31.0,14.0,-0.13703317958637118,-0.07261867337315313
32.0,14.0,-0.04776074988840949,-0.04118201823325998
33.0,14.0,-0.0031245350394286425,0.05312794718641945
34.0,14.0,0.05639041809254565,-0.056900345803206555
35.0,14.0,-0.43460794524624313,-0.4498585350518705
36.0,14.0,0.17542032435649457,0.13171958503615214
37.0,14.0,0.05639041809254565,0.05312794718641945
38.0,14.0,-0.13703317958637118,-0.1512103112228858
39.0,14.0,0.2646927540544561,0.30462118830556423
40.0,14.0,-0.07751822645439671,-0.10405532851304627
41.0,14.0,0.32420770718643055,0.2574662055957247
42.0,14.0,0.026632941526558422,-0.025463690663313412
43.0,14.0,-0.018003273322422256,0.005972964476579732
44.0,14.0,-0.3750929921142688,-0.3869852247720842
45.0,14.0,-0.18166939443535185,-0.30839358692235147
46.0,14.0,-0.28582056241630716,-0.2769569317824583
47.0,14.0,-0.07751822645439671,-0.1512103112228858
48.0,14.0,0.3688439220354114,0.351776171015404
49.0,14.0,0.24981401577146248,0.30462118830556423
50.0,14.0,-0.25606308585031995,-0.29267525935240485
51.0,14.0,0.07126915637553927,0.08456460232631242
52.0,14.0,-0.09239696473739033,0.005972964476579732
53.0,14.0,0.35396518375241776,0.3989311537252437
54.0,14.0,0.23493527748846887,0.24174787802577813
55.0,14.0,-0.47924416009522397,-0.5913234831813895
56.0,14.0,0.2795714923374497,0.2574662055957247
57.0,14.0,0.13078410950751373,0.17887456774599184
58.0,14.0,0.16054158607350094,0.16315624017604527
59.0,14.0,-0.018003273322422256,-0.04118201823325998
60.0,14.0,0.24981401577146248,0.32033951587551085
61.0,14.0,-0.0031245350394286425,-0.07261867337315313
62.0,14.0,0.13078410950751373,0.13171958503615214
63.0,14.0,-0.10727570302038394,-0.13549198365293924
64.0,14.0,-0.36021425383127514,-0.5284501729016032
65.0,14.0,-0.2709418241333135,-0.3398302420622446
66.0,14.0,0.08614789465853288,0.13171958503615214
67.0,14.0,-0.21142687100133908,-0.24552027664256523
68.0,14.0,0.3688439220354114,0.41464948129519025
69.0,14.0,0.1159053712245201,0.1474379126060987
70.0,14.0,-0.06263948817140311,-0.1512103112228858
71.0,14.0,0.14566284779050734,0.1474379126060987
72.0,14.0,-0.3006993006993008,-0.43414020748192395
73.0,14.0,-0.12215444130337756,-0.056900345803206555
74.0,14.0,-0.33045677726528794,-0.30839358692235147
75.0,14.0,0.23493527748846887,0.24174787802577813
76.0,14.0,0.23493527748846887,0.36749449858535055
77.0,14.0,-0.12215444130337756,-0.16692863879283237
78.0,14.0,-0.13703317958637118,-0.13549198365293924
79.0,14.0,0.07126915637553927,0.021691292046526305
80.0,14.0,-0.3006993006993008,-0.2769569317824583
81.0,14.0,0.13078410950751373,0.06884627475636602
82.0,14.0,0.3390864454694242,0.351776171015404
83.0,14.0,-0.16679065615235825,-0.24552027664256523
84.0,14.0,-0.06263948817140311,-0.025463690663313412
85.0,14.0,0.2051778009224818,0.24174787802577813
86.0,14.0,-0.03288201160541587,0.021691292046526305
87.0,14.0,0.14566284779050734,0.19459289531593843
88.0,14.0,0.1010266329415265,0.08456460232631242
89.0,14.0,0.19029906263948818,0.22602955045583156
90.0,14.0,0.22005653920547524,0.19459289531593843
91.0,14.0,0.14566284779050734,0.11600125746620556
92.0,14.0,-0.13703317958637118,-0.10405532851304627
93.0,14.0,-0.19654813271834548,-0.30839358692235147
94.0,14.0,0.2795714923374497,0.351776171015404
95.0,14.0,0.011754203243564972,-0.025463690663313412
96.0,14.0,-0.10727570302038394,-0.18264696636277897
97.0,14.0,0.08614789465853288,0.10028292989625899
98.0,14.0,-0.3006993006993008,-0.2612386042125118
99.0,14.0,0.04151167980955204,0.13171958503615214
0.0,15.0,0.2108682811577081,0.2640227524095434
1.0,15.0,0.1665682220909628,0.2324221835993048
2.0,15.0,-0.15829887773183707,-0.1783852109337968
3.0,15.0,-0.33549911399881865,-0.46279033022594407
4.0,15.0,-0.11399881866509162,-0.1941854953389161
5.0,15.0,-0.025398700531600697,0.05861905514299261
6.0,15.0,0.06320141760189006,0.05861905514299261
7.0,15.0,0.0041346721795629425,0.0428187707378733
8.0,15.0,0.24040165386887175,0.16922104597882756
9.0,15.0,0.1665682220909628,0.20082161478906618
10.0,15.0,-0.20259893679858237,-0.20998577974403543
11.0,15.0,-0.4388659184878913,-0.39958919260546694
12.0,15.0,0.13703484937979915,0.13762047716858897
13.0,15.0,-0.11399881866509162,-0.1941854953389161
14.0,15.0,-0.08446544595392798,-0.06778322009796184
15.0,15.0,0.04843473124630824,-0.03618265128772323
16.0,15.0,0.06320141760189006,0.05861905514299261
17.0,15.0,0.25516834022445356,0.18502133038394689
18.0,15.0,-0.06969875959834616,-0.06778322009796184
19.0,15.0,-0.11399881866509162,-0.051982935692842534
20.0,15.0,0.25516834022445356,0.3430241744351398
21.0,15.0,0.13703484937979915,0.16922104597882756
22.0,15.0,-0.025398700531600697,-0.051982935692842534
23.0,15.0,0.13703484937979915,0.16922104597882756
24.0,15.0,0.12226816302421734,0.2324221835993048
25.0,15.0,-0.0992321323095098,-0.11518407331331958
26.0,15.0,-0.232132309509746,-0.1941854953389161
27.0,15.0,-0.12876550502067344,-0.1783852109337968
28.0,15.0,0.12226816302421734,0.13762047716858897
29.0,15.0,-0.025398700531600697,-0.06778322009796184
30.0,15.0,-0.08446544595392798,-0.1309843577184389
31.0,15.0,-0.06969875959834616,-0.11518407331331958
32.0,15.0,-0.18783225044300056,-0.1625849265286775
33.0,15.0,-0.12876550502067344,-0.1625849265286775
34.0,15.0,-0.010632014176018877,-0.004582082477484616
35.0,15.0,-0.39456585942114597,-0.3837889082003476
36.0,15.0,0.0189013585351446,0.16922104597882756
37.0,15.0,0.07796810395747188,0.16922104597882756
38.0,15.0,-0.06969875959834616,-0.14678464212355818
39.0,15.0,0.15180153573538097,0.21662189919418548
40.0,15.0,-0.06969875959834616,-0.1783852109337968
41.0,15.0,0.24040165386887175,0.29562332121978185
42.0,15.0,-0.025398700531600697,0.05861905514299261
43.0,15.0,0.06320141760189006,0.027018486332753996
44.0,15.0,-0.24689899586532785,-0.33638805498498975
45.0,15.0,-0.12876550502067344,-0.25738663295939335
46.0,15.0,-0.27643236857649145,-0.24158634855427402
47.0,15.0,-0.0992321323095098,-0.004582082477484616
48.0,15.0,0.3585351447135263,0.40622531205561696
49.0,15.0,0.12226816302421734,0.2640227524095434
50.0,15.0,-0.2911990549320733,-0.3837889082003476
51.0,15.0,0.06320141760189006,0.07441933954811192
52.0,15.0,0.0041346721795629425,0.0428187707378733
53.0,15.0,0.32900177200236264,0.37462474324537837
54.0,15.0,0.2256349675132899,0.2640227524095434
55.0,15.0,-0.4093325457767277,-0.5259914678464213
56.0,15.0,0.24040165386887175,0.32722389003002045
57.0,15.0,0.0927347903130537,0.09021962395323105
58.0,15.0,0.18133490844654462,0.09021962395323105
59.0,15.0,0.0041346721795629425,0.05861905514299261
60.0,15.0,0.2699350265800354,0.35882445884025904
61.0,15.0,0.03366804489072642,-0.08358350450308115
62.0,15.0,0.04843473124630824,0.10601990835835035
63.0,15.0,-0.04016538688718252,0.0428187707378733
64.0,15.0,-0.232132309509746,-0.4153894770105862
65.0,15.0,-0.232132309509746,-0.27318691736451256
66.0,15.0,0.13703484937979915,0.07441933954811192
67.0,15.0,-0.2173656231541642,-0.28898720176963183
68.0,15.0,0.34376845835794445,0.35882445884025904
69.0,15.0,0.13703484937979915,0.13762047716858897
70.0,15.0,-0.010632014176018877,-0.020382366882603923
71.0,15.0,0.12226816302421734,0.18502133038394689
72.0,15.0,-0.5274660366213821,-0.5891926054668984
73.0,15.0,-0.24689899586532785,-0.24158634855427402
74.0,15.0,-0.2911990549320733,-0.33638805498498975
75.0,15.0,0.25516834022445356,0.3430241744351398
76.0,15.0,0.25516834022445356,0.32722389003002045
77.0,15.0,-0.04016538688718252,-0.08358350450308115
78.0,15.0,-0.08446544595392798,-0.08358350450308115
79.0,15.0,0.10750147666863552,0.0428187707378733
80.0,15.0,-0.232132309509746,-0.3205877705798705
81.0,15.0,0.0927347903130537,0.07441933954811192
82.0,15.0,0.299468399291199,0.32722389003002045
83.0,15.0,-0.06969875959834616,-0.051982935692842534
84.0,15.0,-0.054932073242764334,-0.004582082477484616
85.0,15.0,0.2108682811577081,0.21662189919418548
86.0,15.0,0.0189013585351446,0.0428187707378733
87.0,15.0,0.12226816302421734,0.18502133038394689
88.0,15.0,0.07796810395747188,0.10601990835835035
89.0,15.0,0.19610159480212644,0.2482224680044241
90.0,15.0,0.24040165386887175,0.15342076157370826
91.0,15.0,0.10750147666863552,0.18502133038394689
92.0,15.0,-0.17306556408741874,-0.14678464212355818
93.0,15.0,-0.12876550502067344,-0.24158634855427402
94.0,15.0,0.32900177200236264,0.3114236056249011
95.0,15.0,0.04843473124630824,0.05861905514299261
96.0,15.0,-0.15829887773183707,-0.24158634855427402
97.0,15.0,0.03366804489072642,0.05861905514299261
98.0,15.0,-0.35026580035440047,-0.33638805498498975
99.0,15.0,-0.04016538688718252,-0.06778322009796184
0.0,16.0,0.23145400593471796,0.3053167780961477
1.0,16.0,0.15727002967359047,0.13021330786373764
2.0,16.0,-0.18397626112759644,-0.17223814071951601
3.0,16.0,-0.4510385756676558,-0.4587710920089143
4.0,16.0,-0.22848664688427303,-0.21999363260108246
5.0,16.0,0.08308605341246281,0.03470232410060497
6.0,16.0,0.023738872403560686,0.06653931868831592
7.0,16.0,0.008902077151335319,-0.07672715695638335
8.0,16.0,0.18694362017804153,0.19388729703915955
9.0,16.0,0.172106824925816,0.16205030245144858
10.0,16.0,-0.15430267062314554,-0.2518306271887934
11.0,16.0,-0.19881305637982197,-0.3314231136580707
12.0,16.0,0.15727002967359047,0.0983763132760267
13.0,16.0,-0.0949554896142434,-0.15631964342566054
14.0,16.0,-0.0949554896142434,-0.1244826488379496
15.0,16.0,0.023738872403560686,0.06653931868831592
16.0,16.0,0.06824925816023727,0.06653931868831592
17.0,16.0,0.20178041543026706,0.16205030245144858
18.0,16.0,-0.1691394658753709,-0.10856415154409413
19.0,16.0,0.008902077151335319,-0.028971665074816928
20.0,16.0,0.2462908011869435,0.25756128621458146
21.0,16.0,0.20178041543026706,0.2893982808022924
22.0,16.0,-0.06528189910979233,-0.07672715695638335
23.0,16.0,0.14243323442136493,0.17796879974530408
24.0,16.0,0.2462908011869435,0.25756128621458146
25.0,16.0,-0.25816023738872407,-0.36326010824578153
26.0,16.0,-0.06528189910979233,0.018783826806749497
27.0,16.0,-0.15430267062314554,-0.17223814071951601
28.0,16.0,0.15727002967359047,0.2257242916268705
29.0,16.0,-0.06528189910979233,-0.07672715695638335
30.0,16.0,-0.12462908011869446,-0.18815663801337149
31.0,16.0,-0.005934718100890212,-0.013053167780961454
32.0,16.0,-0.12462908011869446,-0.09264565425023882
33.0,16.0,-0.08011869436201786,-0.10856415154409413
34.0,16.0,-0.020771513353115743,0.05062082139446045
35.0,16.0,-0.36201780415430274,-0.3314231136580707
36.0,16.0,0.1275964391691394,0.16205030245144858
37.0,16.0,0.08308605341246281,0.08245781598217139
38.0,16.0,-0.13946587537092,-0.10856415154409413
39.0,16.0,0.23145400593471796,0.25756128621458146
40.0,16.0,-0.08011869436201786,-0.0448901623686724
41.0,16.0,0.15727002967359047,0.24164278892072596
42.0,16.0,0.05341246290801175,0.0983763132760267
43.0,16.0,0.05341246290801175,0.05062082139446045
44.0,16.0,-0.30267062314540066,-0.3950971028334925
45.0,16.0,-0.15430267062314554,-0.3314231136580707
46.0,16.0,-0.28783382789317513,-0.21999363260108246
47.0,16.0,-0.05044510385756681,-0.0448901623686724
48.0,16.0,0.3056379821958456,0.40082776185928054
49.0,16.0,0.21661721068249243,0.2257242916268705
50.0,16.0,-0.19881305637982197,-0.3314231136580707
51.0,16.0,-0.020771513353115743,0.018783826806749497
52.0,16.0,0.023738872403560686,0.0983763132760267
53.0,16.0,0.3204747774480711,0.38490926456542507
54.0,16.0,0.21661721068249243,0.3053167780961477
55.0,16.0,-0.4510385756676558,-0.586119070359758
56.0,16.0,0.21661721068249243,0.19388729703915955
57.0,16.0,0.06824925816023727,0.2257242916268705
58.0,16.0,0.21661721068249243,0.1461318051575931
59.0,16.0,-0.15430267062314554,-0.1244826488379496
60.0,16.0,0.2462908011869435,0.2893982808022924
61.0,16.0,-0.13946587537092,0.03470232410060497
62.0,16.0,-0.005934718100890212,0.002865329512894021
63.0,16.0,-0.08011869436201786,-0.07672715695638335
64.0,16.0,-0.42136498516320475,-0.4269340974212034
65.0,16.0,-0.22848664688427303,-0.36326010824578153
66.0,16.0,0.05341246290801175,0.002865329512894021
67.0,16.0,-0.15430267062314554,-0.26774912448264876
68.0,16.0,0.33531157270029666,0.3530722699777141
69.0,16.0,0.11275964391691387,0.17796879974530408
70.0,16.0,-0.05044510385756681,0.018783826806749497
71.0,16.0,0.11275964391691387,0.0983763132760267
72.0,16.0,-0.4510385756676558,-0.5702005730659025
73.0,16.0,-0.2136498516320475,-0.29958611907035976
74.0,16.0,-0.2729970326409496,-0.31550461636421523
75.0,16.0,0.18694362017804153,0.3053167780961477
76.0,16.0,0.23145400593471796,0.33715377268385865
77.0,16.0,-0.06528189910979233,-0.17223814071951601
78.0,16.0,-0.05044510385756681,-0.1244826488379496
79.0,16.0,0.05341246290801175,0.1461318051575931
80.0,16.0,-0.25816023738872407,-0.26774912448264876
81.0,16.0,0.15727002967359047,0.1461318051575931
82.0,16.0,0.33531157270029666,0.33715377268385865
83.0,16.0,-0.10979228486646893,-0.028971665074816928
84.0,16.0,0.03857566765578622,0.002865329512894021
85.0,16.0,0.2759643916913946,0.25756128621458146
86.0,16.0,0.09792284866468834,0.06653931868831592
87.0,16.0,0.15727002967359047,0.24164278892072596
88.0,16.0,0.1275964391691394,0.13021330786373764
89.0,16.0,0.23145400593471796,0.19388729703915955
90.0,16.0,0.18694362017804153,0.1461318051575931
91.0,16.0,0.05341246290801175,0.17796879974530408
92.0,16.0,-0.05044510385756681,-0.17223814071951601
93.0,16.0,-0.2729970326409496,-0.29958611907035976
94.0,16.0,0.2908011869436201,0.3689907672715696
95.0,16.0,-0.06528189910979233,0.05062082139446045
96.0,16.0,-0.035608308605341275,-0.09264565425023882
97.0,16.0,0.03857566765578622,0.03470232410060497
98.0,16.0,-0.2136498516320475,-0.31550461636421523
99.0,16.0,-0.05044510385756681,-0.0448901623686724
0.0,17.0,0.224428848738241,0.22795969773299754
1.0,17.0,0.209496789607287,0.22795969773299754
2.0,17.0,-0.10407645214275046,-0.22858942065491183
3.0,17.0,-0.2683291025832462,-0.44899244332493704
4.0,17.0,-0.19366880692847535,-0.21284634760705287
5.0,17.0,0.04524413916679109,-0.0869017632241814
6.0,17.0,0.13483649395251612,0.19647355163727964
7.0,17.0,-0.044348215618933776,0.007556675062972334
8.0,17.0,0.209496789607287,0.2122166246851386
9.0,17.0,0.209496789607287,0.19647355163727964
10.0,17.0,-0.163804688666567,-0.18136020151133497
11.0,17.0,-0.2683291025832462,-0.38602015113350124
12.0,17.0,0.209496789607287,0.14924433249370278
13.0,17.0,-0.2086008660594295,-0.19710327455919394
14.0,17.0,-0.10407645214275046,-0.14987405541561705
15.0,17.0,-0.029416156487979604,-0.008186397984886622
16.0,17.0,0.0004479617739287412,0.07052896725440816
17.0,17.0,0.23936090786919517,0.27518891687657443
18.0,17.0,0.0004479617739287412,-0.0869017632241814
19.0,17.0,0.0004479617739287412,-0.023929471032745578
20.0,17.0,0.2692250261311035,0.3224181360201511
21.0,17.0,0.19456473047633283,0.30667506297229213
22.0,17.0,-0.05928027474988795,-0.05541561712846349
23.0,17.0,0.1497685530834703,0.16498740554156172
24.0,17.0,0.17963267134537864,0.22795969773299754
25.0,17.0,-0.13394057040465882,-0.11838790931989915
26.0,17.0,-0.10407645214275046,-0.11838790931989915
27.0,17.0,-0.19366880692847535,-0.18136020151133497
28.0,17.0,0.13483649395251612,0.10201511335012589
29.0,17.0,-0.05928027474988795,-0.0869017632241814
30.0,17.0,-0.10407645214275046,-0.11838790931989915
31.0,17.0,0.015380020904882915,-0.039672544080604534
32.0,17.0,-0.07421233388084213,-0.07115869017632245
33.0,17.0,-0.10407645214275046,-0.05541561712846349
34.0,17.0,0.0004479617739287412,-0.039672544080604534
35.0,17.0,-0.342989398238017,-0.33879093198992444
36.0,17.0,0.030312080035836922,0.07052896725440816
37.0,17.0,0.015380020904882915,0.08627204030226694
38.0,17.0,-0.163804688666567,-0.1341309823677581
39.0,17.0,0.1497685530834703,0.16498740554156172
40.0,17.0,-0.044348215618933776,-0.05541561712846349
41.0,17.0,0.25429296700014936,0.2909319899244332
42.0,17.0,-0.029416156487979604,0.13350125944584382
43.0,17.0,0.04524413916679109,0.03904282115869025
44.0,17.0,-0.4027176347618336,-0.5277078085642317
45.0,17.0,-0.10407645214275046,-0.3230478589420655
46.0,17.0,-0.2683291025832462,-0.27581863979848864
47.0,17.0,-0.10407645214275046,-0.10264483627204037
48.0,17.0,0.4036135583096909,0.33816120906801006
49.0,17.0,0.224428848738241,0.22795969773299754
50.0,17.0,-0.3728535164999253,-0.4647355163727959
51.0,17.0,0.030312080035836922,-0.008186397984886622
52.0,17.0,-0.029416156487979604,0.03904282115869025
53.0,17.0,0.3438853217858744,0.41687657430730485
54.0,17.0,0.19456473047633283,0.16498740554156172
55.0,17.0,-0.4176496938927878,-0.5906801007556675
56.0,17.0,0.25429296700014936,0.27518891687657443
57.0,17.0,0.10497237569060779,0.16498740554156172
58.0,17.0,0.16470061221442447,0.14924433249370278
59.0,17.0,0.015380020904882915,-0.10264483627204037
60.0,17.0,0.209496789607287,0.30667506297229213
61.0,17.0,0.015380020904882915,-0.039672544080604534
62.0,17.0,0.060176198297745266,0.10201511335012589
63.0,17.0,-0.10407645214275046,-0.008186397984886622
64.0,17.0,-0.28326116171420035,-0.4017632241813602
65.0,17.0,-0.23846498432133786,-0.4175062972292191
66.0,17.0,-0.07421233388084213,0.0547858942065492
67.0,17.0,-0.2086008660594295,-0.11838790931989915
68.0,17.0,0.2841570852620577,0.4011335012594459
69.0,17.0,0.13483649395251612,0.25944584382871544
70.0,17.0,-0.014484097357025431,-0.023929471032745578
71.0,17.0,0.13483649395251612,0.22795969773299754
72.0,17.0,-0.4624458712856503,-0.4332493702770781
73.0,17.0,-0.3131252799761086,-0.2443324937027708
74.0,17.0,-0.17873674779752116,-0.3545340050377834
75.0,17.0,0.2841570852620577,0.3224181360201511
76.0,17.0,0.2990891443930119,0.30667506297229213
77.0,17.0,-0.08914439301179629,-0.18136020151133497
78.0,17.0,-0.07421233388084213,-0.0869017632241814
79.0,17.0,0.13483649395251612,0.08627204030226694
80.0,17.0,-0.4027176347618336,-0.3230478589420655
81.0,17.0,-0.014484097357025431,0.03904282115869025
82.0,17.0,0.2990891443930119,0.4011335012594459
83.0,17.0,-0.13394057040465882,-0.039672544080604534
84.0,17.0,-0.05928027474988795,0.007556675062972334
85.0,17.0,0.17963267134537864,0.2909319899244332
86.0,17.0,-0.029416156487979604,0.11775818639798485
87.0,17.0,0.17963267134537864,0.13350125944584382
88.0,17.0,0.1497685530834703,0.0547858942065492
89.0,17.0,0.2692250261311035,0.25944584382871544
90.0,17.0,0.1497685530834703,0.18073047858942068
91.0,17.0,0.11990443482156196,0.02329974811083129
92.0,17.0,-0.044348215618933776,-0.1341309823677581
93.0,17.0,-0.253397043452292,-0.3073047858942065
94.0,17.0,0.3588173809168286,0.369647355163728
95.0,17.0,0.0004479617739287412,0.02329974811083129
96.0,17.0,-0.13394057040465882,-0.023929471032745578
97.0,17.0,-0.05928027474988795,-0.008186397984886622
98.0,17.0,-0.23846498432133786,-0.21284634760705287
99.0,17.0,-0.014484097357025431,-0.039672544080604534
0.0,18.0,0.24536693847294289,0.32096241547413107
1.0,18.0,0.1415863602668644,0.2737851863500551
2.0,18.0,-0.09562638991845812,-0.08790690360119525
3.0,18.0,-0.3180133432171979,-0.3709702783456518
4.0,18.0,-0.18458117123795395,-0.30806730618021705
5.0,18.0,0.06745737583395105,0.06935052681239193
6.0,18.0,0.008154188287620549,0.13225349897782662
7.0,18.0,-0.006671608598962118,0.05362478377103321
8.0,18.0,0.21571534469977757,0.25805944330869635
9.0,18.0,0.24536693847294289,0.24233370026733764
10.0,18.0,-0.27353595255744995,-0.24516433401478224
11.0,18.0,-0.3031875463306153,-0.30806730618021705
12.0,18.0,0.1415863602668644,0.19515647114326148
13.0,18.0,-0.1549295774647888,-0.1193583896839125
14.0,18.0,-0.18458117123795395,-0.1979871048907061
15.0,18.0,-0.006671608598962118,-0.05645541751847782
16.0,18.0,0.05263157894736838,0.022173297688315774
17.0,18.0,0.21571534469977757,0.25805944330869635
18.0,18.0,-0.09562638991845812,-0.08790690360119525
19.0,18.0,-0.12527798369162346,-0.10363264664255396
20.0,18.0,0.24536693847294289,0.22660795722597893
21.0,18.0,0.20088954781319507,0.22660795722597893
22.0,18.0,-0.09562638991845812,-0.040729674477119095
23.0,18.0,0.12676056338028172,0.21088221418462022
24.0,18.0,0.21571534469977757,0.17943072810190278
25.0,18.0,-0.11045218680504079,-0.2766158200974996
26.0,18.0,-0.14010378057820613,-0.21371284793206483
27.0,18.0,-0.36249073387694586,-0.2766158200974996
28.0,18.0,0.11193476649369906,0.16370498506054407
29.0,18.0,0.008154188287620549,-0.15080987576662994
30.0,18.0,-0.18458117123795395,-0.07218116055983653
31.0,18.0,-0.08080059303187545,-0.07218116055983653
32.0,18.0,-0.03632320237212745,-0.07218116055983653
33.0,18.0,-0.051148999258710116,-0.07218116055983653
34.0,18.0,0.03780578206078572,0.08507626985375047
35.0,18.0,-0.37731653076352856,-0.41814750746972795
36.0,18.0,0.12676056338028172,0.13225349897782662
37.0,18.0,0.20088954781319507,0.17943072810190278
38.0,18.0,-0.18458117123795395,-0.16653561880798867
39.0,18.0,0.34914751667902155,0.2737851863500551
40.0,18.0,-0.006671608598962118,-0.13508413272527123
41.0,18.0,0.20088954781319507,0.2737851863500551
42.0,18.0,0.09710896960711639,0.03789904072967449
43.0,18.0,0.08228317272053372,0.03789904072967449
44.0,18.0,-0.3921423276501112,-0.48105047963516273
45.0,18.0,-0.1549295774647888,-0.16653561880798867
46.0,18.0,-0.3031875463306153,-0.2766158200974996
47.0,18.0,-0.14010378057820613,-0.07218116055983653
48.0,18.0,0.3194959229058562,0.4310426167636421
49.0,18.0,0.17123795404002973,0.24233370026733764
50.0,18.0,-0.24388435878428463,-0.33951879226293447
51.0,18.0,0.08228317272053372,0.05362478377103321
52.0,18.0,-0.06597479614529278,-0.02500393143576038
53.0,18.0,0.28984432913269087,0.3366881585154898
54.0,18.0,0.24536693847294289,0.25805944330869635
55.0,18.0,-0.3328391401037806,-0.40242176442836924
56.0,18.0,0.21571534469977757,0.30523667243277236
57.0,18.0,0.08228317272053372,0.19515647114326148
58.0,18.0,0.12676056338028172,0.16370498506054407
59.0,18.0,-0.11045218680504079,-0.16653561880798867
60.0,18.0,0.2750185322461082,0.32096241547413107
61.0,18.0,0.008154188287620549,0.05362478377103321
62.0,18.0,0.08228317272053372,0.16370498506054407
63.0,18.0,-0.08080059303187545,-0.10363264664255396
64.0,18.0,-0.24388435878428463,-0.41814750746972795
65.0,18.0,-0.28836174944403264,-0.32379304922157576
66.0,18.0,0.12676056338028172,0.14797924201918533
67.0,18.0,-0.22905856189770196,-0.1979871048907061
68.0,18.0,0.3343217197924389,0.3524139015568485
69.0,18.0,0.20088954781319507,0.17943072810190278
70.0,18.0,-0.021497405485544786,-0.08790690360119525
71.0,18.0,0.09710896960711639,0.1165277559364679
72.0,18.0,-0.3180133432171979,-0.5282277087592389
73.0,18.0,-0.2142327650111193,-0.22943859097342353
74.0,18.0,-0.3031875463306153,-0.3709702783456518
75.0,18.0,0.24536693847294289,0.25805944330869635
76.0,18.0,0.24536693847294289,0.38386538763956596
77.0,18.0,-0.11045218680504079,-0.15080987576662994
78.0,18.0,-0.14010378057820613,-0.16653561880798867
79.0,18.0,0.12676056338028172,0.05362478377103321
80.0,18.0,-0.28836174944403264,-0.40242176442836924
81.0,18.0,0.022979985174203053,0.1165277559364679
82.0,18.0,0.30467012601927357,0.28951092939141365
83.0,18.0,-0.14010378057820613,-0.05645541751847782
84.0,18.0,-0.006671608598962118,0.08507626985375047
85.0,18.0,0.20088954781319507,0.19515647114326148
86.0,18.0,0.05263157894736838,0.06935052681239193
87.0,18.0,0.08228317272053372,0.17943072810190278
88.0,18.0,-0.006671608598962118,0.006447554646957057
89.0,18.0,0.24536693847294289,0.1165277559364679
90.0,18.0,0.1860637509266124,0.14797924201918533
91.0,18.0,0.1415863602668644,0.05362478377103321
92.0,18.0,-0.14010378057820613,-0.07218116055983653
93.0,18.0,-0.19940696812453662,-0.260890077056141
94.0,18.0,0.3194959229058562,0.3366881585154898
95.0,18.0,-0.006671608598962118,0.03789904072967449
96.0,18.0,-0.12527798369162346,-0.16653561880798867
97.0,18.0,0.08228317272053372,0.05362478377103321
98.0,18.0,-0.19940696812453662,-0.29234156313885834
99.0,18.0,-0.06597479614529278,0.05362478377103321
0.0,19.0,0.2230107202174242,0.3424964040274891
1.0,19.0,0.1777140268760381,0.18267540354802614
2.0,19.0,-0.2148573154159746,-0.18491289755473872
3.0,19.0,-0.3507473954401329,-0.42464439827393324
4.0,19.0,-0.2601540087573607,-0.1689307975067924
5.0,19.0,0.026725049071417862,-0.07303819721911471
6.0,19.0,0.041823946851879734,0.054818603164455804
7.0,19.0,0.07202174241280382,0.10276490330829456
8.0,19.0,0.20791182243696216,0.278568003835704
9.0,19.0,0.2834063113392722,0.3105322039315965
10.0,19.0,-0.22995621319643664,-0.18491289755473872
11.0,19.0,-0.4715385776838291,-0.28080549784241654
12.0,19.0,0.20791182243696216,0.08678280326034843
13.0,19.0,-0.06386833761135438,-0.3287517979862555
14.0,19.0,-0.09406613317227845,-0.1529486974588461
15.0,19.0,0.13241733353465196,0.11874700335624087
16.0,19.0,0.10221953797372789,0.1507112034521335
17.0,19.0,0.26830741355881016,0.21463960364391876
18.0,19.0,-0.0336705420504303,-0.07303819721911471
19.0,19.0,-0.04876943983089234,-0.10500239731500716
20.0,19.0,0.2834063113392722,0.2945501038836503
21.0,19.0,0.25320851577834813,0.3424964040274891
22.0,19.0,-0.09406613317227845,0.054818603164455804
23.0,19.0,0.05692284463234177,0.11874700335624087
24.0,19.0,0.16261512909557604,0.23062170369186508
25.0,19.0,-0.13936282651366458,-0.13696659741089978
26.0,19.0,-0.09406613317227845,-0.07303819721911471
27.0,19.0,-0.2450551109768987,-0.23285919769857766
28.0,19.0,0.16261512909557604,0.07080070321240212
29.0,19.0,-0.06386833761135438,-0.13696659741089978
30.0,19.0,-0.04876943983089234,-0.04107399712322208
31.0,19.0,-0.0336705420504303,-0.10500239731500716
32.0,19.0,-0.13936282651366458,-0.07303819721911471
33.0,19.0,-0.13936282651366458,-0.08902029726706102
34.0,19.0,0.10221953797372789,-0.04107399712322208
35.0,19.0,-0.2903518043182848,-0.40866229822598693
36.0,19.0,0.13241733353465196,0.08678280326034843
37.0,19.0,0.011626151290955821,0.10276490330829456
38.0,19.0,-0.1695606220745885,-0.07303819721911471
39.0,19.0,0.20791182243696216,0.2945501038836503
40.0,19.0,-0.06386833761135438,-0.10500239731500716
41.0,19.0,0.25320851577834813,0.19865750359597245
42.0,19.0,0.10221953797372789,0.07080070321240212
43.0,19.0,0.11731843575418993,0.07080070321240212
44.0,19.0,-0.3507473954401329,-0.6324116988972351
45.0,19.0,-0.22995621319643664,-0.24884129774652397
46.0,19.0,-0.33564849765967086,-0.3766980981300943
47.0,19.0,-0.15446172429412644,-0.05705609717116839
48.0,19.0,0.3890985958025065,0.4703532044110596
49.0,19.0,0.1777140268760381,0.2625859037877577
50.0,19.0,-0.30545070209874675,-0.360715998082148
51.0,19.0,0.14751623131511402,0.10276490330829456
52.0,19.0,-0.018571644269968258,0.07080070321240212
53.0,19.0,0.3136041069001963,0.3744606041233817
54.0,19.0,0.16261512909557604,0.2466038037398114
55.0,19.0,-0.4715385776838291,-0.6004474988013425
56.0,19.0,0.25320851577834813,0.278568003835704
57.0,19.0,0.13241733353465196,0.18267540354802614
58.0,19.0,0.20791182243696216,0.18267540354802614
59.0,19.0,-0.04876943983089234,-0.04107399712322208
60.0,19.0,0.25320851577834813,0.21463960364391876
61.0,19.0,-0.0336705420504303,0.022854403068563175
62.0,19.0,0.10221953797372789,0.07080070321240212
63.0,19.0,-0.07896723539181642,-0.1529486974588461
64.0,19.0,-0.30545070209874675,-0.360715998082148
65.0,19.0,-0.2601540087573607,-0.4566085983698258
66.0,19.0,0.08712064019326585,0.07080070321240212
67.0,19.0,-0.22995621319643664,-0.13696659741089978
68.0,19.0,0.3890985958025065,0.39044270417132804
69.0,19.0,0.11731843575418993,0.23062170369186508
70.0,19.0,-0.09406613317227845,-0.05705609717116839
71.0,19.0,0.07202174241280382,0.21463960364391876
72.0,19.0,-0.44134078212290506,-0.5844653987533962
73.0,19.0,-0.2450551109768987,-0.18491289755473872
74.0,19.0,-0.27525290653782275,-0.29678759789036285
75.0,19.0,0.1777140268760381,0.3105322039315965
76.0,19.0,0.32870300468065833,0.3584785040754354
77.0,19.0,-0.12426392873320254,-0.1529486974588461
78.0,19.0,-0.12426392873320254,-0.07303819721911471
79.0,19.0,0.08712064019326585,0.08678280326034843
80.0,19.0,-0.33564849765967086,-0.360715998082148
81.0,19.0,0.13241733353465196,0.08678280326034843
82.0,19.0,0.3136041069001963,0.3584785040754354
83.0,19.0,-0.2450551109768987,-0.13696659741089978
84.0,19.0,-0.0336705420504303,-0.025091897075275767
85.0,19.0,0.13241733353465196,0.23062170369186508
86.0,19.0,-0.0034727464895062186,0.022854403068563175
87.0,19.0,0.1777140268760381,0.08678280326034843
88.0,19.0,0.08712064019326585,0.18267540354802614
89.0,19.0,0.19281292465650013,0.16669330350007983
90.0,19.0,0.13241733353465196,0.11874700335624087
91.0,19.0,0.10221953797372789,0.1347291034041872
92.0,19.0,-0.06386833761135438,-0.18491289755473872
93.0,19.0,-0.2148573154159746,-0.3447338980342018
94.0,19.0,0.3589008002415824,0.3584785040754354
95.0,19.0,0.041823946851879734,0.054818603164455804
96.0,19.0,-0.15446172429412644,-0.12098449736295347
97.0,19.0,0.07202174241280382,0.08678280326034843
98.0,19.0,-0.19975841763551258,-0.3287517979862555
99.0,19.0,-0.06386833761135438,-0.04107399712322208
0.0,20.0,0.16192462386414422,0.24960455552040503
1.0,20.0,0.29599284969462236,0.17051565960139198
2.0,20.0,-0.16579770594369128,-0.17747548244226505
3.0,20.0,-0.34455534038432895,-0.3989243910155014
4.0,20.0,-0.28496946223744973,-0.2881999367288832
5.0,20.0,0.08744227618054518,0.059791205314773894
6.0,20.0,0.07254580664382536,0.0756089844985765
7.0,20.0,-0.031729480113213145,-0.003479911420436539
8.0,20.0,0.17682109340086402,0.2654223347042076
9.0,20.0,0.19171756293758385,0.2021512179689972
10.0,20.0,-0.2551765231640101,-0.24074659917747548
11.0,20.0,-0.34455534038432895,-0.30401771591268584
12.0,20.0,0.14702815432742442,0.17051565960139198
13.0,20.0,-0.1062118277968122,-0.16165770325846246
14.0,20.0,-0.21048711455385072,-0.19329326162606766
15.0,20.0,0.08744227618054518,0.01233786776336607
16.0,20.0,0.04275286757038574,0.01233786776336607
17.0,20.0,0.23640697154774312,0.28124011388801023
18.0,20.0,-0.046625949649932955,-0.003479911420436539
19.0,20.0,-0.046625949649932955,-0.14583992407465984
20.0,20.0,0.28109638015790256,0.3445112306232205
21.0,20.0,0.14702815432742442,0.2654223347042076
22.0,20.0,0.012959928496946285,-0.03511546978804175
23.0,20.0,0.16192462386414422,0.2179689971527998
24.0,20.0,0.1172352152539848,0.1863334387851946
25.0,20.0,-0.28496946223744973,-0.20911104080987028
26.0,20.0,-0.15090123640697162,-0.003479911420436539
27.0,20.0,-0.38924474899448835,-0.19329326162606766
28.0,20.0,0.1321316847907046,0.23378677633660241
29.0,20.0,-0.09131535826009239,-0.019297690604239148
30.0,20.0,-0.12110829733353201,-0.14583992407465984
31.0,20.0,-0.1062118277968122,-0.05093324897184436
32.0,20.0,-0.07641888872337257,-0.06675102815564697
33.0,20.0,-0.061522419186652764,-0.003479911420436539
34.0,20.0,-0.0019365410397735258,0.0756089844985765
35.0,20.0,-0.4488306271413675,-0.414742170199304
36.0,20.0,0.1321316847907046,0.059791205314773894
37.0,20.0,0.08744227618054518,0.059791205314773894
38.0,20.0,-0.16579770594369128,-0.2249288199936729
39.0,20.0,0.26619991062118276,0.1863334387851946
40.0,20.0,-0.0019365410397735258,0.01233786776336607
41.0,20.0,0.28109638015790256,0.3286934514394179
42.0,20.0,-0.0019365410397735258,-0.003479911420436539
43.0,20.0,0.04275286757038574,0.09142676368237894
44.0,20.0,-0.27007299270072993,-0.414742170199304
45.0,20.0,-0.13600476687025181,-0.2249288199936729
46.0,20.0,-0.24028005362729032,-0.3989243910155014
47.0,20.0,-0.16579770594369128,-0.13002214489085723
48.0,20.0,0.34068225830478177,0.40778234735843094
49.0,20.0,0.19171756293758385,0.2970578930718127
50.0,20.0,-0.24028005362729032,-0.4305599493831066
51.0,20.0,0.04275286757038574,-0.003479911420436539
52.0,20.0,-0.031729480113213145,-0.019297690604239148
53.0,20.0,0.31088931923134216,0.3603290098070231
54.0,20.0,0.17682109340086402,0.23378677633660241
55.0,20.0,-0.4190376880679279,-0.4621955077507117
56.0,20.0,0.26619991062118276,0.2179689971527998
57.0,20.0,0.1172352152539848,0.2179689971527998
58.0,20.0,0.17682109340086402,0.13888010123378677
59.0,20.0,-0.061522419186652764,-0.019297690604239148
60.0,20.0,0.28109638015790256,0.3445112306232205
61.0,20.0,-0.016833010576493335,-0.019297690604239148
62.0,20.0,0.05764933710710555,0.09142676368237894
63.0,20.0,-0.031729480113213145,-0.11420436570705463
64.0,20.0,-0.27007299270072993,-0.31983549509648845
65.0,20.0,-0.18069417548041108,-0.33565327428029107
66.0,20.0,0.08744227618054518,-0.03511546978804175
67.0,20.0,-0.1955906450171309,-0.24074659917747548
68.0,20.0,0.29599284969462236,0.3919645681746283
69.0,20.0,0.16192462386414422,0.10724454286618154
70.0,20.0,-0.061522419186652764,0.01233786776336607
71.0,20.0,0.14702815432742442,0.17051565960139198
72.0,20.0,-0.49352003575152686,-0.49383106611831695
73.0,20.0,-0.21048711455385072,-0.2723821575450806
74.0,20.0,-0.35945180992104875,-0.3831066118316988
75.0,20.0,0.28109638015790256,0.3286934514394179
76.0,20.0,0.26619991062118276,0.3286934514394179
77.0,20.0,-0.1062118277968122,-0.06675102815564697
78.0,20.0,-0.12110829733353201,-0.17747548244226505
79.0,20.0,-0.016833010576493335,-0.019297690604239148
80.0,20.0,-0.22538358409057052,-0.2565643783612781
81.0,20.0,0.1321316847907046,0.0756089844985765
82.0,20.0,0.31088931923134216,0.3445112306232205
83.0,20.0,-0.09131535826009239,-0.08256880733944959
84.0,20.0,-0.031729480113213145,-0.05093324897184436
85.0,20.0,0.17682109340086402,0.2021512179689972
86.0,20.0,0.05764933710710555,0.0756089844985765
87.0,20.0,0.17682109340086402,0.12306232204998416
88.0,20.0,0.10233874571726498,0.0756089844985765
89.0,20.0,0.2513034410844629,0.1863334387851946
90.0,20.0,0.19171756293758385,0.15469788041758936
91.0,20.0,0.10233874571726498,0.13888010123378677
92.0,20.0,-0.12110829733353201,-0.09838658652325219
93.0,20.0,-0.22538358409057052,-0.33565327428029107
94.0,20.0,0.32578578876806197,0.42360012654223356
95.0,20.0,0.05764933710710555,0.01233786776336607
96.0,20.0,-0.046625949649932955,-0.09838658652325219
97.0,20.0,0.012959928496946285,0.0756089844985765
98.0,20.0,-0.22538358409057052,-0.30401771591268584
99.0,20.0,0.07254580664382536,-0.003479911420436539
0.0,21.0,0.2607534856125778,0.25596184419713836
1.0,21.0,0.21625630376742797,0.28775834658187605
2.0,21.0,-0.08039157520023735,-0.15739268680445148
3.0,21.0,-0.3177098783743696,-0.4276629570747218
4.0,21.0,-0.2435479086324533,-0.3640699523052464
5.0,21.0,-0.0062296054583209455,0.09697933227344983
6.0,21.0,0.09759715218036186,0.12877583465818754
7.0,21.0,-0.03589439335508751,-0.06200317965023853
8.0,21.0,0.15692672797389498,0.14467408585055638
9.0,21.0,0.20142390981904484,0.27186009538950723
10.0,21.0,-0.18421833283892017,-0.2527821939586646
11.0,21.0,-0.391871848116286,-0.34817170111287765
12.0,21.0,0.14209433402551172,0.16057233704292526
13.0,21.0,-0.1248887570453872,0.0015898251192368853
14.0,21.0,-0.09522396914862064,-0.20508744038155804
15.0,21.0,-0.05072678730347079,-0.1414944356120826
16.0,21.0,0.023435182438445452,0.049284578696343444
17.0,21.0,0.23108869771581123,0.22416534181240066
18.0,21.0,-0.06555918125185407,-0.10969793322734492
19.0,21.0,0.03826757638682873,-0.046104928457869676
20.0,21.0,0.2607534856125778,0.30365659777424475
21.0,21.0,0.21625630376742797,0.3195548489666136
22.0,21.0,-0.06555918125185407,-0.09379968203497624
23.0,21.0,0.09759715218036186,0.19236883942766295
24.0,21.0,0.17175912192227827,0.1764705882352941
25.0,21.0,-0.21388312073568672,-0.20508744038155804
26.0,21.0,-0.021061999406704227,-0.1414944356120826
27.0,21.0,-0.34737466627113617,-0.2209856915739269
28.0,21.0,0.11242954612874514,0.22416534181240066
29.0,21.0,-0.03589439335508751,-0.15739268680445148
30.0,21.0,-0.08039157520023735,-0.1414944356120826
31.0,21.0,-0.11005636309700392,-0.07790143084260738
32.0,21.0,-0.09522396914862064,-0.09379968203497624
33.0,21.0,-0.09522396914862064,-0.07790143084260738
34.0,21.0,0.023435182438445452,0.0015898251192368853
35.0,21.0,-0.4215366360130525,-0.4276629570747218
36.0,21.0,0.11242954612874514,0.09697933227344983
37.0,21.0,0.09759715218036186,0.08108108108108115
38.0,21.0,-0.22871551468407,-0.15739268680445148
39.0,21.0,0.30525066745772766,0.3195548489666136
40.0,21.0,-0.021061999406704227,-0.03020667726550082
41.0,21.0,0.29041827350934435,0.25596184419713836
42.0,21.0,0.053099970335212014,0.11287758346581868
43.0,21.0,0.14209433402551172,-0.014308426073131968
44.0,21.0,-0.22871551468407,-0.4276629570747218
45.0,21.0,-0.18421833283892017,-0.1414944356120826
46.0,21.0,-0.30287748442598644,-0.3640699523052464
47.0,21.0,-0.08039157520023735,-0.07790143084260738
48.0,21.0,0.40907742509641043,0.383147853736089
49.0,21.0,0.23108869771581123,0.2400635930047695
50.0,21.0,-0.30287748442598644,-0.37996820349761523
51.0,21.0,0.008602788490062336,0.049284578696343444
52.0,21.0,-0.08039157520023735,0.01748807631160574
53.0,21.0,0.2607534856125778,0.30365659777424475
54.0,21.0,0.18659151587066156,0.1764705882352941
55.0,21.0,-0.34737466627113617,-0.5548489666136724
56.0,21.0,0.20142390981904484,0.3195548489666136
57.0,21.0,0.09759715218036186,0.12877583465818754
58.0,21.0,0.18659151587066156,0.12877583465818754
59.0,21.0,-0.05072678730347079,0.03338632750397459
60.0,21.0,0.2607534856125778,0.383147853736089
61.0,21.0,-0.11005636309700392,-0.03020667726550082
62.0,21.0,0.03826757638682873,0.16057233704292526
63.0,21.0,-0.18421833283892017,-0.09379968203497624
64.0,21.0,-0.2880450904776031,-0.3640699523052464
65.0,21.0,-0.34737466627113617,-0.34817170111287765
66.0,21.0,0.053099970335212014,0.0651828298887123
67.0,21.0,-0.22871551468407,-0.2527821939586646
68.0,21.0,0.3497478493028775,0.3990461049284579
69.0,21.0,0.09759715218036186,0.12877583465818754
70.0,21.0,0.03826757638682873,-0.046104928457869676
71.0,21.0,0.08276475823197858,0.2082670906200318
72.0,21.0,-0.4808662118065856,-0.5707472178060413
73.0,21.0,-0.16938593889053688,-0.18918918918918917
74.0,21.0,-0.391871848116286,-0.3322734499205088
75.0,21.0,0.29041827350934435,0.383147853736089
76.0,21.0,0.30525066745772766,0.3195548489666136
77.0,21.0,-0.06555918125185407,-0.20508744038155804
78.0,21.0,-0.1248887570453872,-0.09379968203497624
79.0,21.0,0.11242954612874514,-0.03020667726550082
80.0,21.0,-0.22871551468407,-0.3640699523052464
81.0,21.0,0.14209433402551172,-0.046104928457869676
82.0,21.0,0.2755858795609611,0.3990461049284579
83.0,21.0,-0.11005636309700392,-0.046104928457869676
84.0,21.0,0.023435182438445452,0.049284578696343444
85.0,21.0,0.15692672797389498,0.25596184419713836
86.0,21.0,0.09759715218036186,0.08108108108108115
87.0,21.0,0.18659151587066156,0.16057233704292526
88.0,21.0,0.09759715218036186,0.14467408585055638
89.0,21.0,0.18659151587066156,0.19236883942766295
90.0,21.0,0.20142390981904484,0.16057233704292526
91.0,21.0,0.15692672797389498,0.2400635930047695
92.0,21.0,-0.13972115099377047,-0.09379968203497624
93.0,21.0,-0.16938593889053688,-0.20508744038155804
94.0,21.0,0.30525066745772766,0.383147853736089
95.0,21.0,-0.0062296054583209455,-0.014308426073131968
96.0,21.0,-0.09522396914862064,-0.12559618441971376
97.0,21.0,0.03826757638682873,0.08108108108108115
98.0,21.0,-0.2435479086324533,-0.3163751987281399
99.0,21.0,-0.03589439335508751,-0.014308426073131968
0.0,22.0,0.28877566312003594,0.2650221378874132
1.0,22.0,0.16888955492282334,0.28083491461100585
2.0,22.0,-0.20575453319346618,-0.1461100569259961
3.0,22.0,-0.3855836954892852,-0.35167615433270083
4.0,22.0,-0.25071182376742096,-0.22517394054395948
5.0,22.0,0.10894650082421697,0.07526881720430122
6.0,22.0,0.06398921025026219,0.05945604048070854
7.0,22.0,0.004046156151655981,-0.035420619860847526
8.0,22.0,0.25880413607073277,0.21758380771663513
9.0,22.0,0.15390379139817176,0.12270714737507908
10.0,22.0,-0.17578300614416298,-0.13029728020240341
11.0,22.0,-0.4305409860632399,-0.41492726122707146
12.0,22.0,0.15390379139817176,0.1068943706514864
13.0,22.0,-0.1607972426195114,-0.13029728020240341
14.0,22.0,0.034017683200959,-0.19354838709677413
15.0,22.0,0.0490034467256106,0.04364326375711586
16.0,22.0,-0.070882661471602,0.05945604048070854
17.0,22.0,0.18387531844747496,0.20177103099304247
18.0,22.0,-0.0409111344222988,-0.051233396584440205
19.0,22.0,-0.08586842499625358,-0.1619228336495888
20.0,22.0,0.24381837254608116,0.31246046805819105
21.0,22.0,0.22883260902142957,0.34408602150537637
22.0,22.0,0.004046156151655981,-0.035420619860847526
23.0,22.0,0.10894650082421697,0.15433270082226444
24.0,22.0,0.15390379139817176,0.28083491461100585
25.0,22.0,-0.28068335081672413,-0.24098671726755216
26.0,22.0,-0.10085418852090518,-0.1461100569259961
27.0,22.0,-0.28068335081672413,-0.22517394054395948
28.0,22.0,0.15390379139817176,0.18595825426944979
29.0,22.0,-0.1607972426195114,-0.13029728020240341
30.0,22.0,-0.13082571557020836,-0.13029728020240341
31.0,22.0,-0.02592537089764721,-0.11448450347881074
32.0,22.0,0.004046156151655981,-0.01960784313725485
33.0,22.0,-0.055896897946950394,0.04364326375711586
34.0,22.0,0.07897497377491379,-0.0037950664136621724
35.0,22.0,-0.37059793196463364,-0.4307400379506641
36.0,22.0,0.07897497377491379,0.15433270082226444
37.0,22.0,0.07897497377491379,0.12270714737507908
38.0,22.0,-0.13082571557020836,-0.19354838709677413
39.0,22.0,0.19886108197212654,0.28083491461100585
40.0,22.0,0.019031919676307574,-0.1461100569259961
41.0,22.0,0.21384684549677813,0.23339658444022782
42.0,22.0,0.06398921025026219,0.12270714737507908
43.0,22.0,0.06398921025026219,0.09108159392789372
44.0,22.0,-0.41555522253858834,-0.5098039215686274
45.0,22.0,-0.1607972426195114,-0.17773561037318145
46.0,22.0,-0.22074029671811776,-0.2884250474383301
47.0,22.0,-0.11583995204555678,-0.051233396584440205
48.0,22.0,0.3337329536939907,0.4231499051233398
49.0,22.0,0.22883260902142957,0.2492093611638205
50.0,22.0,-0.20575453319346618,-0.32005060088551546
51.0,22.0,0.10894650082421697,-0.051233396584440205
52.0,22.0,-0.02592537089764721,0.1068943706514864
53.0,22.0,0.28877566312003594,0.29664769133459834
54.0,22.0,0.24381837254608116,0.29664769133459834
55.0,22.0,-0.4305409860632399,-0.5572422517394053
56.0,22.0,0.22883260902142957,0.23339658444022782
57.0,22.0,0.0490034467256106,0.1701454775458571
58.0,22.0,0.25880413607073277,0.15433270082226444
59.0,22.0,-0.070882661471602,-0.08285895003162556
60.0,22.0,0.3037614266446875,0.28083491461100585
61.0,22.0,-0.11583995204555678,-0.0037950664136621724
62.0,22.0,0.06398921025026219,-0.0037950664136621724
63.0,22.0,-0.11583995204555678,-0.13029728020240341
64.0,22.0,-0.2956691143413757,-0.39911448450347875
65.0,22.0,-0.28068335081672413,-0.33586337760910817
66.0,22.0,0.13891802787352017,0.07526881720430122
67.0,22.0,-0.25071182376742096,-0.24098671726755216
68.0,22.0,0.34871871721864234,0.4073371283997471
69.0,22.0,0.18387531844747496,0.20177103099304247
70.0,22.0,-0.08586842499625358,-0.13029728020240341
71.0,22.0,0.16888955492282334,0.18595825426944979
72.0,22.0,-0.4904840401618462,-0.5256166982922201
73.0,22.0,-0.14581147909485997,-0.22517394054395948
74.0,22.0,-0.25071182376742096,-0.17773561037318145
75.0,22.0,0.19886108197212654,0.2492093611638205
76.0,22.0,0.28877566312003594,0.31246046805819105
77.0,22.0,-0.13082571557020836,-0.09867172675521824
78.0,22.0,-0.1607972426195114,-0.09867172675521824
79.0,22.0,0.07897497377491379,0.07526881720430122
80.0,22.0,-0.23572606024276935,-0.35167615433270083
81.0,22.0,0.0490034467256106,0.04364326375711586
82.0,22.0,0.25880413607073277,0.37571157495256174
83.0,22.0,-0.1907687696688146,-0.19354838709677413
84.0,22.0,-0.070882661471602,-0.06704617330803288
85.0,22.0,0.21384684549677813,0.1701454775458571
86.0,22.0,0.019031919676307574,0.04364326375711586
87.0,22.0,0.13891802787352017,0.1701454775458571
88.0,22.0,0.13891802787352017,0.20177103099304247
89.0,22.0,0.19886108197212654,0.23339658444022782
90.0,22.0,0.24381837254608116,0.15433270082226444
91.0,22.0,0.12393226434886857,0.1068943706514864
92.0,22.0,-0.08586842499625358,-0.1619228336495888
93.0,22.0,-0.20575453319346618,-0.22517394054395948
94.0,22.0,0.3187471901693391,0.4073371283997471
95.0,22.0,-0.055896897946950394,0.012017710309930506
96.0,22.0,-0.070882661471602,-0.09867172675521824
97.0,22.0,0.12393226434886857,0.04364326375711586
98.0,22.0,-0.32564064139067883,-0.33586337760910817
99.0,22.0,0.0490034467256106,0.05945604048070854
0.0,23.0,0.19367353028946588,0.2214467005076143
1.0,23.0,0.1638316920322292,0.17385786802030462
2.0,23.0,-0.19427036705461054,-0.09581218274111677
3.0,23.0,-0.3434795583407938,-0.5558375634517766
4.0,23.0,-0.23903312444046554,-0.23857868020304568
5.0,23.0,0.07430617726051918,0.031091370558375735
6.0,23.0,0.08922709638913752,0.17385786802030462
7.0,23.0,-0.00029841838257233357,-0.03236040609137052
8.0,23.0,0.17875261116084754,0.1897208121827412
9.0,23.0,0.19367353028946588,0.1897208121827412
10.0,23.0,-0.23903312444046554,-0.20685279187817254
11.0,23.0,-0.28379588182632054,-0.3178934010152284
12.0,23.0,0.2085944494180842,0.15799492385786806
13.0,23.0,-0.00029841838257233357,-0.048223350253807085
14.0,23.0,-0.04506117576842734,-0.25444162436548223
15.0,23.0,0.044464339003282505,-0.03236040609137052
16.0,23.0,-0.015219337511190669,0.031091370558375735
17.0,23.0,0.2384362876753207,0.25317258883248744
18.0,23.0,-0.04506117576842734,-0.0006345177664973921
19.0,23.0,-0.08982393315428235,-0.03236040609137052
20.0,23.0,0.2831990450611757,0.30076142131979694
21.0,23.0,0.2831990450611757,0.269035532994924
22.0,23.0,-0.00029841838257233357,0.015228426395939172
23.0,23.0,0.13398985377499253,0.1897208121827412
24.0,23.0,0.22351536854670237,0.28489847715736055
25.0,23.0,-0.19427036705461054,-0.23857868020304568
26.0,23.0,-0.08982393315428235,-0.0799492385786802
27.0,23.0,-0.2241122053118472,-0.2861675126903553
28.0,23.0,0.10414801551775585,0.17385786802030462
29.0,23.0,-0.07490301402566402,-0.20685279187817254
30.0,23.0,-0.030140256639809005,-0.0799492385786802
31.0,23.0,-0.04506117576842734,-0.06408629441624364
32.0,23.0,-0.059982094897045674,-0.12753807106598972
33.0,23.0,-0.10474485228290069,-0.048223350253807085
34.0,23.0,0.05938525813190084,-0.048223350253807085
35.0,23.0,-0.44792599224112206,-0.4765228426395938
36.0,23.0,0.10414801551775585,0.1421319796954315
37.0,23.0,0.05938525813190084,0.031091370558375735
38.0,23.0,0.029543419874664172,-0.11167512690355316
39.0,23.0,0.29811996418979403,0.31662436548223355
40.0,23.0,-0.16442852879737385,-0.016497461928933956
41.0,23.0,0.14891077290361085,0.269035532994924
42.0,23.0,0.044464339003282505,0.1421319796954315
43.0,23.0,0.044464339003282505,-0.0006345177664973921
44.0,23.0,-0.43300507311250375,-0.49238578680203043
45.0,23.0,-0.08982393315428235,-0.27030456852791873
46.0,23.0,-0.3584004774694121,-0.3496192893401015
47.0,23.0,-0.13458669054013736,-0.12753807106598972
48.0,23.0,0.3279618024470307,0.47525380710659915
49.0,23.0,0.19367353028946588,0.269035532994924
50.0,23.0,-0.40316323485526706,-0.3178934010152284
51.0,23.0,-0.030140256639809005,0.06281725888324886
52.0,23.0,-0.04506117576842734,0.031091370558375735
53.0,23.0,0.3130408833184124,0.4276649746192895
54.0,23.0,0.1638316920322292,0.25317258883248744
55.0,23.0,-0.47776783049835875,-0.5399746192893401
56.0,23.0,0.2085944494180842,0.269035532994924
57.0,23.0,0.11906893464637419,0.11040609137055837
58.0,23.0,0.14891077290361085,0.25317258883248744
59.0,23.0,-0.10474485228290069,-0.0799492385786802
60.0,23.0,0.2682781259325574,0.269035532994924
61.0,23.0,-0.030140256639809005,-0.016497461928933956
62.0,23.0,0.14891077290361085,0.046954314720812296
63.0,23.0,-0.11966577141151902,-0.190989847715736
64.0,23.0,-0.28379588182632054,-0.3496192893401015
65.0,23.0,-0.23903312444046554,-0.4289340101522843
66.0,23.0,-0.030140256639809005,0.0945431472081218
67.0,23.0,-0.1793494479259922,-0.190989847715736
68.0,23.0,0.25335720680393903,0.4118020304568529
69.0,23.0,0.07430617726051918,0.1897208121827412
70.0,23.0,0.05938525813190084,0.015228426395939172
71.0,23.0,0.10414801551775585,0.1897208121827412
72.0,23.0,-0.3882423157266488,-0.5241116751269035
73.0,23.0,-0.3136377200835571,-0.23857868020304568
74.0,23.0,-0.28379588182632054,-0.27030456852791873
75.0,23.0,0.2831990450611757,0.31662436548223355
76.0,23.0,0.3130408833184124,0.30076142131979694
77.0,23.0,0.014622500746046003,-0.0799492385786802
78.0,23.0,-0.030140256639809005,-0.1434010152284263
79.0,23.0,0.044464339003282505,0.015228426395939172
80.0,23.0,-0.2688749626977022,-0.365482233502538
81.0,23.0,0.10414801551775585,0.11040609137055837
82.0,23.0,0.3578036407042674,0.3959390862944163
83.0,23.0,-0.11966577141151902,-0.2227157360406091
84.0,23.0,-0.015219337511190669,-0.03236040609137052
85.0,23.0,0.19367353028946588,0.17385786802030462
86.0,23.0,0.029543419874664172,0.015228426395939172
87.0,23.0,0.11906893464637419,0.2373096446700509
88.0,23.0,0.13398985377499253,0.15799492385786806
89.0,23.0,0.2384362876753207,0.25317258883248744
90.0,23.0,0.1638316920322292,0.1897208121827412
91.0,23.0,0.14891077290361085,0.12626903553299493
92.0,23.0,-0.2241122053118472,-0.15926395939086285
93.0,23.0,-0.25395404356908385,-0.4289340101522843
94.0,23.0,0.3279618024470307,0.4276649746192895
95.0,23.0,0.014622500746046003,0.031091370558375735
96.0,23.0,-0.10474485228290069,-0.03236040609137052
97.0,23.0,0.044464339003282505,-0.03236040609137052
98.0,23.0,-0.20919128618322888,-0.25444162436548223
99.0,23.0,-0.015219337511190669,0.06281725888324886
0.0,24.0,0.18334331935290604,0.2600409513309183
1.0,24.0,0.28819652486518876,0.3230429988974641
2.0,24.0,-0.2510485320551228,-0.13372184595999365
3.0,24.0,-0.31096464949071295,-0.40148054811781386
4.0,24.0,-0.11623726782504494,-0.2439754292014491
5.0,24.0,0.07849011384062314,0.07103480863128056
6.0,24.0,0.07849011384062314,0.08678532052291688
7.0,24.0,0.0035949670461355135,-0.02346826271853839
8.0,24.0,0.21330137807070115,0.2600409513309183
9.0,24.0,0.25823846614739365,0.2127894156560088
10.0,24.0,-0.176153385260635,-0.306977476767995
11.0,24.0,-0.3708807669263032,-0.3227279886596315
12.0,24.0,0.1683642899940085,0.2442904394392818
13.0,24.0,-0.05632115038945472,-0.16522286974326664
14.0,24.0,-0.07130017974835227,-0.08647031028508435
15.0,24.0,-0.011384062312762044,-0.11797133406835716
16.0,24.0,-0.05632115038945472,0.023783272956371084
17.0,24.0,0.1983223487118036,0.2285399275476453
18.0,24.0,-0.05632115038945472,-0.054969286501811376
19.0,24.0,-0.011384062312762044,-0.02346826271853839
20.0,24.0,0.3031755542240863,0.3230429988974641
21.0,24.0,0.1683642899940085,0.2600409513309183
22.0,24.0,-0.10125823846614738,-0.08647031028508435
23.0,24.0,0.13840623127621338,0.18128839187273582
24.0,24.0,0.15338526063511093,0.27579146322255477
25.0,24.0,-0.08627920910724983,-0.13372184595999365
26.0,24.0,-0.11623726782504494,-0.14947235785163016
27.0,24.0,-0.3259436788496105,-0.3227279886596315
28.0,24.0,0.18334331935290604,0.2442904394392818
29.0,24.0,-0.05632115038945472,-0.13372184595999365
30.0,24.0,-0.0263630916716596,-0.16522286974326664
31.0,24.0,-0.08627920910724983,-0.054969286501811376
32.0,24.0,-0.1312162971839425,-0.11797133406835716
33.0,24.0,-0.04134212103055716,-0.02346826271853839
34.0,24.0,0.048532055122828016,0.039533784848007576
35.0,24.0,-0.43079688436189334,-0.44873208379272334
36.0,24.0,0.15338526063511093,0.19703890376437233
37.0,24.0,0.0934691431995207,0.055284296739644065
38.0,24.0,-0.08627920910724983,-0.10222082217672085
39.0,24.0,0.25823846614739365,0.30729248700582756
40.0,24.0,-0.19113241461953256,-0.10222082217672085
41.0,24.0,0.1983223487118036,0.27579146322255477
42.0,24.0,0.03355302576393046,0.023783272956371084
43.0,24.0,0.13840623127621338,0.10253583241455337
44.0,24.0,-0.34092270820850806,-0.38573003622617735
45.0,24.0,-0.1312162971839425,-0.2439754292014491
46.0,24.0,-0.40083882564409823,-0.2597259410930856
47.0,24.0,-0.14619532654284007,-0.08647031028508435
48.0,24.0,0.3780707010185741,0.417546070247283
49.0,24.0,0.18334331935290604,0.14978736808946283
50.0,24.0,-0.2510485320551228,-0.33847850055126794
51.0,24.0,0.10844817255841825,0.055284296739644065
52.0,24.0,-0.011384062312762044,0.008032761064734594
53.0,24.0,0.28819652486518876,0.417546070247283
54.0,24.0,0.13840623127621338,0.2442904394392818
55.0,24.0,-0.43079688436189334,-0.5904866908174515
56.0,24.0,0.25823846614739365,0.27579146322255477
57.0,24.0,0.07849011384062314,0.07103480863128056
58.0,24.0,0.1683642899940085,0.18128839187273582
59.0,24.0,-0.05632115038945472,-0.13372184595999365
60.0,24.0,0.2732174955062912,0.35454402268073704
61.0,24.0,-0.19113241461953256,-0.11797133406835716
62.0,24.0,0.10844817255841825,0.16553787998109934
63.0,24.0,-0.1312162971839425,-0.19672389352653963
64.0,24.0,-0.26602756141402034,-0.3227279886596315
65.0,24.0,-0.2810065907729179,-0.35422901244290445
66.0,24.0,0.06351108448172557,-0.02346826271853839
67.0,24.0,-0.20611144397843012,-0.2124744054181761
68.0,24.0,0.36309167165967654,0.43329658213891953
69.0,24.0,0.1983223487118036,0.19703890376437233
70.0,24.0,-0.011384062312762044,0.10253583241455337
71.0,24.0,0.18334331935290604,0.18128839187273582
72.0,24.0,-0.46075494307968845,-0.6062372027090881
73.0,24.0,-0.26602756141402034,-0.275476452984722
74.0,24.0,-0.3259436788496105,-0.35422901244290445
75.0,24.0,0.21330137807070115,0.2915419751141911
76.0,24.0,0.3031755542240863,0.3387935107891006
77.0,24.0,-0.16117435590173745,-0.13372184595999365
78.0,24.0,-0.19113241461953256,-0.13372184595999365
79.0,24.0,0.10844817255841825,0.13403685619782635
80.0,24.0,-0.176153385260635,-0.35422901244290445
81.0,24.0,0.07849011384062314,0.008032761064734594
82.0,24.0,0.3181545835829839,0.30729248700582756
83.0,24.0,-0.10125823846614738,-0.08647031028508435
84.0,24.0,-0.04134212103055716,-0.03921877461017488
85.0,24.0,0.1983223487118036,0.27579146322255477
86.0,24.0,0.0035949670461355135,0.023783272956371084
87.0,24.0,0.1983223487118036,0.2285399275476453
88.0,24.0,0.03355302576393046,0.08678532052291688
89.0,24.0,0.18334331935290604,0.13403685619782635
90.0,24.0,0.25823846614739365,0.16553787998109934
91.0,24.0,0.0035949670461355135,0.13403685619782635
92.0,24.0,-0.1312162971839425,-0.11797133406835716
93.0,24.0,-0.2510485320551228,-0.33847850055126794
94.0,24.0,0.36309167165967654,0.37029453457237355
95.0,24.0,-0.07130017974835227,-0.03921877461017488
96.0,24.0,0.018573996405033072,-0.10222082217672085
97.0,24.0,0.0035949670461355135,0.023783272956371084
98.0,24.0,-0.176153385260635,-0.2439754292014491
99.0,24.0,-0.04134212103055716,0.039533784848007576
0.0,25.0,0.2741717883375805,0.2484197218710493
1.0,25.0,0.15424973767051414,0.2642225031605563
2.0,25.0,-0.13056513266376865,-0.1940581542351454
3.0,25.0,-0.3404287213311348,-0.5259165613147915
4.0,25.0,-0.250487183330835,-0.2414664981036663
5.0,25.0,0.12426922500374751,-0.05183312262958289
6.0,25.0,0.13925948133713084,0.12199747155499358
7.0,25.0,-0.040623594663468765,0.05878634639696588
8.0,25.0,0.2142107630040474,0.2010113780025284
9.0,25.0,0.24419127567081386,0.21681415929203537
10.0,25.0,-0.28046769599760163,-0.2572692793931733
11.0,25.0,-0.3104482086643682,-0.17825537294563845
12.0,25.0,0.16923999400389747,0.1536030341340075
13.0,25.0,-0.10058461999700202,-0.22566371681415934
14.0,25.0,-0.16054564533053511,-0.20986093552465238
15.0,25.0,0.16923999400389747,0.01137800252844498
16.0,25.0,0.049317943336830955,-0.020227560050568954
17.0,25.0,0.2142107630040474,0.2010113780025284
18.0,25.0,-0.13056513266376865,-0.06763590391908986
19.0,25.0,-0.16054564533053511,-0.13084702907711754
20.0,25.0,0.31914255733773045,0.3590391908975979
21.0,25.0,0.22920101933743056,0.2642225031605563
22.0,25.0,0.03432768700344764,-0.03603034134007592
23.0,25.0,0.24419127567081386,0.29582806573957005
24.0,25.0,0.13925948133713084,0.23261694058154234
25.0,25.0,-0.2654774396642183,-0.22566371681415934
26.0,25.0,-0.19052615799730174,-0.17825537294563845
27.0,25.0,-0.19052615799730174,-0.17825537294563845
28.0,25.0,0.12426922500374751,0.2010113780025284
29.0,25.0,-0.040623594663468765,-0.11504424778761058
30.0,25.0,-0.16054564533053511,-0.1466498103666245
31.0,25.0,-0.010643081996702136,-0.05183312262958289
32.0,25.0,-0.0706041073302354,0.027180783817951946
33.0,25.0,-0.10058461999700202,-0.05183312262958289
34.0,25.0,-0.02563333833008545,0.027180783817951946
35.0,25.0,-0.3104482086643682,-0.3994943109987358
36.0,25.0,0.13925948133713084,0.2010113780025284
37.0,25.0,-0.02563333833008545,0.09039190897597964
38.0,25.0,-0.13056513266376865,-0.1466498103666245
39.0,25.0,0.22920101933743056,0.2484197218710493
40.0,25.0,0.03432768700344764,-0.004424778761061986
41.0,25.0,0.22920101933743056,0.32743362831858397
42.0,25.0,0.019337430670064493,0.09039190897597964
43.0,25.0,0.049317943336830955,-0.06763590391908986
44.0,25.0,-0.3104482086643682,-0.4469026548672567
45.0,25.0,-0.11557487633038534,-0.20986093552465238
46.0,25.0,-0.22050667066406837,-0.41529709228824274
47.0,25.0,-0.20551641433068504,-0.13084702907711754
48.0,25.0,0.33413281367111375,0.37484197218710485
49.0,25.0,0.18423025033728077,0.2484197218710493
50.0,25.0,-0.29545795233098493,-0.36788874841972186
51.0,25.0,-0.010643081996702136,0.12199747155499358
52.0,25.0,-0.02563333833008545,0.04298356510745891
53.0,25.0,0.2891620446709638,0.3906447534766118
54.0,25.0,0.1992205066706641,0.311630847029077
55.0,25.0,-0.28046769599760163,-0.4310998735777497
56.0,25.0,0.24419127567081386,0.23261694058154234
57.0,25.0,0.1992205066706641,0.1061946902654866
58.0,25.0,0.15424973767051414,0.12199747155499358
59.0,25.0,-0.05561385099685208,-0.06763590391908986
60.0,25.0,0.2591815320041972,0.29582806573957005
61.0,25.0,-0.0706041073302354,-0.1466498103666245
62.0,25.0,0.03432768700344764,0.05878634639696588
63.0,25.0,-0.16054564533053511,-0.03603034134007592
64.0,25.0,-0.29545795233098493,-0.30467762326169406
65.0,25.0,-0.2654774396642183,-0.2414664981036663
66.0,25.0,0.03432768700344764,0.04298356510745891
67.0,25.0,-0.16054564533053511,-0.22566371681415934
68.0,25.0,0.31914255733773045,0.37484197218710485
69.0,25.0,0.13925948133713084,0.18520859671302145
70.0,25.0,-0.010643081996702136,-0.16245259165613146
71.0,25.0,0.15424973767051414,0.1536030341340075
72.0,25.0,-0.4453605156648179,-0.4469026548672567
73.0,25.0,-0.22050667066406837,-0.2572692793931733
74.0,25.0,-0.28046769599760163,-0.320480404551201
75.0,25.0,0.2591815320041972,0.28002528445006325
76.0,25.0,0.2741717883375805,0.3590391908975979
77.0,25.0,-0.08559436366361871,-0.1466498103666245
78.0,25.0,-0.19052615799730174,-0.22566371681415934
79.0,25.0,0.15424973767051414,0.04298356510745891
80.0,25.0,-0.22050667066406837,-0.352085967130215
81.0,25.0,0.07929845600359758,0.05878634639696588
82.0,25.0,0.22920101933743056,0.4064475347661188
83.0,25.0,-0.22050667066406837,-0.03603034134007592
84.0,25.0,0.019337430670064493,0.027180783817951946
85.0,25.0,0.18423025033728077,0.21681415929203537
86.0,25.0,-0.010643081996702136,0.07458912768647284
87.0,25.0,0.12426922500374751,0.1061946902654866
88.0,25.0,0.07929845600359758,0.23261694058154234
89.0,25.0,0.12426922500374751,0.21681415929203537
90.0,25.0,0.1992205066706641,0.21681415929203537
91.0,25.0,0.0942887123369809,0.05878634639696588
92.0,25.0,-0.14555538899715195,-0.09924146649810378
93.0,25.0,-0.20551641433068504,-0.41529709228824274
94.0,25.0,0.34912307000449705,0.3906447534766118
95.0,25.0,-0.02563333833008545,-0.03603034134007592
96.0,25.0,-0.16054564533053511,-0.1940581542351454
97.0,25.0,0.07929845600359758,0.01137800252844498
98.0,25.0,-0.2654774396642183,-0.30467762326169406
99.0,25.0,0.049317943336830955,0.12199747155499358
0.0,26.0,0.20643431635388748,0.2583625358394393
1.0,26.0,0.19154006553470368,0.2583625358394393
2.0,26.0,-0.2106047065832588,-0.187639375597324
3.0,26.0,-0.4340184688710158,-0.5699267282574068
4.0,26.0,-0.195710455764075,-0.3947116916215355
5.0,26.0,0.14685731307715225,0.16279069767441853
6.0,26.0,0.11706881143878463,0.051290219815227786
7.0,26.0,-0.046767947572237095,0.019432940426887525
8.0,26.0,0.25111706881143875,0.27429117553360943
9.0,26.0,0.23622281799225495,0.2583625358394393
10.0,26.0,-0.195710455764075,-0.2354252946798344
11.0,26.0,-0.27018170985999407,-0.3309971328448551
12.0,26.0,0.13196306225796844,0.099076138897738
13.0,26.0,-0.15102770330652376,-0.13985345651481362
14.0,26.0,-0.1808162049448912,-0.13985345651481362
15.0,26.0,-0.016979445933869474,-0.13985345651481362
16.0,26.0,0.027703306523681786,0.099076138897738
17.0,26.0,0.16175156389633605,0.13093341828607827
18.0,26.0,-0.031873696753053286,-0.13985345651481362
19.0,26.0,-0.15102770330652376,-0.044281618349793
20.0,26.0,0.2957998212689902,0.2424338961452692
21.0,26.0,0.20643431635388748,0.27429117553360943
22.0,26.0,-0.0616621983914209,-0.10799617712647334
23.0,26.0,0.17664581471551988,0.22650525645109906
24.0,26.0,0.17664581471551988,0.2583625358394393
25.0,26.0,-0.24039320822162644,-0.20356801529149413
26.0,26.0,-0.07655644921060471,-0.15578209620898376
27.0,26.0,-0.29997021149836167,-0.2832112137623447
28.0,26.0,0.14685731307715225,0.21057661675692893
29.0,26.0,-0.0616621983914209,-0.13985345651481362
30.0,26.0,-0.13613345248733993,-0.060210258043963134
31.0,26.0,-0.016979445933869474,-0.187639375597324
32.0,26.0,-0.15102770330652376,-0.10799617712647334
33.0,26.0,-0.016979445933869474,-0.09206753743230339
34.0,26.0,0.08728030980041701,0.019432940426887525
35.0,26.0,-0.27018170985999407,-0.29913985345651484
36.0,26.0,0.11706881143878463,0.11500477859190814
37.0,26.0,0.08728030980041701,0.099076138897738
38.0,26.0,-0.12123920166815613,-0.10799617712647334
39.0,26.0,0.22132856717307112,0.22650525645109906
40.0,26.0,0.04259755734286559,-0.09206753743230339
41.0,26.0,0.19154006553470368,0.36986301369863006
42.0,26.0,-0.016979445933869474,0.035361580121057654
43.0,26.0,0.10217456061960083,0.11500477859190814
44.0,26.0,-0.27018170985999407,-0.4424976107040459
45.0,26.0,-0.22549895740244263,-0.26728257406817457
46.0,26.0,-0.28507596067917784,-0.41064033131570565
47.0,26.0,-0.07655644921060471,-0.044281618349793
48.0,26.0,0.3702710753649092,0.4335775724753106
49.0,26.0,0.19154006553470368,0.32207709461611966
50.0,26.0,-0.3595472147750968,-0.4265689710098758
51.0,26.0,0.012809055704498142,0.06721885950939792
52.0,26.0,-0.016979445933869474,0.08314749920356805
53.0,26.0,0.31069407208817396,0.41764893278114046
54.0,26.0,0.22132856717307112,0.22650525645109906
55.0,26.0,-0.4638069705093834,-0.49028352978655626
56.0,26.0,0.16175156389633605,0.32207709461611966
57.0,26.0,0.14685731307715225,0.099076138897738
58.0,26.0,0.16175156389633605,0.27429117553360943
59.0,26.0,-0.0616621983914209,-0.07613889773813326
60.0,26.0,0.23622281799225495,0.32207709461611966
61.0,26.0,-0.0616621983914209,0.06721885950939792
62.0,26.0,0.07238605898123321,0.035361580121057654
63.0,26.0,-0.09145070002978851,-0.09206753743230339
64.0,26.0,-0.25528745904081024,-0.3309971328448551
65.0,26.0,-0.27018170985999407,-0.3947116916215355
66.0,26.0,0.08728030980041701,0.051290219815227786
67.0,26.0,-0.2106047065832588,-0.25135393437400455
68.0,26.0,0.40005957700327666,0.4335775724753106
69.0,26.0,0.16175156389633605,0.2583625358394393
70.0,26.0,-0.031873696753053286,-0.060210258043963134
71.0,26.0,0.23622281799225495,0.1946479770627588
72.0,26.0,-0.4787012213285672,-0.5221408091748965
73.0,26.0,-0.25528745904081024,-0.20356801529149413
74.0,26.0,-0.25528745904081024,-0.31506849315068497
75.0,26.0,0.25111706881143875,0.35393437400445993
76.0,26.0,0.3553768245457254,0.3380057343102898
77.0,26.0,-0.09145070002978851,-0.060210258043963134
78.0,26.0,-0.195710455764075,-0.2354252946798344
79.0,26.0,0.08728030980041701,0.019432940426887525
80.0,26.0,-0.344652963955913,-0.3947116916215355
81.0,26.0,0.11706881143878463,0.1468620579802484
82.0,26.0,0.28090557044980635,0.32207709461611966
83.0,26.0,-0.0616621983914209,-0.012424338961452739
84.0,26.0,-0.016979445933869474,-0.10799617712647334
85.0,26.0,0.14685731307715225,0.22650525645109906
86.0,26.0,-0.002085195114685667,0.06721885950939792
87.0,26.0,0.027703306523681786,0.13093341828607827
88.0,26.0,0.16175156389633605,0.08314749920356805
89.0,26.0,0.20643431635388748,0.2424338961452692
90.0,26.0,0.16175156389633605,0.21057661675692893
91.0,26.0,0.13196306225796844,0.17871933736858867
92.0,26.0,-0.10634495084897233,-0.09206753743230339
93.0,26.0,-0.2106047065832588,-0.36285441223319526
94.0,26.0,0.31069407208817396,0.3857916533928002
95.0,26.0,-0.002085195114685667,0.019432940426887525
96.0,26.0,-0.13613345248733993,-0.187639375597324
97.0,26.0,0.012809055704498142,0.019432940426887525
98.0,26.0,-0.1659219541257074,-0.2354252946798344
99.0,26.0,0.012809055704498142,0.019432940426887525
0.0,27.0,0.2915676959619953,0.2814428096820124
1.0,27.0,0.1282660332541568,0.2181616832779624
2.0,27.0,-0.13895486935866985,-0.2089859199493751
3.0,27.0,-0.3022565320665083,-0.49375098876760004
4.0,27.0,-0.1686460807600949,-0.2880873279544376
5.0,27.0,0.05403800475059381,0.04413858566682493
6.0,27.0,0.14311163895486942,0.05995886726783744
7.0,27.0,-0.04988123515439424,0.012498022464799903
8.0,27.0,0.26187648456057006,0.32890365448504977
9.0,27.0,0.17280285035629464,0.20234140167694986
10.0,27.0,-0.15380047505938246,-0.11406423034330002
11.0,27.0,-0.36163895486935865,-0.41464958076253755
12.0,27.0,0.15795724465558203,0.15488055687391233
13.0,27.0,-0.13895486935866985,-0.06660338554026266
14.0,27.0,-0.12410926365795726,-0.08242366714127516
15.0,27.0,0.08372921615201902,-0.06660338554026266
16.0,27.0,0.009501187648456165,0.12323999367188732
17.0,27.0,0.21733966745843228,0.17070083847492484
18.0,27.0,-0.005344418052256438,0.028318304065812414
19.0,27.0,-0.1686460807600949,-0.00332225913621261
20.0,27.0,0.26187648456057006,0.2814428096820124
21.0,27.0,0.21733966745843228,0.2814428096820124
22.0,27.0,0.08372921615201902,-0.09824394874228769
23.0,27.0,0.08372921615201902,0.2339819648789749
24.0,27.0,0.20249406175771983,0.2181616832779624
25.0,27.0,-0.1983372921615201,-0.2089859199493751
26.0,27.0,-0.22802850356294532,-0.3039076095554501
27.0,27.0,-0.22802850356294532,-0.2248062015503876
28.0,27.0,0.0688836104513064,0.17070083847492484
29.0,27.0,-0.09441805225653205,-0.11406423034330002
30.0,27.0,-0.09441805225653205,-0.14570479354532503
31.0,27.0,-0.02019002375296904,-0.050783103939250146
32.0,27.0,-0.10926365795724466,-0.050783103939250146
33.0,27.0,-0.07957244655581945,-0.09824394874228769
34.0,27.0,-0.06472684085510685,0.04413858566682493
35.0,27.0,-0.33194774346793343,-0.3513684543584876
36.0,27.0,0.1282660332541568,0.12323999367188732
37.0,27.0,0.039192399049881206,0.012498022464799903
38.0,27.0,-0.10926365795724466,-0.2564467647524126
39.0,27.0,0.20249406175771983,0.18652112007593735
40.0,27.0,-0.035035629453681646,-0.08242366714127516
41.0,27.0,0.17280285035629464,0.2656225280809999
42.0,27.0,0.0688836104513064,0.05995886726783744
43.0,27.0,0.0688836104513064,0.09159943046986228
44.0,27.0,-0.31710213776722085,-0.3671887359595
45.0,27.0,-0.2725653206650831,-0.24062648315140012
46.0,27.0,-0.34679334916864607,-0.2880873279544376
47.0,27.0,-0.09441805225653205,-0.06660338554026266
48.0,27.0,0.3509501187648457,0.4396456256921374
49.0,27.0,0.24703087885985747,0.31308337288403726
50.0,27.0,-0.28741092636579574,-0.3671887359595
51.0,27.0,0.14311163895486942,0.12323999367188732
52.0,27.0,0.009501187648456165,0.028318304065812414
53.0,27.0,0.2915676959619953,0.31308337288403726
54.0,27.0,0.14311163895486942,0.2181616832779624
55.0,27.0,-0.28741092636579574,-0.5253915519696251
56.0,27.0,0.18764845605700722,0.2339819648789749
57.0,27.0,0.0688836104513064,0.17070083847492484
58.0,27.0,0.20249406175771983,0.29726309128302475
59.0,27.0,-0.07957244655581945,-0.050783103939250146
60.0,27.0,0.3064133016627079,0.31308337288403726
61.0,27.0,-0.09441805225653205,-0.1931656383483626
62.0,27.0,0.0688836104513064,0.12323999367188732
63.0,27.0,-0.09441805225653205,-0.14570479354532503
64.0,27.0,-0.34679334916864607,-0.3671887359595
65.0,27.0,-0.1686460807600949,-0.3197278911564626
66.0,27.0,0.09857482185273161,0.07577914886884995
67.0,27.0,-0.22802850356294532,-0.2564467647524126
68.0,27.0,0.2767220902612827,0.36054421768707484
69.0,27.0,0.14311163895486942,0.17070083847492484
70.0,27.0,-0.06472684085510685,-0.050783103939250146
71.0,27.0,0.1282660332541568,0.1074197120708748
72.0,27.0,-0.421021377672209,-0.55703211517165
73.0,27.0,-0.31710213776722085,-0.2089859199493751
74.0,27.0,-0.31710213776722085,-0.2880873279544376
75.0,27.0,0.2767220902612827,0.2814428096820124
76.0,27.0,0.26187648456057006,0.34472393608606233
77.0,27.0,-0.1686460807600949,-0.11406423034330002
78.0,27.0,-0.09441805225653205,-0.2248062015503876
79.0,27.0,0.08372921615201902,0.04413858566682493
80.0,27.0,-0.22802850356294532,-0.24062648315140012
81.0,27.0,0.17280285035629464,0.17070083847492484
82.0,27.0,0.3064133016627079,0.39218478088909986
83.0,27.0,-0.09441805225653205,-0.09824394874228769
84.0,27.0,-0.04988123515439424,0.09159943046986228
85.0,27.0,0.18764845605700722,0.17070083847492484
86.0,27.0,0.09857482185273161,0.05995886726783744
87.0,27.0,0.11342042755344423,0.1074197120708748
88.0,27.0,0.08372921615201902,0.12323999367188732
89.0,27.0,0.15795724465558203,0.24980224647998742
90.0,27.0,0.2915676959619953,0.15488055687391233
91.0,27.0,0.15795724465558203,0.012498022464799903
92.0,27.0,-0.09441805225653205,-0.12988451194431253
93.0,27.0,-0.2428741092636579,-0.3355481727574751
94.0,27.0,0.2915676959619953,0.40800506249011237
95.0,27.0,0.024346793349168602,0.012498022464799903
96.0,27.0,-0.15380047505938246,-0.050783103939250146
97.0,27.0,0.14311163895486942,0.028318304065812414
98.0,27.0,-0.3022565320665083,-0.3197278911564626
99.0,27.0,-0.06472684085510685,-0.00332225913621261
0.0,28.0,0.21896833655418463,0.26462219411950677
1.0,28.0,0.2486992715920916,0.2962377489724943
2.0,28.0,-0.18239928645755898,-0.16218779639582678
3.0,28.0,-0.3310539616470938,-0.32026557066076516
4.0,28.0,-0.24186115653337292,-0.36768890294024664
5.0,28.0,0.02571725880778948,-0.004110022130888471
6.0,28.0,0.07031366136464993,0.05912108757508692
7.0,28.0,0.07031366136464993,-0.03572557698387616
8.0,28.0,0.2338338040731381,0.23300663926651907
9.0,28.0,0.1297755314404639,0.26462219411950677
10.0,28.0,-0.28645755909023335,-0.27284223838128363
11.0,28.0,-0.31618849412814026,-0.32026557066076516
12.0,28.0,0.1297755314404639,0.09073664242807444
13.0,28.0,-0.04861007878697778,-0.19380335124881448
14.0,28.0,-0.1378028839006987,-0.09895668668985155
15.0,28.0,0.02571725880778948,-0.004110022130888471
16.0,28.0,0.07031366136464993,0.027505532722099223
17.0,28.0,0.17437193399732434,0.2962377489724943
18.0,28.0,-0.18239928645755898,-0.06734113183686387
19.0,28.0,-0.09320648134383823,-0.03572557698387616
20.0,28.0,0.2041028690352313,0.2171988618400252
21.0,28.0,0.14464099895941737,0.2488144166930129
22.0,28.0,0.01085179128883616,-0.0831489092633577
23.0,28.0,0.1297755314404639,0.28042997154600063
24.0,28.0,0.2041028690352313,0.28042997154600063
25.0,28.0,-0.15266835141965218,-0.16218779639582678
26.0,28.0,-0.06347554630593126,-0.0831489092633577
27.0,28.0,-0.2715920915712799,-0.19380335124881448
28.0,28.0,0.1297755314404639,0.10654441985456829
29.0,28.0,-0.12293741638174521,-0.09895668668985155
30.0,28.0,-0.1378028839006987,-0.16218779639582678
31.0,28.0,-0.0337446112680243,-0.11476446411634524
32.0,28.0,-0.12293741638174521,-0.11476446411634524
33.0,28.0,-0.01887914374907081,-0.11476446411634524
34.0,28.0,0.02571725880778948,0.011697755295605378
35.0,28.0,-0.4945741043555819,-0.4151122352197282
36.0,28.0,0.11491006392151039,0.15396775213404984
37.0,28.0,0.08517912888360342,-0.05153335441037001
38.0,28.0,-0.12293741638174521,-0.17799557382232062
39.0,28.0,0.17437193399732434,0.3436610812519758
40.0,28.0,-0.0337446112680243,-0.004110022130888471
41.0,28.0,0.17437193399732434,0.20139108441353137
42.0,28.0,0.07031366136464993,0.20139108441353137
43.0,28.0,0.05544819384569645,0.043313310148593076
44.0,28.0,-0.31618849412814026,-0.4941511223521973
45.0,28.0,-0.19726475397651247,-0.3044577932342713
46.0,28.0,-0.30132302660918686,-0.336073348087259
47.0,28.0,-0.09320648134383823,-0.20961112867530832
48.0,28.0,0.35275754422476596,0.45431552323743274
49.0,28.0,0.2338338040731381,0.2962377489724943
50.0,28.0,-0.28645755909023335,-0.35188112551375283
51.0,28.0,0.07031366136464993,0.09073664242807444
52.0,28.0,0.05544819384569645,0.10654441985456829
53.0,28.0,0.30816114166790554,0.42269996838444507
54.0,28.0,0.2041028690352313,0.2488144166930129
55.0,28.0,-0.5689014419503493,-0.5889977869111603
56.0,28.0,0.2041028690352313,0.20139108441353137
57.0,28.0,0.15950646647837086,0.15396775213404984
58.0,28.0,0.14464099895941737,0.18558330698703754
59.0,28.0,-0.04861007878697778,-0.05153335441037001
60.0,28.0,0.293295674148952,0.35946885867846967
61.0,28.0,-0.07834101382488474,-0.11476446411634524
62.0,28.0,0.11491006392151039,0.12235219728106214
63.0,28.0,0.040582726326742966,-0.17799557382232062
64.0,28.0,-0.22699568901441944,-0.36768890294024664
65.0,28.0,-0.22699568901441944,-0.24122668352829602
66.0,28.0,0.02571725880778948,0.05912108757508692
67.0,28.0,-0.30132302660918686,-0.36768890294024664
68.0,28.0,0.38248847926267293,0.4701233006639266
69.0,28.0,0.18923740151627783,0.16977552956054368
70.0,28.0,-0.04861007878697778,-0.03572557698387616
71.0,28.0,0.21896833655418463,0.12235219728106214
72.0,28.0,-0.5391705069124424,-0.47834334492570346
73.0,28.0,-0.18239928645755898,-0.27284223838128363
74.0,28.0,-0.36078489668500074,-0.336073348087259
75.0,28.0,0.2486992715920916,0.327853303825482
76.0,28.0,0.30816114166790554,0.28042997154600063
77.0,28.0,-0.12293741638174521,-0.20961112867530832
78.0,28.0,-0.09320648134383823,-0.11476446411634524
79.0,28.0,0.05544819384569645,0.09073664242807444
80.0,28.0,-0.3310539616470938,-0.4625355674992096
81.0,28.0,0.15950646647837086,0.2171988618400252
82.0,28.0,0.3378920767058125,0.3910844135314574
83.0,28.0,-0.12293741638174521,-0.06734113183686387
84.0,28.0,-0.0337446112680243,-0.004110022130888471
85.0,28.0,0.18923740151627783,0.2488144166930129
86.0,28.0,0.11491006392151039,0.15396775213404984
87.0,28.0,0.14464099895941737,0.16977552956054368
88.0,28.0,0.040582726326742966,0.20139108441353137
89.0,28.0,0.2041028690352313,0.23300663926651907
90.0,28.0,0.1297755314404639,0.13815997470755598
91.0,28.0,0.11491006392151039,0.18558330698703754
92.0,28.0,-0.1675338189386055,-0.11476446411634524
93.0,28.0,-0.24186115653337292,-0.336073348087259
94.0,28.0,0.323026609186859,0.35946885867846967
95.0,28.0,0.05544819384569645,-0.06734113183686387
96.0,28.0,0.01085179128883616,-0.0831489092633577
97.0,28.0,0.07031366136464993,0.05912108757508692
98.0,28.0,-0.21213022149546595,-0.3044577932342713
99.0,28.0,0.07031366136464993,0.011697755295605378
0.0,29.0,0.17297698589458063,0.20310273864176026
1.0,29.0,0.14328136599851526,0.18727243944910552
2.0,29.0,-0.15367483296213813,-0.20848504036726298
3.0,29.0,-0.31700074239049736,-0.47760012664239354
4.0,29.0,-0.13882702301410546,-0.20848504036726298
5.0,29.0,0.039346696362286514,0.10812094348583175
6.0,29.0,0.0541945063103192,0.10812094348583175
7.0,29.0,0.024498886414253837,-0.018521450055406116
8.0,29.0,0.2620638455827765,0.2505936362197245
9.0,29.0,0.24721603563474384,0.20310273864176026
10.0,29.0,-0.18337045285820333,-0.27180623713788193
11.0,29.0,-0.33184855233853006,-0.27180623713788193
12.0,29.0,0.09873793615441723,0.18727243944910552
13.0,29.0,-0.049740163325909394,-0.1768244419819535
14.0,29.0,-0.06458797327394207,-0.08184264682602513
15.0,29.0,0.039346696362286514,-0.018521450055406116
16.0,29.0,0.09873793615441723,0.07646034510052241
17.0,29.0,0.1878247958426133,0.21893303783441503
18.0,29.0,-0.03489235337787671,-0.08184264682602513
19.0,29.0,-0.10913140311804011,-0.09767294601867989
20.0,29.0,0.2620638455827765,0.282254234605034
21.0,29.0,0.23236822568671117,0.3297451321829981
22.0,29.0,-0.06458797327394207,-0.12933354440398923
23.0,29.0,0.2175204157386785,0.17144214025645077
24.0,29.0,0.11358574610244991,0.2505936362197245
25.0,29.0,-0.2130660727542687,-0.20848504036726298
26.0,29.0,-0.09428359317000742,-0.19265474117460823
27.0,29.0,-0.2130660727542687,-0.08184264682602513
28.0,29.0,0.17297698589458063,0.2664239354123793
29.0,29.0,0.009651076466221323,-0.16099414278929872
30.0,29.0,0.009651076466221323,-0.09767294601867989
31.0,29.0,-0.005196733481811355,-0.08184264682602513
32.0,29.0,-0.13882702301410546,-0.22431533955991775
33.0,29.0,-0.07943578322197475,-0.03435174924806087
34.0,29.0,0.009651076466221323,0.013139148329903393
35.0,29.0,-0.39123979213066074,-0.4459395282570841
36.0,29.0,0.15812917594654793,0.21893303783441503
37.0,29.0,0.06904231625835187,0.155611841063796
38.0,29.0,-0.2130660727542687,-0.22431533955991775
39.0,29.0,0.24721603563474384,0.21893303783441503
40.0,29.0,-0.07943578322197475,-0.1768244419819535
41.0,29.0,0.23236822568671117,0.21893303783441503
42.0,29.0,-0.005196733481811355,0.10812094348583175
43.0,29.0,0.039346696362286514,0.060630045907867657
44.0,29.0,-0.27245731254639943,-0.4142789298717746
45.0,29.0,-0.22791388270230137,-0.2401456387525725
46.0,29.0,-0.25760950259836674,-0.16099414278929872
47.0,29.0,-0.12397921306607279,-0.08184264682602513
48.0,29.0,0.41054194506310315,0.4088966281462719
49.0,29.0,0.14328136599851526,0.2505936362197245
50.0,29.0,-0.2873051224944321,-0.4301092290644294
51.0,29.0,0.08389012620638456,0.060630045907867657
52.0,29.0,-0.09428359317000742,-0.03435174924806087
53.0,29.0,0.2917594654788419,0.36140573056830766
54.0,29.0,0.30660727542687455,0.2505936362197245
55.0,29.0,-0.49517446176688934,-0.5250910242203578
56.0,29.0,0.20267260579064597,0.2980845337976886
57.0,29.0,0.1284335560504826,0.21893303783441503
58.0,29.0,0.2620638455827765,0.2505936362197245
59.0,29.0,-0.10913140311804011,-0.08184264682602513
60.0,29.0,0.14328136599851526,0.282254234605034
61.0,29.0,0.024498886414253837,-0.03435174924806087
62.0,29.0,0.11358574610244991,0.12395124267848649
63.0,29.0,-0.10913140311804011,-0.14516384359664397
64.0,29.0,-0.33184855233853006,-0.47760012664239354
65.0,29.0,-0.25760950259836674,-0.28763653633053665
66.0,29.0,-0.020044543429844033,0.060630045907867657
67.0,29.0,-0.15367483296213813,-0.1768244419819535
68.0,29.0,0.3511507052709726,0.39306632895361715
69.0,29.0,0.15812917594654793,0.20310273864176026
70.0,29.0,-0.005196733481811355,0.12395124267848649
71.0,29.0,0.06904231625835187,0.12395124267848649
72.0,29.0,-0.46547884187082406,-0.5567516226056672
73.0,29.0,-0.30215293244246477,-0.20848504036726298
74.0,29.0,-0.2873051224944321,-0.3351274339085009
75.0,29.0,0.24721603563474384,0.2505936362197245
76.0,29.0,0.32145508537490725,0.2980845337976886
77.0,29.0,-0.049740163325909394,-0.002691150862751361
78.0,29.0,-0.18337045285820333,-0.14516384359664397
79.0,29.0,0.0541945063103192,0.044799746715212904
80.0,29.0,-0.31700074239049736,-0.28763653633053665
81.0,29.0,0.0541945063103192,0.10812094348583175
82.0,29.0,0.32145508537490725,0.39306632895361715
83.0,29.0,-0.10913140311804011,-0.14516384359664397
84.0,29.0,-0.06458797327394207,-0.03435174924806087
85.0,29.0,0.14328136599851526,0.07646034510052241
86.0,29.0,-0.020044543429844033,0.02896944752255815
87.0,29.0,0.15812917594654793,0.20310273864176026
88.0,29.0,0.08389012620638456,0.09229064429317699
89.0,29.0,0.20267260579064597,0.2664239354123793
90.0,29.0,0.1284335560504826,0.060630045907867657
91.0,29.0,0.11358574610244991,0.18727243944910552
92.0,29.0,-0.12397921306607279,-0.06601234763337038
93.0,29.0,-0.18337045285820333,-0.3034668355231914
94.0,29.0,0.2769116555308092,0.2980845337976886
95.0,29.0,0.024498886414253837,-0.06601234763337038
96.0,29.0,-0.06458797327394207,-0.11350324521133447
97.0,29.0,0.039346696362286514,-0.002691150862751361
98.0,29.0,-0.198218262806236,-0.28763653633053665
99.0,29.0,-0.005196733481811355,0.060630045907867657


==> pics/RAA_scatter/cifar100_MP_resnet56_rate10_regression.txt <==
dataset,model,rate,a,b,r2,acc
cifar100,resnet56,10,1.1052191219016516,0.0,0.90196088354405,0.63216


==> pics/RAA_scatter/cifar100_MP_resnet56_rate2.txt <==
class,model,before,after
0.0,0.0,0.28508124076809443,0.23090612487023573
1.0,0.0,0.2112259970457901,0.24573631914578076
2.0,0.0,-0.20236336779911374,-0.13984873201838952
3.0,0.0,-0.3648449039881832,-0.31781106332492953
4.0,0.0,-0.24667651403249635,-0.22882989767165948
5.0,0.0,0.06351550960118157,0.02328340501260557
6.0,0.0,0.09305760709010331,0.11226457066587571
7.0,0.0,0.10782865583456418,0.09743437639033069
8.0,0.0,0.2555391432791727,0.23090612487023573
9.0,0.0,0.2112259970457901,0.24573631914578076
10.0,0.0,-0.20236336779911374,-0.15467892629393454
11.0,0.0,-0.18759231905465287,-0.19916950912056944
12.0,0.0,0.15214180206794678,0.11226457066587571
13.0,0.0,-0.08419497784342696,-0.11018834346729947
14.0,0.0,-0.20236336779911374,-0.21399970339611446
15.0,0.0,-0.025110782865583478,0.02328340501260557
16.0,0.0,0.019202363367798965,-0.021207177814029334
17.0,0.0,0.16691285081240764,0.14192495921696574
18.0,0.0,-0.05465288035450522,-0.0656977606406644
19.0,0.0,-0.14327917282127042,-0.15467892629393454
20.0,0.0,0.2112259970457901,0.24573631914578076
21.0,0.0,0.18168389955686853,0.12709476494142072
22.0,0.0,-0.010339734121122608,0.02328340501260557
23.0,0.0,0.12259970457902505,0.15675515349251076
24.0,0.0,0.13737075332348592,0.26056651342132575
25.0,0.0,-0.2171344165435746,-0.18433931484502442
26.0,0.0,-0.06942392909896608,-0.08052795491620943
27.0,0.0,-0.3353028064992615,-0.2881506747738396
28.0,0.0,0.13737075332348592,0.15675515349251076
29.0,0.0,0.004431314623338261,-0.11018834346729947
30.0,0.0,-0.15805022156573129,-0.15467892629393454
31.0,0.0,-0.010339734121122608,-0.11018834346729947
32.0,0.0,-0.14327917282127042,-0.13984873201838952
33.0,0.0,-0.20236336779911374,-0.25849028622274955
34.0,0.0,0.048744460856720705,0.008453210737060712
35.0,0.0,-0.35007385524372236,-0.3029808690493846
36.0,0.0,0.019202363367798965,0.09743437639033069
37.0,0.0,0.07828655834564244,0.11226457066587571
38.0,0.0,-0.15805022156573129,-0.13984873201838952
39.0,0.0,0.31462333825701616,0.24573631914578076
40.0,0.0,-0.03988183161004435,-0.00637698353848431
41.0,0.0,0.2112259970457901,0.23090612487023573
42.0,0.0,0.048744460856720705,0.052943793563695614
43.0,0.0,0.10782865583456418,0.08260418211478567
44.0,0.0,-0.3943870014771049,-0.2881506747738396
45.0,0.0,-0.12850812407680956,-0.1250185377428445
46.0,0.0,-0.2614475627769572,-0.3029808690493846
47.0,0.0,-0.11373707533234868,-0.021207177814029334
48.0,0.0,0.3589364844903988,0.36437787335014094
49.0,0.0,0.24076809453471185,0.14192495921696574
50.0,0.0,-0.29098966026587897,-0.31781106332492953
51.0,0.0,-0.010339734121122608,-0.021207177814029334
52.0,0.0,0.019202363367798965,0.02328340501260557
53.0,0.0,0.28508124076809443,0.2902269019724158
54.0,0.0,0.15214180206794678,0.15675515349251076
55.0,0.0,-0.3648449039881832,-0.39196203470265467
56.0,0.0,0.22599704579025096,0.23090612487023573
57.0,0.0,0.09305760709010331,0.09743437639033069
58.0,0.0,0.13737075332348592,0.11226457066587571
59.0,0.0,-0.14327917282127042,-0.03603737208957435
60.0,0.0,0.16691285081240764,0.20124573631914583
61.0,0.0,-0.09896602658788782,-0.18433931484502442
62.0,0.0,0.09305760709010331,0.03811359928815059
63.0,0.0,-0.06942392909896608,-0.1250185377428445
64.0,0.0,-0.3648449039881832,-0.39196203470265467
65.0,0.0,-0.20236336779911374,-0.27332048049829455
66.0,0.0,0.06351550960118157,0.052943793563695614
67.0,0.0,-0.2319054652880355,-0.22882989767165948
68.0,0.0,0.37370753323485967,0.3940382619012308
69.0,0.0,0.16691285081240764,0.1864155420436008
70.0,0.0,0.048744460856720705,-0.03603737208957435
71.0,0.0,0.16691285081240764,0.1864155420436008
72.0,0.0,-0.40915805022156576,-0.4809432003559247
73.0,0.0,-0.2171344165435746,-0.19916950912056944
74.0,0.0,-0.3205317577548006,-0.3029808690493846
75.0,0.0,0.2112259970457901,0.24573631914578076
76.0,0.0,0.13737075332348592,0.2160759305946907
77.0,0.0,-0.06942392909896608,-0.050867566365119375
78.0,0.0,0.019202363367798965,-0.050867566365119375
79.0,0.0,0.033973412112259835,0.06777398783924064
80.0,0.0,-0.3057607090103398,-0.31781106332492953
81.0,0.0,0.09305760709010331,0.06777398783924064
82.0,0.0,0.31462333825701616,0.3347174847990509
83.0,0.0,-0.15805022156573129,-0.13984873201838952
84.0,0.0,-0.010339734121122608,0.052943793563695614
85.0,0.0,0.2112259970457901,0.17158534776805578
86.0,0.0,0.004431314623338261,0.06777398783924064
87.0,0.0,0.06351550960118157,0.15675515349251076
88.0,0.0,0.09305760709010331,0.052943793563695614
89.0,0.0,0.2998522895125553,0.26056651342132575
90.0,0.0,0.1964549483013294,0.20124573631914583
91.0,0.0,0.18168389955686853,0.20124573631914583
92.0,0.0,-0.025110782865583478,0.03811359928815059
93.0,0.0,-0.18759231905465287,-0.2436600919472045
94.0,0.0,0.31462333825701616,0.30505709624796085
95.0,0.0,0.004431314623338261,-0.00637698353848431
96.0,0.0,0.048744460856720705,-0.021207177814029334
97.0,0.0,0.06351550960118157,-0.00637698353848431
98.0,0.0,-0.3205317577548006,-0.2881506747738396
99.0,0.0,0.033973412112259835,0.052943793563695614
0.0,1.0,0.23973114264376397,0.2167977444724735
1.0,1.0,0.23973114264376397,0.2167977444724735
2.0,1.0,-0.1934279312920089,-0.21353316515803533
3.0,1.0,-0.32785660941000744,-0.272889152693278
4.0,1.0,-0.2531740104555638,-0.19869416827422468
5.0,1.0,0.030619865571321826,-0.020626205668496843
6.0,1.0,0.09036594473487677,0.05356877875055632
7.0,1.0,0.015683345780433258,0.023890784982934992
8.0,1.0,0.15011202389843173,0.17228075382104166
9.0,1.0,0.10530246452576551,0.12776376316960966
10.0,1.0,-0.20836445108289764,-0.18385517139041402
11.0,1.0,-0.37266616878267367,-0.3322451402285206
12.0,1.0,0.09036594473487677,0.023890784982934992
13.0,1.0,-0.11874533233756537,-0.10966018697136085
14.0,1.0,-0.014189693801344216,-0.020626205668496843
15.0,1.0,0.015683345780433258,0.03872978186674566
16.0,1.0,0.07542942494398804,0.068407775634367
17.0,1.0,0.17998506348020918,0.17228075382104166
18.0,1.0,-0.14861837191934285,-0.06514319631992885
19.0,1.0,-0.07393577296489916,-0.06514319631992885
20.0,1.0,0.20985810306198666,0.201958747588663
21.0,1.0,0.3293502613890964,0.24647573824009483
22.0,1.0,-0.058999253174010426,-0.0057872087846861766
23.0,1.0,0.10530246452576551,0.14260276005342032
24.0,1.0,0.2546676624346527,0.24647573824009483
25.0,1.0,-0.20836445108289764,-0.15417717762279284
26.0,1.0,-0.07393577296489916,-0.10966018697136085
27.0,1.0,-0.1336818521284541,-0.16901617450660333
28.0,1.0,0.20985810306198666,0.201958747588663
29.0,1.0,-0.07393577296489916,-0.09482119008755018
30.0,1.0,-0.02912621359223295,-0.020626205668496843
31.0,1.0,-0.014189693801344216,-0.020626205668496843
32.0,1.0,-0.0888722927557879,-0.06514319631992885
33.0,1.0,-0.14861837191934285,-0.15417717762279284
34.0,1.0,0.09036594473487677,0.023890784982934992
35.0,1.0,-0.2830470500373413,-0.16901617450660333
36.0,1.0,0.13517550410754298,0.068407775634367
37.0,1.0,0.12023898431665425,0.068407775634367
38.0,1.0,-0.02912621359223295,-0.15417717762279284
39.0,1.0,0.2546676624346527,0.2167977444724735
40.0,1.0,-0.11874533233756537,-0.035465202552307507
41.0,1.0,0.20985810306198666,0.23163674135628415
42.0,1.0,0.030619865571321826,0.03872978186674566
43.0,1.0,0.045556385362210565,0.09808576940198832
44.0,1.0,-0.37266616878267367,-0.34708413711233127
45.0,1.0,-0.10380881254667663,-0.16901617450660333
46.0,1.0,-0.2382374906646751,-0.3174061433447099
47.0,1.0,-0.02912621359223295,-0.06514319631992885
48.0,1.0,0.3293502613890964,0.29099272889152683
49.0,1.0,0.19492158327109793,0.17228075382104166
50.0,1.0,-0.32785660941000744,-0.2877281495770887
51.0,1.0,0.07542942494398804,-0.020626205668496843
52.0,1.0,-0.07393577296489916,-0.0057872087846861766
53.0,1.0,0.28454070201643017,0.36518771331058014
54.0,1.0,0.16504854368932045,0.17228075382104166
55.0,1.0,-0.49215832710978336,-0.5251520997180591
56.0,1.0,0.19492158327109793,0.201958747588663
57.0,1.0,0.0604929051530993,0.05356877875055632
58.0,1.0,0.13517550410754298,0.14260276005342032
59.0,1.0,-0.04406273338312169,-0.05030419943611818
60.0,1.0,0.26960418222554144,0.29099272889152683
61.0,1.0,-0.11874533233756537,-0.0799821932037395
62.0,1.0,0.10530246452576551,0.15744175693723098
63.0,1.0,-0.11874533233756537,-0.1393381807389822
64.0,1.0,-0.22330097087378636,-0.18385517139041402
65.0,1.0,-0.1934279312920089,-0.15417717762279284
66.0,1.0,0.07542942494398804,-0.0057872087846861766
67.0,1.0,-0.2531740104555638,-0.21353316515803533
68.0,1.0,0.37415982076176263,0.3503487164267695
69.0,1.0,0.15011202389843173,0.12776376316960966
70.0,1.0,-0.02912621359223295,-0.0057872087846861766
71.0,1.0,0.045556385362210565,0.12776376316960966
72.0,1.0,-0.4324122479462285,-0.4657961121828165
73.0,1.0,-0.3129200896191187,-0.3025671464608993
74.0,1.0,-0.2531740104555638,-0.22837216204184602
75.0,1.0,0.26960418222554144,0.24647573824009483
76.0,1.0,0.23973114264376397,0.3058317257753375
77.0,1.0,-0.0888722927557879,-0.15417717762279284
78.0,1.0,-0.02912621359223295,-0.0057872087846861766
79.0,1.0,0.07542942494398804,0.05356877875055632
80.0,1.0,-0.20836445108289764,-0.25805015580946733
81.0,1.0,0.030619865571321826,0.00905178809912449
82.0,1.0,0.3144137415982077,0.29099272889152683
83.0,1.0,-0.10380881254667663,-0.09482119008755018
84.0,1.0,-0.1336818521284541,-0.09482119008755018
85.0,1.0,0.16504854368932045,0.14260276005342032
86.0,1.0,0.030619865571321826,0.05356877875055632
87.0,1.0,0.10530246452576551,0.14260276005342032
88.0,1.0,0.0604929051530993,-0.0057872087846861766
89.0,1.0,0.19492158327109793,0.201958747588663
90.0,1.0,0.16504854368932045,0.12776376316960966
91.0,1.0,0.16504854368932045,0.08324677251817766
92.0,1.0,-0.1934279312920089,-0.1244991838551715
93.0,1.0,-0.1934279312920089,-0.24321115892565667
94.0,1.0,0.3144137415982077,0.33550971954295883
95.0,1.0,-0.04406273338312169,0.05356877875055632
96.0,1.0,-0.014189693801344216,-0.020626205668496843
97.0,1.0,0.07542942494398804,0.068407775634367
98.0,1.0,-0.2830470500373413,-0.3322451402285206
99.0,1.0,-0.014189693801344216,0.068407775634367
0.0,2.0,0.30142109199700823,0.24499777678968432
1.0,2.0,0.211667913238594,0.1708907662664889
2.0,2.0,-0.04263275991024678,-0.11071587372165406
3.0,2.0,-0.32685115931189224,-0.30339410108196235
4.0,2.0,-0.16230366492146586,-0.2441084926634059
5.0,2.0,0.0471204188481675,0.09678375574329336
6.0,2.0,0.15183246073298434,0.1560693641618498
7.0,2.0,-0.012715033657441963,0.022676745220097792
8.0,2.0,0.24158563949139863,0.25981917889432343
9.0,2.0,0.16679132385938675,0.18571216837112803
10.0,2.0,-0.19222139117427067,-0.17000148214021035
11.0,2.0,-0.3717277486910995,-0.30339410108196235
12.0,2.0,0.22662677636499623,0.1708907662664889
13.0,2.0,-0.17726252804786827,-0.12553727582629318
14.0,2.0,-0.087509349289454,-0.11071587372165406
15.0,2.0,-0.02767389678384437,0.03749814732473691
16.0,2.0,0.032161555721765094,0.09678375574329336
17.0,2.0,0.211667913238594,0.20053357047576714
18.0,2.0,-0.0725504861630516,-0.08107306951237583
19.0,2.0,-0.10246821241585641,-0.09589447161701495
20.0,2.0,0.211667913238594,0.24499777678968432
21.0,2.0,0.2715033657442034,0.2153549725804061
22.0,2.0,-0.04263275991024678,-0.03660886319845849
23.0,2.0,0.09199700822737472,0.12642655995257157
24.0,2.0,0.18175018698578915,0.18571216837112803
25.0,2.0,-0.13238593866866122,-0.17000148214021035
26.0,2.0,-0.14734480179506362,-0.11071587372165406
27.0,2.0,-0.2520568436798803,-0.2144656884541277
28.0,2.0,0.09199700822737472,0.09678375574329336
29.0,2.0,0.01720269259536285,0.007855343115458845
30.0,2.0,-0.17726252804786827,-0.1551800800355714
31.0,2.0,-0.02767389678384437,-0.09589447161701495
32.0,2.0,-0.04263275991024678,-0.09589447161701495
33.0,2.0,-0.04263275991024678,-0.08107306951237583
34.0,2.0,0.01720269259536285,0.11160515784793247
35.0,2.0,-0.40164547494390423,-0.4219653179190751
36.0,2.0,0.062079281974569904,0.09678375574329336
37.0,2.0,0.0471204188481675,0.11160515784793247
38.0,2.0,-0.14734480179506362,-0.18482288424484947
39.0,2.0,0.12191473448017953,0.2301763746850452
40.0,2.0,-0.13238593866866122,-0.03660886319845849
41.0,2.0,0.2715033657442034,0.2301763746850452
42.0,2.0,0.07703814510097232,0.09678375574329336
43.0,2.0,0.062079281974569904,0.05231954942937602
44.0,2.0,-0.3866866118175019,-0.3330369052912405
45.0,2.0,-0.16230366492146586,-0.1403586779309323
46.0,2.0,-0.2819745699326851,-0.258929894768045
47.0,2.0,-0.17726252804786827,-0.1551800800355714
48.0,2.0,0.30142109199700823,0.3191047873128799
49.0,2.0,0.211667913238594,0.1560693641618498
50.0,2.0,-0.34181002243829467,-0.3330369052912405
51.0,2.0,0.13687359760658194,0.08196235363865424
52.0,2.0,-0.012715033657441963,0.007855343115458845
53.0,2.0,0.3612565445026179,0.333926189417519
54.0,2.0,0.211667913238594,0.20053357047576714
55.0,2.0,-0.4465220643231114,-0.407143915814436
56.0,2.0,0.22662677636499623,0.20053357047576714
57.0,2.0,0.0471204188481675,0.03749814732473691
58.0,2.0,0.19670905011219156,0.1708907662664889
59.0,2.0,-0.012715033657441963,0.022676745220097792
60.0,2.0,0.30142109199700823,0.2153549725804061
61.0,2.0,-0.16230366492146586,-0.09589447161701495
62.0,2.0,0.12191473448017953,0.03749814732473691
63.0,2.0,-0.057591623036649185,-0.06625166740773672
64.0,2.0,-0.49139865370231856,-0.34785830739587964
65.0,2.0,-0.19222139117427067,-0.3330369052912405
66.0,2.0,0.062079281974569904,0.12642655995257157
67.0,2.0,-0.13238593866866122,-0.19964428634948858
68.0,2.0,0.34629768137621547,0.333926189417519
69.0,2.0,0.16679132385938675,0.1708907662664889
70.0,2.0,0.062079281974569904,0.007855343115458845
71.0,2.0,0.10695587135377713,0.06714095153401513
72.0,2.0,-0.46148092744951386,-0.4367867200237142
73.0,2.0,-0.19222139117427067,-0.1551800800355714
74.0,2.0,-0.20718025430067308,-0.2144656884541277
75.0,2.0,0.25654450261780104,0.18571216837112803
76.0,2.0,0.30142109199700823,0.3042833852082408
77.0,2.0,-0.13238593866866122,-0.09589447161701495
78.0,2.0,-0.13238593866866122,-0.1403586779309323
79.0,2.0,0.032161555721765094,-0.006966058989180268
80.0,2.0,-0.31189229618548986,-0.34785830739587964
81.0,2.0,0.002243829468960444,-0.02178746109381938
82.0,2.0,0.3313388182498131,0.3191047873128799
83.0,2.0,-0.0725504861630516,-0.08107306951237583
84.0,2.0,0.0471204188481675,0.007855343115458845
85.0,2.0,0.19670905011219156,0.1560693641618498
86.0,2.0,-0.012715033657441963,0.007855343115458845
87.0,2.0,0.16679132385938675,0.1560693641618498
88.0,2.0,0.032161555721765094,0.007855343115458845
89.0,2.0,0.2715033657442034,0.24499777678968432
90.0,2.0,0.15183246073298434,0.12642655995257157
91.0,2.0,0.12191473448017953,0.2153549725804061
92.0,2.0,-0.19222139117427067,-0.1551800800355714
93.0,2.0,-0.20718025430067308,-0.17000148214021035
94.0,2.0,0.3612565445026179,0.28946198310360166
95.0,2.0,0.032161555721765094,0.007855343115458845
96.0,2.0,-0.13238593866866122,-0.18482288424484947
97.0,2.0,0.062079281974569904,0.11160515784793247
98.0,2.0,-0.3717277486910995,-0.28857269897732324
99.0,2.0,0.062079281974569904,0.03749814732473691
0.0,3.0,0.22607655502392346,0.21427513697615866
1.0,3.0,0.18122009569378006,0.21427513697615866
2.0,3.0,-0.14772727272727273,-0.17073893084555006
3.0,3.0,-0.40191387559808606,-0.34843773137864653
4.0,3.0,-0.2972488038277512,-0.28920479786761444
5.0,3.0,0.09150717703349288,0.03657633644306226
6.0,3.0,0.031698564593301434,-0.037464830445727806
7.0,3.0,-0.043062200956937705,-0.007848363690211715
8.0,3.0,0.18122009569378006,0.16985043684288467
9.0,3.0,0.13636363636363646,0.18465867022064272
10.0,3.0,-0.23744019138755973,-0.2151636309788242
11.0,3.0,-0.3570574162679426,-0.31882126462313043
12.0,3.0,0.10645933014354074,0.14023397008736857
13.0,3.0,-0.08791866028708128,-0.022656597067969762
14.0,3.0,-0.13277511961722488,-0.0670812972012439
15.0,3.0,0.06160287081339715,-0.037464830445727806
16.0,3.0,0.01674641148325374,0.06619280319857836
17.0,3.0,0.2559808612440192,0.2883163038649489
18.0,3.0,-0.05801435406698557,-0.05227306382348586
19.0,3.0,-0.07296650717703343,-0.09669776395676
20.0,3.0,0.2858851674641149,0.27350807048719084
21.0,3.0,0.19617224880382791,0.2290833703539167
22.0,3.0,-0.08791866028708128,-0.037464830445727806
23.0,3.0,0.18122009569378006,0.21427513697615866
24.0,3.0,0.2559808612440192,0.24389160373167473
25.0,3.0,-0.1776315789473683,-0.2151636309788242
26.0,3.0,-0.05801435406698557,-0.11150599733451803
27.0,3.0,-0.19258373205741616,-0.20035539760106616
28.0,3.0,0.18122009569378006,0.12542573670961055
29.0,3.0,-0.07296650717703343,-0.022656597067969762
30.0,3.0,-0.14772727272727273,-0.15593069746779217
31.0,3.0,-0.05801435406698557,-0.09669776395676
32.0,3.0,-0.10287081339712915,-0.14112246409003412
33.0,3.0,-0.05801435406698557,-0.1263142307122761
34.0,3.0,0.10645933014354074,0.14023397008736857
35.0,3.0,-0.3570574162679426,-0.31882126462313043
36.0,3.0,0.1214114832535886,0.1106175033318525
37.0,3.0,0.0466507177033493,0.021768103065304214
38.0,3.0,-0.13277511961722488,-0.08188953057900195
39.0,3.0,0.21112440191387577,0.21427513697615866
40.0,3.0,-0.043062200956937705,-0.0670812972012439
41.0,3.0,0.24102870813397131,0.24389160373167473
42.0,3.0,0.0466507177033493,0.03657633644306226
43.0,3.0,0.07655502392344501,0.06619280319857836
44.0,3.0,-0.312200956937799,-0.25958833111209834
45.0,3.0,-0.1776315789473683,-0.1263142307122761
46.0,3.0,-0.2523923444976076,-0.3040130312453725
47.0,3.0,-0.20753588516746402,-0.14112246409003412
48.0,3.0,0.3755980861244021,0.317932770620465
49.0,3.0,0.22607655502392346,0.18465867022064272
50.0,3.0,-0.40191387559808606,-0.31882126462313043
51.0,3.0,-0.013157894736841985,0.03657633644306226
52.0,3.0,0.001794258373205876,-0.022656597067969762
53.0,3.0,0.3606459330143542,0.33274100399822304
54.0,3.0,0.270933014354067,0.21427513697615866
55.0,3.0,-0.4168660287081339,-0.31882126462313043
56.0,3.0,0.19617224880382791,0.19946690359840077
57.0,3.0,0.18122009569378006,0.14023397008736857
58.0,3.0,0.16626794258373218,0.18465867022064272
59.0,3.0,-0.028110047846889846,-0.05227306382348586
60.0,3.0,0.34569377990430633,0.27350807048719084
61.0,3.0,-0.08791866028708128,-0.1855471642233081
62.0,3.0,0.001794258373205876,0.051384569820820306
63.0,3.0,-0.08791866028708128,-0.05227306382348586
64.0,3.0,-0.2523923444976076,-0.22997186435658223
65.0,3.0,-0.2972488038277512,-0.24478009773434029
66.0,3.0,0.09150717703349288,0.09580926995409444
67.0,3.0,-0.23744019138755973,-0.22997186435658223
68.0,3.0,0.3755980861244021,0.391973937509255
69.0,3.0,0.13636363636363646,0.1106175033318525
70.0,3.0,-0.11782296650717701,-0.15593069746779217
71.0,3.0,0.031698564593301434,0.09580926995409444
72.0,3.0,-0.4168660287081339,-0.4224788982674367
73.0,3.0,-0.312200956937799,-0.31882126462313043
74.0,3.0,-0.2523923444976076,-0.31882126462313043
75.0,3.0,0.2858851674641149,0.27350807048719084
76.0,3.0,0.3307416267942585,0.2883163038649489
77.0,3.0,-0.10287081339712915,-0.0670812972012439
78.0,3.0,-0.13277511961722488,-0.17073893084555006
79.0,3.0,0.06160287081339715,0.12542573670961055
80.0,3.0,-0.2972488038277512,-0.3336294980008885
81.0,3.0,0.13636363636363646,0.0810010365763364
82.0,3.0,0.3307416267942585,0.27350807048719084
83.0,3.0,-0.028110047846889846,0.006959869687546331
84.0,3.0,0.01674641148325374,-0.007848363690211715
85.0,3.0,0.15131578947368432,0.19946690359840077
86.0,3.0,0.0466507177033493,0.0810010365763364
87.0,3.0,0.15131578947368432,0.15504220346512662
88.0,3.0,-0.013157894736841985,-0.007848363690211715
89.0,3.0,0.19617224880382791,0.16985043684288467
90.0,3.0,0.21112440191387577,0.2290833703539167
91.0,3.0,0.15131578947368432,0.0810010365763364
92.0,3.0,-0.11782296650717701,-0.08188953057900195
93.0,3.0,-0.1776315789473683,-0.1855471642233081
94.0,3.0,0.3307416267942585,0.3475492373759811
95.0,3.0,-0.013157894736841985,0.03657633644306226
96.0,3.0,-0.13277511961722488,-0.1263142307122761
97.0,3.0,0.0466507177033493,0.021768103065304214
98.0,3.0,-0.14772727272727273,-0.2151636309788242
99.0,3.0,-0.08791866028708128,-0.09669776395676
0.0,4.0,0.2253436939629407,0.23714413474437307
1.0,4.0,0.2253436939629407,0.20733343270234011
2.0,4.0,-0.25283921099820683,-0.19511104486510658
3.0,4.0,-0.29766885833831447,-0.23982709792815626
4.0,4.0,-0.22295277943813507,-0.18020569384409002
5.0,4.0,-0.0585774058577406,-0.0013414815918915068
6.0,4.0,0.090854751942618,0.02846922045014144
7.0,4.0,-0.08846383741781236,-0.03115218363392462
8.0,4.0,0.2552301255230125,0.2222387837233565
9.0,4.0,0.3000597728631201,0.23714413474437307
10.0,4.0,-0.2080095636580992,-0.21001639588612314
11.0,4.0,-0.342498505678422,-0.2994485020122225
12.0,4.0,0.090854751942618,0.058279922492174556
13.0,4.0,-0.08846383741781236,-0.046057534654941175
14.0,4.0,-0.16317991631799159,-0.10567893873900741
15.0,4.0,-0.02869097429766885,0.043374571471158
16.0,4.0,-0.0585774058577406,-0.0013414815918915068
17.0,4.0,0.1655708308427974,0.20733343270234011
18.0,4.0,-0.13329348475792,-0.12058428976002396
19.0,4.0,-0.08846383741781236,-0.07586823669697429
20.0,4.0,0.210400478182905,0.19242808168132358
21.0,4.0,0.13568439928272563,0.16261737963929046
22.0,4.0,0.090854751942618,0.07318527351319111
23.0,4.0,0.1655708308427974,0.19242808168132358
24.0,4.0,0.210400478182905,0.19242808168132358
25.0,4.0,-0.16317991631799159,-0.07586823669697429
26.0,4.0,-0.07352062163777648,-0.18020569384409002
27.0,4.0,-0.37238493723849375,-0.314353853033239
28.0,4.0,0.1506276150627615,0.1477120286182739
29.0,4.0,0.0011954572624029033,-0.0013414815918915068
30.0,4.0,-0.07352062163777648,-0.060962885675957736
31.0,4.0,0.0011954572624029033,-0.016246832612908064
32.0,4.0,-0.02869097429766885,-0.09077358771799085
33.0,4.0,-0.013747758517632973,0.01356386942912505
34.0,4.0,0.046025104602510365,0.043374571471158
35.0,4.0,-0.37238493723849375,-0.3292592040542555
36.0,4.0,0.13568439928272563,0.1477120286182739
37.0,4.0,0.090854751942618,0.10299597555522423
38.0,4.0,-0.0585774058577406,-0.07586823669697429
39.0,4.0,0.2552301255230125,0.23714413474437307
40.0,4.0,-0.02869097429766885,-0.09077358771799085
41.0,4.0,0.2253436939629407,0.2818601878074227
42.0,4.0,0.090854751942618,0.08809062453420767
43.0,4.0,0.090854751942618,0.08809062453420767
44.0,4.0,-0.38732815301852963,-0.34416455507527205
45.0,4.0,-0.13329348475792,-0.10567893873900741
46.0,4.0,-0.13329348475792,-0.19511104486510658
47.0,4.0,-0.19306634787806332,-0.13548964078104053
48.0,4.0,0.3747758517632995,0.3712922939335221
49.0,4.0,0.19545726240286912,0.16261737963929046
50.0,4.0,-0.29766885833831447,-0.2547324489491728
51.0,4.0,-0.07352062163777648,-0.07586823669697429
52.0,4.0,-0.02869097429766885,-0.07586823669697429
53.0,4.0,0.2552301255230125,0.2818601878074227
54.0,4.0,0.18051404662283327,0.16261737963929046
55.0,4.0,-0.4321578003586372,-0.35906990609628864
56.0,4.0,0.2402869097429766,0.16261737963929046
57.0,4.0,0.12074118350268975,0.16261737963929046
58.0,4.0,0.1506276150627615,0.13280667759725734
59.0,4.0,0.0011954572624029033,-0.03115218363392462
60.0,4.0,0.2701733413030484,0.2818601878074227
61.0,4.0,0.03108188882247449,-0.12058428976002396
62.0,4.0,0.090854751942618,0.1477120286182739
63.0,4.0,-0.14823670053795587,-0.10567893873900741
64.0,4.0,-0.38732815301852963,-0.38888060813832176
65.0,4.0,-0.40227136879856545,-0.37397525711730517
66.0,4.0,0.090854751942618,0.10299597555522423
67.0,4.0,-0.29766885833831447,-0.2249217469071397
68.0,4.0,0.3448894202032277,0.34148159189148897
69.0,4.0,0.1506276150627615,0.1477120286182739
70.0,4.0,0.046025104602510365,0.058279922492174556
71.0,4.0,0.07591153616258212,0.08809062453420767
72.0,4.0,-0.4620442319187089,-0.5081234163064541
73.0,4.0,-0.3574417214584579,-0.2994485020122225
74.0,4.0,-0.2677824267782427,-0.2845431509912059
75.0,4.0,0.32994620442319184,0.23714413474437307
76.0,4.0,0.32994620442319184,0.2669548367864062
77.0,4.0,-0.10340705319784824,-0.18020569384409002
78.0,4.0,-0.02869097429766885,-0.12058428976002396
79.0,4.0,0.046025104602510365,0.08809062453420767
80.0,4.0,-0.342498505678422,-0.2994485020122225
81.0,4.0,0.07591153616258212,0.02846922045014144
82.0,4.0,0.2701733413030484,0.2967655388284393
83.0,4.0,-0.02869097429766885,-0.0013414815918915068
84.0,4.0,-0.04363419007770473,-0.046057534654941175
85.0,4.0,0.2253436939629407,0.17752273066030702
86.0,4.0,0.12074118350268975,0.07318527351319111
87.0,4.0,0.18051404662283327,0.11790132657624078
88.0,4.0,0.07591153616258212,0.17752273066030702
89.0,4.0,0.1506276150627615,0.11790132657624078
90.0,4.0,0.19545726240286912,0.1477120286182739
91.0,4.0,0.10579796772265387,0.08809062453420767
92.0,4.0,-0.13329348475792,-0.15039499180205707
93.0,4.0,-0.14823670053795587,-0.16530034282307346
94.0,4.0,0.32994620442319184,0.2967655388284393
95.0,4.0,0.0011954572624029033,-0.0013414815918915068
96.0,4.0,-0.0585774058577406,-0.12058428976002396
97.0,4.0,-0.0585774058577406,0.01356386942912505
98.0,4.0,-0.13329348475792,-0.2249217469071397
99.0,4.0,-0.013747758517632973,-0.0013414815918915068
0.0,5.0,0.20160213618157546,0.21130551816958293
1.0,5.0,0.15709835336003558,0.1963511290563782
2.0,5.0,-0.19893190921228304,-0.22237176611335419
3.0,5.0,-0.4214508233199822,-0.35696126813219675
4.0,5.0,-0.12475893784305007,-0.14759982054733067
5.0,5.0,0.05325619344310923,0.04680723792433079
6.0,5.0,0.05325619344310923,0.15148796171676396
7.0,5.0,-0.06542056074766359,-0.027964707641692746
8.0,5.0,0.23127132472926853,0.2262599072827875
9.0,5.0,0.20160213618157546,0.21130551816958293
10.0,5.0,-0.15442812639074333,-0.31209810079258254
11.0,5.0,-0.3324432576769025,-0.3719156572454015
12.0,5.0,0.14226375908618896,0.18139673994317343
13.0,5.0,-0.08025515502151022,-0.14759982054733067
14.0,5.0,-0.06542056074766359,-0.057873485868102224
15.0,5.0,0.08292538199080247,0.10662479437714975
16.0,5.0,0.08292538199080247,0.031852848811126044
17.0,5.0,0.23127132472926853,0.18139673994317343
18.0,5.0,-0.06542056074766359,-0.013010318528488007
19.0,5.0,-0.09508974929535684,-0.057873485868102224
20.0,5.0,0.30544429609850166,0.2711230746224017
21.0,5.0,0.12742916481234234,0.18139673994317343
22.0,5.0,-0.09508974929535684,-0.10273665320771645
23.0,5.0,0.1719329476338822,0.13653357260355922
24.0,5.0,0.20160213618157546,0.1963511290563782
25.0,5.0,-0.1840973149384364,-0.14759982054733067
26.0,5.0,-0.03575137219997034,0.031852848811126044
27.0,5.0,-0.22860109775997628,-0.2971437116793779
28.0,5.0,0.08292538199080247,0.12157918349035449
29.0,5.0,-0.05058596647381697,-0.013010318528488007
30.0,5.0,-0.2434356920338229,-0.19246298788694471
31.0,5.0,-0.006082183652277099,-0.04291909675489749
32.0,5.0,-0.08025515502151022,-0.057873485868102224
33.0,5.0,-0.06542056074766359,-0.013010318528488007
34.0,5.0,0.038421599169262605,0.04680723792433079
35.0,5.0,-0.2582702863076695,-0.35696126813219675
36.0,5.0,0.06809078771695586,0.15148796171676396
37.0,5.0,0.08292538199080247,0.12157918349035449
38.0,5.0,-0.12475893784305007,-0.07282787498130697
39.0,5.0,0.20160213618157546,0.1963511290563782
40.0,5.0,-0.09508974929535684,-0.013010318528488007
41.0,5.0,0.26094051327696177,0.24121429639599223
42.0,5.0,0.023587004895415983,0.01689845969792147
43.0,5.0,0.12742916481234234,0.15148796171676396
44.0,5.0,-0.4066162290461356,-0.35696126813219675
45.0,5.0,-0.22860109775997628,-0.13264543143412594
46.0,5.0,-0.3027740691292094,-0.25228054433976366
47.0,5.0,-0.19893190921228304,-0.19246298788694471
48.0,5.0,0.34994807892004154,0.3159862419620159
49.0,5.0,0.15709835336003558,0.21130551816958293
50.0,5.0,-0.31760866340305594,-0.342006879018992
51.0,5.0,0.023587004895415983,0.031852848811126044
52.0,5.0,-0.05058596647381697,-0.04291909675489749
53.0,5.0,0.30544429609850166,0.3608494093016302
54.0,5.0,0.23127132472926853,0.2262599072827875
55.0,5.0,-0.4214508233199822,-0.342006879018992
56.0,5.0,0.15709835336003558,0.1963511290563782
57.0,5.0,0.12742916481234234,-0.013010318528488007
58.0,5.0,0.18676754190772885,0.15148796171676396
59.0,5.0,-0.05058596647381697,-0.04291909675489749
60.0,5.0,0.21643673045542192,0.21130551816958293
61.0,5.0,-0.06542056074766359,-0.11769104232092119
62.0,5.0,0.12742916481234234,0.10662479437714975
63.0,5.0,-0.03575137219997034,-0.11769104232092119
64.0,5.0,-0.31760866340305594,-0.342006879018992
65.0,5.0,-0.3027740691292094,-0.342006879018992
66.0,5.0,0.05325619344310923,0.07671601615074027
67.0,5.0,-0.1395935321168967,-0.17750859877373998
68.0,5.0,0.34994807892004154,0.3010318528488112
69.0,5.0,0.14226375908618896,0.18139673994317343
70.0,5.0,-0.02091677792612372,0.01689845969792147
71.0,5.0,0.15709835336003558,0.15148796171676396
72.0,5.0,-0.5252929832369084,-0.5364139374906535
73.0,5.0,-0.21376650348612966,-0.22237176611335419
74.0,5.0,-0.3621124462245958,-0.342006879018992
75.0,5.0,0.26094051327696177,0.24121429639599223
76.0,5.0,0.30544429609850166,0.25616868550919697
77.0,5.0,-0.09508974929535684,-0.11769104232092119
78.0,5.0,-0.12475893784305007,-0.17750859877373998
79.0,5.0,0.15709835336003558,0.01689845969792147
80.0,5.0,-0.2434356920338229,-0.2821893225661732
81.0,5.0,0.06809078771695586,0.0019440705847167323
82.0,5.0,0.26094051327696177,0.25616868550919697
83.0,5.0,-0.10992434356920346,-0.10273665320771645
84.0,5.0,0.023587004895415983,0.0019440705847167323
85.0,5.0,0.26094051327696177,0.1963511290563782
86.0,5.0,0.05325619344310923,0.031852848811126044
87.0,5.0,0.06809078771695586,0.13653357260355922
88.0,5.0,0.21643673045542192,0.18139673994317343
89.0,5.0,0.20160213618157546,0.1963511290563782
90.0,5.0,0.18676754190772885,0.21130551816958293
91.0,5.0,0.1719329476338822,0.1963511290563782
92.0,5.0,-0.09508974929535684,-0.04291909675489749
93.0,5.0,-0.16926272066458978,-0.13264543143412594
94.0,5.0,0.2757751075508084,0.25616868550919697
95.0,5.0,0.008752410621569524,0.04680723792433079
96.0,5.0,-0.09508974929535684,-0.10273665320771645
97.0,5.0,0.09775997626464909,0.07671601615074027
98.0,5.0,-0.31760866340305594,-0.31209810079258254
99.0,5.0,-0.05058596647381697,-0.04291909675489749
0.0,6.0,0.17822520507084275,0.16539668310174813
1.0,6.0,0.17822520507084275,0.18033766621843722
2.0,6.0,-0.23937360178970915,-0.14836396234872262
3.0,6.0,-0.38851603281133484,-0.3127147766323024
4.0,6.0,-0.2841163310961969,-0.23800986104885702
5.0,6.0,0.014168530947054532,-0.028836097415209896
6.0,6.0,0.08873974645786727,0.12057373375168084
7.0,6.0,-0.030574198359433202,-0.043777080531898986
8.0,6.0,0.2080536912751679,0.2102196324518154
9.0,6.0,0.16331096196868017,0.16539668310174813
10.0,6.0,-0.29903057419835943,-0.22306887793216792
11.0,6.0,-0.40343027591349734,-0.38741969221574785
12.0,6.0,0.16331096196868017,0.09069176751830267
13.0,6.0,-0.015659955257270625,-0.05871806364858808
14.0,6.0,-0.07531692766592094,-0.08860002988196626
15.0,6.0,0.058911260253542104,0.0458688181682354
16.0,6.0,-0.0007457121551080461,0.0458688181682354
17.0,6.0,0.17822520507084275,0.19527864933512631
18.0,6.0,-0.07531692766592094,-0.05871806364858808
19.0,6.0,-0.09023117076808351,-0.13342297923203353
20.0,6.0,0.2080536912751679,0.2102196324518154
21.0,6.0,0.16331096196868017,0.16539668310174813
22.0,6.0,-0.015659955257270625,-0.013895114298520805
23.0,6.0,0.17822520507084275,0.2102196324518154
24.0,6.0,0.2229679343773303,0.16539668310174813
25.0,6.0,-0.17971662938105884,-0.22306887793216792
26.0,6.0,-0.04548844146159578,-0.07365904676527717
27.0,6.0,-0.22445935868754657,-0.22306887793216792
28.0,6.0,0.16331096196868017,0.13551471686836994
29.0,6.0,-0.030574198359433202,-0.028836097415209896
30.0,6.0,-0.07531692766592094,-0.043777080531898986
31.0,6.0,0.014168530947054532,0.001045868818168286
32.0,6.0,-0.07531692766592094,-0.11848199611534445
33.0,6.0,-0.12005965697240868,-0.13342297923203353
34.0,6.0,0.058911260253542104,0.07575078440161358
35.0,6.0,-0.47800149142431025,-0.4173016584491259
36.0,6.0,0.16331096196868017,0.16539668310174813
37.0,6.0,0.014168530947054532,-0.028836097415209896
38.0,6.0,-0.209545115585384,-0.14836396234872262
39.0,6.0,0.17822520507084275,0.15045569998505903
40.0,6.0,-0.07531692766592094,0.01598685193485738
41.0,6.0,0.2826249067859806,0.2699835649185716
42.0,6.0,0.029082774049216945,0.09069176751830267
43.0,6.0,0.11856823266219242,0.13551471686836994
44.0,6.0,-0.2692020879940343,-0.3127147766323024
45.0,6.0,-0.1051454138702461,-0.10354101299865535
46.0,6.0,-0.25428784489187173,-0.2828328103989243
47.0,6.0,-0.07531692766592094,-0.10354101299865535
48.0,6.0,0.3124533929903058,0.31480651426863887
49.0,6.0,0.17822520507084275,0.12057373375168084
50.0,6.0,-0.29903057419835943,-0.38741969221574785
51.0,6.0,-0.0007457121551080461,-0.013895114298520805
52.0,6.0,-0.0007457121551080461,0.01598685193485738
53.0,6.0,0.2975391498881432,0.2401015986851934
54.0,6.0,0.19313944817300532,0.2550425818018825
55.0,6.0,-0.46308724832214765,-0.34259674286568054
56.0,6.0,0.2378821774794929,0.2550425818018825
57.0,6.0,0.11856823266219242,0.12057373375168084
58.0,6.0,0.10365398956002984,0.13551471686836994
59.0,6.0,-0.04548844146159578,0.001045868818168286
60.0,6.0,0.2229679343773303,0.2550425818018825
61.0,6.0,-0.13497390007457125,-0.11848199611534445
62.0,6.0,0.14839671886651756,0.06080980128492448
63.0,6.0,-0.030574198359433202,-0.07365904676527717
64.0,6.0,-0.2841163310961969,-0.22306887793216792
65.0,6.0,-0.22445935868754657,-0.32765575974899147
66.0,6.0,0.10365398956002984,0.0458688181682354
67.0,6.0,-0.209545115585384,-0.19318691169878974
68.0,6.0,0.3124533929903058,0.31480651426863887
69.0,6.0,0.16331096196868017,0.16539668310174813
70.0,6.0,-0.0007457121551080461,-0.013895114298520805
71.0,6.0,0.16331096196868017,0.16539668310174813
72.0,6.0,-0.41834451901565994,-0.4173016584491259
73.0,6.0,-0.209545115585384,-0.2529508441655461
74.0,6.0,-0.32885906040268453,-0.3127147766323024
75.0,6.0,0.2975391498881432,0.2849245480352607
76.0,6.0,0.3124533929903058,0.2849245480352607
77.0,6.0,-0.13497390007457125,-0.17824592858210064
78.0,6.0,-0.12005965697240868,-0.10354101299865535
79.0,6.0,0.058911260253542104,0.030927835051546303
80.0,6.0,-0.2692020879940343,-0.23800986104885702
81.0,6.0,0.043997017151379526,0.07575078440161358
82.0,6.0,0.3273676360924684,0.2699835649185716
83.0,6.0,-0.060402684563758365,-0.013895114298520805
84.0,6.0,-0.030574198359433202,0.001045868818168286
85.0,6.0,0.2229679343773303,0.19527864933512631
86.0,6.0,0.029082774049216945,0.030927835051546303
87.0,6.0,0.2080536912751679,0.2102196324518154
88.0,6.0,0.08873974645786727,0.10563275063499176
89.0,6.0,0.14839671886651756,0.16539668310174813
90.0,6.0,0.14839671886651756,0.07575078440161358
91.0,6.0,0.08873974645786727,0.030927835051546303
92.0,6.0,-0.060402684563758365,-0.10354101299865535
93.0,6.0,-0.2692020879940343,-0.20812789481547883
94.0,6.0,0.2975391498881432,0.32974749738532794
95.0,6.0,-0.0007457121551080461,0.01598685193485738
96.0,6.0,-0.14988814317673382,-0.07365904676527717
97.0,6.0,0.19313944817300532,0.09069176751830267
98.0,6.0,-0.17971662938105884,-0.13342297923203353
99.0,6.0,0.014168530947054532,0.030927835051546303
0.0,7.0,0.20053357047576714,0.19398584905660385
1.0,7.0,0.1708907662664889,0.19398584905660385
2.0,7.0,-0.19964428634948858,-0.2040094339622641
3.0,7.0,-0.3923225137097969,-0.2777122641509434
4.0,7.0,-0.28857269897732324,-0.32193396226415094
5.0,7.0,-0.051430265303097605,-0.04186320754716978
6.0,7.0,0.14124796205721069,0.07606132075471694
7.0,7.0,0.022676745220097792,-0.012382075471698058
8.0,7.0,0.11160515784793247,0.16450471698113212
9.0,7.0,0.12642655995257157,0.10554245283018868
10.0,7.0,-0.08107306951237583,-0.15978773584905667
11.0,7.0,-0.34785830739587964,-0.33667452830188677
12.0,7.0,0.1560693641618498,0.16450471698113212
13.0,7.0,-0.18482288424484947,-0.11556603773584909
14.0,7.0,-0.1551800800355714,-0.10082547169811323
15.0,7.0,0.022676745220097792,-0.012382075471698058
16.0,7.0,0.03749814732473691,0.0170990566037735
17.0,7.0,0.1560693641618498,0.179245283018868
18.0,7.0,-0.09589447161701495,-0.13030660377358497
19.0,7.0,-0.051430265303097605,-0.04186320754716978
20.0,7.0,0.2301763746850452,0.2529481132075471
21.0,7.0,0.1560693641618498,0.14976415094339626
22.0,7.0,-0.006966058989180268,-0.05660377358490565
23.0,7.0,0.1708907662664889,0.12028301886792454
24.0,7.0,0.18571216837112803,0.1350235849056604
25.0,7.0,-0.19964428634948858,-0.14504716981132082
26.0,7.0,-0.1551800800355714,-0.14504716981132082
27.0,7.0,-0.19964428634948858,-0.2040094339622641
28.0,7.0,0.1560693641618498,0.12028301886792454
29.0,7.0,-0.06625166740773672,-0.11556603773584909
30.0,7.0,0.05231954942937602,0.046580188679245224
31.0,7.0,-0.09589447161701495,-0.0713443396226415
32.0,7.0,-0.08107306951237583,-0.012382075471698058
33.0,7.0,-0.09589447161701495,-0.0713443396226415
34.0,7.0,0.11160515784793247,0.1350235849056604
35.0,7.0,-0.3923225137097969,-0.33667452830188677
36.0,7.0,0.08196235363865424,0.07606132075471694
37.0,7.0,0.08196235363865424,0.07606132075471694
38.0,7.0,-0.11071587372165406,-0.08608490566037737
39.0,7.0,0.2301763746850452,0.23820754716981127
40.0,7.0,-0.22928709055876678,-0.1745283018867924
41.0,7.0,0.24499777678968432,0.22346698113207542
42.0,7.0,0.022676745220097792,0.0023584905660378034
43.0,7.0,0.12642655995257157,0.14976415094339626
44.0,7.0,-0.18482288424484947,-0.1745283018867924
45.0,7.0,-0.06625166740773672,-0.08608490566037737
46.0,7.0,-0.28857269897732324,-0.26297169811320753
47.0,7.0,-0.1403586779309323,-0.012382075471698058
48.0,7.0,0.3191047873128799,0.3413915094339623
49.0,7.0,0.2153549725804061,0.267688679245283
50.0,7.0,-0.258929894768045,-0.33667452830188677
51.0,7.0,-0.006966058989180268,-0.012382075471698058
52.0,7.0,-0.02178746109381938,-0.05660377358490565
53.0,7.0,0.3191047873128799,0.3413915094339623
54.0,7.0,0.18571216837112803,0.16450471698113212
55.0,7.0,-0.3923225137097969,-0.4251179245283019
56.0,7.0,0.2301763746850452,0.19398584905660385
57.0,7.0,0.11160515784793247,0.14976415094339626
58.0,7.0,0.18571216837112803,0.19398584905660385
59.0,7.0,-0.03660886319845849,-0.13030660377358497
60.0,7.0,0.25981917889432343,0.267688679245283
61.0,7.0,-0.12553727582629318,-0.2040094339622641
62.0,7.0,0.12642655995257157,0.09080188679245281
63.0,7.0,-0.12553727582629318,-0.11556603773584909
64.0,7.0,-0.3330369052912405,-0.2924528301886793
65.0,7.0,-0.2144656884541277,-0.24823113207547168
66.0,7.0,0.06714095153401513,0.031839622641509364
67.0,7.0,-0.18482288424484947,-0.26297169811320753
68.0,7.0,0.3487475915221581,0.32665094339622647
69.0,7.0,0.1708907662664889,0.19398584905660385
70.0,7.0,-0.11071587372165406,0.031839622641509364
71.0,7.0,0.18571216837112803,0.14976415094339626
72.0,7.0,-0.3775011116051578,-0.38089622641509435
73.0,7.0,-0.22928709055876678,-0.26297169811320753
74.0,7.0,-0.258929894768045,-0.18926886792452824
75.0,7.0,0.28946198310360166,0.32665094339622647
76.0,7.0,0.2301763746850452,0.267688679245283
77.0,7.0,-0.09589447161701495,-0.08608490566037737
78.0,7.0,-0.11071587372165406,-0.1745283018867924
79.0,7.0,0.06714095153401513,0.09080188679245281
80.0,7.0,-0.1403586779309323,-0.21874999999999997
81.0,7.0,0.09678375574329336,0.10554245283018868
82.0,7.0,0.333926189417519,0.2971698113207547
83.0,7.0,-0.19964428634948858,-0.14504716981132082
84.0,7.0,-0.02178746109381938,-0.02712264150943392
85.0,7.0,0.12642655995257157,0.12028301886792454
86.0,7.0,0.007855343115458845,-0.02712264150943392
87.0,7.0,0.11160515784793247,0.10554245283018868
88.0,7.0,0.05231954942937602,0.07606132075471694
89.0,7.0,0.2301763746850452,0.267688679245283
90.0,7.0,0.28946198310360166,0.22346698113207542
91.0,7.0,0.09678375574329336,0.07606132075471694
92.0,7.0,-0.17000148214021035,-0.10082547169811323
93.0,7.0,-0.1551800800355714,-0.1745283018867924
94.0,7.0,0.27464058099896255,0.267688679245283
95.0,7.0,-0.02178746109381938,-0.012382075471698058
96.0,7.0,-0.02178746109381938,-0.04186320754716978
97.0,7.0,0.09678375574329336,0.06132075471698109
98.0,7.0,-0.18482288424484947,-0.18926886792452824
99.0,7.0,-0.06625166740773672,-0.02712264150943392
0.0,8.0,0.19868145040455507,0.2367754433020413
1.0,8.0,0.16871441414444116,0.1920727164357026
2.0,8.0,-0.1908900209769253,-0.18045000745045445
3.0,8.0,-0.46059334731795026,-0.4039636417821487
4.0,8.0,-0.2508240934971531,-0.21025182536134704
5.0,8.0,0.12376385975427032,0.10266726270302483
6.0,8.0,0.10878034162421336,0.043063626881239644
7.0,8.0,0.03386275097392861,0.02816271792579335
8.0,8.0,0.19868145040455507,0.16227089852481
9.0,8.0,0.18369793227449813,0.22187453434659501
10.0,8.0,-0.3107581660173808,-0.3592609149158099
11.0,8.0,-0.280791129757267,-0.3592609149158099
12.0,8.0,0.15373089601438422,0.11756817165847112
13.0,8.0,-0.1908900209769253,-0.21025182536134704
14.0,8.0,-0.14593946658675463,-0.12084637162866943
15.0,8.0,0.0038957147138148737,0.07286544479213224
16.0,8.0,0.12376385975427032,0.08776635374757853
17.0,8.0,0.18369793227449813,0.20697362539114889
18.0,8.0,-0.02607132154629903,-0.04634182685143796
19.0,8.0,-0.02607132154629903,-0.07614364476233056
20.0,8.0,0.30356607731495355,0.28147817016838017
21.0,8.0,0.13874737788432726,0.2367754433020413
22.0,8.0,-0.10098891219658378,-0.09104455371777684
23.0,8.0,0.15373089601438422,0.1771718074802563
24.0,8.0,0.19868145040455507,0.20697362539114889
25.0,8.0,-0.056038357806412926,-0.13574728058411573
26.0,8.0,-0.1309559484566977,-0.12084637162866943
27.0,8.0,-0.17590650284686837,-0.19535091640590074
28.0,8.0,0.13874737788432726,0.1920727164357026
29.0,8.0,-0.02607132154629903,-0.10594546267322313
30.0,8.0,-0.1609229847168114,-0.16554909849500815
31.0,8.0,-0.02607132154629903,-0.04634182685143796
32.0,8.0,-0.056038357806412926,-0.03144091789599167
33.0,8.0,-0.10098891219658378,-0.01654000894054537
34.0,8.0,0.0038957147138148737,0.08776635374757853
35.0,8.0,-0.505543901708121,-0.3890627328267025
36.0,8.0,0.09379682349415641,0.11756817165847112
37.0,8.0,0.04884626910398556,0.11756817165847112
38.0,8.0,-0.17590650284686837,-0.16554909849500815
39.0,8.0,0.19868145040455507,0.1771718074802563
40.0,8.0,-0.07102187593646989,-0.07614364476233056
41.0,8.0,0.16871441414444116,0.1920727164357026
42.0,8.0,-0.011087803416242078,0.01326180897034722
43.0,8.0,0.13874737788432726,0.11756817165847112
44.0,8.0,-0.3257416841474378,-0.3443600059603636
45.0,8.0,-0.17590650284686837,-0.22515273431679333
46.0,8.0,-0.1908900209769253,-0.24005364327223963
47.0,8.0,-0.02607132154629903,0.043063626881239644
48.0,8.0,0.3784836679652383,0.28147817016838017
49.0,8.0,0.21366496853461203,0.20697362539114889
50.0,8.0,-0.3856757566676656,-0.3443600059603636
51.0,8.0,0.0638297872340425,0.043063626881239644
52.0,8.0,-0.056038357806412926,-0.06124273580688425
53.0,8.0,0.2735990410548397,0.2367754433020413
54.0,8.0,0.24363200479472574,0.2367754433020413
55.0,8.0,-0.34072520227749475,-0.418864550737595
56.0,8.0,0.2586155229247827,0.2367754433020413
57.0,8.0,0.10878034162421336,0.07286544479213224
58.0,8.0,0.18369793227449813,0.2367754433020413
59.0,8.0,-0.07102187593646989,-0.06124273580688425
60.0,8.0,0.3185495954450105,0.2963790791238265
61.0,8.0,-0.056038357806412926,-0.12084637162866943
62.0,8.0,0.0038957147138148737,0.043063626881239644
63.0,8.0,-0.1309559484566977,-0.10594546267322313
64.0,8.0,-0.3557087204075517,-0.2847563701385785
65.0,8.0,-0.17590650284686837,-0.21025182536134704
66.0,8.0,0.04884626910398556,0.07286544479213224
67.0,8.0,-0.1908900209769253,-0.15064818953956202
68.0,8.0,0.3335331135750675,0.2963790791238265
69.0,8.0,0.18369793227449813,0.1473699895693637
70.0,8.0,-0.011087803416242078,-0.03144091789599167
71.0,8.0,0.03386275097392861,0.08776635374757853
72.0,8.0,-0.46059334731795026,-0.4486663686484876
73.0,8.0,-0.1908900209769253,-0.2698554611831322
74.0,8.0,-0.20587353910698228,-0.19535091640590074
75.0,8.0,0.3335331135750675,0.28147817016838017
76.0,8.0,0.2735990410548397,0.2963790791238265
77.0,8.0,0.03386275097392861,0.01326180897034722
78.0,8.0,-0.04105483967635598,-0.09104455371777684
79.0,8.0,0.12376385975427032,0.10266726270302483
80.0,8.0,-0.295774647887324,-0.22515273431679333
81.0,8.0,-0.02607132154629903,0.07286544479213224
82.0,8.0,0.3335331135750675,0.2516763522574876
83.0,8.0,-0.07102187593646989,-0.07614364476233056
84.0,8.0,-0.04105483967635598,-0.09104455371777684
85.0,8.0,0.18369793227449813,0.08776635374757853
86.0,8.0,0.03386275097392861,0.043063626881239644
87.0,8.0,0.018879232843871826,0.1473699895693637
88.0,8.0,0.0038957147138148737,0.08776635374757853
89.0,8.0,0.15373089601438422,0.16227089852481
90.0,8.0,0.18369793227449813,0.1473699895693637
91.0,8.0,0.09379682349415641,0.05796453583668594
92.0,8.0,-0.07102187593646989,-0.03144091789599167
93.0,8.0,-0.20587353910698228,-0.13574728058411573
94.0,8.0,0.3185495954450105,0.31127998807927276
95.0,8.0,0.018879232843871826,0.043063626881239644
96.0,8.0,-0.10098891219658378,-0.12084637162866943
97.0,8.0,0.09379682349415641,0.05796453583668594
98.0,8.0,-0.1609229847168114,-0.2549545522276859
99.0,8.0,-0.07102187593646989,-0.04634182685143796
0.0,9.0,0.2318195310181063,0.1820330969267141
1.0,9.0,0.20213713268032074,0.16725768321513015
2.0,9.0,-0.24309884238646476,-0.202127659574468
3.0,9.0,-0.3024636390620362,-0.3203309692671394
4.0,9.0,-0.18373404571089333,-0.1430260047281324
5.0,9.0,-0.0056396556841791555,-0.0691489361702127
6.0,9.0,0.09824873849807071,0.049054373522458644
7.0,9.0,0.03888394182249926,-0.03959810874704482
8.0,9.0,0.18729593351142787,0.1820330969267141
9.0,9.0,0.2763431285247849,0.16725768321513015
10.0,9.0,-0.3024636390620362,-0.23167848699763585
11.0,9.0,-0.3618284357376076,-0.2907801418439716
12.0,9.0,0.172454734342535,0.09338061465721045
13.0,9.0,-0.09468685069753632,-0.15780141843971632
14.0,9.0,-0.12436924903532204,-0.1430260047281324
15.0,9.0,0.03888394182249926,-0.03959810874704482
16.0,9.0,0.009201543484713706,0.034278959810874705
17.0,9.0,0.18729593351142787,0.16725768321513015
18.0,9.0,-0.1392104482042149,-0.11347517730496452
19.0,9.0,-0.09468685069753632,-0.12825059101654845
20.0,9.0,0.21697833184921342,0.22635933806146574
21.0,9.0,0.18729593351142787,0.1524822695035462
22.0,9.0,-0.03532205402196488,-0.11347517730496452
23.0,9.0,0.21697833184921342,0.2115839243498818
24.0,9.0,0.172454734342535,0.16725768321513015
25.0,9.0,-0.1392104482042149,-0.09869976359338058
26.0,9.0,-0.12436924903532204,-0.08392434988179664
27.0,9.0,-0.22825764321757191,-0.23167848699763585
28.0,9.0,0.1279311368358564,0.12293144208037833
29.0,9.0,-0.0650044523597506,-0.010047281323876948
30.0,9.0,-0.020480854853072016,-0.12825059101654845
31.0,9.0,-0.0056396556841791555,-0.010047281323876948
32.0,9.0,-0.0650044523597506,-0.08392434988179664
33.0,9.0,0.0240427426536064,-0.0691489361702127
34.0,9.0,0.11308993766696357,0.12293144208037833
35.0,9.0,-0.4805580290887504,-0.40898345153664295
36.0,9.0,0.09824873849807071,0.09338061465721045
37.0,9.0,0.08340753932917784,0.12293144208037833
38.0,9.0,-0.12436924903532204,-0.1725768321513001
39.0,9.0,0.172454734342535,0.2411347517730497
40.0,9.0,0.009201543484713706,-0.05437352245862876
41.0,9.0,0.20213713268032074,0.2115839243498818
42.0,9.0,0.03888394182249926,0.06382978723404258
43.0,9.0,0.172454734342535,0.1524822695035462
44.0,9.0,-0.33214603739982185,-0.2760047281323877
45.0,9.0,-0.21341644404867904,-0.1725768321513001
46.0,9.0,-0.2579400415553576,-0.33510638297872336
47.0,9.0,-0.09468685069753632,-0.03959810874704482
48.0,9.0,0.30602552686257056,0.28546099290780147
49.0,9.0,0.2318195310181063,0.19680851063829802
50.0,9.0,-0.3024636390620362,-0.2907801418439716
51.0,9.0,0.009201543484713706,0.019503546099290767
52.0,9.0,-0.10952804986642918,-0.010047281323876948
53.0,9.0,0.32086672603146343,0.31501182033096936
54.0,9.0,0.172454734342535,0.2115839243498818
55.0,9.0,-0.45087563075096465,-0.45330969267139476
56.0,9.0,0.172454734342535,0.16725768321513015
57.0,9.0,0.18729593351142787,0.1524822695035462
58.0,9.0,0.20213713268032074,0.2411347517730497
59.0,9.0,-0.07984565152864345,-0.03959810874704482
60.0,9.0,0.32086672603146343,0.25591016548463363
61.0,9.0,-0.020480854853072016,-0.08392434988179664
62.0,9.0,0.0240427426536064,0.06382978723404258
63.0,9.0,-0.0650044523597506,0.004728132387706992
64.0,9.0,-0.3469872365687147,-0.3498817966903073
65.0,9.0,-0.24309884238646476,-0.1725768321513001
66.0,9.0,0.11308993766696357,0.004728132387706992
67.0,9.0,-0.24309884238646476,-0.1430260047281324
68.0,9.0,0.32086672603146343,0.35933806146572117
69.0,9.0,0.09824873849807071,0.09338061465721045
70.0,9.0,-0.03532205402196488,-0.03959810874704482
71.0,9.0,0.06856634016028498,0.16725768321513015
72.0,9.0,-0.4657168299198575,-0.40898345153664295
73.0,9.0,-0.22825764321757191,-0.33510638297872336
74.0,9.0,-0.317304838230929,-0.3055555555555555
75.0,9.0,0.2318195310181063,0.2411347517730497
76.0,9.0,0.29118432769367775,0.27068557919621755
77.0,9.0,-0.0650044523597506,-0.024822695035460886
78.0,9.0,-0.10952804986642918,-0.202127659574468
79.0,9.0,0.053725140991392126,0.1524822695035462
80.0,9.0,-0.2727812407242505,-0.21690307328605193
81.0,9.0,0.06856634016028498,0.034278959810874705
82.0,9.0,0.261501929355892,0.31501182033096936
83.0,9.0,-0.03532205402196488,-0.05437352245862876
84.0,9.0,0.0240427426536064,-0.010047281323876948
85.0,9.0,0.2763431285247849,0.28546099290780147
86.0,9.0,0.009201543484713706,0.049054373522458644
87.0,9.0,0.14277233600474928,0.1524822695035462
88.0,9.0,0.08340753932917784,0.07860520094562652
89.0,9.0,0.15761353517364216,0.19680851063829802
90.0,9.0,0.14277233600474928,0.22635933806146574
91.0,9.0,0.1279311368358564,0.07860520094562652
92.0,9.0,-0.10952804986642918,-0.15780141843971632
93.0,9.0,-0.2579400415553576,-0.2612293144208037
94.0,9.0,0.261501929355892,0.25591016548463363
95.0,9.0,0.009201543484713706,0.004728132387706992
96.0,9.0,-0.0650044523597506,0.049054373522458644
97.0,9.0,0.08340753932917784,0.049054373522458644
98.0,9.0,-0.19857524487978617,-0.202127659574468
99.0,9.0,0.009201543484713706,0.019503546099290767
0.0,10.0,0.21184919210053868,0.20841414292108018
1.0,10.0,0.22681029323758223,0.1934954497985977
2.0,10.0,-0.10233393177737884,-0.19439057138594654
3.0,10.0,-0.2968282465589468,-0.239146650753394
4.0,10.0,-0.20706163973668457,-0.268984036998359
5.0,10.0,0.017354877318970757,0.05922721169625535
6.0,10.0,0.06223818073010169,0.1039832910637028
7.0,10.0,-0.012567324955116642,-0.045203640161121876
8.0,10.0,0.21184919210053868,0.2233328360435625
9.0,10.0,0.18192698982645128,0.20841414292108018
10.0,10.0,-0.23698384201077197,-0.20930926450842904
11.0,10.0,-0.3566726511071215,-0.3286588094882888
12.0,10.0,0.09216038300418909,0.1039832910637028
13.0,10.0,-0.14721723518850993,-0.10487841265105181
14.0,10.0,-0.13225613405146625,-0.10487841265105181
15.0,10.0,0.06223818073010169,0.014471132328808058
16.0,10.0,0.017354877318970757,0.07414590481873783
17.0,10.0,0.21184919210053868,0.1934954497985977
18.0,10.0,-0.13225613405146625,-0.07504102640608684
19.0,10.0,-0.057450628366247744,-0.06012233328360436
20.0,10.0,0.27169359664871334,0.2233328360435625
21.0,10.0,0.24177139437462591,0.2531702222885275
22.0,10.0,-0.02752842609216034,-0.0004475607936744248
23.0,10.0,0.1669658886894076,0.17857675667611522
24.0,10.0,0.3165769000598444,0.26808891541100993
25.0,10.0,-0.10233393177737884,-0.20930926450842904
26.0,10.0,-0.10233393177737884,-0.16455318514098158
27.0,10.0,-0.2519449431478157,-0.239146650753394
28.0,10.0,0.18192698982645128,0.13382067730866776
29.0,10.0,-0.042489527229204044,-0.1197971057735343
30.0,10.0,-0.13225613405146625,-0.19439057138594654
31.0,10.0,0.017354877318970757,-0.0004475607936744248
32.0,10.0,-0.057450628366247744,-0.06012233328360436
33.0,10.0,-0.057450628366247744,-0.08995971952856932
34.0,10.0,0.07719928186714539,0.1039832910637028
35.0,10.0,-0.3417115499700778,-0.3286588094882888
36.0,10.0,0.12208258527827649,0.0890645979412203
37.0,10.0,0.017354877318970757,0.13382067730866776
38.0,10.0,-0.08737283064033514,-0.1347157988960168
39.0,10.0,0.3016157989228007,0.2531702222885275
40.0,10.0,-0.11729503291442255,-0.16455318514098158
41.0,10.0,0.22681029323758223,0.28300760853349244
42.0,10.0,0.07719928186714539,0.05922721169625535
43.0,10.0,0.10712148414123279,0.11890198418618528
44.0,10.0,-0.4015559545182525,-0.3286588094882888
45.0,10.0,-0.20706163973668457,-0.17947187826346406
46.0,10.0,-0.41651705565529623,-0.4330896613456661
47.0,10.0,-0.08737283064033514,-0.1347157988960168
48.0,10.0,0.33153800119688814,0.3277636879009399
49.0,10.0,0.24177139437462591,0.2233328360435625
50.0,10.0,-0.16217833632555348,-0.268984036998359
51.0,10.0,-0.012567324955116642,0.04430851857377286
52.0,10.0,-0.02752842609216034,-0.07504102640608684
53.0,10.0,0.2567324955116696,0.3128449947784574
54.0,10.0,0.196888090963495,0.1934954497985977
55.0,10.0,-0.521244763614602,-0.4629270475906311
56.0,10.0,0.21184919210053868,0.2233328360435625
57.0,10.0,0.196888090963495,0.17857675667611522
58.0,10.0,0.18192698982645128,0.1934954497985977
59.0,10.0,-0.012567324955116642,0.029389825451290378
60.0,10.0,0.3165769000598444,0.23825152916604497
61.0,10.0,-0.042489527229204044,-0.030284947038639393
62.0,10.0,0.07719928186714539,0.05922721169625535
63.0,10.0,-0.17713943746259717,-0.14963449201849927
64.0,10.0,-0.28186714542190305,-0.22422795763091152
65.0,10.0,-0.22202274087372828,-0.31374011636580634
66.0,10.0,-0.02752842609216034,0.014471132328808058
67.0,10.0,-0.23698384201077197,-0.16455318514098158
68.0,10.0,0.3764213046080192,0.3725197672683873
69.0,10.0,0.12208258527827649,0.11890198418618528
70.0,10.0,-0.057450628366247744,-0.10487841265105181
71.0,10.0,0.12208258527827649,0.11890198418618528
72.0,10.0,-0.4314781567923399,-0.38833358197821877
73.0,10.0,-0.26690604428485937,-0.2540653438758765
74.0,10.0,-0.2519449431478157,-0.2540653438758765
75.0,10.0,0.2567324955116696,0.28300760853349244
76.0,10.0,0.24177139437462591,0.28300760853349244
77.0,10.0,-0.19210053859964088,-0.10487841265105181
78.0,10.0,-0.20706163973668457,-0.1347157988960168
79.0,10.0,0.04727707959305799,0.05922721169625535
80.0,10.0,-0.2968282465589468,-0.239146650753394
81.0,10.0,0.07719928186714539,0.1039832910637028
82.0,10.0,0.28665469778575703,0.2979263016559749
83.0,10.0,-0.16217833632555348,-0.1197971057735343
84.0,10.0,-0.042489527229204044,-0.045203640161121876
85.0,10.0,0.22681029323758223,0.2233328360435625
86.0,10.0,0.04727707959305799,0.11890198418618528
87.0,10.0,0.18192698982645128,0.1039832910637028
88.0,10.0,0.09216038300418909,0.04430851857377286
89.0,10.0,0.28665469778575703,0.1934954497985977
90.0,10.0,0.18192698982645128,0.17857675667611522
91.0,10.0,0.1370436864153202,0.13382067730866776
92.0,10.0,-0.14721723518850993,-0.1197971057735343
93.0,10.0,-0.31178934769599037,-0.3286588094882888
94.0,10.0,0.3165769000598444,0.3128449947784574
95.0,10.0,-0.02752842609216034,-0.045203640161121876
96.0,10.0,-0.057450628366247744,-0.045203640161121876
97.0,10.0,0.07719928186714539,0.1039832910637028
98.0,10.0,-0.20706163973668457,-0.28390273012084144
99.0,10.0,-0.012567324955116642,-0.0004475607936744248
0.0,11.0,0.2494422132976349,0.22187453434659501
1.0,11.0,0.16019634091923252,0.1920727164357026
2.0,11.0,-0.28603302097278005,-0.2996572790940248
3.0,11.0,-0.34553026922504837,-0.3294590970049173
4.0,11.0,-0.18191283653131038,-0.21025182536134704
5.0,11.0,0.026327532351628644,0.02816271792579335
6.0,11.0,0.07095046854082994,0.05796453583668594
7.0,11.0,0.011453220288561713,0.05796453583668594
8.0,11.0,0.21969358917150072,0.2516763522574876
9.0,11.0,0.2048192771084338,0.2665772612129339
10.0,11.0,-0.25628439684664583,-0.314558188049471
11.0,11.0,-0.37527889335118253,-0.3741618238712562
12.0,11.0,0.21969358917150072,0.16227089852481
13.0,11.0,-0.07779265208984086,-0.07614364476233056
14.0,11.0,-0.04804402796370667,-0.04634182685143796
15.0,11.0,0.05607615647776284,0.05796453583668594
16.0,11.0,0.04120184441469574,0.01326180897034722
17.0,11.0,0.1899449650453667,0.16227089852481
18.0,11.0,-0.09266696415290795,-0.07614364476233056
19.0,11.0,0.011453220288561713,0.01326180897034722
20.0,11.0,0.264316525360702,0.28147817016838017
21.0,11.0,0.1899449650453667,0.22187453434659501
22.0,11.0,0.04120184441469574,-0.03144091789599167
23.0,11.0,0.11557340473003122,0.16227089852481
24.0,11.0,0.1453220288561654,0.1771718074802563
25.0,11.0,-0.13728990034210925,-0.13574728058411573
26.0,11.0,-0.09266696415290795,-0.04634182685143796
27.0,11.0,-0.22653577272051165,-0.19535091640590074
28.0,11.0,0.13044771679309833,0.1324690806139174
29.0,11.0,-0.03316971590063957,-0.04634182685143796
30.0,11.0,-0.10754127621597506,-0.12084637162866943
31.0,11.0,-0.01829540383757248,-0.09104455371777684
32.0,11.0,-0.01829540383757248,-0.04634182685143796
33.0,11.0,-0.06291834002677377,-0.10594546267322313
34.0,11.0,0.011453220288561713,-0.01654000894054537
35.0,11.0,-0.4793990777926521,-0.418864550737595
36.0,11.0,0.1750706529822996,0.16227089852481
37.0,11.0,0.04120184441469574,0.05796453583668594
38.0,11.0,-0.22653577272051165,-0.22515273431679333
39.0,11.0,0.264316525360702,0.2367754433020413
40.0,11.0,-0.04804402796370667,-0.03144091789599167
41.0,11.0,0.2494422132976349,0.2516763522574876
42.0,11.0,-0.03316971590063957,-0.04634182685143796
43.0,11.0,0.11557340473003122,0.10266726270302483
44.0,11.0,-0.37527889335118253,-0.3294590970049173
45.0,11.0,-0.18191283653131038,-0.13574728058411573
46.0,11.0,-0.19678714859437746,-0.24005364327223963
47.0,11.0,-0.12241558827904216,-0.18045000745045445
48.0,11.0,0.3089394615499033,0.2963790791238265
49.0,11.0,0.2940651494868362,0.28147817016838017
50.0,11.0,-0.30090733303584716,-0.314558188049471
51.0,11.0,0.08582478060389703,0.043063626881239644
52.0,11.0,-0.07779265208984086,-0.04634182685143796
53.0,11.0,0.3386880856760375,0.34108180599016535
54.0,11.0,0.1899449650453667,0.20697362539114889
55.0,11.0,-0.4793990777926521,-0.4337654596930413
56.0,11.0,0.21969358917150072,0.22187453434659501
57.0,11.0,0.13044771679309833,0.043063626881239644
58.0,11.0,0.11557340473003122,0.1324690806139174
59.0,11.0,-0.07779265208984086,-0.07614364476233056
60.0,11.0,0.21969358917150072,0.20697362539114889
61.0,11.0,-0.01829540383757248,0.01326180897034722
62.0,11.0,0.07095046854082994,0.05796453583668594
63.0,11.0,-0.10754127621597506,-0.10594546267322313
64.0,11.0,-0.28603302097278005,-0.2549545522276859
65.0,11.0,-0.25628439684664583,-0.2847563701385785
66.0,11.0,0.10069909266696413,0.10266726270302483
67.0,11.0,-0.27115870890971294,-0.16554909849500815
68.0,11.0,0.3238137736129704,0.3559827149456117
69.0,11.0,0.1453220288561654,0.1324690806139174
70.0,11.0,-0.07779265208984086,-0.12084637162866943
71.0,11.0,0.1750706529822996,0.10266726270302483
72.0,11.0,-0.43477614160345085,-0.3741618238712562
73.0,11.0,-0.24141008478357875,-0.18045000745045445
74.0,11.0,-0.34553026922504837,-0.2549545522276859
75.0,11.0,0.23456790123456783,0.2963790791238265
76.0,11.0,0.2791908374237691,0.2963790791238265
77.0,11.0,0.04120184441469574,0.01326180897034722
78.0,11.0,-0.21166146065744457,-0.12084637162866943
79.0,11.0,0.07095046854082994,0.01326180897034722
80.0,11.0,-0.15216421240517636,-0.21025182536134704
81.0,11.0,0.10069909266696413,0.1473699895693637
82.0,11.0,0.3535623977391046,0.3261808970347191
83.0,11.0,-0.03316971590063957,-0.07614364476233056
84.0,11.0,0.011453220288561713,0.01326180897034722
85.0,11.0,0.2048192771084338,0.08776635374757853
86.0,11.0,0.011453220288561713,0.02816271792579335
87.0,11.0,0.05607615647776284,0.08776635374757853
88.0,11.0,0.05607615647776284,0.043063626881239644
89.0,11.0,0.1899449650453667,0.2516763522574876
90.0,11.0,0.2048192771084338,0.16227089852481
91.0,11.0,0.10069909266696413,0.05796453583668594
92.0,11.0,-0.16703852446824327,-0.18045000745045445
93.0,11.0,-0.30090733303584716,-0.19535091640590074
94.0,11.0,0.3684367098021717,0.3559827149456117
95.0,11.0,-0.04804402796370667,-0.06124273580688425
96.0,11.0,-0.03316971590063957,-0.07614364476233056
97.0,11.0,0.04120184441469574,0.02816271792579335
98.0,11.0,-0.24141008478357875,-0.22515273431679333
99.0,11.0,-0.06291834002677377,-0.09104455371777684
0.0,12.0,0.2721893491124259,0.23273429377691957
1.0,12.0,0.1982248520710059,0.20302985296301804
2.0,12.0,-0.26035502958579887,-0.2128323184316055
3.0,12.0,-0.28994082840236696,-0.2722412000594089
4.0,12.0,-0.18639053254437868,-0.16827565721075294
5.0,12.0,0.050295857988165556,0.03965542848655866
6.0,12.0,0.12426035502958574,0.12876875092826376
7.0,12.0,-0.008875739644970421,-0.03460567354819544
8.0,12.0,0.21301775147928978,0.23273429377691957
9.0,12.0,0.13905325443786978,0.15847319174216548
10.0,12.0,-0.23076923076923078,-0.19798009802465463
11.0,12.0,-0.37869822485207105,-0.46532006534976983
12.0,12.0,0.1834319526627219,0.20302985296301804
13.0,12.0,-0.05325443786982253,0.00995098767265712
14.0,12.0,-0.17159763313609466,-0.16827565721075294
15.0,12.0,0.03550295857988152,0.03965542848655866
16.0,12.0,0.12426035502958574,0.024803208079607807
17.0,12.0,0.2573964497041419,0.21788207336996873
18.0,12.0,-0.05325443786982253,-0.07916233476904799
19.0,12.0,-0.008875739644970421,-0.04945789395514629
20.0,12.0,0.21301775147928978,0.2624387345908213
21.0,12.0,0.2721893491124259,0.24758651418387043
22.0,12.0,-0.1272189349112427,-0.07916233476904799
23.0,12.0,0.1982248520710059,0.18817763255606718
24.0,12.0,0.1834319526627219,0.17332541214911634
25.0,12.0,-0.14201183431952674,-0.15342343680380224
26.0,12.0,-0.0828402366863906,-0.03460567354819544
27.0,12.0,-0.14201183431952674,-0.19798009802465463
28.0,12.0,0.12426035502958574,0.11391653052131293
29.0,12.0,-0.06804733727810656,-0.07916233476904799
30.0,12.0,-0.05325443786982253,-0.07916233476904799
31.0,12.0,-0.23076923076923078,-0.2128323184316055
32.0,12.0,-0.09763313609467464,-0.06431011436209715
33.0,12.0,-0.0828402366863906,-0.09401455517599884
34.0,12.0,0.020710059171597486,-0.019753453141244583
35.0,12.0,-0.37869822485207105,-0.3019456408733106
36.0,12.0,0.06508875739644959,0.14362097133521462
37.0,12.0,0.06508875739644959,0.024803208079607807
38.0,12.0,-0.09763313609467464,-0.07916233476904799
39.0,12.0,0.1834319526627219,0.15847319174216548
40.0,12.0,-0.15680473372781079,-0.1385712163968514
41.0,12.0,0.2573964497041419,0.2772909549977721
42.0,12.0,0.12426035502958574,0.09906431011436206
43.0,12.0,0.09467455621301767,0.14362097133521462
44.0,12.0,-0.37869822485207105,-0.3316500816872122
45.0,12.0,-0.14201183431952674,-0.1385712163968514
46.0,12.0,-0.334319526627219,-0.22768453883855636
47.0,12.0,-0.14201183431952674,-0.12371899598990055
48.0,12.0,0.3757396449704142,0.3515520570325264
49.0,12.0,0.24260355029585787,0.18817763255606718
50.0,12.0,-0.363905325443787,-0.28709342046635977
51.0,12.0,-0.023668639053254458,-0.004901232734293732
52.0,12.0,-0.05325443786982253,-0.09401455517599884
53.0,12.0,0.31656804733727806,0.29214317540472295
54.0,12.0,0.16863905325443784,0.18817763255606718
55.0,12.0,-0.48224852071005925,-0.4207634041289173
56.0,12.0,0.2573964497041419,0.2624387345908213
57.0,12.0,0.12426035502958574,0.12876875092826376
58.0,12.0,0.21301775147928978,0.17332541214911634
59.0,12.0,0.0059171597633136145,-0.07916233476904799
60.0,12.0,0.2573964497041419,0.2624387345908213
61.0,12.0,-0.05325443786982253,-0.004901232734293732
62.0,12.0,0.07988165680473362,-0.004901232734293732
63.0,12.0,-0.0828402366863906,-0.09401455517599884
64.0,12.0,-0.28994082840236696,-0.2425367592455072
65.0,12.0,-0.20118343195266272,-0.19798009802465463
66.0,12.0,0.07988165680473362,0.09906431011436206
67.0,12.0,-0.18639053254437868,-0.2722412000594089
68.0,12.0,0.301775147928994,0.3218476162186247
69.0,12.0,0.1094674556213017,0.06935986930046037
70.0,12.0,-0.008875739644970421,-0.1088667755829497
71.0,12.0,0.21301775147928978,0.14362097133521462
72.0,12.0,-0.48224852071005925,-0.45046784494281894
73.0,12.0,-0.2751479289940829,-0.2128323184316055
74.0,12.0,-0.23076923076923078,-0.2722412000594089
75.0,12.0,0.301775147928994,0.29214317540472295
76.0,12.0,0.2721893491124259,0.2624387345908213
77.0,12.0,-0.17159763313609466,-0.1831278776177038
78.0,12.0,-0.11242603550295867,-0.12371899598990055
79.0,12.0,0.0059171597633136145,0.03965542848655866
80.0,12.0,-0.21597633136094677,-0.22768453883855636
81.0,12.0,0.0059171597633136145,0.08421208970741122
82.0,12.0,0.301775147928994,0.3218476162186247
83.0,12.0,-0.03846153846153849,-0.03460567354819544
84.0,12.0,-0.05325443786982253,-0.06431011436209715
85.0,12.0,0.1982248520710059,0.15847319174216548
86.0,12.0,0.050295857988165556,-0.004901232734293732
87.0,12.0,0.07988165680473362,0.15847319174216548
88.0,12.0,0.09467455621301767,0.08421208970741122
89.0,12.0,0.21301775147928978,0.14362097133521462
90.0,12.0,0.1982248520710059,0.18817763255606718
91.0,12.0,0.16863905325443784,0.12876875092826376
92.0,12.0,-0.11242603550295867,-0.07916233476904799
93.0,12.0,-0.14201183431952674,-0.16827565721075294
94.0,12.0,0.31656804733727806,0.29214317540472295
95.0,12.0,-0.008875739644970421,-0.019753453141244583
96.0,12.0,-0.05325443786982253,-0.07916233476904799
97.0,12.0,0.0059171597633136145,0.054507648893509515
98.0,12.0,-0.3934911242603551,-0.2425367592455072
99.0,12.0,-0.023668639053254458,-0.03460567354819544
0.0,13.0,0.23328380386329853,0.2301763746850452
1.0,13.0,0.1887072808320951,0.1708907662664889
2.0,13.0,-0.16790490341753342,-0.17000148214021035
3.0,13.0,-0.34621099554234774,-0.3775011116051578
4.0,13.0,-0.1827637444279346,-0.17000148214021035
5.0,13.0,-0.09361069836552757,-0.006966058989180268
6.0,13.0,0.12927191679049027,0.08196235363865424
7.0,13.0,0.05497771173848428,0.022676745220097792
8.0,13.0,0.17384843982169387,0.12642655995257157
9.0,13.0,0.09955423476968789,0.1708907662664889
10.0,13.0,-0.2273402674591382,-0.3182155031866014
11.0,13.0,-0.34621099554234774,-0.3923225137097969
12.0,13.0,0.17384843982169387,0.1560693641618498
13.0,13.0,-0.09361069836552757,-0.051430265303097605
14.0,13.0,-0.12332838038632997,-0.19964428634948858
15.0,13.0,-0.00445765230312036,-0.02178746109381938
16.0,13.0,-0.01931649331352156,0.007855343115458845
17.0,13.0,0.27786032689450213,0.2153549725804061
18.0,13.0,-0.10846953937592876,-0.09589447161701495
19.0,13.0,-0.06389301634472516,-0.09589447161701495
20.0,13.0,0.24814264487369972,0.2301763746850452
21.0,13.0,0.26300148588410094,0.2153549725804061
22.0,13.0,-0.049034175334323964,-0.006966058989180268
23.0,13.0,0.17384843982169387,0.11160515784793247
24.0,13.0,0.1887072808320951,0.1560693641618498
25.0,13.0,-0.16790490341753342,-0.17000148214021035
26.0,13.0,-0.12332838038632997,-0.18482288424484947
27.0,13.0,-0.2719167904903418,-0.258929894768045
28.0,13.0,0.17384843982169387,0.1560693641618498
29.0,13.0,0.025260029717681876,0.05231954942937602
30.0,13.0,-0.10846953937592876,-0.02178746109381938
31.0,13.0,-0.034175334323922765,-0.12553727582629318
32.0,13.0,-0.06389301634472516,-0.11071587372165406
33.0,13.0,-0.06389301634472516,-0.051430265303097605
34.0,13.0,0.1441307578008915,0.06714095153401513
35.0,13.0,-0.34621099554234774,-0.28857269897732324
36.0,13.0,0.12927191679049027,0.12642655995257157
37.0,13.0,0.025260029717681876,0.03749814732473691
38.0,13.0,-0.21248142644873702,-0.22928709055876678
39.0,13.0,0.23328380386329853,0.24499777678968432
40.0,13.0,-0.09361069836552757,-0.08107306951237583
41.0,13.0,0.26300148588410094,0.2153549725804061
42.0,13.0,0.04011887072808308,0.03749814732473691
43.0,13.0,0.1887072808320951,0.20053357047576714
44.0,13.0,-0.34621099554234774,-0.2737512968726841
45.0,13.0,-0.1827637444279346,-0.08107306951237583
46.0,13.0,-0.21248142644873702,-0.3182155031866014
47.0,13.0,-0.12332838038632997,-0.09589447161701495
48.0,13.0,0.36701337295690933,0.333926189417519
49.0,13.0,0.24814264487369972,0.18571216837112803
50.0,13.0,-0.3907875185735513,-0.3182155031866014
51.0,13.0,0.01040118870728084,0.03749814732473691
52.0,13.0,0.01040118870728084,-0.006966058989180268
53.0,13.0,0.24814264487369972,0.28946198310360166
54.0,13.0,0.1887072808320951,0.2153549725804061
55.0,13.0,-0.4502228826151561,-0.30339410108196235
56.0,13.0,0.23328380386329853,0.3042833852082408
57.0,13.0,0.11441307578008908,0.1560693641618498
58.0,13.0,0.1887072808320951,0.18571216837112803
59.0,13.0,-0.10846953937592876,-0.12553727582629318
60.0,13.0,0.21842496285289734,0.24499777678968432
61.0,13.0,0.01040118870728084,0.007855343115458845
62.0,13.0,0.08469539375928668,0.14124796205721069
63.0,13.0,-0.034175334323922765,-0.09589447161701495
64.0,13.0,-0.34621099554234774,-0.34785830739587964
65.0,13.0,-0.16790490341753342,-0.09589447161701495
66.0,13.0,0.11441307578008908,0.08196235363865424
67.0,13.0,-0.2421991084695394,-0.2737512968726841
68.0,13.0,0.36701337295690933,0.3191047873128799
69.0,13.0,0.17384843982169387,0.11160515784793247
70.0,13.0,-0.034175334323922765,-0.03660886319845849
71.0,13.0,0.01040118870728084,0.08196235363865424
72.0,13.0,-0.3759286775631501,-0.36267970950051875
73.0,13.0,-0.28677563150074303,-0.19964428634948858
74.0,13.0,-0.34621099554234774,-0.3330369052912405
75.0,13.0,0.26300148588410094,0.2301763746850452
76.0,13.0,0.3075780089153045,0.25981917889432343
77.0,13.0,-0.09361069836552757,-0.09589447161701495
78.0,13.0,-0.034175334323922765,-0.051430265303097605
79.0,13.0,0.09955423476968789,0.08196235363865424
80.0,13.0,-0.40564635958395245,-0.34785830739587964
81.0,13.0,0.09955423476968789,0.06714095153401513
82.0,13.0,0.3075780089153045,0.28946198310360166
83.0,13.0,-0.07875185735512637,-0.02178746109381938
84.0,13.0,-0.00445765230312036,-0.006966058989180268
85.0,13.0,0.09955423476968789,0.12642655995257157
86.0,13.0,-0.01931649331352156,-0.006966058989180268
87.0,13.0,0.1441307578008915,0.1560693641618498
88.0,13.0,0.08469539375928668,0.05231954942937602
89.0,13.0,0.17384843982169387,0.1708907662664889
90.0,13.0,0.20356612184249628,0.20053357047576714
91.0,13.0,0.1441307578008915,0.1708907662664889
92.0,13.0,-0.15304606240713237,-0.1403586779309323
93.0,13.0,-0.2421991084695394,-0.18482288424484947
94.0,13.0,0.3224368499257057,0.28946198310360166
95.0,13.0,-0.034175334323922765,0.007855343115458845
96.0,13.0,-0.00445765230312036,-0.051430265303097605
97.0,13.0,0.025260029717681876,0.06714095153401513
98.0,13.0,-0.2570579494799406,-0.2737512968726841
99.0,13.0,-0.00445765230312036,-0.02178746109381938
0.0,14.0,0.2051778009224818,0.2202380952380951
1.0,14.0,0.2051778009224818,0.2648809523809523
2.0,14.0,-0.2709418241333135,-0.2410714285714286
3.0,14.0,-0.3453355155482815,-0.2857142857142858
4.0,14.0,-0.19654813271834548,-0.22619047619047622
5.0,14.0,0.026632941526558422,0.04166666666666653
6.0,14.0,0.16054158607350094,0.1458333333333333
7.0,14.0,-0.12215444130337756,-0.13690476190476203
8.0,14.0,0.16054158607350094,0.19047619047619047
9.0,14.0,0.14566284779050734,0.17559523809523808
10.0,14.0,-0.3155780389822943,-0.27083333333333337
11.0,14.0,-0.4048504686802559,-0.38988095238095244
12.0,14.0,0.17542032435649457,0.16071428571428567
13.0,14.0,-0.06263948817140311,-0.04761904761904766
14.0,14.0,-0.09239696473739033,-0.12202380952380963
15.0,14.0,0.08614789465853288,0.08630952380952371
16.0,14.0,0.1159053712245201,0.08630952380952371
17.0,14.0,0.2051778009224818,0.16071428571428567
18.0,14.0,-0.06263948817140311,-0.09226190476190484
19.0,14.0,-0.04776074988840949,-0.03273809523809527
20.0,14.0,0.24981401577146248,0.2648809523809523
21.0,14.0,0.14566284779050734,0.16071428571428567
22.0,14.0,-0.04776074988840949,-0.07738095238095244
23.0,14.0,0.17542032435649457,0.19047619047619047
24.0,14.0,0.14566284779050734,0.1309523809523809
25.0,14.0,-0.15191191786936478,-0.2410714285714286
26.0,14.0,-0.06263948817140311,-0.18154761904761904
27.0,14.0,-0.28582056241630716,-0.31547619047619047
28.0,14.0,0.14566284779050734,0.1160714285714285
29.0,14.0,-0.04776074988840949,-0.03273809523809527
30.0,14.0,-0.16679065615235825,-0.10714285714285723
31.0,14.0,-0.13703317958637118,-0.1517857142857144
32.0,14.0,-0.04776074988840949,-0.09226190476190484
33.0,14.0,-0.0031245350394286425,-0.0029761904761904786
34.0,14.0,0.05639041809254565,0.04166666666666653
35.0,14.0,-0.43460794524624313,-0.36011904761904767
36.0,14.0,0.17542032435649457,0.16071428571428567
37.0,14.0,0.05639041809254565,0.05654761904761893
38.0,14.0,-0.13703317958637118,-0.10714285714285723
39.0,14.0,0.2646927540544561,0.2499999999999999
40.0,14.0,-0.07751822645439671,-0.03273809523809527
41.0,14.0,0.32420770718643055,0.29464285714285704
42.0,14.0,0.026632941526558422,-0.03273809523809527
43.0,14.0,-0.018003273322422256,-0.0029761904761904786
44.0,14.0,-0.3750929921142688,-0.27083333333333337
45.0,14.0,-0.18166939443535185,-0.1517857142857144
46.0,14.0,-0.28582056241630716,-0.3005952380952382
47.0,14.0,-0.07751822645439671,-0.07738095238095244
48.0,14.0,0.3688439220354114,0.3839285714285714
49.0,14.0,0.24981401577146248,0.19047619047619047
50.0,14.0,-0.25606308585031995,-0.27083333333333337
51.0,14.0,0.07126915637553927,0.05654761904761893
52.0,14.0,-0.09239696473739033,-0.12202380952380963
53.0,14.0,0.35396518375241776,0.3095238095238094
54.0,14.0,0.23493527748846887,0.2202380952380951
55.0,14.0,-0.47924416009522397,-0.49404761904761907
56.0,14.0,0.2795714923374497,0.2499999999999999
57.0,14.0,0.13078410950751373,0.08630952380952371
58.0,14.0,0.16054158607350094,0.2202380952380951
59.0,14.0,-0.018003273322422256,0.10119047619047611
60.0,14.0,0.24981401577146248,0.2499999999999999
61.0,14.0,-0.0031245350394286425,-0.03273809523809527
62.0,14.0,0.13078410950751373,0.1309523809523809
63.0,14.0,-0.10727570302038394,-0.12202380952380963
64.0,14.0,-0.36021425383127514,-0.3303571428571429
65.0,14.0,-0.2709418241333135,-0.22619047619047622
66.0,14.0,0.08614789465853288,0.1309523809523809
67.0,14.0,-0.21142687100133908,-0.22619047619047622
68.0,14.0,0.3688439220354114,0.3839285714285714
69.0,14.0,0.1159053712245201,0.17559523809523808
70.0,14.0,-0.06263948817140311,-0.12202380952380963
71.0,14.0,0.14566284779050734,0.07142857142857133
72.0,14.0,-0.3006993006993008,-0.38988095238095244
73.0,14.0,-0.12215444130337756,-0.12202380952380963
74.0,14.0,-0.33045677726528794,-0.31547619047619047
75.0,14.0,0.23493527748846887,0.2202380952380951
76.0,14.0,0.23493527748846887,0.2499999999999999
77.0,14.0,-0.12215444130337756,-0.12202380952380963
78.0,14.0,-0.13703317958637118,-0.13690476190476203
79.0,14.0,0.07126915637553927,0.011904761904761915
80.0,14.0,-0.3006993006993008,-0.31547619047619047
81.0,14.0,0.13078410950751373,0.10119047619047611
82.0,14.0,0.3390864454694242,0.27976190476190466
83.0,14.0,-0.16679065615235825,-0.04761904761904766
84.0,14.0,-0.06263948817140311,-0.017857142857142873
85.0,14.0,0.2051778009224818,0.16071428571428567
86.0,14.0,-0.03288201160541587,-0.017857142857142873
87.0,14.0,0.14566284779050734,0.1309523809523809
88.0,14.0,0.1010266329415265,0.05654761904761893
89.0,14.0,0.19029906263948818,0.19047619047619047
90.0,14.0,0.22005653920547524,0.23511904761904748
91.0,14.0,0.14566284779050734,0.08630952380952371
92.0,14.0,-0.13703317958637118,-0.12202380952380963
93.0,14.0,-0.19654813271834548,-0.1517857142857144
94.0,14.0,0.2795714923374497,0.3095238095238094
95.0,14.0,0.011754203243564972,0.011904761904761915
96.0,14.0,-0.10727570302038394,-0.06250000000000006
97.0,14.0,0.08614789465853288,0.1458333333333333
98.0,14.0,-0.3006993006993008,-0.27083333333333337
99.0,14.0,0.04151167980955204,0.07142857142857133
0.0,15.0,0.2108682811577081,0.19787045252883767
1.0,15.0,0.1665682220909628,0.15350488021295475
2.0,15.0,-0.15829887773183707,-0.20141969831410822
3.0,15.0,-0.33549911399881865,-0.3640934634723455
4.0,15.0,-0.11399881866509162,-0.09790002957704826
5.0,15.0,-0.025398700531600697,0.005619639160011868
6.0,15.0,0.06320141760189006,0.12392783200236614
7.0,15.0,0.0041346721795629425,-0.02395740905057674
8.0,15.0,0.24040165386887175,0.2866015971606033
9.0,15.0,0.1665682220909628,0.2422360248447204
10.0,15.0,-0.20259893679858237,-0.21620822241940252
11.0,15.0,-0.4388659184878913,-0.3640934634723455
12.0,15.0,0.13703484937979915,0.15350488021295475
13.0,15.0,-0.11399881866509162,-0.12747707778763687
14.0,15.0,-0.08446544595392798,-0.05353445726116535
15.0,15.0,0.04843473124630824,0.005619639160011868
16.0,15.0,0.06320141760189006,0.07956225968648323
17.0,15.0,0.25516834022445356,0.2422360248447204
18.0,15.0,-0.06969875959834616,-0.08311150547175396
19.0,15.0,-0.11399881866509162,-0.14226560189293116
20.0,15.0,0.25516834022445356,0.2422360248447204
21.0,15.0,0.13703484937979915,0.16829340431824905
22.0,15.0,-0.025398700531600697,-0.009168884945282436
23.0,15.0,0.13703484937979915,0.09435078379177753
24.0,15.0,0.12226816302421734,0.09435078379177753
25.0,15.0,-0.0992321323095098,-0.009168884945282436
26.0,15.0,-0.232132309509746,-0.18663117420881392
27.0,15.0,-0.12876550502067344,-0.1570541259982255
28.0,15.0,0.12226816302421734,0.12392783200236614
29.0,15.0,-0.025398700531600697,0.005619639160011868
30.0,15.0,-0.08446544595392798,-0.20141969831410822
31.0,15.0,-0.06969875959834616,-0.03874593315587104
32.0,15.0,-0.18783225044300056,-0.20141969831410822
33.0,15.0,-0.12876550502067344,-0.05353445726116535
34.0,15.0,-0.010632014176018877,-0.03874593315587104
35.0,15.0,-0.39456585942114597,-0.3936705116829341
36.0,15.0,0.0189013585351446,0.06477373558118892
37.0,15.0,0.07796810395747188,-0.02395740905057674
38.0,15.0,-0.06969875959834616,-0.11268855368234257
39.0,15.0,0.15180153573538097,0.16829340431824905
40.0,15.0,-0.06969875959834616,0.005619639160011868
41.0,15.0,0.24040165386887175,0.2126589766341318
42.0,15.0,-0.025398700531600697,-0.08311150547175396
43.0,15.0,0.06320141760189006,0.06477373558118892
44.0,15.0,-0.24689899586532785,-0.29015084294587407
45.0,15.0,-0.12876550502067344,-0.11268855368234257
46.0,15.0,-0.27643236857649145,-0.27536231884057977
47.0,15.0,-0.0992321323095098,-0.11268855368234257
48.0,15.0,0.3585351447135263,0.36054421768707484
49.0,15.0,0.12226816302421734,0.16829340431824905
50.0,15.0,-0.2911990549320733,-0.26057379473528547
51.0,15.0,0.06320141760189006,0.12392783200236614
52.0,15.0,0.0041346721795629425,0.005619639160011868
53.0,15.0,0.32900177200236264,0.2866015971606033
54.0,15.0,0.2256349675132899,0.12392783200236614
55.0,15.0,-0.4093325457767277,-0.3493049393670512
56.0,15.0,0.24040165386887175,0.2570245489500147
57.0,15.0,0.0927347903130537,0.12392783200236614
58.0,15.0,0.18133490844654462,0.16829340431824905
59.0,15.0,0.0041346721795629425,0.02040816326530601
60.0,15.0,0.2699350265800354,0.33096716947648624
61.0,15.0,0.03366804489072642,-0.009168884945282436
62.0,15.0,0.04843473124630824,0.12392783200236614
63.0,15.0,-0.04016538688718252,-0.08311150547175396
64.0,15.0,-0.232132309509746,-0.31972789115646255
65.0,15.0,-0.232132309509746,-0.27536231884057977
66.0,15.0,0.13703484937979915,0.15350488021295475
67.0,15.0,-0.2173656231541642,-0.24578527062999114
68.0,15.0,0.34376845835794445,0.33096716947648624
69.0,15.0,0.13703484937979915,0.15350488021295475
70.0,15.0,-0.010632014176018877,0.02040816326530601
71.0,15.0,0.12226816302421734,0.09435078379177753
72.0,15.0,-0.5274660366213821,-0.541555752735877
73.0,15.0,-0.24689899586532785,-0.11268855368234257
74.0,15.0,-0.2911990549320733,-0.31972789115646255
75.0,15.0,0.25516834022445356,0.2422360248447204
76.0,15.0,0.25516834022445356,0.2866015971606033
77.0,15.0,-0.04016538688718252,-0.06832298136645966
78.0,15.0,-0.08446544595392798,-0.14226560189293116
79.0,15.0,0.10750147666863552,0.07956225968648323
80.0,15.0,-0.232132309509746,-0.18663117420881392
81.0,15.0,0.0927347903130537,0.06477373558118892
82.0,15.0,0.299468399291199,0.2866015971606033
83.0,15.0,-0.06969875959834616,-0.12747707778763687
84.0,15.0,-0.054932073242764334,0.005619639160011868
85.0,15.0,0.2108682811577081,0.2126589766341318
86.0,15.0,0.0189013585351446,0.02040816326530601
87.0,15.0,0.12226816302421734,0.12392783200236614
88.0,15.0,0.07796810395747188,0.07956225968648323
89.0,15.0,0.19610159480212644,0.2126589766341318
90.0,15.0,0.24040165386887175,0.19787045252883767
91.0,15.0,0.10750147666863552,0.12392783200236614
92.0,15.0,-0.17306556408741874,-0.12747707778763687
93.0,15.0,-0.12876550502067344,-0.18663117420881392
94.0,15.0,0.32900177200236264,0.36054421768707484
95.0,15.0,0.04843473124630824,0.03519668737060031
96.0,15.0,-0.15829887773183707,-0.14226560189293116
97.0,15.0,0.03366804489072642,-0.06832298136645966
98.0,15.0,-0.35026580035440047,-0.31972789115646255
99.0,15.0,-0.04016538688718252,-0.05353445726116535
0.0,16.0,0.23145400593471796,0.24647573824009483
1.0,16.0,0.15727002967359047,0.12776376316960966
2.0,16.0,-0.18397626112759644,-0.1244991838551715
3.0,16.0,-0.4510385756676558,-0.3025671464608993
4.0,16.0,-0.22848664688427303,-0.16901617450660333
5.0,16.0,0.08308605341246281,0.068407775634367
6.0,16.0,0.023738872403560686,0.03872978186674566
7.0,16.0,0.008902077151335319,0.03872978186674566
8.0,16.0,0.18694362017804153,0.17228075382104166
9.0,16.0,0.172106824925816,0.201958747588663
10.0,16.0,-0.15430267062314554,-0.19869416827422468
11.0,16.0,-0.19881305637982197,-0.25805015580946733
12.0,16.0,0.15727002967359047,0.15744175693723098
13.0,16.0,-0.0949554896142434,-0.0799821932037395
14.0,16.0,-0.0949554896142434,-0.0799821932037395
15.0,16.0,0.023738872403560686,0.023890784982934992
16.0,16.0,0.06824925816023727,0.00905178809912449
17.0,16.0,0.20178041543026706,0.12776376316960966
18.0,16.0,-0.1691394658753709,-0.15417717762279284
19.0,16.0,0.008902077151335319,0.03872978186674566
20.0,16.0,0.2462908011869435,0.26131473512390546
21.0,16.0,0.20178041543026706,0.12776376316960966
22.0,16.0,-0.06528189910979233,-0.05030419943611818
23.0,16.0,0.14243323442136493,0.15744175693723098
24.0,16.0,0.2462908011869435,0.24647573824009483
25.0,16.0,-0.25816023738872407,-0.25805015580946733
26.0,16.0,-0.06528189910979233,-0.09482119008755018
27.0,16.0,-0.15430267062314554,-0.1393381807389822
28.0,16.0,0.15727002967359047,0.11292476628579899
29.0,16.0,-0.06528189910979233,-0.020626205668496843
30.0,16.0,-0.12462908011869446,-0.21353316515803533
31.0,16.0,-0.005934718100890212,-0.0799821932037395
32.0,16.0,-0.12462908011869446,-0.10966018697136085
33.0,16.0,-0.08011869436201786,-0.020626205668496843
34.0,16.0,-0.020771513353115743,0.03872978186674566
35.0,16.0,-0.36201780415430274,-0.3174061433447099
36.0,16.0,0.1275964391691394,0.12776376316960966
37.0,16.0,0.08308605341246281,0.023890784982934992
38.0,16.0,-0.13946587537092,-0.15417717762279284
39.0,16.0,0.23145400593471796,0.2167977444724735
40.0,16.0,-0.08011869436201786,-0.05030419943611818
41.0,16.0,0.15727002967359047,0.14260276005342032
42.0,16.0,0.05341246290801175,0.023890784982934992
43.0,16.0,0.05341246290801175,0.12776376316960966
44.0,16.0,-0.30267062314540066,-0.272889152693278
45.0,16.0,-0.15430267062314554,-0.16901617450660333
46.0,16.0,-0.28783382789317513,-0.2877281495770887
47.0,16.0,-0.05044510385756681,-0.0057872087846861766
48.0,16.0,0.3056379821958456,0.32067072265914814
49.0,16.0,0.21661721068249243,0.26131473512390546
50.0,16.0,-0.19881305637982197,-0.19869416827422468
51.0,16.0,-0.020771513353115743,-0.020626205668496843
52.0,16.0,0.023738872403560686,-0.0057872087846861766
53.0,16.0,0.3204747774480711,0.29099272889152683
54.0,16.0,0.21661721068249243,0.18711975070485232
55.0,16.0,-0.4510385756676558,-0.5103131028342485
56.0,16.0,0.21661721068249243,0.2167977444724735
57.0,16.0,0.06824925816023727,0.08324677251817766
58.0,16.0,0.21661721068249243,0.201958747588663
59.0,16.0,-0.15430267062314554,-0.0057872087846861766
60.0,16.0,0.2462908011869435,0.17228075382104166
61.0,16.0,-0.13946587537092,-0.10966018697136085
62.0,16.0,-0.005934718100890212,0.023890784982934992
63.0,16.0,-0.08011869436201786,-0.10966018697136085
64.0,16.0,-0.42136498516320475,-0.272889152693278
65.0,16.0,-0.22848664688427303,-0.272889152693278
66.0,16.0,0.05341246290801175,0.09808576940198832
67.0,16.0,-0.15430267062314554,-0.22837216204184602
68.0,16.0,0.33531157270029666,0.32067072265914814
69.0,16.0,0.11275964391691387,0.15744175693723098
70.0,16.0,-0.05044510385756681,-0.09482119008755018
71.0,16.0,0.11275964391691387,0.14260276005342032
72.0,16.0,-0.4510385756676558,-0.3619231339961419
73.0,16.0,-0.2136498516320475,-0.24321115892565667
74.0,16.0,-0.2729970326409496,-0.3174061433447099
75.0,16.0,0.18694362017804153,0.2167977444724735
76.0,16.0,0.23145400593471796,0.24647573824009483
77.0,16.0,-0.06528189910979233,-0.0799821932037395
78.0,16.0,-0.05044510385756681,-0.020626205668496843
79.0,16.0,0.05341246290801175,0.05356877875055632
80.0,16.0,-0.25816023738872407,-0.25805015580946733
81.0,16.0,0.15727002967359047,0.14260276005342032
82.0,16.0,0.33531157270029666,0.32067072265914814
83.0,16.0,-0.10979228486646893,-0.16901617450660333
84.0,16.0,0.03857566765578622,0.068407775634367
85.0,16.0,0.2759643916913946,0.2167977444724735
86.0,16.0,0.09792284866468834,0.08324677251817766
87.0,16.0,0.15727002967359047,0.08324677251817766
88.0,16.0,0.1275964391691394,0.068407775634367
89.0,16.0,0.23145400593471796,0.201958747588663
90.0,16.0,0.18694362017804153,0.15744175693723098
91.0,16.0,0.05341246290801175,0.09808576940198832
92.0,16.0,-0.05044510385756681,-0.1244991838551715
93.0,16.0,-0.2729970326409496,-0.272889152693278
94.0,16.0,0.2908011869436201,0.3058317257753375
95.0,16.0,-0.06528189910979233,-0.05030419943611818
96.0,16.0,-0.035608308605341275,-0.035465202552307507
97.0,16.0,0.03857566765578622,0.00905178809912449
98.0,16.0,-0.2136498516320475,-0.1393381807389822
99.0,16.0,-0.05044510385756681,-0.09482119008755018
0.0,17.0,0.224428848738241,0.20751341681574256
1.0,17.0,0.209496789607287,0.22242098986285033
2.0,17.0,-0.10407645214275046,-0.15026833631484796
3.0,17.0,-0.2683291025832462,-0.26952892069171136
4.0,17.0,-0.19366880692847535,-0.19499105545617162
5.0,17.0,0.04524413916679109,0.04353011329755516
6.0,17.0,0.13483649395251612,0.11806797853309489
7.0,17.0,-0.044348215618933776,-0.031007751937984395
8.0,17.0,0.209496789607287,0.19260584376863463
9.0,17.0,0.209496789607287,0.19260584376863463
10.0,17.0,-0.163804688666567,-0.10554561717352412
11.0,17.0,-0.2683291025832462,-0.4186046511627906
12.0,17.0,0.209496789607287,0.088252832438879
13.0,17.0,-0.2086008660594295,-0.22480620155038752
14.0,17.0,-0.10407645214275046,-0.07573047107930823
15.0,17.0,-0.029416156487979604,-0.01610017889087645
16.0,17.0,0.0004479617739287412,0.013714967203339442
17.0,17.0,0.23936090786919517,0.20751341681574256
18.0,17.0,0.0004479617739287412,-0.01610017889087645
19.0,17.0,0.0004479617739287412,-0.031007751937984395
20.0,17.0,0.2692250261311035,0.19260584376863463
21.0,17.0,0.19456473047633283,0.20751341681574256
22.0,17.0,-0.05928027474988795,-0.16517590936195573
23.0,17.0,0.1497685530834703,0.19260584376863463
24.0,17.0,0.17963267134537864,0.20751341681574256
25.0,17.0,-0.13394057040465882,-0.09063804412641617
26.0,17.0,-0.10407645214275046,-0.10554561717352412
27.0,17.0,-0.19366880692847535,-0.2546213476446034
28.0,17.0,0.13483649395251612,0.11806797853309489
29.0,17.0,-0.05928027474988795,-0.04591532498509234
30.0,17.0,-0.10407645214275046,-0.12045319022063207
31.0,17.0,0.015380020904882915,0.02862254025044722
32.0,17.0,-0.07421233388084213,-0.10554561717352412
33.0,17.0,-0.10407645214275046,-0.09063804412641617
34.0,17.0,0.0004479617739287412,0.088252832438879
35.0,17.0,-0.342989398238017,-0.344066785927251
36.0,17.0,0.030312080035836922,0.04353011329755516
37.0,17.0,0.015380020904882915,0.02862254025044722
38.0,17.0,-0.163804688666567,-0.16517590936195573
39.0,17.0,0.1497685530834703,0.17769827072152666
40.0,17.0,-0.044348215618933776,-0.031007751937984395
41.0,17.0,0.25429296700014936,0.17769827072152666
42.0,17.0,-0.029416156487979604,-0.01610017889087645
43.0,17.0,0.04524413916679109,0.10316040548598694
44.0,17.0,-0.4027176347618336,-0.32915921288014305
45.0,17.0,-0.10407645214275046,-0.060822898032200284
46.0,17.0,-0.2683291025832462,-0.23971377459749546
47.0,17.0,-0.10407645214275046,-0.060822898032200284
48.0,17.0,0.4036135583096909,0.3714967203339298
49.0,17.0,0.224428848738241,0.16279069767441873
50.0,17.0,-0.3728535164999253,-0.29934406678592723
51.0,17.0,0.030312080035836922,-0.01610017889087645
52.0,17.0,-0.029416156487979604,-0.031007751937984395
53.0,17.0,0.3438853217858744,0.3416815742397139
54.0,17.0,0.19456473047633283,0.088252832438879
55.0,17.0,-0.4176496938927878,-0.44841979725700654
56.0,17.0,0.25429296700014936,0.2373285629099583
57.0,17.0,0.10497237569060779,0.1478831246273108
58.0,17.0,0.16470061221442447,0.2373285629099583
59.0,17.0,0.015380020904882915,0.013714967203339442
60.0,17.0,0.209496789607287,0.26714370900417417
61.0,17.0,0.015380020904882915,-0.01610017889087645
62.0,17.0,0.060176198297745266,0.10316040548598694
63.0,17.0,-0.10407645214275046,-0.13536076326774002
64.0,17.0,-0.28326116171420035,-0.29934406678592723
65.0,17.0,-0.23846498432133786,-0.32915921288014305
66.0,17.0,-0.07421233388084213,-0.07573047107930823
67.0,17.0,-0.2086008660594295,-0.13536076326774002
68.0,17.0,0.2841570852620577,0.31186642814549803
69.0,17.0,0.13483649395251612,0.10316040548598694
70.0,17.0,-0.014484097357025431,-0.060822898032200284
71.0,17.0,0.13483649395251612,0.1478831246273108
72.0,17.0,-0.4624458712856503,-0.46332737030411447
73.0,17.0,-0.3131252799761086,-0.1800834824090637
74.0,17.0,-0.17873674779752116,-0.22480620155038752
75.0,17.0,0.2841570852620577,0.26714370900417417
76.0,17.0,0.2990891443930119,0.31186642814549803
77.0,17.0,-0.08914439301179629,-0.12045319022063207
78.0,17.0,-0.07421233388084213,-0.09063804412641617
79.0,17.0,0.13483649395251612,0.088252832438879
80.0,17.0,-0.4027176347618336,-0.344066785927251
81.0,17.0,-0.014484097357025431,0.10316040548598694
82.0,17.0,0.2990891443930119,0.31186642814549803
83.0,17.0,-0.13394057040465882,-0.12045319022063207
84.0,17.0,-0.05928027474988795,-0.04591532498509234
85.0,17.0,0.17963267134537864,0.22242098986285033
86.0,17.0,-0.029416156487979604,-0.0011926058437685032
87.0,17.0,0.17963267134537864,0.17769827072152666
88.0,17.0,0.1497685530834703,0.02862254025044722
89.0,17.0,0.2692250261311035,0.2820512820512821
90.0,17.0,0.1497685530834703,0.19260584376863463
91.0,17.0,0.11990443482156196,0.16279069767441873
92.0,17.0,-0.044348215618933776,-0.031007751937984395
93.0,17.0,-0.253397043452292,-0.26952892069171136
94.0,17.0,0.3588173809168286,0.35658914728682184
95.0,17.0,0.0004479617739287412,-0.01610017889087645
96.0,17.0,-0.13394057040465882,-0.15026833631484796
97.0,17.0,-0.05928027474988795,-0.01610017889087645
98.0,17.0,-0.23846498432133786,-0.22480620155038752
99.0,17.0,-0.014484097357025431,0.013714967203339442
0.0,18.0,0.24536693847294289,0.2570245489500147
1.0,18.0,0.1415863602668644,0.16829340431824905
2.0,18.0,-0.09562638991845812,-0.05353445726116535
3.0,18.0,-0.3180133432171979,-0.3788819875776398
4.0,18.0,-0.18458117123795395,-0.18663117420881392
5.0,18.0,0.06745737583395105,0.07956225968648323
6.0,18.0,0.008154188287620549,0.03519668737060031
7.0,18.0,-0.006671608598962118,0.04998521147589462
8.0,18.0,0.21571534469977757,0.19787045252883767
9.0,18.0,0.24536693847294289,0.2126589766341318
10.0,18.0,-0.27353595255744995,-0.23099674652469684
11.0,18.0,-0.3031875463306153,-0.29015084294587407
12.0,18.0,0.1415863602668644,0.18308192842354334
13.0,18.0,-0.1549295774647888,-0.08311150547175396
14.0,18.0,-0.18458117123795395,-0.09790002957704826
15.0,18.0,-0.006671608598962118,0.005619639160011868
16.0,18.0,0.05263157894736838,0.03519668737060031
17.0,18.0,0.21571534469977757,0.15350488021295475
18.0,18.0,-0.09562638991845812,-0.12747707778763687
19.0,18.0,-0.12527798369162346,-0.02395740905057674
20.0,18.0,0.24536693847294289,0.2866015971606033
21.0,18.0,0.20088954781319507,0.15350488021295475
22.0,18.0,-0.09562638991845812,-0.09790002957704826
23.0,18.0,0.12676056338028172,0.12392783200236614
24.0,18.0,0.21571534469977757,0.19787045252883767
25.0,18.0,-0.11045218680504079,-0.14226560189293116
26.0,18.0,-0.14010378057820613,-0.18663117420881392
27.0,18.0,-0.36249073387694586,-0.27536231884057977
28.0,18.0,0.11193476649369906,0.07956225968648323
29.0,18.0,0.008154188287620549,-0.11268855368234257
30.0,18.0,-0.18458117123795395,-0.09790002957704826
31.0,18.0,-0.08080059303187545,-0.1570541259982255
32.0,18.0,-0.03632320237212745,-0.03874593315587104
33.0,18.0,-0.051148999258710116,-0.09790002957704826
34.0,18.0,0.03780578206078572,0.07956225968648323
35.0,18.0,-0.37731653076352856,-0.3493049393670512
36.0,18.0,0.12676056338028172,0.15350488021295475
37.0,18.0,0.20088954781319507,0.16829340431824905
38.0,18.0,-0.18458117123795395,-0.1570541259982255
39.0,18.0,0.34914751667902155,0.271813073055309
40.0,18.0,-0.006671608598962118,-0.03874593315587104
41.0,18.0,0.20088954781319507,0.2422360248447204
42.0,18.0,0.09710896960711639,0.13871635610766045
43.0,18.0,0.08228317272053372,0.12392783200236614
44.0,18.0,-0.3921423276501112,-0.31972789115646255
45.0,18.0,-0.1549295774647888,-0.21620822241940252
46.0,18.0,-0.3031875463306153,-0.29015084294587407
47.0,18.0,-0.14010378057820613,-0.12747707778763687
48.0,18.0,0.3194959229058562,0.33096716947648624
49.0,18.0,0.17123795404002973,0.15350488021295475
50.0,18.0,-0.24388435878428463,-0.24578527062999114
51.0,18.0,0.08228317272053372,0.005619639160011868
52.0,18.0,-0.06597479614529278,-0.05353445726116535
53.0,18.0,0.28984432913269087,0.30139012126589765
54.0,18.0,0.24536693847294289,0.271813073055309
55.0,18.0,-0.3328391401037806,-0.26057379473528547
56.0,18.0,0.21571534469977757,0.2274475007394261
57.0,18.0,0.08228317272053372,0.04998521147589462
58.0,18.0,0.12676056338028172,0.16829340431824905
59.0,18.0,-0.11045218680504079,-0.12747707778763687
60.0,18.0,0.2750185322461082,0.2866015971606033
61.0,18.0,0.008154188287620549,0.04998521147589462
62.0,18.0,0.08228317272053372,0.07956225968648323
63.0,18.0,-0.08080059303187545,-0.12747707778763687
64.0,18.0,-0.24388435878428463,-0.3345164152617569
65.0,18.0,-0.28836174944403264,-0.27536231884057977
66.0,18.0,0.12676056338028172,0.16829340431824905
67.0,18.0,-0.22905856189770196,-0.23099674652469684
68.0,18.0,0.3343217197924389,0.34575569358178054
69.0,18.0,0.20088954781319507,0.18308192842354334
70.0,18.0,-0.021497405485544786,-0.06832298136645966
71.0,18.0,0.09710896960711639,0.04998521147589462
72.0,18.0,-0.3180133432171979,-0.43803608399881694
73.0,18.0,-0.2142327650111193,-0.30493936705116836
74.0,18.0,-0.3031875463306153,-0.3493049393670512
75.0,18.0,0.24536693847294289,0.2866015971606033
76.0,18.0,0.24536693847294289,0.2422360248447204
77.0,18.0,-0.11045218680504079,-0.1570541259982255
78.0,18.0,-0.14010378057820613,-0.12747707778763687
79.0,18.0,0.12676056338028172,0.09435078379177753
80.0,18.0,-0.28836174944403264,-0.23099674652469684
81.0,18.0,0.022979985174203053,0.005619639160011868
82.0,18.0,0.30467012601927357,0.2866015971606033
83.0,18.0,-0.14010378057820613,-0.1570541259982255
84.0,18.0,-0.006671608598962118,0.03519668737060031
85.0,18.0,0.20088954781319507,0.2422360248447204
86.0,18.0,0.05263157894736838,0.04998521147589462
87.0,18.0,0.08228317272053372,0.03519668737060031
88.0,18.0,-0.006671608598962118,0.09435078379177753
89.0,18.0,0.24536693847294289,0.19787045252883767
90.0,18.0,0.1860637509266124,0.18308192842354334
91.0,18.0,0.1415863602668644,0.09435078379177753
92.0,18.0,-0.14010378057820613,-0.11268855368234257
93.0,18.0,-0.19940696812453662,-0.23099674652469684
94.0,18.0,0.3194959229058562,0.34575569358178054
95.0,18.0,-0.006671608598962118,0.04998521147589462
96.0,18.0,-0.12527798369162346,-0.08311150547175396
97.0,18.0,0.08228317272053372,0.04998521147589462
98.0,18.0,-0.19940696812453662,-0.23099674652469684
99.0,18.0,-0.06597479614529278,-0.03874593315587104
0.0,19.0,0.2230107202174242,0.23289730867538705
1.0,19.0,0.1777140268760381,0.20282664261013383
2.0,19.0,-0.2148573154159746,-0.26326868140129306
3.0,19.0,-0.3507473954401329,-0.30837468049917305
4.0,19.0,-0.2601540087573607,-0.15802135017290628
5.0,19.0,0.026725049071417862,-0.0076680198466395925
6.0,19.0,0.041823946851879734,0.037437979251240296
7.0,19.0,0.07202174241280382,-0.05277401894451965
8.0,19.0,0.20791182243696216,0.18779130957750714
9.0,19.0,0.2834063113392722,0.32310930687114714
10.0,19.0,-0.22995621319643664,-0.2482333483686664
11.0,19.0,-0.4715385776838291,-0.3685160126296798
12.0,19.0,0.20791182243696216,0.1577206435122538
13.0,19.0,-0.06386833761135438,-0.1279506841076531
14.0,19.0,-0.09406613317227845,-0.037738685911892965
15.0,19.0,0.13241733353465196,0.06750864531649367
16.0,19.0,0.10221953797372789,0.1276499774470004
17.0,19.0,0.26830741355881016,0.24793264170801374
18.0,19.0,-0.0336705420504303,-0.037738685911892965
19.0,19.0,-0.04876943983089234,-0.05277401894451965
20.0,19.0,0.2834063113392722,0.26296797474064043
21.0,19.0,0.25320851577834813,0.21786197564276052
22.0,19.0,-0.09406613317227845,-0.06780935197714634
23.0,19.0,0.05692284463234177,0.05247331228386698
24.0,19.0,0.16261512909557604,0.18779130957750714
25.0,19.0,-0.13936282651366458,-0.08284468500977302
26.0,19.0,-0.09406613317227845,-0.037738685911892965
27.0,19.0,-0.2450551109768987,-0.2331980153360397
28.0,19.0,0.16261512909557604,0.11261464441437373
29.0,19.0,-0.06386833761135438,-0.1279506841076531
30.0,19.0,-0.04876943983089234,-0.0076680198466395925
31.0,19.0,-0.0336705420504303,-0.08284468500977302
32.0,19.0,-0.13936282651366458,-0.08284468500977302
33.0,19.0,-0.13936282651366458,-0.05277401894451965
34.0,19.0,0.10221953797372789,0.05247331228386698
35.0,19.0,-0.2903518043182848,-0.218162682303413
36.0,19.0,0.13241733353465196,0.1426853104796271
37.0,19.0,0.011626151290955821,0.022402646218613778
38.0,19.0,-0.1695606220745885,-0.11291535107502639
39.0,19.0,0.20791182243696216,0.24793264170801374
40.0,19.0,-0.06386833761135438,-0.11291535107502639
41.0,19.0,0.25320851577834813,0.26296797474064043
42.0,19.0,0.10221953797372789,0.09757931138174704
43.0,19.0,0.11731843575418993,0.18779130957750714
44.0,19.0,-0.3507473954401329,-0.3685160126296798
45.0,19.0,-0.22995621319643664,-0.26326868140129306
46.0,19.0,-0.33564849765967086,-0.3835513456623065
47.0,19.0,-0.15446172429412644,-0.05277401894451965
48.0,19.0,0.3890985958025065,0.33814463990377386
49.0,19.0,0.1777140268760381,0.11261464441437373
50.0,19.0,-0.30545070209874675,-0.3234100135317997
51.0,19.0,0.14751623131511402,0.1426853104796271
52.0,19.0,-0.018571644269968258,-0.09788001804239971
53.0,19.0,0.3136041069001963,0.32310930687114714
54.0,19.0,0.16261512909557604,0.21786197564276052
55.0,19.0,-0.4715385776838291,-0.42865734476018647
56.0,19.0,0.25320851577834813,0.21786197564276052
57.0,19.0,0.13241733353465196,0.08254397834912035
58.0,19.0,0.20791182243696216,0.21786197564276052
59.0,19.0,-0.04876943983089234,-0.09788001804239971
60.0,19.0,0.25320851577834813,0.2780033077732671
61.0,19.0,-0.0336705420504303,-0.05277401894451965
62.0,19.0,0.10221953797372789,0.09757931138174704
63.0,19.0,-0.07896723539181642,-0.06780935197714634
64.0,19.0,-0.30545070209874675,-0.33844534656442643
65.0,19.0,-0.2601540087573607,-0.2783040144339198
66.0,19.0,0.08712064019326585,0.06750864531649367
67.0,19.0,-0.22995621319643664,-0.218162682303413
68.0,19.0,0.3890985958025065,0.3682153059690272
69.0,19.0,0.11731843575418993,0.1426853104796271
70.0,19.0,-0.09406613317227845,-0.11291535107502639
71.0,19.0,0.07202174241280382,0.037437979251240296
72.0,19.0,-0.44134078212290506,-0.42865734476018647
73.0,19.0,-0.2450551109768987,-0.2331980153360397
74.0,19.0,-0.27525290653782275,-0.3534806795970531
75.0,19.0,0.1777140268760381,0.21786197564276052
76.0,19.0,0.32870300468065833,0.29303864080589376
77.0,19.0,-0.12426392873320254,-0.14298601714027975
78.0,19.0,-0.12426392873320254,-0.06780935197714634
79.0,19.0,0.08712064019326585,0.11261464441437373
80.0,19.0,-0.33564849765967086,-0.2482333483686664
81.0,19.0,0.13241733353465196,0.09757931138174704
82.0,19.0,0.3136041069001963,0.33814463990377386
83.0,19.0,-0.2450551109768987,-0.11291535107502639
84.0,19.0,-0.0336705420504303,-0.05277401894451965
85.0,19.0,0.13241733353465196,0.1426853104796271
86.0,19.0,-0.0034727464895062186,-0.022703352879266277
87.0,19.0,0.1777140268760381,0.18779130957750714
88.0,19.0,0.08712064019326585,0.06750864531649367
89.0,19.0,0.19281292465650013,0.1577206435122538
90.0,19.0,0.13241733353465196,0.21786197564276052
91.0,19.0,0.10221953797372789,0.08254397834912035
92.0,19.0,-0.06386833761135438,-0.1279506841076531
93.0,19.0,-0.2148573154159746,-0.218162682303413
94.0,19.0,0.3589008002415824,0.32310930687114714
95.0,19.0,0.041823946851879734,0.05247331228386698
96.0,19.0,-0.15446172429412644,-0.11291535107502639
97.0,19.0,0.07202174241280382,0.037437979251240296
98.0,19.0,-0.19975841763551258,-0.2783040144339198
99.0,19.0,-0.06386833761135438,-0.037738685911892965
0.0,20.0,0.16192462386414422,0.15933412604042818
1.0,20.0,0.29599284969462236,0.2187871581450654
2.0,20.0,-0.16579770594369128,-0.1825208085612365
3.0,20.0,-0.34455534038432895,-0.3311533888228299
4.0,20.0,-0.28496946223744973,-0.2419738406658739
5.0,20.0,0.08744227618054518,-0.019024970273483835
6.0,20.0,0.07254580664382536,0.11474435196195014
7.0,20.0,-0.031729480113213145,-0.033888228299643185
8.0,20.0,0.17682109340086402,0.29310344827586216
9.0,20.0,0.19171756293758385,0.15933412604042818
10.0,20.0,-0.2551765231640101,-0.15279429250891796
11.0,20.0,-0.34455534038432895,-0.3014268727705113
12.0,20.0,0.14702815432742442,0.17419738406658752
13.0,20.0,-0.1062118277968122,-0.06361474435196188
14.0,20.0,-0.21048711455385072,-0.1825208085612365
15.0,20.0,0.08744227618054518,0.1296076099881095
16.0,20.0,0.04275286757038574,0.0701545778834721
17.0,20.0,0.23640697154774312,0.2187871581450654
18.0,20.0,-0.046625949649932955,-0.07847800237812123
19.0,20.0,-0.046625949649932955,-0.12306777645659928
20.0,20.0,0.28109638015790256,0.2782401902497028
21.0,20.0,0.14702815432742442,0.17419738406658752
22.0,20.0,0.012959928496946285,0.025564803804994048
23.0,20.0,0.16192462386414422,0.14447086801426884
24.0,20.0,0.1172352152539848,0.14447086801426884
25.0,20.0,-0.28496946223744973,-0.3014268727705113
26.0,20.0,-0.15090123640697162,-0.004161712247324485
27.0,20.0,-0.38924474899448835,-0.28656361474435194
28.0,20.0,0.1321316847907046,0.17419738406658752
29.0,20.0,-0.09131535826009239,-0.019024970273483835
30.0,20.0,-0.12110829733353201,-0.12306777645659928
31.0,20.0,-0.1062118277968122,-0.06361474435196188
32.0,20.0,-0.07641888872337257,-0.033888228299643185
33.0,20.0,-0.061522419186652764,-0.04875148632580253
34.0,20.0,-0.0019365410397735258,0.0404280618311534
35.0,20.0,-0.4488306271413675,-0.3608799048751486
36.0,20.0,0.1321316847907046,0.08501783590963144
37.0,20.0,0.08744227618054518,0.05529131985731274
38.0,20.0,-0.16579770594369128,-0.25683709869203325
39.0,20.0,0.26619991062118276,0.26337693222354347
40.0,20.0,-0.0019365410397735258,-0.019024970273483835
41.0,20.0,0.28109638015790256,0.2187871581450654
42.0,20.0,-0.0019365410397735258,0.025564803804994048
43.0,20.0,0.04275286757038574,0.05529131985731274
44.0,20.0,-0.27007299270072993,-0.3608799048751486
45.0,20.0,-0.13600476687025181,-0.15279429250891796
46.0,20.0,-0.24028005362729032,-0.3014268727705113
47.0,20.0,-0.16579770594369128,-0.1825208085612365
48.0,20.0,0.34068225830478177,0.3525564803804995
49.0,20.0,0.19171756293758385,0.2485136741973841
50.0,20.0,-0.24028005362729032,-0.34601664684898925
51.0,20.0,0.04275286757038574,0.0701545778834721
52.0,20.0,-0.031729480113213145,-0.04875148632580253
53.0,20.0,0.31088931923134216,0.29310344827586216
54.0,20.0,0.17682109340086402,0.17419738406658752
55.0,20.0,-0.4190376880679279,-0.40546967895362657
56.0,20.0,0.26619991062118276,0.2187871581450654
57.0,20.0,0.1172352152539848,0.11474435196195014
58.0,20.0,0.17682109340086402,0.20392390011890624
59.0,20.0,-0.061522419186652764,-0.04875148632580253
60.0,20.0,0.28109638015790256,0.29310344827586216
61.0,20.0,-0.016833010576493335,0.025564803804994048
62.0,20.0,0.05764933710710555,0.0701545778834721
63.0,20.0,-0.031729480113213145,-0.10820451843043992
64.0,20.0,-0.27007299270072993,-0.3311533888228299
65.0,20.0,-0.18069417548041108,-0.2717003567181926
66.0,20.0,0.08744227618054518,0.0404280618311534
67.0,20.0,-0.1955906450171309,-0.12306777645659928
68.0,20.0,0.29599284969462236,0.3079667063020215
69.0,20.0,0.16192462386414422,0.1296076099881095
70.0,20.0,-0.061522419186652764,0.010701545778834863
71.0,20.0,0.14702815432742442,0.15933412604042818
72.0,20.0,-0.49352003575152686,-0.43519619500594525
73.0,20.0,-0.21048711455385072,-0.16765755053507717
74.0,20.0,-0.35945180992104875,-0.34601664684898925
75.0,20.0,0.28109638015790256,0.26337693222354347
76.0,20.0,0.26619991062118276,0.23365041617122476
77.0,20.0,-0.1062118277968122,-0.10820451843043992
78.0,20.0,-0.12110829733353201,-0.12306777645659928
79.0,20.0,-0.016833010576493335,0.05529131985731274
80.0,20.0,-0.22538358409057052,-0.28656361474435194
81.0,20.0,0.1321316847907046,0.05529131985731274
82.0,20.0,0.31088931923134216,0.3079667063020215
83.0,20.0,-0.09131535826009239,-0.13793103448275862
84.0,20.0,-0.031729480113213145,-0.06361474435196188
85.0,20.0,0.17682109340086402,0.2187871581450654
86.0,20.0,0.05764933710710555,0.025564803804994048
87.0,20.0,0.17682109340086402,0.20392390011890624
88.0,20.0,0.10233874571726498,0.0701545778834721
89.0,20.0,0.2513034410844629,0.26337693222354347
90.0,20.0,0.19171756293758385,0.17419738406658752
91.0,20.0,0.10233874571726498,0.17419738406658752
92.0,20.0,-0.12110829733353201,-0.16765755053507717
93.0,20.0,-0.22538358409057052,-0.19738406658739585
94.0,20.0,0.32578578876806197,0.32282996432818084
95.0,20.0,0.05764933710710555,-0.019024970273483835
96.0,20.0,-0.046625949649932955,-0.04875148632580253
97.0,20.0,0.012959928496946285,-0.004161712247324485
98.0,20.0,-0.22538358409057052,-0.2419738406658739
99.0,20.0,0.07254580664382536,-0.04875148632580253
0.0,21.0,0.2607534856125778,0.2384362876753207
1.0,21.0,0.21625630376742797,0.2384362876753207
2.0,21.0,-0.08039157520023735,-0.13458669054013736
3.0,21.0,-0.3177098783743696,-0.2688749626977022
4.0,21.0,-0.2435479086324533,-0.1495076096687557
5.0,21.0,-0.0062296054583209455,0.05938525813190084
6.0,21.0,0.09759715218036186,0.07430617726051918
7.0,21.0,-0.03589439335508751,-0.059982094897045674
8.0,21.0,0.15692672797389498,0.2384362876753207
9.0,21.0,0.20142390981904484,0.17875261116084754
10.0,21.0,-0.18421833283892017,-0.23903312444046554
11.0,21.0,-0.391871848116286,-0.46284691136974043
12.0,21.0,0.14209433402551172,0.14891077290361085
13.0,21.0,-0.1248887570453872,-0.07490301402566402
14.0,21.0,-0.09522396914862064,-0.13458669054013736
15.0,21.0,-0.05072678730347079,0.014622500746046003
16.0,21.0,0.023435182438445452,0.05938525813190084
17.0,21.0,0.23108869771581123,0.2085944494180842
18.0,21.0,-0.06555918125185407,-0.16442852879737385
19.0,21.0,0.03826757638682873,0.044464339003282505
20.0,21.0,0.2607534856125778,0.2831990450611757
21.0,21.0,0.21625630376742797,0.22351536854670237
22.0,21.0,-0.06555918125185407,-0.059982094897045674
23.0,21.0,0.09759715218036186,0.07430617726051918
24.0,21.0,0.17175912192227827,0.13398985377499253
25.0,21.0,-0.21388312073568672,-0.07490301402566402
26.0,21.0,-0.021061999406704227,-0.059982094897045674
27.0,21.0,-0.34737466627113617,-0.23903312444046554
28.0,21.0,0.11242954612874514,0.11906893464637419
29.0,21.0,-0.03589439335508751,-0.00029841838257233357
30.0,21.0,-0.08039157520023735,-0.13458669054013736
31.0,21.0,-0.11005636309700392,-0.059982094897045674
32.0,21.0,-0.09522396914862064,-0.10474485228290069
33.0,21.0,-0.09522396914862064,-0.07490301402566402
34.0,21.0,0.023435182438445452,-0.00029841838257233357
35.0,21.0,-0.4215366360130525,-0.3434795583407938
36.0,21.0,0.11242954612874514,0.13398985377499253
37.0,21.0,0.09759715218036186,0.08922709638913752
38.0,21.0,-0.22871551468407,-0.1793494479259922
39.0,21.0,0.30525066745772766,0.2384362876753207
40.0,21.0,-0.021061999406704227,-0.030140256639809005
41.0,21.0,0.29041827350934435,0.2682781259325574
42.0,21.0,0.053099970335212014,0.05938525813190084
43.0,21.0,0.14209433402551172,0.08922709638913752
44.0,21.0,-0.22871551468407,-0.2688749626977022
45.0,21.0,-0.18421833283892017,-0.16442852879737385
46.0,21.0,-0.30287748442598644,-0.28379588182632054
47.0,21.0,-0.08039157520023735,-0.08982393315428235
48.0,21.0,0.40907742509641043,0.3727245598328857
49.0,21.0,0.23108869771581123,0.25335720680393903
50.0,21.0,-0.30287748442598644,-0.2987168009549389
51.0,21.0,0.008602788490062336,-0.030140256639809005
52.0,21.0,-0.08039157520023735,-0.04506117576842734
53.0,21.0,0.2607534856125778,0.29811996418979403
54.0,21.0,0.18659151587066156,0.13398985377499253
55.0,21.0,-0.34737466627113617,-0.4180841539838854
56.0,21.0,0.20142390981904484,0.29811996418979403
57.0,21.0,0.09759715218036186,0.044464339003282505
58.0,21.0,0.18659151587066156,0.2085944494180842
59.0,21.0,-0.05072678730347079,-0.030140256639809005
60.0,21.0,0.2607534856125778,0.25335720680393903
61.0,21.0,-0.11005636309700392,-0.16442852879737385
62.0,21.0,0.03826757638682873,-0.00029841838257233357
63.0,21.0,-0.18421833283892017,-0.1793494479259922
64.0,21.0,-0.2880450904776031,-0.40316323485526706
65.0,21.0,-0.34737466627113617,-0.3882423157266488
66.0,21.0,0.053099970335212014,0.05938525813190084
67.0,21.0,-0.22871551468407,-0.3434795583407938
68.0,21.0,0.3497478493028775,0.3727245598328857
69.0,21.0,0.09759715218036186,0.10414801551775585
70.0,21.0,0.03826757638682873,-0.015219337511190669
71.0,21.0,0.08276475823197858,0.1638316920322292
72.0,21.0,-0.4808662118065856,-0.43300507311250375
73.0,21.0,-0.16938593889053688,-0.1793494479259922
74.0,21.0,-0.391871848116286,-0.3434795583407938
75.0,21.0,0.29041827350934435,0.29811996418979403
76.0,21.0,0.30525066745772766,0.29811996418979403
77.0,21.0,-0.06555918125185407,-0.07490301402566402
78.0,21.0,-0.1248887570453872,-0.25395404356908385
79.0,21.0,0.11242954612874514,0.11906893464637419
80.0,21.0,-0.22871551468407,-0.19427036705461054
81.0,21.0,0.14209433402551172,0.08922709638913752
82.0,21.0,0.2755858795609611,0.29811996418979403
83.0,21.0,-0.11005636309700392,-0.00029841838257233357
84.0,21.0,0.023435182438445452,0.014622500746046003
85.0,21.0,0.15692672797389498,0.10414801551775585
86.0,21.0,0.09759715218036186,0.08922709638913752
87.0,21.0,0.18659151587066156,0.17875261116084754
88.0,21.0,0.09759715218036186,0.14891077290361085
89.0,21.0,0.18659151587066156,0.1638316920322292
90.0,21.0,0.20142390981904484,0.14891077290361085
91.0,21.0,0.15692672797389498,0.2085944494180842
92.0,21.0,-0.13972115099377047,-0.11966577141151902
93.0,21.0,-0.16938593889053688,-0.11966577141151902
94.0,21.0,0.30525066745772766,0.34288272157564903
95.0,21.0,-0.0062296054583209455,0.029543419874664172
96.0,21.0,-0.09522396914862064,-0.13458669054013736
97.0,21.0,0.03826757638682873,-0.00029841838257233357
98.0,21.0,-0.2435479086324533,-0.28379588182632054
99.0,21.0,-0.03589439335508751,-0.00029841838257233357
0.0,22.0,0.28877566312003594,0.3495276653171389
1.0,22.0,0.16888955492282334,0.1096116359274253
2.0,22.0,-0.20575453319346618,-0.1902834008097166
3.0,22.0,-0.3855836954892852,-0.41520467836257313
4.0,22.0,-0.25071182376742096,-0.2952466636677164
5.0,22.0,0.10894650082421697,0.06462738041685397
6.0,22.0,0.06398921025026219,0.09461688409056819
7.0,22.0,0.004046156151655981,-0.010346378767431424
8.0,22.0,0.25880413607073277,0.199580146948568
9.0,22.0,0.15390379139817176,0.15459589143799665
10.0,22.0,-0.17578300614416298,-0.20527815264657373
11.0,22.0,-0.4305409860632399,-0.35522567101514474
12.0,22.0,0.15390379139817176,0.199580146948568
13.0,22.0,-0.1607972426195114,-0.14529914529914542
14.0,22.0,0.034017683200959,-0.04033588244114565
15.0,22.0,0.0490034467256106,0.0196431249062828
16.0,22.0,-0.070882661471602,0.0196431249062828
17.0,22.0,0.18387531844747496,0.16959064327485376
18.0,22.0,-0.0409111344222988,-0.11530964162543121
19.0,22.0,-0.08586842499625358,-0.07032538611485988
20.0,22.0,0.24381837254608116,0.22956965062228205
21.0,22.0,0.22883260902142957,0.27455390613285335
22.0,22.0,0.004046156151655981,-0.04033588244114565
23.0,22.0,0.10894650082421697,0.2145748987854251
24.0,22.0,0.15390379139817176,0.2145748987854251
25.0,22.0,-0.28068335081672413,-0.3252361673414305
26.0,22.0,-0.10085418852090518,-0.1003148897885741
27.0,22.0,-0.28068335081672413,-0.23526765632028795
28.0,22.0,0.15390379139817176,0.13960113960113954
29.0,22.0,-0.1607972426195114,-0.1003148897885741
30.0,22.0,-0.13082571557020836,-0.14529914529914542
31.0,22.0,-0.02592537089764721,-0.16029389713600237
32.0,22.0,0.004046156151655981,0.03463787674313975
33.0,22.0,-0.055896897946950394,-0.04033588244114565
34.0,22.0,0.07897497377491379,0.09461688409056819
35.0,22.0,-0.37059793196463364,-0.41520467836257313
36.0,22.0,0.07897497377491379,0.03463787674313975
37.0,22.0,0.07897497377491379,0.04963262857999686
38.0,22.0,-0.13082571557020836,-0.14529914529914542
39.0,22.0,0.19886108197212654,0.22956965062228205
40.0,22.0,0.019031919676307574,-0.010346378767431424
41.0,22.0,0.21384684549677813,0.25955915429599624
42.0,22.0,0.06398921025026219,0.09461688409056819
43.0,22.0,0.06398921025026219,0.09461688409056819
44.0,22.0,-0.41555522253858834,-0.35522567101514474
45.0,22.0,-0.1607972426195114,-0.14529914529914542
46.0,22.0,-0.22074029671811776,-0.2652571599940022
47.0,22.0,-0.11583995204555678,-0.08532013795171699
48.0,22.0,0.3337329536939907,0.3195381616434247
49.0,22.0,0.22883260902142957,0.2145748987854251
50.0,22.0,-0.20575453319346618,-0.25026240815714507
51.0,22.0,0.10894650082421697,0.03463787674313975
52.0,22.0,-0.02592537089764721,-0.11530964162543121
53.0,22.0,0.28877566312003594,0.25955915429599624
54.0,22.0,0.24381837254608116,0.24456440245913916
55.0,22.0,-0.4305409860632399,-0.400209926525716
56.0,22.0,0.22883260902142957,0.13960113960113954
57.0,22.0,0.0490034467256106,0.13960113960113954
58.0,22.0,0.25880413607073277,0.24456440245913916
59.0,22.0,-0.070882661471602,-0.08532013795171699
60.0,22.0,0.3037614266446875,0.22956965062228205
61.0,22.0,-0.11583995204555678,-0.07032538611485988
62.0,22.0,0.06398921025026219,0.03463787674313975
63.0,22.0,-0.11583995204555678,-0.08532013795171699
64.0,22.0,-0.2956691143413757,-0.3252361673414305
65.0,22.0,-0.28068335081672413,-0.2802519118308593
66.0,22.0,0.13891802787352017,0.07962213225371108
67.0,22.0,-0.25071182376742096,-0.23526765632028795
68.0,22.0,0.34871871721864234,0.4245014245014243
69.0,22.0,0.18387531844747496,0.199580146948568
70.0,22.0,-0.08586842499625358,0.03463787674313975
71.0,22.0,0.16888955492282334,0.22956965062228205
72.0,22.0,-0.4904840401618462,-0.5501574448942871
73.0,22.0,-0.14581147909485997,-0.1902834008097166
74.0,22.0,-0.25071182376742096,-0.1902834008097166
75.0,22.0,0.19886108197212654,0.16959064327485376
76.0,22.0,0.28877566312003594,0.27455390613285335
77.0,22.0,-0.13082571557020836,-0.11530964162543121
78.0,22.0,-0.1607972426195114,-0.1902834008097166
79.0,22.0,0.07897497377491379,0.04963262857999686
80.0,22.0,-0.23572606024276935,-0.2952466636677164
81.0,22.0,0.0490034467256106,0.13960113960113954
82.0,22.0,0.25880413607073277,0.28954865796971047
83.0,22.0,-0.1907687696688146,-0.1003148897885741
84.0,22.0,-0.070882661471602,-0.05533063427800276
85.0,22.0,0.21384684549677813,0.24456440245913916
86.0,22.0,0.019031919676307574,0.04963262857999686
87.0,22.0,0.13891802787352017,0.13960113960113954
88.0,22.0,0.13891802787352017,0.1096116359274253
89.0,22.0,0.19886108197212654,0.18458539511171088
90.0,22.0,0.24381837254608116,0.18458539511171088
91.0,22.0,0.12393226434886857,0.13960113960113954
92.0,22.0,-0.08586842499625358,-0.11530964162543121
93.0,22.0,-0.20575453319346618,-0.1902834008097166
94.0,22.0,0.3187471901693391,0.364522417153996
95.0,22.0,-0.055896897946950394,-0.05533063427800276
96.0,22.0,-0.070882661471602,-0.1003148897885741
97.0,22.0,0.12393226434886857,0.12460638776428241
98.0,22.0,-0.32564064139067883,-0.2802519118308593
99.0,22.0,0.0490034467256106,0.04963262857999686
0.0,23.0,0.19367353028946588,0.18571216837112803
1.0,23.0,0.1638316920322292,0.14124796205721069
2.0,23.0,-0.19427036705461054,-0.19964428634948858
3.0,23.0,-0.3434795583407938,-0.28857269897732324
4.0,23.0,-0.23903312444046554,-0.22928709055876678
5.0,23.0,0.07430617726051918,-0.006966058989180268
6.0,23.0,0.08922709638913752,0.11160515784793247
7.0,23.0,-0.00029841838257233357,-0.02178746109381938
8.0,23.0,0.17875261116084754,0.14124796205721069
9.0,23.0,0.19367353028946588,0.24499777678968432
10.0,23.0,-0.23903312444046554,-0.2737512968726841
11.0,23.0,-0.28379588182632054,-0.3182155031866014
12.0,23.0,0.2085944494180842,0.20053357047576714
13.0,23.0,-0.00029841838257233357,-0.051430265303097605
14.0,23.0,-0.04506117576842734,-0.11071587372165406
15.0,23.0,0.044464339003282505,-0.02178746109381938
16.0,23.0,-0.015219337511190669,-0.02178746109381938
17.0,23.0,0.2384362876753207,0.25981917889432343
18.0,23.0,-0.04506117576842734,-0.08107306951237583
19.0,23.0,-0.08982393315428235,-0.06625166740773672
20.0,23.0,0.2831990450611757,0.27464058099896255
21.0,23.0,0.2831990450611757,0.20053357047576714
22.0,23.0,-0.00029841838257233357,0.007855343115458845
23.0,23.0,0.13398985377499253,0.007855343115458845
24.0,23.0,0.22351536854670237,0.2301763746850452
25.0,23.0,-0.19427036705461054,-0.17000148214021035
26.0,23.0,-0.08982393315428235,-0.1403586779309323
27.0,23.0,-0.2241122053118472,-0.22928709055876678
28.0,23.0,0.10414801551775585,0.09678375574329336
29.0,23.0,-0.07490301402566402,-0.03660886319845849
30.0,23.0,-0.030140256639809005,-0.09589447161701495
31.0,23.0,-0.04506117576842734,-0.09589447161701495
32.0,23.0,-0.059982094897045674,-0.08107306951237583
33.0,23.0,-0.10474485228290069,-0.09589447161701495
34.0,23.0,0.05938525813190084,0.06714095153401513
35.0,23.0,-0.44792599224112206,-0.3923225137097969
36.0,23.0,0.10414801551775585,0.12642655995257157
37.0,23.0,0.05938525813190084,0.08196235363865424
38.0,23.0,0.029543419874664172,-0.02178746109381938
39.0,23.0,0.29811996418979403,0.28946198310360166
40.0,23.0,-0.16442852879737385,-0.18482288424484947
41.0,23.0,0.14891077290361085,0.14124796205721069
42.0,23.0,0.044464339003282505,0.007855343115458845
43.0,23.0,0.044464339003282505,0.022676745220097792
44.0,23.0,-0.43300507311250375,-0.28857269897732324
45.0,23.0,-0.08982393315428235,-0.12553727582629318
46.0,23.0,-0.3584004774694121,-0.407143915814436
47.0,23.0,-0.13458669054013736,-0.12553727582629318
48.0,23.0,0.3279618024470307,0.333926189417519
49.0,23.0,0.19367353028946588,0.20053357047576714
50.0,23.0,-0.40316323485526706,-0.30339410108196235
51.0,23.0,-0.030140256639809005,0.03749814732473691
52.0,23.0,-0.04506117576842734,-0.006966058989180268
53.0,23.0,0.3130408833184124,0.3487475915221581
54.0,23.0,0.1638316920322292,0.25981917889432343
55.0,23.0,-0.47776783049835875,-0.3330369052912405
56.0,23.0,0.2085944494180842,0.2301763746850452
57.0,23.0,0.11906893464637419,0.14124796205721069
58.0,23.0,0.14891077290361085,0.14124796205721069
59.0,23.0,-0.10474485228290069,-0.09589447161701495
60.0,23.0,0.2682781259325574,0.2301763746850452
61.0,23.0,-0.030140256639809005,-0.051430265303097605
62.0,23.0,0.14891077290361085,0.09678375574329336
63.0,23.0,-0.11966577141151902,-0.12553727582629318
64.0,23.0,-0.28379588182632054,-0.34785830739587964
65.0,23.0,-0.23903312444046554,-0.2144656884541277
66.0,23.0,-0.030140256639809005,-0.006966058989180268
67.0,23.0,-0.1793494479259922,-0.258929894768045
68.0,23.0,0.25335720680393903,0.28946198310360166
69.0,23.0,0.07430617726051918,0.11160515784793247
70.0,23.0,0.05938525813190084,0.05231954942937602
71.0,23.0,0.10414801551775585,0.1708907662664889
72.0,23.0,-0.3882423157266488,-0.3182155031866014
73.0,23.0,-0.3136377200835571,-0.3182155031866014
74.0,23.0,-0.28379588182632054,-0.2441084926634059
75.0,23.0,0.2831990450611757,0.3191047873128799
76.0,23.0,0.3130408833184124,0.3487475915221581
77.0,23.0,0.014622500746046003,-0.006966058989180268
78.0,23.0,-0.030140256639809005,-0.08107306951237583
79.0,23.0,0.044464339003282505,0.06714095153401513
80.0,23.0,-0.2688749626977022,-0.2737512968726841
81.0,23.0,0.10414801551775585,0.05231954942937602
82.0,23.0,0.3578036407042674,0.333926189417519
83.0,23.0,-0.11966577141151902,-0.08107306951237583
84.0,23.0,-0.015219337511190669,-0.02178746109381938
85.0,23.0,0.19367353028946588,0.20053357047576714
86.0,23.0,0.029543419874664172,-0.006966058989180268
87.0,23.0,0.11906893464637419,0.12642655995257157
88.0,23.0,0.13398985377499253,0.09678375574329336
89.0,23.0,0.2384362876753207,0.1560693641618498
90.0,23.0,0.1638316920322292,0.2153549725804061
91.0,23.0,0.14891077290361085,0.11160515784793247
92.0,23.0,-0.2241122053118472,-0.08107306951237583
93.0,23.0,-0.25395404356908385,-0.28857269897732324
94.0,23.0,0.3279618024470307,0.3191047873128799
95.0,23.0,0.014622500746046003,0.06714095153401513
96.0,23.0,-0.10474485228290069,-0.12553727582629318
97.0,23.0,0.044464339003282505,0.09678375574329336
98.0,23.0,-0.20919128618322888,-0.2441084926634059
99.0,23.0,-0.015219337511190669,0.022676745220097792
0.0,24.0,0.18334331935290604,0.1913626209977663
1.0,24.0,0.28819652486518876,0.23603871928518239
2.0,24.0,-0.2510485320551228,-0.24050632911392403
3.0,24.0,-0.31096464949071295,-0.3000744601638124
4.0,24.0,-0.11623726782504494,-0.18093819806403566
5.0,24.0,0.07849011384062314,0.01265822784810136
6.0,24.0,0.07849011384062314,0.13179448994787793
7.0,24.0,0.0035949670461355135,-0.002233804914370731
8.0,24.0,0.21330137807070115,0.1913626209977663
9.0,24.0,0.25823846614739365,0.1913626209977663
10.0,24.0,-0.176153385260635,-0.24050632911392403
11.0,24.0,-0.3708807669263032,-0.3000744601638124
12.0,24.0,0.1683642899940085,0.14668652271035001
13.0,24.0,-0.05632115038945472,-0.09158600148920328
14.0,24.0,-0.07130017974835227,-0.032017870439314915
15.0,24.0,-0.011384062312762044,-0.002233804914370731
16.0,24.0,-0.05632115038945472,-0.002233804914370731
17.0,24.0,0.1983223487118036,0.13179448994787793
18.0,24.0,-0.05632115038945472,-0.06180193596425909
19.0,24.0,-0.011384062312762044,0.05733432613551747
20.0,24.0,0.3031755542240863,0.26582278481012656
21.0,24.0,0.1683642899940085,0.14668652271035001
22.0,24.0,-0.10125823846614738,-0.12137006701414746
23.0,24.0,0.13840623127621338,0.14668652271035001
24.0,24.0,0.15338526063511093,0.2211466865227103
25.0,24.0,-0.08627920910724983,-0.13626209977661954
26.0,24.0,-0.11623726782504494,-0.12137006701414746
27.0,24.0,-0.3259436788496105,-0.24050632911392403
28.0,24.0,0.18334331935290604,0.11690245718540583
29.0,24.0,-0.05632115038945472,-0.06180193596425909
30.0,24.0,-0.0263630916716596,-0.12137006701414746
31.0,24.0,-0.08627920910724983,-0.07669396872673119
32.0,24.0,-0.1312162971839425,-0.032017870439314915
33.0,24.0,-0.04134212103055716,-0.06180193596425909
34.0,24.0,0.048532055122828016,0.05733432613551747
35.0,24.0,-0.43079688436189334,-0.4638868205510052
36.0,24.0,0.15338526063511093,0.14668652271035001
37.0,24.0,0.0934691431995207,0.04244229337304538
38.0,24.0,-0.08627920910724983,-0.10647803425167537
39.0,24.0,0.25823846614739365,0.25093075204765447
40.0,24.0,-0.19113241461953256,-0.13626209977661954
41.0,24.0,0.1983223487118036,0.20625465376023838
42.0,24.0,0.03355302576393046,0.10201042442293375
43.0,24.0,0.13840623127621338,0.08711839166046165
44.0,24.0,-0.34092270820850806,-0.3447505584512286
45.0,24.0,-0.1312162971839425,-0.15115413253909163
46.0,24.0,-0.40083882564409823,-0.4043186895011169
47.0,24.0,-0.14619532654284007,-0.13626209977661954
48.0,24.0,0.3780707010185741,0.3849590469099033
49.0,24.0,0.18334331935290604,0.23603871928518239
50.0,24.0,-0.2510485320551228,-0.3447505584512286
51.0,24.0,0.10844817255841825,0.027550260610573286
52.0,24.0,-0.011384062312762044,-0.07669396872673119
53.0,24.0,0.28819652486518876,0.3551749813849591
54.0,24.0,0.13840623127621338,0.13179448994787793
55.0,24.0,-0.43079688436189334,-0.3596425912137007
56.0,24.0,0.25823846614739365,0.1615785554728221
57.0,24.0,0.07849011384062314,0.10201042442293375
58.0,24.0,0.1683642899940085,0.1615785554728221
59.0,24.0,-0.05632115038945472,0.01265822784810136
60.0,24.0,0.2732174955062912,0.25093075204765447
61.0,24.0,-0.19113241461953256,-0.13626209977661954
62.0,24.0,0.10844817255841825,0.13179448994787793
63.0,24.0,-0.1312162971839425,-0.017125837676842823
64.0,24.0,-0.26602756141402034,-0.2553983618763961
65.0,24.0,-0.2810065907729179,-0.2553983618763961
66.0,24.0,0.06351108448172557,0.01265822784810136
67.0,24.0,-0.20611144397843012,-0.2553983618763961
68.0,24.0,0.36309167165967654,0.2956068503350708
69.0,24.0,0.1983223487118036,0.20625465376023838
70.0,24.0,-0.011384062312762044,-0.032017870439314915
71.0,24.0,0.18334331935290604,0.17647058823529418
72.0,24.0,-0.46075494307968845,-0.4787788533134773
73.0,24.0,-0.26602756141402034,-0.19583023082650775
74.0,24.0,-0.3259436788496105,-0.3000744601638124
75.0,24.0,0.21330137807070115,0.26582278481012656
76.0,24.0,0.3031755542240863,0.32539091586001495
77.0,24.0,-0.16117435590173745,-0.12137006701414746
78.0,24.0,-0.19113241461953256,-0.21072226358897983
79.0,24.0,0.10844817255841825,0.08711839166046165
80.0,24.0,-0.176153385260635,-0.15115413253909163
81.0,24.0,0.07849011384062314,0.11690245718540583
82.0,24.0,0.3181545835829839,0.3551749813849591
83.0,24.0,-0.10125823846614738,-0.10647803425167537
84.0,24.0,-0.04134212103055716,-0.06180193596425909
85.0,24.0,0.1983223487118036,0.2211466865227103
86.0,24.0,0.0035949670461355135,-0.002233804914370731
87.0,24.0,0.1983223487118036,0.13179448994787793
88.0,24.0,0.03355302576393046,0.08711839166046165
89.0,24.0,0.18334331935290604,0.25093075204765447
90.0,24.0,0.25823846614739365,0.1615785554728221
91.0,24.0,0.0035949670461355135,0.07222635889798956
92.0,24.0,-0.1312162971839425,-0.07669396872673119
93.0,24.0,-0.2510485320551228,-0.2702903946388682
94.0,24.0,0.36309167165967654,0.3700670141474312
95.0,24.0,-0.07130017974835227,-0.032017870439314915
96.0,24.0,0.018573996405033072,0.027550260610573286
97.0,24.0,0.0035949670461355135,-0.017125837676842823
98.0,24.0,-0.176153385260635,-0.22561429635145194
99.0,24.0,-0.04134212103055716,-0.04690990320178701
0.0,25.0,0.2741717883375805,0.249628086878905
1.0,25.0,0.15424973767051414,0.11573936328473665
2.0,25.0,-0.13056513266376865,-0.18179113359119306
3.0,25.0,-0.3404287213311348,-0.2710502826539721
4.0,25.0,-0.250487183330835,-0.21154418327878605
5.0,25.0,0.12426922500374751,0.07110978875334714
6.0,25.0,0.13925948133713084,0.04135673906575414
7.0,25.0,-0.040623594663468765,-0.1074085093722107
8.0,25.0,0.2142107630040474,0.219875037191312
9.0,25.0,0.24419127567081386,0.19012198750371917
10.0,25.0,-0.28046769599760163,-0.3008033323415651
11.0,25.0,-0.3104482086643682,-0.3156798571853615
12.0,25.0,0.16923999400389747,0.16036893781612616
13.0,25.0,-0.10058461999700202,-0.047902409997024706
14.0,25.0,-0.16054564533053511,-0.16691460874739655
15.0,25.0,0.16923999400389747,0.02648021422195764
16.0,25.0,0.049317943336830955,0.011603689378161305
17.0,25.0,0.2142107630040474,0.249628086878905
18.0,25.0,-0.13056513266376865,-0.1074085093722107
19.0,25.0,-0.16054564533053511,-0.0627789348408212
20.0,25.0,0.31914255733773045,0.279381136566498
21.0,25.0,0.22920101933743056,0.249628086878905
22.0,25.0,0.03432768700344764,0.04135673906575414
23.0,25.0,0.24419127567081386,0.16036893781612616
24.0,25.0,0.13925948133713084,0.13061588812853314
25.0,25.0,-0.2654774396642183,-0.24129723296637906
26.0,25.0,-0.19052615799730174,-0.16691460874739655
27.0,25.0,-0.19052615799730174,-0.1371615590598037
28.0,25.0,0.12426922500374751,0.11573936328473665
29.0,25.0,-0.040623594663468765,0.011603689378161305
30.0,25.0,-0.16054564533053511,-0.1520380839036002
31.0,25.0,-0.010643081996702136,0.04135673906575414
32.0,25.0,-0.0706041073302354,-0.0627789348408212
33.0,25.0,-0.10058461999700202,-0.0776554596846177
34.0,25.0,-0.02563333833008545,-0.0330258851532282
35.0,25.0,-0.3104482086643682,-0.34543290687295447
36.0,25.0,0.13925948133713084,0.19012198750371917
37.0,25.0,-0.02563333833008545,0.04135673906575414
38.0,25.0,-0.13056513266376865,-0.1371615590598037
39.0,25.0,0.22920101933743056,0.2347515620351085
40.0,25.0,0.03432768700344764,0.05623326390955064
41.0,25.0,0.22920101933743056,0.20499851234751568
42.0,25.0,0.019337430670064493,0.02648021422195764
43.0,25.0,0.049317943336830955,0.07110978875334714
44.0,25.0,-0.3104482086643682,-0.2710502826539721
45.0,25.0,-0.11557487633038534,-0.0776554596846177
46.0,25.0,-0.22050667066406837,-0.330556382029158
47.0,25.0,-0.20551641433068504,-0.16691460874739655
48.0,25.0,0.33413281367111375,0.32401071109788754
49.0,25.0,0.18423025033728077,0.19012198750371917
50.0,25.0,-0.29545795233098493,-0.330556382029158
51.0,25.0,-0.010643081996702136,0.10086283844094016
52.0,25.0,-0.02563333833008545,-0.047902409997024706
53.0,25.0,0.2891620446709638,0.32401071109788754
54.0,25.0,0.1992205066706641,0.16036893781612616
55.0,25.0,-0.28046769599760163,-0.3008033323415651
56.0,25.0,0.24419127567081386,0.249628086878905
57.0,25.0,0.1992205066706641,0.13061588812853314
58.0,25.0,0.15424973767051414,0.13061588812853314
59.0,25.0,-0.05561385099685208,-0.0627789348408212
60.0,25.0,0.2591815320041972,0.2645046117227015
61.0,25.0,-0.0706041073302354,-0.1074085093722107
62.0,25.0,0.03432768700344764,0.011603689378161305
63.0,25.0,-0.16054564533053511,-0.1074085093722107
64.0,25.0,-0.29545795233098493,-0.3008033323415651
65.0,25.0,-0.2654774396642183,-0.18179113359119306
66.0,25.0,0.03432768700344764,0.02648021422195764
67.0,25.0,-0.16054564533053511,-0.21154418327878605
68.0,25.0,0.31914255733773045,0.338887235941684
69.0,25.0,0.13925948133713084,0.10086283844094016
70.0,25.0,-0.010643081996702136,-0.0181493603094317
71.0,25.0,0.15424973767051414,0.08598631359714365
72.0,25.0,-0.4453605156648179,-0.40493900624814044
73.0,25.0,-0.22050667066406837,-0.21154418327878605
74.0,25.0,-0.28046769599760163,-0.25617375781017554
75.0,25.0,0.2591815320041972,0.19012198750371917
76.0,25.0,0.2741717883375805,0.32401071109788754
77.0,25.0,-0.08559436366361871,-0.1371615590598037
78.0,25.0,-0.19052615799730174,-0.18179113359119306
79.0,25.0,0.15424973767051414,0.11573936328473665
80.0,25.0,-0.22050667066406837,-0.25617375781017554
81.0,25.0,0.07929845600359758,0.08598631359714365
82.0,25.0,0.22920101933743056,0.2942576614102945
83.0,25.0,-0.22050667066406837,-0.1371615590598037
84.0,25.0,0.019337430670064493,-0.047902409997024706
85.0,25.0,0.18423025033728077,0.19012198750371917
86.0,25.0,-0.010643081996702136,0.04135673906575414
87.0,25.0,0.12426922500374751,0.10086283844094016
88.0,25.0,0.07929845600359758,0.08598631359714365
89.0,25.0,0.12426922500374751,0.14549241297232965
90.0,25.0,0.1992205066706641,0.17524546265992266
91.0,25.0,0.0942887123369809,0.02648021422195764
92.0,25.0,-0.14555538899715195,-0.09253198452841421
93.0,25.0,-0.20551641433068504,-0.12228503421600721
94.0,25.0,0.34912307000449705,0.338887235941684
95.0,25.0,-0.02563333833008545,-0.0181493603094317
96.0,25.0,-0.16054564533053511,-0.1074085093722107
97.0,25.0,0.07929845600359758,0.05623326390955064
98.0,25.0,-0.2654774396642183,-0.24129723296637906
99.0,25.0,0.049317943336830955,0.05623326390955064
0.0,26.0,0.20643431635388748,0.25461254612546125
1.0,26.0,0.19154006553470368,0.2841328413284133
2.0,26.0,-0.2106047065832588,-0.20295202952029515
3.0,26.0,-0.4340184688710158,-0.43911439114391143
4.0,26.0,-0.195710455764075,-0.20295202952029515
5.0,26.0,0.14685731307715225,0.07749077490774907
6.0,26.0,0.11706881143878463,0.03321033210332098
7.0,26.0,-0.046767947572237095,-0.05535055350553502
8.0,26.0,0.25111706881143875,0.21033210332103316
9.0,26.0,0.23622281799225495,0.22509225092250917
10.0,26.0,-0.195710455764075,-0.21771217712177116
11.0,26.0,-0.27018170985999407,-0.2767527675276753
12.0,26.0,0.13196306225796844,0.10701107011070111
13.0,26.0,-0.15102770330652376,-0.09963099630996311
14.0,26.0,-0.1808162049448912,-0.17343173431734307
15.0,26.0,-0.016979445933869474,0.06273062730627303
16.0,26.0,0.027703306523681786,0.06273062730627303
17.0,26.0,0.16175156389633605,0.16605166051660522
18.0,26.0,-0.031873696753053286,-0.12915129151291516
19.0,26.0,-0.15102770330652376,-0.05535055350553502
20.0,26.0,0.2957998212689902,0.25461254612546125
21.0,26.0,0.20643431635388748,0.1955719557195573
22.0,26.0,-0.0616621983914209,-0.040590405904059
23.0,26.0,0.17664581471551988,0.16605166051660522
24.0,26.0,0.17664581471551988,0.25461254612546125
25.0,26.0,-0.24039320822162644,-0.15867158671586723
26.0,26.0,-0.07655644921060471,-0.05535055350553502
27.0,26.0,-0.29997021149836167,-0.24723247232472323
28.0,26.0,0.14685731307715225,0.16605166051660522
29.0,26.0,-0.0616621983914209,0.018450184501844952
30.0,26.0,-0.13613345248733993,-0.09963099630996311
31.0,26.0,-0.016979445933869474,-0.05535055350553502
32.0,26.0,-0.15102770330652376,-0.1439114391143912
33.0,26.0,-0.016979445933869474,-0.07011070110701105
34.0,26.0,0.08728030980041701,0.10701107011070111
35.0,26.0,-0.27018170985999407,-0.2767527675276753
36.0,26.0,0.11706881143878463,0.12177121771217715
37.0,26.0,0.08728030980041701,0.09225092250922509
38.0,26.0,-0.12123920166815613,-0.11439114391143913
39.0,26.0,0.22132856717307112,0.16605166051660522
40.0,26.0,0.04259755734286559,-0.025830258302582967
41.0,26.0,0.19154006553470368,0.18081180811808126
42.0,26.0,-0.016979445933869474,0.03321033210332098
43.0,26.0,0.10217456061960083,0.09225092250922509
44.0,26.0,-0.27018170985999407,-0.3062730627306273
45.0,26.0,-0.22549895740244263,-0.24723247232472323
46.0,26.0,-0.28507596067917784,-0.2915129151291513
47.0,26.0,-0.07655644921060471,-0.07011070110701105
48.0,26.0,0.3702710753649092,0.3874538745387453
49.0,26.0,0.19154006553470368,0.18081180811808126
50.0,26.0,-0.3595472147750968,-0.36531365313653136
51.0,26.0,0.012809055704498142,0.03321033210332098
52.0,26.0,-0.016979445933869474,0.003690036900369089
53.0,26.0,0.31069407208817396,0.2988929889298893
54.0,26.0,0.22132856717307112,0.21033210332103316
55.0,26.0,-0.4638069705093834,-0.45387453874538747
56.0,26.0,0.16175156389633605,0.2398523985239852
57.0,26.0,0.14685731307715225,0.10701107011070111
58.0,26.0,0.16175156389633605,0.18081180811808126
59.0,26.0,-0.0616621983914209,-0.01107011070110694
60.0,26.0,0.23622281799225495,0.25461254612546125
61.0,26.0,-0.0616621983914209,-0.05535055350553502
62.0,26.0,0.07238605898123321,0.018450184501844952
63.0,26.0,-0.09145070002978851,-0.07011070110701105
64.0,26.0,-0.25528745904081024,-0.2915129151291513
65.0,26.0,-0.27018170985999407,-0.21771217712177116
66.0,26.0,0.08728030980041701,0.07749077490774907
67.0,26.0,-0.2106047065832588,-0.17343173431734307
68.0,26.0,0.40005957700327666,0.3874538745387453
69.0,26.0,0.16175156389633605,0.10701107011070111
70.0,26.0,-0.031873696753053286,-0.05535055350553502
71.0,26.0,0.23622281799225495,0.2398523985239852
72.0,26.0,-0.4787012213285672,-0.4243542435424354
73.0,26.0,-0.25528745904081024,-0.2915129151291513
74.0,26.0,-0.25528745904081024,-0.3357933579335793
75.0,26.0,0.25111706881143875,0.2693726937269373
76.0,26.0,0.3553768245457254,0.25461254612546125
77.0,26.0,-0.09145070002978851,-0.12915129151291516
78.0,26.0,-0.195710455764075,-0.15867158671586723
79.0,26.0,0.08728030980041701,0.018450184501844952
80.0,26.0,-0.344652963955913,-0.3800738007380074
81.0,26.0,0.11706881143878463,0.10701107011070111
82.0,26.0,0.28090557044980635,0.25461254612546125
83.0,26.0,-0.0616621983914209,-0.05535055350553502
84.0,26.0,-0.016979445933869474,0.018450184501844952
85.0,26.0,0.14685731307715225,0.09225092250922509
86.0,26.0,-0.002085195114685667,-0.05535055350553502
87.0,26.0,0.027703306523681786,0.10701107011070111
88.0,26.0,0.16175156389633605,0.1955719557195573
89.0,26.0,0.20643431635388748,0.1955719557195573
90.0,26.0,0.16175156389633605,0.21033210332103316
91.0,26.0,0.13196306225796844,0.10701107011070111
92.0,26.0,-0.10634495084897233,-0.025830258302582967
93.0,26.0,-0.2106047065832588,-0.21771217712177116
94.0,26.0,0.31069407208817396,0.25461254612546125
95.0,26.0,-0.002085195114685667,-0.025830258302582967
96.0,26.0,-0.13613345248733993,-0.08487084870848707
97.0,26.0,0.012809055704498142,-0.01107011070110694
98.0,26.0,-0.1659219541257074,-0.17343173431734307
99.0,26.0,0.012809055704498142,-0.025830258302582967
0.0,27.0,0.2915676959619953,0.3011976933313618
1.0,27.0,0.1282660332541568,0.12376164424072157
2.0,27.0,-0.13895486935866985,-0.09803341712257878
3.0,27.0,-0.3022565320665083,-0.40854650303119916
4.0,27.0,-0.1686460807600949,-0.20153777909211884
5.0,27.0,0.05403800475059381,0.0498299571196214
6.0,27.0,0.14311163895486942,0.1829069939376017
7.0,27.0,-0.04988123515439424,-0.009315392577258571
8.0,27.0,0.26187648456057006,0.2864113559071418
9.0,27.0,0.17280285035629464,0.16812065651338168
10.0,27.0,-0.15380047505938246,-0.12760609197101885
11.0,27.0,-0.36163895486935865,-0.2311104539405589
12.0,27.0,0.15795724465558203,0.15333431908916165
13.0,27.0,-0.13895486935866985,-0.09803341712257878
14.0,27.0,-0.12410926365795726,-0.08324707969835873
15.0,27.0,0.08372921615201902,0.035043619695401367
16.0,27.0,0.009501187648456165,0.005470944846961462
17.0,27.0,0.21733966745843228,0.2124796687860416
18.0,27.0,-0.005344418052256438,-0.009315392577258571
19.0,27.0,-0.1686460807600949,-0.05367440484991867
20.0,27.0,0.26187648456057006,0.22726600621026163
21.0,27.0,0.21733966745843228,0.19769333136182174
22.0,27.0,0.08372921615201902,-0.009315392577258571
23.0,27.0,0.08372921615201902,0.1829069939376017
24.0,27.0,0.20249406175771983,0.19769333136182174
25.0,27.0,-0.1983372921615201,-0.24589679136477893
26.0,27.0,-0.22802850356294532,-0.1867514416678988
27.0,27.0,-0.22802850356294532,-0.26068312878899896
28.0,27.0,0.0688836104513064,0.06461629454384143
29.0,27.0,-0.09441805225653205,-0.08324707969835873
30.0,27.0,-0.09441805225653205,-0.09803341712257878
31.0,27.0,-0.02019002375296904,-0.08324707969835873
32.0,27.0,-0.10926365795724466,-0.14239242939523888
33.0,27.0,-0.07957244655581945,-0.11281975454679881
34.0,27.0,-0.06472684085510685,-0.03888806742569864
35.0,27.0,-0.33194774346793343,-0.4381191778796392
36.0,27.0,0.1282660332541568,0.15333431908916165
37.0,27.0,0.039192399049881206,0.0941889693922815
38.0,27.0,-0.10926365795724466,-0.15717876681945891
39.0,27.0,0.20249406175771983,0.2124796687860416
40.0,27.0,-0.035035629453681646,-0.09803341712257878
41.0,27.0,0.17280285035629464,0.22726600621026163
42.0,27.0,0.0688836104513064,0.020257282271181332
43.0,27.0,0.0688836104513064,0.06461629454384143
44.0,27.0,-0.31710213776722085,-0.31982847848587903
45.0,27.0,-0.2725653206650831,-0.14239242939523888
46.0,27.0,-0.34679334916864607,-0.3641874907585391
47.0,27.0,-0.09441805225653205,-0.11281975454679881
48.0,27.0,0.3509501187648457,0.37512938045246197
49.0,27.0,0.24703087885985747,0.2568386810587017
50.0,27.0,-0.28741092636579574,-0.3641874907585391
51.0,27.0,0.14311163895486942,0.0498299571196214
52.0,27.0,0.009501187648456165,-0.03888806742569864
53.0,27.0,0.2915676959619953,0.31598403075558185
54.0,27.0,0.14311163895486942,0.1385479816649416
55.0,27.0,-0.28741092636579574,-0.3641874907585391
56.0,27.0,0.18764845605700722,0.1829069939376017
57.0,27.0,0.0688836104513064,0.16812065651338168
58.0,27.0,0.20249406175771983,0.15333431908916165
59.0,27.0,-0.07957244655581945,-0.0684607422741387
60.0,27.0,0.3064133016627079,0.2568386810587017
61.0,27.0,-0.09441805225653205,-0.0684607422741387
62.0,27.0,0.0688836104513064,0.12376164424072157
63.0,27.0,-0.09441805225653205,-0.08324707969835873
64.0,27.0,-0.34679334916864607,-0.3494011533343191
65.0,27.0,-0.1686460807600949,-0.14239242939523888
66.0,27.0,0.09857482185273161,0.0941889693922815
67.0,27.0,-0.22802850356294532,-0.2311104539405589
68.0,27.0,0.2767220902612827,0.2864113559071418
69.0,27.0,0.14311163895486942,0.15333431908916165
70.0,27.0,-0.06472684085510685,-0.05367440484991867
71.0,27.0,0.1282660332541568,0.12376164424072157
72.0,27.0,-0.421021377672209,-0.4233328404554192
73.0,27.0,-0.31710213776722085,-0.290255803637439
74.0,27.0,-0.31710213776722085,-0.24589679136477893
75.0,27.0,0.2767220902612827,0.2568386810587017
76.0,27.0,0.26187648456057006,0.2568386810587017
77.0,27.0,-0.1686460807600949,-0.20153777909211884
78.0,27.0,-0.09441805225653205,-0.09803341712257878
79.0,27.0,0.08372921615201902,0.10897530681650153
80.0,27.0,-0.22802850356294532,-0.290255803637439
81.0,27.0,0.17280285035629464,0.15333431908916165
82.0,27.0,0.3064133016627079,0.31598403075558185
83.0,27.0,-0.09441805225653205,-0.03888806742569864
84.0,27.0,-0.04988123515439424,0.035043619695401367
85.0,27.0,0.18764845605700722,0.19769333136182174
86.0,27.0,0.09857482185273161,0.0941889693922815
87.0,27.0,0.11342042755344423,0.07940263196806147
88.0,27.0,0.08372921615201902,0.06461629454384143
89.0,27.0,0.15795724465558203,0.16812065651338168
90.0,27.0,0.2915676959619953,0.2864113559071418
91.0,27.0,0.15795724465558203,0.06461629454384143
92.0,27.0,-0.09441805225653205,-0.1867514416678988
93.0,27.0,-0.2428741092636579,-0.26068312878899896
94.0,27.0,0.2915676959619953,0.3011976933313618
95.0,27.0,0.024346793349168602,0.07940263196806147
96.0,27.0,-0.15380047505938246,-0.08324707969835873
97.0,27.0,0.14311163895486942,0.07940263196806147
98.0,27.0,-0.3022565320665083,-0.290255803637439
99.0,27.0,-0.06472684085510685,0.005470944846961462
0.0,28.0,0.21896833655418463,0.23511904761904748
1.0,28.0,0.2486992715920916,0.2648809523809523
2.0,28.0,-0.18239928645755898,-0.16666666666666663
3.0,28.0,-0.3310539616470938,-0.31547619047619047
4.0,28.0,-0.24186115653337292,-0.18154761904761904
5.0,28.0,0.02571725880778948,0.011904761904761915
6.0,28.0,0.07031366136464993,0.08630952380952371
7.0,28.0,0.07031366136464993,0.08630952380952371
8.0,28.0,0.2338338040731381,0.2499999999999999
9.0,28.0,0.1297755314404639,0.16071428571428567
10.0,28.0,-0.28645755909023335,-0.31547619047619047
11.0,28.0,-0.31618849412814026,-0.31547619047619047
12.0,28.0,0.1297755314404639,0.1458333333333333
13.0,28.0,-0.04861007878697778,-0.09226190476190484
14.0,28.0,-0.1378028839006987,-0.09226190476190484
15.0,28.0,0.02571725880778948,-0.0029761904761904786
16.0,28.0,0.07031366136464993,0.10119047619047611
17.0,28.0,0.17437193399732434,0.1458333333333333
18.0,28.0,-0.18239928645755898,-0.16666666666666663
19.0,28.0,-0.09320648134383823,-0.13690476190476203
20.0,28.0,0.2041028690352313,0.19047619047619047
21.0,28.0,0.14464099895941737,0.1309523809523809
22.0,28.0,0.01085179128883616,-0.017857142857142873
23.0,28.0,0.1297755314404639,0.1309523809523809
24.0,28.0,0.2041028690352313,0.2648809523809523
25.0,28.0,-0.15266835141965218,-0.2113095238095238
26.0,28.0,-0.06347554630593126,-0.06250000000000006
27.0,28.0,-0.2715920915712799,-0.27083333333333337
28.0,28.0,0.1297755314404639,0.08630952380952371
29.0,28.0,-0.12293741638174521,-0.07738095238095244
30.0,28.0,-0.1378028839006987,-0.16666666666666663
31.0,28.0,-0.0337446112680243,-0.04761904761904766
32.0,28.0,-0.12293741638174521,-0.10714285714285723
33.0,28.0,-0.01887914374907081,-0.017857142857142873
34.0,28.0,0.02571725880778948,0.1160714285714285
35.0,28.0,-0.4945741043555819,-0.47916666666666674
36.0,28.0,0.11491006392151039,0.1458333333333333
37.0,28.0,0.08517912888360342,0.10119047619047611
38.0,28.0,-0.12293741638174521,-0.10714285714285723
39.0,28.0,0.17437193399732434,0.16071428571428567
40.0,28.0,-0.0337446112680243,-0.07738095238095244
41.0,28.0,0.17437193399732434,0.19047619047619047
42.0,28.0,0.07031366136464993,-0.0029761904761904786
43.0,28.0,0.05544819384569645,0.07142857142857133
44.0,28.0,-0.31618849412814026,-0.2857142857142858
45.0,28.0,-0.19726475397651247,-0.22619047619047622
46.0,28.0,-0.30132302660918686,-0.27083333333333337
47.0,28.0,-0.09320648134383823,-0.07738095238095244
48.0,28.0,0.35275754422476596,0.32440476190476186
49.0,28.0,0.2338338040731381,0.23511904761904748
50.0,28.0,-0.28645755909023335,-0.2857142857142858
51.0,28.0,0.07031366136464993,0.05654761904761893
52.0,28.0,0.05544819384569645,0.011904761904761915
53.0,28.0,0.30816114166790554,0.3095238095238094
54.0,28.0,0.2041028690352313,0.20535714285714285
55.0,28.0,-0.5689014419503493,-0.47916666666666674
56.0,28.0,0.2041028690352313,0.23511904761904748
57.0,28.0,0.15950646647837086,0.1309523809523809
58.0,28.0,0.14464099895941737,0.17559523809523808
59.0,28.0,-0.04861007878697778,-0.04761904761904766
60.0,28.0,0.293295674148952,0.3095238095238094
61.0,28.0,-0.07834101382488474,-0.04761904761904766
62.0,28.0,0.11491006392151039,0.08630952380952371
63.0,28.0,0.040582726326742966,-0.06250000000000006
64.0,28.0,-0.22699568901441944,-0.31547619047619047
65.0,28.0,-0.22699568901441944,-0.255952380952381
66.0,28.0,0.02571725880778948,0.026785714285714142
67.0,28.0,-0.30132302660918686,-0.2857142857142858
68.0,28.0,0.38248847926267293,0.369047619047619
69.0,28.0,0.18923740151627783,0.20535714285714285
70.0,28.0,-0.04861007878697778,-0.04761904761904766
71.0,28.0,0.21896833655418463,0.17559523809523808
72.0,28.0,-0.5391705069124424,-0.40476190476190477
73.0,28.0,-0.18239928645755898,-0.13690476190476203
74.0,28.0,-0.36078489668500074,-0.3005952380952382
75.0,28.0,0.2486992715920916,0.19047619047619047
76.0,28.0,0.30816114166790554,0.2499999999999999
77.0,28.0,-0.12293741638174521,-0.09226190476190484
78.0,28.0,-0.09320648134383823,-0.09226190476190484
79.0,28.0,0.05544819384569645,0.1309523809523809
80.0,28.0,-0.3310539616470938,-0.27083333333333337
81.0,28.0,0.15950646647837086,0.20535714285714285
82.0,28.0,0.3378920767058125,0.3095238095238094
83.0,28.0,-0.12293741638174521,-0.13690476190476203
84.0,28.0,-0.0337446112680243,-0.017857142857142873
85.0,28.0,0.18923740151627783,0.20535714285714285
86.0,28.0,0.11491006392151039,0.011904761904761915
87.0,28.0,0.14464099895941737,0.16071428571428567
88.0,28.0,0.040582726326742966,0.08630952380952371
89.0,28.0,0.2041028690352313,0.2202380952380951
90.0,28.0,0.1297755314404639,0.19047619047619047
91.0,28.0,0.11491006392151039,0.08630952380952371
92.0,28.0,-0.1675338189386055,-0.255952380952381
93.0,28.0,-0.24186115653337292,-0.3005952380952382
94.0,28.0,0.323026609186859,0.32440476190476186
95.0,28.0,0.05544819384569645,0.011904761904761915
96.0,28.0,0.01085179128883616,-0.09226190476190484
97.0,28.0,0.07031366136464993,0.08630952380952371
98.0,28.0,-0.21213022149546595,-0.27083333333333337
99.0,28.0,0.07031366136464993,0.08630952380952371
0.0,29.0,0.17297698589458063,0.19118522930315676
1.0,29.0,0.14328136599851526,0.19118522930315676
2.0,29.0,-0.15367483296213813,-0.27039904705181655
3.0,29.0,-0.31700074239049736,-0.3001786777843955
4.0,29.0,-0.13882702301410546,-0.22572960095294814
5.0,29.0,0.039346696362286514,-0.0023823704586062163
6.0,29.0,0.0541945063103192,0.027397260273972563
7.0,29.0,0.024498886414253837,-0.07683144729005358
8.0,29.0,0.2620638455827765,0.22096486003573554
9.0,29.0,0.24721603563474384,0.20607504466944623
10.0,29.0,-0.18337045285820333,-0.22572960095294814
11.0,29.0,-0.33184855233853006,-0.31506849315068486
12.0,29.0,0.09873793615441723,0.13162596783799888
13.0,29.0,-0.049740163325909394,-0.03216200119118516
14.0,29.0,-0.06458797327394207,-0.15128052412150095
15.0,29.0,0.039346696362286514,-0.03216200119118516
16.0,29.0,0.09873793615441723,0.11673615247170939
17.0,29.0,0.1878247958426133,0.19118522930315676
18.0,29.0,-0.03489235337787671,-0.03216200119118516
19.0,29.0,-0.10913140311804011,-0.1959499702203692
20.0,29.0,0.2620638455827765,0.25074449076831445
21.0,29.0,0.23236822568671117,0.20607504466944623
22.0,29.0,-0.06458797327394207,-0.04705181655747463
23.0,29.0,0.2175204157386785,0.19118522930315676
24.0,29.0,0.11358574610244991,0.13162596783799888
25.0,29.0,-0.2130660727542687,-0.1959499702203692
26.0,29.0,-0.09428359317000742,-0.16617033948779025
27.0,29.0,-0.2130660727542687,-0.13639070875521148
28.0,29.0,0.17297698589458063,0.14651578320428835
29.0,29.0,0.009651076466221323,0.012507444907683256
30.0,29.0,0.009651076466221323,-0.061941631923764104
31.0,29.0,-0.005196733481811355,-0.01727218582489569
32.0,29.0,-0.13882702301410546,-0.09172126265634305
33.0,29.0,-0.07943578322197475,-0.13639070875521148
34.0,29.0,0.009651076466221323,0.10184633710541992
35.0,29.0,-0.39123979213066074,-0.44907683144729005
36.0,29.0,0.15812917594654793,0.14651578320428835
37.0,29.0,0.06904231625835187,-0.0023823704586062163
38.0,29.0,-0.2130660727542687,-0.15128052412150095
39.0,29.0,0.24721603563474384,0.22096486003573554
40.0,29.0,-0.07943578322197475,-0.04705181655747463
41.0,29.0,0.23236822568671117,0.19118522930315676
42.0,29.0,-0.005196733481811355,0.04228707564026203
43.0,29.0,0.039346696362286514,0.13162596783799888
44.0,29.0,-0.27245731254639943,-0.3001786777843955
45.0,29.0,-0.22791388270230137,-0.16617033948779025
46.0,29.0,-0.25760950259836674,-0.22572960095294814
47.0,29.0,-0.12397921306607279,-0.07683144729005358
48.0,29.0,0.41054194506310315,0.4145324597974985
49.0,29.0,0.14328136599851526,0.19118522930315676
50.0,29.0,-0.2873051224944321,-0.22572960095294814
51.0,29.0,0.08389012620638456,0.07206670637284097
52.0,29.0,-0.09428359317000742,-0.061941631923764104
53.0,29.0,0.2917594654788419,0.2805241215008934
54.0,29.0,0.30660727542687455,0.25074449076831445
55.0,29.0,-0.49517446176688934,-0.44907683144729005
56.0,29.0,0.20267260579064597,0.235854675402025
57.0,29.0,0.1284335560504826,0.07206670637284097
58.0,29.0,0.2620638455827765,0.2656343061346039
59.0,29.0,-0.10913140311804011,-0.0023823704586062163
60.0,29.0,0.14328136599851526,0.19118522930315676
61.0,29.0,0.024498886414253837,-0.04705181655747463
62.0,29.0,0.11358574610244991,0.04228707564026203
63.0,29.0,-0.10913140311804011,-0.09172126265634305
64.0,29.0,-0.33184855233853006,-0.31506849315068486
65.0,29.0,-0.25760950259836674,-0.2555092316855271
66.0,29.0,-0.020044543429844033,-0.03216200119118516
67.0,29.0,-0.15367483296213813,-0.1959499702203692
68.0,29.0,0.3511507052709726,0.3251935675997618
69.0,29.0,0.15812917594654793,0.1762954139368673
70.0,29.0,-0.005196733481811355,0.04228707564026203
71.0,29.0,0.06904231625835187,0.012507444907683256
72.0,29.0,-0.46547884187082406,-0.40440738534842163
73.0,29.0,-0.30215293244246477,-0.32995830851697433
74.0,29.0,-0.2873051224944321,-0.3597379392495533
75.0,29.0,0.24721603563474384,0.2805241215008934
76.0,29.0,0.32145508537490725,0.2805241215008934
77.0,29.0,-0.049740163325909394,-0.01727218582489569
78.0,29.0,-0.18337045285820333,-0.10661107802263252
79.0,29.0,0.0541945063103192,0.07206670637284097
80.0,29.0,-0.31700074239049736,-0.22572960095294814
81.0,29.0,0.0541945063103192,0.08695652173913045
82.0,29.0,0.32145508537490725,0.3251935675997618
83.0,29.0,-0.10913140311804011,-0.01727218582489569
84.0,29.0,-0.06458797327394207,-0.07683144729005358
85.0,29.0,0.14328136599851526,0.14651578320428835
86.0,29.0,-0.020044543429844033,-0.01727218582489569
87.0,29.0,0.15812917594654793,0.19118522930315676
88.0,29.0,0.08389012620638456,0.07206670637284097
89.0,29.0,0.20267260579064597,0.235854675402025
90.0,29.0,0.1284335560504826,0.19118522930315676
91.0,29.0,0.11358574610244991,0.10184633710541992
92.0,29.0,-0.12397921306607279,-0.1959499702203692
93.0,29.0,-0.18337045285820333,-0.16617033948779025
94.0,29.0,0.2769116555308092,0.31030375223347234
95.0,29.0,0.024498886414253837,0.012507444907683256
96.0,29.0,-0.06458797327394207,-0.10661107802263252
97.0,29.0,0.039346696362286514,0.10184633710541992
98.0,29.0,-0.198218262806236,-0.2406194163192376
99.0,29.0,-0.005196733481811355,0.04228707564026203


==> pics/RAA_scatter/cifar100_MP_resnet56_rate20.txt <==
class,model,before,after
0.0,0.0,0.28508124076809443,0.38718173836698866
1.0,0.0,0.2112259970457901,0.17647058823529418
2.0,0.0,-0.20236336779911374,-0.2976294995610184
3.0,0.0,-0.3648449039881832,-0.5610184372256365
4.0,0.0,-0.24667651403249635,-0.47322212467076386
5.0,0.0,0.06351550960118157,0.07111501316944685
6.0,0.0,0.09305760709010331,0.07111501316944685
7.0,0.0,0.10782865583456418,-0.051799824407374837
8.0,0.0,0.2555391432791727,0.26426690079016674
9.0,0.0,0.2112259970457901,0.22914837576821764
10.0,0.0,-0.20236336779911374,-0.2976294995610184
11.0,0.0,-0.18759231905465287,-0.38542581211589116
12.0,0.0,0.15214180206794678,0.15891132572431962
13.0,0.0,-0.08419497784342696,-0.15715539947322216
14.0,0.0,-0.20236336779911374,-0.17471466198419672
15.0,0.0,-0.025110782865583478,-0.1044776119402985
16.0,0.0,0.019202363367798965,0.035996488147497736
17.0,0.0,0.16691285081240764,0.35206321334503954
18.0,0.0,-0.05465288035450522,-0.1044776119402985
19.0,0.0,-0.14327917282127042,-0.1044776119402985
20.0,0.0,0.2112259970457901,0.4223002633889377
21.0,0.0,0.18168389955686853,0.3169446883230904
22.0,0.0,-0.010339734121122608,0.0008779631255486302
23.0,0.0,0.12259970457902505,0.17647058823529418
24.0,0.0,0.13737075332348592,0.2818261633011413
25.0,0.0,-0.2171344165435746,-0.38542581211589116
26.0,0.0,-0.06942392909896608,-0.19227392449517117
27.0,0.0,-0.3353028064992615,-0.12203687445127305
28.0,0.0,0.13737075332348592,0.334503950834065
29.0,0.0,0.004431314623338261,-0.08691834942932394
30.0,0.0,-0.15805022156573129,-0.28007023705004397
31.0,0.0,-0.010339734121122608,-0.0693590869183494
32.0,0.0,-0.14327917282127042,-0.2625109745390694
33.0,0.0,-0.20236336779911374,-0.08691834942932394
34.0,0.0,0.048744460856720705,-0.051799824407374837
35.0,0.0,-0.35007385524372236,-0.33274802458296754
36.0,0.0,0.019202363367798965,0.15891132572431962
37.0,0.0,0.07828655834564244,0.17647058823529418
38.0,0.0,-0.15805022156573129,-0.19227392449517117
39.0,0.0,0.31462333825701616,0.2818261633011413
40.0,0.0,-0.03988183161004435,-0.051799824407374837
41.0,0.0,0.2112259970457901,0.26426690079016674
42.0,0.0,0.048744460856720705,0.19402985074626872
43.0,0.0,0.10782865583456418,0.10623353819139596
44.0,0.0,-0.3943870014771049,-0.5083406496927129
45.0,0.0,-0.12850812407680956,-0.35030728709394204
46.0,0.0,-0.2614475627769572,-0.38542581211589116
47.0,0.0,-0.11373707533234868,-0.12203687445127305
48.0,0.0,0.3589364844903988,0.5276558384547849
49.0,0.0,0.24076809453471185,0.35206321334503954
50.0,0.0,-0.29098966026587897,-0.5083406496927129
51.0,0.0,-0.010339734121122608,0.035996488147497736
52.0,0.0,0.019202363367798965,0.29938542581211586
53.0,0.0,0.28508124076809443,0.49253731343283574
54.0,0.0,0.15214180206794678,0.29938542581211586
55.0,0.0,-0.3648449039881832,-0.5961369622475856
56.0,0.0,0.22599704579025096,0.4398595258999121
57.0,0.0,0.09305760709010331,0.2467076382791922
58.0,0.0,0.13737075332348592,0.12379280070237052
59.0,0.0,-0.14327917282127042,-0.1395961369622476
60.0,0.0,0.16691285081240764,0.38718173836698866
61.0,0.0,-0.09896602658788782,0.0008779631255486302
62.0,0.0,0.09305760709010331,0.035996488147497736
63.0,0.0,-0.06942392909896608,-0.01668129938542573
64.0,0.0,-0.3648449039881832,-0.43810359964881473
65.0,0.0,-0.20236336779911374,-0.4556628621597893
66.0,0.0,0.06351550960118157,0.0008779631255486302
67.0,0.0,-0.2319054652880355,-0.17471466198419672
68.0,0.0,0.37370753323485967,0.5452151009657594
69.0,0.0,0.16691285081240764,0.29938542581211586
70.0,0.0,0.048744460856720705,0.07111501316944685
71.0,0.0,0.16691285081240764,0.21158911325724308
72.0,0.0,-0.40915805022156576,-0.7190517998244074
73.0,0.0,-0.2171344165435746,-0.20983318700614573
74.0,0.0,-0.3205317577548006,-0.38542581211589116
75.0,0.0,0.2112259970457901,0.26426690079016674
76.0,0.0,0.13737075332348592,0.35206321334503954
77.0,0.0,-0.06942392909896608,-0.15715539947322216
78.0,0.0,0.019202363367798965,-0.1395961369622476
79.0,0.0,0.033973412112259835,0.0535557506584723
80.0,0.0,-0.3057607090103398,-0.47322212467076386
81.0,0.0,0.09305760709010331,0.17647058823529418
82.0,0.0,0.31462333825701616,0.4223002633889377
83.0,0.0,-0.15805022156573129,-0.28007023705004397
84.0,0.0,-0.010339734121122608,-0.12203687445127305
85.0,0.0,0.2112259970457901,0.3169446883230904
86.0,0.0,0.004431314623338261,0.10623353819139596
87.0,0.0,0.06351550960118157,0.12379280070237052
88.0,0.0,0.09305760709010331,0.0886742756804214
89.0,0.0,0.2998522895125553,0.2467076382791922
90.0,0.0,0.1964549483013294,0.14135206321334506
91.0,0.0,0.18168389955686853,0.15891132572431962
92.0,0.0,-0.025110782865583478,-0.03424056189640028
93.0,0.0,-0.18759231905465287,-0.2625109745390694
94.0,0.0,0.31462333825701616,0.49253731343283574
95.0,0.0,0.004431314623338261,0.035996488147497736
96.0,0.0,0.048744460856720705,-0.03424056189640028
97.0,0.0,0.06351550960118157,-0.03424056189640028
98.0,0.0,-0.3205317577548006,-0.43810359964881473
99.0,0.0,0.033973412112259835,0.0008779631255486302
0.0,1.0,0.23973114264376397,0.350403367239565
1.0,1.0,0.23973114264376397,0.2802525429673797
2.0,1.0,-0.1934279312920089,-0.19326552086987026
3.0,1.0,-0.32785660941000744,-0.5615573482988425
4.0,1.0,-0.2531740104555638,-0.43879340582251847
5.0,1.0,0.030619865571321826,-0.00035075412136108204
6.0,1.0,0.09036594473487677,0.08733777621887048
7.0,1.0,0.015683345780433258,-0.08803928446159245
8.0,1.0,0.15011202389843173,0.350403367239565
9.0,1.0,0.10530246452576551,0.13995089442300943
10.0,1.0,-0.20836445108289764,-0.29849175727814803
11.0,1.0,-0.37266616878267367,-0.43879340582251847
12.0,1.0,0.09036594473487677,0.13995089442300943
13.0,1.0,-0.11874533233756537,-0.10557699052963877
14.0,1.0,-0.014189693801344216,-0.10557699052963877
15.0,1.0,0.015683345780433258,-0.10557699052963877
16.0,1.0,0.07542942494398804,0.08733777621887048
17.0,1.0,0.17998506348020918,0.36794107330761133
18.0,1.0,-0.14861837191934285,0.017186951946685233
19.0,1.0,-0.07393577296489916,-0.12311469659768508
20.0,1.0,0.20985810306198666,0.33286566117151867
21.0,1.0,0.3293502613890964,0.4205541915117503
22.0,1.0,-0.058999253174010426,-0.1406524026657314
23.0,1.0,0.10530246452576551,0.2276394247632408
24.0,1.0,0.2546676624346527,0.26271483689933345
25.0,1.0,-0.20836445108289764,-0.3686425815503333
26.0,1.0,-0.07393577296489916,-0.21080322693791656
27.0,1.0,-0.1336818521284541,-0.21080322693791656
28.0,1.0,0.20985810306198666,0.2802525429673797
29.0,1.0,-0.07393577296489916,-0.2458786390740092
30.0,1.0,-0.02912621359223295,-0.05296387232549983
31.0,1.0,-0.014189693801344216,-0.1581901087337777
32.0,1.0,-0.0888722927557879,-0.03542616625745351
33.0,1.0,-0.14861837191934285,-0.1406524026657314
34.0,1.0,0.09036594473487677,0.08733777621887048
35.0,1.0,-0.2830470500373413,-0.29849175727814803
36.0,1.0,0.13517550410754298,0.13995089442300943
37.0,1.0,0.12023898431665425,0.17502630655910206
38.0,1.0,-0.02912621359223295,-0.1581901087337777
39.0,1.0,0.2546676624346527,0.21010171869519448
40.0,1.0,-0.11874533233756537,-0.07050157839354615
41.0,1.0,0.20985810306198666,0.29779024903542606
42.0,1.0,0.030619865571321826,0.08733777621887048
43.0,1.0,0.045556385362210565,0.08733777621887048
44.0,1.0,-0.37266616878267367,-0.6141704665029815
45.0,1.0,-0.10380881254667663,-0.2634163451420555
46.0,1.0,-0.2382374906646751,-0.2458786390740092
47.0,1.0,-0.02912621359223295,-0.03542616625745351
48.0,1.0,0.3293502613890964,0.40301648544370394
49.0,1.0,0.19492158327109793,0.29779024903542606
50.0,1.0,-0.32785660941000744,-0.5089442300947036
51.0,1.0,0.07542942494398804,-0.05296387232549983
52.0,1.0,-0.07393577296489916,0.3153279551034724
53.0,1.0,0.28454070201643017,0.5082427218519816
54.0,1.0,0.16504854368932045,0.33286566117151867
55.0,1.0,-0.49215832710978336,-0.6317081725710278
56.0,1.0,0.19492158327109793,0.36794107330761133
57.0,1.0,0.0604929051530993,0.2276394247632408
58.0,1.0,0.13517550410754298,0.12241318835496312
59.0,1.0,-0.04406273338312169,-0.05296387232549983
60.0,1.0,0.26960418222554144,0.4205541915117503
61.0,1.0,-0.11874533233756537,0.08733777621887048
62.0,1.0,0.10530246452576551,0.21010171869519448
63.0,1.0,-0.11874533233756537,-0.10557699052963877
64.0,1.0,-0.22330097087378636,-0.45633111189056474
65.0,1.0,-0.1934279312920089,-0.3861802876183796
66.0,1.0,0.07542942494398804,0.05226236408277786
67.0,1.0,-0.2531740104555638,-0.21080322693791656
68.0,1.0,0.37415982076176263,0.4907050157839353
69.0,1.0,0.15011202389843173,0.3854787793756576
70.0,1.0,-0.02912621359223295,-0.0178884601894072
71.0,1.0,0.045556385362210565,0.12241318835496312
72.0,1.0,-0.4324122479462285,-0.5790950543668889
73.0,1.0,-0.3129200896191187,-0.2458786390740092
74.0,1.0,-0.2531740104555638,-0.4037179936864258
75.0,1.0,0.26960418222554144,0.350403367239565
76.0,1.0,0.23973114264376397,0.33286566117151867
77.0,1.0,-0.0888722927557879,-0.19326552086987026
78.0,1.0,-0.02912621359223295,-0.19326552086987026
79.0,1.0,0.07542942494398804,-0.00035075412136108204
80.0,1.0,-0.20836445108289764,-0.3861802876183796
81.0,1.0,0.030619865571321826,0.12241318835496312
82.0,1.0,0.3144137415982077,0.45562960364784266
83.0,1.0,-0.10380881254667663,-0.31602946334619436
84.0,1.0,-0.1336818521284541,-0.08803928446159245
85.0,1.0,0.16504854368932045,0.21010171869519448
86.0,1.0,0.030619865571321826,0.05226236408277786
87.0,1.0,0.10530246452576551,0.19256401262714837
88.0,1.0,0.0604929051530993,0.13995089442300943
89.0,1.0,0.19492158327109793,0.08733777621887048
90.0,1.0,0.16504854368932045,0.1048754822869168
91.0,1.0,0.16504854368932045,0.08733777621887048
92.0,1.0,-0.1934279312920089,-0.08803928446159245
93.0,1.0,-0.1934279312920089,-0.4914065240266574
94.0,1.0,0.3144137415982077,0.473167309715889
95.0,1.0,-0.04406273338312169,0.1048754822869168
96.0,1.0,-0.014189693801344216,-0.05296387232549983
97.0,1.0,0.07542942494398804,0.03472465801473155
98.0,1.0,-0.2830470500373413,-0.33356716941424064
99.0,1.0,-0.014189693801344216,-0.0178884601894072
0.0,2.0,0.30142109199700823,0.44247480013903356
1.0,2.0,0.211667913238594,0.19916579770594356
2.0,2.0,-0.04263275991024678,-0.13103927702467852
3.0,2.0,-0.32685115931189224,-0.5655196385123392
4.0,2.0,-0.16230366492146586,-0.3048314216197428
5.0,2.0,0.0471204188481675,0.025373653110879295
6.0,2.0,0.15183246073298434,0.1817865832464373
7.0,2.0,-0.012715033657441963,-0.07890163364615918
8.0,2.0,0.24158563949139863,0.30344108446298224
9.0,2.0,0.16679132385938675,0.14702815432742442
10.0,2.0,-0.19222139117427067,-0.09628084810566563
11.0,2.0,-0.3717277486910995,-0.4612443517553007
12.0,2.0,0.22662677636499623,0.09489051094890508
13.0,2.0,-0.17726252804786827,-0.14841849148418496
14.0,2.0,-0.087509349289454,-0.2526937782412235
15.0,2.0,-0.02767389678384437,-0.04414320472714629
16.0,2.0,0.032161555721765094,0.1817865832464373
17.0,2.0,0.211667913238594,0.2686826555439693
18.0,2.0,-0.0725504861630516,-0.07890163364615918
19.0,2.0,-0.10246821241585641,-0.3222106360792492
20.0,2.0,0.211667913238594,0.3555787278415016
21.0,2.0,0.2715033657442034,0.32082029892248864
22.0,2.0,-0.04263275991024678,-0.11366006256517207
23.0,2.0,0.09199700822737472,0.30344108446298224
24.0,2.0,0.18175018698578915,0.30344108446298224
25.0,2.0,-0.13238593866866122,-0.2526937782412235
26.0,2.0,-0.14734480179506362,-0.18317692040319786
27.0,2.0,-0.2520568436798803,-0.21793534932221065
28.0,2.0,0.09199700822737472,0.28606187000347577
29.0,2.0,0.01720269259536285,-0.21793534932221065
30.0,2.0,-0.17726252804786827,0.00799443865137285
31.0,2.0,-0.02767389678384437,-0.04414320472714629
32.0,2.0,-0.04263275991024678,-0.04414320472714629
33.0,2.0,-0.04263275991024678,-0.02676399026763985
34.0,2.0,0.01720269259536285,-0.04414320472714629
35.0,2.0,-0.40164547494390423,-0.3569690649982621
36.0,2.0,0.062079281974569904,0.07751129648939863
37.0,2.0,0.0471204188481675,-0.02676399026763985
38.0,2.0,-0.14734480179506362,-0.13103927702467852
39.0,2.0,0.12191473448017953,0.21654501216545
40.0,2.0,-0.13238593866866122,-0.09628084810566563
41.0,2.0,0.2715033657442034,0.3555787278415016
42.0,2.0,0.07703814510097232,0.07751129648939863
43.0,2.0,0.062079281974569904,-0.02676399026763985
44.0,2.0,-0.3866866118175019,-0.5481404240528328
45.0,2.0,-0.16230366492146586,-0.391727493917275
46.0,2.0,-0.2819745699326851,-0.2526937782412235
47.0,2.0,-0.17726252804786827,-0.09628084810566563
48.0,2.0,0.30142109199700823,0.5467500868960723
49.0,2.0,0.211667913238594,0.19916579770594356
50.0,2.0,-0.34181002243829467,-0.4612443517553007
51.0,2.0,0.13687359760658194,0.07751129648939863
52.0,2.0,-0.012715033657441963,0.07751129648939863
53.0,2.0,0.3612565445026179,0.372957942301008
54.0,2.0,0.211667913238594,0.39033715676051445
55.0,2.0,-0.4465220643231114,-0.6871741397288843
56.0,2.0,0.22662677636499623,0.28606187000347577
57.0,2.0,0.0471204188481675,0.14702815432742442
58.0,2.0,0.19670905011219156,0.1817865832464373
59.0,2.0,-0.012715033657441963,-0.07890163364615918
60.0,2.0,0.30142109199700823,0.30344108446298224
61.0,2.0,-0.16230366492146586,0.09489051094890508
62.0,2.0,0.12191473448017953,0.14702815432742442
63.0,2.0,-0.057591623036649185,-0.09628084810566563
64.0,2.0,-0.49139865370231856,-0.4786235662148071
65.0,2.0,-0.19222139117427067,-0.3569690649982621
66.0,2.0,0.062079281974569904,0.12964893986791795
67.0,2.0,-0.13238593866866122,-0.14841849148418496
68.0,2.0,0.34629768137621547,0.5467500868960723
69.0,2.0,0.16679132385938675,0.2686826555439693
70.0,2.0,0.062079281974569904,-0.09628084810566563
71.0,2.0,0.10695587135377713,0.28606187000347577
72.0,2.0,-0.46148092744951386,-0.6350364963503651
73.0,2.0,-0.19222139117427067,-0.28745220716023645
74.0,2.0,-0.20718025430067308,-0.28745220716023645
75.0,2.0,0.25654450261780104,0.372957942301008
76.0,2.0,0.30142109199700823,0.44247480013903356
77.0,2.0,-0.13238593866866122,-0.27007299270073
78.0,2.0,-0.13238593866866122,-0.23531456378171708
79.0,2.0,0.032161555721765094,0.07751129648939863
80.0,2.0,-0.31189229618548986,-0.4960027806743136
81.0,2.0,0.002243829468960444,0.00799443865137285
82.0,2.0,0.3313388182498131,0.45985401459854003
83.0,2.0,-0.0725504861630516,-0.14841849148418496
84.0,2.0,0.0471204188481675,-0.04414320472714629
85.0,2.0,0.19670905011219156,0.30344108446298224
86.0,2.0,-0.012715033657441963,0.07751129648939863
87.0,2.0,0.16679132385938675,0.14702815432742442
88.0,2.0,0.032161555721765094,0.16440736878693085
89.0,2.0,0.2715033657442034,0.14702815432742442
90.0,2.0,0.15183246073298434,0.16440736878693085
91.0,2.0,0.12191473448017953,0.21654501216545
92.0,2.0,-0.19222139117427067,-0.11366006256517207
93.0,2.0,-0.20718025430067308,-0.40910670837678137
94.0,2.0,0.3612565445026179,0.4946124435175529
95.0,2.0,0.032161555721765094,0.025373653110879295
96.0,2.0,-0.13238593866866122,-0.13103927702467852
97.0,2.0,0.062079281974569904,0.00799443865137285
98.0,2.0,-0.3717277486910995,-0.3569690649982621
99.0,2.0,0.062079281974569904,0.06013208202989218
0.0,3.0,0.22607655502392346,0.26363164272113554
1.0,3.0,0.18122009569378006,0.19439155270901845
2.0,3.0,-0.14772727272727273,-0.2902890773758006
3.0,3.0,-0.40191387559808606,-0.6364895274363858
4.0,3.0,-0.2972488038277512,-0.39414921239397616
5.0,3.0,0.09150717703349288,-0.06525878483642021
6.0,3.0,0.031698564593301434,0.09053141769084302
7.0,3.0,-0.043062200956937705,0.021291327678725942
8.0,3.0,0.18122009569378006,0.2809416652241648
9.0,3.0,0.13636363636363646,0.19439155270901845
10.0,3.0,-0.23744019138755973,-0.23835900986671282
11.0,3.0,-0.3570574162679426,-0.32490912238185904
12.0,3.0,0.10645933014354074,0.1597715077029601
13.0,3.0,-0.08791866028708128,-0.1864289423576251
14.0,3.0,-0.13277511961722488,-0.06525878483642021
15.0,3.0,0.06160287081339715,-0.15180889735156655
16.0,3.0,0.01674641148325374,0.07322139518781376
17.0,3.0,0.2559808612440192,0.3328717327332526
18.0,3.0,-0.05801435406698557,0.021291327678725942
19.0,3.0,-0.07296650717703343,-0.15180889735156655
20.0,3.0,0.2858851674641149,0.4540418902544573
21.0,3.0,0.19617224880382791,0.26363164272113554
22.0,3.0,-0.08791866028708128,-0.09987882984247876
23.0,3.0,0.18122009569378006,0.17708153020598938
24.0,3.0,0.2559808612440192,0.29825168772719407
25.0,3.0,-0.1776315789473683,-0.20373896486065426
26.0,3.0,-0.05801435406698557,-0.1344988748485373
27.0,3.0,-0.19258373205741616,-0.22104898736368353
28.0,3.0,0.18122009569378006,0.17708153020598938
29.0,3.0,-0.07296650717703343,-0.15180889735156655
30.0,3.0,-0.14772727272727273,-0.09987882984247876
31.0,3.0,-0.05801435406698557,-0.11718885234550802
32.0,3.0,-0.10287081339712915,-0.1344988748485373
33.0,3.0,-0.05801435406698557,-0.20373896486065426
34.0,3.0,0.10645933014354074,0.05591137268478448
35.0,3.0,-0.3570574162679426,-0.44607927990306384
36.0,3.0,0.1214114832535886,0.19439155270901845
37.0,3.0,0.0466507177033493,-0.013328717327332595
38.0,3.0,-0.13277511961722488,-0.2902890773758006
39.0,3.0,0.21112440191387577,0.31556171023022334
40.0,3.0,-0.043062200956937705,-0.11718885234550802
41.0,3.0,0.24102870813397131,0.35018175523628187
42.0,3.0,0.0466507177033493,0.1597715077029601
43.0,3.0,0.07655502392344501,0.12515146269690156
44.0,3.0,-0.312200956937799,-0.6018694824303272
45.0,3.0,-0.1776315789473683,-0.15180889735156655
46.0,3.0,-0.2523923444976076,-0.2902890773758006
47.0,3.0,-0.20753588516746402,0.021291327678725942
48.0,3.0,0.3755980861244021,0.47135191275748656
49.0,3.0,0.22607655502392346,0.29825168772719407
50.0,3.0,-0.40191387559808606,-0.4114592348970053
51.0,3.0,-0.013157894736841985,0.10784144019387229
52.0,3.0,0.001794258373205876,0.14246148519993082
53.0,3.0,0.3606459330143542,0.4886619352605158
54.0,3.0,0.270933014354067,0.36749177773931113
55.0,3.0,-0.4168660287081339,-0.6018694824303272
56.0,3.0,0.19617224880382791,0.3328717327332526
57.0,3.0,0.18122009569378006,0.24632162021810625
58.0,3.0,0.16626794258373218,0.12515146269690156
59.0,3.0,-0.028110047846889846,-0.11718885234550802
60.0,3.0,0.34569377990430633,0.40211182274536966
61.0,3.0,-0.08791866028708128,-0.030638739830361673
62.0,3.0,0.001794258373205876,0.09053141769084302
63.0,3.0,-0.08791866028708128,-0.22104898736368353
64.0,3.0,-0.2523923444976076,-0.3768391898909469
65.0,3.0,-0.2972488038277512,-0.39414921239397616
66.0,3.0,0.09150717703349288,-0.22104898736368353
67.0,3.0,-0.23744019138755973,-0.2556690323697421
68.0,3.0,0.3755980861244021,0.4886619352605158
69.0,3.0,0.13636363636363646,0.24632162021810625
70.0,3.0,-0.11782296650717701,0.05591137268478448
71.0,3.0,0.031698564593301434,0.19439155270901845
72.0,3.0,-0.4168660287081339,-0.584559459927298
73.0,3.0,-0.312200956937799,-0.2902890773758006
74.0,3.0,-0.2523923444976076,-0.39414921239397616
75.0,3.0,0.2858851674641149,0.29825168772719407
76.0,3.0,0.3307416267942585,0.3328717327332526
77.0,3.0,-0.10287081339712915,-0.15180889735156655
78.0,3.0,-0.13277511961722488,-0.23835900986671282
79.0,3.0,0.06160287081339715,0.038601350181755215
80.0,3.0,-0.2972488038277512,-0.44607927990306384
81.0,3.0,0.13636363636363646,0.12515146269690156
82.0,3.0,0.3307416267942585,0.47135191275748656
83.0,3.0,-0.028110047846889846,-0.1864289423576251
84.0,3.0,0.01674641148325374,-0.030638739830361673
85.0,3.0,0.15131578947368432,0.29825168772719407
86.0,3.0,0.0466507177033493,0.1597715077029601
87.0,3.0,0.15131578947368432,0.26363164272113554
88.0,3.0,-0.013157894736841985,0.22901159771507698
89.0,3.0,0.19617224880382791,0.2809416652241648
90.0,3.0,0.21112440191387577,0.10784144019387229
91.0,3.0,0.15131578947368432,0.14246148519993082
92.0,3.0,-0.11782296650717701,-0.15180889735156655
93.0,3.0,-0.1776315789473683,-0.2902890773758006
94.0,3.0,0.3307416267942585,0.4886619352605158
95.0,3.0,-0.013157894736841985,0.12515146269690156
96.0,3.0,-0.13277511961722488,-0.08256880733944948
97.0,3.0,0.0466507177033493,0.003981305175696674
98.0,3.0,-0.14772727272727273,-0.3595291673879176
99.0,3.0,-0.08791866028708128,-0.030638739830361673
0.0,4.0,0.2253436939629407,0.346389228886169
1.0,4.0,0.2253436939629407,0.15404791047385918
2.0,4.0,-0.25283921099820683,-0.1781780031474034
3.0,4.0,-0.29766885833831447,-0.4054904703619513
4.0,4.0,-0.22295277943813507,-0.4404616191641895
5.0,4.0,-0.0585774058577406,0.014163315264906447
6.0,4.0,0.090854751942618,0.1365623360727401
7.0,4.0,-0.08846383741781236,-0.03829340793845064
8.0,4.0,0.2552301255230125,0.29393250568281176
9.0,4.0,0.3000597728631201,0.20650463367721628
10.0,4.0,-0.2080095636580992,-0.23063472635076057
11.0,4.0,-0.342498505678422,-0.4229760447630704
12.0,4.0,0.090854751942618,0.11907676167162101
13.0,4.0,-0.08846383741781236,-0.19566357754852237
14.0,4.0,-0.16317991631799159,-0.16069242874628428
15.0,4.0,-0.02869097429766885,-0.10823570554292701
16.0,4.0,-0.0585774058577406,0.04913446406714463
17.0,4.0,0.1655708308427974,0.29393250568281176
18.0,4.0,-0.13329348475792,-0.05577898233956973
19.0,4.0,-0.08846383741781236,-0.1781780031474034
20.0,4.0,0.210400478182905,0.3638748032872881
21.0,4.0,0.13568439928272563,0.346389228886169
22.0,4.0,0.090854751942618,-0.05577898233956973
23.0,4.0,0.1655708308427974,0.2764469312816927
24.0,4.0,0.210400478182905,0.20650463367721628
25.0,4.0,-0.16317991631799159,-0.30057702395523683
26.0,4.0,-0.07352062163777648,-0.1432068543451652
27.0,4.0,-0.37238493723849375,-0.10823570554292701
28.0,4.0,0.1506276150627615,0.24147578247945448
29.0,4.0,0.0011954572624029033,-0.19566357754852237
30.0,4.0,-0.07352062163777648,-0.1781780031474034
31.0,4.0,0.0011954572624029033,-0.1257212799440461
32.0,4.0,-0.02869097429766885,-0.05577898233956973
33.0,4.0,-0.013747758517632973,-0.05577898233956973
34.0,4.0,0.046025104602510365,-0.05577898233956973
35.0,4.0,-0.37238493723849375,-0.35303374715859415
36.0,4.0,0.13568439928272563,0.10159118727050191
37.0,4.0,0.090854751942618,0.22399020807833536
38.0,4.0,-0.0585774058577406,-0.19566357754852237
39.0,4.0,0.2552301255230125,0.346389228886169
40.0,4.0,-0.02869097429766885,-0.020807833537331545
41.0,4.0,0.2253436939629407,0.31141808008393085
42.0,4.0,0.090854751942618,0.18901905927609738
43.0,4.0,0.090854751942618,0.04913446406714463
44.0,4.0,-0.38732815301852963,-0.5978317887742612
45.0,4.0,-0.13329348475792,-0.30057702395523683
46.0,4.0,-0.13329348475792,-0.33554817275747506
47.0,4.0,-0.19306634787806332,-0.05577898233956973
48.0,4.0,0.3747758517632995,0.4687882496940025
49.0,4.0,0.19545726240286912,0.29393250568281176
50.0,4.0,-0.29766885833831447,-0.5628606399720231
51.0,4.0,-0.07352062163777648,-0.020807833537331545
52.0,4.0,-0.02869097429766885,0.24147578247945448
53.0,4.0,0.2552301255230125,0.4687882496940025
54.0,4.0,0.18051404662283327,0.39884595208952633
55.0,4.0,-0.4321578003586372,-0.6153173631753803
56.0,4.0,0.2402869097429766,0.2764469312816927
57.0,4.0,0.12074118350268975,0.20650463367721628
58.0,4.0,0.1506276150627615,0.10159118727050191
59.0,4.0,0.0011954572624029033,0.06662003846826373
60.0,4.0,0.2701733413030484,0.45130267529288337
61.0,4.0,0.03108188882247449,-0.003322259136212647
62.0,4.0,0.090854751942618,-0.020807833537331545
63.0,4.0,-0.14823670053795587,-0.1781780031474034
64.0,4.0,-0.38732815301852963,-0.4404616191641895
65.0,4.0,-0.40227136879856545,-0.37051932155971323
66.0,4.0,0.090854751942618,0.014163315264906447
67.0,4.0,-0.29766885833831447,-0.23063472635076057
68.0,4.0,0.3448894202032277,0.5212449728973597
69.0,4.0,0.1506276150627615,0.24147578247945448
70.0,4.0,0.046025104602510365,-0.03829340793845064
71.0,4.0,0.07591153616258212,0.15404791047385918
72.0,4.0,-0.4620442319187089,-0.6677740863787375
73.0,4.0,-0.3574417214584579,-0.1432068543451652
74.0,4.0,-0.2677824267782427,-0.4229760447630704
75.0,4.0,0.32994620442319184,0.3638748032872881
76.0,4.0,0.32994620442319184,0.4163315264906454
77.0,4.0,-0.10340705319784824,-0.1781780031474034
78.0,4.0,-0.02869097429766885,-0.1781780031474034
79.0,4.0,0.046025104602510365,-0.020807833537331545
80.0,4.0,-0.342498505678422,-0.4229760447630704
81.0,4.0,0.07591153616258212,0.08410561286938283
82.0,4.0,0.2701733413030484,0.4687882496940025
83.0,4.0,-0.02869097429766885,-0.1432068543451652
84.0,4.0,-0.04363419007770473,-0.05577898233956973
85.0,4.0,0.2253436939629407,0.29393250568281176
86.0,4.0,0.12074118350268975,0.1365623360727401
87.0,4.0,0.18051404662283327,0.22399020807833536
88.0,4.0,0.07591153616258212,0.2764469312816927
89.0,4.0,0.1506276150627615,0.1715334848749783
90.0,4.0,0.19545726240286912,0.1365623360727401
91.0,4.0,0.10579796772265387,0.11907676167162101
92.0,4.0,-0.13329348475792,-0.23063472635076057
93.0,4.0,-0.14823670053795587,-0.3880048959608323
94.0,4.0,0.32994620442319184,0.4862738240951216
95.0,4.0,0.0011954572624029033,-0.020807833537331545
96.0,4.0,-0.0585774058577406,-0.03829340793845064
97.0,4.0,-0.0585774058577406,-0.020807833537331545
98.0,4.0,-0.13329348475792,-0.4404616191641895
99.0,4.0,-0.013747758517632973,0.04913446406714463
0.0,5.0,0.20160213618157546,0.3416971597839346
1.0,5.0,0.15709835336003558,0.23714932915142012
2.0,5.0,-0.19893190921228304,-0.2855898240111518
3.0,5.0,-0.4214508233199822,-0.6863565081024569
4.0,5.0,-0.12475893784305007,-0.3030144624499041
5.0,5.0,0.05325619344310923,0.13260149851890585
6.0,5.0,0.05325619344310923,0.0803275832026486
7.0,5.0,-0.06542056074766359,-0.00679560899111346
8.0,5.0,0.23127132472926853,0.3242725213451822
9.0,5.0,0.20160213618157546,0.3068478829064298
10.0,5.0,-0.15442812639074333,-0.3204391008886565
11.0,5.0,-0.3324432576769025,-0.33786373932740893
12.0,5.0,0.14226375908618896,0.15002613695765826
13.0,5.0,-0.08025515502151022,-0.19846663181738972
14.0,5.0,-0.06542056074766359,-0.12876807806238016
15.0,5.0,0.08292538199080247,-0.19846663181738972
16.0,5.0,0.08292538199080247,0.045478306325143776
17.0,5.0,0.23127132472926853,0.3068478829064298
18.0,5.0,-0.06542056074766359,-0.024220247429865678
19.0,5.0,-0.09508974929535684,-0.024220247429865678
20.0,5.0,0.30544429609850166,0.4113957135389442
21.0,5.0,0.12742916481234234,0.39397107510019186
22.0,5.0,-0.09508974929535684,-0.14619271650113255
23.0,5.0,0.1719329476338822,0.28942324446767737
24.0,5.0,0.20160213618157546,0.3416971597839346
25.0,5.0,-0.1840973149384364,-0.2681651855723994
26.0,5.0,-0.03575137219997034,-0.25074054713364696
27.0,5.0,-0.22860109775997628,-0.16361735493988497
28.0,5.0,0.08292538199080247,0.16745077539641065
29.0,5.0,-0.05058596647381697,-0.18104199337863738
30.0,5.0,-0.2434356920338229,-0.11134343962362774
31.0,5.0,-0.006082183652277099,-0.07649416274612292
32.0,5.0,-0.08025515502151022,-0.11134343962362774
33.0,5.0,-0.06542056074766359,0.06290294476389618
34.0,5.0,0.038421599169262605,-0.00679560899111346
35.0,5.0,-0.2582702863076695,-0.37271301620491376
36.0,5.0,0.06809078771695586,0.13260149851890585
37.0,5.0,0.08292538199080247,0.23714932915142012
38.0,5.0,-0.12475893784305007,-0.12876807806238016
39.0,5.0,0.20160213618157546,0.23714932915142012
40.0,5.0,-0.09508974929535684,-0.041644885868618094
41.0,5.0,0.26094051327696177,0.3242725213451822
42.0,5.0,0.023587004895415983,0.045478306325143776
43.0,5.0,0.12742916481234234,0.045478306325143776
44.0,5.0,-0.4066162290461356,-0.5992333159086949
45.0,5.0,-0.22860109775997628,-0.2855898240111518
46.0,5.0,-0.3027740691292094,-0.3204391008886565
47.0,5.0,-0.19893190921228304,-0.09391880118487533
48.0,5.0,0.34994807892004154,0.49851890573270613
49.0,5.0,0.15709835336003558,0.2197246907126677
50.0,5.0,-0.31760866340305594,-0.4772608468374281
51.0,5.0,0.023587004895415983,-0.09391880118487533
52.0,5.0,-0.05058596647381697,0.2023000522739153
53.0,5.0,0.30544429609850166,0.4810942672939537
54.0,5.0,0.23127132472926853,0.2197246907126677
55.0,5.0,-0.4214508233199822,-0.6863565081024569
56.0,5.0,0.15709835336003558,0.23714932915142012
57.0,5.0,0.12742916481234234,0.16745077539641065
58.0,5.0,0.18676754190772885,0.18487541383516307
59.0,5.0,-0.05058596647381697,-0.11134343962362774
60.0,5.0,0.21643673045542192,0.359121798222687
61.0,5.0,-0.06542056074766359,-0.024220247429865678
62.0,5.0,0.12742916481234234,0.11517686008015343
63.0,5.0,-0.03575137219997034,-0.09391880118487533
64.0,5.0,-0.31760866340305594,-0.37271301620491376
65.0,5.0,-0.3027740691292094,-0.33786373932740893
66.0,5.0,0.05325619344310923,0.11517686008015343
67.0,5.0,-0.1395935321168967,-0.25074054713364696
68.0,5.0,0.34994807892004154,0.4810942672939537
69.0,5.0,0.14226375908618896,0.27199860602892495
70.0,5.0,-0.02091677792612372,-0.00679560899111346
71.0,5.0,0.15709835336003558,0.18487541383516307
72.0,5.0,-0.5252929832369084,-0.6340825927861997
73.0,5.0,-0.21376650348612966,-0.16361735493988497
74.0,5.0,-0.3621124462245958,-0.3204391008886565
75.0,5.0,0.26094051327696177,0.3242725213451822
76.0,5.0,0.30544429609850166,0.3416971597839346
77.0,5.0,-0.09508974929535684,-0.16361735493988497
78.0,5.0,-0.12475893784305007,-0.2855898240111518
79.0,5.0,0.15709835336003558,-0.041644885868618094
80.0,5.0,-0.2434356920338229,-0.5469594005924376
81.0,5.0,0.06809078771695586,0.16745077539641065
82.0,5.0,0.26094051327696177,0.39397107510019186
83.0,5.0,-0.10992434356920346,-0.14619271650113255
84.0,5.0,0.023587004895415983,0.045478306325143776
85.0,5.0,0.26094051327696177,0.2197246907126677
86.0,5.0,0.05325619344310923,0.045478306325143776
87.0,5.0,0.06809078771695586,0.09775222164140102
88.0,5.0,0.21643673045542192,0.2023000522739153
89.0,5.0,0.20160213618157546,0.18487541383516307
90.0,5.0,0.18676754190772885,0.0803275832026486
91.0,5.0,0.1719329476338822,0.27199860602892495
92.0,5.0,-0.09508974929535684,0.010629029447638952
93.0,5.0,-0.16926272066458978,-0.3901376546436661
94.0,5.0,0.2757751075508084,0.4810942672939537
95.0,5.0,0.008752410621569524,0.028053667886391364
96.0,5.0,-0.09508974929535684,-0.11134343962362774
97.0,5.0,0.09775997626464909,0.010629029447638952
98.0,5.0,-0.31760866340305594,-0.3204391008886565
99.0,5.0,-0.05058596647381697,-0.00679560899111346
0.0,6.0,0.17822520507084275,0.3633144475920681
1.0,6.0,0.17822520507084275,0.20396600566572254
2.0,6.0,-0.23937360178970915,-0.30949008498583563
3.0,6.0,-0.38851603281133484,-0.5042492917847025
4.0,6.0,-0.2841163310961969,-0.3626062322946175
5.0,6.0,0.014168530947054532,-0.07932011331444751
6.0,6.0,0.08873974645786727,0.15084985835694062
7.0,6.0,-0.030574198359433202,-0.008498583569404949
8.0,6.0,0.2080536912751679,0.38101983002832873
9.0,6.0,0.16331096196868017,0.09773371104815869
10.0,6.0,-0.29903057419835943,-0.291784702549575
11.0,6.0,-0.40343027591349734,-0.4688385269121813
12.0,6.0,0.16331096196868017,0.11543909348441933
13.0,6.0,-0.015659955257270625,-0.13243626062322944
14.0,6.0,-0.07531692766592094,-0.20325779036827188
15.0,6.0,0.058911260253542104,-0.1147308781869688
16.0,6.0,-0.0007457121551080461,0.08002832861189806
17.0,6.0,0.17822520507084275,0.3633144475920681
18.0,6.0,-0.07531692766592094,-0.18555240793201125
19.0,6.0,-0.09023117076808351,-0.18555240793201125
20.0,6.0,0.2080536912751679,0.39872521246458936
21.0,6.0,0.16331096196868017,0.34560906515580747
22.0,6.0,-0.015659955257270625,-0.18555240793201125
23.0,6.0,0.17822520507084275,0.25708215297450426
24.0,6.0,0.2229679343773303,0.25708215297450426
25.0,6.0,-0.17971662938105884,-0.13243626062322944
26.0,6.0,-0.04548844146159578,-0.1678470254957507
27.0,6.0,-0.22445935868754657,-0.07932011331444751
28.0,6.0,0.16331096196868017,0.22167138810198297
29.0,6.0,-0.030574198359433202,-0.1678470254957507
30.0,6.0,-0.07531692766592094,-0.15014164305949007
31.0,6.0,0.014168530947054532,-0.09702549575070815
32.0,6.0,-0.07531692766592094,-0.22096317280453254
33.0,6.0,-0.12005965697240868,-0.13243626062322944
34.0,6.0,0.058911260253542104,-0.07932011331444751
35.0,6.0,-0.47800149142431025,-0.3449008498583569
36.0,6.0,0.16331096196868017,0.22167138810198297
37.0,6.0,0.014168530947054532,0.11543909348441933
38.0,6.0,-0.209545115585384,-0.18555240793201125
39.0,6.0,0.17822520507084275,0.32790368271954684
40.0,6.0,-0.07531692766592094,-0.07932011331444751
41.0,6.0,0.2826249067859806,0.25708215297450426
42.0,6.0,0.029082774049216945,0.11543909348441933
43.0,6.0,0.11856823266219242,0.08002832861189806
44.0,6.0,-0.2692020879940343,-0.5927762039660057
45.0,6.0,-0.1051454138702461,-0.20325779036827188
46.0,6.0,-0.25428784489187173,-0.48654390934844194
47.0,6.0,-0.07531692766592094,-0.026203966005665588
48.0,6.0,0.3124533929903058,0.504957507082153
49.0,6.0,0.17822520507084275,0.38101983002832873
50.0,6.0,-0.29903057419835943,-0.4688385269121813
51.0,6.0,-0.0007457121551080461,0.13314447592067996
52.0,6.0,-0.0007457121551080461,0.2924929178470255
53.0,6.0,0.2975391498881432,0.4872521246458924
54.0,6.0,0.19313944817300532,0.34560906515580747
55.0,6.0,-0.46308724832214765,-0.6635977337110481
56.0,6.0,0.2378821774794929,0.25708215297450426
57.0,6.0,0.11856823266219242,0.20396600566572254
58.0,6.0,0.10365398956002984,0.32790368271954684
59.0,6.0,-0.04548844146159578,0.026912181303116133
60.0,6.0,0.2229679343773303,0.38101983002832873
61.0,6.0,-0.13497390007457125,-0.09702549575070815
62.0,6.0,0.14839671886651756,0.11543909348441933
63.0,6.0,-0.030574198359433202,-0.09702549575070815
64.0,6.0,-0.2841163310961969,-0.30949008498583563
65.0,6.0,-0.22445935868754657,-0.48654390934844194
66.0,6.0,0.10365398956002984,-0.09702549575070815
67.0,6.0,-0.209545115585384,-0.20325779036827188
68.0,6.0,0.3124533929903058,0.504957507082153
69.0,6.0,0.16331096196868017,0.18626062322946188
70.0,6.0,-0.0007457121551080461,0.15084985835694062
71.0,6.0,0.16331096196868017,0.25708215297450426
72.0,6.0,-0.41834451901565994,-0.5219546742209631
73.0,6.0,-0.209545115585384,-0.18555240793201125
74.0,6.0,-0.32885906040268453,-0.32719546742209626
75.0,6.0,0.2975391498881432,0.34560906515580747
76.0,6.0,0.3124533929903058,0.4341359773371107
77.0,6.0,-0.13497390007457125,-0.13243626062322944
78.0,6.0,-0.12005965697240868,-0.09702549575070815
79.0,6.0,0.058911260253542104,0.09773371104815869
80.0,6.0,-0.2692020879940343,-0.48654390934844194
81.0,6.0,0.043997017151379526,0.09773371104815869
82.0,6.0,0.3273676360924684,0.39872521246458936
83.0,6.0,-0.060402684563758365,-0.20325779036827188
84.0,6.0,-0.030574198359433202,-0.1678470254957507
85.0,6.0,0.2229679343773303,0.2747875354107649
86.0,6.0,0.029082774049216945,0.13314447592067996
87.0,6.0,0.2080536912751679,0.16855524079320125
88.0,6.0,0.08873974645786727,0.09773371104815869
89.0,6.0,0.14839671886651756,0.15084985835694062
90.0,6.0,0.14839671886651756,0.044617563739376774
91.0,6.0,0.08873974645786727,0.15084985835694062
92.0,6.0,-0.060402684563758365,-0.13243626062322944
93.0,6.0,-0.2692020879940343,-0.48654390934844194
94.0,6.0,0.2975391498881432,0.4341359773371107
95.0,6.0,-0.0007457121551080461,0.06232294617563741
96.0,6.0,-0.14988814317673382,-0.13243626062322944
97.0,6.0,0.19313944817300532,0.044617563739376774
98.0,6.0,-0.17971662938105884,-0.41572237960339936
99.0,6.0,0.014168530947054532,0.044617563739376774
0.0,7.0,0.20053357047576714,0.4113957135389442
1.0,7.0,0.1708907662664889,0.28942324446767737
2.0,7.0,-0.19964428634948858,-0.2855898240111518
3.0,7.0,-0.3923225137097969,-0.5818086774699425
4.0,7.0,-0.28857269897732324,-0.5295347621536852
5.0,7.0,-0.051430265303097605,-0.14619271650113255
6.0,7.0,0.14124796205721069,0.0803275832026486
7.0,7.0,0.022676745220097792,0.010629029447638952
8.0,7.0,0.11160515784793247,0.359121798222687
9.0,7.0,0.12642655995257157,0.2197246907126677
10.0,7.0,-0.08107306951237583,-0.23331590869489452
11.0,7.0,-0.34785830739587964,-0.3204391008886565
12.0,7.0,0.1560693641618498,0.15002613695765826
13.0,7.0,-0.18482288424484947,-0.25074054713364696
14.0,7.0,-0.1551800800355714,-0.2681651855723994
15.0,7.0,0.022676745220097792,-0.09391880118487533
16.0,7.0,0.03749814732473691,0.045478306325143776
17.0,7.0,0.1560693641618498,0.359121798222687
18.0,7.0,-0.09589447161701495,-0.00679560899111346
19.0,7.0,-0.051430265303097605,-0.024220247429865678
20.0,7.0,0.2301763746850452,0.37654643666143944
21.0,7.0,0.1560693641618498,0.3242725213451822
22.0,7.0,-0.006966058989180268,-0.024220247429865678
23.0,7.0,0.1708907662664889,0.359121798222687
24.0,7.0,0.18571216837112803,0.3068478829064298
25.0,7.0,-0.19964428634948858,-0.33786373932740893
26.0,7.0,-0.1551800800355714,-0.23331590869489452
27.0,7.0,-0.19964428634948858,-0.18104199337863738
28.0,7.0,0.1560693641618498,0.27199860602892495
29.0,7.0,-0.06625166740773672,-0.16361735493988497
30.0,7.0,0.05231954942937602,-0.041644885868618094
31.0,7.0,-0.09589447161701495,-0.041644885868618094
32.0,7.0,-0.08107306951237583,-0.21589127025614213
33.0,7.0,-0.09589447161701495,0.06290294476389618
34.0,7.0,0.11160515784793247,-0.09391880118487533
35.0,7.0,-0.3923225137097969,-0.4772608468374281
36.0,7.0,0.08196235363865424,0.06290294476389618
37.0,7.0,0.08196235363865424,0.25457396759017253
38.0,7.0,-0.11071587372165406,-0.18104199337863738
39.0,7.0,0.2301763746850452,0.3068478829064298
40.0,7.0,-0.22928709055876678,-0.09391880118487533
41.0,7.0,0.24499777678968432,0.3068478829064298
42.0,7.0,0.022676745220097792,0.18487541383516307
43.0,7.0,0.12642655995257157,0.028053667886391364
44.0,7.0,-0.18482288424484947,-0.56438403903119
45.0,7.0,-0.06625166740773672,-0.3204391008886565
46.0,7.0,-0.28857269897732324,-0.23331590869489452
47.0,7.0,-0.1403586779309323,-0.11134343962362774
48.0,7.0,0.3191047873128799,0.5333681826102109
49.0,7.0,0.2153549725804061,0.3242725213451822
50.0,7.0,-0.258929894768045,-0.5992333159086949
51.0,7.0,-0.006966058989180268,0.045478306325143776
52.0,7.0,-0.02178746109381938,0.2023000522739153
53.0,7.0,0.3191047873128799,0.4636696288552013
54.0,7.0,0.18571216837112803,0.28942324446767737
55.0,7.0,-0.3923225137097969,-0.7212057849799616
56.0,7.0,0.2301763746850452,0.3068478829064298
57.0,7.0,0.11160515784793247,0.2197246907126677
58.0,7.0,0.18571216837112803,0.18487541383516307
59.0,7.0,-0.03660886319845849,-0.11134343962362774
60.0,7.0,0.25981917889432343,0.42882035197769647
61.0,7.0,-0.12553727582629318,-0.09391880118487533
62.0,7.0,0.12642655995257157,0.15002613695765826
63.0,7.0,-0.12553727582629318,-0.07649416274612292
64.0,7.0,-0.3330369052912405,-0.2855898240111518
65.0,7.0,-0.2144656884541277,-0.25074054713364696
66.0,7.0,0.06714095153401513,0.045478306325143776
67.0,7.0,-0.18482288424484947,-0.19846663181738972
68.0,7.0,0.3487475915221581,0.49851890573270613
69.0,7.0,0.1708907662664889,0.28942324446767737
70.0,7.0,-0.11071587372165406,-0.041644885868618094
71.0,7.0,0.18571216837112803,0.18487541383516307
72.0,7.0,-0.3775011116051578,-0.56438403903119
73.0,7.0,-0.22928709055876678,-0.2855898240111518
74.0,7.0,-0.258929894768045,-0.37271301620491376
75.0,7.0,0.28946198310360166,0.3242725213451822
76.0,7.0,0.2301763746850452,0.4113957135389442
77.0,7.0,-0.09589447161701495,-0.2681651855723994
78.0,7.0,-0.11071587372165406,-0.19846663181738972
79.0,7.0,0.06714095153401513,-0.024220247429865678
80.0,7.0,-0.1403586779309323,-0.56438403903119
81.0,7.0,0.09678375574329336,0.09775222164140102
82.0,7.0,0.333926189417519,0.37654643666143944
83.0,7.0,-0.19964428634948858,-0.024220247429865678
84.0,7.0,-0.02178746109381938,-0.024220247429865678
85.0,7.0,0.12642655995257157,0.23714932915142012
86.0,7.0,0.007855343115458845,0.2197246907126677
87.0,7.0,0.11160515784793247,0.23714932915142012
88.0,7.0,0.05231954942937602,0.23714932915142012
89.0,7.0,0.2301763746850452,0.2023000522739153
90.0,7.0,0.28946198310360166,0.11517686008015343
91.0,7.0,0.09678375574329336,0.13260149851890585
92.0,7.0,-0.17000148214021035,-0.21589127025614213
93.0,7.0,-0.1551800800355714,-0.4772608468374281
94.0,7.0,0.27464058099896255,0.5159435441714585
95.0,7.0,-0.02178746109381938,-0.11134343962362774
96.0,7.0,-0.02178746109381938,-0.18104199337863738
97.0,7.0,0.09678375574329336,0.0803275832026486
98.0,7.0,-0.18482288424484947,-0.37271301620491376
99.0,7.0,-0.06625166740773672,-0.00679560899111346
0.0,8.0,0.19868145040455507,0.3450594930160374
1.0,8.0,0.16871441414444116,0.18986032074495598
2.0,8.0,-0.1908900209769253,-0.22400413864459384
3.0,8.0,-0.46059334731795026,-0.46542507328849797
4.0,8.0,-0.2508240934971531,-0.4481807208139334
5.0,8.0,0.12376385975427032,0.03466114847387482
6.0,8.0,0.10878034162421336,0.1036385583721332
7.0,8.0,0.03386275097392861,0.017416795999310224
8.0,8.0,0.19868145040455507,0.3105707880669082
9.0,8.0,0.18369793227449813,0.25883773064321436
10.0,8.0,-0.3107581660173808,-0.32747025349198133
11.0,8.0,-0.280791129757267,-0.3102259010174167
12.0,8.0,0.15373089601438422,0.155371615795827
13.0,8.0,-0.1908900209769253,-0.15502672874633555
14.0,8.0,-0.14593946658675463,-0.17227108122090015
15.0,8.0,0.0038957147138148737,0.00017244352474562682
16.0,8.0,0.12376385975427032,0.1036385583721332
17.0,8.0,0.18369793227449813,0.276082083117779
18.0,8.0,-0.02607132154629903,0.00017244352474562682
19.0,8.0,-0.02607132154629903,-0.12053802379720635
20.0,8.0,0.30356607731495355,0.37954819796516653
21.0,8.0,0.13874737788432726,0.3105707880669082
22.0,8.0,-0.10098891219658378,0.00017244352474562682
23.0,8.0,0.15373089601438422,0.24159337816864979
24.0,8.0,0.19868145040455507,0.22434902569408519
25.0,8.0,-0.056038357806412926,-0.25849284359372304
26.0,8.0,-0.1309559484566977,-0.29298154854285224
27.0,8.0,-0.17590650284686837,-0.20675978617002924
28.0,8.0,0.13874737788432726,0.29332643559234356
29.0,8.0,-0.02607132154629903,-0.18951543369546475
30.0,8.0,-0.1609229847168114,-0.10329367132264176
31.0,8.0,-0.02607132154629903,-0.06880496637351256
32.0,8.0,-0.056038357806412926,0.00017244352474562682
33.0,8.0,-0.10098891219658378,-0.18951543369546475
34.0,8.0,0.0038957147138148737,-0.05156061389894797
35.0,8.0,-0.505543901708121,-0.49991377823762717
36.0,8.0,0.09379682349415641,0.1036385583721332
37.0,8.0,0.04884626910398556,0.22434902569408519
38.0,8.0,-0.17590650284686837,-0.20675978617002924
39.0,8.0,0.19868145040455507,0.3450594930160374
40.0,8.0,-0.07102187593646989,-0.13778237627177095
41.0,8.0,0.16871441414444116,0.18986032074495598
42.0,8.0,-0.011087803416242078,0.24159337816864979
43.0,8.0,0.13874737788432726,0.1208829108466978
44.0,8.0,-0.3257416841474378,-0.6551129505087083
45.0,8.0,-0.17590650284686837,-0.32747025349198133
46.0,8.0,-0.1908900209769253,-0.20675978617002924
47.0,8.0,-0.02607132154629903,0.0863942058975686
48.0,8.0,0.3784836679652383,0.4830143128125539
49.0,8.0,0.21366496853461203,0.39679255043973116
50.0,8.0,-0.3856757566676656,-0.5344024831867563
51.0,8.0,0.0638297872340425,0.06914985342300402
52.0,8.0,-0.056038357806412926,0.18986032074495598
53.0,8.0,0.2735990410548397,0.41403690291429557
54.0,8.0,0.24363200479472574,0.32781514054147276
55.0,8.0,-0.34072520227749475,-0.6033798930850147
56.0,8.0,0.2586155229247827,0.3105707880669082
57.0,8.0,0.10878034162421336,0.1036385583721332
58.0,8.0,0.18369793227449813,0.24159337816864979
59.0,8.0,-0.07102187593646989,0.017416795999310224
60.0,8.0,0.3185495954450105,0.36230384549060196
61.0,8.0,-0.056038357806412926,-0.12053802379720635
62.0,8.0,0.0038957147138148737,0.1036385583721332
63.0,8.0,-0.1309559484566977,-0.17227108122090015
64.0,8.0,-0.3557087204075517,-0.5344024831867563
65.0,8.0,-0.17590650284686837,-0.3964476633902397
66.0,8.0,0.04884626910398556,-0.13778237627177095
67.0,8.0,-0.1908900209769253,-0.2757371960682876
68.0,8.0,0.3335331135750675,0.4830143128125539
69.0,8.0,0.18369793227449813,0.3105707880669082
70.0,8.0,-0.011087803416242078,-0.13778237627177095
71.0,8.0,0.03386275097392861,0.29332643559234356
72.0,8.0,-0.46059334731795026,-0.6033798930850147
73.0,8.0,-0.1908900209769253,-0.29298154854285224
74.0,8.0,-0.20587353910698228,-0.36195895844111053
75.0,8.0,0.3335331135750675,0.3450594930160374
76.0,8.0,0.2735990410548397,0.39679255043973116
77.0,8.0,0.03386275097392861,-0.12053802379720635
78.0,8.0,-0.04105483967635598,-0.22400413864459384
79.0,8.0,0.12376385975427032,-0.01707190894981897
80.0,8.0,-0.295774647887324,-0.46542507328849797
81.0,8.0,-0.02607132154629903,0.03466114847387482
82.0,8.0,0.3335331135750675,0.37954819796516653
83.0,8.0,-0.07102187593646989,-0.034316261424383376
84.0,8.0,-0.04105483967635598,-0.034316261424383376
85.0,8.0,0.18369793227449813,0.22434902569408519
86.0,8.0,0.03386275097392861,0.1036385583721332
87.0,8.0,0.018879232843871826,0.18986032074495598
88.0,8.0,0.0038957147138148737,0.1036385583721332
89.0,8.0,0.15373089601438422,0.22434902569408519
90.0,8.0,0.18369793227449813,0.25883773064321436
91.0,8.0,0.09379682349415641,0.06914985342300402
92.0,8.0,-0.07102187593646989,-0.12053802379720635
93.0,8.0,-0.20587353910698228,-0.4481807208139334
94.0,8.0,0.3185495954450105,0.5347473702362477
95.0,8.0,0.018879232843871826,0.06914985342300402
96.0,8.0,-0.10098891219658378,-0.08604931884807716
97.0,8.0,0.09379682349415641,-0.01707190894981897
98.0,8.0,-0.1609229847168114,-0.20675978617002924
99.0,8.0,-0.07102187593646989,-0.034316261424383376
0.0,9.0,0.2318195310181063,0.3068478829064298
1.0,9.0,0.20213713268032074,0.13260149851890585
2.0,9.0,-0.24309884238646476,-0.11134343962362774
3.0,9.0,-0.3024636390620362,-0.56438403903119
4.0,9.0,-0.18373404571089333,-0.4772608468374281
5.0,9.0,-0.0056396556841791555,-0.041644885868618094
6.0,9.0,0.09824873849807071,0.045478306325143776
7.0,9.0,0.03888394182249926,0.010629029447638952
8.0,9.0,0.18729593351142787,0.3242725213451822
9.0,9.0,0.2763431285247849,0.18487541383516307
10.0,9.0,-0.3024636390620362,-0.23331590869489452
11.0,9.0,-0.3618284357376076,-0.3901376546436661
12.0,9.0,0.172454734342535,0.13260149851890585
13.0,9.0,-0.09468685069753632,-0.25074054713364696
14.0,9.0,-0.12436924903532204,-0.07649416274612292
15.0,9.0,0.03888394182249926,-0.16361735493988497
16.0,9.0,0.009201543484713706,-0.00679560899111346
17.0,9.0,0.18729593351142787,0.37654643666143944
18.0,9.0,-0.1392104482042149,-0.07649416274612292
19.0,9.0,-0.09468685069753632,-0.14619271650113255
20.0,9.0,0.21697833184921342,0.3242725213451822
21.0,9.0,0.18729593351142787,0.37654643666143944
22.0,9.0,-0.03532205402196488,-0.09391880118487533
23.0,9.0,0.21697833184921342,0.2023000522739153
24.0,9.0,0.172454734342535,0.27199860602892495
25.0,9.0,-0.1392104482042149,-0.3204391008886565
26.0,9.0,-0.12436924903532204,-0.07649416274612292
27.0,9.0,-0.22825764321757191,0.010629029447638952
28.0,9.0,0.1279311368358564,0.2197246907126677
29.0,9.0,-0.0650044523597506,-0.14619271650113255
30.0,9.0,-0.020480854853072016,0.028053667886391364
31.0,9.0,-0.0056396556841791555,-0.00679560899111346
32.0,9.0,-0.0650044523597506,-0.23331590869489452
33.0,9.0,0.0240427426536064,-0.11134343962362774
34.0,9.0,0.11308993766696357,0.028053667886391364
35.0,9.0,-0.4805580290887504,-0.3901376546436661
36.0,9.0,0.09824873849807071,0.13260149851890585
37.0,9.0,0.08340753932917784,0.11517686008015343
38.0,9.0,-0.12436924903532204,-0.21589127025614213
39.0,9.0,0.172454734342535,0.28942324446767737
40.0,9.0,0.009201543484713706,-0.07649416274612292
41.0,9.0,0.20213713268032074,0.25457396759017253
42.0,9.0,0.03888394182249926,0.09775222164140102
43.0,9.0,0.172454734342535,0.028053667886391364
44.0,9.0,-0.33214603739982185,-0.5295347621536852
45.0,9.0,-0.21341644404867904,-0.3030144624499041
46.0,9.0,-0.2579400415553576,-0.3030144624499041
47.0,9.0,-0.09468685069753632,0.010629029447638952
48.0,9.0,0.30602552686257056,0.5507928210489633
49.0,9.0,0.2318195310181063,0.359121798222687
50.0,9.0,-0.3024636390620362,-0.45983620839867567
51.0,9.0,0.009201543484713706,-0.0590695243073705
52.0,9.0,-0.10952804986642918,0.11517686008015343
53.0,9.0,0.32086672603146343,0.49851890573270613
54.0,9.0,0.172454734342535,0.27199860602892495
55.0,9.0,-0.45087563075096465,-0.7037811465412092
56.0,9.0,0.172454734342535,0.27199860602892495
57.0,9.0,0.18729593351142787,0.15002613695765826
58.0,9.0,0.20213713268032074,0.27199860602892495
59.0,9.0,-0.07984565152864345,-0.00679560899111346
60.0,9.0,0.32086672603146343,0.3416971597839346
61.0,9.0,-0.020480854853072016,0.028053667886391364
62.0,9.0,0.0240427426536064,-0.024220247429865678
63.0,9.0,-0.0650044523597506,-0.024220247429865678
64.0,9.0,-0.3469872365687147,-0.4424115699599233
65.0,9.0,-0.24309884238646476,-0.37271301620491376
66.0,9.0,0.11308993766696357,-0.024220247429865678
67.0,9.0,-0.24309884238646476,-0.19846663181738972
68.0,9.0,0.32086672603146343,0.5159435441714585
69.0,9.0,0.09824873849807071,0.3068478829064298
70.0,9.0,-0.03532205402196488,0.045478306325143776
71.0,9.0,0.06856634016028498,0.13260149851890585
72.0,9.0,-0.4657168299198575,-0.6340825927861997
73.0,9.0,-0.22825764321757191,-0.2855898240111518
74.0,9.0,-0.317304838230929,-0.4075622930824185
75.0,9.0,0.2318195310181063,0.3416971597839346
76.0,9.0,0.29118432769367775,0.4113957135389442
77.0,9.0,-0.0650044523597506,-0.14619271650113255
78.0,9.0,-0.10952804986642918,-0.19846663181738972
79.0,9.0,0.053725140991392126,-0.00679560899111346
80.0,9.0,-0.2727812407242505,-0.37271301620491376
81.0,9.0,0.06856634016028498,0.09775222164140102
82.0,9.0,0.261501929355892,0.359121798222687
83.0,9.0,-0.03532205402196488,-0.0590695243073705
84.0,9.0,0.0240427426536064,-0.0590695243073705
85.0,9.0,0.2763431285247849,0.3242725213451822
86.0,9.0,0.009201543484713706,0.11517686008015343
87.0,9.0,0.14277233600474928,0.2023000522739153
88.0,9.0,0.08340753932917784,0.15002613695765826
89.0,9.0,0.15761353517364216,0.25457396759017253
90.0,9.0,0.14277233600474928,0.2023000522739153
91.0,9.0,0.1279311368358564,0.18487541383516307
92.0,9.0,-0.10952804986642918,-0.16361735493988497
93.0,9.0,-0.2579400415553576,-0.4946854852761805
94.0,9.0,0.261501929355892,0.5333681826102109
95.0,9.0,0.009201543484713706,-0.00679560899111346
96.0,9.0,-0.0650044523597506,-0.0590695243073705
97.0,9.0,0.08340753932917784,-0.00679560899111346
98.0,9.0,-0.19857524487978617,-0.3901376546436661
99.0,9.0,0.009201543484713706,0.010629029447638952
0.0,10.0,0.21184919210053868,0.38329539485203984
1.0,10.0,0.22681029323758223,0.24321484853790912
2.0,10.0,-0.10233393177737884,-0.22955699527228163
3.0,10.0,-0.2968282465589468,-0.6322885659254072
4.0,10.0,-0.20706163973668457,-0.21204692698301528
5.0,10.0,0.017354877318970757,-0.12449658553668368
6.0,10.0,0.06223818073010169,0.10313430222377858
7.0,10.0,-0.012567324955116642,0.01558396077744687
8.0,10.0,0.21184919210053868,0.4008054631413062
9.0,10.0,0.18192698982645128,0.24321484853790912
10.0,10.0,-0.23698384201077197,-0.28208720014008065
11.0,10.0,-0.3566726511071215,-0.3871476098756786
12.0,10.0,0.09216038300418909,0.17317457538084394
13.0,10.0,-0.14721723518850993,-0.14200665382595
14.0,10.0,-0.13225613405146625,-0.12449658553668368
15.0,10.0,0.06223818073010169,-0.01943617580108562
16.0,10.0,0.017354877318970757,0.01558396077744687
17.0,10.0,0.21184919210053868,0.29574505340570817
18.0,10.0,-0.13225613405146625,-0.0019261075118194727
19.0,10.0,-0.057450628366247744,-0.14200665382595
20.0,10.0,0.27169359664871334,0.38329539485203984
21.0,10.0,0.24177139437462591,0.4008054631413062
22.0,10.0,-0.02752842609216034,-0.26457713185081433
23.0,10.0,0.1669658886894076,0.20819471195937644
24.0,10.0,0.3165769000598444,0.22570478024864277
25.0,10.0,-0.10233393177737884,-0.35212747329714594
26.0,10.0,-0.10233393177737884,-0.19453685869374895
27.0,10.0,-0.2519449431478157,-0.0544563123796183
28.0,10.0,0.18192698982645128,0.26072491682717547
29.0,10.0,-0.042489527229204044,-0.24706706356154798
30.0,10.0,-0.13225613405146625,-0.1770267904044827
31.0,10.0,0.017354877318970757,-0.10698651724741733
32.0,10.0,-0.057450628366247744,-0.10698651724741733
33.0,10.0,-0.057450628366247744,-0.14200665382595
34.0,10.0,0.07719928186714539,0.03309402906671321
35.0,10.0,-0.3417115499700778,-0.3871476098756786
36.0,10.0,0.12208258527827649,0.15566450709157761
37.0,10.0,0.017354877318970757,0.05060409735597955
38.0,10.0,-0.08737283064033514,-0.19453685869374895
39.0,10.0,0.3016157989228007,0.29574505340570817
40.0,10.0,-0.11729503291442255,-0.10698651724741733
41.0,10.0,0.22681029323758223,0.22570478024864277
42.0,10.0,0.07719928186714539,0.10313430222377858
43.0,10.0,0.10712148414123279,0.05060409735597955
44.0,10.0,-0.4015559545182525,-0.5272281561898091
45.0,10.0,-0.20706163973668457,-0.28208720014008065
46.0,10.0,-0.41651705565529623,-0.4221677464542112
47.0,10.0,-0.08737283064033514,-0.01943617580108562
48.0,10.0,0.33153800119688814,0.5583960777447031
49.0,10.0,0.24177139437462591,0.3132551216949745
50.0,10.0,-0.16217833632555348,-0.35212747329714594
51.0,10.0,-0.012567324955116642,-0.1770267904044827
52.0,10.0,-0.02752842609216034,0.26072491682717547
53.0,10.0,0.2567324955116696,0.5408860094554367
54.0,10.0,0.196888090963495,0.3132551216949745
55.0,10.0,-0.521244763614602,-0.5622482927683419
56.0,10.0,0.21184919210053868,0.3657853265627735
57.0,10.0,0.196888090963495,0.1906846436701103
58.0,10.0,0.18192698982645128,0.15566450709157761
59.0,10.0,-0.012567324955116642,-0.07196638066888465
60.0,10.0,0.3165769000598444,0.4358255997198387
61.0,10.0,-0.042489527229204044,-0.08947644895815099
62.0,10.0,0.07719928186714539,0.0681141656452459
63.0,10.0,-0.17713943746259717,-0.14200665382595
64.0,10.0,-0.28186714542190305,-0.3871476098756786
65.0,10.0,-0.22202274087372828,-0.4922080196112766
66.0,10.0,-0.02752842609216034,-0.08947644895815099
67.0,10.0,-0.23698384201077197,-0.19453685869374895
68.0,10.0,0.3764213046080192,0.5759061460339694
69.0,10.0,0.12208258527827649,0.26072491682717547
70.0,10.0,-0.057450628366247744,-0.0019261075118194727
71.0,10.0,0.12208258527827649,0.24321484853790912
72.0,10.0,-0.4314781567923399,-0.5622482927683419
73.0,10.0,-0.26690604428485937,-0.19453685869374895
74.0,10.0,-0.2519449431478157,-0.40465767816494486
75.0,10.0,0.2567324955116696,0.29574505340570817
76.0,10.0,0.24177139437462591,0.41831553143057254
77.0,10.0,-0.19210053859964088,-0.21204692698301528
78.0,10.0,-0.20706163973668457,-0.1770267904044827
79.0,10.0,0.04727707959305799,0.03309402906671321
80.0,10.0,-0.2968282465589468,-0.6147784976361409
81.0,10.0,0.07719928186714539,0.13815443880231126
82.0,10.0,0.28665469778575703,0.3657853265627735
83.0,10.0,-0.16217833632555348,-0.0544563123796183
84.0,10.0,-0.042489527229204044,-0.036946244090351965
85.0,10.0,0.22681029323758223,0.38329539485203984
86.0,10.0,0.04727707959305799,0.10313430222377858
87.0,10.0,0.18192698982645128,0.13815443880231126
88.0,10.0,0.09216038300418909,0.24321484853790912
89.0,10.0,0.28665469778575703,0.22570478024864277
90.0,10.0,0.18192698982645128,0.2782349851164418
91.0,10.0,0.1370436864153202,0.0681141656452459
92.0,10.0,-0.14721723518850993,-0.08947644895815099
93.0,10.0,-0.31178934769599037,-0.4746979513220102
94.0,10.0,0.3165769000598444,0.5233759411661704
95.0,10.0,-0.02752842609216034,-0.0019261075118194727
96.0,10.0,-0.057450628366247744,-0.14200665382595
97.0,10.0,0.07719928186714539,0.03309402906671321
98.0,10.0,-0.20706163973668457,-0.43967781474347756
99.0,10.0,-0.012567324955116642,0.05060409735597955
0.0,11.0,0.2494422132976349,0.38039489778088414
1.0,11.0,0.16019634091923252,0.17071466014328152
2.0,11.0,-0.28603302097278005,-0.14380569631312254
3.0,11.0,-0.34553026922504837,-0.6155862309977286
4.0,11.0,-0.18191283653131038,-0.4059059933601258
5.0,11.0,0.026327532351628644,0.048401188188013186
6.0,11.0,0.07095046854082994,0.048401188188013186
7.0,11.0,0.011453220288561713,-0.10885899004018874
8.0,11.0,0.21969358917150072,0.22313471955268202
9.0,11.0,0.2048192771084338,0.2930281320985496
10.0,11.0,-0.25628439684664583,-0.26611916826839077
11.0,11.0,-0.37527889335118253,-0.3360125808142583
12.0,11.0,0.21969358917150072,0.01345448191507938
13.0,11.0,-0.07779265208984086,-0.19622575572252315
14.0,11.0,-0.04804402796370667,-0.23117246199545696
15.0,11.0,0.05607615647776284,-0.19622575572252315
16.0,11.0,0.04120184441469574,0.083347894460947
17.0,11.0,0.1899449650453667,0.32797483837148345
18.0,11.0,-0.09266696415290795,-0.004018871221387523
19.0,11.0,0.011453220288561713,-0.10885899004018874
20.0,11.0,0.264316525360702,0.38039489778088414
21.0,11.0,0.1899449650453667,0.4153416040538179
22.0,11.0,0.04120184441469574,-0.09138563690372184
23.0,11.0,0.11557340473003122,0.27555477896208275
24.0,11.0,0.1453220288561654,0.2056613664162151
25.0,11.0,-0.13728990034210925,-0.31853922767779136
26.0,11.0,-0.09266696415290795,-0.17875240258605635
27.0,11.0,-0.22653577272051165,-0.24864581513192388
28.0,11.0,0.13044771679309833,0.3454481915079503
29.0,11.0,-0.03316971590063957,-0.16127904944958946
30.0,11.0,-0.10754127621597506,-0.004018871221387523
31.0,11.0,-0.01829540383757248,0.030927835051546282
32.0,11.0,-0.01829540383757248,-0.09138563690372184
33.0,11.0,-0.06291834002677377,-0.004018871221387523
34.0,11.0,0.011453220288561713,-0.16127904944958946
35.0,11.0,-0.4793990777926521,-0.4408526996330596
36.0,11.0,0.1750706529822996,0.1357679538703477
37.0,11.0,0.04120184441469574,-0.021492224357854233
38.0,11.0,-0.22653577272051165,-0.3709592870871921
39.0,11.0,0.264316525360702,0.27555477896208275
40.0,11.0,-0.04804402796370667,-0.16127904944958946
41.0,11.0,0.2494422132976349,0.3105014852350165
42.0,11.0,-0.03316971590063957,0.1008212475974139
43.0,11.0,0.11557340473003122,-0.021492224357854233
44.0,11.0,-0.37527889335118253,-0.5631661715883278
45.0,11.0,-0.18191283653131038,-0.4583260527695265
46.0,11.0,-0.19678714859437746,-0.31853922767779136
47.0,11.0,-0.12241558827904216,-0.14380569631312254
48.0,11.0,0.3089394615499033,0.537655076009086
49.0,11.0,0.2940651494868362,0.39786825091735106
50.0,11.0,-0.30090733303584716,-0.4408526996330596
51.0,11.0,0.08582478060389703,0.030927835051546282
52.0,11.0,-0.07779265208984086,0.3105014852350165
53.0,11.0,0.3386880856760375,0.46776166346321846
54.0,11.0,0.1899449650453667,0.3454481915079503
55.0,11.0,-0.4793990777926521,-0.7378997029529967
56.0,11.0,0.21969358917150072,0.17071466014328152
57.0,11.0,0.13044771679309833,0.1008212475974139
58.0,11.0,0.11557340473003122,0.22313471955268202
59.0,11.0,-0.07779265208984086,-0.05643893063078804
60.0,11.0,0.21969358917150072,0.4153416040538179
61.0,11.0,-0.01829540383757248,0.06587454132448009
62.0,11.0,0.07095046854082994,0.11829460073388079
63.0,11.0,-0.10754127621597506,-0.05643893063078804
64.0,11.0,-0.28603302097278005,-0.3360125808142583
65.0,11.0,-0.25628439684664583,-0.4233793464965927
66.0,11.0,0.10069909266696413,0.06587454132448009
67.0,11.0,-0.27115870890971294,-0.3709592870871921
68.0,11.0,0.3238137736129704,0.5551284291455529
69.0,11.0,0.1453220288561654,0.25808142582561583
70.0,11.0,-0.07779265208984086,-0.004018871221387523
71.0,11.0,0.1750706529822996,0.2056613664162151
72.0,11.0,-0.43477614160345085,-0.5806395247247947
73.0,11.0,-0.24141008478357875,-0.23117246199545696
74.0,11.0,-0.34553026922504837,-0.2835925214048577
75.0,11.0,0.23456790123456783,0.3105014852350165
76.0,11.0,0.2791908374237691,0.39786825091735106
77.0,11.0,0.04120184441469574,-0.14380569631312254
78.0,11.0,-0.21166146065744457,-0.12633234317665565
79.0,11.0,0.07095046854082994,-0.05643893063078804
80.0,11.0,-0.15216421240517636,-0.3709592870871921
81.0,11.0,0.10069909266696413,0.1532413070068146
82.0,11.0,0.3535623977391046,0.4328149571902847
83.0,11.0,-0.03316971590063957,-0.12633234317665565
84.0,11.0,0.011453220288561713,-0.038965577494321134
85.0,11.0,0.2048192771084338,0.2406080726891489
86.0,11.0,0.011453220288561713,0.083347894460947
87.0,11.0,0.05607615647776284,0.1881880132797484
88.0,11.0,0.05607615647776284,0.1357679538703477
89.0,11.0,0.1899449650453667,0.2406080726891489
90.0,11.0,0.2048192771084338,0.3105014852350165
91.0,11.0,0.10069909266696413,0.1532413070068146
92.0,11.0,-0.16703852446824327,-0.09138563690372184
93.0,11.0,-0.30090733303584716,-0.4059059933601258
94.0,11.0,0.3684367098021717,0.5201817228726192
95.0,11.0,-0.04804402796370667,0.06587454132448009
96.0,11.0,-0.03316971590063957,-0.14380569631312254
97.0,11.0,0.04120184441469574,0.083347894460947
98.0,11.0,-0.24141008478357875,-0.3709592870871921
99.0,11.0,-0.06291834002677377,0.11829460073388079
0.0,12.0,0.2721893491124259,0.31972549709660386
1.0,12.0,0.1982248520710059,0.2317437972901635
2.0,12.0,-0.26035502958579887,-0.24335738166461382
3.0,12.0,-0.28994082840236696,-0.5248988210452226
4.0,12.0,-0.18639053254437868,-0.29614640154847793
5.0,12.0,0.050295857988165556,-0.014604962167869037
6.0,12.0,0.12426035502958574,0.10856941756114724
7.0,12.0,-0.008875739644970421,-0.1905683617807496
8.0,12.0,0.21301775147928978,0.37251451698046806
9.0,12.0,0.13905325443786978,0.28453281717402773
10.0,12.0,-0.23076923076923078,-0.1905683617807496
11.0,12.0,-0.37869822485207105,-0.38412810135491826
12.0,12.0,0.1834319526627219,0.2317437972901635
13.0,12.0,-0.05325443786982253,-0.1377793418968855
14.0,12.0,-0.17159763313609466,-0.15537568185817358
15.0,12.0,0.03550295857988152,-0.10258666197430936
16.0,12.0,0.12426035502958574,-0.014604962167869037
17.0,12.0,0.2573964497041419,0.28453281717402773
18.0,12.0,-0.05325443786982253,-0.04979764209044517
19.0,12.0,-0.008875739644970421,-0.17297202181946164
20.0,12.0,0.21301775147928978,0.3901108569417561
21.0,12.0,0.2721893491124259,0.3021291571353158
22.0,12.0,-0.1272189349112427,-0.10258666197430936
23.0,12.0,0.1982248520710059,0.3373218370578919
24.0,12.0,0.1834319526627219,0.31972549709660386
25.0,12.0,-0.14201183431952674,-0.3665317613936302
26.0,12.0,-0.0828402366863906,-0.06739398205173323
27.0,12.0,-0.14201183431952674,-0.20816470174203766
28.0,12.0,0.12426035502958574,0.3373218370578919
29.0,12.0,-0.06804733727810656,-0.20816470174203766
30.0,12.0,-0.05325443786982253,-0.04979764209044517
31.0,12.0,-0.23076923076923078,-0.17297202181946164
32.0,12.0,-0.09763313609467464,-0.1377793418968855
33.0,12.0,-0.0828402366863906,-0.15537568185817358
34.0,12.0,0.020710059171597486,-0.014604962167869037
35.0,12.0,-0.37869822485207105,-0.29614640154847793
36.0,12.0,0.06508875739644959,0.16135843744501144
37.0,12.0,0.06508875739644959,0.0733767376385711
38.0,12.0,-0.09763313609467464,-0.1905683617807496
39.0,12.0,0.1834319526627219,0.2317437972901635
40.0,12.0,-0.15680473372781079,-0.06739398205173323
41.0,12.0,0.2573964497041419,0.3021291571353158
42.0,12.0,0.12426035502958574,0.14376209748372337
43.0,12.0,0.09467455621301767,0.09097307759985918
44.0,12.0,-0.37869822485207105,-0.5952841808903748
45.0,12.0,-0.14201183431952674,-0.20816470174203766
46.0,12.0,-0.334319526627219,-0.29614640154847793
47.0,12.0,-0.14201183431952674,-0.12018300193559744
48.0,12.0,0.3757396449704142,0.47809255674819623
49.0,12.0,0.24260355029585787,0.35491817701918
50.0,12.0,-0.363905325443787,-0.4721098011613585
51.0,12.0,-0.023668639053254458,0.09097307759985918
52.0,12.0,-0.05325443786982253,0.1789547774062995
53.0,12.0,0.31656804733727806,0.4956888967094843
54.0,12.0,0.16863905325443784,0.26693647721273966
55.0,12.0,-0.48224852071005925,-0.5248988210452226
56.0,12.0,0.2573964497041419,0.3021291571353158
57.0,12.0,0.12426035502958574,0.09097307759985918
58.0,12.0,0.21301775147928978,0.28453281717402773
59.0,12.0,0.0059171597633136145,-0.014604962167869037
60.0,12.0,0.2573964497041419,0.28453281717402773
61.0,12.0,-0.05325443786982253,0.020587717754706903
62.0,12.0,0.07988165680473362,0.020587717754706903
63.0,12.0,-0.0828402366863906,-0.10258666197430936
64.0,12.0,-0.28994082840236696,-0.4545134612000704
65.0,12.0,-0.20118343195266272,-0.38412810135491826
66.0,12.0,0.07988165680473362,-0.06739398205173323
67.0,12.0,-0.18639053254437868,-0.26095372162590186
68.0,12.0,0.301775147928994,0.5660742565546366
69.0,12.0,0.1094674556213017,0.26693647721273966
70.0,12.0,-0.008875739644970421,0.0029913777934188345
71.0,12.0,0.21301775147928978,0.26693647721273966
72.0,12.0,-0.48224852071005925,-0.5952841808903748
73.0,12.0,-0.2751479289940829,-0.2785500615871899
74.0,12.0,-0.23076923076923078,-0.20816470174203766
75.0,12.0,0.301775147928994,0.3373218370578919
76.0,12.0,0.2721893491124259,0.3901108569417561
77.0,12.0,-0.17159763313609466,-0.20816470174203766
78.0,12.0,-0.11242603550295867,-0.26095372162590186
79.0,12.0,0.0059171597633136145,-0.04979764209044517
80.0,12.0,-0.21597633136094677,-0.4193207812774943
81.0,12.0,0.0059171597633136145,-0.06739398205173323
82.0,12.0,0.301775147928994,0.42530353686433225
83.0,12.0,-0.03846153846153849,-0.24335738166461382
84.0,12.0,-0.05325443786982253,-0.06739398205173323
85.0,12.0,0.1982248520710059,0.1261657575224353
86.0,12.0,0.050295857988165556,0.09097307759985918
87.0,12.0,0.07988165680473362,0.21414745732887544
88.0,12.0,0.09467455621301767,0.16135843744501144
89.0,12.0,0.21301775147928978,0.1789547774062995
90.0,12.0,0.1982248520710059,0.10856941756114724
91.0,12.0,0.16863905325443784,0.16135843744501144
92.0,12.0,-0.11242603550295867,-0.12018300193559744
93.0,12.0,-0.14201183431952674,-0.43691712123878235
94.0,12.0,0.31656804733727806,0.4956888967094843
95.0,12.0,-0.008875739644970421,0.09097307759985918
96.0,12.0,-0.05325443786982253,-0.0322013021291571
97.0,12.0,0.0059171597633136145,-0.0322013021291571
98.0,12.0,-0.3934911242603551,-0.4017244413162062
99.0,12.0,-0.023668639053254458,0.16135843744501144
0.0,13.0,0.23328380386329853,0.44047205831308556
1.0,13.0,0.1887072808320951,0.1801457827143353
2.0,13.0,-0.16790490341753342,-0.21902117320374875
3.0,13.0,-0.34621099554234774,-0.46199236376258246
4.0,13.0,-0.1827637444279346,-0.28844151336341556
5.0,13.0,-0.09361069836552757,0.058660187434918326
6.0,13.0,0.12927191679049027,0.1627906976744186
7.0,13.0,0.05497771173848428,-0.010760152724748515
8.0,13.0,0.17384843982169387,0.3884068031933356
9.0,13.0,0.09955423476968789,0.1975008677542518
10.0,13.0,-0.2273402674591382,-0.2710864283234989
11.0,13.0,-0.34621099554234774,-0.4446372787226658
12.0,13.0,0.17384843982169387,0.11072544255466846
13.0,13.0,-0.09361069836552757,-0.11489066296424857
14.0,13.0,-0.12332838038632997,-0.1669559180839987
15.0,13.0,-0.00445765230312036,-0.13224574800416528
16.0,13.0,-0.01931649331352156,0.023950017355084906
17.0,13.0,0.27786032689450213,0.28427629295383533
18.0,13.0,-0.10846953937592876,-0.09753557792433187
19.0,13.0,-0.06389301634472516,-0.08018049288441516
20.0,13.0,0.24814264487369972,0.3884068031933356
21.0,13.0,0.26300148588410094,0.42311697327316883
22.0,13.0,-0.049034175334323964,-0.11489066296424857
23.0,13.0,0.17384843982169387,0.1975008677542518
24.0,13.0,0.1887072808320951,0.24956612287400193
25.0,13.0,-0.16790490341753342,-0.42728219368274906
26.0,13.0,-0.12332838038632997,-0.20166608816383202
27.0,13.0,-0.2719167904903418,-0.37521693856299904
28.0,13.0,0.17384843982169387,0.3536966331135022
29.0,13.0,0.025260029717681876,-0.1669559180839987
30.0,13.0,-0.10846953937592876,-0.04547032280458174
31.0,13.0,-0.034175334323922765,-0.11489066296424857
32.0,13.0,-0.06389301634472516,-0.06282540784449846
33.0,13.0,-0.06389301634472516,-0.02811523776466503
34.0,13.0,0.1441307578008915,0.04130510239500162
35.0,13.0,-0.34621099554234774,-0.4446372787226658
36.0,13.0,0.12927191679049027,0.11072544255466846
37.0,13.0,0.025260029717681876,0.14543561263450186
38.0,13.0,-0.21248142644873702,-0.1669559180839987
39.0,13.0,0.23328380386329853,0.3189864630336688
40.0,13.0,-0.09361069836552757,-0.08018049288441516
41.0,13.0,0.26300148588410094,0.24956612287400193
42.0,13.0,0.04011887072808308,0.1975008677542518
43.0,13.0,0.1887072808320951,0.058660187434918326
44.0,13.0,-0.34621099554234774,-0.5314127039222493
45.0,13.0,-0.1827637444279346,-0.25373134328358216
46.0,13.0,-0.21248142644873702,-0.21902117320374875
47.0,13.0,-0.12332838038632997,-0.04547032280458174
48.0,13.0,0.36701337295690933,0.5446025685525858
49.0,13.0,0.24814264487369972,0.33634154807358546
50.0,13.0,-0.3907875185735513,-0.4446372787226658
51.0,13.0,0.01040118870728084,-0.06282540784449846
52.0,13.0,0.01040118870728084,0.23221103783408523
53.0,13.0,0.24814264487369972,0.5446025685525858
54.0,13.0,0.1887072808320951,0.3189864630336688
55.0,13.0,-0.4502228826151561,-0.6876084692814995
56.0,13.0,0.23328380386329853,0.33634154807358546
57.0,13.0,0.11441307578008908,0.14543561263450186
58.0,13.0,0.1887072808320951,0.14543561263450186
59.0,13.0,-0.10846953937592876,-0.09753557792433187
60.0,13.0,0.21842496285289734,0.33634154807358546
61.0,13.0,0.01040118870728084,0.11072544255466846
62.0,13.0,0.08469539375928668,0.04130510239500162
63.0,13.0,-0.034175334323922765,-0.1669559180839987
64.0,13.0,-0.34621099554234774,-0.5487677889621659
65.0,13.0,-0.16790490341753342,-0.4967025338424159
66.0,13.0,0.11441307578008908,-0.08018049288441516
67.0,13.0,-0.2421991084695394,-0.23637625824366545
68.0,13.0,0.36701337295690933,0.5272474835126691
69.0,13.0,0.17384843982169387,0.30163137799375206
70.0,13.0,-0.034175334323922765,-0.010760152724748515
71.0,13.0,0.01040118870728084,0.26692120791391866
72.0,13.0,-0.3759286775631501,-0.6528982992016661
73.0,13.0,-0.28677563150074303,-0.1669559180839987
74.0,13.0,-0.34621099554234774,-0.2710864283234989
75.0,13.0,0.26300148588410094,0.3884068031933356
76.0,13.0,0.3075780089153045,0.3189864630336688
77.0,13.0,-0.09361069836552757,-0.11489066296424857
78.0,13.0,-0.034175334323922765,-0.20166608816383202
79.0,13.0,0.09955423476968789,0.07601527247483503
80.0,13.0,-0.40564635958395245,-0.4793474488024992
81.0,13.0,0.09955423476968789,0.09337035751475174
82.0,13.0,0.3075780089153045,0.47518222839291896
83.0,13.0,-0.07875185735512637,-0.1843110031239154
84.0,13.0,-0.00445765230312036,-0.09753557792433187
85.0,13.0,0.09955423476968789,0.14543561263450186
86.0,13.0,-0.01931649331352156,0.058660187434918326
87.0,13.0,0.1441307578008915,0.14543561263450186
88.0,13.0,0.08469539375928668,0.11072544255466846
89.0,13.0,0.17384843982169387,0.3189864630336688
90.0,13.0,0.20356612184249628,0.11072544255466846
91.0,13.0,0.1441307578008915,0.1801457827143353
92.0,13.0,-0.15304606240713237,-0.1669559180839987
93.0,13.0,-0.2421991084695394,-0.39257202360291577
94.0,13.0,0.3224368499257057,0.47518222839291896
95.0,13.0,-0.034175334323922765,-0.02811523776466503
96.0,13.0,-0.00445765230312036,-0.08018049288441516
97.0,13.0,0.025260029717681876,0.006594932315168196
98.0,13.0,-0.2570579494799406,-0.4967025338424159
99.0,13.0,-0.00445765230312036,0.058660187434918326
0.0,14.0,0.2051778009224818,0.34898388227049765
1.0,14.0,0.2051778009224818,0.27890679747722497
2.0,14.0,-0.2709418241333135,-0.1590749824807288
3.0,14.0,-0.3453355155482815,-0.5094604064470918
4.0,14.0,-0.19654813271834548,-0.35178696566222845
5.0,14.0,0.026632941526558422,0.06867554309740717
6.0,14.0,0.16054158607350094,-0.0014015416958654923
7.0,14.0,-0.12215444130337756,-0.03644008409250163
8.0,14.0,0.16054158607350094,0.33146461107217945
9.0,14.0,0.14566284779050734,0.17379117028731617
10.0,14.0,-0.3155780389822943,-0.22915206727400136
11.0,14.0,-0.4048504686802559,-0.2817098808689559
12.0,14.0,0.17542032435649457,0.08619481429572534
13.0,14.0,-0.06263948817140311,-0.14155571128241062
14.0,14.0,-0.09239696473739033,-0.24667133847231953
15.0,14.0,0.08614789465853288,-0.19411352487736502
16.0,14.0,0.1159053712245201,0.12123335669236167
17.0,14.0,0.2051778009224818,0.41906096706377033
18.0,14.0,-0.06263948817140311,-0.17659425367904696
19.0,14.0,-0.04776074988840949,-0.14155571128241062
20.0,14.0,0.24981401577146248,0.40154169586545213
21.0,14.0,0.14566284779050734,0.24386825508058865
22.0,14.0,-0.04776074988840949,-0.14155571128241062
23.0,14.0,0.17542032435649457,0.24386825508058865
24.0,14.0,0.14566284779050734,0.24386825508058865
25.0,14.0,-0.15191191786936478,-0.2992291520672739
26.0,14.0,-0.06263948817140311,-0.018920812894183466
27.0,14.0,-0.28582056241630716,-0.2641906096706377
28.0,14.0,0.14566284779050734,0.3139453398738613
29.0,14.0,-0.04776074988840949,-0.1590749824807288
30.0,14.0,-0.16679065615235825,-0.1065171688857743
31.0,14.0,-0.13703317958637118,-0.0014015416958654923
32.0,14.0,-0.04776074988840949,-0.08899789768745613
33.0,14.0,-0.0031245350394286425,-0.1065171688857743
34.0,14.0,0.05639041809254565,0.12123335669236167
35.0,14.0,-0.43460794524624313,-0.4744218640504555
36.0,14.0,0.17542032435649457,0.22634898388227048
37.0,14.0,0.05639041809254565,0.06867554309740717
38.0,14.0,-0.13703317958637118,-0.19411352487736502
39.0,14.0,0.2646927540544561,0.3139453398738613
40.0,14.0,-0.07751822645439671,-0.08899789768745613
41.0,14.0,0.32420770718643055,0.27890679747722497
42.0,14.0,0.026632941526558422,0.08619481429572534
43.0,14.0,-0.018003273322422256,0.08619481429572534
44.0,14.0,-0.3750929921142688,-0.7021723896285914
45.0,14.0,-0.18166939443535185,-0.2641906096706377
46.0,14.0,-0.28582056241630716,-0.33426769446391025
47.0,14.0,-0.07751822645439671,-0.12403644008409247
48.0,14.0,0.3688439220354114,0.45409950946040645
49.0,14.0,0.24981401577146248,0.3139453398738613
50.0,14.0,-0.25606308585031995,-0.5094604064470918
51.0,14.0,0.07126915637553927,0.10371408549404351
52.0,14.0,-0.09239696473739033,0.10371408549404351
53.0,14.0,0.35396518375241776,0.5241765942536791
54.0,14.0,0.23493527748846887,0.29642606867554316
55.0,14.0,-0.47924416009522397,-0.7021723896285914
56.0,14.0,0.2795714923374497,0.3139453398738613
57.0,14.0,0.13078410950751373,0.10371408549404351
58.0,14.0,0.16054158607350094,0.22634898388227048
59.0,14.0,-0.018003273322422256,-0.12403644008409247
60.0,14.0,0.24981401577146248,0.4891380518570428
61.0,14.0,-0.0031245350394286425,-0.07147862648913797
62.0,14.0,0.13078410950751373,0.10371408549404351
63.0,14.0,-0.10727570302038394,-0.14155571128241062
64.0,14.0,-0.36021425383127514,-0.49194113524877364
65.0,14.0,-0.2709418241333135,-0.4043447792571828
66.0,14.0,0.08614789465853288,0.24386825508058865
67.0,14.0,-0.21142687100133908,-0.22915206727400136
68.0,14.0,0.3688439220354114,0.5942536790469518
69.0,14.0,0.1159053712245201,0.24386825508058865
70.0,14.0,-0.06263948817140311,-0.12403644008409247
71.0,14.0,0.14566284779050734,0.2088297126839523
72.0,14.0,-0.3006993006993008,-0.5444989488437281
73.0,14.0,-0.12215444130337756,-0.3167484232655921
74.0,14.0,-0.33045677726528794,-0.33426769446391025
75.0,14.0,0.23493527748846887,0.43658023826208825
76.0,14.0,0.23493527748846887,0.33146461107217945
77.0,14.0,-0.12215444130337756,-0.1065171688857743
78.0,14.0,-0.13703317958637118,-0.1590749824807288
79.0,14.0,0.07126915637553927,-0.1065171688857743
80.0,14.0,-0.3006993006993008,-0.6145760336370008
81.0,14.0,0.13078410950751373,0.13875262789067982
82.0,14.0,0.3390864454694242,0.40154169586545213
83.0,14.0,-0.16679065615235825,-0.19411352487736502
84.0,14.0,-0.06263948817140311,-0.0014015416958654923
85.0,14.0,0.2051778009224818,0.29642606867554316
86.0,14.0,-0.03288201160541587,0.08619481429572534
87.0,14.0,0.14566284779050734,0.17379117028731617
88.0,14.0,0.1010266329415265,0.22634898388227048
89.0,14.0,0.19029906263948818,0.19131044148563434
90.0,14.0,0.22005653920547524,0.13875262789067982
91.0,14.0,0.14566284779050734,0.08619481429572534
92.0,14.0,-0.13703317958637118,-0.07147862648913797
93.0,14.0,-0.19654813271834548,-0.45690259285213736
94.0,14.0,0.2795714923374497,0.5767344078486336
95.0,14.0,0.011754203243564972,-0.0014015416958654923
96.0,14.0,-0.10727570302038394,-0.018920812894183466
97.0,14.0,0.08614789465853288,0.016117729502452674
98.0,14.0,-0.3006993006993008,-0.3693062368605466
99.0,14.0,0.04151167980955204,0.05115627189908901
0.0,15.0,0.2108682811577081,0.3231197771587743
1.0,15.0,0.1665682220909628,0.2360724233983286
2.0,15.0,-0.15829887773183707,-0.1991643454038997
3.0,15.0,-0.33549911399881865,-0.5821727019498607
4.0,15.0,-0.11399881866509162,-0.4603064066852368
5.0,15.0,-0.025398700531600697,0.02715877437325896
6.0,15.0,0.06320141760189006,0.061977715877437264
7.0,15.0,0.0041346721795629425,-0.07729805013927575
8.0,15.0,0.24040165386887175,0.27089136490250687
9.0,15.0,0.1665682220909628,0.21866295264623944
10.0,15.0,-0.20259893679858237,-0.23398328690807801
11.0,15.0,-0.4388659184878913,-0.2688022284122563
12.0,15.0,0.13703484937979915,-0.0250696378830083
13.0,15.0,-0.11399881866509162,-0.2688022284122563
14.0,15.0,-0.08446544595392798,-0.2688022284122563
15.0,15.0,0.04843473124630824,-0.059888579387186607
16.0,15.0,0.06320141760189006,0.07938718662952642
17.0,15.0,0.25516834022445356,0.288300835654596
18.0,15.0,-0.06969875959834616,-0.0947075208913649
19.0,15.0,-0.11399881866509162,-0.11211699164345405
20.0,15.0,0.25516834022445356,0.3753481894150418
21.0,15.0,0.13703484937979915,0.288300835654596
22.0,15.0,-0.025398700531600697,-0.18175487465181067
23.0,15.0,0.13703484937979915,0.3579387186629526
24.0,15.0,0.12226816302421734,0.3405292479108635
25.0,15.0,-0.0992321323095098,-0.32103064066852366
26.0,15.0,-0.232132309509746,-0.28621169916434547
27.0,15.0,-0.12876550502067344,-0.18175487465181067
28.0,15.0,0.12226816302421734,0.3231197771587743
29.0,15.0,-0.025398700531600697,-0.0947075208913649
30.0,15.0,-0.08446544595392798,-0.04247910863509745
31.0,15.0,-0.06969875959834616,-0.059888579387186607
32.0,15.0,-0.18783225044300056,-0.007660167130919343
33.0,15.0,-0.12876550502067344,-0.12952646239554322
34.0,15.0,-0.010632014176018877,0.02715877437325896
35.0,15.0,-0.39456585942114597,-0.5125348189415041
36.0,15.0,0.0189013585351446,0.2012534818941503
37.0,15.0,0.07796810395747188,0.2012534818941503
38.0,15.0,-0.06969875959834616,-0.1991643454038997
39.0,15.0,0.15180153573538097,0.2360724233983286
40.0,15.0,-0.06969875959834616,-0.059888579387186607
41.0,15.0,0.24040165386887175,0.42757660167130906
42.0,15.0,-0.025398700531600697,0.09679665738161557
43.0,15.0,0.06320141760189006,-0.04247910863509745
44.0,15.0,-0.24689899586532785,-0.5821727019498607
45.0,15.0,-0.12876550502067344,-0.4254874651810585
46.0,15.0,-0.27643236857649145,-0.40807799442896936
47.0,15.0,-0.0992321323095098,0.04456824512534811
48.0,15.0,0.3585351447135263,0.4798050139275765
49.0,15.0,0.12226816302421734,0.3405292479108635
50.0,15.0,-0.2911990549320733,-0.4254874651810585
51.0,15.0,0.06320141760189006,-0.007660167130919343
52.0,15.0,0.0041346721795629425,0.2534818941504177
53.0,15.0,0.32900177200236264,0.42757660167130906
54.0,15.0,0.2256349675132899,0.288300835654596
55.0,15.0,-0.4093325457767277,-0.5995821727019499
56.0,15.0,0.24040165386887175,0.3405292479108635
57.0,15.0,0.0927347903130537,0.149025069637883
58.0,15.0,0.18133490844654462,0.07938718662952642
59.0,15.0,0.0041346721795629425,-0.007660167130919343
60.0,15.0,0.2699350265800354,0.3579387186629526
61.0,15.0,0.03366804489072642,0.009749303621169809
62.0,15.0,0.04843473124630824,0.2012534818941503
63.0,15.0,-0.04016538688718252,-0.07729805013927575
64.0,15.0,-0.232132309509746,-0.40807799442896936
65.0,15.0,-0.232132309509746,-0.40807799442896936
66.0,15.0,0.13703484937979915,0.02715877437325896
67.0,15.0,-0.2173656231541642,-0.21657381615598886
68.0,15.0,0.34376845835794445,0.5494428969359331
69.0,15.0,0.13703484937979915,0.2534818941504177
70.0,15.0,-0.010632014176018877,-0.007660167130919343
71.0,15.0,0.12226816302421734,0.11420612813370472
72.0,15.0,-0.5274660366213821,-0.7040389972144846
73.0,15.0,-0.24689899586532785,-0.32103064066852366
74.0,15.0,-0.2911990549320733,-0.39066852367688026
75.0,15.0,0.25516834022445356,0.39275766016713093
76.0,15.0,0.25516834022445356,0.39275766016713093
77.0,15.0,-0.04016538688718252,-0.12952646239554322
78.0,15.0,-0.08446544595392798,-0.12952646239554322
79.0,15.0,0.10750147666863552,-0.04247910863509745
80.0,15.0,-0.232132309509746,-0.4254874651810585
81.0,15.0,0.0927347903130537,0.2360724233983286
82.0,15.0,0.299468399291199,0.42757660167130906
83.0,15.0,-0.06969875959834616,0.02715877437325896
84.0,15.0,-0.054932073242764334,-0.059888579387186607
85.0,15.0,0.2108682811577081,0.3579387186629526
86.0,15.0,0.0189013585351446,0.09679665738161557
87.0,15.0,0.12226816302421734,0.288300835654596
88.0,15.0,0.07796810395747188,0.149025069637883
89.0,15.0,0.19610159480212644,0.149025069637883
90.0,15.0,0.24040165386887175,0.11420612813370472
91.0,15.0,0.10750147666863552,0.149025069637883
92.0,15.0,-0.17306556408741874,-0.12952646239554322
93.0,15.0,-0.12876550502067344,-0.44289693593314766
94.0,15.0,0.32900177200236264,0.4798050139275765
95.0,15.0,0.04843473124630824,0.061977715877437264
96.0,15.0,-0.15829887773183707,-0.18175487465181067
97.0,15.0,0.03366804489072642,0.04456824512534811
98.0,15.0,-0.35026580035440047,-0.4254874651810585
99.0,15.0,-0.04016538688718252,0.061977715877437264
0.0,16.0,0.23145400593471796,0.35534317984361424
1.0,16.0,0.15727002967359047,0.1989574283231971
2.0,16.0,-0.18397626112759644,-0.1659426585577759
3.0,16.0,-0.4510385756676558,-0.5655951346655083
4.0,16.0,-0.22848664688427303,-0.3918331885317116
5.0,16.0,0.08308605341246281,0.04257167680278013
6.0,16.0,0.023738872403560686,0.04257167680278013
7.0,16.0,0.008902077151335319,-0.18331885317115557
8.0,16.0,0.18694362017804153,0.3205907906168549
9.0,16.0,0.172106824925816,0.1815812337098176
10.0,16.0,-0.15430267062314554,-0.21807124239791487
11.0,16.0,-0.19881305637982197,-0.35708079930495223
12.0,16.0,0.15727002967359047,0.1815812337098176
13.0,16.0,-0.0949554896142434,-0.21807124239791487
14.0,16.0,-0.0949554896142434,-0.23544743701129453
15.0,16.0,0.023738872403560686,-0.11381407471763684
16.0,16.0,0.06824925816023727,0.0773240660295395
17.0,16.0,0.20178041543026706,0.3205907906168549
18.0,16.0,-0.1691394658753709,-0.026933101650738416
19.0,16.0,0.008902077151335319,-0.09643788010425715
20.0,16.0,0.2462908011869435,0.4422241529105125
21.0,16.0,0.20178041543026706,0.3900955690703736
22.0,16.0,-0.06528189910979233,-0.07906168549087747
23.0,16.0,0.14243323442136493,0.23370981754995648
24.0,16.0,0.2462908011869435,0.23370981754995648
25.0,16.0,-0.25816023738872407,-0.3744569939183319
26.0,16.0,-0.06528189910979233,-0.1659426585577759
27.0,16.0,-0.15430267062314554,-0.18331885317115557
28.0,16.0,0.15727002967359047,0.26846220677671584
29.0,16.0,-0.06528189910979233,-0.23544743701129453
30.0,16.0,-0.12462908011869446,-0.18331885317115557
31.0,16.0,-0.005934718100890212,-0.061685490877497785
32.0,16.0,-0.12462908011869446,-0.1659426585577759
33.0,16.0,-0.08011869436201786,-0.1659426585577759
34.0,16.0,-0.020771513353115743,0.04257167680278013
35.0,16.0,-0.36201780415430274,-0.4265855777584709
36.0,16.0,0.1275964391691394,0.1815812337098176
37.0,16.0,0.08308605341246281,0.12945264986967855
38.0,16.0,-0.13946587537092,-0.1485664639443962
39.0,16.0,0.23145400593471796,0.3032145960034752
40.0,16.0,-0.08011869436201786,-0.1659426585577759
41.0,16.0,0.15727002967359047,0.23370981754995648
42.0,16.0,0.05341246290801175,0.11207645525629888
43.0,16.0,0.05341246290801175,0.059947871416159815
44.0,16.0,-0.30267062314540066,-0.4439617723718506
45.0,16.0,-0.15430267062314554,-0.21807124239791487
46.0,16.0,-0.28783382789317513,-0.4787141615986099
47.0,16.0,-0.05044510385756681,-0.009556907037358923
48.0,16.0,0.3056379821958456,0.45960034752389217
49.0,16.0,0.21661721068249243,0.3900955690703736
50.0,16.0,-0.19881305637982197,-0.4787141615986099
51.0,16.0,-0.020771513353115743,0.007819287576020762
52.0,16.0,0.023738872403560686,0.1815812337098176
53.0,16.0,0.3204747774480711,0.5117289313640312
54.0,16.0,0.21661721068249243,0.28583840139009553
55.0,16.0,-0.4510385756676558,-0.7567332754126846
56.0,16.0,0.21661721068249243,0.2163336229365768
57.0,16.0,0.06824925816023727,0.16420503909643794
58.0,16.0,0.21661721068249243,0.3379669852302346
59.0,16.0,-0.15430267062314554,-0.13119026933101652
60.0,16.0,0.2462908011869435,0.37271937445699393
61.0,16.0,-0.13946587537092,0.12945264986967855
62.0,16.0,-0.005934718100890212,0.14682884448305825
63.0,16.0,-0.08011869436201786,-0.11381407471763684
64.0,16.0,-0.42136498516320475,-0.4265855777584709
65.0,16.0,-0.22848664688427303,-0.4613379669852303
66.0,16.0,0.05341246290801175,0.14682884448305825
67.0,16.0,-0.15430267062314554,-0.32232841007819285
68.0,16.0,0.33531157270029666,0.45960034752389217
69.0,16.0,0.11275964391691387,0.28583840139009553
70.0,16.0,-0.05044510385756681,0.04257167680278013
71.0,16.0,0.11275964391691387,0.14682884448305825
72.0,16.0,-0.4510385756676558,-0.5308427454387489
73.0,16.0,-0.2136498516320475,-0.21807124239791487
74.0,16.0,-0.2729970326409496,-0.3744569939183319
75.0,16.0,0.18694362017804153,0.3205907906168549
76.0,16.0,0.23145400593471796,0.4074717636837533
77.0,16.0,-0.06528189910979233,-0.2875760208514336
78.0,16.0,-0.05044510385756681,-0.13119026933101652
79.0,16.0,0.05341246290801175,0.04257167680278013
80.0,16.0,-0.25816023738872407,-0.33970460469157254
81.0,16.0,0.15727002967359047,0.14682884448305825
82.0,16.0,0.33531157270029666,0.4422241529105125
83.0,16.0,-0.10979228486646893,-0.1485664639443962
84.0,16.0,0.03857566765578622,0.04257167680278013
85.0,16.0,0.2759643916913946,0.23370981754995648
86.0,16.0,0.09792284866468834,0.12945264986967855
87.0,16.0,0.15727002967359047,0.1815812337098176
88.0,16.0,0.1275964391691394,0.2163336229365768
89.0,16.0,0.23145400593471796,0.059947871416159815
90.0,16.0,0.18694362017804153,0.059947871416159815
91.0,16.0,0.05341246290801175,0.14682884448305825
92.0,16.0,-0.05044510385756681,-0.11381407471763684
93.0,16.0,-0.2729970326409496,-0.5308427454387489
94.0,16.0,0.2908011869436201,0.5117289313640312
95.0,16.0,-0.06528189910979233,0.16420503909643794
96.0,16.0,-0.035608308605341275,0.02519548218940045
97.0,16.0,0.03857566765578622,-0.009556907037358923
98.0,16.0,-0.2136498516320475,-0.30495221546481316
99.0,16.0,-0.05044510385756681,-0.009556907037358923
0.0,17.0,0.224428848738241,0.4257708073427196
1.0,17.0,0.209496789607287,0.1940830511495277
2.0,17.0,-0.10407645214275046,-0.19800392086972024
3.0,17.0,-0.2683291025832462,-0.6435572981643201
4.0,17.0,-0.19366880692847535,-0.4118695419711282
5.0,17.0,0.04524413916679109,-0.0019604348600962213
6.0,17.0,0.13483649395251612,0.14061664587417566
7.0,17.0,-0.044348215618933776,-0.1267153805025843
8.0,17.0,0.209496789607287,0.33666013188379956
9.0,17.0,0.209496789607287,0.2297273213330955
10.0,17.0,-0.163804688666567,-0.1267153805025843
11.0,17.0,-0.2683291025832462,-0.42969167706291217
12.0,17.0,0.209496789607287,0.1940830511495277
13.0,17.0,-0.2086008660594295,-0.28711459632864017
14.0,17.0,-0.10407645214275046,-0.2692924612368563
15.0,17.0,-0.029416156487979604,-0.23364819105328827
16.0,17.0,0.0004479617739287412,0.0336838353234716
17.0,17.0,0.23936090786919517,0.21190518624131172
18.0,17.0,0.0004479617739287412,-0.03760470504366424
19.0,17.0,0.0004479617739287412,-0.1267153805025843
20.0,17.0,0.2692250261311035,0.3723044020673676
21.0,17.0,0.19456473047633283,0.4079486722509356
22.0,17.0,-0.05928027474988795,-0.21582605596150425
23.0,17.0,0.1497685530834703,0.33666013188379956
24.0,17.0,0.17963267134537864,0.28319372660844755
25.0,17.0,-0.13394057040465882,-0.3049367314204242
26.0,17.0,-0.10407645214275046,-0.16235965068615232
27.0,17.0,-0.19366880692847535,-0.16235965068615232
28.0,17.0,0.13483649395251612,0.14061664587417566
29.0,17.0,-0.05928027474988795,-0.10889324541080028
30.0,17.0,-0.10407645214275046,0.015861700231687592
31.0,17.0,0.015380020904882915,-0.03760470504366424
32.0,17.0,-0.07421233388084213,-0.1267153805025843
33.0,17.0,-0.10407645214275046,-0.01978256995188023
34.0,17.0,0.0004479617739287412,-0.01978256995188023
35.0,17.0,-0.342989398238017,-0.5188023525218322
36.0,17.0,0.030312080035836922,0.0336838353234716
37.0,17.0,0.015380020904882915,0.06932810550703962
38.0,17.0,-0.163804688666567,-0.19800392086972024
39.0,17.0,0.1497685530834703,0.33666013188379956
40.0,17.0,-0.044348215618933776,-0.03760470504366424
41.0,17.0,0.25429296700014936,0.26537159151666356
42.0,17.0,-0.029416156487979604,0.06932810550703962
43.0,17.0,0.04524413916679109,0.06932810550703962
44.0,17.0,-0.4027176347618336,-0.5366244876136161
45.0,17.0,-0.10407645214275046,-0.44751381215469616
46.0,17.0,-0.2683291025832462,-0.2692924612368563
47.0,17.0,-0.10407645214275046,-0.03760470504366424
48.0,17.0,0.4036135583096909,0.44359294243450365
49.0,17.0,0.224428848738241,0.33666013188379956
50.0,17.0,-0.3728535164999253,-0.5009802174300481
51.0,17.0,0.030312080035836922,0.0336838353234716
52.0,17.0,-0.029416156487979604,0.15843878096595967
53.0,17.0,0.3438853217858744,0.5327036178934235
54.0,17.0,0.19456473047633283,0.28319372660844755
55.0,17.0,-0.4176496938927878,-0.7504901087150241
56.0,17.0,0.25429296700014936,0.3188379967920156
57.0,17.0,0.10497237569060779,0.3188379967920156
58.0,17.0,0.16470061221442447,0.28319372660844755
59.0,17.0,0.015380020904882915,-0.07324897522723227
60.0,17.0,0.209496789607287,0.4257708073427196
61.0,17.0,0.015380020904882915,-0.03760470504366424
62.0,17.0,0.060176198297745266,0.15843878096595967
63.0,17.0,-0.10407645214275046,-0.1267153805025843
64.0,17.0,-0.28326116171420035,-0.44751381215469616
65.0,17.0,-0.23846498432133786,-0.5009802174300481
66.0,17.0,-0.07421233388084213,-0.10889324541080028
67.0,17.0,-0.2086008660594295,-0.1445375155943683
68.0,17.0,0.2841570852620577,0.5505257529852075
69.0,17.0,0.13483649395251612,0.3188379967920156
70.0,17.0,-0.014484097357025431,-0.055426840135448255
71.0,17.0,0.13483649395251612,0.30101586170023154
72.0,17.0,-0.4624458712856503,-0.5722687577971841
73.0,17.0,-0.3131252799761086,-0.1267153805025843
74.0,17.0,-0.17873674779752116,-0.3049367314204242
75.0,17.0,0.2841570852620577,0.3723044020673676
76.0,17.0,0.2990891443930119,0.39012653715915163
77.0,17.0,-0.08914439301179629,-0.1445375155943683
78.0,17.0,-0.07421233388084213,-0.1445375155943683
79.0,17.0,0.13483649395251612,-0.10889324541080028
80.0,17.0,-0.4027176347618336,-0.3762252717875602
81.0,17.0,-0.014484097357025431,0.05150597041525561
82.0,17.0,0.2990891443930119,0.5505257529852075
83.0,17.0,-0.13394057040465882,-0.055426840135448255
84.0,17.0,-0.05928027474988795,-0.03760470504366424
85.0,17.0,0.17963267134537864,0.3188379967920156
86.0,17.0,-0.029416156487979604,0.06932810550703962
87.0,17.0,0.17963267134537864,0.10497237569060765
88.0,17.0,0.1497685530834703,0.1762609160577437
89.0,17.0,0.2692250261311035,0.21190518624131172
90.0,17.0,0.1497685530834703,0.12279451078239165
91.0,17.0,0.11990443482156196,0.1762609160577437
92.0,17.0,-0.044348215618933776,-0.1445375155943683
93.0,17.0,-0.253397043452292,-0.5188023525218322
94.0,17.0,0.3588173809168286,0.5148814828016395
95.0,17.0,0.0004479617739287412,0.08715024059882363
96.0,17.0,-0.13394057040465882,-0.01978256995188023
97.0,17.0,-0.05928027474988795,-0.03760470504366424
98.0,17.0,-0.23846498432133786,-0.3762252717875602
99.0,17.0,-0.014484097357025431,0.0336838353234716
0.0,18.0,0.24536693847294289,0.37894920579507785
1.0,18.0,0.1415863602668644,0.16948856694012931
2.0,18.0,-0.09562638991845812,-0.12724733810438116
3.0,18.0,-0.3180133432171979,-0.4763484028626287
4.0,18.0,-0.18458117123795395,-0.5287135625763658
5.0,18.0,0.06745737583395105,0.08221330075056735
6.0,18.0,0.008154188287620549,-0.057427125152731594
7.0,18.0,-0.006671608598962118,-0.039972071914819204
8.0,18.0,0.21571534469977757,0.34403909931925303
9.0,18.0,0.24536693847294289,0.11712340722639213
10.0,18.0,-0.27353595255744995,-0.23197765753185542
11.0,18.0,-0.3031875463306153,-0.45889334962471634
12.0,18.0,0.1415863602668644,0.11712340722639213
13.0,18.0,-0.1549295774647888,-0.09233723162855638
14.0,18.0,-0.18458117123795395,-0.19706755105603063
15.0,18.0,-0.006671608598962118,-0.02251701867690681
16.0,18.0,0.05263157894736838,0.23930877989177868
17.0,18.0,0.21571534469977757,0.27421888636760344
18.0,18.0,-0.09562638991845812,0.04730319427474256
19.0,18.0,-0.12527798369162346,-0.17961249781811833
20.0,18.0,0.24536693847294289,0.36149415255716544
21.0,18.0,0.20088954781319507,0.34403909931925303
22.0,18.0,-0.09562638991845812,-0.09233723162855638
23.0,18.0,0.12676056338028172,0.30912899284342826
24.0,18.0,0.21571534469977757,0.34403909931925303
25.0,18.0,-0.11045218680504079,-0.23197765753185542
26.0,18.0,-0.14010378057820613,-0.2494327107697678
27.0,18.0,-0.36249073387694586,-0.21452260429394304
28.0,18.0,0.11193476649369906,0.37894920579507785
29.0,18.0,0.008154188287620549,-0.09233723162855638
30.0,18.0,-0.18458117123795395,-0.17961249781811833
31.0,18.0,-0.08080059303187545,-0.02251701867690681
32.0,18.0,-0.03632320237212745,-0.16215744458020595
33.0,18.0,-0.051148999258710116,-0.10979228486646878
34.0,18.0,0.03780578206078572,-0.057427125152731594
35.0,18.0,-0.37731653076352856,-0.5461686158142782
36.0,18.0,0.12676056338028172,0.1869436201780417
37.0,18.0,0.20088954781319507,0.16948856694012931
38.0,18.0,-0.18458117123795395,-0.16215744458020595
39.0,18.0,0.34914751667902155,0.30912899284342826
40.0,18.0,-0.006671608598962118,-0.14470239134229357
41.0,18.0,0.20088954781319507,0.29167393960551585
42.0,18.0,0.09710896960711639,0.1520335137022169
43.0,18.0,0.08228317272053372,0.13457846046430452
44.0,18.0,-0.3921423276501112,-0.6159888287659278
45.0,18.0,-0.1549295774647888,-0.3192529237214173
46.0,18.0,-0.3031875463306153,-0.21452260429394304
47.0,18.0,-0.14010378057820613,-0.09233723162855638
48.0,18.0,0.3194959229058562,0.4313143655088148
49.0,18.0,0.17123795404002973,0.2567638331296911
50.0,18.0,-0.24388435878428463,-0.45889334962471634
51.0,18.0,0.08228317272053372,0.09966835398847974
52.0,18.0,-0.06597479614529278,0.2567638331296911
53.0,18.0,0.28984432913269087,0.4138593122709026
54.0,18.0,0.24536693847294289,0.37894920579507785
55.0,18.0,-0.3328391401037806,-0.6858090417175773
56.0,18.0,0.21571534469977757,0.2567638331296911
57.0,18.0,0.08228317272053372,0.2218537266538663
58.0,18.0,0.12676056338028172,0.2218537266538663
59.0,18.0,-0.11045218680504079,-0.10979228486646878
60.0,18.0,0.2750185322461082,0.37894920579507785
61.0,18.0,0.008154188287620549,-0.005061965438994613
62.0,18.0,0.08228317272053372,0.1869436201780417
63.0,18.0,-0.08080059303187545,-0.09233723162855638
64.0,18.0,-0.24388435878428463,-0.28434281724559257
65.0,18.0,-0.28836174944403264,-0.38907313667306687
66.0,18.0,0.12676056338028172,-0.09233723162855638
67.0,18.0,-0.22905856189770196,-0.16215744458020595
68.0,18.0,0.3343217197924389,0.5185896316983768
69.0,18.0,0.20088954781319507,0.2567638331296911
70.0,18.0,-0.021497405485544786,0.04730319427474256
71.0,18.0,0.09710896960711639,0.09966835398847974
72.0,18.0,-0.3180133432171979,-0.6858090417175773
73.0,18.0,-0.2142327650111193,-0.19706755105603063
74.0,18.0,-0.3031875463306153,-0.40652818991097917
75.0,18.0,0.24536693847294289,0.1520335137022169
76.0,18.0,0.24536693847294289,0.37894920579507785
77.0,18.0,-0.11045218680504079,-0.23197765753185542
78.0,18.0,-0.14010378057820613,-0.23197765753185542
79.0,18.0,0.12676056338028172,-0.057427125152731594
80.0,18.0,-0.28836174944403264,-0.3367079769593297
81.0,18.0,0.022979985174203053,0.09966835398847974
82.0,18.0,0.30467012601927357,0.4487694187467272
83.0,18.0,-0.14010378057820613,-0.039972071914819204
84.0,18.0,-0.006671608598962118,0.13457846046430452
85.0,18.0,0.20088954781319507,0.27421888636760344
86.0,18.0,0.05263157894736838,0.04730319427474256
87.0,18.0,0.08228317272053372,0.2043986734159539
88.0,18.0,-0.006671608598962118,0.01239308779891778
89.0,18.0,0.24536693847294289,0.16948856694012931
90.0,18.0,0.1860637509266124,0.1869436201780417
91.0,18.0,0.1415863602668644,0.13457846046430452
92.0,18.0,-0.14010378057820613,-0.23197765753185542
93.0,18.0,-0.19940696812453662,-0.4938034561005411
94.0,18.0,0.3194959229058562,0.483679525222552
95.0,18.0,-0.006671608598962118,0.01239308779891778
96.0,18.0,-0.12527798369162346,0.01239308779891778
97.0,18.0,0.08228317272053372,-0.039972071914819204
98.0,18.0,-0.19940696812453662,-0.44143829638680393
99.0,18.0,-0.06597479614529278,0.06475824751265495
0.0,19.0,0.2230107202174242,0.42171672294295376
1.0,19.0,0.1777140268760381,0.2617735916118713
2.0,19.0,-0.2148573154159746,-0.09365558912386701
3.0,19.0,-0.3507473954401329,-0.5912564421539008
4.0,19.0,-0.2601540087573607,-0.34245601563888395
5.0,19.0,0.026725049071417862,-0.11142704816065395
6.0,19.0,0.041823946851879734,-0.04034121201350621
7.0,19.0,0.07202174241280382,-0.04034121201350621
8.0,19.0,0.20791182243696216,0.4039452639061668
9.0,19.0,0.2834063113392722,0.2617735916118713
10.0,19.0,-0.22995621319643664,-0.44908476985960544
11.0,19.0,-0.4715385776838291,-0.3779989337124578
12.0,19.0,0.20791182243696216,0.08405900124400215
13.0,19.0,-0.06386833761135438,-0.30691309756531004
14.0,19.0,-0.09406613317227845,-0.1825128843078016
15.0,19.0,0.13241733353465196,0.012973165096854405
16.0,19.0,0.10221953797372789,-0.004798293939932335
17.0,19.0,0.26830741355881016,0.36840234583259296
18.0,19.0,-0.0336705420504303,-0.16474142527101476
19.0,19.0,-0.04876943983089234,-0.1825128843078016
20.0,19.0,0.2834063113392722,0.4039452639061668
21.0,19.0,0.25320851577834813,0.36840234583259296
22.0,19.0,-0.09406613317227845,-0.11142704816065395
23.0,19.0,0.05692284463234177,0.3150879687222321
24.0,19.0,0.16261512909557604,0.2973165096854452
25.0,19.0,-0.13936282651366458,-0.25359872045494936
26.0,19.0,-0.09406613317227845,-0.004798293939932335
27.0,19.0,-0.2450551109768987,-0.11142704816065395
28.0,19.0,0.16261512909557604,0.2084592145015107
29.0,19.0,-0.06386833761135438,-0.21805580238137548
30.0,19.0,-0.04876943983089234,-0.04034121201350621
31.0,19.0,-0.0336705420504303,0.04851608317042828
32.0,19.0,-0.13936282651366458,-0.14696996623422784
33.0,19.0,-0.13936282651366458,-0.11142704816065395
34.0,19.0,0.10221953797372789,-0.02256975297671927
35.0,19.0,-0.2903518043182848,-0.3779989337124578
36.0,19.0,0.13241733353465196,0.13737337835436297
37.0,19.0,0.011626151290955821,0.11960191931757602
38.0,19.0,-0.1695606220745885,-0.1825128843078016
39.0,19.0,0.20791182243696216,0.3150879687222321
40.0,19.0,-0.06386833761135438,-0.09365558912386701
41.0,19.0,0.25320851577834813,0.3150879687222321
42.0,19.0,0.10221953797372789,0.13737337835436297
43.0,19.0,0.11731843575418993,0.11960191931757602
44.0,19.0,-0.3507473954401329,-0.53794206504354
45.0,19.0,-0.22995621319643664,-0.4668562288963924
46.0,19.0,-0.33564849765967086,-0.36022747467567084
47.0,19.0,-0.15446172429412644,-0.05811267105029314
48.0,19.0,0.3890985958025065,0.5283454771636752
49.0,19.0,0.1777140268760381,0.27954505064865826
50.0,19.0,-0.30545070209874675,-0.4668562288963924
51.0,19.0,0.14751623131511402,0.04851608317042828
52.0,19.0,-0.018571644269968258,0.24400213257508438
53.0,19.0,0.3136041069001963,0.47503110005331434
54.0,19.0,0.16261512909557604,0.2973165096854452
55.0,19.0,-0.4715385776838291,-0.7334281144481961
56.0,19.0,0.25320851577834813,0.36840234583259296
57.0,19.0,0.13241733353465196,0.10183046028078908
58.0,19.0,0.20791182243696216,0.24400213257508438
59.0,19.0,-0.04876943983089234,-0.1291985071974409
60.0,19.0,0.25320851577834813,0.36840234583259296
61.0,19.0,-0.0336705420504303,0.012973165096854405
62.0,19.0,0.10221953797372789,0.1551448373911499
63.0,19.0,-0.07896723539181642,-0.16474142527101476
64.0,19.0,-0.30545070209874675,-0.2713701794917363
65.0,19.0,-0.2601540087573607,-0.44908476985960544
66.0,19.0,0.08712064019326585,-0.004798293939932335
67.0,19.0,-0.22995621319643664,-0.2358272614181624
68.0,19.0,0.3890985958025065,0.6349742313843968
69.0,19.0,0.11731843575418993,0.22623067353829746
70.0,19.0,-0.09406613317227845,0.13737337835436297
71.0,19.0,0.07202174241280382,0.24400213257508438
72.0,19.0,-0.44134078212290506,-0.6623422783010485
73.0,19.0,-0.2450551109768987,-0.21805580238137548
74.0,19.0,-0.27525290653782275,-0.324684556602097
75.0,19.0,0.1777140268760381,0.4039452639061668
76.0,19.0,0.32870300468065833,0.4394881819797407
77.0,19.0,-0.12426392873320254,-0.21805580238137548
78.0,19.0,-0.12426392873320254,-0.21805580238137548
79.0,19.0,0.08712064019326585,0.04851608317042828
80.0,19.0,-0.33564849765967086,-0.43131331082281854
81.0,19.0,0.13241733353465196,0.04851608317042828
82.0,19.0,0.3136041069001963,0.4039452639061668
83.0,19.0,-0.2450551109768987,-0.1825128843078016
84.0,19.0,-0.0336705420504303,-0.02256975297671927
85.0,19.0,0.13241733353465196,0.17291629642793682
86.0,19.0,-0.0034727464895062186,0.030744624133641343
87.0,19.0,0.1777140268760381,0.13737337835436297
88.0,19.0,0.08712064019326585,0.10183046028078908
89.0,19.0,0.19281292465650013,0.11960191931757602
90.0,19.0,0.13241733353465196,0.10183046028078908
91.0,19.0,0.10221953797372789,0.2084592145015107
92.0,19.0,-0.06386833761135438,-0.2358272614181624
93.0,19.0,-0.2148573154159746,-0.4668562288963924
94.0,19.0,0.3589008002415824,0.45725964101652744
95.0,19.0,0.041823946851879734,0.19068775546472377
96.0,19.0,-0.15446172429412644,-0.1291985071974409
97.0,19.0,0.07202174241280382,0.04851608317042828
98.0,19.0,-0.19975841763551258,-0.39577039274924464
99.0,19.0,-0.06386833761135438,0.06628754220721521
0.0,20.0,0.16192462386414422,0.30935754189944137
1.0,20.0,0.29599284969462236,0.2744413407821229
2.0,20.0,-0.16579770594369128,-0.1445530726256983
3.0,20.0,-0.34455534038432895,-0.4937150837988827
4.0,20.0,-0.28496946223744973,-0.26675977653631283
5.0,20.0,0.08744227618054518,-0.022346368715083664
6.0,20.0,0.07254580664382536,0.09986033519553078
7.0,20.0,-0.031729480113213145,-0.004888268156424624
8.0,20.0,0.17682109340086402,0.29189944134078216
9.0,20.0,0.19171756293758385,0.15223463687150848
10.0,20.0,-0.2551765231640101,-0.24930167597765363
11.0,20.0,-0.34455534038432895,-0.4587988826815642
12.0,20.0,0.14702815432742442,0.08240223463687155
13.0,20.0,-0.1062118277968122,-0.21438547486033516
14.0,20.0,-0.21048711455385072,-0.19692737430167592
15.0,20.0,0.08744227618054518,-0.2842178770949721
16.0,20.0,0.04275286757038574,0.04748603351955308
17.0,20.0,0.23640697154774312,0.2569832402234637
18.0,20.0,-0.046625949649932955,-0.07472067039106137
19.0,20.0,-0.046625949649932955,-0.16201117318435754
20.0,20.0,0.28109638015790256,0.3791899441340783
21.0,20.0,0.14702815432742442,0.30935754189944137
22.0,20.0,0.012959928496946285,0.01256983240223461
23.0,20.0,0.16192462386414422,0.2744413407821229
24.0,20.0,0.1172352152539848,0.23952513966480446
25.0,20.0,-0.28496946223744973,-0.3365921787709497
26.0,20.0,-0.15090123640697162,-0.17946927374301677
27.0,20.0,-0.38924474899448835,-0.16201117318435754
28.0,20.0,0.1321316847907046,0.23952513966480446
29.0,20.0,-0.09131535826009239,-0.1445530726256983
30.0,20.0,-0.12110829733353201,-0.0921787709497206
31.0,20.0,-0.1062118277968122,-0.0921787709497206
32.0,20.0,-0.07641888872337257,-0.07472067039106137
33.0,20.0,-0.061522419186652764,-0.07472067039106137
34.0,20.0,-0.0019365410397735258,0.04748603351955308
35.0,20.0,-0.4488306271413675,-0.40642458100558654
36.0,20.0,0.1321316847907046,0.15223463687150848
37.0,20.0,0.08744227618054518,-0.0398044692737429
38.0,20.0,-0.16579770594369128,-0.0921787709497206
39.0,20.0,0.26619991062118276,0.23952513966480446
40.0,20.0,-0.0019365410397735258,-0.12709497206703907
41.0,20.0,0.28109638015790256,0.32681564245810063
42.0,20.0,-0.0019365410397735258,0.01256983240223461
43.0,20.0,0.04275286757038574,0.06494413407821231
44.0,20.0,-0.27007299270072993,-0.4762569832402235
45.0,20.0,-0.13600476687025181,-0.3715083798882682
46.0,20.0,-0.24028005362729032,-0.2842178770949721
47.0,20.0,-0.16579770594369128,-0.16201117318435754
48.0,20.0,0.34068225830478177,0.5013966480446927
49.0,20.0,0.19171756293758385,0.30935754189944137
50.0,20.0,-0.24028005362729032,-0.42388268156424574
51.0,20.0,0.04275286757038574,0.06494413407821231
52.0,20.0,-0.031729480113213145,0.08240223463687155
53.0,20.0,0.31088931923134216,0.5013966480446927
54.0,20.0,0.17682109340086402,0.30935754189944137
55.0,20.0,-0.4190376880679279,-0.42388268156424574
56.0,20.0,0.26619991062118276,0.34427374301675984
57.0,20.0,0.1172352152539848,0.15223463687150848
58.0,20.0,0.17682109340086402,0.13477653631284925
59.0,20.0,-0.061522419186652764,-0.022346368715083664
60.0,20.0,0.28109638015790256,0.39664804469273757
61.0,20.0,-0.016833010576493335,-0.0398044692737429
62.0,20.0,0.05764933710710555,0.06494413407821231
63.0,20.0,-0.031729480113213145,-0.16201117318435754
64.0,20.0,-0.27007299270072993,-0.26675977653631283
65.0,20.0,-0.18069417548041108,-0.4587988826815642
66.0,20.0,0.08744227618054518,0.030027932960893844
67.0,20.0,-0.1955906450171309,-0.19692737430167592
68.0,20.0,0.29599284969462236,0.518854748603352
69.0,20.0,0.16192462386414422,0.30935754189944137
70.0,20.0,-0.061522419186652764,0.06494413407821231
71.0,20.0,0.14702815432742442,0.15223463687150848
72.0,20.0,-0.49352003575152686,-0.528631284916201
73.0,20.0,-0.21048711455385072,-0.2842178770949721
74.0,20.0,-0.35945180992104875,-0.3889664804469274
75.0,20.0,0.28109638015790256,0.29189944134078216
76.0,20.0,0.26619991062118276,0.3617318435754191
77.0,20.0,-0.1062118277968122,-0.17946927374301677
78.0,20.0,-0.12110829733353201,-0.1445530726256983
79.0,20.0,-0.016833010576493335,0.04748603351955308
80.0,20.0,-0.22538358409057052,-0.598463687150838
81.0,20.0,0.1321316847907046,0.16969273743016772
82.0,20.0,0.31088931923134216,0.4141061452513968
83.0,20.0,-0.09131535826009239,0.04748603351955308
84.0,20.0,-0.031729480113213145,-0.0921787709497206
85.0,20.0,0.17682109340086402,0.22206703910614523
86.0,20.0,0.05764933710710555,0.06494413407821231
87.0,20.0,0.17682109340086402,0.23952513966480446
88.0,20.0,0.10233874571726498,0.16969273743016772
89.0,20.0,0.2513034410844629,0.11731843575419001
90.0,20.0,0.19171756293758385,0.18715083798882695
91.0,20.0,0.10233874571726498,0.13477653631284925
92.0,20.0,-0.12110829733353201,-0.0398044692737429
93.0,20.0,-0.22538358409057052,-0.3365921787709497
94.0,20.0,0.32578578876806197,0.5363128491620113
95.0,20.0,0.05764933710710555,0.08240223463687155
96.0,20.0,-0.046625949649932955,-0.12709497206703907
97.0,20.0,0.012959928496946285,0.04748603351955308
98.0,20.0,-0.22538358409057052,-0.40642458100558654
99.0,20.0,0.07254580664382536,-0.07472067039106137
0.0,21.0,0.2607534856125778,0.34403909931925303
1.0,21.0,0.21625630376742797,0.2043986734159539
2.0,21.0,-0.08039157520023735,-0.10979228486646878
3.0,21.0,-0.3177098783743696,-0.5112585093384534
4.0,21.0,-0.2435479086324533,-0.4763484028626287
5.0,21.0,-0.0062296054583209455,-0.039972071914819204
6.0,21.0,0.09759715218036186,0.04730319427474256
7.0,21.0,-0.03589439335508751,0.04730319427474256
8.0,21.0,0.15692672797389498,0.23930877989177868
9.0,21.0,0.20142390981904484,0.29167393960551585
10.0,21.0,-0.18421833283892017,-0.2668877640076802
11.0,21.0,-0.391871848116286,-0.45889334962471634
12.0,21.0,0.14209433402551172,0.2043986734159539
13.0,21.0,-0.1248887570453872,-0.17961249781811833
14.0,21.0,-0.09522396914862064,-0.12724733810438116
15.0,21.0,-0.05072678730347079,-0.10979228486646878
16.0,21.0,0.023435182438445452,-0.005061965438994613
17.0,21.0,0.23108869771581123,0.2218537266538663
18.0,21.0,-0.06555918125185407,-0.07488217839064398
19.0,21.0,0.03826757638682873,-0.07488217839064398
20.0,21.0,0.2607534856125778,0.4313143655088148
21.0,21.0,0.21625630376742797,0.4487694187467272
22.0,21.0,-0.06555918125185407,-0.039972071914819204
23.0,21.0,0.09759715218036186,0.29167393960551585
24.0,21.0,0.17175912192227827,0.27421888636760344
25.0,21.0,-0.21388312073568672,-0.28434281724559257
26.0,21.0,-0.021061999406704227,-0.057427125152731594
27.0,21.0,-0.34737466627113617,-0.30179787048350487
28.0,21.0,0.11242954612874514,0.34403909931925303
29.0,21.0,-0.03589439335508751,-0.16215744458020595
30.0,21.0,-0.08039157520023735,-0.23197765753185542
31.0,21.0,-0.11005636309700392,-0.09233723162855638
32.0,21.0,-0.09522396914862064,-0.057427125152731594
33.0,21.0,-0.09522396914862064,-0.057427125152731594
34.0,21.0,0.023435182438445452,-0.12724733810438116
35.0,21.0,-0.4215366360130525,-0.38907313667306687
36.0,21.0,0.11242954612874514,0.04730319427474256
37.0,21.0,0.09759715218036186,0.09966835398847974
38.0,21.0,-0.22871551468407,-0.09233723162855638
39.0,21.0,0.30525066745772766,0.36149415255716544
40.0,21.0,-0.021061999406704227,-0.10979228486646878
41.0,21.0,0.29041827350934435,0.29167393960551585
42.0,21.0,0.053099970335212014,0.11712340722639213
43.0,21.0,0.14209433402551172,0.01239308779891778
44.0,21.0,-0.22871551468407,-0.5810787222901029
45.0,21.0,-0.18421833283892017,-0.44143829638680393
46.0,21.0,-0.30287748442598644,-0.30179787048350487
47.0,21.0,-0.08039157520023735,-0.057427125152731594
48.0,21.0,0.40907742509641043,0.5709547914121139
49.0,21.0,0.23108869771581123,0.3265840460813406
50.0,21.0,-0.30287748442598644,-0.4763484028626287
51.0,21.0,0.008602788490062336,0.08221330075056735
52.0,21.0,-0.08039157520023735,0.16948856694012931
53.0,21.0,0.2607534856125778,0.5011345784604644
54.0,21.0,0.18659151587066156,0.1869436201780417
55.0,21.0,-0.34737466627113617,-0.5461686158142782
56.0,21.0,0.20142390981904484,0.29167393960551585
57.0,21.0,0.09759715218036186,0.2218537266538663
58.0,21.0,0.18659151587066156,0.11712340722639213
59.0,21.0,-0.05072678730347079,-0.10979228486646878
60.0,21.0,0.2607534856125778,0.4138593122709026
61.0,21.0,-0.11005636309700392,-0.005061965438994613
62.0,21.0,0.03826757638682873,0.06475824751265495
63.0,21.0,-0.18421833283892017,-0.21452260429394304
64.0,21.0,-0.2880450904776031,-0.44143829638680393
65.0,21.0,-0.34737466627113617,-0.5287135625763658
66.0,21.0,0.053099970335212014,0.04730319427474256
67.0,21.0,-0.22871551468407,-0.28434281724559257
68.0,21.0,0.3497478493028775,0.5534997381742015
69.0,21.0,0.09759715218036186,0.2043986734159539
70.0,21.0,0.03826757638682873,0.029848141036830173
71.0,21.0,0.08276475823197858,0.1869436201780417
72.0,21.0,-0.4808662118065856,-0.7032640949554895
73.0,21.0,-0.16938593889053688,-0.12724733810438116
74.0,21.0,-0.391871848116286,-0.35416303019724205
75.0,21.0,0.29041827350934435,0.34403909931925303
76.0,21.0,0.30525066745772766,0.46622447198463957
77.0,21.0,-0.06555918125185407,-0.23197765753185542
78.0,21.0,-0.1248887570453872,-0.19706755105603063
79.0,21.0,0.11242954612874514,0.04730319427474256
80.0,21.0,-0.22871551468407,-0.4763484028626287
81.0,21.0,0.14209433402551172,0.08221330075056735
82.0,21.0,0.2755858795609611,0.4487694187467272
83.0,21.0,-0.11005636309700392,-0.07488217839064398
84.0,21.0,0.023435182438445452,-0.039972071914819204
85.0,21.0,0.15692672797389498,0.3265840460813406
86.0,21.0,0.09759715218036186,0.16948856694012931
87.0,21.0,0.18659151587066156,0.2567638331296911
88.0,21.0,0.09759715218036186,0.11712340722639213
89.0,21.0,0.18659151587066156,0.11712340722639213
90.0,21.0,0.20142390981904484,0.16948856694012931
91.0,21.0,0.15692672797389498,0.1869436201780417
92.0,21.0,-0.13972115099377047,-0.17961249781811833
93.0,21.0,-0.16938593889053688,-0.30179787048350487
94.0,21.0,0.30525066745772766,0.5011345784604644
95.0,21.0,-0.0062296054583209455,0.01239308779891778
96.0,21.0,-0.09522396914862064,-0.005061965438994613
97.0,21.0,0.03826757638682873,-0.09233723162855638
98.0,21.0,-0.2435479086324533,-0.44143829638680393
99.0,21.0,-0.03589439335508751,0.11712340722639213
0.0,22.0,0.28877566312003594,0.33216476774758985
1.0,22.0,0.16888955492282334,0.20946538124452224
2.0,22.0,-0.20575453319346618,-0.08851884312007009
3.0,22.0,-0.3855836954892852,-0.5617879053461876
4.0,22.0,-0.25071182376742096,-0.3339176161262051
5.0,22.0,0.10894650082421697,-0.01840490797546004
6.0,22.0,0.06398921025026219,0.10429447852760736
7.0,22.0,0.004046156151655981,0.06923751095530233
8.0,22.0,0.25880413607073277,0.20946538124452224
9.0,22.0,0.15390379139817176,0.1568799298860649
10.0,22.0,-0.17578300614416298,-0.2462751971954426
11.0,22.0,-0.4305409860632399,-0.3689745836985101
12.0,22.0,0.15390379139817176,0.13935144609991237
13.0,22.0,-0.1607972426195114,-0.1936897458369851
14.0,22.0,0.034017683200959,-0.15863277826468014
15.0,22.0,0.0490034467256106,-0.08851884312007009
16.0,22.0,-0.070882661471602,0.12182296231375987
17.0,22.0,0.18387531844747496,0.24452234881682727
18.0,22.0,-0.0409111344222988,-0.15863277826468014
19.0,22.0,-0.08586842499625358,-0.08851884312007009
20.0,22.0,0.24381837254608116,0.3847502191060474
21.0,22.0,0.22883260902142957,0.40227870289219986
22.0,22.0,0.004046156151655981,-0.1936897458369851
23.0,22.0,0.10894650082421697,0.2795793163891323
24.0,22.0,0.15390379139817176,0.3672217353198949
25.0,22.0,-0.28068335081672413,-0.3689745836985101
26.0,22.0,-0.10085418852090518,-0.2287467134092901
27.0,22.0,-0.28068335081672413,-0.21121822962313758
28.0,22.0,0.15390379139817176,0.31463628396143734
29.0,22.0,-0.1607972426195114,-0.15863277826468014
30.0,22.0,-0.13082571557020836,-0.0008764241893077229
31.0,22.0,-0.02592537089764721,-0.03593339176161255
32.0,22.0,0.004046156151655981,-0.2462751971954426
33.0,22.0,-0.055896897946950394,0.0341805433829973
34.0,22.0,0.07897497377491379,-0.0008764241893077229
35.0,22.0,-0.37059793196463364,-0.4741454864154251
36.0,22.0,0.07897497377491379,0.06923751095530233
37.0,22.0,0.07897497377491379,0.12182296231375987
38.0,22.0,-0.13082571557020836,-0.21121822962313758
39.0,22.0,0.19886108197212654,0.20946538124452224
40.0,22.0,0.019031919676307574,-0.07099035933391758
41.0,22.0,0.21384684549677813,0.33216476774758985
42.0,22.0,0.06398921025026219,0.1568799298860649
43.0,22.0,0.06398921025026219,-0.12357581069237512
44.0,22.0,-0.41555522253858834,-0.5617879053461876
45.0,22.0,-0.1607972426195114,-0.3339176161262051
46.0,22.0,-0.22074029671811776,-0.43908851884312006
47.0,22.0,-0.11583995204555678,-0.01840490797546004
48.0,22.0,0.3337329536939907,0.5249780893952672
49.0,22.0,0.22883260902142957,0.2971078001752848
50.0,22.0,-0.20575453319346618,-0.544259421560035
51.0,22.0,0.10894650082421697,0.01665205959684479
52.0,22.0,-0.02592537089764721,0.2971078001752848
53.0,22.0,0.28877566312003594,0.4373356704645047
54.0,22.0,0.24381837254608116,0.3672217353198949
55.0,22.0,-0.4305409860632399,-0.64943032427695
56.0,22.0,0.22883260902142957,0.34969325153374237
57.0,22.0,0.0490034467256106,0.20946538124452224
58.0,22.0,0.25880413607073277,0.13935144609991237
59.0,22.0,-0.070882661471602,-0.01840490797546004
60.0,22.0,0.3037614266446875,0.4198071866783524
61.0,22.0,-0.11583995204555678,-0.0008764241893077229
62.0,22.0,0.06398921025026219,0.13935144609991237
63.0,22.0,-0.11583995204555678,-0.14110429447852763
64.0,22.0,-0.2956691143413757,-0.404031551270815
65.0,22.0,-0.28068335081672413,-0.42156003505696754
66.0,22.0,0.13891802787352017,-0.08851884312007009
67.0,22.0,-0.25071182376742096,-0.14110429447852763
68.0,22.0,0.34871871721864234,0.48992112182296227
69.0,22.0,0.18387531844747496,0.2620508326029798
70.0,22.0,-0.08586842499625358,-0.05346187554776507
71.0,22.0,0.16888955492282334,0.19193689745836992
72.0,22.0,-0.4904840401618462,-0.5968448729184926
73.0,22.0,-0.14581147909485997,-0.2462751971954426
74.0,22.0,-0.25071182376742096,-0.28133216476774764
75.0,22.0,0.19886108197212654,0.2971078001752848
76.0,22.0,0.28877566312003594,0.3672217353198949
77.0,22.0,-0.13082571557020836,-0.2287467134092901
78.0,22.0,-0.1607972426195114,-0.1936897458369851
79.0,22.0,0.07897497377491379,-0.03593339176161255
80.0,22.0,-0.23572606024276935,-0.3514460999123576
81.0,22.0,0.0490034467256106,0.10429447852760736
82.0,22.0,0.25880413607073277,0.45486415425065724
83.0,22.0,-0.1907687696688146,-0.07099035933391758
84.0,22.0,-0.070882661471602,-0.12357581069237512
85.0,22.0,0.21384684549677813,0.2971078001752848
86.0,22.0,0.019031919676307574,0.10429447852760736
87.0,22.0,0.13891802787352017,0.20946538124452224
88.0,22.0,0.13891802787352017,0.2620508326029798
89.0,22.0,0.19886108197212654,0.1568799298860649
90.0,22.0,0.24381837254608116,0.31463628396143734
91.0,22.0,0.12393226434886857,0.12182296231375987
92.0,22.0,-0.08586842499625358,-0.15863277826468014
93.0,22.0,-0.20575453319346618,-0.4741454864154251
94.0,22.0,0.3187471901693391,0.48992112182296227
95.0,22.0,-0.055896897946950394,0.05170902716914982
96.0,22.0,-0.070882661471602,-0.15863277826468014
97.0,22.0,0.12393226434886857,0.08676599474145484
98.0,22.0,-0.32564064139067883,-0.3339176161262051
99.0,22.0,0.0490034467256106,-0.01840490797546004
0.0,23.0,0.19367353028946588,0.3164732374848432
1.0,23.0,0.1638316920322292,0.21254113978867126
2.0,23.0,-0.19427036705461054,-0.11657716958253944
3.0,23.0,-0.3434795583407938,-0.549627576649922
4.0,23.0,-0.23903312444046554,-0.4110514463883596
5.0,23.0,0.07430617726051918,0.0046769443963276015
6.0,23.0,0.08922709638913752,0.12593105837519483
7.0,23.0,-0.00029841838257233357,-0.0819331370171488
8.0,23.0,0.17875261116084754,0.2818292049194525
9.0,23.0,0.19367353028946588,0.2645071886367572
10.0,23.0,-0.23903312444046554,-0.30711934869218777
11.0,23.0,-0.28379588182632054,-0.34176338125757844
12.0,23.0,0.2085944494180842,0.03932097696171824
13.0,23.0,-0.00029841838257233357,-0.06461112073445349
14.0,23.0,-0.04506117576842734,-0.16854321843062542
15.0,23.0,0.044464339003282505,-0.0819331370171488
16.0,23.0,-0.015219337511190669,0.03932097696171824
17.0,23.0,0.2384362876753207,0.2471851723540619
18.0,23.0,-0.04506117576842734,-0.09925515329984412
19.0,23.0,-0.08982393315428235,-0.15122120214793008
20.0,23.0,0.2831990450611757,0.4030833188983198
21.0,23.0,0.2831990450611757,0.3337952537675385
22.0,23.0,-0.00029841838257233357,-0.09925515329984412
23.0,23.0,0.13398985377499253,0.2645071886367572
24.0,23.0,0.22351536854670237,0.3164732374848432
25.0,23.0,-0.19427036705461054,-0.39372943010566436
26.0,23.0,-0.08982393315428235,-0.20318725099601595
27.0,23.0,-0.2241122053118472,-0.16854321843062542
28.0,23.0,0.10414801551775585,0.2645071886367572
29.0,23.0,-0.07490301402566402,-0.13389918586523478
30.0,23.0,-0.030140256639809005,-0.11657716958253944
31.0,23.0,-0.04506117576842734,-0.15122120214793008
32.0,23.0,-0.059982094897045674,-0.16854321843062542
33.0,23.0,-0.10474485228290069,-0.012645071886367718
34.0,23.0,0.05938525813190084,-0.047289104451758164
35.0,23.0,-0.44792599224112206,-0.39372943010566436
36.0,23.0,0.10414801551775585,0.12593105837519483
37.0,23.0,0.05938525813190084,0.16057509094058547
38.0,23.0,0.029543419874664172,-0.0819331370171488
39.0,23.0,0.29811996418979403,0.3684392863329291
40.0,23.0,-0.16442852879737385,-0.09925515329984412
41.0,23.0,0.14891077290361085,0.2645071886367572
42.0,23.0,0.044464339003282505,0.19521912350597592
43.0,23.0,0.044464339003282505,0.03932097696171824
44.0,23.0,-0.43300507311250375,-0.5669495929326174
45.0,23.0,-0.08982393315428235,-0.4110514463883596
46.0,23.0,-0.3584004774694121,-0.4456954789537502
47.0,23.0,-0.13458669054013736,-0.047289104451758164
48.0,23.0,0.3279618024470307,0.4896934003117962
49.0,23.0,0.19367353028946588,0.2991512212021479
50.0,23.0,-0.40316323485526706,-0.601593625498008
51.0,23.0,-0.030140256639809005,0.0046769443963276015
52.0,23.0,-0.04506117576842734,0.19521912350597592
53.0,23.0,0.3130408833184124,0.47237138402910084
54.0,23.0,0.1638316920322292,0.2818292049194525
55.0,23.0,-0.47776783049835875,-0.5669495929326174
56.0,23.0,0.2085944494180842,0.2818292049194525
57.0,23.0,0.11906893464637419,0.22986315607136656
58.0,23.0,0.14891077290361085,0.16057509094058547
59.0,23.0,-0.10474485228290069,0.021998960679022923
60.0,23.0,0.2682781259325574,0.3164732374848432
61.0,23.0,-0.030140256639809005,0.021998960679022923
62.0,23.0,0.14891077290361085,0.07396500952710888
63.0,23.0,-0.11966577141151902,-0.16854321843062542
64.0,23.0,-0.28379588182632054,-0.2724753161267972
65.0,23.0,-0.23903312444046554,-0.4630174952364456
66.0,23.0,-0.030140256639809005,0.10860904209249952
67.0,23.0,-0.1793494479259922,-0.11657716958253944
68.0,23.0,0.25335720680393903,0.4896934003117962
69.0,23.0,0.07430617726051918,0.21254113978867126
70.0,23.0,0.05938525813190084,-0.11657716958253944
71.0,23.0,0.10414801551775585,0.10860904209249952
72.0,23.0,-0.3882423157266488,-0.6362376580633987
73.0,23.0,-0.3136377200835571,-0.35908539754027374
74.0,23.0,-0.28379588182632054,-0.30711934869218777
75.0,23.0,0.2831990450611757,0.3164732374848432
76.0,23.0,0.3130408833184124,0.3337952537675385
77.0,23.0,0.014622500746046003,-0.029967088169062846
78.0,23.0,-0.030140256639809005,-0.13389918586523478
79.0,23.0,0.044464339003282505,-0.012645071886367718
80.0,23.0,-0.2688749626977022,-0.4976615278018362
81.0,23.0,0.10414801551775585,0.10860904209249952
82.0,23.0,0.3578036407042674,0.4030833188983198
83.0,23.0,-0.11966577141151902,-0.15122120214793008
84.0,23.0,-0.015219337511190669,-0.13389918586523478
85.0,23.0,0.19367353028946588,0.2471851723540619
86.0,23.0,0.029543419874664172,0.1778971072232808
87.0,23.0,0.11906893464637419,0.03932097696171824
88.0,23.0,0.13398985377499253,0.3164732374848432
89.0,23.0,0.2384362876753207,0.21254113978867126
90.0,23.0,0.1638316920322292,0.16057509094058547
91.0,23.0,0.14891077290361085,0.16057509094058547
92.0,23.0,-0.2241122053118472,-0.06461112073445349
93.0,23.0,-0.25395404356908385,-0.30711934869218777
94.0,23.0,0.3279618024470307,0.4896934003117962
95.0,23.0,0.014622500746046003,0.0046769443963276015
96.0,23.0,-0.10474485228290069,-0.029967088169062846
97.0,23.0,0.044464339003282505,0.0046769443963276015
98.0,23.0,-0.20919128618322888,-0.22050926727871126
99.0,23.0,-0.015219337511190669,0.0912870258098042
0.0,24.0,0.18334331935290604,0.26824183460736617
1.0,24.0,0.28819652486518876,0.30298818624044477
2.0,24.0,-0.2510485320551228,-0.11396803335649755
3.0,24.0,-0.31096464949071295,-0.5482974287699791
4.0,24.0,-0.11623726782504494,-0.3919388464211258
5.0,24.0,0.07849011384062314,0.025017373175816485
6.0,24.0,0.07849011384062314,-0.02710215427380116
7.0,24.0,0.0035949670461355135,0.04239054899235576
8.0,24.0,0.21330137807070115,0.26824183460736617
9.0,24.0,0.25823846614739365,0.2508686587908269
10.0,24.0,-0.176153385260635,-0.18346073662265466
11.0,24.0,-0.3708807669263032,-0.44405837387074354
12.0,24.0,0.1683642899940085,0.12925642807505217
13.0,24.0,-0.05632115038945472,-0.18346073662265466
14.0,24.0,-0.07130017974835227,-0.37456567060458656
15.0,24.0,-0.011384062312762044,-0.09659485753995828
16.0,24.0,-0.05632115038945472,0.07713690062543432
17.0,24.0,0.1983223487118036,0.28561501042390547
18.0,24.0,-0.05632115038945472,0.007644197359277205
19.0,24.0,-0.011384062312762044,-0.09659485753995828
20.0,24.0,0.3031755542240863,0.44197359277275877
21.0,24.0,0.1683642899940085,0.3377345378735233
22.0,24.0,-0.10125823846614738,-0.061848505906879715
23.0,24.0,0.13840623127621338,0.26824183460736617
24.0,24.0,0.15338526063511093,0.320361362056984
25.0,24.0,-0.08627920910724983,-0.28769979152189024
26.0,24.0,-0.11623726782504494,-0.23558026407227242
27.0,24.0,-0.3259436788496105,-0.18346073662265466
28.0,24.0,0.18334331935290604,0.2508686587908269
29.0,24.0,-0.05632115038945472,-0.20083391243919385
30.0,24.0,-0.0263630916716596,-0.02710215427380116
31.0,24.0,-0.08627920910724983,-0.061848505906879715
32.0,24.0,-0.1312162971839425,-0.11396803335649755
33.0,24.0,-0.04134212103055716,-0.061848505906879715
34.0,24.0,0.048532055122828016,0.12925642807505217
35.0,24.0,-0.43079688436189334,-0.5482974287699791
36.0,24.0,0.15338526063511093,0.18137595552467
37.0,24.0,0.0934691431995207,0.14662960389159144
38.0,24.0,-0.08627920910724983,-0.18346073662265466
39.0,24.0,0.25823846614739365,0.23349548297428763
40.0,24.0,-0.19113241461953256,-0.09659485753995828
41.0,24.0,0.1983223487118036,0.320361362056984
42.0,24.0,0.03355302576393046,0.19874913134120908
43.0,24.0,0.13840623127621338,0.04239054899235576
44.0,24.0,-0.34092270820850806,-0.5482974287699791
45.0,24.0,-0.1312162971839425,-0.35719249478804727
46.0,24.0,-0.40083882564409823,-0.3050729673384294
47.0,24.0,-0.14619532654284007,-0.04447533009034044
48.0,24.0,0.3780707010185741,0.5114662960389159
49.0,24.0,0.18334331935290604,0.320361362056984
50.0,24.0,-0.2510485320551228,-0.5482974287699791
51.0,24.0,0.10844817255841825,0.05976372480889504
52.0,24.0,-0.011384062312762044,0.14662960389159144
53.0,24.0,0.28819652486518876,0.4940931202223766
54.0,24.0,0.13840623127621338,0.2508686587908269
55.0,24.0,-0.43079688436189334,-0.6177901320361362
56.0,24.0,0.25823846614739365,0.40722724113968045
57.0,24.0,0.07849011384062314,0.14662960389159144
58.0,24.0,0.1683642899940085,0.19874913134120908
59.0,24.0,-0.05632115038945472,-0.11396803335649755
60.0,24.0,0.2732174955062912,0.3551077136900626
61.0,24.0,-0.19113241461953256,-0.02710215427380116
62.0,24.0,0.10844817255841825,0.0945100764419736
63.0,24.0,-0.1312162971839425,-0.1660875608061154
64.0,24.0,-0.26602756141402034,-0.3224461431549687
65.0,24.0,-0.2810065907729179,-0.37456567060458656
66.0,24.0,0.06351108448172557,0.0945100764419736
67.0,24.0,-0.20611144397843012,-0.20083391243919385
68.0,24.0,0.36309167165967654,0.5114662960389159
69.0,24.0,0.1983223487118036,0.2508686587908269
70.0,24.0,-0.011384062312762044,0.04239054899235576
71.0,24.0,0.18334331935290604,0.1640027797081307
72.0,24.0,-0.46075494307968845,-0.600416956219597
73.0,24.0,-0.26602756141402034,-0.09659485753995828
74.0,24.0,-0.3259436788496105,-0.409312022237665
75.0,24.0,0.21330137807070115,0.28561501042390547
76.0,24.0,0.3031755542240863,0.37248088950660185
77.0,24.0,-0.16117435590173745,-0.28769979152189024
78.0,24.0,-0.19113241461953256,-0.11396803335649755
79.0,24.0,0.10844817255841825,-0.009728978457262073
80.0,24.0,-0.176153385260635,-0.3919388464211258
81.0,24.0,0.07849011384062314,-0.009728978457262073
82.0,24.0,0.3181545835829839,0.3551077136900626
83.0,24.0,-0.10125823846614738,-0.079221681723419
84.0,24.0,-0.04134212103055716,0.04239054899235576
85.0,24.0,0.1983223487118036,0.19874913134120908
86.0,24.0,0.0035949670461355135,-0.009728978457262073
87.0,24.0,0.1983223487118036,0.28561501042390547
88.0,24.0,0.03355302576393046,0.1640027797081307
89.0,24.0,0.18334331935290604,0.0945100764419736
90.0,24.0,0.25823846614739365,0.0945100764419736
91.0,24.0,0.0035949670461355135,0.007644197359277205
92.0,24.0,-0.1312162971839425,-0.13134120917303682
93.0,24.0,-0.2510485320551228,-0.33981931897150797
94.0,24.0,0.36309167165967654,0.47671994440583737
95.0,24.0,-0.07130017974835227,0.11188325225851288
96.0,24.0,0.018573996405033072,-0.061848505906879715
97.0,24.0,0.0035949670461355135,0.04239054899235576
98.0,24.0,-0.176153385260635,-0.46143154968728284
99.0,24.0,-0.04134212103055716,0.04239054899235576
0.0,25.0,0.2741717883375805,0.31256562828141404
1.0,25.0,0.15424973767051414,0.225061253062653
2.0,25.0,-0.13056513266376865,-0.22996149807490376
3.0,25.0,-0.3404287213311348,-0.4924746237311866
4.0,25.0,-0.250487183330835,-0.4224711235561778
5.0,25.0,0.12426922500374751,0.015050752537626777
6.0,25.0,0.13925948133713084,0.015050752537626777
7.0,25.0,-0.040623594663468765,-0.12495624781239065
8.0,25.0,0.2142107630040474,0.34756737836891843
9.0,25.0,0.24419127567081386,0.20756037801890082
10.0,25.0,-0.28046769599760163,-0.21246062303115157
11.0,25.0,-0.3104482086643682,-0.2649632481624082
12.0,25.0,0.16923999400389747,0.1725586279313966
13.0,25.0,-0.10058461999700202,-0.17745887294364726
14.0,25.0,-0.16054564533053511,-0.12495624781239065
15.0,25.0,0.16923999400389747,-0.05495274763738184
16.0,25.0,0.049317943336830955,0.12005600280013999
17.0,25.0,0.2142107630040474,0.225061253062653
18.0,25.0,-0.13056513266376865,-0.08995449772488624
19.0,25.0,-0.16054564533053511,-0.10745537276863845
20.0,25.0,0.31914255733773045,0.43507175358767924
21.0,25.0,0.22920101933743056,0.34756737836891843
22.0,25.0,0.03432768700344764,-0.07245362268113405
23.0,25.0,0.24419127567081386,0.33006650332516624
24.0,25.0,0.13925948133713084,0.19005950297514881
25.0,25.0,-0.2654774396642183,-0.4049702485124256
26.0,25.0,-0.19052615799730174,-0.2649632481624082
27.0,25.0,-0.19052615799730174,-0.24746237311865596
28.0,25.0,0.12426922500374751,0.31256562828141404
29.0,25.0,-0.040623594663468765,-0.15995799789989507
30.0,25.0,-0.16054564533053511,-0.05495274763738184
31.0,25.0,-0.010643081996702136,0.05005250262513118
32.0,25.0,-0.0706041073302354,-0.12495624781239065
33.0,25.0,-0.10058461999700202,-0.002450122506125425
34.0,25.0,-0.02563333833008545,-0.002450122506125425
35.0,25.0,-0.3104482086643682,-0.4749737486874344
36.0,25.0,0.13925948133713084,0.2425621281064052
37.0,25.0,-0.02563333833008545,0.20756037801890082
38.0,25.0,-0.13056513266376865,-0.4049702485124256
39.0,25.0,0.22920101933743056,0.31256562828141404
40.0,25.0,0.03432768700344764,-0.10745537276863845
41.0,25.0,0.22920101933743056,0.2775638781939096
42.0,25.0,0.019337430670064493,0.06755337766888339
43.0,25.0,0.049317943336830955,-0.019950997549877433
44.0,25.0,-0.3104482086643682,-0.5974798739936997
45.0,25.0,-0.11557487633038534,-0.2649632481624082
46.0,25.0,-0.22050667066406837,-0.4049702485124256
47.0,25.0,-0.20551641433068504,-0.019950997549877433
48.0,25.0,0.33413281367111375,0.47007350367518363
49.0,25.0,0.18423025033728077,0.2775638781939096
50.0,25.0,-0.29545795233098493,-0.527476373818691
51.0,25.0,-0.010643081996702136,0.05005250262513118
52.0,25.0,-0.02563333833008545,0.33006650332516624
53.0,25.0,0.2891620446709638,0.4175708785439272
54.0,25.0,0.1992205066706641,0.36506825341267063
55.0,25.0,-0.28046769599760163,-0.6324816240812041
56.0,25.0,0.24419127567081386,0.400070003500175
57.0,25.0,0.1992205066706641,0.1375568778438922
58.0,25.0,0.15424973767051414,0.20756037801890082
59.0,25.0,-0.05561385099685208,-0.002450122506125425
60.0,25.0,0.2591815320041972,0.34756737836891843
61.0,25.0,-0.0706041073302354,0.015050752537626777
62.0,25.0,0.03432768700344764,0.06755337766888339
63.0,25.0,-0.16054564533053511,-0.07245362268113405
64.0,25.0,-0.29545795233098493,-0.3349667483374169
65.0,25.0,-0.2654774396642183,-0.3874693734686735
66.0,25.0,0.03432768700344764,0.1025551277563878
67.0,25.0,-0.16054564533053511,-0.24746237311865596
68.0,25.0,0.31914255733773045,0.4875743787189359
69.0,25.0,0.13925948133713084,0.2775638781939096
70.0,25.0,-0.010643081996702136,0.05005250262513118
71.0,25.0,0.15424973767051414,0.225061253062653
72.0,25.0,-0.4453605156648179,-0.5624781239061953
73.0,25.0,-0.22050667066406837,-0.2824641232061604
74.0,25.0,-0.28046769599760163,-0.17745887294364726
75.0,25.0,0.2591815320041972,0.2775638781939096
76.0,25.0,0.2741717883375805,0.3825691284564228
77.0,25.0,-0.08559436366361871,-0.14245712285614284
78.0,25.0,-0.19052615799730174,-0.14245712285614284
79.0,25.0,0.15424973767051414,-0.037451872593629636
80.0,25.0,-0.22050667066406837,-0.5449772488624431
81.0,25.0,0.07929845600359758,-0.002450122506125425
82.0,25.0,0.22920101933743056,0.34756737836891843
83.0,25.0,-0.22050667066406837,-0.14245712285614284
84.0,25.0,0.019337430670064493,-0.037451872593629636
85.0,25.0,0.18423025033728077,0.20756037801890082
86.0,25.0,-0.010643081996702136,0.12005600280013999
87.0,25.0,0.12426922500374751,0.1025551277563878
88.0,25.0,0.07929845600359758,0.19005950297514881
89.0,25.0,0.12426922500374751,0.12005600280013999
90.0,25.0,0.1992205066706641,0.12005600280013999
91.0,25.0,0.0942887123369809,0.1375568778438922
92.0,25.0,-0.14555538899715195,-0.05495274763738184
93.0,25.0,-0.20551641433068504,-0.4049702485124256
94.0,25.0,0.34912307000449705,0.5575778788939447
95.0,25.0,-0.02563333833008545,0.03255162758137898
96.0,25.0,-0.16054564533053511,-0.14245712285614284
97.0,25.0,0.07929845600359758,-0.12495624781239065
98.0,25.0,-0.2654774396642183,-0.29996499824991246
99.0,25.0,0.049317943336830955,-0.002450122506125425
0.0,26.0,0.20643431635388748,0.36159944846604614
1.0,26.0,0.19154006553470368,0.2581868321268527
2.0,26.0,-0.2106047065832588,-0.20716994139951744
3.0,26.0,-0.4340184688710158,-0.6552912788693555
4.0,26.0,-0.195710455764075,-0.3450534298517753
5.0,26.0,0.14685731307715225,0.1547742157876594
6.0,26.0,0.11706881143878463,0.016890727335401447
7.0,26.0,-0.046767947572237095,-0.01758014477766304
8.0,26.0,0.25111706881143875,0.22371596001378818
9.0,26.0,0.23622281799225495,0.1547742157876594
10.0,26.0,-0.195710455764075,-0.3105825577387108
11.0,26.0,-0.27018170985999407,-0.37952430196483977
12.0,26.0,0.13196306225796844,0.13753877973112716
13.0,26.0,-0.15102770330652376,-0.18993450534298528
14.0,26.0,-0.1808162049448912,-0.2244053774560497
15.0,26.0,-0.016979445933869474,-0.17269906928645304
16.0,26.0,0.027703306523681786,0.17200965184419165
17.0,26.0,0.16175156389633605,0.13753877973112716
18.0,26.0,-0.031873696753053286,-0.034815580834195094
19.0,26.0,-0.15102770330652376,-0.2244053774560497
20.0,26.0,0.2957998212689902,0.36159944846604614
21.0,26.0,0.20643431635388748,0.36159944846604614
22.0,26.0,-0.0616621983914209,-0.18993450534298528
23.0,26.0,0.17664581471551988,0.1892450879007237
24.0,26.0,0.17664581471551988,0.22371596001378818
25.0,26.0,-0.24039320822162644,-0.2761116856256464
26.0,26.0,-0.07655644921060471,-0.000344708721130798
27.0,26.0,-0.29997021149836167,-0.05205101689072734
28.0,26.0,0.14685731307715225,0.2581868321268527
29.0,26.0,-0.0616621983914209,-0.1554636332299208
30.0,26.0,-0.13613345248733993,-0.06928645294725959
31.0,26.0,-0.016979445933869474,-0.12099276111685632
32.0,26.0,-0.15102770330652376,-0.08652188900379183
33.0,26.0,-0.016979445933869474,-0.05205101689072734
34.0,26.0,0.08728030980041701,0.05136159944846593
35.0,26.0,-0.27018170985999407,-0.36228886590830756
36.0,26.0,0.11706881143878463,0.05136159944846593
37.0,26.0,0.08728030980041701,0.06859703550499818
38.0,26.0,-0.12123920166815613,-0.24164081351258193
39.0,26.0,0.22132856717307112,0.22371596001378818
40.0,26.0,0.04259755734286559,-0.10375732506032408
41.0,26.0,0.19154006553470368,0.27542226818338494
42.0,26.0,-0.016979445933869474,0.1547742157876594
43.0,26.0,0.10217456061960083,0.06859703550499818
44.0,26.0,-0.27018170985999407,-0.5346432264736298
45.0,26.0,-0.22549895740244263,-0.3105825577387108
46.0,26.0,-0.28507596067917784,-0.37952430196483977
47.0,26.0,-0.07655644921060471,-0.000344708721130798
48.0,26.0,0.3702710753649092,0.4994829369183039
49.0,26.0,0.19154006553470368,0.36159944846604614
50.0,26.0,-0.3595472147750968,-0.5174077904170975
51.0,26.0,0.012809055704498142,0.10306790761806267
52.0,26.0,-0.016979445933869474,0.20648052395725594
53.0,26.0,0.31069407208817396,0.48224750086177165
54.0,26.0,0.22132856717307112,0.27542226818338494
55.0,26.0,-0.4638069705093834,-0.5691140985866943
56.0,26.0,0.16175156389633605,0.32712857635298165
57.0,26.0,0.14685731307715225,0.17200965184419165
58.0,26.0,0.16175156389633605,0.27542226818338494
59.0,26.0,-0.0616621983914209,-0.034815580834195094
60.0,26.0,0.23622281799225495,0.3960703205791106
61.0,26.0,-0.0616621983914209,0.03412616339193369
62.0,26.0,0.07238605898123321,0.06859703550499818
63.0,26.0,-0.09145070002978851,-0.08652188900379183
64.0,26.0,-0.25528745904081024,-0.4829369183040332
65.0,26.0,-0.27018170985999407,-0.39675973802137204
66.0,26.0,0.08728030980041701,-0.000344708721130798
67.0,26.0,-0.2106047065832588,-0.10375732506032408
68.0,26.0,0.40005957700327666,0.46501206480523943
69.0,26.0,0.16175156389633605,0.24095139607032043
70.0,26.0,-0.031873696753053286,0.016890727335401447
71.0,26.0,0.23622281799225495,0.13753877973112716
72.0,26.0,-0.4787012213285672,-0.706997587038952
73.0,26.0,-0.25528745904081024,-0.18993450534298528
74.0,26.0,-0.25528745904081024,-0.29334712168217864
75.0,26.0,0.25111706881143875,0.44777662874870716
76.0,26.0,0.3553768245457254,0.3960703205791106
77.0,26.0,-0.09145070002978851,-0.13822819717338855
78.0,26.0,-0.195710455764075,-0.10375732506032408
79.0,26.0,0.08728030980041701,-0.08652188900379183
80.0,26.0,-0.344652963955913,-0.5346432264736298
81.0,26.0,0.11706881143878463,0.13753877973112716
82.0,26.0,0.28090557044980635,0.3443640124095139
83.0,26.0,-0.0616621983914209,-0.08652188900379183
84.0,26.0,-0.016979445933869474,-0.17269906928645304
85.0,26.0,0.14685731307715225,0.27542226818338494
86.0,26.0,-0.002085195114685667,0.05136159944846593
87.0,26.0,0.027703306523681786,0.27542226818338494
88.0,26.0,0.16175156389633605,0.20648052395725594
89.0,26.0,0.20643431635388748,0.06859703550499818
90.0,26.0,0.16175156389633605,0.17200965184419165
91.0,26.0,0.13196306225796844,0.22371596001378818
92.0,26.0,-0.10634495084897233,-0.06928645294725959
93.0,26.0,-0.2106047065832588,-0.4139951740779042
94.0,26.0,0.31069407208817396,0.3960703205791106
95.0,26.0,-0.002085195114685667,0.06859703550499818
96.0,26.0,-0.13613345248733993,-0.01758014477766304
97.0,26.0,0.012809055704498142,-0.01758014477766304
98.0,26.0,-0.1659219541257074,-0.32781799379524307
99.0,26.0,0.012809055704498142,0.016890727335401447
0.0,27.0,0.2915676959619953,0.34971448347464973
1.0,27.0,0.1282660332541568,0.09015400588337089
2.0,27.0,-0.13895486935866985,-0.06558228067139632
3.0,27.0,-0.3022565320665083,-0.584703235853954
4.0,27.0,-0.1686460807600949,-0.30783872642325655
5.0,27.0,0.05403800475059381,0.1420661014016267
6.0,27.0,0.14311163895486942,0.003633846686277887
7.0,27.0,-0.04988123515439424,0.09015400588337089
8.0,27.0,0.26187648456057006,0.4016265789929055
9.0,27.0,0.17280285035629464,0.1939781969198823
10.0,27.0,-0.15380047505938246,-0.18671050354732652
11.0,27.0,-0.36163895486935865,-0.3424467901020937
12.0,27.0,0.15795724465558203,0.1766741650804639
13.0,27.0,-0.13895486935866985,-0.10019034435023352
14.0,27.0,-0.12410926365795726,-0.16940647170790793
15.0,27.0,0.08372921615201902,-0.048278248831977726
16.0,27.0,0.009501187648456165,0.10745803772278949
17.0,27.0,0.21733966745843228,0.3151064197958125
18.0,27.0,-0.005344418052256438,-0.06558228067139632
19.0,27.0,-0.1686460807600949,-0.10019034435023352
20.0,27.0,0.26187648456057006,0.34971448347464973
21.0,27.0,0.21733966745843228,0.3151064197958125
22.0,27.0,0.08372921615201902,-0.06558228067139632
23.0,27.0,0.08372921615201902,0.3324104516352311
24.0,27.0,0.20249406175771983,0.24589029243813812
25.0,27.0,-0.1983372921615201,-0.30783872642325655
26.0,27.0,-0.22802850356294532,-0.18671050354732652
27.0,27.0,-0.22802850356294532,-0.16940647170790793
28.0,27.0,0.0688836104513064,0.2804983561169753
29.0,27.0,-0.09441805225653205,-0.13479840802907073
30.0,27.0,-0.09441805225653205,-0.15210243986848934
31.0,27.0,-0.02019002375296904,-0.06558228067139632
32.0,27.0,-0.10926365795724466,-0.13479840802907073
33.0,27.0,-0.07957244655581945,-0.08288631251081492
34.0,27.0,-0.06472684085510685,-0.06558228067139632
35.0,27.0,-0.33194774346793343,-0.5500951721751167
36.0,27.0,0.1282660332541568,0.07284997404395228
37.0,27.0,0.039192399049881206,0.10745803772278949
38.0,27.0,-0.10926365795724466,-0.22131856722616364
39.0,27.0,0.20249406175771983,0.24589029243813812
40.0,27.0,-0.035035629453681646,-0.13479840802907073
41.0,27.0,0.17280285035629464,0.1939781969198823
42.0,27.0,0.0688836104513064,0.10745803772278949
43.0,27.0,0.0688836104513064,0.020937878525696486
44.0,27.0,-0.31710213776722085,-0.6366153313722097
45.0,27.0,-0.2725653206650831,-0.3424467901020937
46.0,27.0,-0.34679334916864607,-0.32514275826267514
47.0,27.0,-0.09441805225653205,0.020937878525696486
48.0,27.0,0.3509501187648457,0.45353867451116114
49.0,27.0,0.24703087885985747,0.2978023879563939
50.0,27.0,-0.28741092636579574,-0.5500951721751167
51.0,27.0,0.14311163895486942,0.05554594220453369
52.0,27.0,0.009501187648456165,0.1766741650804639
53.0,27.0,0.2915676959619953,0.4362346426717425
54.0,27.0,0.14311163895486942,0.3670185153140683
55.0,27.0,-0.28741092636579574,-0.5327911403356982
56.0,27.0,0.18764845605700722,0.2804983561169753
57.0,27.0,0.0688836104513064,0.2285862605987195
58.0,27.0,0.20249406175771983,0.2804983561169753
59.0,27.0,-0.07957244655581945,0.003633846686277887
60.0,27.0,0.3064133016627079,0.3843225471534869
61.0,27.0,-0.09441805225653205,-0.013670185153140713
62.0,27.0,0.0688836104513064,0.003633846686277887
63.0,27.0,-0.09441805225653205,-0.013670185153140713
64.0,27.0,-0.34679334916864607,-0.4808790448174425
65.0,27.0,-0.1686460807600949,-0.35975082194151237
66.0,27.0,0.09857482185273161,-0.013670185153140713
67.0,27.0,-0.22802850356294532,-0.16940647170790793
68.0,27.0,0.2767220902612827,0.4362346426717425
69.0,27.0,0.14311163895486942,0.1939781969198823
70.0,27.0,-0.06472684085510685,0.05554594220453369
71.0,27.0,0.1282660332541568,0.1593701332410453
72.0,27.0,-0.421021377672209,-0.6366153313722097
73.0,27.0,-0.31710213776722085,-0.25592663090500084
74.0,27.0,-0.31710213776722085,-0.32514275826267514
75.0,27.0,0.2767220902612827,0.26319432427755673
76.0,27.0,0.26187648456057006,0.1939781969198823
77.0,27.0,-0.1686460807600949,-0.23862259906558222
78.0,27.0,-0.09441805225653205,-0.13479840802907073
79.0,27.0,0.08372921615201902,-0.030974216992559124
80.0,27.0,-0.22802850356294532,-0.5327911403356982
81.0,27.0,0.17280285035629464,0.10745803772278949
82.0,27.0,0.3064133016627079,0.4881467381899983
83.0,27.0,-0.09441805225653205,-0.11749437618965212
84.0,27.0,-0.04988123515439424,-0.10019034435023352
85.0,27.0,0.18764845605700722,0.34971448347464973
86.0,27.0,0.09857482185273161,0.12476206956220809
87.0,27.0,0.11342042755344423,0.21128222875930092
88.0,27.0,0.08372921615201902,0.12476206956220809
89.0,27.0,0.15795724465558203,0.26319432427755673
90.0,27.0,0.2915676959619953,0.1766741650804639
91.0,27.0,0.15795724465558203,0.1593701332410453
92.0,27.0,-0.09441805225653205,-0.15210243986848934
93.0,27.0,-0.2428741092636579,-0.37705485378093095
94.0,27.0,0.2915676959619953,0.5227548018688355
95.0,27.0,0.024346793349168602,0.1420661014016267
96.0,27.0,-0.15380047505938246,-0.048278248831977726
97.0,27.0,0.14311163895486942,0.003633846686277887
98.0,27.0,-0.3022565320665083,-0.4116629174597681
99.0,27.0,-0.06472684085510685,-0.06558228067139632
0.0,28.0,0.21896833655418463,0.2537001567125195
1.0,28.0,0.2486992715920916,0.1840501480062685
2.0,28.0,-0.18239928645755898,-0.0597248824656103
3.0,28.0,-0.3310539616470938,-0.5298624412328051
4.0,28.0,-0.24186115653337292,-0.23384990423123808
5.0,28.0,0.02571725880778948,-0.024899878112484727
6.0,28.0,0.07031366136464993,0.07957513494689179
7.0,28.0,0.07031366136464993,-0.04231238028904751
8.0,28.0,0.2338338040731381,0.2014626501828311
9.0,28.0,0.1297755314404639,0.16663764582970572
10.0,28.0,-0.28645755909023335,-0.1990248998781125
11.0,28.0,-0.31618849412814026,-0.3209124151140519
12.0,28.0,0.1297755314404639,0.07957513494689179
13.0,28.0,-0.04861007878697778,-0.3034999129374891
14.0,28.0,-0.1378028839006987,-0.1990248998781125
15.0,28.0,0.02571725880778948,-0.25126240640780084
16.0,28.0,0.07031366136464993,0.11440013930001737
17.0,28.0,0.17437193399732434,0.2537001567125195
18.0,28.0,-0.18239928645755898,-0.04231238028904751
19.0,28.0,-0.09320648134383823,-0.0597248824656103
20.0,28.0,0.2041028690352313,0.3581751697718962
21.0,28.0,0.14464099895941737,0.375587671948459
22.0,28.0,0.01085179128883616,-0.11196238899529866
23.0,28.0,0.1297755314404639,0.30593766324220784
24.0,28.0,0.2041028690352313,0.2537001567125195
25.0,28.0,-0.15266835141965218,-0.23384990423123808
26.0,28.0,-0.06347554630593126,-0.11196238899529866
27.0,28.0,-0.2715920915712799,-0.164199895524987
28.0,28.0,0.1297755314404639,0.1840501480062685
29.0,28.0,-0.12293741638174521,-0.2164374020546753
30.0,28.0,-0.1378028839006987,-0.11196238899529866
31.0,28.0,-0.0337446112680243,-0.024899878112484727
32.0,28.0,-0.12293741638174521,-0.07713738464217308
33.0,28.0,-0.01887914374907081,-0.164199895524987
34.0,28.0,0.02571725880778948,-0.0597248824656103
35.0,28.0,-0.4945741043555819,-0.3383249172906147
36.0,28.0,0.11491006392151039,0.23628765453595668
37.0,28.0,0.08517912888360342,0.09698763712345458
38.0,28.0,-0.12293741638174521,-0.3209124151140519
39.0,28.0,0.17437193399732434,0.27111265888908226
40.0,28.0,-0.0337446112680243,-0.164199895524987
41.0,28.0,0.17437193399732434,0.288525161065645
42.0,28.0,0.07031366136464993,0.07957513494689179
43.0,28.0,0.05544819384569645,-0.007487375935922133
44.0,28.0,-0.31618849412814026,-0.5646874455859308
45.0,28.0,-0.19726475397651247,-0.3209124151140519
46.0,28.0,-0.30132302660918686,-0.3209124151140519
47.0,28.0,-0.09320648134383823,-0.07713738464217308
48.0,28.0,0.35275754422476596,0.5148876893609611
49.0,28.0,0.2338338040731381,0.3233501654187706
50.0,28.0,-0.28645755909023335,-0.4253874281734285
51.0,28.0,0.07031366136464993,0.13181264147658017
52.0,28.0,0.05544819384569645,0.11440013930001737
53.0,28.0,0.30816114166790554,0.4800626850078355
54.0,28.0,0.2041028690352313,0.30593766324220784
55.0,28.0,-0.5689014419503493,-0.616924952115619
56.0,28.0,0.2041028690352313,0.3233501654187706
57.0,28.0,0.15950646647837086,0.27111265888908226
58.0,28.0,0.14464099895941737,0.2537001567125195
59.0,28.0,-0.04861007878697778,0.009925126240640653
60.0,28.0,0.293295674148952,0.3407626675953334
61.0,28.0,-0.07834101382488474,-0.007487375935922133
62.0,28.0,0.11491006392151039,0.14922514365314293
63.0,28.0,0.040582726326742966,-0.07713738464217308
64.0,28.0,-0.22699568901441944,-0.5124499390562424
65.0,28.0,-0.22699568901441944,-0.4776249347031169
66.0,28.0,0.02571725880778948,-0.007487375935922133
67.0,28.0,-0.30132302660918686,-0.2164374020546753
68.0,28.0,0.38248847926267293,0.5497126937140866
69.0,28.0,0.18923740151627783,0.2014626501828311
70.0,28.0,-0.04861007878697778,0.11440013930001737
71.0,28.0,0.21896833655418463,0.14922514365314293
72.0,28.0,-0.5391705069124424,-0.5820999477624935
73.0,28.0,-0.18239928645755898,-0.07713738464217308
74.0,28.0,-0.36078489668500074,-0.3383249172906147
75.0,28.0,0.2486992715920916,0.2537001567125195
76.0,28.0,0.30816114166790554,0.375587671948459
77.0,28.0,-0.12293741638174521,-0.14678739334842422
78.0,28.0,-0.09320648134383823,-0.1990248998781125
79.0,28.0,0.05544819384569645,0.04475013059376622
80.0,28.0,-0.3310539616470938,-0.4253874281734285
81.0,28.0,0.15950646647837086,0.23628765453595668
82.0,28.0,0.3378920767058125,0.41041267630158457
83.0,28.0,-0.12293741638174521,-0.1990248998781125
84.0,28.0,-0.0337446112680243,0.04475013059376622
85.0,28.0,0.18923740151627783,0.16663764582970572
86.0,28.0,0.11491006392151039,0.09698763712345458
87.0,28.0,0.14464099895941737,0.09698763712345458
88.0,28.0,0.040582726326742966,0.2537001567125195
89.0,28.0,0.2041028690352313,0.23628765453595668
90.0,28.0,0.1297755314404639,0.13181264147658017
91.0,28.0,0.11491006392151039,0.07957513494689179
92.0,28.0,-0.1675338189386055,-0.12937489117186143
93.0,28.0,-0.24186115653337292,-0.4427999303499913
94.0,28.0,0.323026609186859,0.5148876893609611
95.0,28.0,0.05544819384569645,-0.007487375935922133
96.0,28.0,0.01085179128883616,-0.007487375935922133
97.0,28.0,0.07031366136464993,0.009925126240640653
98.0,28.0,-0.21213022149546595,-0.4253874281734285
99.0,28.0,0.07031366136464993,0.009925126240640653
0.0,29.0,0.17297698589458063,0.31374243733794294
1.0,29.0,0.14328136599851526,0.1754537597234227
2.0,29.0,-0.15367483296213813,-0.3949870354364737
3.0,29.0,-0.31700074239049736,-0.4641313742437338
4.0,29.0,-0.13882702301410546,-0.3085566119273984
5.0,29.0,0.039346696362286514,0.07173725151253238
6.0,29.0,0.0541945063103192,0.15816767502160764
7.0,29.0,0.024498886414253837,-0.11840968020743302
8.0,29.0,0.2620638455827765,0.31374243733794294
9.0,29.0,0.24721603563474384,0.15816767502160764
10.0,29.0,-0.18337045285820333,-0.18755401901469324
11.0,29.0,-0.33184855233853006,-0.2739844425237684
12.0,29.0,0.09873793615441723,-0.04926534140017281
13.0,29.0,-0.049740163325909394,-0.2394122731201383
14.0,29.0,-0.06458797327394207,-0.08383751080380292
15.0,29.0,0.039346696362286514,-0.1356957649092481
16.0,29.0,0.09873793615441723,0.12359550561797754
17.0,29.0,0.1878247958426133,0.2618841832324978
18.0,29.0,-0.03489235337787671,-0.06655142610198786
19.0,29.0,-0.10913140311804011,-0.2048401037165082
20.0,29.0,0.2620638455827765,0.41745894554883306
21.0,29.0,0.23236822568671117,0.3656006914433881
22.0,29.0,-0.06458797327394207,-0.08383751080380292
23.0,29.0,0.2175204157386785,0.2791702679343128
24.0,29.0,0.11358574610244991,0.2618841832324978
25.0,29.0,-0.2130660727542687,-0.3258426966292135
26.0,29.0,-0.09428359317000742,-0.1356957649092481
27.0,29.0,-0.2130660727542687,-0.1356957649092481
28.0,29.0,0.17297698589458063,0.33102852203975797
29.0,29.0,0.009651076466221323,-0.17026793431287818
30.0,29.0,0.009651076466221323,-0.03197925669835775
31.0,29.0,-0.005196733481811355,-0.04926534140017281
32.0,29.0,-0.13882702301410546,-0.29127052722558344
33.0,29.0,-0.07943578322197475,0.019878997407087217
34.0,29.0,0.009651076466221323,0.002592912705272162
35.0,29.0,-0.39123979213066074,-0.44684528954191877
36.0,29.0,0.15812917594654793,0.22731201382886768
37.0,29.0,0.06904231625835187,0.19273984442523756
38.0,29.0,-0.2130660727542687,-0.2048401037165082
39.0,29.0,0.24721603563474384,0.21002592912705262
40.0,29.0,-0.07943578322197475,-0.06655142610198786
41.0,29.0,0.23236822568671117,0.2964563526361279
42.0,29.0,-0.005196733481811355,0.05445116681071732
43.0,29.0,0.039346696362286514,0.07173725151253238
44.0,29.0,-0.27245731254639943,-0.44684528954191877
45.0,29.0,-0.22791388270230137,-0.3258426966292135
46.0,29.0,-0.25760950259836674,-0.2739844425237684
47.0,29.0,-0.12397921306607279,-0.08383751080380292
48.0,29.0,0.41054194506310315,0.4866032843560933
49.0,29.0,0.14328136599851526,0.2964563526361279
50.0,29.0,-0.2873051224944321,-0.550561797752809
51.0,29.0,0.08389012620638456,-0.03197925669835775
52.0,29.0,-0.09428359317000742,0.14088159031979258
53.0,29.0,0.2917594654788419,0.4866032843560933
54.0,29.0,0.30660727542687455,0.33102852203975797
55.0,29.0,-0.49517446176688934,-0.5851339671564391
56.0,29.0,0.20267260579064597,0.31374243733794294
57.0,29.0,0.1284335560504826,0.21002592912705262
58.0,29.0,0.2620638455827765,0.2618841832324978
59.0,29.0,-0.10913140311804011,-0.08383751080380292
60.0,29.0,0.14328136599851526,0.34831460674157305
61.0,29.0,0.024498886414253837,-0.04926534140017281
62.0,29.0,0.11358574610244991,0.19273984442523756
63.0,29.0,-0.10913140311804011,-0.17026793431287818
64.0,29.0,-0.33184855233853006,-0.37770095073465865
65.0,29.0,-0.25760950259836674,-0.4295592048401037
66.0,29.0,-0.020044543429844033,-0.11840968020743302
67.0,29.0,-0.15367483296213813,-0.22212618841832324
68.0,29.0,0.3511507052709726,0.5557476231633535
69.0,29.0,0.15812917594654793,0.2791702679343128
70.0,29.0,-0.005196733481811355,0.08902333621434744
71.0,29.0,0.06904231625835187,0.21002592912705262
72.0,29.0,-0.46547884187082406,-0.6369922212618843
73.0,29.0,-0.30215293244246477,-0.22212618841832324
74.0,29.0,-0.2873051224944321,-0.41227312013828865
75.0,29.0,0.24721603563474384,0.33102852203975797
76.0,29.0,0.32145508537490725,0.33102852203975797
77.0,29.0,-0.049740163325909394,-0.2048401037165082
78.0,29.0,-0.18337045285820333,-0.08383751080380292
79.0,29.0,0.0541945063103192,0.07173725151253238
80.0,29.0,-0.31700074239049736,-0.533275713050994
81.0,29.0,0.0541945063103192,0.14088159031979258
82.0,29.0,0.32145508537490725,0.4693171996542782
83.0,29.0,-0.10913140311804011,0.03716508210890227
84.0,29.0,-0.06458797327394207,-0.10112359550561797
85.0,29.0,0.14328136599851526,0.21002592912705262
86.0,29.0,-0.020044543429844033,0.07173725151253238
87.0,29.0,0.15812917594654793,0.15816767502160764
88.0,29.0,0.08389012620638456,0.10630942091616248
89.0,29.0,0.20267260579064597,0.22731201382886768
90.0,29.0,0.1284335560504826,0.08902333621434744
91.0,29.0,0.11358574610244991,0.22731201382886768
92.0,29.0,-0.12397921306607279,-0.1356957649092481
93.0,29.0,-0.18337045285820333,-0.4295592048401037
94.0,29.0,0.2769116555308092,0.38288677614520317
95.0,29.0,0.024498886414253837,0.03716508210890227
96.0,29.0,-0.06458797327394207,-0.1356957649092481
97.0,29.0,0.039346696362286514,-0.014693171996542891
98.0,29.0,-0.198218262806236,-0.3258426966292135
99.0,29.0,-0.005196733481811355,0.05445116681071732


==> pics/RAA_scatter/cifar100_MP_resnet56_rate20_regression.txt <==
dataset,model,rate,a,b,r2,acc
cifar100,resnet56,20,1.3046383756117546,0.0,0.8547302355608692,0.5729266666666668


==> pics/RAA_scatter/cifar100_MP_resnet56_rate4.txt <==
class,model,before,after
0.0,0.0,0.28508124076809443,0.2953758096098809
1.0,0.0,0.2112259970457901,0.26525079078174413
2.0,0.0,-0.20236336779911374,-0.1715619822262389
3.0,0.0,-0.3648449039881832,-0.27699954812471766
4.0,0.0,-0.24667651403249635,-0.21674951046844407
5.0,0.0,0.06351550960118157,0.009188130742581705
6.0,0.0,0.09305760709010331,0.1447507154691971
7.0,0.0,0.10782865583456418,-0.005874378671486691
8.0,0.0,0.2555391432791727,0.26525079078174413
9.0,0.0,0.2112259970457901,0.2050007531254707
10.0,0.0,-0.20236336779911374,-0.21674951046844407
11.0,0.0,-0.18759231905465287,-0.36737460460912796
12.0,0.0,0.15214180206794678,0.09956318722699191
13.0,0.0,-0.08419497784342696,-0.09624943515589707
14.0,0.0,-0.20236336779911374,-0.29206205753878606
15.0,0.0,-0.025110782865583478,0.054375658984786725
16.0,0.0,0.019202363367798965,-0.020936888085555088
17.0,0.0,0.16691285081240764,0.1899382437114023
18.0,0.0,-0.05465288035450522,-0.06612441632776028
19.0,0.0,-0.14327917282127042,-0.14143696339810224
20.0,0.0,0.2112259970457901,0.26525079078174413
21.0,0.0,0.18168389955686853,0.2200632625395391
22.0,0.0,-0.010339734121122608,-0.08118692574182867
23.0,0.0,0.12259970457902505,0.11462569664106032
24.0,0.0,0.13737075332348592,0.2050007531254707
25.0,0.0,-0.2171344165435746,-0.18662449164030728
26.0,0.0,-0.06942392909896608,-0.06612441632776028
27.0,0.0,-0.3353028064992615,-0.29206205753878606
28.0,0.0,0.13737075332348592,0.17487573429733388
29.0,0.0,0.004431314623338261,-0.035999397499623484
30.0,0.0,-0.15805022156573129,-0.11131194456996546
31.0,0.0,-0.010339734121122608,-0.09624943515589707
32.0,0.0,-0.14327917282127042,-0.035999397499623484
33.0,0.0,-0.20236336779911374,-0.08118692574182867
34.0,0.0,0.048744460856720705,0.06943816839885512
35.0,0.0,-0.35007385524372236,-0.3372495857809912
36.0,0.0,0.019202363367798965,0.08450067781292352
37.0,0.0,0.07828655834564244,0.09956318722699191
38.0,0.0,-0.15805022156573129,-0.21674951046844407
39.0,0.0,0.31462333825701616,0.23512577195360732
40.0,0.0,-0.03988183161004435,-0.051061906913691876
41.0,0.0,0.2112259970457901,0.23512577195360732
42.0,0.0,0.048744460856720705,0.1296882060551287
43.0,0.0,0.10782865583456418,0.1296882060551287
44.0,0.0,-0.3943870014771049,-0.45774966109353826
45.0,0.0,-0.12850812407680956,-0.21674951046844407
46.0,0.0,-0.2614475627769572,-0.3372495857809912
47.0,0.0,-0.11373707533234868,-0.06612441632776028
48.0,0.0,0.3589364844903988,0.3405633378520861
49.0,0.0,0.24076809453471185,0.26525079078174413
50.0,0.0,-0.29098966026587897,-0.27699954812471766
51.0,0.0,-0.010339734121122608,-0.035999397499623484
52.0,0.0,0.019202363367798965,0.08450067781292352
53.0,0.0,0.28508124076809443,0.3255008284380177
54.0,0.0,0.15214180206794678,0.1296882060551287
55.0,0.0,-0.3648449039881832,-0.35231209519505957
56.0,0.0,0.22599704579025096,0.26525079078174413
57.0,0.0,0.09305760709010331,0.1598132248832655
58.0,0.0,0.13737075332348592,0.1899382437114023
59.0,0.0,-0.14327917282127042,-0.08118692574182867
60.0,0.0,0.16691285081240764,0.2200632625395391
61.0,0.0,-0.09896602658788782,-0.020936888085555088
62.0,0.0,0.09305760709010331,0.03931314957071833
63.0,0.0,-0.06942392909896608,-0.11131194456996546
64.0,0.0,-0.3648449039881832,-0.38243711402319636
65.0,0.0,-0.20236336779911374,-0.24687452929658085
66.0,0.0,0.06351550960118157,-0.051061906913691876
67.0,0.0,-0.2319054652880355,-0.23181201988251246
68.0,0.0,0.37370753323485967,0.3706883566802229
69.0,0.0,0.16691285081240764,0.1447507154691971
70.0,0.0,0.048744460856720705,-0.09624943515589707
71.0,0.0,0.16691285081240764,0.1598132248832655
72.0,0.0,-0.40915805022156576,-0.4276246422654014
73.0,0.0,-0.2171344165435746,-0.24687452929658085
74.0,0.0,-0.3205317577548006,-0.3221870763669228
75.0,0.0,0.2112259970457901,0.25018828136767574
76.0,0.0,0.13737075332348592,0.2050007531254707
77.0,0.0,-0.06942392909896608,-0.06612441632776028
78.0,0.0,0.019202363367798965,-0.020936888085555088
79.0,0.0,0.033973412112259835,0.054375658984786725
80.0,0.0,-0.3057607090103398,-0.27699954812471766
81.0,0.0,0.09305760709010331,0.09956318722699191
82.0,0.0,0.31462333825701616,0.3104383190239493
83.0,0.0,-0.15805022156573129,-0.1715619822262389
84.0,0.0,-0.010339734121122608,0.0242506401566501
85.0,0.0,0.2112259970457901,0.2050007531254707
86.0,0.0,0.004431314623338261,-0.020936888085555088
87.0,0.0,0.06351550960118157,0.09956318722699191
88.0,0.0,0.09305760709010331,0.08450067781292352
89.0,0.0,0.2998522895125553,0.2803133001958125
90.0,0.0,0.1964549483013294,0.23512577195360732
91.0,0.0,0.18168389955686853,0.11462569664106032
92.0,0.0,-0.025110782865583478,-0.06612441632776028
93.0,0.0,-0.18759231905465287,-0.24687452929658085
94.0,0.0,0.31462333825701616,0.3405633378520861
95.0,0.0,0.004431314623338261,-0.020936888085555088
96.0,0.0,0.048744460856720705,0.0242506401566501
97.0,0.0,0.06351550960118157,0.0242506401566501
98.0,0.0,-0.3205317577548006,-0.30712456695285434
99.0,0.0,0.033973412112259835,0.08450067781292352
0.0,1.0,0.23973114264376397,0.21148668860305128
1.0,1.0,0.23973114264376397,0.16661681124738267
2.0,1.0,-0.1934279312920089,-0.1325157044570745
3.0,1.0,-0.32785660941000744,-0.25216871073885727
4.0,1.0,-0.2531740104555638,-0.22225545916841155
5.0,1.0,0.030619865571321826,0.09183368232126835
6.0,1.0,0.09036594473487677,0.061920430750822604
7.0,1.0,0.015683345780433258,0.04696380496559974
8.0,1.0,0.15011202389843173,0.22644331438827398
9.0,1.0,0.10530246452576551,0.21148668860305128
10.0,1.0,-0.20836445108289764,-0.11755907867185164
11.0,1.0,-0.37266616878267367,-0.386778342805863
12.0,1.0,0.09036594473487677,0.1516601854621598
13.0,1.0,-0.11874533233756537,-0.14747233024229736
14.0,1.0,-0.014189693801344216,-0.16242895602752008
15.0,1.0,0.015683345780433258,0.002093927609931301
16.0,1.0,0.07542942494398804,0.04696380496559974
17.0,1.0,0.17998506348020918,0.18157343703260553
18.0,1.0,-0.14861837191934285,-0.1325157044570745
19.0,1.0,-0.07393577296489916,-0.1325157044570745
20.0,1.0,0.20985810306198666,0.24139994017349686
21.0,1.0,0.3293502613890964,0.2563565659587197
22.0,1.0,-0.058999253174010426,-0.07268920131618303
23.0,1.0,0.10530246452576551,0.12174693389171408
24.0,1.0,0.2546676624346527,0.24139994017349686
25.0,1.0,-0.20836445108289764,-0.14747233024229736
26.0,1.0,-0.07393577296489916,-0.11755907867185164
27.0,1.0,-0.1336818521284541,-0.2072988333831887
28.0,1.0,0.20985810306198666,0.12174693389171408
29.0,1.0,-0.07393577296489916,-0.11755907867185164
30.0,1.0,-0.02912621359223295,-0.027819323960514435
31.0,1.0,-0.014189693801344216,0.002093927609931301
32.0,1.0,-0.0888722927557879,-0.1325157044570745
33.0,1.0,-0.14861837191934285,-0.1325157044570745
34.0,1.0,0.09036594473487677,0.04696380496559974
35.0,1.0,-0.2830470500373413,-0.32695183966497154
36.0,1.0,0.13517550410754298,0.09183368232126835
37.0,1.0,0.12023898431665425,0.061920430750822604
38.0,1.0,-0.02912621359223295,-0.057732575530960166
39.0,1.0,0.2546676624346527,0.21148668860305128
40.0,1.0,-0.11874533233756537,-0.10260245288662877
41.0,1.0,0.20985810306198666,0.24139994017349686
42.0,1.0,0.030619865571321826,0.061920430750822604
43.0,1.0,0.045556385362210565,0.061920430750822604
44.0,1.0,-0.37266616878267367,-0.37182171702064015
45.0,1.0,-0.10380881254667663,-0.2072988333831887
46.0,1.0,-0.2382374906646751,-0.25216871073885727
47.0,1.0,-0.02912621359223295,-0.10260245288662877
48.0,1.0,0.3293502613890964,0.3161830690996112
49.0,1.0,0.19492158327109793,0.18157343703260553
50.0,1.0,-0.32785660941000744,-0.31199521387974866
51.0,1.0,0.07542942494398804,0.061920430750822604
52.0,1.0,-0.07393577296489916,0.09183368232126835
53.0,1.0,0.28454070201643017,0.3161830690996112
54.0,1.0,0.16504854368932045,0.22644331438827398
55.0,1.0,-0.49215832710978336,-0.386778342805863
56.0,1.0,0.19492158327109793,0.18157343703260553
57.0,1.0,0.0604929051530993,0.1067903081064912
58.0,1.0,0.13517550410754298,0.061920430750822604
59.0,1.0,-0.04406273338312169,-0.057732575530960166
60.0,1.0,0.26960418222554144,0.24139994017349686
61.0,1.0,-0.11874533233756537,-0.08764582710140591
62.0,1.0,0.10530246452576551,0.1067903081064912
63.0,1.0,-0.11874533233756537,-0.10260245288662877
64.0,1.0,-0.22330097087378636,-0.35686509123541726
65.0,1.0,-0.1934279312920089,-0.22225545916841155
66.0,1.0,0.07542942494398804,0.12174693389171408
67.0,1.0,-0.2531740104555638,-0.32695183966497154
68.0,1.0,0.37415982076176263,0.3460963206700569
69.0,1.0,0.15011202389843173,0.21148668860305128
70.0,1.0,-0.02912621359223295,0.01705055339515417
71.0,1.0,0.045556385362210565,0.16661681124738267
72.0,1.0,-0.4324122479462285,-0.5064313490876458
73.0,1.0,-0.3129200896191187,-0.16242895602752008
74.0,1.0,-0.2531740104555638,-0.26712533652408016
75.0,1.0,0.26960418222554144,0.22644331438827398
76.0,1.0,0.23973114264376397,0.28626981752916547
77.0,1.0,-0.0888722927557879,-0.14747233024229736
78.0,1.0,-0.02912621359223295,-0.10260245288662877
79.0,1.0,0.07542942494398804,0.1516601854621598
80.0,1.0,-0.20836445108289764,-0.2372120849536344
81.0,1.0,0.030619865571321826,0.09183368232126835
82.0,1.0,0.3144137415982077,0.3012264433143883
83.0,1.0,-0.10380881254667663,-0.0427759497457373
84.0,1.0,-0.1336818521284541,-0.10260245288662877
85.0,1.0,0.16504854368932045,0.16661681124738267
86.0,1.0,0.030619865571321826,0.01705055339515417
87.0,1.0,0.10530246452576551,0.07687705653604547
88.0,1.0,0.0604929051530993,0.07687705653604547
89.0,1.0,0.19492158327109793,0.21148668860305128
90.0,1.0,0.16504854368932045,0.16661681124738267
91.0,1.0,0.16504854368932045,0.18157343703260553
92.0,1.0,-0.1934279312920089,-0.1325157044570745
93.0,1.0,-0.1934279312920089,-0.26712533652408016
94.0,1.0,0.3144137415982077,0.3311396948848341
95.0,1.0,-0.04406273338312169,-0.057732575530960166
96.0,1.0,-0.014189693801344216,-0.057732575530960166
97.0,1.0,0.07542942494398804,0.061920430750822604
98.0,1.0,-0.2830470500373413,-0.26712533652408016
99.0,1.0,-0.014189693801344216,0.002093927609931301
0.0,2.0,0.30142109199700823,0.21786197564276052
1.0,2.0,0.211667913238594,0.23289730867538705
2.0,2.0,-0.04263275991024678,-0.06780935197714634
3.0,2.0,-0.32685115931189224,-0.29333934746654644
4.0,2.0,-0.16230366492146586,-0.14298601714027975
5.0,2.0,0.0471204188481675,0.06750864531649367
6.0,2.0,0.15183246073298434,0.1577206435122538
7.0,2.0,-0.012715033657441963,-0.05277401894451965
8.0,2.0,0.24158563949139863,0.23289730867538705
9.0,2.0,0.16679132385938675,0.18779130957750714
10.0,2.0,-0.19222139117427067,-0.20312734927078635
11.0,2.0,-0.3717277486910995,-0.45872801082543985
12.0,2.0,0.22662677636499623,0.1426853104796271
13.0,2.0,-0.17726252804786827,-0.17305668320553297
14.0,2.0,-0.087509349289454,-0.218162682303413
15.0,2.0,-0.02767389678384437,-0.05277401894451965
16.0,2.0,0.032161555721765094,0.037437979251240296
17.0,2.0,0.211667913238594,0.23289730867538705
18.0,2.0,-0.0725504861630516,-0.08284468500977302
19.0,2.0,-0.10246821241585641,-0.17305668320553297
20.0,2.0,0.211667913238594,0.21786197564276052
21.0,2.0,0.2715033657442034,0.21786197564276052
22.0,2.0,-0.04263275991024678,-0.09788001804239971
23.0,2.0,0.09199700822737472,0.1577206435122538
24.0,2.0,0.18175018698578915,0.23289730867538705
25.0,2.0,-0.13238593866866122,-0.11291535107502639
26.0,2.0,-0.14734480179506362,-0.037738685911892965
27.0,2.0,-0.2520568436798803,-0.26326868140129306
28.0,2.0,0.09199700822737472,0.20282664261013383
29.0,2.0,0.01720269259536285,0.06750864531649367
30.0,2.0,-0.17726252804786827,-0.1279506841076531
31.0,2.0,-0.02767389678384437,-0.09788001804239971
32.0,2.0,-0.04263275991024678,-0.0076680198466395925
33.0,2.0,-0.04263275991024678,-0.08284468500977302
34.0,2.0,0.01720269259536285,0.08254397834912035
35.0,2.0,-0.40164547494390423,-0.3685160126296798
36.0,2.0,0.062079281974569904,0.1577206435122538
37.0,2.0,0.0471204188481675,0.1276499774470004
38.0,2.0,-0.14734480179506362,-0.18809201623815966
39.0,2.0,0.12191473448017953,0.21786197564276052
40.0,2.0,-0.13238593866866122,-0.022703352879266277
41.0,2.0,0.2715033657442034,0.23289730867538705
42.0,2.0,0.07703814510097232,0.09757931138174704
43.0,2.0,0.062079281974569904,0.08254397834912035
44.0,2.0,-0.3866866118175019,-0.3835513456623065
45.0,2.0,-0.16230366492146586,-0.15802135017290628
46.0,2.0,-0.2819745699326851,-0.41362201172755975
47.0,2.0,-0.17726252804786827,-0.14298601714027975
48.0,2.0,0.30142109199700823,0.3682153059690272
49.0,2.0,0.211667913238594,0.1577206435122538
50.0,2.0,-0.34181002243829467,-0.3685160126296798
51.0,2.0,0.13687359760658194,0.022402646218613778
52.0,2.0,-0.012715033657441963,-0.11291535107502639
53.0,2.0,0.3612565445026179,0.3531799729364005
54.0,2.0,0.211667913238594,0.23289730867538705
55.0,2.0,-0.4465220643231114,-0.3685160126296798
56.0,2.0,0.22662677636499623,0.23289730867538705
57.0,2.0,0.0471204188481675,0.08254397834912035
58.0,2.0,0.19670905011219156,0.20282664261013383
59.0,2.0,-0.012715033657441963,0.022402646218613778
60.0,2.0,0.30142109199700823,0.29303864080589376
61.0,2.0,-0.16230366492146586,-0.037738685911892965
62.0,2.0,0.12191473448017953,0.1426853104796271
63.0,2.0,-0.057591623036649185,-0.1279506841076531
64.0,2.0,-0.49139865370231856,-0.3835513456623065
65.0,2.0,-0.19222139117427067,-0.2331980153360397
66.0,2.0,0.062079281974569904,0.17275597654488048
67.0,2.0,-0.13238593866866122,-0.30837468049917305
68.0,2.0,0.34629768137621547,0.33814463990377386
69.0,2.0,0.16679132385938675,0.1577206435122538
70.0,2.0,0.062079281974569904,-0.08284468500977302
71.0,2.0,0.10695587135377713,0.1276499774470004
72.0,2.0,-0.46148092744951386,-0.42865734476018647
73.0,2.0,-0.19222139117427067,-0.1279506841076531
74.0,2.0,-0.20718025430067308,-0.29333934746654644
75.0,2.0,0.25654450261780104,0.21786197564276052
76.0,2.0,0.30142109199700823,0.3080739738385205
77.0,2.0,-0.13238593866866122,-0.11291535107502639
78.0,2.0,-0.13238593866866122,-0.09788001804239971
79.0,2.0,0.032161555721765094,0.08254397834912035
80.0,2.0,-0.31189229618548986,-0.3234100135317997
81.0,2.0,0.002243829468960444,-0.037738685911892965
82.0,2.0,0.3313388182498131,0.32310930687114714
83.0,2.0,-0.0725504861630516,-0.11291535107502639
84.0,2.0,0.0471204188481675,-0.0076680198466395925
85.0,2.0,0.19670905011219156,0.18779130957750714
86.0,2.0,-0.012715033657441963,0.007367313185987092
87.0,2.0,0.16679132385938675,0.1426853104796271
88.0,2.0,0.032161555721765094,0.022402646218613778
89.0,2.0,0.2715033657442034,0.23289730867538705
90.0,2.0,0.15183246073298434,0.1577206435122538
91.0,2.0,0.12191473448017953,0.18779130957750714
92.0,2.0,-0.19222139117427067,-0.26326868140129306
93.0,2.0,-0.20718025430067308,-0.15802135017290628
94.0,2.0,0.3612565445026179,0.3682153059690272
95.0,2.0,0.032161555721765094,0.022402646218613778
96.0,2.0,-0.13238593866866122,-0.06780935197714634
97.0,2.0,0.062079281974569904,-0.0076680198466395925
98.0,2.0,-0.3717277486910995,-0.33844534656442643
99.0,2.0,0.062079281974569904,0.05247331228386698
0.0,3.0,0.22607655502392346,0.22894856622667278
1.0,3.0,0.18122009569378006,0.16825974814140493
2.0,3.0,-0.14772727272727273,-0.25656197845546963
3.0,3.0,-0.40191387559808606,-0.3475952055833713
4.0,3.0,-0.2972488038277512,-0.2717341829767866
5.0,3.0,0.09150717703349288,0.062054316492186214
6.0,3.0,0.031698564593301434,0.03170990744955247
7.0,3.0,-0.043062200956937705,0.062054316492186214
8.0,3.0,0.18122009569378006,0.19860415718403887
9.0,3.0,0.13636363636363646,0.22894856622667278
10.0,3.0,-0.23744019138755973,-0.2717341829767866
11.0,3.0,-0.3570574162679426,-0.45380063723258995
12.0,3.0,0.10645933014354074,0.07722652101350318
13.0,3.0,-0.08791866028708128,-0.1351843422849341
14.0,3.0,-0.13277511961722488,-0.08966772872098322
15.0,3.0,0.06160287081339715,0.016537702928235504
16.0,3.0,0.01674641148325374,0.03170990744955247
17.0,3.0,0.2559808612440192,0.19860415718403887
18.0,3.0,-0.05801435406698557,-0.07449552419966626
19.0,3.0,-0.07296650717703343,-0.1351843422849341
20.0,3.0,0.2858851674641149,0.19860415718403887
21.0,3.0,0.19617224880382791,0.21377636170535583
22.0,3.0,-0.08791866028708128,-0.0593233196783493
23.0,3.0,0.18122009569378006,0.22894856622667278
24.0,3.0,0.2559808612440192,0.1834319526627219
25.0,3.0,-0.1776315789473683,-0.24138977393415265
26.0,3.0,-0.05801435406698557,-0.07449552419966626
27.0,3.0,-0.19258373205741616,-0.19587316037020178
28.0,3.0,0.18122009569378006,0.1834319526627219
29.0,3.0,-0.07296650717703343,0.016537702928235504
30.0,3.0,-0.14772727272727273,-0.21104536489151873
31.0,3.0,-0.05801435406698557,-0.028978910635715376
32.0,3.0,-0.10287081339712915,-0.10483993324230018
33.0,3.0,-0.05801435406698557,-0.08966772872098322
34.0,3.0,0.10645933014354074,0.062054316492186214
35.0,3.0,-0.3570574162679426,-0.3779396146260052
36.0,3.0,0.1214114832535886,0.13791533909877102
37.0,3.0,0.0466507177033493,0.12274313457745406
38.0,3.0,-0.13277511961722488,-0.044151115157032336
39.0,3.0,0.21112440191387577,0.22894856622667278
40.0,3.0,-0.043062200956937705,-0.19587316037020178
41.0,3.0,0.24102870813397131,0.21377636170535583
42.0,3.0,0.0466507177033493,0.04688211197086926
43.0,3.0,0.07655502392344501,0.1075709300561371
44.0,3.0,-0.312200956937799,-0.36276741010468827
45.0,3.0,-0.1776315789473683,-0.15035654680625088
46.0,3.0,-0.2523923444976076,-0.2717341829767866
47.0,3.0,-0.20753588516746402,-0.21104536489151873
48.0,3.0,0.3755980861244021,0.39584281596115917
49.0,3.0,0.22607655502392346,0.25929297526930656
50.0,3.0,-0.40191387559808606,-0.3475952055833713
51.0,3.0,-0.013157894736841985,0.062054316492186214
52.0,3.0,0.001794258373205876,-0.013806706114398416
53.0,3.0,0.3606459330143542,0.33515399787589134
54.0,3.0,0.270933014354067,0.19860415718403887
55.0,3.0,-0.4168660287081339,-0.36276741010468827
56.0,3.0,0.19617224880382791,0.21377636170535583
57.0,3.0,0.18122009569378006,0.19860415718403887
58.0,3.0,0.16626794258373218,0.15308754362008797
59.0,3.0,-0.028110047846889846,-0.1351843422849341
60.0,3.0,0.34569377990430633,0.3048095888332574
61.0,3.0,-0.08791866028708128,-0.0593233196783493
62.0,3.0,0.001794258373205876,0.07722652101350318
63.0,3.0,-0.08791866028708128,-0.12001213776361715
64.0,3.0,-0.2523923444976076,-0.25656197845546963
65.0,3.0,-0.2972488038277512,-0.25656197845546963
66.0,3.0,0.09150717703349288,0.12274313457745406
67.0,3.0,-0.23744019138755973,-0.19587316037020178
68.0,3.0,0.3755980861244021,0.39584281596115917
69.0,3.0,0.13636363636363646,0.062054316492186214
70.0,3.0,-0.11782296650717701,-0.044151115157032336
71.0,3.0,0.031698564593301434,0.1075709300561371
72.0,3.0,-0.4168660287081339,-0.48414504627522376
73.0,3.0,-0.312200956937799,-0.25656197845546963
74.0,3.0,-0.2523923444976076,-0.24138977393415265
75.0,3.0,0.2858851674641149,0.28963738431194047
76.0,3.0,0.3307416267942585,0.3199817933545744
77.0,3.0,-0.10287081339712915,-0.0593233196783493
78.0,3.0,-0.13277511961722488,-0.10483993324230018
79.0,3.0,0.06160287081339715,0.062054316492186214
80.0,3.0,-0.2972488038277512,-0.3020785920194204
81.0,3.0,0.13636363636363646,0.16825974814140493
82.0,3.0,0.3307416267942585,0.33515399787589134
83.0,3.0,-0.028110047846889846,0.016537702928235504
84.0,3.0,0.01674641148325374,0.062054316492186214
85.0,3.0,0.15131578947368432,0.22894856622667278
86.0,3.0,0.0466507177033493,0.07722652101350318
87.0,3.0,0.15131578947368432,0.1834319526627219
88.0,3.0,-0.013157894736841985,0.03170990744955247
89.0,3.0,0.19617224880382791,0.15308754362008797
90.0,3.0,0.21112440191387577,0.19860415718403887
91.0,3.0,0.15131578947368432,0.1075709300561371
92.0,3.0,-0.11782296650717701,-0.1351843422849341
93.0,3.0,-0.1776315789473683,-0.25656197845546963
94.0,3.0,0.3307416267942585,0.3199817933545744
95.0,3.0,-0.013157894736841985,0.016537702928235504
96.0,3.0,-0.13277511961722488,-0.10483993324230018
97.0,3.0,0.0466507177033493,0.0013654984069185433
98.0,3.0,-0.14772727272727273,-0.24138977393415265
99.0,3.0,-0.08791866028708128,-0.07449552419966626
0.0,4.0,0.2253436939629407,0.19245283018867934
1.0,4.0,0.2253436939629407,0.1773584905660378
2.0,4.0,-0.25283921099820683,-0.2452830188679245
3.0,4.0,-0.29766885833831447,-0.2452830188679245
4.0,4.0,-0.22295277943813507,-0.27547169811320754
5.0,4.0,-0.0585774058577406,0.011320754716981227
6.0,4.0,0.090854751942618,0.04150943396226411
7.0,4.0,-0.08846383741781236,-0.01886792452830182
8.0,4.0,0.2552301255230125,0.19245283018867934
9.0,4.0,0.3000597728631201,0.20754716981132088
10.0,4.0,-0.2080095636580992,-0.2452830188679245
11.0,4.0,-0.342498505678422,-0.33584905660377357
12.0,4.0,0.090854751942618,0.08679245283018867
13.0,4.0,-0.08846383741781236,-0.04905660377358487
14.0,4.0,-0.16317991631799159,-0.10943396226415096
15.0,4.0,-0.02869097429766885,-0.06415094339622639
16.0,4.0,-0.0585774058577406,0.07169811320754715
17.0,4.0,0.1655708308427974,0.1773584905660378
18.0,4.0,-0.13329348475792,-0.0792452830188679
19.0,4.0,-0.08846383741781236,-0.09433962264150944
20.0,4.0,0.210400478182905,0.2830188679245283
21.0,4.0,0.13568439928272563,0.19245283018867934
22.0,4.0,0.090854751942618,0.04150943396226411
23.0,4.0,0.1655708308427974,0.1622641509433963
24.0,4.0,0.210400478182905,0.1773584905660378
25.0,4.0,-0.16317991631799159,-0.12452830188679248
26.0,4.0,-0.07352062163777648,-0.06415094339622639
27.0,4.0,-0.37238493723849375,-0.33584905660377357
28.0,4.0,0.1506276150627615,0.14716981132075477
29.0,4.0,0.0011954572624029033,-0.01886792452830182
30.0,4.0,-0.07352062163777648,-0.09433962264150944
31.0,4.0,0.0011954572624029033,-0.06415094339622639
32.0,4.0,-0.02869097429766885,-0.01886792452830182
33.0,4.0,-0.013747758517632973,-0.003773584905660297
34.0,4.0,0.046025104602510365,0.02641509433962275
35.0,4.0,-0.37238493723849375,-0.29056603773584905
36.0,4.0,0.13568439928272563,0.11698113207547173
37.0,4.0,0.090854751942618,0.08679245283018867
38.0,4.0,-0.0585774058577406,-0.13962264150943401
39.0,4.0,0.2552301255230125,0.2830188679245283
40.0,4.0,-0.02869097429766885,0.011320754716981227
41.0,4.0,0.2253436939629407,0.31320754716981136
42.0,4.0,0.090854751942618,0.07169811320754715
43.0,4.0,0.090854751942618,0.07169811320754715
44.0,4.0,-0.38732815301852963,-0.3962264150943396
45.0,4.0,-0.13329348475792,-0.10943396226415096
46.0,4.0,-0.13329348475792,-0.29056603773584905
47.0,4.0,-0.19306634787806332,-0.10943396226415096
48.0,4.0,0.3747758517632995,0.38867924528301895
49.0,4.0,0.19545726240286912,0.19245283018867934
50.0,4.0,-0.29766885833831447,-0.2452830188679245
51.0,4.0,-0.07352062163777648,-0.04905660377358487
52.0,4.0,-0.02869097429766885,0.011320754716981227
53.0,4.0,0.2552301255230125,0.31320754716981136
54.0,4.0,0.18051404662283327,0.1622641509433963
55.0,4.0,-0.4321578003586372,-0.36603773584905663
56.0,4.0,0.2402869097429766,0.22264150943396238
57.0,4.0,0.12074118350268975,0.1622641509433963
58.0,4.0,0.1506276150627615,0.14716981132075477
59.0,4.0,0.0011954572624029033,-0.03396226415094335
60.0,4.0,0.2701733413030484,0.2679245283018868
61.0,4.0,0.03108188882247449,0.011320754716981227
62.0,4.0,0.090854751942618,0.05660377358490563
63.0,4.0,-0.14823670053795587,-0.1698113207547169
64.0,4.0,-0.38732815301852963,-0.45660377358490567
65.0,4.0,-0.40227136879856545,-0.38113207547169814
66.0,4.0,0.090854751942618,0.1018867924528302
67.0,4.0,-0.29766885833831447,-0.2452830188679245
68.0,4.0,0.3448894202032277,0.4037735849056605
69.0,4.0,0.1506276150627615,0.1622641509433963
70.0,4.0,0.046025104602510365,0.02641509433962275
71.0,4.0,0.07591153616258212,0.07169811320754715
72.0,4.0,-0.4620442319187089,-0.5018867924528302
73.0,4.0,-0.3574417214584579,-0.32075471698113206
74.0,4.0,-0.2677824267782427,-0.29056603773584905
75.0,4.0,0.32994620442319184,0.2528301886792453
76.0,4.0,0.32994620442319184,0.29811320754716986
77.0,4.0,-0.10340705319784824,-0.06415094339622639
78.0,4.0,-0.02869097429766885,-0.06415094339622639
79.0,4.0,0.046025104602510365,0.02641509433962275
80.0,4.0,-0.342498505678422,-0.29056603773584905
81.0,4.0,0.07591153616258212,0.04150943396226411
82.0,4.0,0.2701733413030484,0.32830188679245287
83.0,4.0,-0.02869097429766885,-0.0792452830188679
84.0,4.0,-0.04363419007770473,-0.10943396226415096
85.0,4.0,0.2253436939629407,0.19245283018867934
86.0,4.0,0.12074118350268975,0.08679245283018867
87.0,4.0,0.18051404662283327,0.11698113207547173
88.0,4.0,0.07591153616258212,0.14716981132075477
89.0,4.0,0.1506276150627615,0.22264150943396238
90.0,4.0,0.19545726240286912,0.1773584905660378
91.0,4.0,0.10579796772265387,0.11698113207547173
92.0,4.0,-0.13329348475792,-0.15471698113207535
93.0,4.0,-0.14823670053795587,-0.15471698113207535
94.0,4.0,0.32994620442319184,0.32830188679245287
95.0,4.0,0.0011954572624029033,-0.01886792452830182
96.0,4.0,-0.0585774058577406,-0.04905660377358487
97.0,4.0,-0.0585774058577406,-0.03396226415094335
98.0,4.0,-0.13329348475792,-0.26037735849056604
99.0,4.0,-0.013747758517632973,-0.01886792452830182
0.0,5.0,0.20160213618157546,0.2601260126012601
1.0,5.0,0.15709835336003558,0.2301230123012301
2.0,5.0,-0.19893190921228304,-0.26492649264926493
3.0,5.0,-0.4214508233199822,-0.3399339933993399
4.0,5.0,-0.12475893784305007,-0.1599159915991598
5.0,5.0,0.05325619344310923,0.03510351035103507
6.0,5.0,0.05325619344310923,0.08010801080108011
7.0,5.0,-0.06542056074766359,-0.06990699069906987
8.0,5.0,0.23127132472926853,0.2301230123012301
9.0,5.0,0.20160213618157546,0.20012001200120025
10.0,5.0,-0.15442812639074333,-0.18991899189918984
11.0,5.0,-0.3324432576769025,-0.23492349234923487
12.0,5.0,0.14226375908618896,0.17011701170117022
13.0,5.0,-0.08025515502151022,-0.18991899189918984
14.0,5.0,-0.06542056074766359,-0.08490849084908489
15.0,5.0,0.08292538199080247,0.08010801080108011
16.0,5.0,0.08292538199080247,0.05010501050105008
17.0,5.0,0.23127132472926853,0.1551155115511552
18.0,5.0,-0.06542056074766359,-0.08490849084908489
19.0,5.0,-0.09508974929535684,-0.03990399039903984
20.0,5.0,0.30544429609850166,0.2901290129012902
21.0,5.0,0.12742916481234234,0.20012001200120025
22.0,5.0,-0.09508974929535684,-0.05490549054905486
23.0,5.0,0.1719329476338822,0.12511251125112516
24.0,5.0,0.20160213618157546,0.27512751275127517
25.0,5.0,-0.1840973149384364,-0.20492049204920484
26.0,5.0,-0.03575137219997034,-0.05490549054905486
27.0,5.0,-0.22860109775997628,-0.3099309930993099
28.0,5.0,0.08292538199080247,0.1401140114011402
29.0,5.0,-0.05058596647381697,-0.024902490249024824
30.0,5.0,-0.2434356920338229,-0.14491449144914495
31.0,5.0,-0.006082183652277099,-0.009900990099009811
32.0,5.0,-0.08025515502151022,-0.08490849084908489
33.0,5.0,-0.06542056074766359,-0.12991299129912992
34.0,5.0,0.038421599169262605,0.02010201020102022
35.0,5.0,-0.2582702863076695,-0.3399339933993399
36.0,5.0,0.06809078771695586,0.1401140114011402
37.0,5.0,0.08292538199080247,0.11011101110111014
38.0,5.0,-0.12475893784305007,-0.024902490249024824
39.0,5.0,0.20160213618157546,0.21512151215121525
40.0,5.0,-0.09508974929535684,0.005100510051005205
41.0,5.0,0.26094051327696177,0.2301230123012301
42.0,5.0,0.023587004895415983,0.02010201020102022
43.0,5.0,0.12742916481234234,0.17011701170117022
44.0,5.0,-0.4066162290461356,-0.47494749474947495
45.0,5.0,-0.22860109775997628,-0.23492349234923487
46.0,5.0,-0.3027740691292094,-0.29492949294929494
47.0,5.0,-0.19893190921228304,-0.14491449144914495
48.0,5.0,0.34994807892004154,0.36513651365136524
49.0,5.0,0.15709835336003558,0.20012001200120025
50.0,5.0,-0.31760866340305594,-0.38493849384938494
51.0,5.0,0.023587004895415983,0.08010801080108011
52.0,5.0,-0.05058596647381697,0.05010501050105008
53.0,5.0,0.30544429609850166,0.35013501350135023
54.0,5.0,0.23127132472926853,0.20012001200120025
55.0,5.0,-0.4214508233199822,-0.504950495049505
56.0,5.0,0.15709835336003558,0.20012001200120025
57.0,5.0,0.12742916481234234,0.12511251125112516
58.0,5.0,0.18676754190772885,0.11011101110111014
59.0,5.0,-0.05058596647381697,-0.03990399039903984
60.0,5.0,0.21643673045542192,0.27512751275127517
61.0,5.0,-0.06542056074766359,-0.06990699069906987
62.0,5.0,0.12742916481234234,0.1551155115511552
63.0,5.0,-0.03575137219997034,-0.1749174917491748
64.0,5.0,-0.31760866340305594,-0.3399339933993399
65.0,5.0,-0.3027740691292094,-0.3399339933993399
66.0,5.0,0.05325619344310923,0.02010201020102022
67.0,5.0,-0.1395935321168967,-0.18991899189918984
68.0,5.0,0.34994807892004154,0.3201320132013202
69.0,5.0,0.14226375908618896,0.1551155115511552
70.0,5.0,-0.02091677792612372,0.005100510051005205
71.0,5.0,0.15709835336003558,0.1401140114011402
72.0,5.0,-0.5252929832369084,-0.564956495649565
73.0,5.0,-0.21376650348612966,-0.12991299129912992
74.0,5.0,-0.3621124462245958,-0.35493549354935494
75.0,5.0,0.26094051327696177,0.2601260126012601
76.0,5.0,0.30544429609850166,0.3051305130513052
77.0,5.0,-0.09508974929535684,0.02010201020102022
78.0,5.0,-0.12475893784305007,-0.08490849084908489
79.0,5.0,0.15709835336003558,0.05010501050105008
80.0,5.0,-0.2434356920338229,-0.3249324932493249
81.0,5.0,0.06809078771695586,0.05010501050105008
82.0,5.0,0.26094051327696177,0.2451245124512451
83.0,5.0,-0.10992434356920346,-0.14491449144914495
84.0,5.0,0.023587004895415983,-0.024902490249024824
85.0,5.0,0.26094051327696177,0.2301230123012301
86.0,5.0,0.05325619344310923,0.03510351035103507
87.0,5.0,0.06809078771695586,0.05010501050105008
88.0,5.0,0.21643673045542192,0.12511251125112516
89.0,5.0,0.20160213618157546,0.2451245124512451
90.0,5.0,0.18676754190772885,0.2451245124512451
91.0,5.0,0.1719329476338822,0.17011701170117022
92.0,5.0,-0.09508974929535684,0.005100510051005205
93.0,5.0,-0.16926272066458978,-0.1599159915991598
94.0,5.0,0.2757751075508084,0.2451245124512451
95.0,5.0,0.008752410621569524,-0.024902490249024824
96.0,5.0,-0.09508974929535684,-0.14491449144914495
97.0,5.0,0.09775997626464909,0.005100510051005205
98.0,5.0,-0.31760866340305594,-0.20492049204920484
99.0,5.0,-0.05058596647381697,-0.06990699069906987
0.0,6.0,0.17822520507084275,0.2498117753350398
1.0,6.0,0.17822520507084275,0.14440596295738592
2.0,6.0,-0.23937360178970915,-0.27721728655322997
3.0,6.0,-0.38851603281133484,-0.3223912061436531
4.0,6.0,-0.2841163310961969,-0.24710134015961455
5.0,6.0,0.014168530947054532,0.054058123776539575
6.0,6.0,0.08873974645786727,0.12934798976057818
7.0,6.0,-0.030574198359433202,-0.021231742207498874
8.0,6.0,0.2080536912751679,0.27992772172865527
9.0,6.0,0.16331096196868017,0.12934798976057818
10.0,6.0,-0.29903057419835943,-0.2320433669628068
11.0,6.0,-0.40343027591349734,-0.3223912061436531
12.0,6.0,0.16331096196868017,0.09923204336696274
13.0,6.0,-0.015659955257270625,-0.036289715404306595
14.0,6.0,-0.07531692766592094,-0.1115795813883452
15.0,6.0,0.058911260253542104,-0.05134768860111432
16.0,6.0,-0.0007457121551080461,-0.006173769010691149
17.0,6.0,0.17822520507084275,0.18957988254780908
18.0,6.0,-0.07531692766592094,-0.021231742207498874
19.0,6.0,-0.09023117076808351,-0.12663755458515294
20.0,6.0,0.2080536912751679,0.23475380213823208
21.0,6.0,0.16331096196868017,0.18957988254780908
22.0,6.0,-0.015659955257270625,-0.05134768860111432
23.0,6.0,0.17822520507084275,0.2046378557446168
24.0,6.0,0.2229679343773303,0.21969582894142453
25.0,6.0,-0.17971662938105884,-0.12663755458515294
26.0,6.0,-0.04548844146159578,-0.036289715404306595
27.0,6.0,-0.22445935868754657,-0.2320433669628068
28.0,6.0,0.16331096196868017,0.18957988254780908
29.0,6.0,-0.030574198359433202,0.008884204186116573
30.0,6.0,-0.07531692766592094,-0.05134768860111432
31.0,6.0,0.014168530947054532,0.0691160969733473
32.0,6.0,-0.07531692766592094,-0.12663755458515294
33.0,6.0,-0.12005965697240868,-0.08146363499472976
34.0,6.0,0.058911260253542104,0.008884204186116573
35.0,6.0,-0.47800149142431025,-0.427797018521307
36.0,6.0,0.16331096196868017,0.18957988254780908
37.0,6.0,0.014168530947054532,0.054058123776539575
38.0,6.0,-0.209545115585384,-0.17181147417557593
39.0,6.0,0.17822520507084275,0.2046378557446168
40.0,6.0,-0.07531692766592094,-0.1115795813883452
41.0,6.0,0.2826249067859806,0.21969582894142453
42.0,6.0,0.029082774049216945,0.0691160969733473
43.0,6.0,0.11856823266219242,0.09923204336696274
44.0,6.0,-0.2692020879940343,-0.30733323294684534
45.0,6.0,-0.1051454138702461,-0.17181147417557593
46.0,6.0,-0.25428784489187173,-0.3223912061436531
47.0,6.0,-0.07531692766592094,-0.12663755458515294
48.0,6.0,0.3124533929903058,0.35521758771269385
49.0,6.0,0.17822520507084275,0.12934798976057818
50.0,6.0,-0.29903057419835943,-0.427797018521307
51.0,6.0,-0.0007457121551080461,-0.08146363499472976
52.0,6.0,-0.0007457121551080461,0.008884204186116573
53.0,6.0,0.2975391498881432,0.27992772172865527
54.0,6.0,0.19313944817300532,0.17452190935100134
55.0,6.0,-0.46308724832214765,-0.427797018521307
56.0,6.0,0.2378821774794929,0.2046378557446168
57.0,6.0,0.11856823266219242,0.14440596295738592
58.0,6.0,0.10365398956002984,0.12934798976057818
59.0,6.0,-0.04548844146159578,0.023942177382924295
60.0,6.0,0.2229679343773303,0.27992772172865527
61.0,6.0,-0.13497390007457125,-0.08146363499472976
62.0,6.0,0.14839671886651756,0.12934798976057818
63.0,6.0,-0.030574198359433202,-0.08146363499472976
64.0,6.0,-0.2841163310961969,-0.30733323294684534
65.0,6.0,-0.22445935868754657,-0.2621593133564223
66.0,6.0,0.10365398956002984,0.054058123776539575
67.0,6.0,-0.209545115585384,-0.17181147417557593
68.0,6.0,0.3124533929903058,0.35521758771269385
69.0,6.0,0.16331096196868017,0.17452190935100134
70.0,6.0,-0.0007457121551080461,0.0691160969733473
71.0,6.0,0.16331096196868017,0.17452190935100134
72.0,6.0,-0.41834451901565994,-0.5030868845053456
73.0,6.0,-0.209545115585384,-0.2621593133564223
74.0,6.0,-0.32885906040268453,-0.3374491793404608
75.0,6.0,0.2975391498881432,0.2648697485318475
76.0,6.0,0.3124533929903058,0.3251016413190784
77.0,6.0,-0.13497390007457125,-0.08146363499472976
78.0,6.0,-0.12005965697240868,-0.12663755458515294
79.0,6.0,0.058911260253542104,0.0691160969733473
80.0,6.0,-0.2692020879940343,-0.24710134015961455
81.0,6.0,0.043997017151379526,0.054058123776539575
82.0,6.0,0.3273676360924684,0.27992772172865527
83.0,6.0,-0.060402684563758365,-0.021231742207498874
84.0,6.0,-0.030574198359433202,-0.09652160819153749
85.0,6.0,0.2229679343773303,0.2046378557446168
86.0,6.0,0.029082774049216945,-0.006173769010691149
87.0,6.0,0.2080536912751679,0.23475380213823208
88.0,6.0,0.08873974645786727,0.08417407017015502
89.0,6.0,0.14839671886651756,0.15946393615419363
90.0,6.0,0.14839671886651756,0.11429001656377047
91.0,6.0,0.08873974645786727,0.09923204336696274
92.0,6.0,-0.060402684563758365,-0.12663755458515294
93.0,6.0,-0.2692020879940343,-0.2169853937659991
94.0,6.0,0.2975391498881432,0.3100436681222707
95.0,6.0,-0.0007457121551080461,0.008884204186116573
96.0,6.0,-0.14988814317673382,-0.1115795813883452
97.0,6.0,0.19313944817300532,0.12934798976057818
98.0,6.0,-0.17971662938105884,-0.2320433669628068
99.0,6.0,0.014168530947054532,0.0691160969733473
0.0,7.0,0.20053357047576714,0.2057272042200453
1.0,7.0,0.1708907662664889,0.19065561416729473
2.0,7.0,-0.19964428634948858,-0.15599095704596824
3.0,7.0,-0.3923225137097969,-0.36699321778447624
4.0,7.0,-0.28857269897732324,-0.36699321778447624
5.0,7.0,-0.051430265303097605,-0.05048982667671435
6.0,7.0,0.14124796205721069,0.08515448379804069
7.0,7.0,0.022676745220097792,0.00979653353428796
8.0,7.0,0.11160515784793247,0.11529766390354185
9.0,7.0,0.12642655995257157,0.16051243406179358
10.0,7.0,-0.08107306951237583,-0.20120572720421998
11.0,7.0,-0.34785830739587964,-0.3519216277317257
12.0,7.0,0.1560693641618498,0.13036925395629242
13.0,7.0,-0.18482288424484947,-0.17106254709871882
14.0,7.0,-0.1551800800355714,-0.0957045968349661
15.0,7.0,0.022676745220097792,0.024868123587038538
16.0,7.0,0.03749814732473691,0.00979653353428796
17.0,7.0,0.1560693641618498,0.2207987942727959
18.0,7.0,-0.09589447161701495,-0.06556141672946493
19.0,7.0,-0.051430265303097605,-0.020346646571213198
20.0,7.0,0.2301763746850452,0.2509419743782969
21.0,7.0,0.1560693641618498,0.19065561416729473
22.0,7.0,-0.006966058989180268,-0.05048982667671435
23.0,7.0,0.1708907662664889,0.145440844009043
24.0,7.0,0.18571216837112803,0.19065561416729473
25.0,7.0,-0.19964428634948858,-0.14091936699321783
26.0,7.0,-0.1551800800355714,-0.14091936699321783
27.0,7.0,-0.19964428634948858,-0.32177844762622454
28.0,7.0,0.1560693641618498,0.13036925395629242
29.0,7.0,-0.06625166740773672,-0.05048982667671435
30.0,7.0,0.05231954942937602,-0.05048982667671435
31.0,7.0,-0.09589447161701495,-0.08063300678221551
32.0,7.0,-0.08107306951237583,0.03993971363978895
33.0,7.0,-0.09589447161701495,-0.12584777694046725
34.0,7.0,0.11160515784793247,0.03993971363978895
35.0,7.0,-0.3923225137097969,-0.4423511680482291
36.0,7.0,0.08196235363865424,0.10022607385079127
37.0,7.0,0.08196235363865424,0.16051243406179358
38.0,7.0,-0.11071587372165406,-0.15599095704596824
39.0,7.0,0.2301763746850452,0.26601356443104746
40.0,7.0,-0.22928709055876678,-0.14091936699321783
41.0,7.0,0.24499777678968432,0.28108515448379806
42.0,7.0,0.022676745220097792,0.03993971363978895
43.0,7.0,0.12642655995257157,0.11529766390354185
44.0,7.0,-0.18482288424484947,-0.30670685757347393
45.0,7.0,-0.06625166740773672,-0.15599095704596824
46.0,7.0,-0.28857269897732324,-0.29163526752072344
47.0,7.0,-0.1403586779309323,-0.11077618688771668
48.0,7.0,0.3191047873128799,0.3564431047475509
49.0,7.0,0.2153549725804061,0.19065561416729473
50.0,7.0,-0.258929894768045,-0.2614920874152223
51.0,7.0,-0.006966058989180268,-0.005275056518462619
52.0,7.0,-0.02178746109381938,-0.11077618688771668
53.0,7.0,0.3191047873128799,0.3865862848530521
54.0,7.0,0.18571216837112803,0.19065561416729473
55.0,7.0,-0.3923225137097969,-0.5327807083647325
56.0,7.0,0.2301763746850452,0.2207987942727959
57.0,7.0,0.11160515784793247,0.16051243406179358
58.0,7.0,0.18571216837112803,0.19065561416729473
59.0,7.0,-0.03660886319845849,-0.020346646571213198
60.0,7.0,0.25981917889432343,0.32629992464204977
61.0,7.0,-0.12553727582629318,-0.08063300678221551
62.0,7.0,0.12642655995257157,0.03993971363978895
63.0,7.0,-0.12553727582629318,-0.11077618688771668
64.0,7.0,-0.3330369052912405,-0.3519216277317257
65.0,7.0,-0.2144656884541277,-0.17106254709871882
66.0,7.0,0.06714095153401513,0.07008289374529011
67.0,7.0,-0.18482288424484947,-0.20120572720421998
68.0,7.0,0.3487475915221581,0.3865862848530521
69.0,7.0,0.1708907662664889,0.17558402411454416
70.0,7.0,-0.11071587372165406,-0.06556141672946493
71.0,7.0,0.18571216837112803,0.17558402411454416
72.0,7.0,-0.3775011116051578,-0.4272795779954785
73.0,7.0,-0.22928709055876678,-0.23134890730972113
74.0,7.0,-0.258929894768045,-0.23134890730972113
75.0,7.0,0.28946198310360166,0.2961567445365486
76.0,7.0,0.2301763746850452,0.2509419743782969
77.0,7.0,-0.09589447161701495,-0.1861341371514694
78.0,7.0,-0.11071587372165406,-0.12584777694046725
79.0,7.0,0.06714095153401513,0.11529766390354185
80.0,7.0,-0.1403586779309323,-0.32177844762622454
81.0,7.0,0.09678375574329336,0.11529766390354185
82.0,7.0,0.333926189417519,0.34137151469480037
83.0,7.0,-0.19964428634948858,-0.05048982667671435
84.0,7.0,-0.02178746109381938,0.024868123587038538
85.0,7.0,0.12642655995257157,0.17558402411454416
86.0,7.0,0.007855343115458845,-0.05048982667671435
87.0,7.0,0.11160515784793247,0.05501130369253953
88.0,7.0,0.05231954942937602,0.145440844009043
89.0,7.0,0.2301763746850452,0.26601356443104746
90.0,7.0,0.28946198310360166,0.2207987942727959
91.0,7.0,0.09678375574329336,0.11529766390354185
92.0,7.0,-0.17000148214021035,-0.08063300678221551
93.0,7.0,-0.1551800800355714,-0.1861341371514694
94.0,7.0,0.27464058099896255,0.32629992464204977
95.0,7.0,-0.02178746109381938,0.024868123587038538
96.0,7.0,-0.02178746109381938,-0.035418236623963775
97.0,7.0,0.09678375574329336,-0.005275056518462619
98.0,7.0,-0.18482288424484947,-0.17106254709871882
99.0,7.0,-0.06625166740773672,-0.020346646571213198
0.0,8.0,0.19868145040455507,0.22264150943396238
1.0,8.0,0.16871441414444116,0.13207547169811323
2.0,8.0,-0.1908900209769253,-0.21509433962264146
3.0,8.0,-0.46059334731795026,-0.33584905660377357
4.0,8.0,-0.2508240934971531,-0.1698113207547169
5.0,8.0,0.12376385975427032,0.11698113207547173
6.0,8.0,0.10878034162421336,0.07169811320754715
7.0,8.0,0.03386275097392861,0.08679245283018867
8.0,8.0,0.19868145040455507,0.19245283018867934
9.0,8.0,0.18369793227449813,0.11698113207547173
10.0,8.0,-0.3107581660173808,-0.27547169811320754
11.0,8.0,-0.280791129757267,-0.32075471698113206
12.0,8.0,0.15373089601438422,0.19245283018867934
13.0,8.0,-0.1908900209769253,-0.19999999999999993
14.0,8.0,-0.14593946658675463,-0.003773584905660297
15.0,8.0,0.0038957147138148737,0.011320754716981227
16.0,8.0,0.12376385975427032,0.07169811320754715
17.0,8.0,0.18369793227449813,0.22264150943396238
18.0,8.0,-0.02607132154629903,-0.04905660377358487
19.0,8.0,-0.02607132154629903,-0.03396226415094335
20.0,8.0,0.30356607731495355,0.2528301886792453
21.0,8.0,0.13874737788432726,0.22264150943396238
22.0,8.0,-0.10098891219658378,-0.10943396226415096
23.0,8.0,0.15373089601438422,0.13207547169811323
24.0,8.0,0.19868145040455507,0.23773584905660375
25.0,8.0,-0.056038357806412926,-0.21509433962264146
26.0,8.0,-0.1309559484566977,-0.06415094339622639
27.0,8.0,-0.17590650284686837,-0.26037735849056604
28.0,8.0,0.13874737788432726,0.1018867924528302
29.0,8.0,-0.02607132154629903,-0.09433962264150944
30.0,8.0,-0.1609229847168114,-0.13962264150943401
31.0,8.0,-0.02607132154629903,0.04150943396226411
32.0,8.0,-0.056038357806412926,-0.10943396226415096
33.0,8.0,-0.10098891219658378,-0.003773584905660297
34.0,8.0,0.0038957147138148737,0.08679245283018867
35.0,8.0,-0.505543901708121,-0.38113207547169814
36.0,8.0,0.09379682349415641,0.07169811320754715
37.0,8.0,0.04884626910398556,0.1018867924528302
38.0,8.0,-0.17590650284686837,-0.18490566037735842
39.0,8.0,0.19868145040455507,0.19245283018867934
40.0,8.0,-0.07102187593646989,-0.10943396226415096
41.0,8.0,0.16871441414444116,0.2528301886792453
42.0,8.0,-0.011087803416242078,-0.03396226415094335
43.0,8.0,0.13874737788432726,0.11698113207547173
44.0,8.0,-0.3257416841474378,-0.4264150943396226
45.0,8.0,-0.17590650284686837,-0.18490566037735842
46.0,8.0,-0.1908900209769253,-0.18490566037735842
47.0,8.0,-0.02607132154629903,-0.06415094339622639
48.0,8.0,0.3784836679652383,0.35849056603773594
49.0,8.0,0.21366496853461203,0.22264150943396238
50.0,8.0,-0.3856757566676656,-0.36603773584905663
51.0,8.0,0.0638297872340425,0.05660377358490563
52.0,8.0,-0.056038357806412926,-0.01886792452830182
53.0,8.0,0.2735990410548397,0.2830188679245283
54.0,8.0,0.24363200479472574,0.20754716981132088
55.0,8.0,-0.34072520227749475,-0.3962264150943396
56.0,8.0,0.2586155229247827,0.19245283018867934
57.0,8.0,0.10878034162421336,0.1773584905660378
58.0,8.0,0.18369793227449813,0.23773584905660375
59.0,8.0,-0.07102187593646989,-0.12452830188679248
60.0,8.0,0.3185495954450105,0.31320754716981136
61.0,8.0,-0.056038357806412926,-0.10943396226415096
62.0,8.0,0.0038957147138148737,0.07169811320754715
63.0,8.0,-0.1309559484566977,-0.09433962264150944
64.0,8.0,-0.3557087204075517,-0.29056603773584905
65.0,8.0,-0.17590650284686837,-0.36603773584905663
66.0,8.0,0.04884626910398556,0.07169811320754715
67.0,8.0,-0.1908900209769253,-0.15471698113207535
68.0,8.0,0.3335331135750675,0.29811320754716986
69.0,8.0,0.18369793227449813,0.13207547169811323
70.0,8.0,-0.011087803416242078,-0.03396226415094335
71.0,8.0,0.03386275097392861,0.08679245283018867
72.0,8.0,-0.46059334731795026,-0.3962264150943396
73.0,8.0,-0.1908900209769253,-0.21509433962264146
74.0,8.0,-0.20587353910698228,-0.36603773584905663
75.0,8.0,0.3335331135750675,0.31320754716981136
76.0,8.0,0.2735990410548397,0.29811320754716986
77.0,8.0,0.03386275097392861,-0.003773584905660297
78.0,8.0,-0.04105483967635598,-0.03396226415094335
79.0,8.0,0.12376385975427032,0.1622641509433963
80.0,8.0,-0.295774647887324,-0.33584905660377357
81.0,8.0,-0.02607132154629903,-0.03396226415094335
82.0,8.0,0.3335331135750675,0.2528301886792453
83.0,8.0,-0.07102187593646989,-0.03396226415094335
84.0,8.0,-0.04105483967635598,0.011320754716981227
85.0,8.0,0.18369793227449813,0.19245283018867934
86.0,8.0,0.03386275097392861,0.04150943396226411
87.0,8.0,0.018879232843871826,0.08679245283018867
88.0,8.0,0.0038957147138148737,0.011320754716981227
89.0,8.0,0.15373089601438422,0.1773584905660378
90.0,8.0,0.18369793227449813,0.23773584905660375
91.0,8.0,0.09379682349415641,0.07169811320754715
92.0,8.0,-0.07102187593646989,-0.13962264150943401
93.0,8.0,-0.20587353910698228,-0.2452830188679245
94.0,8.0,0.3185495954450105,0.31320754716981136
95.0,8.0,0.018879232843871826,0.1018867924528302
96.0,8.0,-0.10098891219658378,-0.13962264150943401
97.0,8.0,0.09379682349415641,0.08679245283018867
98.0,8.0,-0.1609229847168114,-0.21509433962264146
99.0,8.0,-0.07102187593646989,-0.03396226415094335
0.0,9.0,0.2318195310181063,0.22411969170318893
1.0,9.0,0.20213713268032074,0.20900710291672978
2.0,9.0,-0.24309884238646476,-0.22925797189058478
3.0,9.0,-0.3024636390620362,-0.3199335046093395
4.0,9.0,-0.18373404571089333,-0.28970832703642135
5.0,9.0,-0.0056396556841791555,0.027656037479220335
6.0,9.0,0.09824873849807071,0.0881063926250567
7.0,9.0,0.03888394182249926,-0.04790690645307534
8.0,9.0,0.18729593351142787,0.17878192534381152
9.0,9.0,0.2763431285247849,0.16366933655735239
10.0,9.0,-0.3024636390620362,-0.28970832703642135
11.0,9.0,-0.3618284357376076,-0.3954964485416351
12.0,9.0,0.172454734342535,0.1334441589844341
13.0,9.0,-0.09468685069753632,-0.10835726159891187
14.0,9.0,-0.12436924903532204,-0.15369502795828913
15.0,9.0,0.03888394182249926,-0.0025691400936979354
16.0,9.0,0.009201543484713706,0.027656037479220335
17.0,9.0,0.18729593351142787,0.1334441589844341
18.0,9.0,-0.1392104482042149,-0.07813208402599361
19.0,9.0,-0.09468685069753632,-0.10835726159891187
20.0,9.0,0.21697833184921342,0.19389451413027065
21.0,9.0,0.18729593351142787,0.20900710291672978
22.0,9.0,-0.03532205402196488,-0.04790690645307534
23.0,9.0,0.21697833184921342,0.16366933655735239
24.0,9.0,0.172454734342535,0.14855674777089325
25.0,9.0,-0.1392104482042149,-0.04790690645307534
26.0,9.0,-0.12436924903532204,-0.0327943176666162
27.0,9.0,-0.22825764321757191,-0.21414538310412565
28.0,9.0,0.1279311368358564,0.1334441589844341
29.0,9.0,-0.0650044523597506,-0.0025691400936979354
30.0,9.0,-0.020480854853072016,-0.13858243917183016
31.0,9.0,-0.0056396556841791555,-0.0025691400936979354
32.0,9.0,-0.0650044523597506,-0.10835726159891187
33.0,9.0,0.0240427426536064,-0.09324467281245274
34.0,9.0,0.11308993766696357,-0.01768172888015707
35.0,9.0,-0.4805580290887504,-0.3954964485416351
36.0,9.0,0.09824873849807071,0.0881063926250567
37.0,9.0,0.08340753932917784,0.10321898141151584
38.0,9.0,-0.12436924903532204,-0.15369502795828913
39.0,9.0,0.172454734342535,0.2845700468490253
40.0,9.0,0.009201543484713706,-0.0327943176666162
41.0,9.0,0.20213713268032074,0.22411969170318893
42.0,9.0,0.03888394182249926,0.0881063926250567
43.0,9.0,0.172454734342535,0.11833157019797498
44.0,9.0,-0.33214603739982185,-0.3652712709687169
45.0,9.0,-0.21341644404867904,-0.25948314946350304
46.0,9.0,-0.2579400415553576,-0.2745957382499622
47.0,9.0,-0.09468685069753632,-0.13858243917183016
48.0,9.0,0.30602552686257056,0.34502040199486184
49.0,9.0,0.2318195310181063,0.20900710291672978
50.0,9.0,-0.3024636390620362,-0.28970832703642135
51.0,9.0,0.009201543484713706,0.05788121505213844
52.0,9.0,-0.10952804986642918,-0.0025691400936979354
53.0,9.0,0.32086672603146343,0.34502040199486184
54.0,9.0,0.172454734342535,0.34502040199486184
55.0,9.0,-0.45087563075096465,-0.501284570046849
56.0,9.0,0.172454734342535,0.20900710291672978
57.0,9.0,0.18729593351142787,0.16366933655735239
58.0,9.0,0.20213713268032074,0.19389451413027065
59.0,9.0,-0.07984565152864345,-0.0327943176666162
60.0,9.0,0.32086672603146343,0.2996826356354844
61.0,9.0,-0.020480854853072016,-0.04790690645307534
62.0,9.0,0.0240427426536064,0.07299380383859758
63.0,9.0,-0.0650044523597506,-0.0327943176666162
64.0,9.0,-0.3469872365687147,-0.3048209158228804
65.0,9.0,-0.24309884238646476,-0.21414538310412565
66.0,9.0,0.11308993766696357,0.05788121505213844
67.0,9.0,-0.24309884238646476,-0.22925797189058478
68.0,9.0,0.32086672603146343,0.3752455795677801
69.0,9.0,0.09824873849807071,0.10321898141151584
70.0,9.0,-0.03532205402196488,-0.04790690645307534
71.0,9.0,0.06856634016028498,0.11833157019797498
72.0,9.0,-0.4657168299198575,-0.4257216261145534
73.0,9.0,-0.22825764321757191,-0.24437056067704394
74.0,9.0,-0.317304838230929,-0.24437056067704394
75.0,9.0,0.2318195310181063,0.19389451413027065
76.0,9.0,0.29118432769367775,0.2845700468490253
77.0,9.0,-0.0650044523597506,-0.01768172888015707
78.0,9.0,-0.10952804986642918,-0.1839202055312074
79.0,9.0,0.053725140991392126,0.07299380383859758
80.0,9.0,-0.2727812407242505,-0.3048209158228804
81.0,9.0,0.06856634016028498,0.11833157019797498
82.0,9.0,0.261501929355892,0.2996826356354844
83.0,9.0,-0.03532205402196488,-0.0327943176666162
84.0,9.0,0.0240427426536064,-0.07813208402599361
85.0,9.0,0.2763431285247849,0.2392322804896479
86.0,9.0,0.009201543484713706,0.0881063926250567
87.0,9.0,0.14277233600474928,0.16366933655735239
88.0,9.0,0.08340753932917784,0.10321898141151584
89.0,9.0,0.15761353517364216,0.11833157019797498
90.0,9.0,0.14277233600474928,0.10321898141151584
91.0,9.0,0.1279311368358564,0.14855674777089325
92.0,9.0,-0.10952804986642918,-0.12346985038537102
93.0,9.0,-0.2579400415553576,-0.3048209158228804
94.0,9.0,0.261501929355892,0.2845700468490253
95.0,9.0,0.009201543484713706,-0.0327943176666162
96.0,9.0,-0.0650044523597506,-0.04790690645307534
97.0,9.0,0.08340753932917784,0.07299380383859758
98.0,9.0,-0.19857524487978617,-0.09324467281245274
99.0,9.0,0.009201543484713706,0.05788121505213844
0.0,10.0,0.21184919210053868,0.20791182243696216
1.0,10.0,0.22681029323758223,0.26830741355881016
2.0,10.0,-0.10233393177737884,-0.2148573154159746
3.0,10.0,-0.2968282465589468,-0.3960440887815189
4.0,10.0,-0.20706163973668457,-0.2601540087573607
5.0,10.0,0.017354877318970757,-0.018571644269968258
6.0,10.0,0.06223818073010169,0.16261512909557604
7.0,10.0,-0.012567324955116642,-0.09406613317227845
8.0,10.0,0.21184919210053868,0.16261512909557604
9.0,10.0,0.18192698982645128,0.20791182243696216
10.0,10.0,-0.23698384201077197,-0.1695606220745885
11.0,10.0,-0.3566726511071215,-0.2903518043182848
12.0,10.0,0.09216038300418909,0.14751623131511402
13.0,10.0,-0.14721723518850993,-0.1091650309527405
14.0,10.0,-0.13225613405146625,-0.09406613317227845
15.0,10.0,0.06223818073010169,0.05692284463234177
16.0,10.0,0.017354877318970757,-0.018571644269968258
17.0,10.0,0.21184919210053868,0.2230107202174242
18.0,10.0,-0.13225613405146625,-0.07896723539181642
19.0,10.0,-0.057450628366247744,-0.0034727464895062186
20.0,10.0,0.27169359664871334,0.2230107202174242
21.0,10.0,0.24177139437462591,0.23810961799788607
22.0,10.0,-0.02752842609216034,-0.04876943983089234
23.0,10.0,0.1669658886894076,0.19281292465650013
24.0,10.0,0.3165769000598444,0.2834063113392722
25.0,10.0,-0.10233393177737884,-0.12426392873320254
26.0,10.0,-0.10233393177737884,-0.09406613317227845
27.0,10.0,-0.2519449431478157,-0.2450551109768987
28.0,10.0,0.18192698982645128,0.20791182243696216
29.0,10.0,-0.042489527229204044,-0.07896723539181642
30.0,10.0,-0.13225613405146625,-0.19975841763551258
31.0,10.0,0.017354877318970757,0.10221953797372789
32.0,10.0,-0.057450628366247744,-0.06386833761135438
33.0,10.0,-0.057450628366247744,0.026725049071417862
34.0,10.0,0.07719928186714539,0.041823946851879734
35.0,10.0,-0.3417115499700778,-0.3960440887815189
36.0,10.0,0.12208258527827649,0.10221953797372789
37.0,10.0,0.017354877318970757,0.07202174241280382
38.0,10.0,-0.08737283064033514,-0.12426392873320254
39.0,10.0,0.3016157989228007,0.25320851577834813
40.0,10.0,-0.11729503291442255,-0.04876943983089234
41.0,10.0,0.22681029323758223,0.25320851577834813
42.0,10.0,0.07719928186714539,0.08712064019326585
43.0,10.0,0.10712148414123279,0.1777140268760381
44.0,10.0,-0.4015559545182525,-0.3507473954401329
45.0,10.0,-0.20706163973668457,-0.13936282651366458
46.0,10.0,-0.41651705565529623,-0.41114298656198095
47.0,10.0,-0.08737283064033514,-0.06386833761135438
48.0,10.0,0.33153800119688814,0.4041974935829685
49.0,10.0,0.24177139437462591,0.2230107202174242
50.0,10.0,-0.16217833632555348,-0.27525290653782275
51.0,10.0,-0.012567324955116642,-0.018571644269968258
52.0,10.0,-0.02752842609216034,-0.1091650309527405
53.0,10.0,0.2567324955116696,0.34380190246112036
54.0,10.0,0.196888090963495,0.19281292465650013
55.0,10.0,-0.521244763614602,-0.426241884342443
56.0,10.0,0.21184919210053868,0.20791182243696216
57.0,10.0,0.196888090963495,0.19281292465650013
58.0,10.0,0.18192698982645128,0.10221953797372789
59.0,10.0,-0.012567324955116642,-0.04876943983089234
60.0,10.0,0.3165769000598444,0.2985052091197342
61.0,10.0,-0.042489527229204044,-0.018571644269968258
62.0,10.0,0.07719928186714539,0.07202174241280382
63.0,10.0,-0.17713943746259717,-0.1695606220745885
64.0,10.0,-0.28186714542190305,-0.2450551109768987
65.0,10.0,-0.22202274087372828,-0.2148573154159746
66.0,10.0,-0.02752842609216034,-0.018571644269968258
67.0,10.0,-0.23698384201077197,-0.27525290653782275
68.0,10.0,0.3764213046080192,0.3890985958025065
69.0,10.0,0.12208258527827649,0.13241733353465196
70.0,10.0,-0.057450628366247744,-0.09406613317227845
71.0,10.0,0.12208258527827649,0.07202174241280382
72.0,10.0,-0.4314781567923399,-0.38094519100105695
73.0,10.0,-0.26690604428485937,-0.2903518043182848
74.0,10.0,-0.2519449431478157,-0.22995621319643664
75.0,10.0,0.2567324955116696,0.26830741355881016
76.0,10.0,0.24177139437462591,0.26830741355881016
77.0,10.0,-0.19210053859964088,-0.1695606220745885
78.0,10.0,-0.20706163973668457,-0.18465951985505052
79.0,10.0,0.04727707959305799,0.07202174241280382
80.0,10.0,-0.2968282465589468,-0.2450551109768987
81.0,10.0,0.07719928186714539,0.041823946851879734
82.0,10.0,0.28665469778575703,0.26830741355881016
83.0,10.0,-0.16217833632555348,-0.1695606220745885
84.0,10.0,-0.042489527229204044,-0.06386833761135438
85.0,10.0,0.22681029323758223,0.1777140268760381
86.0,10.0,0.04727707959305799,0.011626151290955821
87.0,10.0,0.18192698982645128,0.07202174241280382
88.0,10.0,0.09216038300418909,0.041823946851879734
89.0,10.0,0.28665469778575703,0.23810961799788607
90.0,10.0,0.18192698982645128,0.25320851577834813
91.0,10.0,0.1370436864153202,0.16261512909557604
92.0,10.0,-0.14721723518850993,-0.12426392873320254
93.0,10.0,-0.31178934769599037,-0.2903518043182848
94.0,10.0,0.3165769000598444,0.3136041069001963
95.0,10.0,-0.02752842609216034,-0.04876943983089234
96.0,10.0,-0.057450628366247744,-0.06386833761135438
97.0,10.0,0.07719928186714539,0.05692284463234177
98.0,10.0,-0.20706163973668457,-0.2601540087573607
99.0,10.0,-0.012567324955116642,-0.0034727464895062186
0.0,11.0,0.2494422132976349,0.18957988254780908
1.0,11.0,0.16019634091923252,0.21969582894142453
2.0,11.0,-0.28603302097278005,-0.24710134015961455
3.0,11.0,-0.34553026922504837,-0.36756512573407624
4.0,11.0,-0.18191283653131038,-0.2169853937659991
5.0,11.0,0.026327532351628644,0.03900015057973185
6.0,11.0,0.07095046854082994,0.03900015057973185
7.0,11.0,0.011453220288561713,-0.036289715404306595
8.0,11.0,0.21969358917150072,0.23475380213823208
9.0,11.0,0.2048192771084338,0.21969582894142453
10.0,11.0,-0.25628439684664583,-0.27721728655322997
11.0,11.0,-0.37527889335118253,-0.3976810721276916
12.0,11.0,0.21969358917150072,0.21969582894142453
13.0,11.0,-0.07779265208984086,-0.17181147417557593
14.0,11.0,-0.04804402796370667,-0.09652160819153749
15.0,11.0,0.05607615647776284,0.023942177382924295
16.0,11.0,0.04120184441469574,0.03900015057973185
17.0,11.0,0.1899449650453667,0.2046378557446168
18.0,11.0,-0.09266696415290795,-0.05134768860111432
19.0,11.0,0.011453220288561713,-0.021231742207498874
20.0,11.0,0.264316525360702,0.2648697485318475
21.0,11.0,0.1899449650453667,0.2046378557446168
22.0,11.0,0.04120184441469574,-0.006173769010691149
23.0,11.0,0.11557340473003122,0.17452190935100134
24.0,11.0,0.1453220288561654,0.18957988254780908
25.0,11.0,-0.13728990034210925,-0.2320433669628068
26.0,11.0,-0.09266696415290795,-0.14169552778196065
27.0,11.0,-0.22653577272051165,-0.09652160819153749
28.0,11.0,0.13044771679309833,0.12934798976057818
29.0,11.0,-0.03316971590063957,-0.1115795813883452
30.0,11.0,-0.10754127621597506,-0.12663755458515294
31.0,11.0,-0.01829540383757248,-0.036289715404306595
32.0,11.0,-0.01829540383757248,-0.006173769010691149
33.0,11.0,-0.06291834002677377,-0.14169552778196065
34.0,11.0,0.011453220288561713,0.008884204186116573
35.0,11.0,-0.4793990777926521,-0.44285499171811477
36.0,11.0,0.1750706529822996,0.15946393615419363
37.0,11.0,0.04120184441469574,0.08417407017015502
38.0,11.0,-0.22653577272051165,-0.08146363499472976
39.0,11.0,0.264316525360702,0.23475380213823208
40.0,11.0,-0.04804402796370667,-0.05134768860111432
41.0,11.0,0.2494422132976349,0.3100436681222707
42.0,11.0,-0.03316971590063957,0.08417407017015502
43.0,11.0,0.11557340473003122,0.15946393615419363
44.0,11.0,-0.37527889335118253,-0.41273904532449934
45.0,11.0,-0.18191283653131038,-0.14169552778196065
46.0,11.0,-0.19678714859437746,-0.18686944737238365
47.0,11.0,-0.12241558827904216,-0.12663755458515294
48.0,11.0,0.3089394615499033,0.3401596145158861
49.0,11.0,0.2940651494868362,0.29498569492546295
50.0,11.0,-0.30090733303584716,-0.27721728655322997
51.0,11.0,0.08582478060389703,0.023942177382924295
52.0,11.0,-0.07779265208984086,-0.12663755458515294
53.0,11.0,0.3386880856760375,0.29498569492546295
54.0,11.0,0.1899449650453667,0.15946393615419363
55.0,11.0,-0.4793990777926521,-0.41273904532449934
56.0,11.0,0.21969358917150072,0.23475380213823208
57.0,11.0,0.13044771679309833,0.09923204336696274
58.0,11.0,0.11557340473003122,0.17452190935100134
59.0,11.0,-0.07779265208984086,-0.20192742056919138
60.0,11.0,0.21969358917150072,0.29498569492546295
61.0,11.0,-0.01829540383757248,-0.036289715404306595
62.0,11.0,0.07095046854082994,0.023942177382924295
63.0,11.0,-0.10754127621597506,-0.09652160819153749
64.0,11.0,-0.28603302097278005,-0.3374491793404608
65.0,11.0,-0.25628439684664583,-0.2621593133564223
66.0,11.0,0.10069909266696413,0.11429001656377047
67.0,11.0,-0.27115870890971294,-0.2621593133564223
68.0,11.0,0.3238137736129704,0.3401596145158861
69.0,11.0,0.1453220288561654,0.15946393615419363
70.0,11.0,-0.07779265208984086,-0.18686944737238365
71.0,11.0,0.1750706529822996,0.17452190935100134
72.0,11.0,-0.43477614160345085,-0.3976810721276916
73.0,11.0,-0.24141008478357875,-0.2922752597500377
74.0,11.0,-0.34553026922504837,-0.2922752597500377
75.0,11.0,0.23456790123456783,0.29498569492546295
76.0,11.0,0.2791908374237691,0.3100436681222707
77.0,11.0,0.04120184441469574,-0.06640566179792204
78.0,11.0,-0.21166146065744457,-0.17181147417557593
79.0,11.0,0.07095046854082994,0.09923204336696274
80.0,11.0,-0.15216421240517636,-0.2169853937659991
81.0,11.0,0.10069909266696413,0.0691160969733473
82.0,11.0,0.3535623977391046,0.3702755609095016
83.0,11.0,-0.03316971590063957,-0.14169552778196065
84.0,11.0,0.011453220288561713,0.054058123776539575
85.0,11.0,0.2048192771084338,0.14440596295738592
86.0,11.0,0.011453220288561713,0.03900015057973185
87.0,11.0,0.05607615647776284,0.15946393615419363
88.0,11.0,0.05607615647776284,0.0691160969733473
89.0,11.0,0.1899449650453667,0.17452190935100134
90.0,11.0,0.2048192771084338,0.17452190935100134
91.0,11.0,0.10069909266696413,0.11429001656377047
92.0,11.0,-0.16703852446824327,-0.1567535009787682
93.0,11.0,-0.30090733303584716,-0.27721728655322997
94.0,11.0,0.3684367098021717,0.38533353410630933
95.0,11.0,-0.04804402796370667,0.008884204186116573
96.0,11.0,-0.03316971590063957,-0.09652160819153749
97.0,11.0,0.04120184441469574,0.09923204336696274
98.0,11.0,-0.24141008478357875,-0.17181147417557593
99.0,11.0,-0.06291834002677377,-0.021231742207498874
0.0,12.0,0.2721893491124259,0.25485509411413204
1.0,12.0,0.1982248520710059,0.23991634299372566
2.0,12.0,-0.26035502958579887,-0.1933074394980579
3.0,12.0,-0.28994082840236696,-0.23812369285927695
4.0,12.0,-0.18639053254437868,-0.1933074394980579
5.0,12.0,0.050295857988165556,0.030773827308036975
6.0,12.0,0.12426035502958574,0.07559008066925602
7.0,12.0,-0.008875739644970421,0.015835076187630796
8.0,12.0,0.21301775147928978,0.26979384523453837
9.0,12.0,0.13905325443786978,0.1652225873916941
10.0,12.0,-0.23076923076923078,-0.13355243501643269
11.0,12.0,-0.37869822485207105,-0.3277561995817149
12.0,12.0,0.1834319526627219,0.1353450851508814
13.0,12.0,-0.05325443786982253,-0.14849118613683904
14.0,12.0,-0.17159763313609466,-0.1634299372572452
15.0,12.0,0.03550295857988152,0.015835076187630796
16.0,12.0,0.12426035502958574,0.07559008066925602
17.0,12.0,0.2573964497041419,0.25485509411413204
18.0,12.0,-0.05325443786982253,-0.05885867941440094
19.0,12.0,-0.008875739644970421,-0.07379743053480729
20.0,12.0,0.21301775147928978,0.25485509411413204
21.0,12.0,0.2721893491124259,0.23991634299372566
22.0,12.0,-0.1272189349112427,0.0008963250672244472
23.0,12.0,0.1982248520710059,0.18016133851210045
24.0,12.0,0.1834319526627219,0.21003884075291315
25.0,12.0,-0.14201183431952674,-0.11861368389602633
26.0,12.0,-0.0828402366863906,-0.10367493277561998
27.0,12.0,-0.14201183431952674,-0.1634299372572452
28.0,12.0,0.12426035502958574,0.18016133851210045
29.0,12.0,-0.06804733727810656,-0.10367493277561998
30.0,12.0,-0.05325443786982253,-0.10367493277561998
31.0,12.0,-0.23076923076923078,-0.10367493277561998
32.0,12.0,-0.09763313609467464,-0.13355243501643269
33.0,12.0,-0.0828402366863906,0.015835076187630796
34.0,12.0,0.020710059171597486,0.07559008066925602
35.0,12.0,-0.37869822485207105,-0.4323274574245593
36.0,12.0,0.06508875739644959,0.09052883178966237
37.0,12.0,0.06508875739644959,0.030773827308036975
38.0,12.0,-0.09763313609467464,-0.10367493277561998
39.0,12.0,0.1834319526627219,0.1951000896325068
40.0,12.0,-0.15680473372781079,-0.05885867941440094
41.0,12.0,0.2573964497041419,0.23991634299372566
42.0,12.0,0.12426035502958574,0.07559008066925602
43.0,12.0,0.09467455621301767,0.10546758291006872
44.0,12.0,-0.37869822485207105,-0.3277561995817149
45.0,12.0,-0.14201183431952674,-0.23812369285927695
46.0,12.0,-0.334319526627219,-0.2530624439796833
47.0,12.0,-0.14201183431952674,-0.17836868837765155
48.0,12.0,0.3757396449704142,0.3444876008365701
49.0,12.0,0.24260355029585787,0.25485509411413204
50.0,12.0,-0.363905325443787,-0.3426949507021213
51.0,12.0,-0.023668639053254458,-0.02898117717358825
52.0,12.0,-0.05325443786982253,-0.08873618165521363
53.0,12.0,0.31656804733727806,0.25485509411413204
54.0,12.0,0.16863905325443784,0.1652225873916941
55.0,12.0,-0.48224852071005925,-0.5667762175082164
56.0,12.0,0.2573964497041419,0.23991634299372566
57.0,12.0,0.12426035502958574,0.1353450851508814
58.0,12.0,0.21301775147928978,0.1652225873916941
59.0,12.0,0.0059171597633136145,-0.0140424260531819
60.0,12.0,0.2573964497041419,0.1951000896325068
61.0,12.0,-0.05325443786982253,0.0008963250672244472
62.0,12.0,0.07988165680473362,0.09052883178966237
63.0,12.0,-0.0828402366863906,-0.13355243501643269
64.0,12.0,-0.28994082840236696,-0.26800119510008963
65.0,12.0,-0.20118343195266272,-0.282939946220496
66.0,12.0,0.07988165680473362,0.06065132954884967
67.0,12.0,-0.18639053254437868,-0.282939946220496
68.0,12.0,0.301775147928994,0.32954884971616377
69.0,12.0,0.1094674556213017,0.09052883178966237
70.0,12.0,-0.008875739644970421,-0.10367493277561998
71.0,12.0,0.21301775147928978,0.12040633403047506
72.0,12.0,-0.48224852071005925,-0.4024499551837466
73.0,12.0,-0.2751479289940829,-0.1634299372572452
74.0,12.0,-0.23076923076923078,-0.2530624439796833
75.0,12.0,0.301775147928994,0.32954884971616377
76.0,12.0,0.2721893491124259,0.22497759187331934
77.0,12.0,-0.17159763313609466,-0.08873618165521363
78.0,12.0,-0.11242603550295867,-0.17836868837765155
79.0,12.0,0.0059171597633136145,0.015835076187630796
80.0,12.0,-0.21597633136094677,-0.14849118613683904
81.0,12.0,0.0059171597633136145,0.06065132954884967
82.0,12.0,0.301775147928994,0.2847325963549447
83.0,12.0,-0.03846153846153849,-0.05885867941440094
84.0,12.0,-0.05325443786982253,-0.043919928293994596
85.0,12.0,0.1982248520710059,0.18016133851210045
86.0,12.0,0.050295857988165556,0.030773827308036975
87.0,12.0,0.07988165680473362,0.045712578428443326
88.0,12.0,0.09467455621301767,0.09052883178966237
89.0,12.0,0.21301775147928978,0.1652225873916941
90.0,12.0,0.1982248520710059,0.25485509411413204
91.0,12.0,0.16863905325443784,0.1652225873916941
92.0,12.0,-0.11242603550295867,-0.13355243501643269
93.0,12.0,-0.14201183431952674,-0.2231849417388706
94.0,12.0,0.31656804733727806,0.29967134747535107
95.0,12.0,-0.008875739644970421,-0.0140424260531819
96.0,12.0,-0.05325443786982253,-0.05885867941440094
97.0,12.0,0.0059171597633136145,0.030773827308036975
98.0,12.0,-0.3934911242603551,-0.23812369285927695
99.0,12.0,-0.023668639053254458,0.015835076187630796
0.0,13.0,0.23328380386329853,0.26296797474064043
1.0,13.0,0.1887072808320951,0.21786197564276052
2.0,13.0,-0.16790490341753342,-0.14298601714027975
3.0,13.0,-0.34621099554234774,-0.44369267779281313
4.0,13.0,-0.1827637444279346,-0.08284468500977302
5.0,13.0,-0.09361069836552757,-0.14298601714027975
6.0,13.0,0.12927191679049027,0.08254397834912035
7.0,13.0,0.05497771173848428,0.037437979251240296
8.0,13.0,0.17384843982169387,0.24793264170801374
9.0,13.0,0.09955423476968789,0.11261464441437373
10.0,13.0,-0.2273402674591382,-0.18809201623815966
11.0,13.0,-0.34621099554234774,-0.3835513456623065
12.0,13.0,0.17384843982169387,0.20282664261013383
13.0,13.0,-0.09361069836552757,-0.11291535107502639
14.0,13.0,-0.12332838038632997,-0.05277401894451965
15.0,13.0,-0.00445765230312036,-0.05277401894451965
16.0,13.0,-0.01931649331352156,0.007367313185987092
17.0,13.0,0.27786032689450213,0.1577206435122538
18.0,13.0,-0.10846953937592876,-0.08284468500977302
19.0,13.0,-0.06389301634472516,-0.15802135017290628
20.0,13.0,0.24814264487369972,0.21786197564276052
21.0,13.0,0.26300148588410094,0.26296797474064043
22.0,13.0,-0.049034175334323964,-0.0076680198466395925
23.0,13.0,0.17384843982169387,0.09757931138174704
24.0,13.0,0.1887072808320951,0.18779130957750714
25.0,13.0,-0.16790490341753342,-0.17305668320553297
26.0,13.0,-0.12332838038632997,-0.18809201623815966
27.0,13.0,-0.2719167904903418,-0.20312734927078635
28.0,13.0,0.17384843982169387,0.1426853104796271
29.0,13.0,0.025260029717681876,0.037437979251240296
30.0,13.0,-0.10846953937592876,-0.022703352879266277
31.0,13.0,-0.034175334323922765,-0.08284468500977302
32.0,13.0,-0.06389301634472516,-0.1279506841076531
33.0,13.0,-0.06389301634472516,-0.037738685911892965
34.0,13.0,0.1441307578008915,0.09757931138174704
35.0,13.0,-0.34621099554234774,-0.33844534656442643
36.0,13.0,0.12927191679049027,0.1276499774470004
37.0,13.0,0.025260029717681876,0.11261464441437373
38.0,13.0,-0.21248142644873702,-0.20312734927078635
39.0,13.0,0.23328380386329853,0.24793264170801374
40.0,13.0,-0.09361069836552757,-0.11291535107502639
41.0,13.0,0.26300148588410094,0.26296797474064043
42.0,13.0,0.04011887072808308,0.05247331228386698
43.0,13.0,0.1887072808320951,0.1276499774470004
44.0,13.0,-0.34621099554234774,-0.3835513456623065
45.0,13.0,-0.1827637444279346,-0.20312734927078635
46.0,13.0,-0.21248142644873702,-0.26326868140129306
47.0,13.0,-0.12332838038632997,-0.1279506841076531
48.0,13.0,0.36701337295690933,0.3682153059690272
49.0,13.0,0.24814264487369972,0.26296797474064043
50.0,13.0,-0.3907875185735513,-0.3234100135317997
51.0,13.0,0.01040118870728084,-0.0076680198466395925
52.0,13.0,0.01040118870728084,0.08254397834912035
53.0,13.0,0.24814264487369972,0.26296797474064043
54.0,13.0,0.1887072808320951,0.2780033077732671
55.0,13.0,-0.4502228826151561,-0.26326868140129306
56.0,13.0,0.23328380386329853,0.24793264170801374
57.0,13.0,0.11441307578008908,0.09757931138174704
58.0,13.0,0.1887072808320951,0.20282664261013383
59.0,13.0,-0.10846953937592876,-0.15802135017290628
60.0,13.0,0.21842496285289734,0.2780033077732671
61.0,13.0,0.01040118870728084,-0.037738685911892965
62.0,13.0,0.08469539375928668,0.05247331228386698
63.0,13.0,-0.034175334323922765,-0.06780935197714634
64.0,13.0,-0.34621099554234774,-0.2783040144339198
65.0,13.0,-0.16790490341753342,-0.218162682303413
66.0,13.0,0.11441307578008908,0.08254397834912035
67.0,13.0,-0.2421991084695394,-0.3234100135317997
68.0,13.0,0.36701337295690933,0.3531799729364005
69.0,13.0,0.17384843982169387,0.1577206435122538
70.0,13.0,-0.034175334323922765,-0.09788001804239971
71.0,13.0,0.01040118870728084,0.08254397834912035
72.0,13.0,-0.3759286775631501,-0.3534806795970531
73.0,13.0,-0.28677563150074303,-0.30837468049917305
74.0,13.0,-0.34621099554234774,-0.3234100135317997
75.0,13.0,0.26300148588410094,0.3080739738385205
76.0,13.0,0.3075780089153045,0.20282664261013383
77.0,13.0,-0.09361069836552757,-0.1279506841076531
78.0,13.0,-0.034175334323922765,-0.06780935197714634
79.0,13.0,0.09955423476968789,0.17275597654488048
80.0,13.0,-0.40564635958395245,-0.3985866786949331
81.0,13.0,0.09955423476968789,0.037437979251240296
82.0,13.0,0.3075780089153045,0.3080739738385205
83.0,13.0,-0.07875185735512637,-0.11291535107502639
84.0,13.0,-0.00445765230312036,-0.06780935197714634
85.0,13.0,0.09955423476968789,0.17275597654488048
86.0,13.0,-0.01931649331352156,-0.08284468500977302
87.0,13.0,0.1441307578008915,0.17275597654488048
88.0,13.0,0.08469539375928668,0.1276499774470004
89.0,13.0,0.17384843982169387,0.1276499774470004
90.0,13.0,0.20356612184249628,0.17275597654488048
91.0,13.0,0.1441307578008915,0.09757931138174704
92.0,13.0,-0.15304606240713237,-0.06780935197714634
93.0,13.0,-0.2421991084695394,-0.14298601714027975
94.0,13.0,0.3224368499257057,0.3531799729364005
95.0,13.0,-0.034175334323922765,0.08254397834912035
96.0,13.0,-0.00445765230312036,-0.05277401894451965
97.0,13.0,0.025260029717681876,0.08254397834912035
98.0,13.0,-0.2570579494799406,-0.3534806795970531
99.0,13.0,-0.00445765230312036,0.022402646218613778
0.0,14.0,0.2051778009224818,0.17558402411454416
1.0,14.0,0.2051778009224818,0.2207987942727959
2.0,14.0,-0.2709418241333135,-0.14091936699321783
3.0,14.0,-0.3453355155482815,-0.4423511680482291
4.0,14.0,-0.19654813271834548,-0.36699321778447624
5.0,14.0,0.026632941526558422,0.00979653353428796
6.0,14.0,0.16054158607350094,0.08515448379804069
7.0,14.0,-0.12215444130337756,-0.035418236623963775
8.0,14.0,0.16054158607350094,0.17558402411454416
9.0,14.0,0.14566284779050734,0.2207987942727959
10.0,14.0,-0.3155780389822943,-0.2614920874152223
11.0,14.0,-0.4048504686802559,-0.4122079879427279
12.0,14.0,0.17542032435649457,0.16051243406179358
13.0,14.0,-0.06263948817140311,-0.06556141672946493
14.0,14.0,-0.09239696473739033,-0.005275056518462619
15.0,14.0,0.08614789465853288,0.10022607385079127
16.0,14.0,0.1159053712245201,0.10022607385079127
17.0,14.0,0.2051778009224818,0.16051243406179358
18.0,14.0,-0.06263948817140311,-0.035418236623963775
19.0,14.0,-0.04776074988840949,-0.035418236623963775
20.0,14.0,0.24981401577146248,0.26601356443104746
21.0,14.0,0.14566284779050734,0.19065561416729473
22.0,14.0,-0.04776074988840949,0.00979653353428796
23.0,14.0,0.17542032435649457,0.2057272042200453
24.0,14.0,0.14566284779050734,0.17558402411454416
25.0,14.0,-0.15191191786936478,-0.1861341371514694
26.0,14.0,-0.06263948817140311,-0.12584777694046725
27.0,14.0,-0.28582056241630716,-0.30670685757347393
28.0,14.0,0.14566284779050734,0.19065561416729473
29.0,14.0,-0.04776074988840949,-0.08063300678221551
30.0,14.0,-0.16679065615235825,-0.12584777694046725
31.0,14.0,-0.13703317958637118,-0.11077618688771668
32.0,14.0,-0.04776074988840949,-0.05048982667671435
33.0,14.0,-0.0031245350394286425,-0.005275056518462619
34.0,14.0,0.05639041809254565,0.07008289374529011
35.0,14.0,-0.43460794524624313,-0.32177844762622454
36.0,14.0,0.17542032435649457,0.17558402411454416
37.0,14.0,0.05639041809254565,0.11529766390354185
38.0,14.0,-0.13703317958637118,-0.17106254709871882
39.0,14.0,0.2646927540544561,0.2509419743782969
40.0,14.0,-0.07751822645439671,-0.06556141672946493
41.0,14.0,0.32420770718643055,0.2509419743782969
42.0,14.0,0.026632941526558422,0.05501130369253953
43.0,14.0,-0.018003273322422256,0.024868123587038538
44.0,14.0,-0.3750929921142688,-0.32177844762622454
45.0,14.0,-0.18166939443535185,-0.14091936699321783
46.0,14.0,-0.28582056241630716,-0.2765636774679729
47.0,14.0,-0.07751822645439671,-0.14091936699321783
48.0,14.0,0.3688439220354114,0.3865862848530521
49.0,14.0,0.24981401577146248,0.2358703843255463
50.0,14.0,-0.25606308585031995,-0.30670685757347393
51.0,14.0,0.07126915637553927,-0.08063300678221551
52.0,14.0,-0.09239696473739033,-0.14091936699321783
53.0,14.0,0.35396518375241776,0.2961567445365486
54.0,14.0,0.23493527748846887,0.26601356443104746
55.0,14.0,-0.47924416009522397,-0.5177091183119819
56.0,14.0,0.2795714923374497,0.28108515448379806
57.0,14.0,0.13078410950751373,0.16051243406179358
58.0,14.0,0.16054158607350094,0.145440844009043
59.0,14.0,-0.018003273322422256,0.024868123587038538
60.0,14.0,0.24981401577146248,0.19065561416729473
61.0,14.0,-0.0031245350394286425,-0.035418236623963775
62.0,14.0,0.13078410950751373,0.08515448379804069
63.0,14.0,-0.10727570302038394,-0.14091936699321783
64.0,14.0,-0.36021425383127514,-0.36699321778447624
65.0,14.0,-0.2709418241333135,-0.2464204973624717
66.0,14.0,0.08614789465853288,0.10022607385079127
67.0,14.0,-0.21142687100133908,-0.1861341371514694
68.0,14.0,0.3688439220354114,0.4016578749058027
69.0,14.0,0.1159053712245201,0.145440844009043
70.0,14.0,-0.06263948817140311,-0.0957045968349661
71.0,14.0,0.14566284779050734,0.13036925395629242
72.0,14.0,-0.3006993006993008,-0.39713639788997734
73.0,14.0,-0.12215444130337756,-0.17106254709871882
74.0,14.0,-0.33045677726528794,-0.2614920874152223
75.0,14.0,0.23493527748846887,0.2207987942727959
76.0,14.0,0.23493527748846887,0.2509419743782969
77.0,14.0,-0.12215444130337756,-0.12584777694046725
78.0,14.0,-0.13703317958637118,-0.15599095704596824
79.0,14.0,0.07126915637553927,-0.005275056518462619
80.0,14.0,-0.3006993006993008,-0.2464204973624717
81.0,14.0,0.13078410950751373,0.13036925395629242
82.0,14.0,0.3390864454694242,0.34137151469480037
83.0,14.0,-0.16679065615235825,-0.08063300678221551
84.0,14.0,-0.06263948817140311,0.03993971363978895
85.0,14.0,0.2051778009224818,0.17558402411454416
86.0,14.0,-0.03288201160541587,-0.005275056518462619
87.0,14.0,0.14566284779050734,0.19065561416729473
88.0,14.0,0.1010266329415265,0.03993971363978895
89.0,14.0,0.19029906263948818,0.2509419743782969
90.0,14.0,0.22005653920547524,0.10022607385079127
91.0,14.0,0.14566284779050734,0.13036925395629242
92.0,14.0,-0.13703317958637118,-0.11077618688771668
93.0,14.0,-0.19654813271834548,-0.14091936699321783
94.0,14.0,0.2795714923374497,0.34137151469480037
95.0,14.0,0.011754203243564972,-0.005275056518462619
96.0,14.0,-0.10727570302038394,-0.0957045968349661
97.0,14.0,0.08614789465853288,0.024868123587038538
98.0,14.0,-0.3006993006993008,-0.32177844762622454
99.0,14.0,0.04151167980955204,-0.005275056518462619
0.0,15.0,0.2108682811577081,0.22717749176893134
1.0,15.0,0.1665682220909628,0.16731517509727628
2.0,15.0,-0.15829887773183707,-0.20682430410056868
3.0,15.0,-0.33549911399881865,-0.26668662077222394
4.0,15.0,-0.11399881866509162,-0.22178988326848248
5.0,15.0,-0.025398700531600697,-0.012271774917689292
6.0,15.0,0.06320141760189006,0.07752170008979341
7.0,15.0,0.0041346721795629425,-0.042202933253516914
8.0,15.0,0.24040165386887175,0.22717749176893134
9.0,15.0,0.1665682220909628,0.24214307093684517
10.0,15.0,-0.20259893679858237,-0.17689314576474105
11.0,15.0,-0.4388659184878913,-0.40137683328344803
12.0,15.0,0.13703484937979915,0.047590541753965786
13.0,15.0,-0.11399881866509162,-0.17689314576474105
14.0,15.0,-0.08446544595392798,-0.05716851242143073
15.0,15.0,0.04843473124630824,0.01765938341813833
16.0,15.0,0.06320141760189006,0.0625561209218796
17.0,15.0,0.25516834022445356,0.2122119126010177
18.0,15.0,-0.06969875959834616,-0.05716851242143073
19.0,15.0,-0.11399881866509162,-0.042202933253516914
20.0,15.0,0.25516834022445356,0.2122119126010177
21.0,15.0,0.13703484937979915,0.22717749176893134
22.0,15.0,-0.025398700531600697,-0.042202933253516914
23.0,15.0,0.13703484937979915,0.12241843759353484
24.0,15.0,0.12226816302421734,0.10745285842562104
25.0,15.0,-0.0992321323095098,-0.08709967075725834
26.0,15.0,-0.232132309509746,-0.26668662077222394
27.0,15.0,-0.12876550502067344,-0.19185872493265485
28.0,15.0,0.12226816302421734,0.12241843759353484
29.0,15.0,-0.025398700531600697,0.01765938341813833
30.0,15.0,-0.08446544595392798,-0.08709967075725834
31.0,15.0,-0.06969875959834616,-0.05716851242143073
32.0,15.0,-0.18783225044300056,-0.16192756659682725
33.0,15.0,-0.12876550502067344,-0.19185872493265485
34.0,15.0,-0.010632014176018877,0.03262496258605198
35.0,15.0,-0.39456585942114597,-0.4313079916192757
36.0,15.0,0.0189013585351446,0.15234959592936245
37.0,15.0,0.07796810395747188,0.047590541753965786
38.0,15.0,-0.06969875959834616,-0.027237354085603103
39.0,15.0,0.15180153573538097,0.15234959592936245
40.0,15.0,-0.06969875959834616,-0.1319964082609998
41.0,15.0,0.24040165386887175,0.2122119126010177
42.0,15.0,-0.025398700531600697,-0.012271774917689292
43.0,15.0,0.06320141760189006,0.09248727925770722
44.0,15.0,-0.24689899586532785,-0.3564800957797067
45.0,15.0,-0.12876550502067344,-0.16192756659682725
46.0,15.0,-0.27643236857649145,-0.3115833582759653
47.0,15.0,-0.0992321323095098,-0.1319964082609998
48.0,15.0,0.3585351447135263,0.3917988626159833
49.0,15.0,0.12226816302421734,0.2122119126010177
50.0,15.0,-0.2911990549320733,-0.2517210416043101
51.0,15.0,0.06320141760189006,0.0026938042502245192
52.0,15.0,0.0041346721795629425,0.01765938341813833
53.0,15.0,0.32900177200236264,0.2870398084405866
54.0,15.0,0.2256349675132899,0.2122119126010177
55.0,15.0,-0.4093325457767277,-0.3564800957797067
56.0,15.0,0.24040165386887175,0.1972463334331039
57.0,15.0,0.0927347903130537,0.0625561209218796
58.0,15.0,0.18133490844654462,0.13738401676144865
59.0,15.0,0.0041346721795629425,-0.027237354085603103
60.0,15.0,0.2699350265800354,0.34690212511224183
61.0,15.0,0.03366804489072642,-0.05716851242143073
62.0,15.0,0.04843473124630824,0.07752170008979341
63.0,15.0,-0.04016538688718252,-0.07213409158934454
64.0,15.0,-0.232132309509746,-0.29661777910805154
65.0,15.0,-0.232132309509746,-0.26668662077222394
66.0,15.0,0.13703484937979915,0.18228075426519008
67.0,15.0,-0.2173656231541642,-0.22178988326848248
68.0,15.0,0.34376845835794445,0.33193654594432803
69.0,15.0,0.13703484937979915,0.12241843759353484
70.0,15.0,-0.010632014176018877,0.03262496258605198
71.0,15.0,0.12226816302421734,0.15234959592936245
72.0,15.0,-0.5274660366213821,-0.5211014666267585
73.0,15.0,-0.24689899586532785,-0.19185872493265485
74.0,15.0,-0.2911990549320733,-0.26668662077222394
75.0,15.0,0.25516834022445356,0.2720742292726728
76.0,15.0,0.25516834022445356,0.30200538760850043
77.0,15.0,-0.04016538688718252,-0.10206524992517216
78.0,15.0,-0.08446544595392798,-0.1469619874289136
79.0,15.0,0.10750147666863552,0.10745285842562104
80.0,15.0,-0.232132309509746,-0.2517210416043101
81.0,15.0,0.0927347903130537,0.10745285842562104
82.0,15.0,0.299468399291199,0.34690212511224183
83.0,15.0,-0.06969875959834616,-0.07213409158934454
84.0,15.0,-0.054932073242764334,-0.05716851242143073
85.0,15.0,0.2108682811577081,0.24214307093684517
86.0,15.0,0.0189013585351446,0.0026938042502245192
87.0,15.0,0.12226816302421734,0.10745285842562104
88.0,15.0,0.07796810395747188,0.10745285842562104
89.0,15.0,0.19610159480212644,0.2122119126010177
90.0,15.0,0.24040165386887175,0.24214307093684517
91.0,15.0,0.10750147666863552,0.18228075426519008
92.0,15.0,-0.17306556408741874,-0.1469619874289136
93.0,15.0,-0.12876550502067344,-0.19185872493265485
94.0,15.0,0.32900177200236264,0.36186770428015563
95.0,15.0,0.04843473124630824,0.09248727925770722
96.0,15.0,-0.15829887773183707,-0.1319964082609998
97.0,15.0,0.03366804489072642,0.01765938341813833
98.0,15.0,-0.35026580035440047,-0.28165219994013774
99.0,15.0,-0.04016538688718252,-0.027237354085603103
0.0,16.0,0.23145400593471796,0.2781954887218044
1.0,16.0,0.15727002967359047,0.18796992481203006
2.0,16.0,-0.18397626112759644,-0.15789473684210523
3.0,16.0,-0.4510385756676558,-0.4135338345864662
4.0,16.0,-0.22848664688427303,-0.20300751879699247
5.0,16.0,0.08308605341246281,0.0075187969924812095
6.0,16.0,0.023738872403560686,0.03759398496240588
7.0,16.0,0.008902077151335319,0.02255639097744363
8.0,16.0,0.18694362017804153,0.14285714285714282
9.0,16.0,0.172106824925816,0.20300751879699247
10.0,16.0,-0.15430267062314554,-0.2180451127819549
11.0,16.0,-0.19881305637982197,-0.18796992481203006
12.0,16.0,0.15727002967359047,0.24812030075187957
13.0,16.0,-0.0949554896142434,-0.06766917293233088
14.0,16.0,-0.0949554896142434,-0.142857142857143
15.0,16.0,0.023738872403560686,0.02255639097744363
16.0,16.0,0.06824925816023727,0.0526315789473683
17.0,16.0,0.20178041543026706,0.14285714285714282
18.0,16.0,-0.1691394658753709,-0.11278195488721814
19.0,16.0,0.008902077151335319,-0.0827067669172933
20.0,16.0,0.2462908011869435,0.29323308270676685
21.0,16.0,0.20178041543026706,0.2180451127819549
22.0,16.0,-0.06528189910979233,-0.02255639097744363
23.0,16.0,0.14243323442136493,0.18796992481203006
24.0,16.0,0.2462908011869435,0.23308270676691714
25.0,16.0,-0.25816023738872407,-0.293233082706767
26.0,16.0,-0.06528189910979233,-0.142857142857143
27.0,16.0,-0.15430267062314554,-0.20300751879699247
28.0,16.0,0.15727002967359047,0.17293233082706766
29.0,16.0,-0.06528189910979233,-0.05263157894736847
30.0,16.0,-0.12462908011869446,-0.142857142857143
31.0,16.0,-0.005934718100890212,0.0075187969924812095
32.0,16.0,-0.12462908011869446,-0.0827067669172933
33.0,16.0,-0.08011869436201786,-0.02255639097744363
34.0,16.0,-0.020771513353115743,0.0526315789473683
35.0,16.0,-0.36201780415430274,-0.4135338345864662
36.0,16.0,0.1275964391691394,0.15789473684210523
37.0,16.0,0.08308605341246281,0.06766917293233071
38.0,16.0,-0.13946587537092,-0.15789473684210523
39.0,16.0,0.23145400593471796,0.23308270676691714
40.0,16.0,-0.08011869436201786,-0.06766917293233088
41.0,16.0,0.15727002967359047,0.23308270676691714
42.0,16.0,0.05341246290801175,0.06766917293233071
43.0,16.0,0.05341246290801175,-0.03759398496240605
44.0,16.0,-0.30267062314540066,-0.3533834586466166
45.0,16.0,-0.15430267062314554,-0.15789473684210523
46.0,16.0,-0.28783382789317513,-0.26315789473684215
47.0,16.0,-0.05044510385756681,-0.09774436090225572
48.0,16.0,0.3056379821958456,0.33834586466165406
49.0,16.0,0.21661721068249243,0.2180451127819549
50.0,16.0,-0.19881305637982197,-0.368421052631579
51.0,16.0,-0.020771513353115743,0.02255639097744363
52.0,16.0,0.023738872403560686,-0.05263157894736847
53.0,16.0,0.3204747774480711,0.29323308270676685
54.0,16.0,0.21661721068249243,0.23308270676691714
55.0,16.0,-0.4510385756676558,-0.5488721804511278
56.0,16.0,0.21661721068249243,0.24812030075187957
57.0,16.0,0.06824925816023727,0.1278195488721804
58.0,16.0,0.21661721068249243,0.15789473684210523
59.0,16.0,-0.15430267062314554,-0.03759398496240605
60.0,16.0,0.2462908011869435,0.23308270676691714
61.0,16.0,-0.13946587537092,-0.06766917293233088
62.0,16.0,-0.005934718100890212,0.08270676691729313
63.0,16.0,-0.08011869436201786,-0.06766917293233088
64.0,16.0,-0.42136498516320475,-0.27819548872180455
65.0,16.0,-0.22848664688427303,-0.27819548872180455
66.0,16.0,0.05341246290801175,0.03759398496240588
67.0,16.0,-0.15430267062314554,-0.17293233082706766
68.0,16.0,0.33531157270029666,0.32330827067669166
69.0,16.0,0.11275964391691387,0.14285714285714282
70.0,16.0,-0.05044510385756681,-0.03759398496240605
71.0,16.0,0.11275964391691387,0.15789473684210523
72.0,16.0,-0.4510385756676558,-0.4586466165413534
73.0,16.0,-0.2136498516320475,-0.17293233082706766
74.0,16.0,-0.2729970326409496,-0.32330827067669177
75.0,16.0,0.18694362017804153,0.24812030075187957
76.0,16.0,0.23145400593471796,0.263157894736842
77.0,16.0,-0.06528189910979233,-0.15789473684210523
78.0,16.0,-0.05044510385756681,-0.09774436090225572
79.0,16.0,0.05341246290801175,0.06766917293233071
80.0,16.0,-0.25816023738872407,-0.2180451127819549
81.0,16.0,0.15727002967359047,0.15789473684210523
82.0,16.0,0.33531157270029666,0.263157894736842
83.0,16.0,-0.10979228486646893,-0.12781954887218056
84.0,16.0,0.03857566765578622,0.0526315789473683
85.0,16.0,0.2759643916913946,0.23308270676691714
86.0,16.0,0.09792284866468834,0.06766917293233071
87.0,16.0,0.15727002967359047,0.15789473684210523
88.0,16.0,0.1275964391691394,0.06766917293233071
89.0,16.0,0.23145400593471796,0.20300751879699247
90.0,16.0,0.18694362017804153,0.24812030075187957
91.0,16.0,0.05341246290801175,0.0526315789473683
92.0,16.0,-0.05044510385756681,-0.0827067669172933
93.0,16.0,-0.2729970326409496,-0.39849624060150374
94.0,16.0,0.2908011869436201,0.29323308270676685
95.0,16.0,-0.06528189910979233,-0.0075187969924812095
96.0,16.0,-0.035608308605341275,-0.09774436090225572
97.0,16.0,0.03857566765578622,0.03759398496240588
98.0,16.0,-0.2136498516320475,-0.0827067669172933
99.0,16.0,-0.05044510385756681,-0.06766917293233088
0.0,17.0,0.224428848738241,0.27973501957241786
1.0,17.0,0.209496789607287,0.20445648900933458
2.0,17.0,-0.10407645214275046,-0.24721469436916593
3.0,17.0,-0.2683291025832462,-0.3676603432700994
4.0,17.0,-0.19366880692847535,-0.24721469436916593
5.0,17.0,0.04524413916679109,0.02378801565793441
6.0,17.0,0.13483649395251612,0.1592893706714845
7.0,17.0,-0.044348215618933776,0.02378801565793441
8.0,17.0,0.209496789607287,0.1592893706714845
9.0,17.0,0.209496789607287,0.1743450767841012
10.0,17.0,-0.163804688666567,-0.21710328214393254
11.0,17.0,-0.2683291025832462,-0.4429388738331828
12.0,17.0,0.209496789607287,0.1743450767841012
13.0,17.0,-0.2086008660594295,-0.20204757603131585
14.0,17.0,-0.10407645214275046,-0.06654622101776576
15.0,17.0,-0.029416156487979604,-0.036434808792532365
16.0,17.0,0.0004479617739287412,0.03884372177055094
17.0,17.0,0.23936090786919517,0.1592893706714845
18.0,17.0,0.0004479617739287412,-0.036434808792532365
19.0,17.0,0.0004479617739287412,-0.09665763324299914
20.0,17.0,0.2692250261311035,0.21951219512195128
21.0,17.0,0.19456473047633283,0.26467931345980117
22.0,17.0,-0.05928027474988795,-0.08160192713038245
23.0,17.0,0.1497685530834703,0.1592893706714845
24.0,17.0,0.17963267134537864,0.21951219512195128
25.0,17.0,-0.13394057040465882,-0.09665763324299914
26.0,17.0,-0.10407645214275046,-0.11171333935561584
27.0,17.0,-0.19366880692847535,-0.18699186991869915
28.0,17.0,0.13483649395251612,0.11412225233363442
29.0,17.0,-0.05928027474988795,-0.06654622101776576
30.0,17.0,-0.10407645214275046,-0.15688045769346576
31.0,17.0,0.015380020904882915,0.008732309545317717
32.0,17.0,-0.07421233388084213,-0.08160192713038245
33.0,17.0,-0.10407645214275046,-0.11171333935561584
34.0,17.0,0.0004479617739287412,0.03884372177055094
35.0,17.0,-0.342989398238017,-0.3074375188196326
36.0,17.0,0.030312080035836922,0.02378801565793441
37.0,17.0,0.015380020904882915,0.1291779584462511
38.0,17.0,-0.163804688666567,-0.11171333935561584
39.0,17.0,0.1497685530834703,0.1743450767841012
40.0,17.0,-0.044348215618933776,0.008732309545317717
41.0,17.0,0.25429296700014936,0.2345679012345678
42.0,17.0,-0.029416156487979604,-0.006323396567298978
43.0,17.0,0.04524413916679109,0.02378801565793441
44.0,17.0,-0.4027176347618336,-0.3977717554953327
45.0,17.0,-0.10407645214275046,-0.14182475158084923
46.0,17.0,-0.2683291025832462,-0.3074375188196326
47.0,17.0,-0.10407645214275046,-0.021379102679915673
48.0,17.0,0.4036135583096909,0.40018066847335143
49.0,17.0,0.224428848738241,0.21951219512195128
50.0,17.0,-0.3728535164999253,-0.337548931044866
51.0,17.0,0.030312080035836922,-0.006323396567298978
52.0,17.0,-0.029416156487979604,-0.09665763324299914
53.0,17.0,0.3438853217858744,0.37006925624811804
54.0,17.0,0.19456473047633283,0.2345679012345678
55.0,17.0,-0.4176496938927878,-0.4579945799457995
56.0,17.0,0.25429296700014936,0.26467931345980117
57.0,17.0,0.10497237569060779,0.1442336645588678
58.0,17.0,0.16470061221442447,0.21951219512195128
59.0,17.0,0.015380020904882915,0.06895513399578433
60.0,17.0,0.209496789607287,0.2496236073471845
61.0,17.0,0.015380020904882915,-0.006323396567298978
62.0,17.0,0.060176198297745266,0.1291779584462511
63.0,17.0,-0.10407645214275046,-0.15688045769346576
64.0,17.0,-0.28326116171420035,-0.3977717554953327
65.0,17.0,-0.23846498432133786,-0.292381812707016
66.0,17.0,-0.07421233388084213,-0.021379102679915673
67.0,17.0,-0.2086008660594295,-0.14182475158084923
68.0,17.0,0.2841570852620577,0.32490213791026795
69.0,17.0,0.13483649395251612,0.1743450767841012
70.0,17.0,-0.014484097357025431,-0.11171333935561584
71.0,17.0,0.13483649395251612,0.11412225233363442
72.0,17.0,-0.4624458712856503,-0.4881059921710328
73.0,17.0,-0.3131252799761086,-0.20204757603131585
74.0,17.0,-0.17873674779752116,-0.3224932249322493
75.0,17.0,0.2841570852620577,0.29479072568503456
76.0,17.0,0.2990891443930119,0.27973501957241786
77.0,17.0,-0.08914439301179629,-0.08160192713038245
78.0,17.0,-0.07421233388084213,-0.09665763324299914
79.0,17.0,0.13483649395251612,0.008732309545317717
80.0,17.0,-0.4027176347618336,-0.3827160493827161
81.0,17.0,-0.014484097357025431,0.11412225233363442
82.0,17.0,0.2990891443930119,0.32490213791026795
83.0,17.0,-0.13394057040465882,-0.06654622101776576
84.0,17.0,-0.05928027474988795,-0.036434808792532365
85.0,17.0,0.17963267134537864,0.20445648900933458
86.0,17.0,-0.029416156487979604,0.06895513399578433
87.0,17.0,0.17963267134537864,0.11412225233363442
88.0,17.0,0.1497685530834703,0.08401084010840103
89.0,17.0,0.2692250261311035,0.2345679012345678
90.0,17.0,0.1497685530834703,0.1442336645588678
91.0,17.0,0.11990443482156196,0.1442336645588678
92.0,17.0,-0.044348215618933776,-0.036434808792532365
93.0,17.0,-0.253397043452292,-0.23215898825654924
94.0,17.0,0.3588173809168286,0.33995784402288465
95.0,17.0,0.0004479617739287412,0.008732309545317717
96.0,17.0,-0.13394057040465882,0.008732309545317717
97.0,17.0,-0.05928027474988795,-0.021379102679915673
98.0,17.0,-0.23846498432133786,-0.14182475158084923
99.0,17.0,-0.014484097357025431,-0.021379102679915673
0.0,18.0,0.24536693847294289,0.24195720484812203
1.0,18.0,0.1415863602668644,0.22699386503067476
2.0,18.0,-0.09562638991845812,-0.1021996109531648
3.0,18.0,-0.3180133432171979,-0.32664970821487355
4.0,18.0,-0.18458117123795395,-0.08723627113571752
5.0,18.0,0.06745737583395105,0.06239712703875499
6.0,18.0,0.008154188287620549,-0.012419572048481183
7.0,18.0,-0.006671608598962118,0.04743378722130772
8.0,18.0,0.21571534469977757,0.18210384557833312
9.0,18.0,0.24536693847294289,0.21203052521322766
10.0,18.0,-0.27353595255744995,-0.1470896304055066
11.0,18.0,-0.3031875463306153,-0.2518330091276373
12.0,18.0,0.1415863602668644,0.12225048630854406
13.0,18.0,-0.1549295774647888,-0.1021996109531648
14.0,18.0,-0.18458117123795395,-0.1021996109531648
15.0,18.0,-0.006671608598962118,0.03247044740386045
16.0,18.0,0.05263157894736838,0.07736046685620225
17.0,18.0,0.21571534469977757,0.21203052521322766
18.0,18.0,-0.09562638991845812,-0.13212629058805933
19.0,18.0,-0.12527798369162346,-0.05730959150082299
20.0,18.0,0.24536693847294289,0.2569205446655693
21.0,18.0,0.20088954781319507,0.22699386503067476
22.0,18.0,-0.09562638991845812,-0.07227293131827026
23.0,18.0,0.12676056338028172,0.12225048630854406
24.0,18.0,0.21571534469977757,0.21203052521322766
25.0,18.0,-0.11045218680504079,-0.08723627113571752
26.0,18.0,-0.14010378057820613,-0.13212629058805933
27.0,18.0,-0.36249073387694586,-0.3116863683974263
28.0,18.0,0.11193476649369906,0.09232380667364952
29.0,18.0,0.008154188287620549,-0.012419572048481183
30.0,18.0,-0.18458117123795395,-0.1919796498578482
31.0,18.0,-0.08080059303187545,-0.1021996109531648
32.0,18.0,-0.03632320237212745,-0.08723627113571752
33.0,18.0,-0.051148999258710116,-0.07227293131827026
34.0,18.0,0.03780578206078572,0.0025437677689660854
35.0,18.0,-0.37731653076352856,-0.4014664073021098
36.0,18.0,0.12676056338028172,0.06239712703875499
37.0,18.0,0.20088954781319507,0.18210384557833312
38.0,18.0,-0.18458117123795395,-0.23686966931019002
39.0,18.0,0.34914751667902155,0.24195720484812203
40.0,18.0,-0.006671608598962118,-0.04234625168337572
41.0,18.0,0.20088954781319507,0.1970671853957804
42.0,18.0,0.09710896960711639,-0.012419572048481183
43.0,18.0,0.08228317272053372,0.09232380667364952
44.0,18.0,-0.3921423276501112,-0.34161304803232084
45.0,18.0,-0.1549295774647888,-0.11716295077061205
46.0,18.0,-0.3031875463306153,-0.22190632949274275
47.0,18.0,-0.14010378057820613,-0.1470896304055066
48.0,18.0,0.3194959229058562,0.3317372437528056
49.0,18.0,0.17123795404002973,0.16714050576088585
50.0,18.0,-0.24388435878428463,-0.2967230285799791
51.0,18.0,0.08228317272053372,0.09232380667364952
52.0,18.0,-0.06597479614529278,-0.012419572048481183
53.0,18.0,0.28984432913269087,0.2718838844830166
54.0,18.0,0.24536693847294289,0.2569205446655693
55.0,18.0,-0.3328391401037806,-0.32664970821487355
56.0,18.0,0.21571534469977757,0.21203052521322766
57.0,18.0,0.08228317272053372,0.09232380667364952
58.0,18.0,0.12676056338028172,0.21203052521322766
59.0,18.0,-0.11045218680504079,-0.1021996109531648
60.0,18.0,0.2750185322461082,0.2718838844830166
61.0,18.0,0.008154188287620549,-0.08723627113571752
62.0,18.0,0.08228317272053372,0.03247044740386045
63.0,18.0,-0.08080059303187545,-0.05730959150082299
64.0,18.0,-0.24388435878428463,-0.32664970821487355
65.0,18.0,-0.28836174944403264,-0.2817596887625318
66.0,18.0,0.12676056338028172,0.15217716594343858
67.0,18.0,-0.22905856189770196,-0.23686966931019002
68.0,18.0,0.3343217197924389,0.30181056411791113
69.0,18.0,0.20088954781319507,0.12225048630854406
70.0,18.0,-0.021497405485544786,0.0025437677689660854
71.0,18.0,0.09710896960711639,0.16714050576088585
72.0,18.0,-0.3180133432171979,-0.4613197665718989
73.0,18.0,-0.2142327650111193,-0.22190632949274275
74.0,18.0,-0.3031875463306153,-0.3116863683974263
75.0,18.0,0.24536693847294289,0.24195720484812203
76.0,18.0,0.24536693847294289,0.2569205446655693
77.0,18.0,-0.11045218680504079,-0.08723627113571752
78.0,18.0,-0.14010378057820613,-0.1470896304055066
79.0,18.0,0.12676056338028172,0.12225048630854406
80.0,18.0,-0.28836174944403264,-0.3565763878497681
81.0,18.0,0.022979985174203053,0.07736046685620225
82.0,18.0,0.30467012601927357,0.30181056411791113
83.0,18.0,-0.14010378057820613,-0.1021996109531648
84.0,18.0,-0.006671608598962118,0.06239712703875499
85.0,18.0,0.20088954781319507,0.24195720484812203
86.0,18.0,0.05263157894736838,-0.02738291186592845
87.0,18.0,0.08228317272053372,0.10728714649109679
88.0,18.0,-0.006671608598962118,0.017507107586413353
89.0,18.0,0.24536693847294289,0.16714050576088585
90.0,18.0,0.1860637509266124,0.15217716594343858
91.0,18.0,0.1415863602668644,0.12225048630854406
92.0,18.0,-0.14010378057820613,-0.1919796498578482
93.0,18.0,-0.19940696812453662,-0.1919796498578482
94.0,18.0,0.3194959229058562,0.3317372437528056
95.0,18.0,-0.006671608598962118,0.0025437677689660854
96.0,18.0,-0.12527798369162346,-0.1620529702229537
97.0,18.0,0.08228317272053372,0.12225048630854406
98.0,18.0,-0.19940696812453662,-0.1919796498578482
99.0,18.0,-0.06597479614529278,-0.02738291186592845
0.0,19.0,0.2230107202174242,0.29553421734491686
1.0,19.0,0.1777140268760381,0.17360158512421886
2.0,19.0,-0.2148573154159746,-0.16171315348270077
3.0,19.0,-0.3507473954401329,-0.31412894375857336
4.0,19.0,-0.2601540087573607,-0.17695473251028804
5.0,19.0,0.026725049071417862,0.11263526901386978
6.0,19.0,0.041823946851879734,0.11263526901386978
7.0,19.0,0.07202174241280382,-0.009297363206828219
8.0,19.0,0.20791182243696216,0.21932632220698067
9.0,19.0,0.2834063113392722,0.24980948026215505
10.0,19.0,-0.22995621319643664,-0.20743789056546258
11.0,19.0,-0.4715385776838291,-0.4208199969516842
12.0,19.0,0.20791182243696216,0.17360158512421886
13.0,19.0,-0.06386833761135438,-0.08550525834476458
14.0,19.0,-0.09406613317227845,-0.05502210028959003
15.0,19.0,0.13241733353465196,0.005944215820759053
16.0,19.0,0.10221953797372789,0.08215211095869523
17.0,19.0,0.26830741355881016,0.2040847431793934
18.0,19.0,-0.0336705420504303,-0.1312299954275264
19.0,19.0,-0.04876943983089234,-0.024538942234415488
20.0,19.0,0.2834063113392722,0.29553421734491686
21.0,19.0,0.25320851577834813,0.23456790123456794
22.0,19.0,-0.09406613317227845,-0.08550525834476458
23.0,19.0,0.05692284463234177,0.12787684804145705
24.0,19.0,0.16261512909557604,0.11263526901386978
25.0,19.0,-0.13936282651366458,-0.16171315348270077
26.0,19.0,-0.09406613317227845,-0.11598841639993912
27.0,19.0,-0.2450551109768987,-0.23792104862063712
28.0,19.0,0.16261512909557604,0.06691053193110796
29.0,19.0,-0.06386833761135438,-0.1312299954275264
30.0,19.0,-0.04876943983089234,-0.08550525834476458
31.0,19.0,-0.0336705420504303,-0.07026367931717731
32.0,19.0,-0.13936282651366458,-0.16171315348270077
33.0,19.0,-0.13936282651366458,-0.07026367931717731
34.0,19.0,0.10221953797372789,0.021185794848346325
35.0,19.0,-0.2903518043182848,-0.37509525986892245
36.0,19.0,0.13241733353465196,0.12787684804145705
37.0,19.0,0.011626151290955821,0.036427373875933595
38.0,19.0,-0.1695606220745885,-0.1921963115378753
39.0,19.0,0.20791182243696216,0.24980948026215505
40.0,19.0,-0.06386833761135438,-0.024538942234415488
41.0,19.0,0.25320851577834813,0.3869836915104405
42.0,19.0,0.10221953797372789,0.06691053193110796
43.0,19.0,0.11731843575418993,0.06691053193110796
44.0,19.0,-0.3507473954401329,-0.39033683889650966
45.0,19.0,-0.22995621319643664,-0.28364578570339893
46.0,19.0,-0.33564849765967086,-0.37509525986892245
47.0,19.0,-0.15446172429412644,-0.009297363206828219
48.0,19.0,0.3890985958025065,0.3869836915104405
49.0,19.0,0.1777140268760381,0.23456790123456794
50.0,19.0,-0.30545070209874675,-0.26840420667581166
51.0,19.0,0.14751623131511402,0.0973936899862825
52.0,19.0,-0.018571644269968258,-0.10074683737235185
53.0,19.0,0.3136041069001963,0.3717421124828532
54.0,19.0,0.16261512909557604,0.18884316415180613
55.0,19.0,-0.4715385776838291,-0.45130315500685875
56.0,19.0,0.25320851577834813,0.2040847431793934
57.0,19.0,0.13241733353465196,0.0973936899862825
58.0,19.0,0.20791182243696216,0.17360158512421886
59.0,19.0,-0.04876943983089234,-0.11598841639993912
60.0,19.0,0.25320851577834813,0.24980948026215505
61.0,19.0,-0.0336705420504303,-0.10074683737235185
62.0,19.0,0.10221953797372789,0.17360158512421886
63.0,19.0,-0.07896723539181642,-0.07026367931717731
64.0,19.0,-0.30545070209874675,-0.31412894375857336
65.0,19.0,-0.2601540087573607,-0.2531626276482244
66.0,19.0,0.08712064019326585,0.0516689529035207
67.0,19.0,-0.22995621319643664,-0.28364578570339893
68.0,19.0,0.3890985958025065,0.41746684956561503
69.0,19.0,0.11731843575418993,0.21932632220698067
70.0,19.0,-0.09406613317227845,-0.03978052126200276
71.0,19.0,0.07202174241280382,0.06691053193110796
72.0,19.0,-0.44134078212290506,-0.527511050144795
73.0,19.0,-0.2450551109768987,-0.20743789056546258
74.0,19.0,-0.27525290653782275,-0.32937052278616064
75.0,19.0,0.1777140268760381,0.24980948026215505
76.0,19.0,0.32870300468065833,0.3260173754000914
77.0,19.0,-0.12426392873320254,-0.05502210028959003
78.0,19.0,-0.12426392873320254,-0.10074683737235185
79.0,19.0,0.08712064019326585,0.036427373875933595
80.0,19.0,-0.33564849765967086,-0.20743789056546258
81.0,19.0,0.13241733353465196,0.11263526901386978
82.0,19.0,0.3136041069001963,0.29553421734491686
83.0,19.0,-0.2450551109768987,-0.17695473251028804
84.0,19.0,-0.0336705420504303,0.005944215820759053
85.0,19.0,0.13241733353465196,0.17360158512421886
86.0,19.0,-0.0034727464895062186,-0.024538942234415488
87.0,19.0,0.1777140268760381,0.2040847431793934
88.0,19.0,0.08712064019326585,0.11263526901386978
89.0,19.0,0.19281292465650013,0.2040847431793934
90.0,19.0,0.13241733353465196,0.17360158512421886
91.0,19.0,0.10221953797372789,0.1583600060966316
92.0,19.0,-0.06386833761135438,-0.1312299954275264
93.0,19.0,-0.2148573154159746,-0.32937052278616064
94.0,19.0,0.3589008002415824,0.3260173754000914
95.0,19.0,0.041823946851879734,0.06691053193110796
96.0,19.0,-0.15446172429412644,-0.1312299954275264
97.0,19.0,0.07202174241280382,0.005944215820759053
98.0,19.0,-0.19975841763551258,-0.2531626276482244
99.0,19.0,-0.06386833761135438,0.021185794848346325
0.0,20.0,0.16192462386414422,0.2050007531254707
1.0,20.0,0.29599284969462236,0.2803133001958125
2.0,20.0,-0.16579770594369128,-0.20168700105437568
3.0,20.0,-0.34455534038432895,-0.3221870763669228
4.0,20.0,-0.28496946223744973,-0.20168700105437568
5.0,20.0,0.08744227618054518,-0.005874378671486691
6.0,20.0,0.07254580664382536,0.06943816839885512
7.0,20.0,-0.031729480113213145,-0.005874378671486691
8.0,20.0,0.17682109340086402,0.26525079078174413
9.0,20.0,0.19171756293758385,0.23512577195360732
10.0,20.0,-0.2551765231640101,-0.1715619822262389
11.0,20.0,-0.34455534038432895,-0.3221870763669228
12.0,20.0,0.14702815432742442,0.2050007531254707
13.0,20.0,-0.1062118277968122,-0.035999397499623484
14.0,20.0,-0.21048711455385072,-0.1715619822262389
15.0,20.0,0.08744227618054518,0.06943816839885512
16.0,20.0,0.04275286757038574,0.06943816839885512
17.0,20.0,0.23640697154774312,0.23512577195360732
18.0,20.0,-0.046625949649932955,0.054375658984786725
19.0,20.0,-0.046625949649932955,-0.11131194456996546
20.0,20.0,0.28109638015790256,0.26525079078174413
21.0,20.0,0.14702815432742442,0.2200632625395391
22.0,20.0,0.012959928496946285,-0.051061906913691876
23.0,20.0,0.16192462386414422,0.1598132248832655
24.0,20.0,0.1172352152539848,0.2050007531254707
25.0,20.0,-0.28496946223744973,-0.24687452929658085
26.0,20.0,-0.15090123640697162,-0.11131194456996546
27.0,20.0,-0.38924474899448835,-0.38243711402319636
28.0,20.0,0.1321316847907046,0.1899382437114023
29.0,20.0,-0.09131535826009239,-0.051061906913691876
30.0,20.0,-0.12110829733353201,-0.14143696339810224
31.0,20.0,-0.1062118277968122,-0.08118692574182867
32.0,20.0,-0.07641888872337257,-0.06612441632776028
33.0,20.0,-0.061522419186652764,-0.08118692574182867
34.0,20.0,-0.0019365410397735258,-0.020936888085555088
35.0,20.0,-0.4488306271413675,-0.41256213285133303
36.0,20.0,0.1321316847907046,0.09956318722699191
37.0,20.0,0.08744227618054518,0.0242506401566501
38.0,20.0,-0.16579770594369128,-0.1564994728121705
39.0,20.0,0.26619991062118276,0.23512577195360732
40.0,20.0,-0.0019365410397735258,0.009188130742581705
41.0,20.0,0.28109638015790256,0.23512577195360732
42.0,20.0,-0.0019365410397735258,0.009188130742581705
43.0,20.0,0.04275286757038574,0.009188130742581705
44.0,20.0,-0.27007299270072993,-0.29206205753878606
45.0,20.0,-0.13600476687025181,-0.20168700105437568
46.0,20.0,-0.24028005362729032,-0.3372495857809912
47.0,20.0,-0.16579770594369128,-0.12637445398403385
48.0,20.0,0.34068225830478177,0.4158758849224279
49.0,20.0,0.19171756293758385,0.1598132248832655
50.0,20.0,-0.24028005362729032,-0.35231209519505957
51.0,20.0,0.04275286757038574,0.11462569664106032
52.0,20.0,-0.031729480113213145,-0.06612441632776028
53.0,20.0,0.31088931923134216,0.3556258472661545
54.0,20.0,0.17682109340086402,0.1598132248832655
55.0,20.0,-0.4190376880679279,-0.3372495857809912
56.0,20.0,0.26619991062118276,0.1899382437114023
57.0,20.0,0.1172352152539848,0.1296882060551287
58.0,20.0,0.17682109340086402,0.1899382437114023
59.0,20.0,-0.061522419186652764,-0.035999397499623484
60.0,20.0,0.28109638015790256,0.3255008284380177
61.0,20.0,-0.016833010576493335,-0.06612441632776028
62.0,20.0,0.05764933710710555,0.054375658984786725
63.0,20.0,-0.031729480113213145,-0.08118692574182867
64.0,20.0,-0.27007299270072993,-0.27699954812471766
65.0,20.0,-0.18069417548041108,-0.23181201988251246
66.0,20.0,0.08744227618054518,0.009188130742581705
67.0,20.0,-0.1955906450171309,-0.1715619822262389
68.0,20.0,0.29599284969462236,0.3556258472661545
69.0,20.0,0.16192462386414422,0.1598132248832655
70.0,20.0,-0.061522419186652764,-0.11131194456996546
71.0,20.0,0.14702815432742442,0.09956318722699191
72.0,20.0,-0.49352003575152686,-0.44268715167946987
73.0,20.0,-0.21048711455385072,-0.27699954812471766
74.0,20.0,-0.35945180992104875,-0.4276246422654014
75.0,20.0,0.28109638015790256,0.3556258472661545
76.0,20.0,0.26619991062118276,0.2803133001958125
77.0,20.0,-0.1062118277968122,-0.1564994728121705
78.0,20.0,-0.12110829733353201,-0.1564994728121705
79.0,20.0,-0.016833010576493335,0.009188130742581705
80.0,20.0,-0.22538358409057052,-0.27699954812471766
81.0,20.0,0.1321316847907046,0.11462569664106032
82.0,20.0,0.31088931923134216,0.26525079078174413
83.0,20.0,-0.09131535826009239,-0.12637445398403385
84.0,20.0,-0.031729480113213145,0.009188130742581705
85.0,20.0,0.17682109340086402,0.1598132248832655
86.0,20.0,0.05764933710710555,0.0242506401566501
87.0,20.0,0.17682109340086402,0.2200632625395391
88.0,20.0,0.10233874571726498,0.11462569664106032
89.0,20.0,0.2513034410844629,0.23512577195360732
90.0,20.0,0.19171756293758385,0.1447507154691971
91.0,20.0,0.10233874571726498,0.09956318722699191
92.0,20.0,-0.12110829733353201,-0.1715619822262389
93.0,20.0,-0.22538358409057052,-0.23181201988251246
94.0,20.0,0.32578578876806197,0.3255008284380177
95.0,20.0,0.05764933710710555,0.06943816839885512
96.0,20.0,-0.046625949649932955,-0.005874378671486691
97.0,20.0,0.012959928496946285,0.054375658984786725
98.0,20.0,-0.22538358409057052,-0.23181201988251246
99.0,20.0,0.07254580664382536,-0.005874378671486691
0.0,21.0,0.2607534856125778,0.23624302728780333
1.0,21.0,0.21625630376742797,0.25131916176692287
2.0,21.0,-0.08039157520023735,-0.08035579677370724
3.0,21.0,-0.3177098783743696,-0.27634554500226144
4.0,21.0,-0.2435479086324533,-0.05020352781546811
5.0,21.0,-0.0062296054583209455,0.025177144580129728
6.0,21.0,0.09759715218036186,0.1005578169757274
7.0,21.0,-0.03589439335508751,-0.020051258857228974
8.0,21.0,0.15692672797389498,0.1457862204130861
9.0,21.0,0.20142390981904484,0.25131916176692287
10.0,21.0,-0.18421833283892017,-0.2612694105231419
11.0,21.0,-0.391871848116286,-0.3969546208352178
12.0,21.0,0.14209433402551172,0.1457862204130861
13.0,21.0,-0.1248887570453872,-0.08035579677370724
14.0,21.0,-0.09522396914862064,0.01010101010101016
15.0,21.0,-0.05072678730347079,-0.020051258857228974
16.0,21.0,0.023435182438445452,0.025177144580129728
17.0,21.0,0.23108869771581123,0.17593848937132522
18.0,21.0,-0.06555918125185407,-0.11050806573194638
19.0,21.0,0.03826757638682873,-0.020051258857228974
20.0,21.0,0.2607534856125778,0.32669983416252074
21.0,21.0,0.21625630376742797,0.17593848937132522
22.0,21.0,-0.06555918125185407,-0.03512739333634854
23.0,21.0,0.09759715218036186,0.11563395145484696
24.0,21.0,0.17175912192227827,0.17593848937132522
25.0,21.0,-0.21388312073568672,-0.11050806573194638
26.0,21.0,-0.021061999406704227,-0.09543193125282681
27.0,21.0,-0.34737466627113617,-0.38187848635609833
28.0,21.0,0.11242954612874514,0.1457862204130861
29.0,21.0,-0.03589439335508751,0.01010101010101016
30.0,21.0,-0.08039157520023735,-0.15573646916930492
31.0,21.0,-0.11005636309700392,-0.12558420021106595
32.0,21.0,-0.09522396914862064,-0.14066033469018552
33.0,21.0,-0.09522396914862064,-0.11050806573194638
34.0,21.0,0.023435182438445452,0.05532941353836869
35.0,21.0,-0.4215366360130525,-0.2461932760440223
36.0,21.0,0.11242954612874514,0.13071008593396652
37.0,21.0,0.09759715218036186,0.08548168249660783
38.0,21.0,-0.22871551468407,-0.14066033469018552
39.0,21.0,0.30525066745772766,0.25131916176692287
40.0,21.0,-0.021061999406704227,-0.020051258857228974
41.0,21.0,0.29041827350934435,0.2965475652042816
42.0,21.0,0.053099970335212014,0.07040554801748826
43.0,21.0,0.14209433402551172,0.11563395145484696
44.0,21.0,-0.22871551468407,-0.32157394843962006
45.0,21.0,-0.18421833283892017,-0.21604100708578317
46.0,21.0,-0.30287748442598644,-0.3969546208352178
47.0,21.0,-0.08039157520023735,-0.11050806573194638
48.0,21.0,0.40907742509641043,0.417156641037238
49.0,21.0,0.23108869771581123,0.25131916176692287
50.0,21.0,-0.30287748442598644,-0.2461932760440223
51.0,21.0,0.008602788490062336,0.07040554801748826
52.0,21.0,-0.08039157520023735,-0.03512739333634854
53.0,21.0,0.2607534856125778,0.2965475652042816
54.0,21.0,0.18659151587066156,0.1457862204130861
55.0,21.0,-0.34737466627113617,-0.33665008291873966
56.0,21.0,0.20142390981904484,0.22116689280868393
57.0,21.0,0.09759715218036186,0.1457862204130861
58.0,21.0,0.18659151587066156,0.20609075832956436
59.0,21.0,-0.05072678730347079,-0.09543193125282681
60.0,21.0,0.2607534856125778,0.31162369968340115
61.0,21.0,-0.11005636309700392,-0.12558420021106595
62.0,21.0,0.03826757638682873,0.07040554801748826
63.0,21.0,-0.18421833283892017,-0.1708126036484245
64.0,21.0,-0.2880450904776031,-0.3517262173978592
65.0,21.0,-0.34737466627113617,-0.33665008291873966
66.0,21.0,0.053099970335212014,0.08548168249660783
67.0,21.0,-0.22871551468407,-0.32157394843962006
68.0,21.0,0.3497478493028775,0.387004372078999
69.0,21.0,0.09759715218036186,0.1005578169757274
70.0,21.0,0.03826757638682873,0.04025327905924913
71.0,21.0,0.08276475823197858,0.1910146238504448
72.0,21.0,-0.4808662118065856,-0.5175636966681743
73.0,21.0,-0.16938593889053688,-0.27634554500226144
74.0,21.0,-0.391871848116286,-0.3517262173978592
75.0,21.0,0.29041827350934435,0.31162369968340115
76.0,21.0,0.30525066745772766,0.26639529624604247
77.0,21.0,-0.06555918125185407,-0.09543193125282681
78.0,21.0,-0.1248887570453872,-0.15573646916930492
79.0,21.0,0.11242954612874514,0.08548168249660783
80.0,21.0,-0.22871551468407,-0.29142167948138104
81.0,21.0,0.14209433402551172,0.1005578169757274
82.0,21.0,0.2755858795609611,0.3417759686416403
83.0,21.0,-0.11005636309700392,-0.14066033469018552
84.0,21.0,0.023435182438445452,-0.03512739333634854
85.0,21.0,0.15692672797389498,0.1005578169757274
86.0,21.0,0.09759715218036186,0.08548168249660783
87.0,21.0,0.18659151587066156,0.17593848937132522
88.0,21.0,0.09759715218036186,0.025177144580129728
89.0,21.0,0.18659151587066156,0.13071008593396652
90.0,21.0,0.20142390981904484,0.20609075832956436
91.0,21.0,0.15692672797389498,0.11563395145484696
92.0,21.0,-0.13972115099377047,-0.20096487260666362
93.0,21.0,-0.16938593889053688,-0.20096487260666362
94.0,21.0,0.30525066745772766,0.31162369968340115
95.0,21.0,-0.0062296054583209455,0.025177144580129728
96.0,21.0,-0.09522396914862064,-0.12558420021106595
97.0,21.0,0.03826757638682873,0.05532941353836869
98.0,21.0,-0.2435479086324533,-0.2612694105231419
99.0,21.0,-0.03589439335508751,-0.004975124378109407
0.0,22.0,0.28877566312003594,0.3102409638554216
1.0,22.0,0.16888955492282334,0.15963855421686743
2.0,22.0,-0.20575453319346618,-0.11144578313253022
3.0,22.0,-0.3855836954892852,-0.3524096385542169
4.0,22.0,-0.25071182376742096,-0.18674698795180722
5.0,22.0,0.10894650082421697,0.024096385542168693
6.0,22.0,0.06398921025026219,0.12951807228915657
7.0,22.0,0.004046156151655981,0.06927710843373483
8.0,22.0,0.25880413607073277,0.20481927710843373
9.0,22.0,0.15390379139817176,0.24999999999999986
10.0,22.0,-0.17578300614416298,-0.21686746987951808
11.0,22.0,-0.4305409860632399,-0.3825301204819278
12.0,22.0,0.15390379139817176,0.23493975903614445
13.0,22.0,-0.1607972426195114,-0.08132530120481934
14.0,22.0,0.034017683200959,-0.09638554216867477
15.0,22.0,0.0490034467256106,-0.006024096385542173
16.0,22.0,-0.070882661471602,0.03915662650602396
17.0,22.0,0.18387531844747496,0.15963855421686743
18.0,22.0,-0.0409111344222988,-0.11144578313253022
19.0,22.0,-0.08586842499625358,-0.08132530120481934
20.0,22.0,0.24381837254608116,0.24999999999999986
21.0,22.0,0.22883260902142957,0.21987951807228917
22.0,22.0,0.004046156151655981,-0.06626506024096392
23.0,22.0,0.10894650082421697,0.1897590361445783
24.0,22.0,0.15390379139817176,0.17469879518072287
25.0,22.0,-0.28068335081672413,-0.17168674698795178
26.0,22.0,-0.10085418852090518,-0.15662650602409636
27.0,22.0,-0.28068335081672413,-0.29216867469879526
28.0,22.0,0.15390379139817176,0.15963855421686743
29.0,22.0,-0.1607972426195114,-0.08132530120481934
30.0,22.0,-0.13082571557020836,-0.12650602409638564
31.0,22.0,-0.02592537089764721,-0.09638554216867477
32.0,22.0,0.004046156151655981,-0.02108433734939761
33.0,22.0,-0.055896897946950394,-0.11144578313253022
34.0,22.0,0.07897497377491379,0.024096385542168693
35.0,22.0,-0.37059793196463364,-0.4728915662650603
36.0,22.0,0.07897497377491379,0.20481927710843373
37.0,22.0,0.07897497377491379,0.0993975903614457
38.0,22.0,-0.13082571557020836,-0.08132530120481934
39.0,22.0,0.19886108197212654,0.32530120481927705
40.0,22.0,0.019031919676307574,-0.006024096385542173
41.0,22.0,0.21384684549677813,0.24999999999999986
42.0,22.0,0.06398921025026219,0.009036144578313261
43.0,22.0,0.06398921025026219,0.17469879518072287
44.0,22.0,-0.41555522253858834,-0.39759036144578314
45.0,22.0,-0.1607972426195114,-0.17168674698795178
46.0,22.0,-0.22074029671811776,-0.2771084337349398
47.0,22.0,-0.11583995204555678,-0.11144578313253022
48.0,22.0,0.3337329536939907,0.32530120481927705
49.0,22.0,0.22883260902142957,0.21987951807228917
50.0,22.0,-0.20575453319346618,-0.23192771084337352
51.0,22.0,0.10894650082421697,-0.006024096385542173
52.0,22.0,-0.02592537089764721,-0.06626506024096392
53.0,22.0,0.28877566312003594,0.26506024096385533
54.0,22.0,0.24381837254608116,0.15963855421686743
55.0,22.0,-0.4305409860632399,-0.427710843373494
56.0,22.0,0.22883260902142957,0.15963855421686743
57.0,22.0,0.0490034467256106,0.11445783132530113
58.0,22.0,0.25880413607073277,0.23493975903614445
59.0,22.0,-0.070882661471602,-0.09638554216867477
60.0,22.0,0.3037614266446875,0.26506024096385533
61.0,22.0,-0.11583995204555678,-0.051204819277108474
62.0,22.0,0.06398921025026219,0.03915662650602396
63.0,22.0,-0.11583995204555678,-0.08132530120481934
64.0,22.0,-0.2956691143413757,-0.3373493975903615
65.0,22.0,-0.28068335081672413,-0.24698795180722896
66.0,22.0,0.13891802787352017,0.054216867469879394
67.0,22.0,-0.25071182376742096,-0.20180722891566266
68.0,22.0,0.34871871721864234,0.4006024096385542
69.0,22.0,0.18387531844747496,0.17469879518072287
70.0,22.0,-0.08586842499625358,-0.036144578313253045
71.0,22.0,0.16888955492282334,0.20481927710843373
72.0,22.0,-0.4904840401618462,-0.4879518072289157
73.0,22.0,-0.14581147909485997,-0.29216867469879526
74.0,22.0,-0.25071182376742096,-0.23192771084337352
75.0,22.0,0.19886108197212654,0.20481927710843373
76.0,22.0,0.28877566312003594,0.26506024096385533
77.0,22.0,-0.13082571557020836,-0.1415662650602411
78.0,22.0,-0.1607972426195114,-0.12650602409638564
79.0,22.0,0.07897497377491379,0.03915662650602396
80.0,22.0,-0.23572606024276935,-0.3072289156626506
81.0,22.0,0.0490034467256106,0.03915662650602396
82.0,22.0,0.25880413607073277,0.32530120481927705
83.0,22.0,-0.1907687696688146,-0.15662650602409636
84.0,22.0,-0.070882661471602,-0.036144578313253045
85.0,22.0,0.21384684549677813,0.21987951807228917
86.0,22.0,0.019031919676307574,0.054216867469879394
87.0,22.0,0.13891802787352017,0.12951807228915657
88.0,22.0,0.13891802787352017,0.08433734939759026
89.0,22.0,0.19886108197212654,0.1897590361445783
90.0,22.0,0.24381837254608116,0.23493975903614445
91.0,22.0,0.12393226434886857,0.12951807228915657
92.0,22.0,-0.08586842499625358,-0.11144578313253022
93.0,22.0,-0.20575453319346618,-0.11144578313253022
94.0,22.0,0.3187471901693391,0.29518072289156616
95.0,22.0,-0.055896897946950394,-0.036144578313253045
96.0,22.0,-0.070882661471602,-0.06626506024096392
97.0,22.0,0.12393226434886857,0.06927710843373483
98.0,22.0,-0.32564064139067883,-0.4126506024096386
99.0,22.0,0.0490034467256106,0.009036144578313261
0.0,23.0,0.19367353028946588,0.20427517687791666
1.0,23.0,0.1638316920322292,0.20427517687791666
2.0,23.0,-0.19427036705461054,-0.1570073761854583
3.0,23.0,-0.3434795583407938,-0.3225952130061719
4.0,23.0,-0.23903312444046554,-0.30754177329519794
5.0,23.0,0.07430617726051918,0.023633900346229184
6.0,23.0,0.08922709638913752,0.1290079783230468
7.0,23.0,-0.00029841838257233357,-0.021526418786692727
8.0,23.0,0.17875261116084754,0.17416829745596873
9.0,23.0,0.19367353028946588,0.21932861658889063
10.0,23.0,-0.23903312444046554,-0.29248833358422405
11.0,23.0,-0.28379588182632054,-0.24732801445130212
12.0,23.0,0.2085944494180842,0.17416829745596873
13.0,23.0,-0.00029841838257233357,-0.06668673791961464
14.0,23.0,-0.04506117576842734,-0.05163329820864067
15.0,23.0,0.044464339003282505,0.038687340057202986
16.0,23.0,-0.015219337511190669,0.038687340057202986
17.0,23.0,0.2384362876753207,0.27954237543278637
18.0,23.0,-0.04506117576842734,-0.021526418786692727
19.0,23.0,-0.08982393315428235,-0.05163329820864067
20.0,23.0,0.2831990450611757,0.26448893572181237
21.0,23.0,0.2831990450611757,0.26448893572181237
22.0,23.0,-0.00029841838257233357,-0.06668673791961464
23.0,23.0,0.13398985377499253,0.14406141803402078
24.0,23.0,0.22351536854670237,0.23438205629986444
25.0,23.0,-0.19427036705461054,-0.1570073761854583
26.0,23.0,-0.08982393315428235,-0.2623814541622761
27.0,23.0,-0.2241122053118472,-0.27743489387325004
28.0,23.0,0.10414801551775585,0.1290079783230468
29.0,23.0,-0.07490301402566402,-0.021526418786692727
30.0,23.0,-0.030140256639809005,-0.06668673791961464
31.0,23.0,-0.04506117576842734,-0.0817401776305886
32.0,23.0,-0.059982094897045674,-0.05163329820864067
33.0,23.0,-0.10474485228290069,-0.12690049676351053
34.0,23.0,0.05938525813190084,0.05374077976817696
35.0,23.0,-0.44792599224112206,-0.4279692909829896
36.0,23.0,0.10414801551775585,0.14406141803402078
37.0,23.0,0.05938525813190084,0.06879421947915093
38.0,23.0,0.029543419874664172,-0.11184705705253656
39.0,23.0,0.29811996418979403,0.24943549601083842
40.0,23.0,-0.16442852879737385,-0.24732801445130212
41.0,23.0,0.14891077290361085,0.20427517687791666
42.0,23.0,0.044464339003282505,0.05374077976817696
43.0,23.0,0.044464339003282505,0.05374077976817696
44.0,23.0,-0.43300507311250375,-0.45807617040493753
45.0,23.0,-0.08982393315428235,-0.12690049676351053
46.0,23.0,-0.3584004774694121,-0.3225952130061719
47.0,23.0,-0.13458669054013736,-0.1570073761854583
48.0,23.0,0.3279618024470307,0.3548095739876562
49.0,23.0,0.19367353028946588,0.17416829745596873
50.0,23.0,-0.40316323485526706,-0.41291585127201563
51.0,23.0,-0.030140256639809005,0.038687340057202986
52.0,23.0,-0.04506117576842734,-0.06668673791961464
53.0,23.0,0.3130408833184124,0.3548095739876562
54.0,23.0,0.1638316920322292,0.1892217371669427
55.0,23.0,-0.47776783049835875,-0.41291585127201563
56.0,23.0,0.2085944494180842,0.26448893572181237
57.0,23.0,0.11906893464637419,0.1290079783230468
58.0,23.0,0.14891077290361085,0.11395453861207284
59.0,23.0,-0.10474485228290069,-0.09679361734156258
60.0,23.0,0.2682781259325574,0.24943549601083842
61.0,23.0,-0.030140256639809005,-0.06668673791961464
62.0,23.0,0.14891077290361085,0.15911485774499476
63.0,23.0,-0.11966577141151902,-0.09679361734156258
64.0,23.0,-0.28379588182632054,-0.30754177329519794
65.0,23.0,-0.23903312444046554,-0.30754177329519794
66.0,23.0,-0.030140256639809005,0.023633900346229184
67.0,23.0,-0.1793494479259922,-0.2172211350293542
68.0,23.0,0.25335720680393903,0.3397561342766822
69.0,23.0,0.07430617726051918,0.0838476591901249
70.0,23.0,0.05938525813190084,0.05374077976817696
71.0,23.0,0.10414801551775585,0.11395453861207284
72.0,23.0,-0.3882423157266488,-0.45807617040493753
73.0,23.0,-0.3136377200835571,-0.30754177329519794
74.0,23.0,-0.28379588182632054,-0.24732801445130212
75.0,23.0,0.2831990450611757,0.36986301369863017
76.0,23.0,0.3130408833184124,0.2945958151437603
77.0,23.0,0.014622500746046003,-0.05163329820864067
78.0,23.0,-0.030140256639809005,-0.0817401776305886
79.0,23.0,0.044464339003282505,0.023633900346229184
80.0,23.0,-0.2688749626977022,-0.2172211350293542
81.0,23.0,0.10414801551775585,0.11395453861207284
82.0,23.0,0.3578036407042674,0.36986301369863017
83.0,23.0,-0.11966577141151902,-0.0817401776305886
84.0,23.0,-0.015219337511190669,-0.006472979075718757
85.0,23.0,0.19367353028946588,0.20427517687791666
86.0,23.0,0.029543419874664172,0.023633900346229184
87.0,23.0,0.11906893464637419,0.1290079783230468
88.0,23.0,0.13398985377499253,0.14406141803402078
89.0,23.0,0.2384362876753207,0.14406141803402078
90.0,23.0,0.1638316920322292,0.1892217371669427
91.0,23.0,0.14891077290361085,0.14406141803402078
92.0,23.0,-0.2241122053118472,-0.021526418786692727
93.0,23.0,-0.25395404356908385,-0.30754177329519794
94.0,23.0,0.3279618024470307,0.3849164534096042
95.0,23.0,0.014622500746046003,0.06879421947915093
96.0,23.0,-0.10474485228290069,-0.11184705705253656
97.0,23.0,0.044464339003282505,0.05374077976817696
98.0,23.0,-0.20919128618322888,-0.24732801445130212
99.0,23.0,-0.015219337511190669,-0.021526418786692727
0.0,24.0,0.18334331935290604,0.2254160363086233
1.0,24.0,0.28819652486518876,0.2556732223903176
2.0,24.0,-0.2510485320551228,-0.1679273827534039
3.0,24.0,-0.31096464949071295,-0.3494704992435704
4.0,24.0,-0.11623726782504494,-0.10741301059001522
5.0,24.0,0.07849011384062314,-0.0015128593040847215
6.0,24.0,0.07849011384062314,0.04387291981845675
7.0,24.0,0.0035949670461355135,-0.016641452344931935
8.0,24.0,0.21330137807070115,0.18003025718608168
9.0,24.0,0.25823846614739365,0.2102874432677761
10.0,24.0,-0.176153385260635,-0.2889561270801816
11.0,24.0,-0.3708807669263032,-0.3494704992435704
12.0,24.0,0.1683642899940085,0.24054462934947038
13.0,24.0,-0.05632115038945472,-0.046898638426626366
14.0,24.0,-0.07130017974835227,-0.09228441754916801
15.0,24.0,-0.011384062312762044,0.028744326777609706
16.0,24.0,-0.05632115038945472,-0.016641452344931935
17.0,24.0,0.1983223487118036,0.10438729198184561
18.0,24.0,-0.05632115038945472,-0.0015128593040847215
19.0,24.0,-0.011384062312762044,-0.10741301059001522
20.0,24.0,0.3031755542240863,0.27080181543116477
21.0,24.0,0.1683642899940085,0.27080181543116477
22.0,24.0,-0.10125823846614738,-0.062027231467473576
23.0,24.0,0.13840623127621338,0.2102874432677761
24.0,24.0,0.15338526063511093,0.16490166414523447
25.0,24.0,-0.08627920910724983,-0.09228441754916801
26.0,24.0,-0.11623726782504494,-0.062027231467473576
27.0,24.0,-0.3259436788496105,-0.25869894099848717
28.0,24.0,0.18334331935290604,0.1951588502269289
29.0,24.0,-0.05632115038945472,-0.046898638426626366
30.0,24.0,-0.0263630916716596,-0.1527987897125567
31.0,24.0,-0.08627920910724983,-0.10741301059001522
32.0,24.0,-0.1312162971839425,-0.09228441754916801
33.0,24.0,-0.04134212103055716,-0.016641452344931935
34.0,24.0,0.048532055122828016,0.028744326777609706
35.0,24.0,-0.43079688436189334,-0.5310136157337368
36.0,24.0,0.15338526063511093,0.14977307110438726
37.0,24.0,0.0934691431995207,0.10438729198184561
38.0,24.0,-0.08627920910724983,-0.10741301059001522
39.0,24.0,0.25823846614739365,0.30105900151285925
40.0,24.0,-0.19113241461953256,-0.21331316187594554
41.0,24.0,0.1983223487118036,0.2254160363086233
42.0,24.0,0.03355302576393046,-0.062027231467473576
43.0,24.0,0.13840623127621338,0.04387291981845675
44.0,24.0,-0.34092270820850806,-0.3948562783661119
45.0,24.0,-0.1312162971839425,-0.046898638426626366
46.0,24.0,-0.40083882564409823,-0.3494704992435704
47.0,24.0,-0.14619532654284007,-0.21331316187594554
48.0,24.0,0.3780707010185741,0.34644478063540085
49.0,24.0,0.18334331935290604,0.16490166414523447
50.0,24.0,-0.2510485320551228,-0.3343419062027232
51.0,24.0,0.10844817255841825,0.13464447806354005
52.0,24.0,-0.011384062312762044,-0.09228441754916801
53.0,24.0,0.28819652486518876,0.285930408472012
54.0,24.0,0.13840623127621338,0.16490166414523447
55.0,24.0,-0.43079688436189334,-0.5007564296520424
56.0,24.0,0.25823846614739365,0.24054462934947038
57.0,24.0,0.07849011384062314,0.07413010590015118
58.0,24.0,0.1683642899940085,0.14977307110438726
59.0,24.0,-0.05632115038945472,-0.12254160363086243
60.0,24.0,0.2732174955062912,0.31618759455370643
61.0,24.0,-0.19113241461953256,-0.13767019667170965
62.0,24.0,0.10844817255841825,0.1951588502269289
63.0,24.0,-0.1312162971839425,-0.13767019667170965
64.0,24.0,-0.26602756141402034,-0.3040847201210288
65.0,24.0,-0.2810065907729179,-0.22844175491679275
66.0,24.0,0.06351108448172557,0.08925869894099839
67.0,24.0,-0.20611144397843012,-0.19818456883509833
68.0,24.0,0.36309167165967654,0.3918305597579425
69.0,24.0,0.1983223487118036,0.2102874432677761
70.0,24.0,-0.011384062312762044,-0.046898638426626366
71.0,24.0,0.18334331935290604,0.16490166414523447
72.0,24.0,-0.46075494307968845,-0.40998487140695916
73.0,24.0,-0.26602756141402034,-0.12254160363086243
74.0,24.0,-0.3259436788496105,-0.3645990922844176
75.0,24.0,0.21330137807070115,0.24054462934947038
76.0,24.0,0.3031755542240863,0.31618759455370643
77.0,24.0,-0.16117435590173745,-0.18305597579425112
78.0,24.0,-0.19113241461953256,-0.10741301059001522
79.0,24.0,0.10844817255841825,0.013615733736762493
80.0,24.0,-0.176153385260635,-0.24357034795764
81.0,24.0,0.07849011384062314,0.028744326777609706
82.0,24.0,0.3181545835829839,0.30105900151285925
83.0,24.0,-0.10125823846614738,-0.046898638426626366
84.0,24.0,-0.04134212103055716,-0.0015128593040847215
85.0,24.0,0.1983223487118036,0.2102874432677761
86.0,24.0,0.0035949670461355135,0.013615733736762493
87.0,24.0,0.1983223487118036,0.2102874432677761
88.0,24.0,0.03355302576393046,-0.016641452344931935
89.0,24.0,0.18334331935290604,0.13464447806354005
90.0,24.0,0.25823846614739365,0.2556732223903176
91.0,24.0,0.0035949670461355135,0.04387291981845675
92.0,24.0,-0.1312162971839425,-0.07715582450832079
93.0,24.0,-0.2510485320551228,-0.25869894099848717
94.0,24.0,0.36309167165967654,0.33131618759455367
95.0,24.0,-0.07130017974835227,0.013615733736762493
96.0,24.0,0.018573996405033072,0.10438729198184561
97.0,24.0,0.0035949670461355135,0.013615733736762493
98.0,24.0,-0.176153385260635,-0.1527987897125567
99.0,24.0,-0.04134212103055716,0.028744326777609706
0.0,25.0,0.2741717883375805,0.26945745806256616
1.0,25.0,0.15424973767051414,0.22411969170318893
2.0,25.0,-0.13056513266376865,-0.21414538310412565
3.0,25.0,-0.3404287213311348,-0.3199335046093395
4.0,25.0,-0.250487183330835,-0.25948314946350304
5.0,25.0,0.12426922500374751,0.0125434486927612
6.0,25.0,0.13925948133713084,0.17878192534381152
7.0,25.0,-0.040623594663468765,-0.09324467281245274
8.0,25.0,0.2142107630040474,0.19389451413027065
9.0,25.0,0.24419127567081386,0.17878192534381152
10.0,25.0,-0.28046769599760163,-0.16880761674474826
11.0,25.0,-0.3104482086643682,-0.33504609339579866
12.0,25.0,0.16923999400389747,0.16366933655735239
13.0,25.0,-0.10058461999700202,-0.04790690645307534
14.0,25.0,-0.16054564533053511,-0.13858243917183016
15.0,25.0,0.16923999400389747,0.0125434486927612
16.0,25.0,0.049317943336830955,-0.0327943176666162
17.0,25.0,0.2142107630040474,0.22411969170318893
18.0,25.0,-0.13056513266376865,-0.07813208402599361
19.0,25.0,-0.16054564533053511,-0.13858243917183016
20.0,25.0,0.31914255733773045,0.26945745806256616
21.0,25.0,0.22920101933743056,0.254344869276107
22.0,25.0,0.03432768700344764,0.0125434486927612
23.0,25.0,0.24419127567081386,0.17878192534381152
24.0,25.0,0.13925948133713084,0.22411969170318893
25.0,25.0,-0.2654774396642183,-0.19903279431766652
26.0,25.0,-0.19052615799730174,-0.1839202055312074
27.0,25.0,-0.19052615799730174,-0.25948314946350304
28.0,25.0,0.12426922500374751,0.1334441589844341
29.0,25.0,-0.040623594663468765,-0.12346985038537102
30.0,25.0,-0.16054564533053511,-0.22925797189058478
31.0,25.0,-0.010643081996702136,-0.04790690645307534
32.0,25.0,-0.0706041073302354,0.0125434486927612
33.0,25.0,-0.10058461999700202,-0.07813208402599361
34.0,25.0,-0.02563333833008545,0.0881063926250567
35.0,25.0,-0.3104482086643682,-0.3652712709687169
36.0,25.0,0.13925948133713084,0.14855674777089325
37.0,25.0,-0.02563333833008545,0.16366933655735239
38.0,25.0,-0.13056513266376865,-0.16880761674474826
39.0,25.0,0.22920101933743056,0.20900710291672978
40.0,25.0,0.03432768700344764,-0.01768172888015707
41.0,25.0,0.22920101933743056,0.26945745806256616
42.0,25.0,0.019337430670064493,0.07299380383859758
43.0,25.0,0.049317943336830955,0.05788121505213844
44.0,25.0,-0.3104482086643682,-0.28970832703642135
45.0,25.0,-0.11557487633038534,-0.09324467281245274
46.0,25.0,-0.22050667066406837,-0.25948314946350304
47.0,25.0,-0.20551641433068504,-0.12346985038537102
48.0,25.0,0.33413281367111375,0.34502040199486184
49.0,25.0,0.18423025033728077,0.0881063926250567
50.0,25.0,-0.29545795233098493,-0.28970832703642135
51.0,25.0,-0.010643081996702136,0.07299380383859758
52.0,25.0,-0.02563333833008545,-0.01768172888015707
53.0,25.0,0.2891620446709638,0.2996826356354844
54.0,25.0,0.1992205066706641,0.1334441589844341
55.0,25.0,-0.28046769599760163,-0.3199335046093395
56.0,25.0,0.24419127567081386,0.2845700468490253
57.0,25.0,0.1992205066706641,0.10321898141151584
58.0,25.0,0.15424973767051414,0.17878192534381152
59.0,25.0,-0.05561385099685208,-0.04790690645307534
60.0,25.0,0.2591815320041972,0.254344869276107
61.0,25.0,-0.0706041073302354,-0.13858243917183016
62.0,25.0,0.03432768700344764,0.027656037479220335
63.0,25.0,-0.16054564533053511,-0.13858243917183016
64.0,25.0,-0.29545795233098493,-0.2745957382499622
65.0,25.0,-0.2654774396642183,-0.1839202055312074
66.0,25.0,0.03432768700344764,0.0125434486927612
67.0,25.0,-0.16054564533053511,-0.19903279431766652
68.0,25.0,0.31914255733773045,0.3299078132084027
69.0,25.0,0.13925948133713084,0.0881063926250567
70.0,25.0,-0.010643081996702136,-0.01768172888015707
71.0,25.0,0.15424973767051414,0.11833157019797498
72.0,25.0,-0.4453605156648179,-0.4257216261145534
73.0,25.0,-0.22050667066406837,-0.15369502795828913
74.0,25.0,-0.28046769599760163,-0.35015868218225776
75.0,25.0,0.2591815320041972,0.20900710291672978
76.0,25.0,0.2741717883375805,0.2996826356354844
77.0,25.0,-0.08559436366361871,-0.21414538310412565
78.0,25.0,-0.19052615799730174,-0.1839202055312074
79.0,25.0,0.15424973767051414,0.0125434486927612
80.0,25.0,-0.22050667066406837,-0.24437056067704394
81.0,25.0,0.07929845600359758,0.1334441589844341
82.0,25.0,0.22920101933743056,0.2996826356354844
83.0,25.0,-0.22050667066406837,-0.15369502795828913
84.0,25.0,0.019337430670064493,-0.01768172888015707
85.0,25.0,0.18423025033728077,0.10321898141151584
86.0,25.0,-0.010643081996702136,0.027656037479220335
87.0,25.0,0.12426922500374751,0.1334441589844341
88.0,25.0,0.07929845600359758,0.14855674777089325
89.0,25.0,0.12426922500374751,0.254344869276107
90.0,25.0,0.1992205066706641,0.22411969170318893
91.0,25.0,0.0942887123369809,0.1334441589844341
92.0,25.0,-0.14555538899715195,-0.06301949523953447
93.0,25.0,-0.20551641433068504,-0.19903279431766652
94.0,25.0,0.34912307000449705,0.2996826356354844
95.0,25.0,-0.02563333833008545,-0.0327943176666162
96.0,25.0,-0.16054564533053511,-0.06301949523953447
97.0,25.0,0.07929845600359758,0.11833157019797498
98.0,25.0,-0.2654774396642183,-0.28970832703642135
99.0,25.0,0.049317943336830955,-0.0025691400936979354
0.0,26.0,0.20643431635388748,0.2550425818018825
1.0,26.0,0.19154006553470368,0.2102196324518154
2.0,26.0,-0.2106047065832588,-0.19318691169878974
3.0,26.0,-0.4340184688710158,-0.46212460779919323
4.0,26.0,-0.195710455764075,-0.16330494546541155
5.0,26.0,0.14685731307715225,0.09069176751830267
6.0,26.0,0.11706881143878463,0.12057373375168084
7.0,26.0,-0.046767947572237095,-0.07365904676527717
8.0,26.0,0.25111706881143875,0.2699835649185716
9.0,26.0,0.23622281799225495,0.19527864933512631
10.0,26.0,-0.195710455764075,-0.20812789481547883
11.0,26.0,-0.27018170985999407,-0.2828328103989243
12.0,26.0,0.13196306225796844,0.12057373375168084
13.0,26.0,-0.15102770330652376,0.001045868818168286
14.0,26.0,-0.1808162049448912,-0.14836396234872262
15.0,26.0,-0.016979445933869474,0.01598685193485738
16.0,26.0,0.027703306523681786,0.0458688181682354
17.0,26.0,0.16175156389633605,0.16539668310174813
18.0,26.0,-0.031873696753053286,-0.05871806364858808
19.0,26.0,-0.15102770330652376,-0.11848199611534445
20.0,26.0,0.2957998212689902,0.2998655311519498
21.0,26.0,0.20643431635388748,0.18033766621843722
22.0,26.0,-0.0616621983914209,-0.07365904676527717
23.0,26.0,0.17664581471551988,0.15045569998505903
24.0,26.0,0.17664581471551988,0.12057373375168084
25.0,26.0,-0.24039320822162644,-0.19318691169878974
26.0,26.0,-0.07655644921060471,-0.10354101299865535
27.0,26.0,-0.29997021149836167,-0.23800986104885702
28.0,26.0,0.14685731307715225,0.12057373375168084
29.0,26.0,-0.0616621983914209,-0.13342297923203353
30.0,26.0,-0.13613345248733993,-0.05871806364858808
31.0,26.0,-0.016979445933869474,-0.08860002988196626
32.0,26.0,-0.15102770330652376,-0.20812789481547883
33.0,26.0,-0.016979445933869474,0.001045868818168286
34.0,26.0,0.08728030980041701,0.0458688181682354
35.0,26.0,-0.27018170985999407,-0.34259674286568054
36.0,26.0,0.11706881143878463,0.07575078440161358
37.0,26.0,0.08728030980041701,0.07575078440161358
38.0,26.0,-0.12123920166815613,-0.10354101299865535
39.0,26.0,0.22132856717307112,0.2102196324518154
40.0,26.0,0.04259755734286559,-0.013895114298520805
41.0,26.0,0.19154006553470368,0.2401015986851934
42.0,26.0,-0.016979445933869474,0.0458688181682354
43.0,26.0,0.10217456061960083,0.09069176751830267
44.0,26.0,-0.27018170985999407,-0.32765575974899147
45.0,26.0,-0.22549895740244263,-0.22306887793216792
46.0,26.0,-0.28507596067917784,-0.2678918272822352
47.0,26.0,-0.07655644921060471,-0.13342297923203353
48.0,26.0,0.3702710753649092,0.3895114298520843
49.0,26.0,0.19154006553470368,0.16539668310174813
50.0,26.0,-0.3595472147750968,-0.35753772598236966
51.0,26.0,0.012809055704498142,0.01598685193485738
52.0,26.0,-0.016979445933869474,0.10563275063499176
53.0,26.0,0.31069407208817396,0.2998655311519498
54.0,26.0,0.22132856717307112,0.16539668310174813
55.0,26.0,-0.4638069705093834,-0.38741969221574785
56.0,26.0,0.16175156389633605,0.16539668310174813
57.0,26.0,0.14685731307715225,0.15045569998505903
58.0,26.0,0.16175156389633605,0.19527864933512631
59.0,26.0,-0.0616621983914209,-0.013895114298520805
60.0,26.0,0.23622281799225495,0.22516061556850434
61.0,26.0,-0.0616621983914209,-0.013895114298520805
62.0,26.0,0.07238605898123321,-0.013895114298520805
63.0,26.0,-0.09145070002978851,-0.14836396234872262
64.0,26.0,-0.25528745904081024,-0.2529508441655461
65.0,26.0,-0.27018170985999407,-0.32765575974899147
66.0,26.0,0.08728030980041701,0.0458688181682354
67.0,26.0,-0.2106047065832588,-0.17824592858210064
68.0,26.0,0.40005957700327666,0.37457044673539525
69.0,26.0,0.16175156389633605,0.12057373375168084
70.0,26.0,-0.031873696753053286,0.001045868818168286
71.0,26.0,0.23622281799225495,0.16539668310174813
72.0,26.0,-0.4787012213285672,-0.4173016584491259
73.0,26.0,-0.25528745904081024,-0.2678918272822352
74.0,26.0,-0.25528745904081024,-0.32765575974899147
75.0,26.0,0.25111706881143875,0.2699835649185716
76.0,26.0,0.3553768245457254,0.3895114298520843
77.0,26.0,-0.09145070002978851,-0.028836097415209896
78.0,26.0,-0.195710455764075,-0.10354101299865535
79.0,26.0,0.08728030980041701,0.07575078440161358
80.0,26.0,-0.344652963955913,-0.38741969221574785
81.0,26.0,0.11706881143878463,0.09069176751830267
82.0,26.0,0.28090557044980635,0.2550425818018825
83.0,26.0,-0.0616621983914209,-0.08860002988196626
84.0,26.0,-0.016979445933869474,0.030927835051546303
85.0,26.0,0.14685731307715225,0.15045569998505903
86.0,26.0,-0.002085195114685667,0.030927835051546303
87.0,26.0,0.027703306523681786,0.16539668310174813
88.0,26.0,0.16175156389633605,0.12057373375168084
89.0,26.0,0.20643431635388748,0.19527864933512631
90.0,26.0,0.16175156389633605,0.19527864933512631
91.0,26.0,0.13196306225796844,0.10563275063499176
92.0,26.0,-0.10634495084897233,-0.043777080531898986
93.0,26.0,-0.2106047065832588,-0.17824592858210064
94.0,26.0,0.31069407208817396,0.2849245480352607
95.0,26.0,-0.002085195114685667,-0.028836097415209896
96.0,26.0,-0.13613345248733993,-0.19318691169878974
97.0,26.0,0.012809055704498142,0.10563275063499176
98.0,26.0,-0.1659219541257074,-0.17824592858210064
99.0,26.0,0.012809055704498142,-0.043777080531898986
0.0,27.0,0.2915676959619953,0.24139994017349686
1.0,27.0,0.1282660332541568,0.09183368232126835
2.0,27.0,-0.13895486935866985,-0.1325157044570745
3.0,27.0,-0.3022565320665083,-0.37182171702064015
4.0,27.0,-0.1686460807600949,-0.1325157044570745
5.0,27.0,0.05403800475059381,0.01705055339515417
6.0,27.0,0.14311163895486942,0.13670355967693695
7.0,27.0,-0.04988123515439424,0.04696380496559974
8.0,27.0,0.26187648456057006,0.3311396948848341
9.0,27.0,0.17280285035629464,0.1516601854621598
10.0,27.0,-0.15380047505938246,-0.17738558181274294
11.0,27.0,-0.36163895486935865,-0.37182171702064015
12.0,27.0,0.15795724465558203,0.22644331438827398
13.0,27.0,-0.13895486935866985,-0.14747233024229736
14.0,27.0,-0.12410926365795726,-0.11755907867185164
15.0,27.0,0.08372921615201902,0.09183368232126835
16.0,27.0,0.009501187648456165,-0.012862698175291567
17.0,27.0,0.21733966745843228,0.19653006281782842
18.0,27.0,-0.005344418052256438,-0.012862698175291567
19.0,27.0,-0.1686460807600949,0.002093927609931301
20.0,27.0,0.26187648456057006,0.2563565659587197
21.0,27.0,0.21733966745843228,0.22644331438827398
22.0,27.0,0.08372921615201902,0.061920430750822604
23.0,27.0,0.08372921615201902,0.16661681124738267
24.0,27.0,0.20249406175771983,0.22644331438827398
25.0,27.0,-0.1983372921615201,-0.16242895602752008
26.0,27.0,-0.22802850356294532,-0.1325157044570745
27.0,27.0,-0.22802850356294532,-0.25216871073885727
28.0,27.0,0.0688836104513064,0.13670355967693695
29.0,27.0,-0.09441805225653205,-0.0427759497457373
30.0,27.0,-0.09441805225653205,-0.08764582710140591
31.0,27.0,-0.02019002375296904,0.01705055339515417
32.0,27.0,-0.10926365795724466,-0.14747233024229736
33.0,27.0,-0.07957244655581945,-0.10260245288662877
34.0,27.0,-0.06472684085510685,-0.012862698175291567
35.0,27.0,-0.33194774346793343,-0.41669159437630865
36.0,27.0,0.1282660332541568,0.07687705653604547
37.0,27.0,0.039192399049881206,0.01705055339515417
38.0,27.0,-0.10926365795724466,-0.14747233024229736
39.0,27.0,0.20249406175771983,0.18157343703260553
40.0,27.0,-0.035035629453681646,-0.012862698175291567
41.0,27.0,0.17280285035629464,0.16661681124738267
42.0,27.0,0.0688836104513064,0.061920430750822604
43.0,27.0,0.0688836104513064,0.09183368232126835
44.0,27.0,-0.31710213776722085,-0.34190846545019443
45.0,27.0,-0.2725653206650831,-0.16242895602752008
46.0,27.0,-0.34679334916864607,-0.26712533652408016
47.0,27.0,-0.09441805225653205,-0.10260245288662877
48.0,27.0,0.3509501187648457,0.3760095722405027
49.0,27.0,0.24703087885985747,0.2563565659587197
50.0,27.0,-0.28741092636579574,-0.34190846545019443
51.0,27.0,0.14311163895486942,0.12174693389171408
52.0,27.0,0.009501187648456165,-0.0427759497457373
53.0,27.0,0.2915676959619953,0.3161830690996112
54.0,27.0,0.14311163895486942,0.21148668860305128
55.0,27.0,-0.28741092636579574,-0.31199521387974866
56.0,27.0,0.18764845605700722,0.16661681124738267
57.0,27.0,0.0688836104513064,0.12174693389171408
58.0,27.0,0.20249406175771983,0.18157343703260553
59.0,27.0,-0.07957244655581945,-0.11755907867185164
60.0,27.0,0.3064133016627079,0.28626981752916547
61.0,27.0,-0.09441805225653205,-0.10260245288662877
62.0,27.0,0.0688836104513064,0.12174693389171408
63.0,27.0,-0.09441805225653205,-0.11755907867185164
64.0,27.0,-0.34679334916864607,-0.31199521387974866
65.0,27.0,-0.1686460807600949,-0.2072988333831887
66.0,27.0,0.09857482185273161,0.07687705653604547
67.0,27.0,-0.22802850356294532,-0.2970385880945259
68.0,27.0,0.2767220902612827,0.28626981752916547
69.0,27.0,0.14311163895486942,0.1067903081064912
70.0,27.0,-0.06472684085510685,-0.027819323960514435
71.0,27.0,0.1282660332541568,0.13670355967693695
72.0,27.0,-0.421021377672209,-0.43164822016153154
73.0,27.0,-0.31710213776722085,-0.26712533652408016
74.0,27.0,-0.31710213776722085,-0.2970385880945259
75.0,27.0,0.2767220902612827,0.24139994017349686
76.0,27.0,0.26187648456057006,0.24139994017349686
77.0,27.0,-0.1686460807600949,-0.16242895602752008
78.0,27.0,-0.09441805225653205,-0.14747233024229736
79.0,27.0,0.08372921615201902,0.07687705653604547
80.0,27.0,-0.22802850356294532,-0.282081962309303
81.0,27.0,0.17280285035629464,0.07687705653604547
82.0,27.0,0.3064133016627079,0.3012264433143883
83.0,27.0,-0.09441805225653205,-0.08764582710140591
84.0,27.0,-0.04988123515439424,0.01705055339515417
85.0,27.0,0.18764845605700722,0.19653006281782842
86.0,27.0,0.09857482185273161,0.061920430750822604
87.0,27.0,0.11342042755344423,0.16661681124738267
88.0,27.0,0.08372921615201902,0.09183368232126835
89.0,27.0,0.15795724465558203,0.12174693389171408
90.0,27.0,0.2915676959619953,0.2713131917439426
91.0,27.0,0.15795724465558203,0.07687705653604547
92.0,27.0,-0.09441805225653205,-0.16242895602752008
93.0,27.0,-0.2428741092636579,-0.2372120849536344
94.0,27.0,0.2915676959619953,0.3311396948848341
95.0,27.0,0.024346793349168602,-0.012862698175291567
96.0,27.0,-0.15380047505938246,-0.1325157044570745
97.0,27.0,0.14311163895486942,0.04696380496559974
98.0,27.0,-0.3022565320665083,-0.31199521387974866
99.0,27.0,-0.06472684085510685,-0.027819323960514435
0.0,28.0,0.21896833655418463,0.2675418741511997
1.0,28.0,0.2486992715920916,0.23736230571902822
2.0,28.0,-0.18239928645755898,-0.23042100497962872
3.0,28.0,-0.3310539616470938,-0.26060057341180015
4.0,28.0,-0.24186115653337292,-0.3360494944922287
5.0,28.0,0.02571725880778948,-0.0493435943866002
6.0,28.0,0.07031366136464993,0.13173381620642832
7.0,28.0,0.07031366136464993,0.0562848951259997
8.0,28.0,0.2338338040731381,0.22227252150294266
9.0,28.0,0.1297755314404639,0.14682360042251405
10.0,28.0,-0.28645755909023335,-0.23042100497962872
11.0,28.0,-0.31618849412814026,-0.35113927870831446
12.0,28.0,0.1297755314404639,0.14682360042251405
13.0,28.0,-0.04861007878697778,-0.09461294703485737
14.0,28.0,-0.1378028839006987,-0.07952316281877166
15.0,28.0,0.02571725880778948,0.011015542477742696
16.0,28.0,0.07031366136464993,0.07137467934208543
17.0,28.0,0.17437193399732434,0.16191338463859978
18.0,28.0,-0.18239928645755898,-0.17006186811528584
19.0,28.0,-0.09320648134383823,-0.17006186811528584
20.0,28.0,0.2041028690352313,0.252452089935114
21.0,28.0,0.14464099895941737,0.23736230571902822
22.0,28.0,0.01085179128883616,-0.06443337860268593
23.0,28.0,0.1297755314404639,0.16191338463859978
24.0,28.0,0.2041028690352313,0.22227252150294266
25.0,28.0,-0.15266835141965218,-0.1097027312509431
26.0,28.0,-0.06347554630593126,-0.09461294703485737
27.0,28.0,-0.2715920915712799,-0.30586992606005725
28.0,28.0,0.1297755314404639,0.14682360042251405
29.0,28.0,-0.12293741638174521,-0.13988229968311455
30.0,28.0,-0.1378028839006987,-0.12479251546702883
31.0,28.0,-0.0337446112680243,-0.06443337860268593
32.0,28.0,-0.12293741638174521,-0.06443337860268593
33.0,28.0,-0.01887914374907081,-0.019164025954428753
34.0,28.0,0.02571725880778948,0.0562848951259997
35.0,28.0,-0.4945741043555819,-0.5171269050852573
36.0,28.0,0.11491006392151039,0.13173381620642832
37.0,28.0,0.08517912888360342,0.04119511090991398
38.0,28.0,-0.12293741638174521,-0.13988229968311455
39.0,28.0,0.17437193399732434,0.22227252150294266
40.0,28.0,-0.0337446112680243,-0.03425381017051448
41.0,28.0,0.17437193399732434,0.14682360042251405
42.0,28.0,0.07031366136464993,0.04119511090991398
43.0,28.0,0.05544819384569645,0.07137467934208543
44.0,28.0,-0.31618849412814026,-0.215331220763543
45.0,28.0,-0.19726475397651247,-0.18515165233137154
46.0,28.0,-0.30132302660918686,-0.2907801418439716
47.0,28.0,-0.09320648134383823,-0.1549720838992001
48.0,28.0,0.35275754422476596,0.4033499320959712
49.0,28.0,0.2338338040731381,0.19209295307077123
50.0,28.0,-0.28645755909023335,-0.24551078919571445
51.0,28.0,0.07031366136464993,0.0562848951259997
52.0,28.0,0.05544819384569645,-0.019164025954428753
53.0,28.0,0.30816114166790554,0.31281122679945683
54.0,28.0,0.2041028690352313,0.1770031688546855
55.0,28.0,-0.5689014419503493,-0.5925758261656858
56.0,28.0,0.2041028690352313,0.20718273728685693
57.0,28.0,0.15950646647837086,0.13173381620642832
58.0,28.0,0.14464099895941737,0.13173381620642832
59.0,28.0,-0.04861007878697778,0.02610532669382842
60.0,28.0,0.293295674148952,0.3279010110155426
61.0,28.0,-0.07834101382488474,-0.0493435943866002
62.0,28.0,0.11491006392151039,0.0562848951259997
63.0,28.0,0.040582726326742966,-0.07952316281877166
64.0,28.0,-0.22699568901441944,-0.320959710276143
65.0,28.0,-0.22699568901441944,-0.320959710276143
66.0,28.0,0.02571725880778948,0.08646446355817115
67.0,28.0,-0.30132302660918686,-0.30586992606005725
68.0,28.0,0.38248847926267293,0.3882601478798855
69.0,28.0,0.18923740151627783,0.20718273728685693
70.0,28.0,-0.04861007878697778,-0.0493435943866002
71.0,28.0,0.21896833655418463,0.16191338463859978
72.0,28.0,-0.5391705069124424,-0.47185755243700017
73.0,28.0,-0.18239928645755898,-0.20024143654745727
74.0,28.0,-0.36078489668500074,-0.2907801418439716
75.0,28.0,0.2486992715920916,0.2826316583672854
76.0,28.0,0.30816114166790554,0.29772144258337113
77.0,28.0,-0.12293741638174521,-0.12479251546702883
78.0,28.0,-0.09320648134383823,-0.1549720838992001
79.0,28.0,0.05544819384569645,0.08646446355817115
80.0,28.0,-0.3310539616470938,-0.36622906292440016
81.0,28.0,0.15950646647837086,0.14682360042251405
82.0,28.0,0.3378920767058125,0.3429907952316283
83.0,28.0,-0.12293741638174521,-0.004074241738343028
84.0,28.0,-0.0337446112680243,0.011015542477742696
85.0,28.0,0.18923740151627783,0.22227252150294266
86.0,28.0,0.11491006392151039,0.08646446355817115
87.0,28.0,0.14464099895941737,0.1770031688546855
88.0,28.0,0.040582726326742966,0.08646446355817115
89.0,28.0,0.2041028690352313,0.22227252150294266
90.0,28.0,0.1297755314404639,0.19209295307077123
91.0,28.0,0.11491006392151039,0.14682360042251405
92.0,28.0,-0.1675338189386055,-0.18515165233137154
93.0,28.0,-0.24186115653337292,-0.320959710276143
94.0,28.0,0.323026609186859,0.29772144258337113
95.0,28.0,0.05544819384569645,0.07137467934208543
96.0,28.0,0.01085179128883616,-0.17006186811528584
97.0,28.0,0.07031366136464993,0.07137467934208543
98.0,28.0,-0.21213022149546595,-0.07952316281877166
99.0,28.0,0.07031366136464993,0.0562848951259997
0.0,29.0,0.17297698589458063,0.1685393258426967
1.0,29.0,0.14328136599851526,0.21348314606741584
2.0,29.0,-0.15367483296213813,-0.20599250936329583
3.0,29.0,-0.31700074239049736,-0.3408239700374532
4.0,29.0,-0.13882702301410546,-0.14606741573033713
5.0,29.0,0.039346696362286514,-0.011235955056179702
6.0,29.0,0.0541945063103192,0.09363295880149813
7.0,29.0,0.024498886414253837,-0.10112359550561799
8.0,29.0,0.2620638455827765,0.21348314606741584
9.0,29.0,0.24721603563474384,0.24344569288389512
10.0,29.0,-0.18337045285820333,-0.14606741573033713
11.0,29.0,-0.33184855233853006,-0.2808988764044944
12.0,29.0,0.09873793615441723,0.1685393258426967
13.0,29.0,-0.049740163325909394,-0.011235955056179702
14.0,29.0,-0.06458797327394207,-0.07116104868913856
15.0,29.0,0.039346696362286514,0.003745318352060012
16.0,29.0,0.09873793615441723,0.07865168539325841
17.0,29.0,0.1878247958426133,0.153558052434457
18.0,29.0,-0.03489235337787671,-0.05617977528089885
19.0,29.0,-0.10913140311804011,-0.16104868913857667
20.0,29.0,0.2620638455827765,0.24344569288389512
21.0,29.0,0.23236822568671117,0.30337078651685395
22.0,29.0,-0.06458797327394207,-0.026217228464419415
23.0,29.0,0.2175204157386785,0.153558052434457
24.0,29.0,0.11358574610244991,0.13857677902621726
25.0,29.0,-0.2130660727542687,-0.16104868913857667
26.0,29.0,-0.09428359317000742,-0.13108614232209742
27.0,29.0,-0.2130660727542687,-0.14606741573033713
28.0,29.0,0.17297698589458063,0.13857677902621726
29.0,29.0,0.009651076466221323,-0.011235955056179702
30.0,29.0,0.009651076466221323,-0.026217228464419415
31.0,29.0,-0.005196733481811355,-0.011235955056179702
32.0,29.0,-0.13882702301410546,-0.13108614232209742
33.0,29.0,-0.07943578322197475,-0.04119850187265913
34.0,29.0,0.009651076466221323,0.12359550561797755
35.0,29.0,-0.39123979213066074,-0.49063670411985016
36.0,29.0,0.15812917594654793,0.1685393258426967
37.0,29.0,0.06904231625835187,0.07865168539325841
38.0,29.0,-0.2130660727542687,-0.26591760299625467
39.0,29.0,0.24721603563474384,0.153558052434457
40.0,29.0,-0.07943578322197475,-0.011235955056179702
41.0,29.0,0.23236822568671117,0.19850187265917613
42.0,29.0,-0.005196733481811355,-0.011235955056179702
43.0,29.0,0.039346696362286514,0.153558052434457
44.0,29.0,-0.27245731254639943,-0.3108614232209737
45.0,29.0,-0.22791388270230137,-0.20599250936329583
46.0,29.0,-0.25760950259836674,-0.250936329588015
47.0,29.0,-0.12397921306607279,-0.1161048689138577
48.0,29.0,0.41054194506310315,0.4232209737827715
49.0,29.0,0.14328136599851526,0.13857677902621726
50.0,29.0,-0.2873051224944321,-0.3108614232209737
51.0,29.0,0.08389012620638456,0.033707865168539276
52.0,29.0,-0.09428359317000742,-0.04119850187265913
53.0,29.0,0.2917594654788419,0.30337078651685395
54.0,29.0,0.30660727542687455,0.19850187265917613
55.0,29.0,-0.49517446176688934,-0.5355805243445693
56.0,29.0,0.20267260579064597,0.21348314606741584
57.0,29.0,0.1284335560504826,0.10861423220973784
58.0,29.0,0.2620638455827765,0.22846441947565538
59.0,29.0,-0.10913140311804011,-0.14606741573033713
60.0,29.0,0.14328136599851526,0.22846441947565538
61.0,29.0,0.024498886414253837,-0.011235955056179702
62.0,29.0,0.11358574610244991,0.07865168539325841
63.0,29.0,-0.10913140311804011,-0.10112359550561799
64.0,29.0,-0.33184855233853006,-0.2958801498127341
65.0,29.0,-0.25760950259836674,-0.20599250936329583
66.0,29.0,-0.020044543429844033,0.033707865168539276
67.0,29.0,-0.15367483296213813,-0.16104868913857667
68.0,29.0,0.3511507052709726,0.3782771535580525
69.0,29.0,0.15812917594654793,0.18352059925093642
70.0,29.0,-0.005196733481811355,-0.011235955056179702
71.0,29.0,0.06904231625835187,0.12359550561797755
72.0,29.0,-0.46547884187082406,-0.4606741573033708
73.0,29.0,-0.30215293244246477,-0.3108614232209737
74.0,29.0,-0.2873051224944321,-0.32584269662921345
75.0,29.0,0.24721603563474384,0.21348314606741584
76.0,29.0,0.32145508537490725,0.30337078651685395
77.0,29.0,-0.049740163325909394,-0.011235955056179702
78.0,29.0,-0.18337045285820333,-0.20599250936329583
79.0,29.0,0.0541945063103192,0.033707865168539276
80.0,29.0,-0.31700074239049736,-0.2808988764044944
81.0,29.0,0.0541945063103192,0.0636704119850187
82.0,29.0,0.32145508537490725,0.3483146067415731
83.0,29.0,-0.10913140311804011,-0.05617977528089885
84.0,29.0,-0.06458797327394207,-0.05617977528089885
85.0,29.0,0.14328136599851526,0.153558052434457
86.0,29.0,-0.020044543429844033,0.003745318352060012
87.0,29.0,0.15812917594654793,0.18352059925093642
88.0,29.0,0.08389012620638456,0.0636704119850187
89.0,29.0,0.20267260579064597,0.22846441947565538
90.0,29.0,0.1284335560504826,0.13857677902621726
91.0,29.0,0.11358574610244991,0.13857677902621726
92.0,29.0,-0.12397921306607279,-0.10112359550561799
93.0,29.0,-0.18337045285820333,-0.22097378277153554
94.0,29.0,0.2769116555308092,0.3183520599250937
95.0,29.0,0.024498886414253837,-0.04119850187265913
96.0,29.0,-0.06458797327394207,-0.10112359550561799
97.0,29.0,0.039346696362286514,0.12359550561797755
98.0,29.0,-0.198218262806236,-0.2808988764044944
99.0,29.0,-0.005196733481811355,-0.026217228464419415


==> pics/RAA_scatter/cifar100_MP_resnet56_rate4_regression.txt <==
dataset,model,rate,a,b,r2,acc
cifar100,resnet56,4,0.9872091655948398,0.0,0.9331519110506797,0.6643366666666668


==> pics/RAA_scatter/cifar100_MP_resnet56_rate50.txt <==
class,model,before,after
0.0,0.0,0.28508124076809443,0.9546520719311963
1.0,0.0,0.2112259970457901,0.43341151941621076
2.0,0.0,-0.20236336779911374,-0.3745113369820172
3.0,0.0,-0.3648449039881832,-0.6872556684910086
4.0,0.0,-0.24667651403249635,-0.7654417513682564
5.0,0.0,0.06351550960118157,-0.1920771436017722
6.0,0.0,0.09305760709010331,-0.0617670054730258
7.0,0.0,0.10782865583456418,-0.5048214751107636
8.0,0.0,0.2555391432791727,0.5897836851707063
9.0,0.0,0.2112259970457901,0.3291634089132135
10.0,0.0,-0.20236336779911374,-0.45269741985926504
11.0,0.0,-0.18759231905465287,-0.5830075579880114
12.0,0.0,0.15214180206794678,0.2249152984102163
13.0,0.0,-0.08419497784342696,-0.27026322647901996
14.0,0.0,-0.20236336779911374,-0.27026322647901996
15.0,0.0,-0.025110782865583478,-0.1660151159760229
16.0,0.0,0.019202363367798965,-0.2963252541047693
17.0,0.0,0.16691285081240764,0.5376596299192077
18.0,0.0,-0.05465288035450522,-0.03570497784727649
19.0,0.0,-0.14327917282127042,-0.5830075579880114
20.0,0.0,0.2112259970457901,0.7461558509252022
21.0,0.0,0.18168389955686853,0.6679697680479543
22.0,0.0,-0.010339734121122608,-0.1399530883502736
23.0,0.0,0.12259970457902505,0.5897836851707063
24.0,0.0,0.13737075332348592,0.7461558509252022
25.0,0.0,-0.2171344165435746,-0.739379723742507
26.0,0.0,-0.06942392909896608,-0.32238728173051856
27.0,0.0,-0.3353028064992615,-0.2181391712275215
28.0,0.0,0.13737075332348592,-0.08782903309877511
29.0,0.0,0.004431314623338261,-0.3484493093562679
30.0,0.0,-0.15805022156573129,0.042481105029971426
31.0,0.0,-0.010339734121122608,0.042481105029971426
32.0,0.0,-0.14327917282127042,-0.45269741985926504
33.0,0.0,-0.20236336779911374,0.0685431326557206
34.0,0.0,0.048744460856720705,-0.03570497784727649
35.0,0.0,-0.35007385524372236,-0.5569455303622621
36.0,0.0,0.019202363367798965,0.0946051602814699
37.0,0.0,0.07828655834564244,-0.0617670054730258
38.0,0.0,-0.15805022156573129,-0.1399530883502736
39.0,0.0,0.31462333825701616,-0.1920771436017722
40.0,0.0,-0.03988183161004435,-0.5048214751107636
41.0,0.0,0.2112259970457901,0.5897836851707063
42.0,0.0,0.048744460856720705,0.4594735470419601
43.0,0.0,0.10782865583456418,0.3291634089132135
44.0,0.0,-0.3943870014771049,-0.739379723742507
45.0,0.0,-0.12850812407680956,-0.7133176961167579
46.0,0.0,-0.2614475627769572,-0.42663539223351576
47.0,0.0,-0.11373707533234868,0.042481105029971426
48.0,0.0,0.3589364844903988,0.9546520719311963
49.0,0.0,0.24076809453471185,0.6679697680479543
50.0,0.0,-0.29098966026587897,-0.817565806619755
51.0,0.0,-0.010339734121122608,-0.1660151159760229
52.0,0.0,0.019202363367798965,0.8504039614281991
53.0,0.0,0.28508124076809443,1.0328381548084442
54.0,0.0,0.15214180206794678,0.6940317956737035
55.0,0.0,-0.3648449039881832,-0.817565806619755
56.0,0.0,0.22599704579025096,0.3552254365389628
57.0,0.0,0.09305760709010331,0.0685431326557206
58.0,0.0,0.13737075332348592,0.14672921553296853
59.0,0.0,-0.14327917282127042,-0.0617670054730258
60.0,0.0,0.16691285081240764,0.6940317956737035
61.0,0.0,-0.09896602658788782,0.2770393536617149
62.0,0.0,0.09305760709010331,0.2249152984102163
63.0,0.0,-0.06942392909896608,-0.2442011988532708
64.0,0.0,-0.3648449039881832,-0.6090695856137608
65.0,0.0,-0.20236336779911374,-0.6090695856137608
66.0,0.0,0.06351550960118157,-0.42663539223351576
67.0,0.0,-0.2319054652880355,-0.2963252541047693
68.0,0.0,0.37370753323485967,1.006776127182695
69.0,0.0,0.16691285081240764,0.38128746416471215
70.0,0.0,0.048744460856720705,-0.009642950221527186
71.0,0.0,0.16691285081240764,0.4855355746677091
72.0,0.0,-0.40915805022156576,-0.6090695856137608
73.0,0.0,-0.2171344165435746,-0.27026322647901996
74.0,0.0,-0.3205317577548006,-0.5048214751107636
75.0,0.0,0.2112259970457901,0.5115976022934584
76.0,0.0,0.13737075332348592,0.6158457127964556
77.0,0.0,-0.06942392909896608,-0.63513161323951
78.0,0.0,0.019202363367798965,-0.32238728173051856
79.0,0.0,0.033973412112259835,-0.1660151159760229
80.0,0.0,-0.3057607090103398,-0.6872556684910086
81.0,0.0,0.09305760709010331,0.3291634089132135
82.0,0.0,0.31462333825701616,0.8243419338024498
83.0,0.0,-0.15805022156573129,-0.2963252541047693
84.0,0.0,-0.010339734121122608,-0.2963252541047693
85.0,0.0,0.2112259970457901,0.3291634089132135
86.0,0.0,0.004431314623338261,-0.0617670054730258
87.0,0.0,0.06351550960118157,0.3031013812874642
88.0,0.0,0.09305760709010331,-0.11389106072452428
89.0,0.0,0.2998522895125553,0.43341151941621076
90.0,0.0,0.1964549483013294,0.0685431326557206
91.0,0.0,0.18168389955686853,0.01641907740422212
92.0,0.0,-0.025110782865583478,-0.27026322647901996
93.0,0.0,-0.18759231905465287,-0.40057336460776644
94.0,0.0,0.31462333825701616,1.2673964034401877
95.0,0.0,0.004431314623338261,0.3291634089132135
96.0,0.0,0.048744460856720705,-0.03570497784727649
97.0,0.0,0.06351550960118157,-0.2442011988532708
98.0,0.0,-0.3205317577548006,-0.27026322647901996
99.0,0.0,0.033973412112259835,-0.1920771436017722
0.0,1.0,0.23973114264376397,0.7604760724026779
1.0,1.0,0.23973114264376397,0.2149764443342425
2.0,1.0,-0.1934279312920089,-0.15695512025787248
3.0,1.0,-0.32785660941000744,-0.7520456236052567
4.0,1.0,-0.2531740104555638,-0.6032729977684106
5.0,1.0,0.030619865571321826,-0.1073642449789239
6.0,1.0,0.09036594473487677,0.06620381849739648
7.0,1.0,0.015683345780433258,-0.28093230845524425
8.0,1.0,0.15011202389843173,0.43813538308951144
9.0,1.0,0.10530246452576551,0.4877262583684602
10.0,1.0,-0.20836445108289764,-0.5288866848499876
11.0,1.0,-0.37266616878267367,-0.40490949665261594
12.0,1.0,0.09036594473487677,-0.008182494421026455
13.0,1.0,-0.11874533233756537,-0.2561368708157699
14.0,1.0,-0.014189693801344216,-0.33052318373419287
15.0,1.0,0.015683345780433258,-0.23134143317629555
16.0,1.0,0.07542942494398804,0.3141581948921399
17.0,1.0,0.17998506348020918,0.7108851971237291
18.0,1.0,-0.14861837191934285,-0.1073642449789239
19.0,1.0,-0.07393577296489916,-0.3057277460947185
20.0,1.0,0.20985810306198666,0.6364988842053063
21.0,1.0,0.3293502613890964,0.5125216960079345
22.0,1.0,-0.058999253174010426,-0.18175055789734684
23.0,1.0,0.10530246452576551,0.611703446565832
24.0,1.0,0.2546676624346527,0.6860897594842551
25.0,1.0,-0.20836445108289764,-0.28093230845524425
26.0,1.0,-0.07393577296489916,-0.5784775601289363
27.0,1.0,-0.1336818521284541,-0.5784775601289363
28.0,1.0,0.20985810306198666,0.26456731961319124
29.0,1.0,-0.07393577296489916,-0.47929580957103896
30.0,1.0,-0.02912621359223295,-0.28093230845524425
31.0,1.0,-0.014189693801344216,0.16538556905529378
32.0,1.0,-0.0888722927557879,-0.28093230845524425
33.0,1.0,-0.14861837191934285,-0.008182494421026455
34.0,1.0,0.09036594473487677,-0.45450037193156456
35.0,1.0,-0.2830470500373413,-0.3057277460947185
36.0,1.0,0.13517550410754298,0.2893627572526656
37.0,1.0,0.12023898431665425,0.06620381849739648
38.0,1.0,-0.02912621359223295,-0.47929580957103896
39.0,1.0,0.2546676624346527,0.016612943218447765
40.0,1.0,-0.11874533233756537,-0.3057277460947185
41.0,1.0,0.20985810306198666,0.611703446565832
42.0,1.0,0.030619865571321826,0.388544507810563
43.0,1.0,0.045556385362210565,0.2149764443342425
44.0,1.0,-0.37266616878267367,-0.9008182494421026
45.0,1.0,-0.10380881254667663,-0.5288866848499876
46.0,1.0,-0.2382374906646751,-0.23134143317629555
47.0,1.0,-0.02912621359223295,0.041408380857922124
48.0,1.0,0.3293502613890964,0.7356806347632034
49.0,1.0,0.19492158327109793,0.46293082072898584
50.0,1.0,-0.32785660941000744,-0.6032729977684106
51.0,1.0,0.07542942494398804,-0.15695512025787248
52.0,1.0,-0.07393577296489916,0.7852715100421522
53.0,1.0,0.28454070201643017,0.909248698239524
54.0,1.0,0.16504854368932045,0.2893627572526656
55.0,1.0,-0.49215832710978336,-0.7024547483263079
56.0,1.0,0.19492158327109793,0.3389536325316143
57.0,1.0,0.0604929051530993,0.16538556905529378
58.0,1.0,0.13517550410754298,-0.05777336969997517
59.0,1.0,-0.04406273338312169,0.041408380857922124
60.0,1.0,0.26960418222554144,0.8348623853211009
61.0,1.0,-0.11874533233756537,0.23977188197371685
62.0,1.0,0.10530246452576551,0.06620381849739648
63.0,1.0,-0.11874533233756537,-0.20654599553682118
64.0,1.0,-0.22330097087378636,-0.5536821224894619
65.0,1.0,-0.1934279312920089,-0.4297049342920902
66.0,1.0,0.07542942494398804,-0.18175055789734684
67.0,1.0,-0.2531740104555638,-0.15695512025787248
68.0,1.0,0.37415982076176263,1.0828167617158442
69.0,1.0,0.15011202389843173,0.611703446565832
70.0,1.0,-0.02912621359223295,0.2893627572526656
71.0,1.0,0.045556385362210565,0.43813538308951144
72.0,1.0,-0.4324122479462285,-0.7768410612447311
73.0,1.0,-0.3129200896191187,-0.13215968261839825
74.0,1.0,-0.2531740104555638,-0.5288866848499876
75.0,1.0,0.26960418222554144,0.3141581948921399
76.0,1.0,0.23973114264376397,0.8596578229605752
77.0,1.0,-0.0888722927557879,-0.47929580957103896
78.0,1.0,-0.02912621359223295,-0.3057277460947185
79.0,1.0,0.07542942494398804,-0.18175055789734684
80.0,1.0,-0.20836445108289764,-0.7272501859657823
81.0,1.0,0.030619865571321826,0.23977188197371685
82.0,1.0,0.3144137415982077,0.6364988842053063
83.0,1.0,-0.10380881254667663,-0.1073642449789239
84.0,1.0,-0.1336818521284541,-0.38011405901314155
85.0,1.0,0.16504854368932045,0.19018100669476815
86.0,1.0,0.030619865571321826,-0.032977932060500814
87.0,1.0,0.10530246452576551,0.23977188197371685
88.0,1.0,0.0604929051530993,0.26456731961319124
89.0,1.0,0.19492158327109793,0.36374907017108865
90.0,1.0,0.16504854368932045,-0.1073642449789239
91.0,1.0,0.16504854368932045,-0.13215968261839825
92.0,1.0,-0.1934279312920089,-0.4297049342920902
93.0,1.0,-0.1934279312920089,-0.6280684354078849
94.0,1.0,0.3144137415982077,1.0332258864368955
95.0,1.0,-0.04406273338312169,0.3141581948921399
96.0,1.0,-0.014189693801344216,-0.032977932060500814
97.0,1.0,0.07542942494398804,-0.40490949665261594
98.0,1.0,-0.2830470500373413,-0.7024547483263079
99.0,1.0,-0.014189693801344216,-0.15695512025787248
0.0,2.0,0.30142109199700823,0.6620498614958449
1.0,2.0,0.211667913238594,0.03248552002014597
2.0,2.0,-0.04263275991024678,-0.19415764291110552
3.0,2.0,-0.32685115931189224,-0.7481742634097205
4.0,2.0,-0.16230366492146586,-0.5467136741374968
5.0,2.0,0.0471204188481675,-0.24452279022916146
6.0,2.0,0.15183246073298434,0.5109544195416771
7.0,2.0,-0.012715033657441963,-0.6222613951145808
8.0,2.0,0.24158563949139863,0.3850415512465375
9.0,2.0,0.16679132385938675,0.3598589775875095
10.0,2.0,-0.19222139117427067,-0.32007051120624525
11.0,2.0,-0.3717277486910995,-0.5970788214555528
12.0,2.0,0.22662677636499623,-0.04306220095693781
13.0,2.0,-0.17726252804786827,-0.26970536388818944
14.0,2.0,-0.087509349289454,-0.19415764291110552
15.0,2.0,-0.02767389678384437,-0.24452279022916146
16.0,2.0,0.032161555721765094,0.2591286829513976
17.0,2.0,0.211667913238594,0.6368672878368169
18.0,2.0,-0.0725504861630516,-0.29488793754721726
19.0,2.0,-0.10246821241585641,-0.5467136741374968
20.0,2.0,0.211667913238594,0.7879627297909845
21.0,2.0,0.2715033657442034,0.611684714177789
22.0,2.0,-0.04263275991024678,-0.3704356585243012
23.0,2.0,0.09199700822737472,0.7627801561319565
24.0,2.0,0.18175018698578915,0.5361369932007051
25.0,2.0,-0.13238593866866122,-0.3704356585243012
26.0,2.0,-0.14734480179506362,-0.29488793754721726
27.0,2.0,-0.2520568436798803,-0.2193402165701335
28.0,2.0,0.09199700822737472,0.2591286829513976
29.0,2.0,0.01720269259536285,-0.4208008058423571
30.0,2.0,-0.17726252804786827,0.03248552002014597
31.0,2.0,-0.02767389678384437,0.1080332409972299
32.0,2.0,-0.04263275991024678,-0.44598337950138506
33.0,2.0,-0.04263275991024678,-0.04306220095693781
34.0,2.0,0.01720269259536285,-0.32007051120624525
35.0,2.0,-0.40164547494390423,-0.4208008058423571
36.0,2.0,0.062079281974569904,0.4857718458826491
37.0,2.0,0.0471204188481675,0.08285066733820193
38.0,2.0,-0.14734480179506362,-0.5718962477965248
39.0,2.0,0.12191473448017953,0.08285066733820193
40.0,2.0,-0.13238593866866122,-0.24452279022916146
41.0,2.0,0.2715033657442034,0.4102241249055655
42.0,2.0,0.07703814510097232,0.3850415512465375
43.0,2.0,0.062079281974569904,0.2591286829513976
44.0,2.0,-0.3866866118175019,-0.7733568370687485
45.0,2.0,-0.16230366492146586,-0.6474439687736087
46.0,2.0,-0.2819745699326851,-0.26970536388818944
47.0,2.0,-0.17726252804786827,-0.017879627297909834
48.0,2.0,0.30142109199700823,0.611684714177789
49.0,2.0,0.211667913238594,0.2591286829513976
50.0,2.0,-0.34181002243829467,-0.8237219843868043
51.0,2.0,0.13687359760658194,-0.09342734827499376
52.0,2.0,-0.012715033657441963,0.7124150088139009
53.0,2.0,0.3612565445026179,1.1153361873583478
54.0,2.0,0.211667913238594,0.4605892722236211
55.0,2.0,-0.4465220643231114,-0.949634852681944
56.0,2.0,0.22662677636499623,0.3346764039284815
57.0,2.0,0.0471204188481675,0.05766809367917395
58.0,2.0,0.19670905011219156,-0.017879627297909834
59.0,2.0,-0.012715033657441963,-0.09342734827499376
60.0,2.0,0.30142109199700823,0.9138755980861244
61.0,2.0,-0.16230366492146586,0.3598589775875095
62.0,2.0,0.12191473448017953,-0.06824477461596579
63.0,2.0,-0.057591623036649185,0.08285066733820193
64.0,2.0,-0.49139865370231856,-0.5467136741374968
65.0,2.0,-0.19222139117427067,-0.6726265424326366
66.0,2.0,0.062079281974569904,-0.3704356585243012
67.0,2.0,-0.13238593866866122,-0.017879627297909834
68.0,2.0,0.34629768137621547,0.7627801561319565
69.0,2.0,0.16679132385938675,0.611684714177789
70.0,2.0,0.062079281974569904,0.007302946361118141
71.0,2.0,0.10695587135377713,0.5109544195416771
72.0,2.0,-0.46148092744951386,-0.6978091160916646
73.0,2.0,-0.19222139117427067,-0.14379249559304957
74.0,2.0,-0.20718025430067308,-0.521531100478469
75.0,2.0,0.25654450261780104,0.561319566859733
76.0,2.0,0.30142109199700823,0.8635104507680684
77.0,2.0,-0.13238593866866122,-0.4963485268194409
78.0,2.0,-0.13238593866866122,-0.4208008058423571
79.0,2.0,0.032161555721765094,-0.11860992193402173
80.0,2.0,-0.31189229618548986,-0.6726265424326366
81.0,2.0,0.002243829468960444,-0.11860992193402173
82.0,2.0,0.3313388182498131,0.586502140518761
83.0,2.0,-0.0725504861630516,-0.24452279022916146
84.0,2.0,0.0471204188481675,-0.3704356585243012
85.0,2.0,0.19670905011219156,0.28431125661042556
86.0,2.0,-0.012715033657441963,0.4857718458826491
87.0,2.0,0.16679132385938675,0.3850415512465375
88.0,2.0,0.032161555721765094,0.30949383026945354
89.0,2.0,0.2715033657442034,0.2591286829513976
90.0,2.0,0.15183246073298434,0.007302946361118141
91.0,2.0,0.12191473448017953,-0.16897506925207753
92.0,2.0,-0.19222139117427067,-0.2193402165701335
93.0,2.0,-0.20718025430067308,-0.7733568370687485
94.0,2.0,0.3612565445026179,1.1153361873583478
95.0,2.0,0.032161555721765094,0.18358096197431367
96.0,2.0,-0.13238593866866122,0.03248552002014597
97.0,2.0,0.062079281974569904,-0.19415764291110552
98.0,2.0,-0.3717277486910995,-0.34525308486527323
99.0,2.0,0.062079281974569904,-0.06824477461596579
0.0,3.0,0.22607655502392346,0.6877637130801689
1.0,3.0,0.18122009569378006,0.01762223876892528
2.0,3.0,-0.14772727272727273,-0.429138744105237
3.0,3.0,-0.40191387559808606,-0.7269793993546786
4.0,3.0,-0.2972488038277512,-0.6276991809381981
5.0,3.0,0.09150717703349288,-0.1312980888557955
6.0,3.0,0.031698564593301434,-0.007197815835194734
7.0,3.0,-0.043062200956937705,-0.4539587987093571
8.0,3.0,0.18122009569378006,0.4395631670389675
9.0,3.0,0.13636363636363646,0.5140233308513279
10.0,3.0,-0.23744019138755973,-0.32985852568875645
11.0,3.0,-0.3570574162679426,-0.5035989079175973
12.0,3.0,0.10645933014354074,0.06726234797716558
13.0,3.0,-0.08791866028708128,-0.28021841648051626
14.0,3.0,-0.13277511961722488,-0.3050384710846363
15.0,3.0,0.06160287081339715,-0.23057830727227596
16.0,3.0,0.01674641148325374,0.042442293373045434
17.0,3.0,0.2559808612440192,0.8366840407048897
18.0,3.0,-0.05801435406698557,-0.1312980888557955
19.0,3.0,-0.07296650717703343,-0.1561181434599155
20.0,3.0,0.2858851674641149,0.7374038222884091
21.0,3.0,0.19617224880382791,0.6381236038719287
22.0,3.0,-0.08791866028708128,-0.2057582526681558
23.0,3.0,0.18122009569378006,0.5140233308513279
24.0,3.0,0.2559808612440192,0.6381236038719287
25.0,3.0,-0.1776315789473683,-0.6276991809381981
26.0,3.0,-0.05801435406698557,-0.05683792504343504
27.0,3.0,-0.19258373205741616,-0.25539836187639614
28.0,3.0,0.18122009569378006,0.14172251178952605
29.0,3.0,-0.07296650717703343,-0.1312980888557955
30.0,3.0,-0.14772727272727273,0.11690245718540589
31.0,3.0,-0.05801435406698557,0.21618267560188636
32.0,3.0,-0.10287081339712915,-0.6276991809381981
33.0,3.0,-0.05801435406698557,0.01762223876892528
34.0,3.0,0.10645933014354074,-0.3050384710846363
35.0,3.0,-0.3570574162679426,-0.5035989079175973
36.0,3.0,0.1214114832535886,0.31546289401836697
37.0,3.0,0.0466507177033493,0.19136262099776621
38.0,3.0,-0.13277511961722488,-0.429138744105237
39.0,3.0,0.21112440191387577,-0.1312980888557955
40.0,3.0,-0.043062200956937705,-0.18093819806403566
41.0,3.0,0.24102870813397131,0.5140233308513279
42.0,3.0,0.0466507177033493,0.4147431124348473
43.0,3.0,0.07655502392344501,0.14172251178952605
44.0,3.0,-0.312200956937799,-0.6773392901464383
45.0,3.0,-0.1776315789473683,-0.5284189625217175
46.0,3.0,-0.2523923444976076,-0.4787788533134773
47.0,3.0,-0.20753588516746402,-0.1561181434599155
48.0,3.0,0.3755980861244021,0.9359642591213703
49.0,3.0,0.22607655502392346,0.4395631670389675
50.0,3.0,-0.40191387559808606,-0.6525192355423182
51.0,3.0,-0.013157894736841985,-0.1561181434599155
52.0,3.0,0.001794258373205876,0.7622238768925291
53.0,3.0,0.3606459330143542,0.9856043683296105
54.0,3.0,0.270933014354067,0.29064283941424685
55.0,3.0,-0.4168660287081339,-0.8510796723752793
56.0,3.0,0.19617224880382791,-0.03201787043931489
57.0,3.0,0.18122009569378006,0.11690245718540589
58.0,3.0,0.16626794258373218,0.4643832216430876
59.0,3.0,-0.028110047846889846,-0.1561181434599155
60.0,3.0,0.34569377990430633,0.8118639861007695
61.0,3.0,-0.08791866028708128,0.16654256639364606
62.0,3.0,0.001794258373205876,0.31546289401836697
63.0,3.0,-0.08791866028708128,-0.007197815835194734
64.0,3.0,-0.2523923444976076,-0.8262596177711591
65.0,3.0,-0.2972488038277512,-0.5532390171258377
66.0,3.0,0.09150717703349288,-0.18093819806403566
67.0,3.0,-0.23744019138755973,0.11690245718540589
68.0,3.0,0.3755980861244021,0.9856043683296105
69.0,3.0,0.13636363636363646,0.4892032762472078
70.0,3.0,-0.11782296650717701,-0.0816579796475552
71.0,3.0,0.031698564593301434,0.5140233308513279
72.0,3.0,-0.4168660287081339,-0.5035989079175973
73.0,3.0,-0.312200956937799,-0.18093819806403566
74.0,3.0,-0.2523923444976076,-0.6276991809381981
75.0,3.0,0.2858851674641149,0.14172251178952605
76.0,3.0,0.3307416267942585,0.7870439314966493
77.0,3.0,-0.10287081339712915,-0.6028791263340779
78.0,3.0,-0.13277511961722488,-0.4787788533134773
79.0,3.0,0.06160287081339715,-0.3050384710846363
80.0,3.0,-0.2972488038277512,-0.7517994539587987
81.0,3.0,0.13636363636363646,0.01762223876892528
82.0,3.0,0.3307416267942585,0.6381236038719287
83.0,3.0,-0.028110047846889846,-0.1312980888557955
84.0,3.0,0.01674641148325374,-0.5780590717299577
85.0,3.0,0.15131578947368432,0.24100273020600652
86.0,3.0,0.0466507177033493,0.24100273020600652
87.0,3.0,0.15131578947368432,0.4147431124348473
88.0,3.0,-0.013157894736841985,-0.03201787043931489
89.0,3.0,0.19617224880382791,0.4395631670389675
90.0,3.0,0.21112440191387577,-0.03201787043931489
91.0,3.0,0.15131578947368432,-0.1312980888557955
92.0,3.0,-0.11782296650717701,-0.28021841648051626
93.0,3.0,-0.1776315789473683,-0.429138744105237
94.0,3.0,0.3307416267942585,1.0600645321419706
95.0,3.0,-0.013157894736841985,0.29064283941424685
96.0,3.0,-0.13277511961722488,0.11690245718540589
97.0,3.0,0.0466507177033493,-0.1312980888557955
98.0,3.0,-0.14772727272727273,-0.5035989079175973
99.0,3.0,-0.08791866028708128,-0.18093819806403566
0.0,4.0,0.2253436939629407,0.6747018523217458
1.0,4.0,0.2253436939629407,0.09109363105810704
2.0,4.0,-0.25283921099820683,-0.26414615579802087
3.0,4.0,-0.29766885833831447,-0.7208830246130424
4.0,4.0,-0.22295277943813507,-0.4163917787363613
5.0,4.0,-0.0585774058577406,-0.13727480334940365
6.0,4.0,0.090854751942618,0.2179649835067241
7.0,4.0,-0.08846383741781236,-0.6955087541233189
8.0,4.0,0.2552301255230125,0.5224562293834052
9.0,4.0,0.3000597728631201,0.24333925399644757
10.0,4.0,-0.2080095636580992,-0.3656432377569145
11.0,4.0,-0.342498505678422,-0.5940116721644253
12.0,4.0,0.090854751942618,0.09109363105810704
13.0,4.0,-0.08846383741781236,-0.3402689672671911
14.0,4.0,-0.16317991631799159,-0.44176604922608476
15.0,4.0,-0.02869097429766885,-0.3656432377569145
16.0,4.0,-0.0585774058577406,0.01497081958893686
17.0,4.0,0.1655708308427974,0.6747018523217458
18.0,4.0,-0.13329348475792,-0.18802334432885054
19.0,4.0,-0.08846383741781236,-0.44176604922608476
20.0,4.0,0.210400478182905,0.7761989342806392
21.0,4.0,0.13568439928272563,0.573204770362852
22.0,4.0,0.090854751942618,-0.23877188530829743
23.0,4.0,0.1655708308427974,0.6493275818320223
24.0,4.0,0.210400478182905,0.5478304998731286
25.0,4.0,-0.16317991631799159,-0.28952042628774416
26.0,4.0,-0.07352062163777648,-0.28952042628774416
27.0,4.0,-0.37238493723849375,-0.11190053285968035
28.0,4.0,0.1506276150627615,0.09109363105810704
29.0,4.0,0.0011954572624029033,-0.26414615579802087
30.0,4.0,-0.07352062163777648,0.06571936056838361
31.0,4.0,0.0011954572624029033,0.01497081958893686
32.0,4.0,-0.02869097429766885,-0.6193859426541487
33.0,4.0,-0.013747758517632973,-0.035777721390510026
34.0,4.0,0.046025104602510365,-0.44176604922608476
35.0,4.0,-0.37238493723849375,-0.4163917787363613
36.0,4.0,0.13568439928272563,0.3194620654656179
37.0,4.0,0.090854751942618,0.24333925399644757
38.0,4.0,-0.0585774058577406,-0.23877188530829743
39.0,4.0,0.2552301255230125,0.06571936056838361
40.0,4.0,-0.02869097429766885,-0.3148946967774676
41.0,4.0,0.2253436939629407,0.26871352448617103
42.0,4.0,0.090854751942618,0.37021060644506476
43.0,4.0,0.090854751942618,0.3955848769347882
44.0,4.0,-0.38732815301852963,-0.7462572951027658
45.0,4.0,-0.13329348475792,-0.49251459020553157
46.0,4.0,-0.13329348475792,-0.44176604922608476
47.0,4.0,-0.19306634787806332,0.19259071301700068
48.0,4.0,0.3747758517632995,0.8776960162395331
49.0,4.0,0.19545726240286912,0.3194620654656179
50.0,4.0,-0.29766885833831447,-0.6701344836335955
51.0,4.0,-0.07352062163777648,-0.3148946967774676
52.0,4.0,-0.02869097429766885,0.573204770362852
53.0,4.0,0.2552301255230125,1.1314387211367671
54.0,4.0,0.18051404662283327,0.5985790408525755
55.0,4.0,-0.4321578003586372,-0.8477543770616595
56.0,4.0,0.2402869097429766,0.34483633595534136
57.0,4.0,0.12074118350268975,0.09109363105810704
58.0,4.0,0.1506276150627615,-0.035777721390510026
59.0,4.0,0.0011954572624029033,-0.1626490738391271
60.0,4.0,0.2701733413030484,0.8269474752600862
61.0,4.0,0.03108188882247449,0.16721644252727738
62.0,4.0,0.090854751942618,0.3194620654656179
63.0,4.0,-0.14823670053795587,-0.21339761481857397
64.0,4.0,-0.38732815301852963,-0.5940116721644253
65.0,4.0,-0.40227136879856545,-0.822380106571936
66.0,4.0,0.090854751942618,-0.3148946967774676
67.0,4.0,-0.29766885833831447,-0.035777721390510026
68.0,4.0,0.3448894202032277,0.7508246637909158
69.0,4.0,0.1506276150627615,0.5478304998731286
70.0,4.0,0.046025104602510365,0.11646790154783049
71.0,4.0,0.07591153616258212,0.5224562293834052
72.0,4.0,-0.4620442319187089,-0.6193859426541487
73.0,4.0,-0.3574417214584579,-0.010403450900786584
74.0,4.0,-0.2677824267782427,-0.39101750824663795
75.0,4.0,0.32994620442319184,0.34483633595534136
76.0,4.0,0.32994620442319184,0.573204770362852
77.0,4.0,-0.10340705319784824,-0.4671403197158082
78.0,4.0,-0.02869097429766885,-0.23877188530829743
79.0,4.0,0.046025104602510365,-0.035777721390510026
80.0,4.0,-0.342498505678422,-0.6193859426541487
81.0,4.0,0.07591153616258212,-0.010403450900786584
82.0,4.0,0.2701733413030484,0.7761989342806392
83.0,4.0,-0.02869097429766885,-0.3402689672671911
84.0,4.0,-0.04363419007770473,-0.3402689672671911
85.0,4.0,0.2253436939629407,0.4463334179142348
86.0,4.0,0.12074118350268975,0.24333925399644757
87.0,4.0,0.18051404662283327,0.29408779497589443
88.0,4.0,0.07591153616258212,0.14184217203755392
89.0,4.0,0.1506276150627615,0.19259071301700068
90.0,4.0,0.19545726240286912,-0.13727480334940365
91.0,4.0,0.10579796772265387,-0.0865262623699569
92.0,4.0,-0.13329348475792,-0.23877188530829743
93.0,4.0,-0.14823670053795587,-0.6701344836335955
94.0,4.0,0.32994620442319184,1.0806901801573203
95.0,4.0,0.0011954572624029033,0.04034509007866016
96.0,4.0,-0.0585774058577406,0.14184217203755392
97.0,4.0,-0.0585774058577406,-0.23877188530829743
98.0,4.0,-0.13329348475792,-0.3148946967774676
99.0,4.0,-0.013747758517632973,0.11646790154783049
0.0,5.0,0.20160213618157546,0.7071908949818935
1.0,5.0,0.15709835336003558,0.034661148473874866
2.0,5.0,-0.19893190921228304,-0.19813760993274704
3.0,5.0,-0.4214508233199822,-0.6637351267459907
4.0,5.0,-0.12475893784305007,-0.7413347128815312
5.0,5.0,0.05325619344310923,-0.22400413864459393
6.0,5.0,0.05325619344310923,0.11226073460941541
7.0,5.0,-0.06542056074766359,-0.27573719606828756
8.0,5.0,0.23127132472926853,0.3709260217278842
9.0,5.0,0.20160213618157546,0.24159337816864973
10.0,5.0,-0.15442812639074333,-0.48266942576306254
11.0,5.0,-0.3324432576769025,-0.5344024831867563
12.0,5.0,0.14226375908618896,0.11226073460941541
13.0,5.0,-0.08025515502151022,-0.12053802379720635
14.0,5.0,-0.06542056074766359,-0.5085359544749095
15.0,5.0,0.08292538199080247,-0.32747025349198133
16.0,5.0,0.08292538199080247,0.060527677185721614
17.0,5.0,0.23127132472926853,0.6295913088463528
18.0,5.0,-0.06542056074766359,0.060527677185721614
19.0,5.0,-0.09508974929535684,-0.40506983962752197
20.0,5.0,0.30544429609850166,0.7847904811174339
21.0,5.0,0.12742916481234234,0.6554578375581998
22.0,5.0,-0.09508974929535684,-0.14640455250905324
23.0,5.0,0.1719329476338822,0.7330574236937404
24.0,5.0,0.20160213618157546,0.6554578375581998
25.0,5.0,-0.1840973149384364,-0.45680289705121574
26.0,5.0,-0.03575137219997034,-0.45680289705121574
27.0,5.0,-0.22860109775997628,-0.14640455250905324
28.0,5.0,0.08292538199080247,0.08639420589756851
29.0,5.0,-0.05058596647381697,-0.4309363683393688
30.0,5.0,-0.2434356920338229,-0.042938437661665815
31.0,5.0,-0.006082183652277099,0.3191929643041904
32.0,5.0,-0.08025515502151022,-0.5085359544749095
33.0,5.0,-0.06542056074766359,0.034661148473874866
34.0,5.0,0.038421599169262605,-0.35333678220382825
35.0,5.0,-0.2582702863076695,-0.5085359544749095
36.0,5.0,0.06809078771695586,0.2674599068804966
37.0,5.0,0.08292538199080247,0.060527677185721614
38.0,5.0,-0.12475893784305007,-0.2498706673564408
39.0,5.0,0.20160213618157546,0.060527677185721614
40.0,5.0,-0.09508974929535684,-0.5085359544749095
41.0,5.0,0.26094051327696177,0.3967925504397311
42.0,5.0,0.023587004895415983,0.5002586652871184
43.0,5.0,0.12742916481234234,0.3709260217278842
44.0,5.0,-0.4066162290461356,-0.793067770305225
45.0,5.0,-0.22860109775997628,-0.5602690118986031
46.0,5.0,-0.3027740691292094,-0.17227108122090012
47.0,5.0,-0.19893190921228304,0.008794619762027972
48.0,5.0,0.34994807892004154,0.9658561821003622
49.0,5.0,0.15709835336003558,0.6037247801345059
50.0,5.0,-0.31760866340305594,-0.6896016554578376
51.0,5.0,0.023587004895415983,-0.2498706673564408
52.0,5.0,-0.05058596647381697,0.8106570098292808
53.0,5.0,0.30544429609850166,0.8623900672529746
54.0,5.0,0.23127132472926853,0.3967925504397311
55.0,5.0,-0.4214508233199822,-0.9224004138644595
56.0,5.0,0.15709835336003558,0.3967925504397311
57.0,5.0,0.12742916481234234,0.2674599068804966
58.0,5.0,0.18676754190772885,0.1381272633212623
59.0,5.0,-0.05058596647381697,-0.0688049663735127
60.0,5.0,0.21643673045542192,0.8882565959648214
61.0,5.0,-0.06542056074766359,-0.0946714950853596
62.0,5.0,0.12742916481234234,0.2674599068804966
63.0,5.0,-0.03575137219997034,0.034661148473874866
64.0,5.0,-0.31760866340305594,-0.6378685980341438
65.0,5.0,-0.3027740691292094,-0.6637351267459907
66.0,5.0,0.05325619344310923,-0.042938437661665815
67.0,5.0,-0.1395935321168967,-0.14640455250905324
68.0,5.0,0.34994807892004154,0.9141231246766683
69.0,5.0,0.14226375908618896,0.6813243662700467
70.0,5.0,-0.02091677792612372,0.08639420589756851
71.0,5.0,0.15709835336003558,0.3709260217278842
72.0,5.0,-0.5252929832369084,-0.48266942576306254
73.0,5.0,-0.21376650348612966,-0.0946714950853596
74.0,5.0,-0.3621124462245958,-0.58613554061045
75.0,5.0,0.26094051327696177,0.18986032074495607
76.0,5.0,0.30544429609850166,0.6813243662700467
77.0,5.0,-0.09508974929535684,-0.7154681841696845
78.0,5.0,-0.12475893784305007,-0.5085359544749095
79.0,5.0,0.15709835336003558,-0.0946714950853596
80.0,5.0,-0.2434356920338229,-0.5344024831867563
81.0,5.0,0.06809078771695586,-0.17227108122090012
82.0,5.0,0.26094051327696177,0.6813243662700467
83.0,5.0,-0.10992434356920346,-0.14640455250905324
84.0,5.0,0.023587004895415983,-0.45680289705121574
85.0,5.0,0.26094051327696177,0.034661148473874866
86.0,5.0,0.05325619344310923,0.08639420589756851
87.0,5.0,0.06809078771695586,0.5261251939989653
88.0,5.0,0.21643673045542192,0.3191929643041904
89.0,5.0,0.20160213618157546,0.21572684945680284
90.0,5.0,0.18676754190772885,-0.19813760993274704
91.0,5.0,0.1719329476338822,-0.0688049663735127
92.0,5.0,-0.09508974929535684,-0.22400413864459393
93.0,5.0,-0.16926272066458978,-0.5085359544749095
94.0,5.0,0.2757751075508084,1.172788411795137
95.0,5.0,0.008752410621569524,0.16399379203310918
96.0,5.0,-0.09508974929535684,0.034661148473874866
97.0,5.0,0.09775997626464909,-0.17227108122090012
98.0,5.0,-0.31760866340305594,-0.5602690118986031
99.0,5.0,-0.05058596647381697,-0.19813760993274704
0.0,6.0,0.17822520507084275,0.7992904206791687
1.0,6.0,0.17822520507084275,0.16573745565129247
2.0,6.0,-0.23937360178970915,-0.36644703497212366
3.0,6.0,-0.38851603281133484,-0.6452103395843892
4.0,6.0,-0.2841163310961969,-0.5945261023821592
5.0,6.0,0.014168530947054532,-0.08768373035985813
6.0,6.0,0.08873974645786727,-0.03699949315762798
7.0,6.0,-0.030574198359433202,-0.21439432336543338
8.0,6.0,0.2080536912751679,0.4445007602635579
9.0,6.0,0.16331096196868017,0.3177901672579828
10.0,6.0,-0.29903057419835943,-0.518499746578814
11.0,6.0,-0.40343027591349734,-0.6705524581855044
12.0,6.0,0.16331096196868017,0.08971109984794726
13.0,6.0,-0.015659955257270625,-0.1890522047643183
14.0,6.0,-0.07531692766592094,-0.3411049163710086
15.0,6.0,0.058911260253542104,-0.011657374556512907
16.0,6.0,-0.0007457121551080461,-0.1637100861632032
17.0,6.0,0.17822520507084275,0.8246325392802837
18.0,6.0,-0.07531692766592094,-0.21439432336543338
19.0,6.0,-0.09023117076808351,-0.26507856056766355
20.0,6.0,0.2080536912751679,0.7992904206791687
21.0,6.0,0.16331096196868017,0.6218955904713634
22.0,6.0,-0.015659955257270625,-0.23973644196654845
23.0,6.0,0.17822520507084275,0.6979219462747086
24.0,6.0,0.2229679343773303,0.5205271160669032
25.0,6.0,-0.17971662938105884,-0.29042067916877845
26.0,6.0,-0.04548844146159578,-0.13836796756208813
27.0,6.0,-0.22445935868754657,-0.29042067916877845
28.0,6.0,0.16331096196868017,-0.21439432336543338
29.0,6.0,-0.030574198359433202,-0.23973644196654845
30.0,6.0,-0.07531692766592094,0.16573745565129247
31.0,6.0,0.014168530947054532,0.16573745565129247
32.0,6.0,-0.07531692766592094,-0.41713127217435375
33.0,6.0,-0.12005965697240868,0.0390268626457171
34.0,6.0,0.058911260253542104,-0.1890522047643183
35.0,6.0,-0.47800149142431025,-0.5691839837810441
36.0,6.0,0.16331096196868017,0.16573745565129247
37.0,6.0,0.014168530947054532,-0.1637100861632032
38.0,6.0,-0.209545115585384,-0.6198682209832742
39.0,6.0,0.17822520507084275,0.1910795742524074
40.0,6.0,-0.07531692766592094,-0.4931576279776989
41.0,6.0,0.2826249067859806,0.5965534718702483
42.0,6.0,0.029082774049216945,0.29244804865686774
43.0,6.0,0.11856823266219242,0.2164216928535225
44.0,6.0,-0.2692020879940343,-0.7719209325899644
45.0,6.0,-0.1051454138702461,-0.518499746578814
46.0,6.0,-0.25428784489187173,-0.21439432336543338
47.0,6.0,-0.07531692766592094,0.11505321844906233
48.0,6.0,0.3124533929903058,0.7992904206791687
49.0,6.0,0.17822520507084275,0.46984287886467296
50.0,6.0,-0.29903057419835943,-0.7719209325899644
51.0,6.0,-0.0007457121551080461,-0.26507856056766355
52.0,6.0,-0.0007457121551080461,0.7739483020780535
53.0,6.0,0.2975391498881432,0.8753167764825139
54.0,6.0,0.19313944817300532,0.36847440446021296
55.0,6.0,-0.46308724832214765,-0.7972630511910795
56.0,6.0,0.2378821774794929,0.1403953370501774
57.0,6.0,0.11856823266219242,0.16573745565129247
58.0,6.0,0.10365398956002984,0.393816523061328
59.0,6.0,-0.04548844146159578,-0.011657374556512907
60.0,6.0,0.2229679343773303,0.5965534718702483
61.0,6.0,-0.13497390007457125,0.16573745565129247
62.0,6.0,0.14839671886651756,0.0390268626457171
63.0,6.0,-0.030574198359433202,-0.011657374556512907
64.0,6.0,-0.2841163310961969,-0.543841865179929
65.0,6.0,-0.22445935868754657,-0.543841865179929
66.0,6.0,0.10365398956002984,-0.4678155093765839
67.0,6.0,-0.209545115585384,-0.3157627977698935
68.0,6.0,0.3124533929903058,0.9766852508869742
69.0,6.0,0.16331096196868017,0.46984287886467296
70.0,6.0,-0.0007457121551080461,-0.011657374556512907
71.0,6.0,0.16331096196868017,0.49518499746578803
72.0,6.0,-0.41834451901565994,-0.7212366953877345
73.0,6.0,-0.209545115585384,-0.13836796756208813
74.0,6.0,-0.32885906040268453,-0.6705524581855044
75.0,6.0,0.2975391498881432,0.36847440446021296
76.0,6.0,0.3124533929903058,0.7992904206791687
77.0,6.0,-0.13497390007457125,-0.41713127217435375
78.0,6.0,-0.12005965697240868,-0.4678155093765839
79.0,6.0,0.058911260253542104,-0.03699949315762798
80.0,6.0,-0.2692020879940343,-0.5691839837810441
81.0,6.0,0.043997017151379526,0.06436898124683219
82.0,6.0,0.3273676360924684,0.6725798276735936
83.0,6.0,-0.060402684563758365,-0.08768373035985813
84.0,6.0,-0.030574198359433202,-0.41713127217435375
85.0,6.0,0.2229679343773303,0.0390268626457171
86.0,6.0,0.029082774049216945,0.01368474404460217
87.0,6.0,0.2080536912751679,0.5965534718702483
88.0,6.0,0.08873974645786727,0.16573745565129247
89.0,6.0,0.14839671886651756,0.393816523061328
90.0,6.0,0.14839671886651756,-0.08768373035985813
91.0,6.0,0.08873974645786727,0.11505321844906233
92.0,6.0,-0.060402684563758365,-0.08768373035985813
93.0,6.0,-0.2692020879940343,-0.5691839837810441
94.0,6.0,0.2975391498881432,0.9766852508869742
95.0,6.0,-0.0007457121551080461,-0.08768373035985813
96.0,6.0,-0.14988814317673382,0.11505321844906233
97.0,6.0,0.19313944817300532,-0.06234161175874306
98.0,6.0,-0.17971662938105884,-0.36644703497212366
99.0,6.0,0.014168530947054532,-0.06234161175874306
0.0,7.0,0.20053357047576714,0.753507014028056
1.0,7.0,0.1708907662664889,0.25250501002004005
2.0,7.0,-0.19964428634948858,-0.19839679358717432
3.0,7.0,-0.3923225137097969,-0.5490981963927856
4.0,7.0,-0.28857269897732324,-0.7244488977955912
5.0,7.0,-0.051430265303097605,-0.0230460921843687
6.0,7.0,0.14124796205721069,0.027054108216432806
7.0,7.0,0.022676745220097792,-0.29859719438877746
8.0,7.0,0.11160515784793247,0.3777555110220442
9.0,7.0,0.12642655995257157,0.402805611222445
10.0,7.0,-0.08107306951237583,-0.37374749498997994
11.0,7.0,-0.34785830739587964,-0.6492985971943888
12.0,7.0,0.1560693641618498,0.0020040080160321216
13.0,7.0,-0.18482288424484947,-0.3236472945891783
14.0,7.0,-0.1551800800355714,-0.42384769539078154
15.0,7.0,0.022676745220097792,-0.3486973947895791
16.0,7.0,0.03749814732473691,0.07715430861723445
17.0,7.0,0.1560693641618498,0.5781563126252505
18.0,7.0,-0.09589447161701495,-0.048096192384769525
19.0,7.0,-0.051430265303097605,-0.09819639278557117
20.0,7.0,0.2301763746850452,0.7284569138276552
21.0,7.0,0.1560693641618498,0.6783567134268538
22.0,7.0,-0.006966058989180268,-0.123246492985972
23.0,7.0,0.1708907662664889,0.653306613226453
24.0,7.0,0.18571216837112803,0.4529058116232464
25.0,7.0,-0.19964428634948858,-0.44889779559118237
26.0,7.0,-0.1551800800355714,-0.3486973947895791
27.0,7.0,-0.19964428634948858,-0.22344689378757515
28.0,7.0,0.1560693641618498,0.05210420841683363
29.0,7.0,-0.06625166740773672,-0.42384769539078154
30.0,7.0,0.05231954942937602,-0.07314629258517034
31.0,7.0,-0.09589447161701495,-0.0230460921843687
32.0,7.0,-0.08107306951237583,-0.3236472945891783
33.0,7.0,-0.09589447161701495,0.1272545090180361
34.0,7.0,0.11160515784793247,-0.07314629258517034
35.0,7.0,-0.3923225137097969,-0.3236472945891783
36.0,7.0,0.08196235363865424,0.3026052104208417
37.0,7.0,0.08196235363865424,0.027054108216432806
38.0,7.0,-0.11071587372165406,-0.49899799599198397
39.0,7.0,0.2301763746850452,-0.0230460921843687
40.0,7.0,-0.22928709055876678,-0.24849699398797598
41.0,7.0,0.24499777678968432,0.4779559118236472
42.0,7.0,0.022676745220097792,0.402805611222445
43.0,7.0,0.12642655995257157,0.402805611222445
44.0,7.0,-0.18482288424484947,-0.7494989979959921
45.0,7.0,-0.06625166740773672,-0.624248496993988
46.0,7.0,-0.28857269897732324,-0.5490981963927856
47.0,7.0,-0.1403586779309323,0.2775551102204409
48.0,7.0,0.3191047873128799,0.9038076152304609
49.0,7.0,0.2153549725804061,0.4529058116232464
50.0,7.0,-0.258929894768045,-0.6993987975951904
51.0,7.0,-0.006966058989180268,-0.123246492985972
52.0,7.0,-0.02178746109381938,0.7284569138276552
53.0,7.0,0.3191047873128799,0.9288577154308618
54.0,7.0,0.18571216837112803,0.42785571142284556
55.0,7.0,-0.3923225137097969,-0.9248496993987976
56.0,7.0,0.2301763746850452,0.1272545090180361
57.0,7.0,0.11160515784793247,0.1272545090180361
58.0,7.0,0.18571216837112803,0.1272545090180361
59.0,7.0,-0.03660886319845849,-0.42384769539078154
60.0,7.0,0.25981917889432343,1.0040080160320641
61.0,7.0,-0.12553727582629318,-0.048096192384769525
62.0,7.0,0.12642655995257157,-0.0230460921843687
63.0,7.0,-0.12553727582629318,-0.07314629258517034
64.0,7.0,-0.3330369052912405,-0.5240480961923848
65.0,7.0,-0.2144656884541277,-0.6492985971943888
66.0,7.0,0.06714095153401513,-0.5741482965931863
67.0,7.0,-0.18482288424484947,-0.048096192384769525
68.0,7.0,0.3487475915221581,1.0541082164328657
69.0,7.0,0.1708907662664889,0.25250501002004005
70.0,7.0,-0.11071587372165406,0.10220440881763528
71.0,7.0,0.18571216837112803,0.5781563126252505
72.0,7.0,-0.3775011116051578,-0.624248496993988
73.0,7.0,-0.22928709055876678,-0.07314629258517034
74.0,7.0,-0.258929894768045,-0.4739478957915832
75.0,7.0,0.28946198310360166,0.2775551102204409
76.0,7.0,0.2301763746850452,0.753507014028056
77.0,7.0,-0.09589447161701495,-0.39879759519038077
78.0,7.0,-0.11071587372165406,-0.6743486973947895
79.0,7.0,0.06714095153401513,-0.2735470941883768
80.0,7.0,-0.1403586779309323,-0.6492985971943888
81.0,7.0,0.09678375574329336,0.05210420841683363
82.0,7.0,0.333926189417519,0.8286573146292585
83.0,7.0,-0.19964428634948858,-0.2735470941883768
84.0,7.0,-0.02178746109381938,-0.37374749498997994
85.0,7.0,0.12642655995257157,0.503006012024048
86.0,7.0,0.007855343115458845,0.10220440881763528
87.0,7.0,0.11160515784793247,0.35270541082164336
88.0,7.0,0.05231954942937602,0.20240480961923843
89.0,7.0,0.2301763746850452,0.42785571142284556
90.0,7.0,0.28946198310360166,-0.09819639278557117
91.0,7.0,0.09678375574329336,-0.123246492985972
92.0,7.0,-0.17000148214021035,0.07715430861723445
93.0,7.0,-0.1551800800355714,-0.42384769539078154
94.0,7.0,0.27464058099896255,1.1042084168336672
95.0,7.0,-0.02178746109381938,0.10220440881763528
96.0,7.0,-0.02178746109381938,0.07715430861723445
97.0,7.0,0.09678375574329336,-0.37374749498997994
98.0,7.0,-0.18482288424484947,-0.5240480961923848
99.0,7.0,-0.06625166740773672,-0.123246492985972
0.0,8.0,0.19868145040455507,0.6541353383458647
1.0,8.0,0.16871441414444116,0.20300751879699236
2.0,8.0,-0.1908900209769253,-0.3233082706766917
3.0,8.0,-0.46059334731795026,-0.6992481203007519
4.0,8.0,-0.2508240934971531,-0.5989974937343359
5.0,8.0,0.12376385975427032,-0.0726817042606517
6.0,8.0,0.10878034162421336,-0.14786967418546365
7.0,8.0,0.03386275097392861,-0.3734335839598998
8.0,8.0,0.19868145040455507,0.47869674185463645
9.0,8.0,0.18369793227449813,0.3283208020050125
10.0,8.0,-0.3107581660173808,-0.4486215538847118
11.0,8.0,-0.280791129757267,-0.49874686716791977
12.0,8.0,0.15373089601438422,0.002506265664160403
13.0,8.0,-0.1908900209769253,-0.14786967418546365
14.0,8.0,-0.14593946658675463,-0.2731829573934838
15.0,8.0,0.0038957147138148737,-0.4486215538847118
16.0,8.0,0.12376385975427032,-0.02255639097744363
17.0,8.0,0.18369793227449813,0.5789473684210525
18.0,8.0,-0.02607132154629903,-0.24812030075187977
19.0,8.0,-0.02607132154629903,-0.3483709273182958
20.0,8.0,0.30356607731495355,0.7042606516290727
21.0,8.0,0.13874737788432726,0.5288220551378445
22.0,8.0,-0.10098891219658378,-0.1979949874686717
23.0,8.0,0.15373089601438422,0.5288220551378445
24.0,8.0,0.19868145040455507,0.3784461152882206
25.0,8.0,-0.056038357806412926,-0.1979949874686717
26.0,8.0,-0.1309559484566977,-0.3984962406015038
27.0,8.0,-0.17590650284686837,-0.22305764411027573
28.0,8.0,0.13874737788432726,-0.09774436090225572
29.0,8.0,-0.02607132154629903,-0.1729323308270677
30.0,8.0,-0.1609229847168114,0.15288220551378445
31.0,8.0,-0.02607132154629903,0.05263157894736833
32.0,8.0,-0.056038357806412926,-0.3984962406015038
33.0,8.0,-0.10098891219658378,0.05263157894736833
34.0,8.0,0.0038957147138148737,-0.22305764411027573
35.0,8.0,-0.505543901708121,-0.3483709273182958
36.0,8.0,0.09379682349415641,0.05263157894736833
37.0,8.0,0.04884626910398556,-0.12280701754385975
38.0,8.0,-0.17590650284686837,-0.2731829573934838
39.0,8.0,0.19868145040455507,0.17794486215538835
40.0,8.0,-0.07102187593646989,-0.5238095238095238
41.0,8.0,0.16871441414444116,0.47869674185463645
42.0,8.0,-0.011087803416242078,0.4035087719298246
43.0,8.0,0.13874737788432726,0.20300751879699236
44.0,8.0,-0.3257416841474378,-0.87468671679198
45.0,8.0,-0.17590650284686837,-0.5238095238095238
46.0,8.0,-0.1908900209769253,-0.2982456140350877
47.0,8.0,-0.02607132154629903,-0.02255639097744363
48.0,8.0,0.3784836679652383,0.8546365914786966
49.0,8.0,0.21366496853461203,0.4536340852130324
50.0,8.0,-0.3856757566676656,-0.7243107769423559
51.0,8.0,0.0638297872340425,-0.2982456140350877
52.0,8.0,-0.056038357806412926,0.7293233082706765
53.0,8.0,0.2735990410548397,0.9047619047619047
54.0,8.0,0.24363200479472574,0.4536340852130324
55.0,8.0,-0.34072520227749475,-0.774436090225564
56.0,8.0,0.2586155229247827,0.5037593984962405
57.0,8.0,0.10878034162421336,0.3784461152882206
58.0,8.0,0.18369793227449813,0.3283208020050125
59.0,8.0,-0.07102187593646989,0.027568922305764295
60.0,8.0,0.3185495954450105,0.7543859649122805
61.0,8.0,-0.056038357806412926,0.12781954887218042
62.0,8.0,0.0038957147138148737,0.07769423558897236
63.0,8.0,-0.1309559484566977,-0.22305764411027573
64.0,8.0,-0.3557087204075517,-0.774436090225564
65.0,8.0,-0.17590650284686837,-0.8245614035087719
66.0,8.0,0.04884626910398556,-0.5488721804511278
67.0,8.0,-0.1908900209769253,-0.2982456140350877
68.0,8.0,0.3335331135750675,1.0551378446115285
69.0,8.0,0.18369793227449813,0.6040100250626566
70.0,8.0,-0.011087803416242078,-0.02255639097744363
71.0,8.0,0.03386275097392861,0.6040100250626566
72.0,8.0,-0.46059334731795026,-0.5989974937343359
73.0,8.0,-0.1908900209769253,-0.09774436090225572
74.0,8.0,-0.20587353910698228,-0.3483709273182958
75.0,8.0,0.3335331135750675,0.7042606516290727
76.0,8.0,0.2735990410548397,0.6541353383458647
77.0,8.0,0.03386275097392861,-0.4486215538847118
78.0,8.0,-0.04105483967635598,-0.1979949874686717
79.0,8.0,0.12376385975427032,-0.09774436090225572
80.0,8.0,-0.295774647887324,-0.774436090225564
81.0,8.0,-0.02607132154629903,0.25313283208020043
82.0,8.0,0.3335331135750675,0.6541353383458647
83.0,8.0,-0.07102187593646989,-0.3734335839598998
84.0,8.0,-0.04105483967635598,-0.3984962406015038
85.0,8.0,0.18369793227449813,0.3283208020050125
86.0,8.0,0.03386275097392861,-0.0726817042606517
87.0,8.0,0.018879232843871826,0.3283208020050125
88.0,8.0,0.0038957147138148737,0.2280701754385964
89.0,8.0,0.15373089601438422,0.3283208020050125
90.0,8.0,0.18369793227449813,0.27819548872180444
91.0,8.0,0.09379682349415641,0.07769423558897236
92.0,8.0,-0.07102187593646989,-0.1729323308270677
93.0,8.0,-0.20587353910698228,-0.49874686716791977
94.0,8.0,0.3185495954450105,0.8796992481203006
95.0,8.0,0.018879232843871826,0.3533834586466166
96.0,8.0,-0.10098891219658378,0.2280701754385964
97.0,8.0,0.09379682349415641,-0.2731829573934838
98.0,8.0,-0.1609229847168114,-0.6491228070175439
99.0,8.0,-0.07102187593646989,-0.0726817042606517
0.0,9.0,0.2318195310181063,0.5932287776947971
1.0,9.0,0.20213713268032074,0.26960418222554144
2.0,9.0,-0.24309884238646476,-0.32785660941000744
3.0,9.0,-0.3024636390620362,-0.6514812048792631
4.0,9.0,-0.18373404571089333,-0.7012696041822255
5.0,9.0,-0.0056396556841791555,-0.07891461289519544
6.0,9.0,0.09824873849807071,0.12023898431665424
7.0,9.0,0.03888394182249926,-0.20338561115260143
8.0,9.0,0.18729593351142787,0.3442867811799851
9.0,9.0,0.2763431285247849,0.2944983818770227
10.0,9.0,-0.3024636390620362,-0.4025392083644511
11.0,9.0,-0.3618284357376076,-0.5270102066218572
12.0,9.0,0.172454734342535,0.020662185710729336
13.0,9.0,-0.09468685069753632,-0.054020413243714205
14.0,9.0,-0.12436924903532204,-0.22827981080408266
15.0,9.0,0.03888394182249926,-0.20338561115260143
16.0,9.0,0.009201543484713706,0.17002738361961656
17.0,9.0,0.18729593351142787,0.6181229773462784
18.0,9.0,-0.1392104482042149,-0.15359721184963898
19.0,9.0,-0.09468685069753632,-0.25317401045556387
20.0,9.0,0.21697833184921342,0.6679113766492408
21.0,9.0,0.18729593351142787,0.6430171769977596
22.0,9.0,-0.03532205402196488,-0.12870301219815788
23.0,9.0,0.21697833184921342,0.5932287776947971
24.0,9.0,0.172454734342535,0.692805576300722
25.0,9.0,-0.1392104482042149,-0.6514812048792631
26.0,9.0,-0.12436924903532204,-0.5270102066218572
27.0,9.0,-0.22825764321757191,-0.3029624097585262
28.0,9.0,0.1279311368358564,-0.004232013940751753
29.0,9.0,-0.0650044523597506,-0.27806821010704513
30.0,9.0,-0.020480854853072016,0.045556385362210565
31.0,9.0,-0.0056396556841791555,0.1949215832710978
32.0,9.0,-0.0650044523597506,-0.6514812048792631
33.0,9.0,0.0240427426536064,0.0704505850136918
34.0,9.0,0.11308993766696357,-0.25317401045556387
35.0,9.0,-0.4805580290887504,-0.4523276076674135
36.0,9.0,0.09824873849807071,0.1949215832710978
37.0,9.0,0.08340753932917784,-0.054020413243714205
38.0,9.0,-0.12436924903532204,-0.47722180731889474
39.0,9.0,0.172454734342535,-0.27806821010704513
40.0,9.0,0.009201543484713706,-0.15359721184963898
41.0,9.0,0.20213713268032074,0.5185461787403535
42.0,9.0,0.03888394182249926,0.468757779437391
43.0,9.0,0.172454734342535,0.3442867811799851
44.0,9.0,-0.33214603739982185,-0.7261638038337068
45.0,9.0,-0.21341644404867904,-0.7012696041822255
46.0,9.0,-0.2579400415553576,-0.4523276076674135
47.0,9.0,-0.09468685069753632,-0.004232013940751753
48.0,9.0,0.30602552686257056,0.941747572815534
49.0,9.0,0.2318195310181063,0.5932287776947971
50.0,9.0,-0.3024636390620362,-0.5519044062733384
51.0,9.0,0.009201543484713706,-0.15359721184963898
52.0,9.0,-0.10952804986642918,0.9168533731640528
53.0,9.0,0.32086672603146343,1.0164301717699777
54.0,9.0,0.172454734342535,0.219815782922579
55.0,9.0,-0.45087563075096465,-0.8008464027881503
56.0,9.0,0.172454734342535,0.5434403783918347
57.0,9.0,0.18729593351142787,-0.054020413243714205
58.0,9.0,0.20213713268032074,0.3193925815285039
59.0,9.0,-0.07984565152864345,-0.02912621359223298
60.0,9.0,0.32086672603146343,0.7425939756036842
61.0,9.0,-0.020480854853072016,-0.10380881254667666
62.0,9.0,0.0240427426536064,0.24470998257406024
63.0,9.0,-0.0650044523597506,-0.20338561115260143
64.0,9.0,-0.3469872365687147,-0.5767986059248195
65.0,9.0,-0.24309884238646476,-0.6763754045307443
66.0,9.0,0.11308993766696357,-0.12870301219815788
67.0,9.0,-0.24309884238646476,-0.22827981080408266
68.0,9.0,0.32086672603146343,0.8172765745581279
69.0,9.0,0.09824873849807071,0.5185461787403535
70.0,9.0,-0.03532205402196488,-0.3029624097585262
71.0,9.0,0.06856634016028498,0.5683345780433159
72.0,9.0,-0.4657168299198575,-0.6514812048792631
73.0,9.0,-0.22825764321757191,-0.10380881254667666
74.0,9.0,-0.317304838230929,-0.4025392083644511
75.0,9.0,0.2318195310181063,0.3940751804829476
76.0,9.0,0.29118432769367775,0.5434403783918347
77.0,9.0,-0.0650044523597506,-0.5021160069703758
78.0,9.0,-0.10952804986642918,-0.4523276076674135
79.0,9.0,0.053725140991392126,0.12023898431665424
80.0,9.0,-0.2727812407242505,-0.5767986059248195
81.0,9.0,0.06856634016028498,0.12023898431665424
82.0,9.0,0.261501929355892,0.7425939756036842
83.0,9.0,-0.03532205402196488,-0.32785660941000744
84.0,9.0,0.0240427426536064,-0.37764500871296985
85.0,9.0,0.2763431285247849,0.3442867811799851
86.0,9.0,0.009201543484713706,0.12023898431665424
87.0,9.0,0.14277233600474928,0.3193925815285039
88.0,9.0,0.08340753932917784,0.12023898431665424
89.0,9.0,0.15761353517364216,0.4189693801344285
90.0,9.0,0.14277233600474928,0.0704505850136918
91.0,9.0,0.1279311368358564,-0.02912621359223298
92.0,9.0,-0.10952804986642918,-0.27806821010704513
93.0,9.0,-0.2579400415553576,-0.6016928055763007
94.0,9.0,0.261501929355892,1.0413243714214586
95.0,9.0,0.009201543484713706,0.14513318396813546
96.0,9.0,-0.0650044523597506,-0.22827981080408266
97.0,9.0,0.08340753932917784,-0.27806821010704513
98.0,9.0,-0.19857524487978617,-0.35275080906148865
99.0,9.0,0.009201543484713706,0.045556385362210565
0.0,10.0,0.21184919210053868,0.9005847953216376
1.0,10.0,0.22681029323758223,0.07212475633528269
2.0,10.0,-0.10233393177737884,-0.09844054580896684
3.0,10.0,-0.2968282465589468,-0.7319688109161794
4.0,10.0,-0.20706163973668457,-0.6345029239766081
5.0,10.0,0.017354877318970757,-0.19590643274853795
6.0,10.0,0.06223818073010169,0.04775828460038988
7.0,10.0,-0.012567324955116642,-0.24463937621832357
8.0,10.0,0.21184919210053868,0.3157894736842107
9.0,10.0,0.18192698982645128,0.3157894736842107
10.0,10.0,-0.23698384201077197,-0.46393762183235865
11.0,10.0,-0.3566726511071215,-0.537037037037037
12.0,10.0,0.09216038300418909,0.1695906432748538
13.0,10.0,-0.14721723518850993,-0.26900584795321636
14.0,10.0,-0.13225613405146625,-0.48830409356725146
15.0,10.0,0.06223818073010169,-0.26900584795321636
16.0,10.0,0.017354877318970757,-0.12280701754385966
17.0,10.0,0.21184919210053868,0.6812865497076023
18.0,10.0,-0.13225613405146625,-0.24463937621832357
19.0,10.0,-0.057450628366247744,-0.43957115009746583
20.0,10.0,0.27169359664871334,0.6812865497076023
21.0,10.0,0.24177139437462591,0.7543859649122807
22.0,10.0,-0.02752842609216034,-0.14717348927875246
23.0,10.0,0.1669658886894076,0.5107212475633529
24.0,10.0,0.3165769000598444,0.6812865497076023
25.0,10.0,-0.10233393177737884,-0.46393762183235865
26.0,10.0,-0.10233393177737884,-0.2933723196881092
27.0,10.0,-0.2519449431478157,-0.26900584795321636
28.0,10.0,0.18192698982645128,0.12085769980506832
29.0,10.0,-0.042489527229204044,-0.26900584795321636
30.0,10.0,-0.13225613405146625,-0.04970760233918122
31.0,10.0,0.017354877318970757,0.1939571150097466
32.0,10.0,-0.057450628366247744,-0.48830409356725146
33.0,10.0,-0.057450628366247744,0.04775828460038988
34.0,10.0,0.07719928186714539,-0.4152046783625731
35.0,10.0,-0.3417115499700778,-0.43957115009746583
36.0,10.0,0.12208258527827649,0.1695906432748538
37.0,10.0,0.017354877318970757,0.07212475633528269
38.0,10.0,-0.08737283064033514,-0.537037037037037
39.0,10.0,0.3016157989228007,0.0964912280701755
40.0,10.0,-0.11729503291442255,-0.3177387914230019
41.0,10.0,0.22681029323758223,0.5107212475633529
42.0,10.0,0.07719928186714539,0.3157894736842107
43.0,10.0,0.10712148414123279,0.36452241715399625
44.0,10.0,-0.4015559545182525,-0.8050682261208577
45.0,10.0,-0.20706163973668457,-0.537037037037037
46.0,10.0,-0.41651705565529623,-0.48830409356725146
47.0,10.0,-0.08737283064033514,-0.04970760233918122
48.0,10.0,0.33153800119688814,0.9249512670565304
49.0,10.0,0.24177139437462591,0.4132553606237816
50.0,10.0,-0.16217833632555348,-0.6345029239766081
51.0,10.0,-0.012567324955116642,-0.09844054580896684
52.0,10.0,-0.02752842609216034,0.7056530214424951
53.0,10.0,0.2567324955116696,0.7056530214424951
54.0,10.0,0.196888090963495,0.4619883040935672
55.0,10.0,-0.521244763614602,-0.8538011695906432
56.0,10.0,0.21184919210053868,0.12085769980506832
57.0,10.0,0.196888090963495,0.4132553606237816
58.0,10.0,0.18192698982645128,0.36452241715399625
59.0,10.0,-0.012567324955116642,-0.17153996101364513
60.0,10.0,0.3165769000598444,0.7300194931773879
61.0,10.0,-0.042489527229204044,0.04775828460038988
62.0,10.0,0.07719928186714539,0.0964912280701755
63.0,10.0,-0.17713943746259717,-0.19590643274853795
64.0,10.0,-0.28186714542190305,-0.5857699805068226
65.0,10.0,-0.22202274087372828,-0.7076023391812866
66.0,10.0,-0.02752842609216034,-0.24463937621832357
67.0,10.0,-0.23698384201077197,-0.22027290448343076
68.0,10.0,0.3764213046080192,0.9493177387914232
69.0,10.0,0.12208258527827649,0.24269005847953223
70.0,10.0,-0.057450628366247744,0.07212475633528269
71.0,10.0,0.12208258527827649,0.36452241715399625
72.0,10.0,-0.4314781567923399,-0.7319688109161794
73.0,10.0,-0.26690604428485937,-0.04970760233918122
74.0,10.0,-0.2519449431478157,-0.4152046783625731
75.0,10.0,0.2567324955116696,0.3157894736842107
76.0,10.0,0.24177139437462591,0.6325536062378169
77.0,10.0,-0.19210053859964088,-0.4152046783625731
78.0,10.0,-0.20706163973668457,-0.3177387914230019
79.0,10.0,0.04727707959305799,-0.26900584795321636
80.0,10.0,-0.2968282465589468,-0.6345029239766081
81.0,10.0,0.07719928186714539,0.21832358674463942
82.0,10.0,0.28665469778575703,0.7787524366471735
83.0,10.0,-0.16217833632555348,-0.0009746588693957394
84.0,10.0,-0.042489527229204044,-0.4152046783625731
85.0,10.0,0.22681029323758223,0.5594541910331385
86.0,10.0,0.04727707959305799,0.12085769980506832
87.0,10.0,0.18192698982645128,0.608187134502924
88.0,10.0,0.09216038300418909,0.29142300194931786
89.0,10.0,0.28665469778575703,0.29142300194931786
90.0,10.0,0.18192698982645128,0.24269005847953223
91.0,10.0,0.1370436864153202,-0.025341130604288414
92.0,10.0,-0.14721723518850993,-0.22027290448343076
93.0,10.0,-0.31178934769599037,-0.5126705653021442
94.0,10.0,0.3165769000598444,0.9493177387914232
95.0,10.0,-0.02752842609216034,0.26705653021442505
96.0,10.0,-0.057450628366247744,-0.0009746588693957394
97.0,10.0,0.07719928186714539,-0.09844054580896684
98.0,10.0,-0.20706163973668457,-0.6345029239766081
99.0,10.0,-0.012567324955116642,-0.14717348927875246
0.0,11.0,0.2494422132976349,0.5573142711258616
1.0,11.0,0.16019634091923252,-0.004340056165432676
2.0,11.0,-0.28603302097278005,-0.46387541485830996
3.0,11.0,-0.34553026922504837,-0.565994383456727
4.0,11.0,-0.18191283653131038,-0.5915241256063314
5.0,11.0,0.026327532351628644,-0.18304825121266272
6.0,11.0,0.07095046854082994,0.07224917028338011
7.0,11.0,0.011453220288561713,-0.18304825121266272
8.0,11.0,0.21969358917150072,0.22542762318100584
9.0,11.0,0.2048192771084338,0.09777891243298444
10.0,11.0,-0.25628439684664583,-0.5915241256063314
11.0,11.0,-0.37527889335118253,-0.4894051570079142
12.0,11.0,0.21969358917150072,-0.10645902476384993
13.0,11.0,-0.07779265208984086,-0.20857799336226704
14.0,11.0,-0.04804402796370667,-0.4128159305591013
15.0,11.0,0.05607615647776284,-0.25963747766147566
16.0,11.0,0.04120184441469574,-0.20857799336226704
17.0,11.0,0.1899449650453667,0.6083737554250702
18.0,11.0,-0.09266696415290795,0.0467194281337758
19.0,11.0,0.011453220288561713,-0.3617564462598928
20.0,11.0,0.264316525360702,0.7104927240234875
21.0,11.0,0.1899449650453667,0.8636711769211131
22.0,11.0,0.04120184441469574,-0.31069696196068414
23.0,11.0,0.11557340473003122,0.5573142711258616
24.0,11.0,0.1453220288561654,0.5317845289762573
25.0,11.0,-0.13728990034210925,-0.5149348991575184
26.0,11.0,-0.09266696415290795,-0.4383456727087056
27.0,11.0,-0.22653577272051165,-0.20857799336226704
28.0,11.0,0.13044771679309833,0.021189685984171636
29.0,11.0,-0.03316971590063957,-0.3872861884094971
30.0,11.0,-0.10754127621597506,0.19989788103140155
31.0,11.0,-0.01829540383757248,0.17436813888179736
32.0,11.0,-0.01829540383757248,-0.31069696196068414
33.0,11.0,-0.06291834002677377,-0.15751850906305842
34.0,11.0,0.011453220288561713,-0.25963747766147566
35.0,11.0,-0.4793990777926521,-0.5149348991575184
36.0,11.0,0.1750706529822996,0.4551953025274444
37.0,11.0,0.04120184441469574,0.09777891243298444
38.0,11.0,-0.22653577272051165,-0.4383456727087056
39.0,11.0,0.264316525360702,-0.0553995404646413
40.0,11.0,-0.04804402796370667,-0.46387541485830996
41.0,11.0,0.2494422132976349,0.5317845289762573
42.0,11.0,-0.03316971590063957,0.4551953025274444
43.0,11.0,0.11557340473003122,0.35307633392902743
44.0,11.0,-0.37527889335118253,-0.9489405157007914
45.0,11.0,-0.18191283653131038,-0.7191728363543528
46.0,11.0,-0.19678714859437746,-0.565994383456727
47.0,11.0,-0.12241558827904216,0.12330865458258874
48.0,11.0,0.3089394615499033,0.8636711769211131
49.0,11.0,0.2940651494868362,0.7104927240234875
50.0,11.0,-0.30090733303584716,-0.7191728363543528
51.0,11.0,0.08582478060389703,-0.10645902476384993
52.0,11.0,-0.07779265208984086,0.9147306612203218
53.0,11.0,0.3386880856760375,1.0423793719683432
54.0,11.0,0.1899449650453667,0.3786060760786317
55.0,11.0,-0.4793990777926521,-0.8468215471023742
56.0,11.0,0.21969358917150072,0.4807250446770487
57.0,11.0,0.13044771679309833,0.22542762318100584
58.0,11.0,0.11557340473003122,0.17436813888179736
59.0,11.0,-0.07779265208984086,-0.1319887669134541
60.0,11.0,0.21969358917150072,0.6849629818738832
61.0,11.0,-0.01829540383757248,-0.004340056165432676
62.0,11.0,0.07095046854082994,0.25095736533061014
63.0,11.0,-0.10754127621597506,-0.15751850906305842
64.0,11.0,-0.28603302097278005,-0.6681133520551442
65.0,11.0,-0.25628439684664583,-0.6681133520551442
66.0,11.0,0.10069909266696413,-0.4128159305591013
67.0,11.0,-0.27115870890971294,-0.0553995404646413
68.0,11.0,0.3238137736129704,1.016849629818739
69.0,11.0,0.1453220288561654,0.4807250446770487
70.0,11.0,-0.07779265208984086,0.17436813888179736
71.0,11.0,0.1750706529822996,0.6849629818738832
72.0,11.0,-0.43477614160345085,-0.6425836099055399
73.0,11.0,-0.24141008478357875,0.09777891243298444
74.0,11.0,-0.34553026922504837,-0.4894051570079142
75.0,11.0,0.23456790123456783,0.6339034975746746
76.0,11.0,0.2791908374237691,0.7104927240234875
77.0,11.0,0.04120184441469574,-0.5149348991575184
78.0,11.0,-0.21166146065744457,-0.4383456727087056
79.0,11.0,0.07095046854082994,-0.4128159305591013
80.0,11.0,-0.15216421240517636,-0.6170538677559356
81.0,11.0,0.10069909266696413,0.17436813888179736
82.0,11.0,0.3535623977391046,0.7870819504723001
83.0,11.0,-0.03316971590063957,-0.02986979831503699
84.0,11.0,0.011453220288561713,-0.565994383456727
85.0,11.0,0.2048192771084338,0.4807250446770487
86.0,11.0,0.011453220288561713,0.07224917028338011
87.0,11.0,0.05607615647776284,0.404135818228236
88.0,11.0,0.05607615647776284,0.17436813888179736
89.0,11.0,0.1899449650453667,0.19989788103140155
90.0,11.0,0.2048192771084338,0.14883839673219307
91.0,11.0,0.10069909266696413,-0.004340056165432676
92.0,11.0,-0.16703852446824327,-0.33622670411028843
93.0,11.0,-0.30090733303584716,-0.5149348991575184
94.0,11.0,0.3684367098021717,1.0423793719683432
95.0,11.0,-0.04804402796370667,0.17436813888179736
96.0,11.0,-0.03316971590063957,0.09777891243298444
97.0,11.0,0.04120184441469574,0.021189685984171636
98.0,11.0,-0.24141008478357875,-0.4894051570079142
99.0,11.0,-0.06291834002677377,-0.23410773551187133
0.0,12.0,0.2721893491124259,0.7417267977108734
1.0,12.0,0.1982248520710059,0.29385419258522033
2.0,12.0,-0.26035502958579887,0.020154267230654384
3.0,12.0,-0.28994082840236696,-0.7511818860413038
4.0,12.0,-0.18639053254437868,-0.6516546404578253
5.0,12.0,0.050295857988165556,-0.2535456581239114
6.0,12.0,0.12426035502958574,0.11968151281413296
7.0,12.0,-0.008875739644970421,-0.5770092062702165
8.0,12.0,0.21301775147928978,0.2192087583976114
9.0,12.0,0.13905325443786978,0.29385419258522033
10.0,12.0,-0.23076923076923078,-0.2535456581239114
11.0,12.0,-0.37869822485207105,-0.5521273948743468
12.0,12.0,0.1834319526627219,0.1445633242100026
13.0,12.0,-0.05325443786982253,-0.2535456581239114
14.0,12.0,-0.17159763313609466,-0.5272455834784772
15.0,12.0,0.03550295857988152,-0.17890022393630248
16.0,12.0,0.12426035502958574,0.11968151281413296
17.0,12.0,0.2573964497041419,0.6919631749191343
18.0,12.0,-0.05325443786982253,-0.20378203533217212
19.0,12.0,-0.008875739644970421,-0.40283652649912915
20.0,12.0,0.21301775147928978,0.5924359293356557
21.0,12.0,0.2721893491124259,0.5426723065439165
22.0,12.0,-0.1272189349112427,-0.22866384672804177
23.0,12.0,0.1982248520710059,0.7168449863150037
24.0,12.0,0.1834319526627219,0.6670813635232646
25.0,12.0,-0.14201183431952674,-0.2535456581239114
26.0,12.0,-0.0828402366863906,-0.35307290370738986
27.0,12.0,-0.14201183431952674,-0.10425478974869369
28.0,12.0,0.12426035502958574,0.31873600398109
29.0,12.0,-0.06804733727810656,-0.30330928091565057
30.0,12.0,-0.05325443786982253,0.06991789002239367
31.0,12.0,-0.23076923076923078,-0.27842746951978103
32.0,12.0,-0.09763313609467464,-0.477481960686738
33.0,12.0,-0.0828402366863906,-0.12913660114456332
34.0,12.0,0.020710059171597486,-0.10425478974869369
35.0,12.0,-0.37869822485207105,-0.5521273948743468
36.0,12.0,0.06508875739644959,0.2689723811893507
37.0,12.0,0.06508875739644959,0.2192087583976114
38.0,12.0,-0.09763313609467464,-0.20378203533217212
39.0,12.0,0.1834319526627219,-0.004727544165215121
40.0,12.0,-0.15680473372781079,-0.22866384672804177
41.0,12.0,0.2573964497041419,0.49290868375217717
42.0,12.0,0.12426035502958574,0.2689723811893507
43.0,12.0,0.09467455621301767,0.19432694700174175
44.0,12.0,-0.37869822485207105,-0.7263000746454342
45.0,12.0,-0.14201183431952674,-0.5521273948743468
46.0,12.0,-0.334319526627219,-0.45260014929086834
47.0,12.0,-0.14201183431952674,0.06991789002239367
48.0,12.0,0.3757396449704142,0.8661358546902216
49.0,12.0,0.24260355029585787,0.4680268723563075
50.0,12.0,-0.363905325443787,-0.7760636974371734
51.0,12.0,-0.023668639053254458,-0.17890022393630248
52.0,12.0,-0.05325443786982253,0.8163722318984823
53.0,12.0,0.31656804733727806,1.1398357800447874
54.0,12.0,0.16863905325443784,0.49290868375217717
55.0,12.0,-0.48224852071005925,-0.8755909430206519
56.0,12.0,0.2573964497041419,0.49290868375217717
57.0,12.0,0.12426035502958574,0.1694451356058721
58.0,12.0,0.21301775147928978,0.06991789002239367
59.0,12.0,0.0059171597633136145,-0.10425478974869369
60.0,12.0,0.2573964497041419,0.8661358546902216
61.0,12.0,-0.05325443786982253,0.04503607862652403
62.0,12.0,0.07988165680473362,0.2192087583976114
63.0,12.0,-0.0828402366863906,-0.20378203533217212
64.0,12.0,-0.28994082840236696,-0.6018910176660861
65.0,12.0,-0.20118343195266272,-0.6516546404578253
66.0,12.0,0.07988165680473362,-0.5023637720826075
67.0,12.0,-0.18639053254437868,-0.3281910923115202
68.0,12.0,0.301775147928994,1.0403085344613088
69.0,12.0,0.1094674556213017,0.6173177407315253
70.0,12.0,-0.008875739644970421,-0.2535456581239114
71.0,12.0,0.21301775147928978,0.4680268723563075
72.0,12.0,-0.48224852071005925,-0.6267728290619557
73.0,12.0,-0.2751479289940829,-0.054491166956954405
74.0,12.0,-0.23076923076923078,-0.35307290370738986
75.0,12.0,0.301775147928994,0.1694451356058721
76.0,12.0,0.2721893491124259,0.6919631749191343
77.0,12.0,-0.17159763313609466,-0.5272455834784772
78.0,12.0,-0.11242603550295867,-0.477481960686738
79.0,12.0,0.0059171597633136145,-0.17890022393630248
80.0,12.0,-0.21597633136094677,-0.7263000746454342
81.0,12.0,0.0059171597633136145,-0.029609355561084766
82.0,12.0,0.301775147928994,0.6173177407315253
83.0,12.0,-0.03846153846153849,-0.20378203533217212
84.0,12.0,-0.05325443786982253,-0.30330928091565057
85.0,12.0,0.1982248520710059,0.4680268723563075
86.0,12.0,0.050295857988165556,0.19432694700174175
87.0,12.0,0.07988165680473362,0.4680268723563075
88.0,12.0,0.09467455621301767,0.2192087583976114
89.0,12.0,0.21301775147928978,0.1694451356058721
90.0,12.0,0.1982248520710059,0.09479970141826331
91.0,12.0,0.16863905325443784,0.06991789002239367
92.0,12.0,-0.11242603550295867,-0.27842746951978103
93.0,12.0,-0.14201183431952674,-0.5521273948743468
94.0,12.0,0.31656804733727806,0.9407812888778305
95.0,12.0,-0.008875739644970421,0.2689723811893507
96.0,12.0,-0.05325443786982253,0.11968151281413296
97.0,12.0,0.0059171597633136145,-0.07937297835282404
98.0,12.0,-0.3934911242603551,-0.5521273948743468
99.0,12.0,-0.023668639053254458,-0.35307290370738986
0.0,13.0,0.23328380386329853,0.8260207963479584
1.0,13.0,0.1887072808320951,-0.03626680192746635
2.0,13.0,-0.16790490341753342,-0.2898808014202383
3.0,13.0,-0.34621099554234774,-0.7971088004057824
4.0,13.0,-0.1827637444279346,-0.5434948009130104
5.0,13.0,-0.09361069836552757,0.09054019781891963
6.0,13.0,0.12927191679049027,-0.16307380167385233
7.0,13.0,0.05497771173848428,-0.2898808014202383
8.0,13.0,0.17384843982169387,0.4202383971595234
9.0,13.0,0.09955423476968789,0.24270859751458285
10.0,13.0,-0.2273402674591382,-0.6956632006086736
11.0,13.0,-0.34621099554234774,-0.6449404007101192
12.0,13.0,0.17384843982169387,0.11590159776819686
13.0,13.0,-0.09361069836552757,-0.5181334009637332
14.0,13.0,-0.12332838038632997,-0.44204920111590157
15.0,13.0,-0.00445765230312036,-0.2645194014709612
16.0,13.0,-0.01931649331352156,-0.1377124017245751
17.0,13.0,0.27786032689450213,0.8513821962972357
18.0,13.0,-0.10846953937592876,-0.1377124017245751
19.0,13.0,-0.06389301634472516,-0.36596500126806997
20.0,13.0,0.24814264487369972,0.7499365965001268
21.0,13.0,0.26300148588410094,0.4202383971595234
22.0,13.0,-0.049034175334323964,-0.2645194014709612
23.0,13.0,0.17384843982169387,0.4202383971595234
24.0,13.0,0.1887072808320951,0.6231295967537409
25.0,13.0,-0.16790490341753342,-0.44204920111590157
26.0,13.0,-0.12332838038632997,-0.21379660157240676
27.0,13.0,-0.2719167904903418,-0.34060360131879275
28.0,13.0,0.17384843982169387,0.09054019781891963
29.0,13.0,0.025260029717681876,-0.2645194014709612
30.0,13.0,-0.10846953937592876,-0.16307380167385233
31.0,13.0,-0.034175334323922765,0.1666243976667513
32.0,13.0,-0.06389301634472516,-0.49277200101445595
33.0,13.0,-0.06389301634472516,0.039817397920365184
34.0,13.0,0.1441307578008915,-0.41668780116662435
35.0,13.0,-0.34621099554234774,-0.44204920111590157
36.0,13.0,0.12927191679049027,0.3441541973116917
37.0,13.0,0.025260029717681876,0.26806999746386007
38.0,13.0,-0.21248142644873702,-0.21379660157240676
39.0,13.0,0.23328380386329853,-0.010905401978189122
40.0,13.0,-0.09361069836552757,-0.3913264012173472
41.0,13.0,0.26300148588410094,0.47096119705807754
42.0,13.0,0.04011887072808308,0.4963225970073548
43.0,13.0,0.1887072808320951,0.2173471975653056
44.0,13.0,-0.34621099554234774,-0.8224702003550596
45.0,13.0,-0.1827637444279346,-0.619579000760842
46.0,13.0,-0.21248142644873702,-0.2898808014202383
47.0,13.0,-0.12332838038632997,0.1666243976667513
48.0,13.0,0.36701337295690933,0.6738523966522953
49.0,13.0,0.24814264487369972,0.6484909967030181
50.0,13.0,-0.3907875185735513,-0.7971088004057824
51.0,13.0,0.01040118870728084,-0.18843520162312954
52.0,13.0,0.01040118870728084,0.8260207963479584
53.0,13.0,0.24814264487369972,1.1810803956378393
54.0,13.0,0.1887072808320951,0.4455997971088003
55.0,13.0,-0.4502228826151561,-0.7971088004057824
56.0,13.0,0.23328380386329853,0.09054019781891963
57.0,13.0,0.11441307578008908,0.1666243976667513
58.0,13.0,0.1887072808320951,0.3187927973624145
59.0,13.0,-0.10846953937592876,-0.03626680192746635
60.0,13.0,0.21842496285289734,0.9021049961957901
61.0,13.0,0.01040118870728084,0.2934313974131373
62.0,13.0,0.08469539375928668,0.2173471975653056
63.0,13.0,-0.034175334323922765,0.1666243976667513
64.0,13.0,-0.34621099554234774,-0.5434948009130104
65.0,13.0,-0.16790490341753342,-0.619579000760842
66.0,13.0,0.11441307578008908,-0.4674106010651788
67.0,13.0,-0.2421991084695394,-0.06162820187674357
68.0,13.0,0.36701337295690933,0.7499365965001268
69.0,13.0,0.17384843982169387,0.5470453969059093
70.0,13.0,-0.034175334323922765,0.11590159776819686
71.0,13.0,0.01040118870728084,0.6484909967030181
72.0,13.0,-0.3759286775631501,-0.7210246005579508
73.0,13.0,-0.28677563150074303,0.11590159776819686
74.0,13.0,-0.34621099554234774,-0.746386000507228
75.0,13.0,0.26300148588410094,0.5977681968044637
76.0,13.0,0.3075780089153045,0.7499365965001268
77.0,13.0,-0.09361069836552757,-0.16307380167385233
78.0,13.0,-0.034175334323922765,-0.36596500126806997
79.0,13.0,0.09955423476968789,-0.06162820187674357
80.0,13.0,-0.40564635958395245,-0.8478316003043368
81.0,13.0,0.09955423476968789,0.039817397920365184
82.0,13.0,0.3075780089153045,0.6992137966015726
83.0,13.0,-0.07875185735512637,-0.31524220136951553
84.0,13.0,-0.00445765230312036,-0.3913264012173472
85.0,13.0,0.09955423476968789,0.2934313974131373
86.0,13.0,-0.01931649331352156,-0.010905401978189122
87.0,13.0,0.1441307578008915,0.2934313974131373
88.0,13.0,0.08469539375928668,0.09054019781891963
89.0,13.0,0.17384843982169387,0.26806999746386007
90.0,13.0,0.20356612184249628,-0.18843520162312954
91.0,13.0,0.1441307578008915,0.14126299771747408
92.0,13.0,-0.15304606240713237,-0.31524220136951553
93.0,13.0,-0.2421991084695394,-0.5434948009130104
94.0,13.0,0.3224368499257057,1.2064417955871165
95.0,13.0,-0.034175334323922765,0.2173471975653056
96.0,13.0,-0.00445765230312036,0.11590159776819686
97.0,13.0,0.025260029717681876,-0.31524220136951553
98.0,13.0,-0.2570579494799406,-0.5688562008622875
99.0,13.0,-0.00445765230312036,-0.06162820187674357
0.0,14.0,0.2051778009224818,0.6578749058025622
1.0,14.0,0.2051778009224818,0.029891986937955202
2.0,14.0,-0.2709418241333135,-0.2464204973624718
3.0,14.0,-0.3453355155482815,-0.723687515699573
4.0,14.0,-0.19654813271834548,-0.5980909319266516
5.0,14.0,0.026632941526558422,-0.22130118060788748
6.0,14.0,0.16054158607350094,0.004772670183371045
7.0,14.0,-0.12215444130337756,-0.6483295654358201
8.0,14.0,0.16054158607350094,0.5825169555388093
9.0,14.0,0.14566284779050734,0.3564431047475509
10.0,14.0,-0.3155780389822943,-0.39713639788997745
11.0,14.0,-0.4048504686802559,-0.5227329816628987
12.0,14.0,0.17542032435649457,-0.07058528008038184
13.0,14.0,-0.06263948817140311,-0.2715398141170561
14.0,14.0,-0.09239696473739033,-0.39713639788997745
15.0,14.0,0.08614789465853288,0.0801306204471238
16.0,14.0,0.1159053712245201,0.1052499372017081
17.0,14.0,0.2051778009224818,0.9844260236121578
18.0,14.0,-0.06263948817140311,-0.32177844762622454
19.0,14.0,-0.04776074988840949,-0.32177844762622454
20.0,14.0,0.24981401577146248,0.7834714895754834
21.0,14.0,0.14566284779050734,0.6829942225571465
22.0,14.0,-0.04776074988840949,-0.22130118060788748
23.0,14.0,0.17542032435649457,0.6076362722933936
24.0,14.0,0.14566284779050734,0.557397638784225
25.0,14.0,-0.15191191786936478,-0.5227329816628987
26.0,14.0,-0.06263948817140311,-0.1710625470987189
27.0,14.0,-0.28582056241630716,-0.1961818638533032
28.0,14.0,0.14566284779050734,0.1303692539562924
29.0,14.0,-0.04776074988840949,-0.1961818638533032
30.0,14.0,-0.16679065615235825,-0.1459432303441346
31.0,14.0,-0.13703317958637118,0.20572720422004515
32.0,14.0,-0.04776074988840949,-0.39713639788997745
33.0,14.0,-0.0031245350394286425,-0.020346646571213253
34.0,14.0,0.05639041809254565,0.029891986937955202
35.0,14.0,-0.43460794524624313,-0.5729716151720673
36.0,14.0,0.17542032435649457,0.43180105501130356
37.0,14.0,0.05639041809254565,0.004772670183371045
38.0,14.0,-0.13703317958637118,-0.3720170811353931
39.0,14.0,0.2646927540544561,0.1303692539562924
40.0,14.0,-0.07751822645439671,-0.5729716151720673
41.0,14.0,0.32420770718643055,0.6829942225571465
42.0,14.0,0.026632941526558422,0.3564431047475509
43.0,14.0,-0.018003273322422256,0.15548857071087668
44.0,14.0,-0.3750929921142688,-0.8492840994724944
45.0,14.0,-0.18166939443535185,-0.4976136649083145
46.0,14.0,-0.28582056241630716,-0.47249434815373026
47.0,14.0,-0.07751822645439671,0.029891986937955202
48.0,14.0,0.3688439220354114,0.7081135393117308
49.0,14.0,0.24981401577146248,0.6076362722933936
50.0,14.0,-0.25606308585031995,-0.7739261492087416
51.0,14.0,0.07126915637553927,-0.2715398141170561
52.0,14.0,-0.09239696473739033,0.7332328560663148
53.0,14.0,0.35396518375241776,1.110022607385079
54.0,14.0,0.23493527748846887,0.45692037176588784
55.0,14.0,-0.47924416009522397,-0.6985681989449887
56.0,14.0,0.2795714923374497,0.33132378799296663
57.0,14.0,0.13078410950751373,0.15548857071087668
58.0,14.0,0.16054158607350094,0.4066817382567195
59.0,14.0,-0.018003273322422256,-0.04546596332579755
60.0,14.0,0.24981401577146248,0.8588294398392363
61.0,14.0,-0.0031245350394286425,0.43180105501130356
62.0,14.0,0.13078410950751373,0.33132378799296663
63.0,14.0,-0.10727570302038394,-0.1710625470987189
64.0,14.0,-0.36021425383127514,-0.7739261492087416
65.0,14.0,-0.2709418241333135,-0.6734488821904044
66.0,14.0,0.08614789465853288,-0.6985681989449887
67.0,14.0,-0.21142687100133908,-0.020346646571213253
68.0,14.0,0.3688439220354114,1.0346646571213265
69.0,14.0,0.1159053712245201,0.6327555890479779
70.0,14.0,-0.06263948817140311,-0.12082391358955044
71.0,14.0,0.14566284779050734,0.557397638784225
72.0,14.0,-0.3006993006993008,-0.6734488821904044
73.0,14.0,-0.12215444130337756,-0.07058528008038184
74.0,14.0,-0.33045677726528794,-0.5227329816628987
75.0,14.0,0.23493527748846887,0.029891986937955202
76.0,14.0,0.23493527748846887,0.833710123084652
77.0,14.0,-0.12215444130337756,-0.47249434815373026
78.0,14.0,-0.13703317958637118,-0.22130118060788748
79.0,14.0,0.07126915637553927,-0.1459432303441346
80.0,14.0,-0.3006993006993008,-0.6232102486812359
81.0,14.0,0.13078410950751373,0.1052499372017081
82.0,14.0,0.3390864454694242,0.7583521728208992
83.0,14.0,-0.16679065615235825,-0.22130118060788748
84.0,14.0,-0.06263948817140311,-0.22130118060788748
85.0,14.0,0.2051778009224818,0.1303692539562924
86.0,14.0,-0.03288201160541587,0.029891986937955202
87.0,14.0,0.14566284779050734,0.2559658377292137
88.0,14.0,0.1010266329415265,0.2559658377292137
89.0,14.0,0.19029906263948818,0.23084652097462943
90.0,14.0,0.22005653920547524,-0.2715398141170561
91.0,14.0,0.14566284779050734,-0.07058528008038184
92.0,14.0,-0.13703317958637118,-0.447375031399146
93.0,14.0,-0.19654813271834548,-0.6232102486812359
94.0,14.0,0.2795714923374497,1.0849032906304947
95.0,14.0,0.011754203243564972,0.1303692539562924
96.0,14.0,-0.10727570302038394,-0.1459432303441346
97.0,14.0,0.08614789465853288,-0.1459432303441346
98.0,14.0,-0.3006993006993008,-0.5980909319266516
99.0,14.0,0.04151167980955204,-0.12082391358955044
0.0,15.0,0.2108682811577081,0.8386859524393234
1.0,15.0,0.1665682220909628,0.1277273841627851
2.0,15.0,-0.15829887773183707,-0.16646236822750665
3.0,15.0,-0.33549911399881865,-0.7058102476097082
4.0,15.0,-0.11399881866509162,-0.7548418730080901
5.0,15.0,-0.025398700531600697,-0.09291493012993378
6.0,15.0,0.06320141760189006,-0.01936749203236078
7.0,15.0,0.0041346721795629425,-0.33807305712184355
8.0,15.0,0.24040165386887175,0.22579063495954896
9.0,15.0,0.1665682220909628,0.42191713655307667
10.0,15.0,-0.20259893679858237,-0.4116204952194165
11.0,15.0,-0.4388659184878913,-0.43613630791860747
12.0,15.0,0.13703484937979915,-0.06839911743074278
13.0,15.0,-0.11399881866509162,-0.26452561902427063
14.0,15.0,-0.08446544595392798,-0.33807305712184355
15.0,15.0,0.04843473124630824,-0.4116204952194165
16.0,15.0,0.06320141760189006,0.10321157146359408
17.0,15.0,0.25516834022445356,0.5690120127482227
18.0,15.0,-0.06969875959834616,-0.21549399362588864
19.0,15.0,-0.11399881866509162,-0.31355724442265254
20.0,15.0,0.25516834022445356,0.7406227016425594
21.0,15.0,0.13703484937979915,0.8386859524393234
22.0,15.0,-0.025398700531600697,-0.26452561902427063
23.0,15.0,0.13703484937979915,0.5444962000490317
24.0,15.0,0.12226816302421734,0.5935278254474137
25.0,15.0,-0.0992321323095098,-0.5341995587153714
26.0,15.0,-0.232132309509746,-0.5341995587153714
27.0,15.0,-0.12876550502067344,-0.11743074282912479
28.0,15.0,0.12226816302421734,0.372885511154695
29.0,15.0,-0.025398700531600697,-0.19097818092669766
30.0,15.0,-0.08446544595392798,0.22579063495954896
31.0,15.0,-0.06969875959834616,0.22579063495954896
32.0,15.0,-0.18783225044300056,-0.5341995587153714
33.0,15.0,-0.12876550502067344,-0.01936749203236078
34.0,15.0,-0.010632014176018877,-0.14194655552831578
35.0,15.0,-0.39456585942114597,-0.6077469968129443
36.0,15.0,0.0189013585351446,0.29933807305712196
37.0,15.0,0.07796810395747188,0.005148320666830083
38.0,15.0,-0.06969875959834616,-0.16646236822750665
39.0,15.0,0.15180153573538097,0.029664133366021084
40.0,15.0,-0.06969875959834616,-0.06839911743074278
41.0,15.0,0.24040165386887175,0.4954645746506497
42.0,15.0,-0.025398700531600697,0.3974013238538857
43.0,15.0,0.06320141760189006,0.20127482226035795
44.0,15.0,-0.24689899586532785,-0.6812944349105172
45.0,15.0,-0.12876550502067344,-0.6567786222113262
46.0,15.0,-0.27643236857649145,-0.06839911743074278
47.0,15.0,-0.0992321323095098,-0.04388330473155178
48.0,15.0,0.3585351447135263,0.8386859524393234
49.0,15.0,0.12226816302421734,0.42191713655307667
50.0,15.0,-0.2911990549320733,-0.7548418730080901
51.0,15.0,0.06320141760189006,-0.21549399362588864
52.0,15.0,0.0041346721795629425,0.7406227016425594
53.0,15.0,0.32900177200236264,0.9612650159352785
54.0,15.0,0.2256349675132899,0.4709487619514587
55.0,15.0,-0.4093325457767277,-0.8038734984064722
56.0,15.0,0.24040165386887175,0.348369698455504
57.0,15.0,0.0927347903130537,0.27482226035793095
58.0,15.0,0.18133490844654462,0.4464329492522677
59.0,15.0,0.0041346721795629425,-0.26452561902427063
60.0,15.0,0.2699350265800354,0.6915910762441774
61.0,15.0,0.03366804489072642,-0.01936749203236078
62.0,15.0,0.04843473124630824,0.054179946065212085
63.0,15.0,-0.04016538688718252,-0.31355724442265254
64.0,15.0,-0.232132309509746,-0.7793576857072811
65.0,15.0,-0.232132309509746,-0.8283893111056632
66.0,15.0,0.13703484937979915,-0.33807305712184355
67.0,15.0,-0.2173656231541642,-0.19097818092669766
68.0,15.0,0.34376845835794445,0.9367492032360875
69.0,15.0,0.13703484937979915,0.3974013238538857
70.0,15.0,-0.010632014176018877,-0.01936749203236078
71.0,15.0,0.12226816302421734,0.42191713655307667
72.0,15.0,-0.5274660366213821,-0.7303260603088992
73.0,15.0,-0.24689899586532785,-0.24000980632507965
74.0,15.0,-0.2911990549320733,-0.5096837460161804
75.0,15.0,0.25516834022445356,0.6180436381466047
76.0,15.0,0.25516834022445356,0.6180436381466047
77.0,15.0,-0.04016538688718252,-0.5832311841137533
78.0,15.0,-0.08446544595392798,-0.3625888698210345
79.0,15.0,0.10750147666863552,-0.19097818092669766
80.0,15.0,-0.232132309509746,-0.48516793331698943
81.0,15.0,0.0927347903130537,0.054179946065212085
82.0,15.0,0.299468399291199,0.5199803873498406
83.0,15.0,-0.06969875959834616,-0.09291493012993378
84.0,15.0,-0.054932073242764334,-0.3625888698210345
85.0,15.0,0.2108682811577081,0.32385388575631296
86.0,15.0,0.0189013585351446,0.15224319686197596
87.0,15.0,0.12226816302421734,0.29933807305712196
88.0,15.0,0.07796810395747188,0.3974013238538857
89.0,15.0,0.19610159480212644,0.22579063495954896
90.0,15.0,0.24040165386887175,-0.16646236822750665
91.0,15.0,0.10750147666863552,0.07869575876440309
92.0,15.0,-0.17306556408741874,-0.28904143172346164
93.0,15.0,-0.12876550502067344,-0.6322628095121354
94.0,15.0,0.32900177200236264,1.0348124540328512
95.0,15.0,0.04843473124630824,0.15224319686197596
96.0,15.0,-0.15829887773183707,0.029664133366021084
97.0,15.0,0.03366804489072642,0.029664133366021084
98.0,15.0,-0.35026580035440047,-0.48516793331698943
99.0,15.0,-0.04016538688718252,0.029664133366021084
0.0,16.0,0.23145400593471796,0.69971671388102
1.0,16.0,0.15727002967359047,-0.25315477723409735
2.0,16.0,-0.18397626112759644,-0.3304146278650527
3.0,16.0,-0.4510385756676558,-0.6909605974761782
4.0,16.0,-0.22848664688427303,-0.7682204481071337
5.0,16.0,0.08308605341246281,-0.07288179242853463
6.0,16.0,0.023738872403560686,0.004378058202420898
7.0,16.0,0.008902077151335319,-0.5621941797579191
8.0,16.0,0.18694362017804153,0.3906773113571982
9.0,16.0,0.172106824925816,0.21040432655163532
10.0,16.0,-0.15430267062314554,-0.4849343291269636
11.0,16.0,-0.19881305637982197,-0.6394540303888745
12.0,16.0,0.15727002967359047,0.13314447592067996
13.0,16.0,-0.0949554896142434,0.10739119237702811
14.0,16.0,-0.0949554896142434,-0.25315477723409735
15.0,16.0,0.023738872403560686,-0.38192119495235644
16.0,16.0,0.06824925816023727,0.21040432655163532
17.0,16.0,0.20178041543026706,0.5967035797064126
18.0,16.0,-0.1691394658753709,-0.20164821014679368
19.0,16.0,0.008902077151335319,-0.4076744784960082
20.0,16.0,0.2462908011869435,0.7512232809683237
21.0,16.0,0.20178041543026706,0.69971671388102
22.0,16.0,-0.06528189910979233,-0.20164821014679368
23.0,16.0,0.14243323442136493,0.5709502961627608
24.0,16.0,0.2462908011869435,0.7254699974246719
25.0,16.0,-0.25816023738872407,-0.6394540303888745
26.0,16.0,-0.06528189910979233,-0.3046613443214009
27.0,16.0,-0.15430267062314554,-0.3046613443214009
28.0,16.0,0.15727002967359047,-0.27890806077774905
29.0,16.0,-0.06528189910979233,-0.3304146278650527
30.0,16.0,-0.12462908011869446,-0.07288179242853463
31.0,16.0,-0.005934718100890212,0.05588462528972443
32.0,16.0,-0.12462908011869446,-0.5621941797579191
33.0,16.0,-0.08011869436201786,0.030131341746072737
34.0,16.0,-0.020771513353115743,-0.3561679114087046
35.0,16.0,-0.36201780415430274,-0.3046613443214009
36.0,16.0,0.1275964391691394,0.3906773113571982
37.0,16.0,0.08308605341246281,0.261910893638939
38.0,16.0,-0.13946587537092,-0.3561679114087046
39.0,16.0,0.23145400593471796,0.28766417718259085
40.0,16.0,-0.08011869436201786,-0.5621941797579191
41.0,16.0,0.15727002967359047,0.7254699974246719
42.0,16.0,0.05341246290801175,0.3391707442698945
43.0,16.0,0.05341246290801175,0.21040432655163532
44.0,16.0,-0.30267062314540066,-0.871233582281741
45.0,16.0,-0.15430267062314554,-0.6652073139325264
46.0,16.0,-0.28783382789317513,-0.6137007468452228
47.0,16.0,-0.05044510385756681,0.10739119237702811
48.0,16.0,0.3056379821958456,1.0860159670357974
49.0,16.0,0.21661721068249243,0.46793716198815344
50.0,16.0,-0.19881305637982197,-0.6137007468452228
51.0,16.0,-0.020771513353115743,-0.17589492660314185
52.0,16.0,0.023738872403560686,0.7769765645119753
53.0,16.0,0.3204747774480711,1.0345093999484936
54.0,16.0,0.21661721068249243,0.4421838784445019
55.0,16.0,-0.4510385756676558,-0.871233582281741
56.0,16.0,0.21661721068249243,0.41643059490085005
57.0,16.0,0.06824925816023727,0.1588977594643318
58.0,16.0,0.21661721068249243,0.5709502961627608
59.0,16.0,-0.15430267062314554,-0.02137522534123094
60.0,16.0,0.2462908011869435,0.9572495493175381
61.0,16.0,-0.13946587537092,0.23615761009528718
62.0,16.0,-0.005934718100890212,0.13314447592067996
63.0,16.0,-0.08011869436201786,-0.07288179242853463
64.0,16.0,-0.42136498516320475,-0.71671388101983
65.0,16.0,-0.22848664688427303,-0.7939737316507854
66.0,16.0,0.05341246290801175,-0.20164821014679368
67.0,16.0,-0.15430267062314554,-0.12438835951583815
68.0,16.0,0.33531157270029666,0.8542364151429308
69.0,16.0,0.11275964391691387,0.3906773113571982
70.0,16.0,-0.05044510385756681,0.3391707442698945
71.0,16.0,0.11275964391691387,0.4421838784445019
72.0,16.0,-0.4510385756676558,-0.7424671645634819
73.0,16.0,-0.2136498516320475,-0.22740149369044552
74.0,16.0,-0.2729970326409496,-0.45918104558331185
75.0,16.0,0.18694362017804153,0.4421838784445019
76.0,16.0,0.23145400593471796,0.7254699974246719
77.0,16.0,-0.06528189910979233,-0.7682204481071337
78.0,16.0,-0.05044510385756681,-0.45918104558331185
79.0,16.0,0.05341246290801175,-0.43342776203966005
80.0,16.0,-0.25816023738872407,-0.6909605974761782
81.0,16.0,0.15727002967359047,0.13314447592067996
82.0,16.0,0.33531157270029666,0.8284831315992789
83.0,16.0,-0.10979228486646893,-0.07288179242853463
84.0,16.0,0.03857566765578622,-0.3046613443214009
85.0,16.0,0.2759643916913946,0.4421838784445019
86.0,16.0,0.09792284866468834,-0.02137522534123094
87.0,16.0,0.15727002967359047,0.5451970126191089
88.0,16.0,0.1275964391691394,0.23615761009528718
89.0,16.0,0.23145400593471796,0.10739119237702811
90.0,16.0,0.18694362017804153,-0.12438835951583815
91.0,16.0,0.05341246290801175,0.08163790883337628
92.0,16.0,-0.05044510385756681,-0.22740149369044552
93.0,16.0,-0.2729970326409496,-0.6909605974761782
94.0,16.0,0.2908011869436201,1.2920422353850118
95.0,16.0,-0.06528189910979233,0.18465104300798363
96.0,16.0,-0.035608308605341275,0.10739119237702811
97.0,16.0,0.03857566765578622,-0.02137522534123094
98.0,16.0,-0.2136498516320475,-0.6137007468452228
99.0,16.0,-0.05044510385756681,-0.02137522534123094
0.0,17.0,0.224428848738241,0.9001773498859894
1.0,17.0,0.209496789607287,0.013427919939194392
2.0,17.0,-0.10407645214275046,-0.16392196605016462
3.0,17.0,-0.2683291025832462,-0.7719787180136812
4.0,17.0,-0.19366880692847535,-0.7213073220167215
5.0,17.0,0.04524413916679109,0.21611350392703316
6.0,17.0,0.13483649395251612,0.16544210793007355
7.0,17.0,-0.044348215618933776,-0.41727894603496324
8.0,17.0,0.209496789607287,0.3174562959209527
9.0,17.0,0.209496789607287,0.39346338991639235
10.0,17.0,-0.163804688666567,-0.49328604003040283
11.0,17.0,-0.2683291025832462,-0.5692931340258424
12.0,17.0,0.209496789607287,0.08943501393463389
13.0,17.0,-0.2086008660594295,-0.037243476057765366
14.0,17.0,-0.10407645214275046,-0.2906004560425639
15.0,17.0,-0.029416156487979604,-0.5186217380288827
16.0,17.0,0.0004479617739287412,0.11477071193311378
17.0,17.0,0.23936090786919517,0.9001773498859894
18.0,17.0,0.0004479617739287412,-0.011907778059285487
19.0,17.0,0.0004479617739287412,-0.06257917405624525
20.0,17.0,0.2692250261311035,0.596148973904231
21.0,17.0,0.19456473047633283,0.5708132759057513
22.0,17.0,-0.05928027474988795,-0.13858626805168475
23.0,17.0,0.1497685530834703,0.5708132759057513
24.0,17.0,0.17963267134537864,0.5708132759057513
25.0,17.0,-0.13394057040465882,-0.44261464403344314
26.0,17.0,-0.10407645214275046,-0.41727894603496324
27.0,17.0,-0.19366880692847535,0.013427919939194392
28.0,17.0,0.13483649395251612,-0.011907778059285487
29.0,17.0,-0.05928027474988795,-0.467950342031923
30.0,17.0,-0.10407645214275046,0.06409931593615402
31.0,17.0,0.015380020904882915,0.2667848999239929
32.0,17.0,-0.07421233388084213,-0.5186217380288827
33.0,17.0,-0.10407645214275046,0.19077780592855328
34.0,17.0,0.0004479617739287412,-0.16392196605016462
35.0,17.0,-0.342989398238017,-0.467950342031923
36.0,17.0,0.030312080035836922,0.14010640993159365
37.0,17.0,0.015380020904882915,0.24144920192551303
38.0,17.0,-0.163804688666567,-0.26526475804408417
39.0,17.0,0.1497685530834703,-0.16392196605016462
40.0,17.0,-0.044348215618933776,-0.3159361540410438
41.0,17.0,0.25429296700014936,0.46947048391183166
42.0,17.0,-0.029416156487979604,0.36812769191791245
43.0,17.0,0.04524413916679109,0.21611350392703316
44.0,17.0,-0.4027176347618336,-0.8733215100076007
45.0,17.0,-0.10407645214275046,-0.6959716240182418
46.0,17.0,-0.2683291025832462,-0.2906004560425639
47.0,17.0,-0.10407645214275046,0.11477071193311378
48.0,17.0,0.4036135583096909,0.9001773498859894
49.0,17.0,0.224428848738241,0.4441347859133518
50.0,17.0,-0.3728535164999253,-0.6706359260197619
51.0,17.0,0.030312080035836922,-0.037243476057765366
52.0,17.0,-0.029416156487979604,0.6721560678996708
53.0,17.0,0.3438853217858744,0.9001773498859894
54.0,17.0,0.19456473047633283,0.4441347859133518
55.0,17.0,-0.4176496938927878,-0.7719787180136812
56.0,17.0,0.25429296700014936,0.2667848999239929
57.0,17.0,0.10497237569060779,0.24144920192551303
58.0,17.0,0.16470061221442447,0.24144920192551303
59.0,17.0,0.015380020904882915,-0.037243476057765366
60.0,17.0,0.209496789607287,0.8241702558905497
61.0,17.0,0.015380020904882915,0.21611350392703316
62.0,17.0,0.060176198297745266,-0.113250570053205
63.0,17.0,-0.10407645214275046,-0.36660755003800355
64.0,17.0,-0.28326116171420035,-0.7973144160121611
65.0,17.0,-0.23846498432133786,-0.5692931340258424
66.0,17.0,-0.07421233388084213,-0.2906004560425639
67.0,17.0,-0.2086008660594295,-0.2145933620471244
68.0,17.0,0.2841570852620577,0.976184443881429
69.0,17.0,0.13483649395251612,0.34279199391943255
70.0,17.0,-0.014484097357025431,0.03876361793767413
71.0,17.0,0.13483649395251612,0.6974917658981507
72.0,17.0,-0.4624458712856503,-0.6199645300228022
73.0,17.0,-0.3131252799761086,-0.2906004560425639
74.0,17.0,-0.17873674779752116,-0.3919432480364834
75.0,17.0,0.2841570852620577,0.5708132759057513
76.0,17.0,0.2990891443930119,0.621484671902711
77.0,17.0,-0.08914439301179629,-0.44261464403344314
78.0,17.0,-0.07421233388084213,-0.467950342031923
79.0,17.0,0.13483649395251612,0.11477071193311378
80.0,17.0,-0.4027176347618336,-0.7213073220167215
81.0,17.0,-0.014484097357025431,-0.08791487205472513
82.0,17.0,0.2990891443930119,0.5201418799087915
83.0,17.0,-0.13394057040465882,-0.34127185203952365
84.0,17.0,-0.05928027474988795,-0.23992906004560427
85.0,17.0,0.17963267134537864,0.2667848999239929
86.0,17.0,-0.029416156487979604,0.06409931593615402
87.0,17.0,0.17963267134537864,0.21611350392703316
88.0,17.0,0.1497685530834703,0.08943501393463389
89.0,17.0,0.2692250261311035,0.2921205979224728
90.0,17.0,0.1497685530834703,-0.037243476057765366
91.0,17.0,0.11990443482156196,0.013427919939194392
92.0,17.0,-0.044348215618933776,-0.23992906004560427
93.0,17.0,-0.253397043452292,-0.5186217380288827
94.0,17.0,0.3588173809168286,1.0521915378768687
95.0,17.0,0.0004479617739287412,0.24144920192551303
96.0,17.0,-0.13394057040465882,-0.037243476057765366
97.0,17.0,-0.05928027474988795,-0.34127185203952365
98.0,17.0,-0.23846498432133786,-0.6199645300228022
99.0,17.0,-0.014484097357025431,-0.2145933620471244
0.0,18.0,0.24536693847294289,0.8269474752600862
1.0,18.0,0.1415863602668644,0.01497081958893686
2.0,18.0,-0.09562638991845812,-0.5686374016747018
3.0,18.0,-0.3180133432171979,-0.6193859426541487
4.0,18.0,-0.18458117123795395,-0.6955087541233189
5.0,18.0,0.06745737583395105,-0.26414615579802087
6.0,18.0,0.008154188287620549,-0.010403450900786584
7.0,18.0,-0.006671608598962118,-0.4163917787363613
8.0,18.0,0.21571534469977757,0.5224562293834052
9.0,18.0,0.24536693847294289,0.2179649835067241
10.0,18.0,-0.27353595255744995,-0.39101750824663795
11.0,18.0,-0.3031875463306153,-0.44176604922608476
12.0,18.0,0.1415863602668644,-0.11190053285968035
13.0,18.0,-0.1549295774647888,-0.13727480334940365
14.0,18.0,-0.18458117123795395,-0.4163917787363613
15.0,18.0,-0.006671608598962118,-0.3148946967774676
16.0,18.0,0.05263157894736838,-0.035777721390510026
17.0,18.0,0.21571534469977757,0.7254503933011927
18.0,18.0,-0.09562638991845812,-0.1626490738391271
19.0,18.0,-0.12527798369162346,-0.44176604922608476
20.0,18.0,0.24536693847294289,0.6493275818320223
21.0,18.0,0.20088954781319507,0.7000761228114692
22.0,18.0,-0.09562638991845812,-0.21339761481857397
23.0,18.0,0.12676056338028172,0.4463334179142348
24.0,18.0,0.21571534469977757,0.5985790408525755
25.0,18.0,-0.11045218680504079,-0.44176604922608476
26.0,18.0,-0.14010378057820613,-0.18802334432885054
27.0,18.0,-0.36249073387694586,-0.3148946967774676
28.0,18.0,0.11193476649369906,0.01497081958893686
29.0,18.0,0.008154188287620549,-0.18802334432885054
30.0,18.0,-0.18458117123795395,0.01497081958893686
31.0,18.0,-0.08080059303187545,0.3194620654656179
32.0,18.0,-0.03632320237212745,-0.517888860695255
33.0,18.0,-0.051148999258710116,-0.0865262623699569
34.0,18.0,0.03780578206078572,0.04034509007866016
35.0,18.0,-0.37731653076352856,-0.44176604922608476
36.0,18.0,0.12676056338028172,-0.035777721390510026
37.0,18.0,0.20088954781319507,0.16721644252727738
38.0,18.0,-0.18458117123795395,-0.26414615579802087
39.0,18.0,0.34914751667902155,-0.13727480334940365
40.0,18.0,-0.006671608598962118,-0.4163917787363613
41.0,18.0,0.20088954781319507,0.47170768840395827
42.0,18.0,0.09710896960711639,0.4463334179142348
43.0,18.0,0.08228317272053372,0.09109363105810704
44.0,18.0,-0.3921423276501112,-0.873128647551383
45.0,18.0,-0.1549295774647888,-0.822380106571936
46.0,18.0,-0.3031875463306153,-0.26414615579802087
47.0,18.0,-0.14010378057820613,0.09109363105810704
48.0,18.0,0.3194959229058562,0.9538188277087034
49.0,18.0,0.17123795404002973,0.5224562293834052
50.0,18.0,-0.24388435878428463,-0.822380106571936
51.0,18.0,0.08228317272053372,-0.0865262623699569
52.0,18.0,-0.06597479614529278,0.8015732047703628
53.0,18.0,0.28984432913269087,1.0045673686881502
54.0,18.0,0.24536693847294289,0.49708195889368173
55.0,18.0,-0.3328391401037806,-0.7462572951027658
56.0,18.0,0.21571534469977757,0.3194620654656179
57.0,18.0,0.08228317272053372,0.2179649835067241
58.0,18.0,0.12676056338028172,0.49708195889368173
59.0,18.0,-0.11045218680504079,-0.0865262623699569
60.0,18.0,0.2750185322461082,0.8776960162395331
61.0,18.0,0.008154188287620549,0.26871352448617103
62.0,18.0,0.08228317272053372,0.3194620654656179
63.0,18.0,-0.08080059303187545,-0.18802334432885054
64.0,18.0,-0.24388435878428463,-0.5432631311849785
65.0,18.0,-0.28836174944403264,-0.6193859426541487
66.0,18.0,0.12676056338028172,-0.4671403197158082
67.0,18.0,-0.22905856189770196,-0.21339761481857397
68.0,18.0,0.3343217197924389,0.9284445572189799
69.0,18.0,0.20088954781319507,0.4209591474245117
70.0,18.0,-0.021497405485544786,0.14184217203755392
71.0,18.0,0.09710896960711639,0.6493275818320223
72.0,18.0,-0.3180133432171979,-0.6447602131438721
73.0,18.0,-0.2142327650111193,0.09109363105810704
74.0,18.0,-0.3031875463306153,-0.5686374016747018
75.0,18.0,0.24536693847294289,0.26871352448617103
76.0,18.0,0.24536693847294289,0.6747018523217458
77.0,18.0,-0.11045218680504079,-0.3656432377569145
78.0,18.0,-0.14010378057820613,-0.4163917787363613
79.0,18.0,0.12676056338028172,0.01497081958893686
80.0,18.0,-0.28836174944403264,-0.517888860695255
81.0,18.0,0.022979985174203053,-0.010403450900786584
82.0,18.0,0.30467012601927357,0.5985790408525755
83.0,18.0,-0.14010378057820613,-0.18802334432885054
84.0,18.0,-0.006671608598962118,-0.3148946967774676
85.0,18.0,0.20088954781319507,0.24333925399644757
86.0,18.0,0.05263157894736838,0.04034509007866016
87.0,18.0,0.08228317272053372,0.26871352448617103
88.0,18.0,-0.006671608598962118,0.19259071301700068
89.0,18.0,0.24536693847294289,0.19259071301700068
90.0,18.0,0.1860637509266124,0.01497081958893686
91.0,18.0,0.1415863602668644,0.01497081958893686
92.0,18.0,-0.14010378057820613,-0.1626490738391271
93.0,18.0,-0.19940696812453662,-0.44176604922608476
94.0,18.0,0.3194959229058562,1.0045673686881502
95.0,18.0,-0.006671608598962118,0.26871352448617103
96.0,18.0,-0.12527798369162346,0.06571936056838361
97.0,18.0,0.08228317272053372,-0.3148946967774676
98.0,18.0,-0.19940696812453662,-0.49251459020553157
99.0,18.0,-0.06597479614529278,-0.28952042628774416
0.0,19.0,0.2230107202174242,0.8308406395048994
1.0,19.0,0.1777140268760381,0.1346054667354307
2.0,19.0,-0.2148573154159746,-0.20061887570912837
3.0,19.0,-0.3507473954401329,-0.7679216090768437
4.0,19.0,-0.2601540087573607,-0.6389891696750902
5.0,19.0,0.026725049071417862,-0.20061887570912837
6.0,19.0,0.041823946851879734,-0.0458999484270242
7.0,19.0,0.07202174241280382,-0.5358432181536874
8.0,19.0,0.20791182243696216,0.3151108818978856
9.0,19.0,0.2834063113392722,0.3151108818978856
10.0,19.0,-0.22995621319643664,-0.6647756575554409
11.0,19.0,-0.4715385776838291,-0.5874161939143888
12.0,19.0,0.20791182243696216,0.05724600309437854
13.0,19.0,-0.06386833761135438,-0.2264053635894791
14.0,19.0,-0.09406613317227845,-0.5616297060340381
15.0,19.0,0.13241733353465196,-0.2264053635894791
16.0,19.0,0.10221953797372789,0.366683857658587
17.0,19.0,0.26830741355881016,0.521402784940691
18.0,19.0,-0.0336705420504303,-0.20061887570912837
19.0,19.0,-0.04876943983089234,-0.2521918514698298
20.0,19.0,0.2834063113392722,0.6503352243424447
21.0,19.0,0.25320851577834813,0.6503352243424447
22.0,19.0,-0.09406613317227845,-0.2779783393501804
23.0,19.0,0.05692284463234177,0.5987622485817432
24.0,19.0,0.16261512909557604,0.624548736462094
25.0,19.0,-0.13936282651366458,-0.5100567302733368
26.0,19.0,-0.09406613317227845,-0.3295513151108818
27.0,19.0,-0.2450551109768987,-0.12325941206807621
28.0,19.0,0.16261512909557604,-0.14904589994842693
29.0,19.0,-0.06386833761135438,-0.20061887570912837
30.0,19.0,-0.04876943983089234,0.0056730273336772444
31.0,19.0,-0.0336705420504303,0.03145951521402796
32.0,19.0,-0.13936282651366458,-0.2521918514698298
33.0,19.0,-0.13936282651366458,-0.020113460546673477
34.0,19.0,0.10221953797372789,-0.12325941206807621
35.0,19.0,-0.2903518043182848,-0.3037648272305311
36.0,19.0,0.13241733353465196,0.3408973697782363
37.0,19.0,0.011626151290955821,0.1346054667354307
38.0,19.0,-0.1695606220745885,-0.2779783393501804
39.0,19.0,0.20791182243696216,-0.20061887570912837
40.0,19.0,-0.06386833761135438,-0.2521918514698298
41.0,19.0,0.25320851577834813,0.521402784940691
42.0,19.0,0.10221953797372789,0.23775141825683344
43.0,19.0,0.11731843575418993,0.21196493037648273
44.0,19.0,-0.3507473954401329,-0.7421351211964929
45.0,19.0,-0.22995621319643664,-0.5616297060340381
46.0,19.0,-0.33564849765967086,-0.17483238782877766
47.0,19.0,-0.15446172429412644,0.18617844249613213
48.0,19.0,0.3890985958025065,1.0113460546673545
49.0,19.0,0.1777140268760381,0.6761217122227954
50.0,19.0,-0.30545070209874675,-0.6389891696750902
51.0,19.0,0.14751623131511402,-0.14904589994842693
52.0,19.0,-0.018571644269968258,0.8308406395048994
53.0,19.0,0.3136041069001963,0.8308406395048994
54.0,19.0,0.16261512909557604,0.366683857658587
55.0,19.0,-0.4715385776838291,-0.7679216090768437
56.0,19.0,0.25320851577834813,0.21196493037648273
57.0,19.0,0.13241733353465196,0.26353790613718414
58.0,19.0,0.20791182243696216,0.3408973697782363
59.0,19.0,-0.04876943983089234,0.05724600309437854
60.0,19.0,0.25320851577834813,0.8824136152656009
61.0,19.0,-0.0336705420504303,0.08303249097472927
62.0,19.0,0.10221953797372789,0.3151108818978856
63.0,19.0,-0.07896723539181642,-0.2521918514698298
64.0,19.0,-0.30545070209874675,-0.45848375451263534
65.0,19.0,-0.2601540087573607,-0.8452810727178958
66.0,19.0,0.08712064019326585,-0.40691077875193393
67.0,19.0,-0.22995621319643664,-0.14904589994842693
68.0,19.0,0.3890985958025065,0.9855595667870037
69.0,19.0,0.11731843575418993,0.521402784940691
70.0,19.0,-0.09406613317227845,-0.020113460546673477
71.0,19.0,0.07202174241280382,0.5987622485817432
72.0,19.0,-0.44134078212290506,-0.7421351211964929
73.0,19.0,-0.2450551109768987,-0.020113460546673477
74.0,19.0,-0.27525290653782275,-0.2521918514698298
75.0,19.0,0.1777140268760381,0.3924703455389378
76.0,19.0,0.32870300468065833,0.7276946879834969
77.0,19.0,-0.12426392873320254,-0.5100567302733368
78.0,19.0,-0.12426392873320254,-0.40691077875193393
79.0,19.0,0.08712064019326585,-0.2521918514698298
80.0,19.0,-0.33564849765967086,-0.7421351211964929
81.0,19.0,0.13241733353465196,0.0056730273336772444
82.0,19.0,0.3136041069001963,0.8566271273852502
83.0,19.0,-0.2450551109768987,-0.17483238782877766
84.0,19.0,-0.0336705420504303,-0.43269726663228464
85.0,19.0,0.13241733353465196,0.521402784940691
86.0,19.0,-0.0034727464895062186,0.05724600309437854
87.0,19.0,0.1777140268760381,0.1346054667354307
88.0,19.0,0.08712064019326585,0.10881897885507999
89.0,19.0,0.19281292465650013,0.18617844249613213
90.0,19.0,0.13241733353465196,-0.2264053635894791
91.0,19.0,0.10221953797372789,0.03145951521402796
92.0,19.0,-0.06386833761135438,-0.2264053635894791
93.0,19.0,-0.2148573154159746,-0.6389891696750902
94.0,19.0,0.3589008002415824,1.0887055183084067
95.0,19.0,0.041823946851879734,-0.020113460546673477
96.0,19.0,-0.15446172429412644,0.10881897885507999
97.0,19.0,0.07202174241280382,-0.20061887570912837
98.0,19.0,-0.19975841763551258,-0.6389891696750902
99.0,19.0,-0.06386833761135438,-0.14904589994842693
0.0,20.0,0.16192462386414422,0.6258189759767047
1.0,20.0,0.29599284969462236,0.14049987867022554
2.0,20.0,-0.16579770594369128,-0.05362776025236595
3.0,20.0,-0.34455534038432895,-0.6117447221548168
4.0,20.0,-0.28496946223744973,-0.4661489929628731
5.0,20.0,0.08744227618054518,-0.07789371511768992
6.0,20.0,0.07254580664382536,0.18903178840087348
7.0,20.0,-0.031729480113213145,-0.2477553991749576
8.0,20.0,0.17682109340086402,0.40742538218878893
9.0,20.0,0.19171756293758385,0.11623392380490172
10.0,20.0,-0.2551765231640101,-0.538946857558845
11.0,20.0,-0.34455534038432895,-0.4904149478281971
12.0,20.0,0.14702815432742442,-0.029361805387041976
13.0,20.0,-0.1062118277968122,-0.32055326377092935
14.0,20.0,-0.21048711455385072,-0.4661489929628731
15.0,20.0,0.08744227618054518,-0.2962873089056055
16.0,20.0,0.04275286757038574,0.11623392380490172
17.0,20.0,0.23640697154774312,0.7228827954380003
18.0,20.0,-0.046625949649932955,-0.005095850521718142
19.0,20.0,-0.046625949649932955,-0.41761708323222524
20.0,20.0,0.28109638015790256,0.7714147051686483
21.0,20.0,0.14702815432742442,0.4559572919194369
22.0,20.0,0.012959928496946285,-0.10215966998301389
23.0,20.0,0.16192462386414422,0.5530211113807327
24.0,20.0,0.1172352152539848,0.5044892016500848
25.0,20.0,-0.28496946223744973,-0.514680902693521
26.0,20.0,-0.15090123640697162,-0.4661489929628731
27.0,20.0,-0.38924474899448835,-0.17495753457898566
28.0,20.0,0.1321316847907046,-0.05362776025236595
29.0,20.0,-0.09131535826009239,-0.07789371511768992
30.0,20.0,-0.12110829733353201,0.06770201407425377
31.0,20.0,-0.1062118277968122,0.06770201407425377
32.0,20.0,-0.07641888872337257,-0.3690851735015773
33.0,20.0,-0.061522419186652764,-0.17495753457898566
34.0,20.0,-0.0019365410397735258,-0.2477553991749576
35.0,20.0,-0.4488306271413675,-0.19922348944430965
36.0,20.0,0.1321316847907046,0.11623392380490172
37.0,20.0,0.08744227618054518,0.11623392380490172
38.0,20.0,-0.16579770594369128,-0.4904149478281971
39.0,20.0,0.26619991062118276,0.06770201407425377
40.0,20.0,-0.0019365410397735258,-0.41761708323222524
41.0,20.0,0.28109638015790256,0.6015530211113808
42.0,20.0,-0.0019365410397735258,0.4559572919194369
43.0,20.0,0.04275286757038574,0.16476583353554952
44.0,20.0,-0.27007299270072993,-0.8544042708080564
45.0,20.0,-0.13600476687025181,-0.4661489929628731
46.0,20.0,-0.24028005362729032,-0.32055326377092935
47.0,20.0,-0.16579770594369128,0.09196796893957775
48.0,20.0,0.34068225830478177,0.941276389225916
49.0,20.0,0.19171756293758385,0.33462751759281734
50.0,20.0,-0.24028005362729032,-0.7088085416161126
51.0,20.0,0.04275286757038574,-0.12642562484833786
52.0,20.0,-0.031729480113213145,0.7471487503033243
53.0,20.0,0.31088931923134216,0.8684785246299441
54.0,20.0,0.17682109340086402,0.33462751759281734
55.0,20.0,-0.4190376880679279,-0.6602766318854647
56.0,20.0,0.26619991062118276,0.3103615627274933
57.0,20.0,0.1172352152539848,0.16476583353554952
58.0,20.0,0.17682109340086402,-0.029361805387041976
59.0,20.0,-0.061522419186652764,0.14049987867022554
60.0,20.0,0.28109638015790256,0.7228827954380003
61.0,20.0,-0.016833010576493335,0.4559572919194369
62.0,20.0,0.05764933710710555,-0.029361805387041976
63.0,20.0,-0.031729480113213145,-0.19922348944430965
64.0,20.0,-0.27007299270072993,-0.6360106770201407
65.0,20.0,-0.18069417548041108,-0.6360106770201407
66.0,20.0,0.08744227618054518,-0.3690851735015773
67.0,20.0,-0.1955906450171309,-0.2234894443096336
68.0,20.0,0.29599284969462236,0.7956806600339722
69.0,20.0,0.16192462386414422,0.43169133705411294
70.0,20.0,-0.061522419186652764,-0.10215966998301389
71.0,20.0,0.14702815432742442,0.6015530211113808
72.0,20.0,-0.49352003575152686,-0.7088085416161126
73.0,20.0,-0.21048711455385072,-0.19922348944430965
74.0,20.0,-0.35945180992104875,-0.7088085416161126
75.0,20.0,0.28109638015790256,0.3588934724581413
76.0,20.0,0.26619991062118276,0.7714147051686483
77.0,20.0,-0.1062118277968122,-0.4904149478281971
78.0,20.0,-0.12110829733353201,-0.4661489929628731
79.0,20.0,-0.016833010576493335,-0.2477553991749576
80.0,20.0,-0.22538358409057052,-0.5874787672894929
81.0,20.0,0.1321316847907046,0.43169133705411294
82.0,20.0,0.31088931923134216,0.6743508857073524
83.0,20.0,-0.09131535826009239,0.019170104343605828
84.0,20.0,-0.031729480113213145,-0.3933511283669013
85.0,20.0,0.17682109340086402,0.16476583353554952
86.0,20.0,0.05764933710710555,0.33462751759281734
87.0,20.0,0.17682109340086402,0.383159427323465
88.0,20.0,0.10233874571726498,0.33462751759281734
89.0,20.0,0.2513034410844629,0.23756369813152142
90.0,20.0,0.19171756293758385,-0.15069157971366184
91.0,20.0,0.10233874571726498,-0.17495753457898566
92.0,20.0,-0.12110829733353201,-0.41761708323222524
93.0,20.0,-0.22538358409057052,-0.514680902693521
94.0,20.0,0.32578578876806197,1.0383402086872116
95.0,20.0,0.05764933710710555,0.18903178840087348
96.0,20.0,-0.046625949649932955,0.2618296529968454
97.0,20.0,0.012959928496946285,-0.12642562484833786
98.0,20.0,-0.22538358409057052,-0.4904149478281971
99.0,20.0,0.07254580664382536,-0.05362776025236595
0.0,21.0,0.2607534856125778,0.7266896891958559
1.0,21.0,0.21625630376742797,0.08534780463739522
2.0,21.0,-0.08039157520023735,-0.16132215096201272
3.0,21.0,-0.3177098783743696,-0.506660088801184
4.0,21.0,-0.2435479086324533,-0.7286630488406513
5.0,21.0,-0.0062296054583209455,0.03601381351751357
6.0,21.0,0.09759715218036186,-0.013320177602367934
7.0,21.0,-0.03589439335508751,-0.18598914652195356
8.0,21.0,0.15692672797389498,0.45535273803650717
9.0,21.0,0.20142390981904484,0.18401578687715836
10.0,21.0,-0.18421833283892017,-0.259990133201776
11.0,21.0,-0.391871848116286,-0.506660088801184
12.0,21.0,0.14209433402551172,0.01134681795757275
13.0,21.0,-0.1248887570453872,-0.23532313764183518
14.0,21.0,-0.09522396914862064,-0.4573260976813024
15.0,21.0,-0.05072678730347079,-0.11198815984213123
16.0,21.0,0.023435182438445452,0.06068080907745439
17.0,21.0,0.23108869771581123,0.7020226936359151
18.0,21.0,-0.06555918125185407,-0.13665515540207204
19.0,21.0,0.03826757638682873,-0.5806610754810063
20.0,21.0,0.2607534856125778,0.6773556980759745
21.0,21.0,0.21625630376742797,0.6280217069560929
22.0,21.0,-0.06555918125185407,-0.18598914652195356
23.0,21.0,0.09759715218036186,0.6526887025160337
24.0,21.0,0.17175912192227827,0.45535273803650717
25.0,21.0,-0.21388312073568672,-0.5313270843611247
26.0,21.0,-0.021061999406704227,-0.259990133201776
27.0,21.0,-0.34737466627113617,-0.11198815984213123
28.0,21.0,0.11242954612874514,0.28268376911692167
29.0,21.0,-0.03589439335508751,-0.43265910212136155
30.0,21.0,-0.08039157520023735,0.03601381351751357
31.0,21.0,-0.11005636309700392,-0.037987173162308756
32.0,21.0,-0.09522396914862064,-0.43265910212136155
33.0,21.0,-0.09522396914862064,-0.16132215096201272
34.0,21.0,0.023435182438445452,-0.28465712876171684
35.0,21.0,-0.4215366360130525,-0.506660088801184
36.0,21.0,0.11242954612874514,0.35668475579674414
37.0,21.0,0.09759715218036186,0.08534780463739522
38.0,21.0,-0.22871551468407,-0.6299950666008879
39.0,21.0,0.30525066745772766,0.06068080907745439
40.0,21.0,-0.021061999406704227,-0.259990133201776
41.0,21.0,0.29041827350934435,0.35668475579674414
42.0,21.0,0.053099970335212014,0.30735076467686245
43.0,21.0,0.14209433402551172,0.06068080907745439
44.0,21.0,-0.22871551468407,-0.7039960532807104
45.0,21.0,-0.18421833283892017,-0.753330044400592
46.0,21.0,-0.30287748442598644,-0.259990133201776
47.0,21.0,-0.08039157520023735,0.06068080907745439
48.0,21.0,0.40907742509641043,0.9486926492353233
49.0,21.0,0.23108869771581123,0.5540207202762705
50.0,21.0,-0.30287748442598644,-0.7039960532807104
51.0,21.0,0.008602788490062336,-0.18598914652195356
52.0,21.0,-0.08039157520023735,0.45535273803650717
53.0,21.0,0.2607534856125778,0.9486926492353233
54.0,21.0,0.18659151587066156,0.2580167735569808
55.0,21.0,-0.34737466627113617,-0.7039960532807104
56.0,21.0,0.20142390981904484,0.30735076467686245
57.0,21.0,0.09759715218036186,0.06068080907745439
58.0,21.0,0.18659151587066156,0.48001973359644795
59.0,21.0,-0.05072678730347079,0.03601381351751357
60.0,21.0,0.2607534856125778,0.7020226936359151
61.0,21.0,-0.11005636309700392,0.15934879131721755
62.0,21.0,0.03826757638682873,0.18401578687715836
63.0,21.0,-0.18421833283892017,-0.18598914652195356
64.0,21.0,-0.2880450904776031,-0.5313270843611247
65.0,21.0,-0.34737466627113617,-0.753330044400592
66.0,21.0,0.053099970335212014,-0.23532313764183518
67.0,21.0,-0.22871551468407,-0.3093241243216575
68.0,21.0,0.3497478493028775,0.9486926492353233
69.0,21.0,0.09759715218036186,0.5786877158362113
70.0,21.0,0.03826757638682873,0.11001480019733605
71.0,21.0,0.08276475823197858,0.7760236803157375
72.0,21.0,-0.4808662118065856,-0.6053280710409472
73.0,21.0,-0.16938593889053688,0.06068080907745439
74.0,21.0,-0.391871848116286,-0.4573260976813024
75.0,21.0,0.29041827350934435,0.3320177602368033
76.0,21.0,0.30525066745772766,0.8006906758756783
77.0,21.0,-0.06555918125185407,-0.3586581154415392
78.0,21.0,-0.1248887570453872,-0.28465712876171684
79.0,21.0,0.11242954612874514,0.01134681795757275
80.0,21.0,-0.22871551468407,-0.7286630488406513
81.0,21.0,0.14209433402551172,-0.0873211642821904
82.0,21.0,0.2755858795609611,0.7760236803157375
83.0,21.0,-0.11005636309700392,-0.3586581154415392
84.0,21.0,0.023435182438445452,-0.5559940799210656
85.0,21.0,0.15692672797389498,0.35668475579674414
86.0,21.0,0.09759715218036186,0.06068080907745439
87.0,21.0,0.18659151587066156,0.4306857424765663
88.0,21.0,0.09759715218036186,0.2086827824370992
89.0,21.0,0.18659151587066156,0.30735076467686245
90.0,21.0,0.20142390981904484,0.06068080907745439
91.0,21.0,0.15692672797389498,0.11001480019733605
92.0,21.0,-0.13972115099377047,-0.21065614208189437
93.0,21.0,-0.16938593889053688,-0.48199309324124323
94.0,21.0,0.30525066745772766,1.0473606314750863
95.0,21.0,-0.0062296054583209455,0.18401578687715836
96.0,21.0,-0.09522396914862064,-0.18598914652195356
97.0,21.0,0.03826757638682873,-0.3093241243216575
98.0,21.0,-0.2435479086324533,-0.6053280710409472
99.0,21.0,-0.03589439335508751,-0.259990133201776
0.0,22.0,0.28877566312003594,0.9291754756871035
1.0,22.0,0.16888955492282334,-0.02219873150105713
2.0,22.0,-0.20575453319346618,-0.2600422832980972
3.0,22.0,-0.3855836954892852,-0.8150105708245243
4.0,22.0,-0.25071182376742096,-0.4186046511627907
5.0,22.0,0.10894650082421697,-0.2600422832980972
6.0,22.0,0.06398921025026219,0.004228329809725133
7.0,22.0,0.004046156151655981,-0.4714587737843552
8.0,22.0,0.25880413607073277,0.5327695560253698
9.0,22.0,0.15390379139817176,0.45348837209302334
10.0,22.0,-0.17578300614416298,-0.39217758985200846
11.0,22.0,-0.4305409860632399,-0.6035940803382664
12.0,22.0,0.15390379139817176,-0.02219873150105713
13.0,22.0,-0.1607972426195114,-0.445031712473573
14.0,22.0,0.034017683200959,-0.12790697674418605
15.0,22.0,0.0490034467256106,-0.3128964059196617
16.0,22.0,-0.070882661471602,0.29492600422832976
17.0,22.0,0.18387531844747496,0.6649048625792812
18.0,22.0,-0.0409111344222988,-0.339323467230444
19.0,22.0,-0.08586842499625358,0.030655391120507396
20.0,22.0,0.24381837254608116,0.8234672304439744
21.0,22.0,0.22883260902142957,0.6913319238900634
22.0,22.0,0.004046156151655981,-0.12790697674418605
23.0,22.0,0.10894650082421697,0.5327695560253698
24.0,22.0,0.15390379139817176,0.6384778012684988
25.0,22.0,-0.28068335081672413,-0.4186046511627907
26.0,22.0,-0.10085418852090518,-0.2336152219873151
27.0,22.0,-0.28068335081672413,-0.49788583509513745
28.0,22.0,0.15390379139817176,0.321353065539112
29.0,22.0,-0.1607972426195114,-0.5243128964059197
30.0,22.0,-0.13082571557020836,0.18921775898520082
31.0,22.0,-0.02592537089764721,0.16279069767441856
32.0,22.0,0.004046156151655981,-0.5507399577167019
33.0,22.0,-0.055896897946950394,0.1363636363636363
34.0,22.0,0.07897497377491379,-0.28646934460887946
35.0,22.0,-0.37059793196463364,-0.5771670190274841
36.0,22.0,0.07897497377491379,0.4270613107822411
37.0,22.0,0.07897497377491379,-0.2336152219873151
38.0,22.0,-0.13082571557020836,-0.2336152219873151
39.0,22.0,0.19886108197212654,0.10993657505285404
40.0,22.0,0.019031919676307574,-0.339323467230444
41.0,22.0,0.21384684549677813,0.45348837209302334
42.0,22.0,0.06398921025026219,0.2156448202959831
43.0,22.0,0.06398921025026219,0.29492600422832976
44.0,22.0,-0.41555522253858834,-0.9207188160676534
45.0,22.0,-0.1607972426195114,-0.445031712473573
46.0,22.0,-0.22074029671811776,-0.28646934460887946
47.0,22.0,-0.11583995204555678,0.030655391120507396
48.0,22.0,0.3337329536939907,0.8763213530655389
49.0,22.0,0.22883260902142957,0.7706131078224102
50.0,22.0,-0.20575453319346618,-0.7621564482029598
51.0,22.0,0.10894650082421697,-0.39217758985200846
52.0,22.0,-0.02592537089764721,0.7441860465116279
53.0,22.0,0.28877566312003594,1.1405919661733617
54.0,22.0,0.24381837254608116,0.45348837209302334
55.0,22.0,-0.4305409860632399,-0.7357293868921775
56.0,22.0,0.22883260902142957,0.29492600422832976
57.0,22.0,0.0490034467256106,0.16279069767441856
58.0,22.0,0.25880413607073277,0.37420718816067655
59.0,22.0,-0.070882661471602,-0.15433403805496831
60.0,22.0,0.3037614266446875,0.9291754756871035
61.0,22.0,-0.11583995204555678,0.29492600422832976
62.0,22.0,0.06398921025026219,0.1363636363636363
63.0,22.0,-0.11583995204555678,-0.048625792811839395
64.0,22.0,-0.2956691143413757,-0.5771670190274841
65.0,22.0,-0.28068335081672413,-0.5771670190274841
66.0,22.0,0.13891802787352017,-0.5771670190274841
67.0,22.0,-0.25071182376742096,-0.02219873150105713
68.0,22.0,0.34871871721864234,0.6649048625792812
69.0,22.0,0.18387531844747496,0.5591966173361521
70.0,22.0,-0.08586842499625358,0.05708245243128966
71.0,22.0,0.16888955492282334,0.5063424947145876
72.0,22.0,-0.4904840401618462,-0.6035940803382664
73.0,22.0,-0.14581147909485997,-0.07505285412262165
74.0,22.0,-0.25071182376742096,-0.36575052854122625
75.0,22.0,0.19886108197212654,0.004228329809725133
76.0,22.0,0.28877566312003594,0.7441860465116279
77.0,22.0,-0.13082571557020836,-0.5507399577167019
78.0,22.0,-0.1607972426195114,-0.4714587737843552
79.0,22.0,0.07897497377491379,-0.36575052854122625
80.0,22.0,-0.23572606024276935,-0.6035940803382664
81.0,22.0,0.0490034467256106,0.05708245243128966
82.0,22.0,0.25880413607073277,0.7177589852008457
83.0,22.0,-0.1907687696688146,-0.2600422832980972
84.0,22.0,-0.070882661471602,-0.3128964059196617
85.0,22.0,0.21384684549677813,-0.07505285412262165
86.0,22.0,0.019031919676307574,-0.048625792811839395
87.0,22.0,0.13891802787352017,0.7177589852008457
88.0,22.0,0.13891802787352017,-0.10147991543340378
89.0,22.0,0.19886108197212654,0.45348837209302334
90.0,22.0,0.24381837254608116,-0.18076109936575058
91.0,22.0,0.12393226434886857,-0.3128964059196617
92.0,22.0,-0.08586842499625358,-0.2600422832980972
93.0,22.0,-0.20575453319346618,-0.2336152219873151
94.0,22.0,0.3187471901693391,1.1141649048625792
95.0,22.0,-0.055896897946950394,0.18921775898520082
96.0,22.0,-0.070882661471602,0.004228329809725133
97.0,22.0,0.12393226434886857,-0.4714587737843552
98.0,22.0,-0.32564064139067883,-0.6035940803382664
99.0,22.0,0.0490034467256106,0.004228329809725133
0.0,23.0,0.19367353028946588,0.8734177215189872
1.0,23.0,0.1638316920322292,0.29113924050632906
2.0,23.0,-0.19427036705461054,-0.3924050632911393
3.0,23.0,-0.3434795583407938,-0.7468354430379748
4.0,23.0,-0.23903312444046554,-0.7468354430379748
5.0,23.0,0.07430617726051918,-0.06329113924050639
6.0,23.0,0.08922709638913752,0.3670886075949367
7.0,23.0,-0.00029841838257233357,-0.2405063291139241
8.0,23.0,0.17875261116084754,0.24050632911392397
9.0,23.0,0.19367353028946588,0.18987341772151886
10.0,23.0,-0.23903312444046554,-0.3924050632911393
11.0,23.0,-0.28379588182632054,-0.5189873417721519
12.0,23.0,0.2085944494180842,-0.037974683544303826
13.0,23.0,-0.00029841838257233357,-0.08860759493670893
14.0,23.0,-0.04506117576842734,-0.29113924050632906
15.0,23.0,0.044464339003282505,-0.3670886075949367
16.0,23.0,-0.015219337511190669,-0.06329113924050639
17.0,23.0,0.2384362876753207,0.6708860759493671
18.0,23.0,-0.04506117576842734,-0.21518987341772156
19.0,23.0,-0.08982393315428235,-0.3164556962025316
20.0,23.0,0.2831990450611757,0.5696202531645569
21.0,23.0,0.2831990450611757,0.7468354430379744
22.0,23.0,-0.00029841838257233357,-0.1392405063291139
23.0,23.0,0.13398985377499253,0.4430379746835441
24.0,23.0,0.22351536854670237,0.41772151898734183
25.0,23.0,-0.19427036705461054,-0.44303797468354433
26.0,23.0,-0.08982393315428235,-0.4683544303797469
27.0,23.0,-0.2241122053118472,-0.189873417721519
28.0,23.0,0.10414801551775585,0.08860759493670879
29.0,23.0,-0.07490301402566402,-0.4683544303797469
30.0,23.0,-0.030140256639809005,0.03797468354430369
31.0,23.0,-0.04506117576842734,0.03797468354430369
32.0,23.0,-0.059982094897045674,-0.5189873417721519
33.0,23.0,-0.10474485228290069,-0.06329113924050639
34.0,23.0,0.05938525813190084,-0.26582278481012667
35.0,23.0,-0.44792599224112206,-0.5189873417721519
36.0,23.0,0.10414801551775585,0.46835443037974667
37.0,23.0,0.05938525813190084,0.18987341772151886
38.0,23.0,0.029543419874664172,-0.44303797468354433
39.0,23.0,0.29811996418979403,0.08860759493670879
40.0,23.0,-0.16442852879737385,-0.3670886075949367
41.0,23.0,0.14891077290361085,0.3164556962025316
42.0,23.0,0.044464339003282505,0.34177215189873417
43.0,23.0,0.044464339003282505,0.2658227848101265
44.0,23.0,-0.43300507311250375,-0.8227848101265822
45.0,23.0,-0.08982393315428235,-0.4177215189873418
46.0,23.0,-0.3584004774694121,-0.3670886075949367
47.0,23.0,-0.13458669054013736,-0.06329113924050639
48.0,23.0,0.3279618024470307,0.7468354430379744
49.0,23.0,0.19367353028946588,0.4936708860759492
50.0,23.0,-0.40316323485526706,-0.6455696202531646
51.0,23.0,-0.030140256639809005,-0.08860759493670893
52.0,23.0,-0.04506117576842734,0.7468354430379744
53.0,23.0,0.3130408833184124,1.0759493670886073
54.0,23.0,0.1638316920322292,0.41772151898734183
55.0,23.0,-0.47776783049835875,-0.7215189873417722
56.0,23.0,0.2085944494180842,0.3670886075949367
57.0,23.0,0.11906893464637419,0.34177215189873417
58.0,23.0,0.14891077290361085,0.1392405063291139
59.0,23.0,-0.10474485228290069,-0.16455696202531644
60.0,23.0,0.2682781259325574,0.8481012658227847
61.0,23.0,-0.030140256639809005,0.06329113924050624
62.0,23.0,0.14891077290361085,0.18987341772151886
63.0,23.0,-0.11966577141151902,-0.06329113924050639
64.0,23.0,-0.28379588182632054,-0.6202531645569621
65.0,23.0,-0.23903312444046554,-0.7974683544303797
66.0,23.0,-0.030140256639809005,-0.34177215189873417
67.0,23.0,-0.1793494479259922,-0.037974683544303826
68.0,23.0,0.25335720680393903,0.8734177215189872
69.0,23.0,0.07430617726051918,0.5696202531645569
70.0,23.0,0.05938525813190084,0.16455696202531644
71.0,23.0,0.10414801551775585,0.5443037974683543
72.0,23.0,-0.3882423157266488,-0.8227848101265822
73.0,23.0,-0.3136377200835571,-0.16455696202531644
74.0,23.0,-0.28379588182632054,-0.4683544303797469
75.0,23.0,0.2831990450611757,0.3924050632911393
76.0,23.0,0.3130408833184124,0.7215189873417722
77.0,23.0,0.014622500746046003,-0.3164556962025316
78.0,23.0,-0.030140256639809005,-0.4177215189873418
79.0,23.0,0.044464339003282505,-0.4177215189873418
80.0,23.0,-0.2688749626977022,-0.6455696202531646
81.0,23.0,0.10414801551775585,0.11392405063291135
82.0,23.0,0.3578036407042674,0.8734177215189872
83.0,23.0,-0.11966577141151902,-0.08860759493670893
84.0,23.0,-0.015219337511190669,-0.34177215189873417
85.0,23.0,0.19367353028946588,0.18987341772151886
86.0,23.0,0.029543419874664172,-0.012658227848101276
87.0,23.0,0.11906893464637419,0.46835443037974667
88.0,23.0,0.13398985377499253,0.24050632911392397
89.0,23.0,0.2384362876753207,0.16455696202531644
90.0,23.0,0.1638316920322292,-0.06329113924050639
91.0,23.0,0.14891077290361085,0.03797468354430369
92.0,23.0,-0.2241122053118472,-0.08860759493670893
93.0,23.0,-0.25395404356908385,-0.5443037974683544
94.0,23.0,0.3279618024470307,1.0759493670886073
95.0,23.0,0.014622500746046003,0.34177215189873417
96.0,23.0,-0.10474485228290069,-0.11392405063291149
97.0,23.0,0.044464339003282505,-0.189873417721519
98.0,23.0,-0.20919128618322888,-0.569620253164557
99.0,23.0,-0.015219337511190669,-0.06329113924050639
0.0,24.0,0.18334331935290604,0.7552533992583434
1.0,24.0,0.28819652486518876,0.06304079110012352
2.0,24.0,-0.2510485320551228,-0.4561186650185414
3.0,24.0,-0.31096464949071295,-0.65389369592089
4.0,24.0,-0.11623726782504494,-0.6044499381953029
5.0,24.0,0.07849011384062314,-0.011124845488257117
6.0,24.0,0.07849011384062314,0.06304079110012352
7.0,24.0,0.0035949670461355135,-0.30778739184177994
8.0,24.0,0.21330137807070115,0.3597033374536465
9.0,24.0,0.25823846614739365,0.33498145859085293
10.0,24.0,-0.176153385260635,-0.6044499381953029
11.0,24.0,-0.3708807669263032,-0.6291718170580965
12.0,24.0,0.1683642899940085,0.06304079110012352
13.0,24.0,-0.05632115038945472,-0.43139678615574784
14.0,24.0,-0.07130017974835227,-0.30778739184177994
15.0,24.0,-0.011384062312762044,-0.20889987639060573
16.0,24.0,-0.05632115038945472,0.18665018541409134
17.0,24.0,0.1983223487118036,0.7058096415327563
18.0,24.0,-0.05632115038945472,-0.08529048207663789
19.0,24.0,-0.011384062312762044,-0.23362175525339932
20.0,24.0,0.3031755542240863,0.8046971569839306
21.0,24.0,0.1683642899940085,0.6069221260815821
22.0,24.0,-0.10125823846614738,-0.3819530284301607
23.0,24.0,0.13840623127621338,0.7058096415327563
24.0,24.0,0.15338526063511093,0.4585908529048206
25.0,24.0,-0.08627920910724983,-0.43139678615574784
26.0,24.0,-0.11623726782504494,-0.25834363411619293
27.0,24.0,-0.3259436788496105,-0.33250927070457353
28.0,24.0,0.18334331935290604,0.1372064276885043
29.0,24.0,-0.05632115038945472,-0.30778739184177994
30.0,24.0,-0.0263630916716596,0.21137206427688493
31.0,24.0,-0.08627920910724983,0.21137206427688493
32.0,24.0,-0.1312162971839425,-0.480840543881335
33.0,24.0,-0.04134212103055716,0.013597033374536339
34.0,24.0,0.048532055122828016,-0.30778739184177994
35.0,24.0,-0.43079688436189334,-0.7527812113720642
36.0,24.0,0.15338526063511093,0.21137206427688493
37.0,24.0,0.0934691431995207,0.21137206427688493
38.0,24.0,-0.08627920910724983,-0.3572311495673671
39.0,24.0,0.25823846614739365,0.16192830655129775
40.0,24.0,-0.19113241461953256,-0.4066749072929543
41.0,24.0,0.1983223487118036,0.5822002472187886
42.0,24.0,0.03355302576393046,0.4585908529048206
43.0,24.0,0.13840623127621338,0.3597033374536465
44.0,24.0,-0.34092270820850806,-0.7527812113720642
45.0,24.0,-0.1312162971839425,-0.3572311495673671
46.0,24.0,-0.40083882564409823,-0.2830655129789865
47.0,24.0,-0.14619532654284007,0.06304079110012352
48.0,24.0,0.3780707010185741,0.7552533992583434
49.0,24.0,0.18334331935290604,0.4585908529048206
50.0,24.0,-0.2510485320551228,-0.7033374536464772
51.0,24.0,0.10844817255841825,-0.13473423980222507
52.0,24.0,-0.011384062312762044,0.7552533992583434
53.0,24.0,0.28819652486518876,0.903584672435105
54.0,24.0,0.13840623127621338,0.3597033374536465
55.0,24.0,-0.43079688436189334,-0.7527812113720642
56.0,24.0,0.25823846614739365,0.23609394313967855
57.0,24.0,0.07849011384062314,0.3102595797280593
58.0,24.0,0.1683642899940085,0.33498145859085293
59.0,24.0,-0.05632115038945472,0.06304079110012352
60.0,24.0,0.2732174955062912,0.779975278121137
61.0,24.0,-0.19113241461953256,0.03831891223732993
62.0,24.0,0.10844817255841825,-0.03584672435105071
63.0,24.0,-0.1312162971839425,-0.2830655129789865
64.0,24.0,-0.26602756141402034,-0.6044499381953029
65.0,24.0,-0.2810065907729179,-0.7775030902348578
66.0,24.0,0.06351108448172557,-0.2830655129789865
67.0,24.0,-0.20611144397843012,-0.4561186650185414
68.0,24.0,0.36309167165967654,1.0024721878862795
69.0,24.0,0.1983223487118036,0.6069221260815821
70.0,24.0,-0.011384062312762044,-0.03584672435105071
71.0,24.0,0.18334331935290604,0.3597033374536465
72.0,24.0,-0.46075494307968845,-0.6786155747836836
73.0,24.0,-0.26602756141402034,0.11248454882571071
74.0,24.0,-0.3259436788496105,-0.5302843016069222
75.0,24.0,0.21330137807070115,0.5327564894932014
76.0,24.0,0.3031755542240863,0.7552533992583434
77.0,24.0,-0.16117435590173745,-0.5302843016069222
78.0,24.0,-0.19113241461953256,-0.3572311495673671
79.0,24.0,0.10844817255841825,0.013597033374536339
80.0,24.0,-0.176153385260635,-0.7033374536464772
81.0,24.0,0.07849011384062314,-0.13473423980222507
82.0,24.0,0.3181545835829839,0.5822002472187886
83.0,24.0,-0.10125823846614738,-0.2830655129789865
84.0,24.0,-0.04134212103055716,-0.4561186650185414
85.0,24.0,0.1983223487118036,0.16192830655129775
86.0,24.0,0.0035949670461355135,0.1372064276885043
87.0,24.0,0.1983223487118036,0.5080346106304078
88.0,24.0,0.03355302576393046,0.1372064276885043
89.0,24.0,0.18334331935290604,0.18665018541409134
90.0,24.0,0.25823846614739365,0.11248454882571071
91.0,24.0,0.0035949670461355135,0.06304079110012352
92.0,24.0,-0.1312162971839425,-0.11001236093943148
93.0,24.0,-0.2510485320551228,-0.5055624227441285
94.0,24.0,0.36309167165967654,1.0271940667490727
95.0,24.0,-0.07130017974835227,0.11248454882571071
96.0,24.0,0.018573996405033072,0.03831891223732993
97.0,24.0,0.0035949670461355135,-0.25834363411619293
98.0,24.0,-0.176153385260635,-0.6291718170580965
99.0,24.0,-0.04134212103055716,0.013597033374536339
0.0,25.0,0.2741717883375805,1.0073956682514529
1.0,25.0,0.15424973767051414,0.13576333861595352
2.0,25.0,-0.13056513266376865,-0.2076069730586371
3.0,25.0,-0.3404287213311348,-0.5509772847332276
4.0,25.0,-0.250487183330835,-0.7622820919175911
5.0,25.0,0.12426922500374751,-0.2076069730586371
6.0,25.0,0.13925948133713084,-0.04912836767036451
7.0,25.0,-0.040623594663468765,-0.5245641838351822
8.0,25.0,0.2142107630040474,0.4791336502905443
9.0,25.0,0.24419127567081386,0.3998943475964079
10.0,25.0,-0.28046769599760163,-0.47173798203909134
11.0,25.0,-0.3104482086643682,-0.7094558901215003
12.0,25.0,0.16923999400389747,-0.04912836767036451
13.0,25.0,-0.10058461999700202,-0.3396724775488642
14.0,25.0,-0.16054564533053511,-0.3924986793449551
15.0,25.0,0.16923999400389747,-0.3660855784469097
16.0,25.0,0.049317943336830955,-0.3660855784469097
17.0,25.0,0.2142107630040474,0.901743264659271
18.0,25.0,-0.13056513266376865,-0.23402007395668256
19.0,25.0,-0.16054564533053511,-0.31325937665081877
20.0,25.0,0.31914255733773045,0.6904384574749076
21.0,25.0,0.22920101933743056,0.6111991547807712
22.0,25.0,0.03432768700344764,-0.2868462757527733
23.0,25.0,0.24419127567081386,0.6640253565768621
24.0,25.0,0.13925948133713084,0.6376122556788167
25.0,25.0,-0.2654774396642183,-0.31325937665081877
26.0,25.0,-0.19052615799730174,-0.3924986793449551
27.0,25.0,-0.19052615799730174,-0.26043317485472783
28.0,25.0,0.12426922500374751,0.08293713681986262
29.0,25.0,-0.040623594663468765,-0.12836767036450072
30.0,25.0,-0.16054564533053511,0.08293713681986262
31.0,25.0,-0.010643081996702136,0.08293713681986262
32.0,25.0,-0.0706041073302354,-0.4189117802430005
33.0,25.0,-0.10058461999700202,0.32065504490227154
34.0,25.0,-0.02563333833008545,-0.3924986793449551
35.0,25.0,-0.3104482086643682,-0.6038034865293186
36.0,25.0,0.13925948133713084,0.16217643951399896
37.0,25.0,-0.02563333833008545,0.16217643951399896
38.0,25.0,-0.13056513266376865,-0.3660855784469097
39.0,25.0,0.22920101933743056,0.08293713681986262
40.0,25.0,0.03432768700344764,-0.31325937665081877
41.0,25.0,0.22920101933743056,0.34706814580031703
42.0,25.0,0.019337430670064493,0.34706814580031703
43.0,25.0,0.049317943336830955,0.2150026413100899
44.0,25.0,-0.3104482086643682,-0.8679344955097729
45.0,25.0,-0.11557487633038534,-0.5773903856312731
46.0,25.0,-0.22050667066406837,-0.3924986793449551
47.0,25.0,-0.20551641433068504,0.08293713681986262
48.0,25.0,0.33413281367111375,0.901743264659271
49.0,25.0,0.18423025033728077,0.3998943475964079
50.0,25.0,-0.29545795233098493,-0.7886951928156365
51.0,25.0,-0.010643081996702136,-0.07554146856840997
52.0,25.0,-0.02563333833008545,0.8225039619651346
53.0,25.0,0.2891620446709638,0.901743264659271
54.0,25.0,0.1992205066706641,0.2942419440042261
55.0,25.0,-0.28046769599760163,-0.8679344955097729
56.0,25.0,0.24419127567081386,0.37348124669836247
57.0,25.0,0.1992205066706641,0.32065504490227154
58.0,25.0,0.15424973767051414,0.4791336502905443
59.0,25.0,-0.05561385099685208,0.13576333861595352
60.0,25.0,0.2591815320041972,0.901743264659271
61.0,25.0,-0.0706041073302354,0.0565240359218173
62.0,25.0,0.03432768700344764,0.37348124669836247
63.0,25.0,-0.16054564533053511,-0.23402007395668256
64.0,25.0,-0.29545795233098493,-0.6830427892234548
65.0,25.0,-0.2654774396642183,-0.7886951928156365
66.0,25.0,0.03432768700344764,-0.23402007395668256
67.0,25.0,-0.16054564533053511,-0.2868462757527733
68.0,25.0,0.31914255733773045,0.84891706286318
69.0,25.0,0.13925948133713084,0.5055467511885895
70.0,25.0,-0.010643081996702136,-0.02271526677231906
71.0,25.0,0.15424973767051414,0.5055467511885895
72.0,25.0,-0.4453605156648179,-0.5245641838351822
73.0,25.0,-0.22050667066406837,0.10935023771790807
74.0,25.0,-0.28046769599760163,-0.5509772847332276
75.0,25.0,0.2591815320041972,0.37348124669836247
76.0,25.0,0.2741717883375805,0.7960908610670895
77.0,25.0,-0.08559436366361871,-0.4981510829371368
78.0,25.0,-0.19052615799730174,-0.4189117802430005
79.0,25.0,0.15424973767051414,-0.4189117802430005
80.0,25.0,-0.22050667066406837,-0.7886951928156365
81.0,25.0,0.07929845600359758,0.18858954041204443
82.0,25.0,0.22920101933743056,0.6640253565768621
83.0,25.0,-0.22050667066406837,-0.2868462757527733
84.0,25.0,0.019337430670064493,-0.44532488114104596
85.0,25.0,0.18423025033728077,0.6111991547807712
86.0,25.0,-0.010643081996702136,0.18858954041204443
87.0,25.0,0.12426922500374751,0.6111991547807712
88.0,25.0,0.07929845600359758,0.18858954041204443
89.0,25.0,0.12426922500374751,0.42630744849445334
90.0,25.0,0.1992205066706641,-0.04912836767036451
91.0,25.0,0.0942887123369809,-0.12836767036450072
92.0,25.0,-0.14555538899715195,-0.2076069730586371
93.0,25.0,-0.20551641433068504,-0.7094558901215003
94.0,25.0,0.34912307000449705,1.1394611727416801
95.0,25.0,-0.02563333833008545,0.2414157422081352
96.0,25.0,-0.16054564533053511,0.003697834125726393
97.0,25.0,0.07929845600359758,-0.3660855784469097
98.0,25.0,-0.2654774396642183,-0.5509772847332276
99.0,25.0,0.049317943336830955,-0.07554146856840997
0.0,26.0,0.20643431635388748,0.9442312611921206
1.0,26.0,0.19154006553470368,-0.002302379125095963
2.0,26.0,-0.2106047065832588,-0.28370427219237654
3.0,26.0,-0.4340184688710158,-0.7697620874904069
4.0,26.0,-0.195710455764075,-0.590688155538501
5.0,26.0,0.14685731307715225,-0.28370427219237654
6.0,26.0,0.11706881143878463,0.12560757226912247
7.0,26.0,-0.046767947572237095,-0.41161422358659505
8.0,26.0,0.25111706881143875,0.6372473778459964
9.0,26.0,0.23622281799225495,0.4581734458940903
10.0,26.0,-0.195710455764075,-0.6162701458173446
11.0,26.0,-0.27018170985999407,-0.6162701458173446
12.0,26.0,0.13196306225796844,0.04886160143259133
13.0,26.0,-0.15102770330652376,-0.30928626247122026
14.0,26.0,-0.1808162049448912,-0.4371962138654388
15.0,26.0,-0.016979445933869474,-0.23254029163468926
16.0,26.0,0.027703306523681786,0.07444359171143504
17.0,26.0,0.16175156389633605,0.6628293681248401
18.0,26.0,-0.031873696753053286,-0.18137631107700183
19.0,26.0,-0.15102770330652376,-0.258122281913533
20.0,26.0,0.2957998212689902,0.7395753389613712
21.0,26.0,0.20643431635388748,0.5605014070094652
22.0,26.0,-0.0616621983914209,-0.23254029163468926
23.0,26.0,0.17664581471551988,0.4581734458940903
24.0,26.0,0.17664581471551988,0.6372473778459964
25.0,26.0,-0.24039320822162644,-0.3604502430289077
26.0,26.0,-0.07655644921060471,-0.4883601944231261
27.0,26.0,-0.29997021149836167,-0.20695830135584553
28.0,26.0,0.14685731307715225,-0.13021233051931438
29.0,26.0,-0.0616621983914209,-0.258122281913533
30.0,26.0,-0.13613345248733993,0.20235354310565348
31.0,26.0,-0.016979445933869474,0.1511895625479662
32.0,26.0,-0.15102770330652376,-0.4371962138654388
33.0,26.0,-0.016979445933869474,-0.02788436940393968
34.0,26.0,0.08728030980041701,-0.18137631107700183
35.0,26.0,-0.27018170985999407,-0.4627782041442825
36.0,26.0,0.11706881143878463,0.1511895625479662
37.0,26.0,0.08728030980041701,0.27909951394218463
38.0,26.0,-0.12123920166815613,-0.13021233051931438
39.0,26.0,0.22132856717307112,0.07444359171143504
40.0,26.0,0.04259755734286559,-0.30928626247122026
41.0,26.0,0.19154006553470368,0.48375543617293404
42.0,26.0,-0.016979445933869474,0.4581734458940903
43.0,26.0,0.10217456061960083,0.023279611153747753
44.0,26.0,-0.27018170985999407,-0.8209260680480941
45.0,26.0,-0.22549895740244263,-0.4627782041442825
46.0,26.0,-0.28507596067917784,-0.1557943207981581
47.0,26.0,-0.07655644921060471,0.07444359171143504
48.0,26.0,0.3702710753649092,0.8163213097979021
49.0,26.0,0.19154006553470368,0.5349194167306215
50.0,26.0,-0.3595472147750968,-0.8209260680480941
51.0,26.0,0.012809055704498142,-0.3604502430289077
52.0,26.0,-0.016979445933869474,0.8930672806344332
53.0,26.0,0.31069407208817396,0.9442312611921206
54.0,26.0,0.22132856717307112,0.5605014070094652
55.0,26.0,-0.4638069705093834,-0.8976720388846253
56.0,26.0,0.16175156389633605,0.5093374264517778
57.0,26.0,0.14685731307715225,0.1767715528268099
58.0,26.0,0.16175156389633605,0.330263494499872
59.0,26.0,-0.0616621983914209,-0.10463034024047083
60.0,26.0,0.23622281799225495,0.7139933486825275
61.0,26.0,-0.0616621983914209,-0.002302379125095963
62.0,26.0,0.07238605898123321,0.04886160143259133
63.0,26.0,-0.09145070002978851,-0.18137631107700183
64.0,26.0,-0.25528745904081024,-0.6930161166538757
65.0,26.0,-0.27018170985999407,-0.5651061652596572
66.0,26.0,0.08728030980041701,-0.20695830135584553
67.0,26.0,-0.2106047065832588,-0.18137631107700183
68.0,26.0,0.40005957700327666,0.9698132514709643
69.0,26.0,0.16175156389633605,0.3814274750575595
70.0,26.0,-0.031873696753053286,-0.002302379125095963
71.0,26.0,0.23622281799225495,0.5093374264517778
72.0,26.0,-0.4787012213285672,-0.8209260680480941
73.0,26.0,-0.25528745904081024,-0.1557943207981581
74.0,26.0,-0.25528745904081024,-0.4371962138654388
75.0,26.0,0.25111706881143875,0.330263494499872
76.0,26.0,0.3553768245457254,0.7395753389613712
77.0,26.0,-0.09145070002978851,-0.667434126375032
78.0,26.0,-0.195710455764075,-0.4883601944231261
79.0,26.0,0.08728030980041701,-0.002302379125095963
80.0,26.0,-0.344652963955913,-0.7441800972115631
81.0,26.0,0.11706881143878463,0.07444359171143504
82.0,26.0,0.28090557044980635,0.5860833972883089
83.0,26.0,-0.0616621983914209,-0.28370427219237654
84.0,26.0,-0.016979445933869474,-0.28370427219237654
85.0,26.0,0.14685731307715225,0.1767715528268099
86.0,26.0,-0.002085195114685667,0.20235354310565348
87.0,26.0,0.027703306523681786,0.22793553338449718
88.0,26.0,0.16175156389633605,0.10002558199027875
89.0,26.0,0.20643431635388748,0.6116653875671526
90.0,26.0,0.16175156389633605,-0.02788436940393968
91.0,26.0,0.13196306225796844,0.27909951394218463
92.0,26.0,-0.10634495084897233,-0.30928626247122026
93.0,26.0,-0.2106047065832588,-0.5395241749808135
94.0,26.0,0.31069407208817396,1.0721412125863392
95.0,26.0,-0.002085195114685667,0.2535175236633409
96.0,26.0,-0.13613345248733993,0.20235354310565348
97.0,26.0,0.012809055704498142,-0.258122281913533
98.0,26.0,-0.1659219541257074,-0.5651061652596572
99.0,26.0,0.012809055704498142,-0.23254029163468926
0.0,27.0,0.2915676959619953,0.6282565130260521
1.0,27.0,0.1282660332541568,0.15230460921843691
2.0,27.0,-0.13895486935866985,-0.14829659318637267
3.0,27.0,-0.3022565320665083,-0.7494989979959921
4.0,27.0,-0.1686460807600949,-0.624248496993988
5.0,27.0,0.05403800475059381,-0.24849699398797598
6.0,27.0,0.14311163895486942,0.0020040080160321216
7.0,27.0,-0.04988123515439424,-0.3236472945891783
8.0,27.0,0.26187648456057006,0.3777555110220442
9.0,27.0,0.17280285035629464,0.22745490981963926
10.0,27.0,-0.15380047505938246,-0.5991983967935872
11.0,27.0,-0.36163895486935865,-0.44889779559118237
12.0,27.0,0.15795724465558203,0.3026052104208417
13.0,27.0,-0.13895486935866985,-0.2735470941883768
14.0,27.0,-0.12410926365795726,-0.5741482965931863
15.0,27.0,0.08372921615201902,-0.42384769539078154
16.0,27.0,0.009501187648456165,0.1773547094188376
17.0,27.0,0.21733966745843228,0.7034068136272547
18.0,27.0,-0.005344418052256438,0.0020040080160321216
19.0,27.0,-0.1686460807600949,-0.22344689378757515
20.0,27.0,0.26187648456057006,0.6783567134268538
21.0,27.0,0.21733966745843228,0.3777555110220442
22.0,27.0,0.08372921615201902,-0.22344689378757515
23.0,27.0,0.08372921615201902,0.6282565130260521
24.0,27.0,0.20249406175771983,0.503006012024048
25.0,27.0,-0.1983372921615201,-0.37374749498997994
26.0,27.0,-0.22802850356294532,-0.37374749498997994
27.0,27.0,-0.22802850356294532,-0.24849699398797598
28.0,27.0,0.0688836104513064,-0.123246492985972
29.0,27.0,-0.09441805225653205,-0.42384769539078154
30.0,27.0,-0.09441805225653205,-0.19839679358717432
31.0,27.0,-0.02019002375296904,0.1272545090180361
32.0,27.0,-0.10926365795724466,-0.44889779559118237
33.0,27.0,-0.07957244655581945,0.10220440881763528
34.0,27.0,-0.06472684085510685,-0.048096192384769525
35.0,27.0,-0.33194774346793343,-0.44889779559118237
36.0,27.0,0.1282660332541568,0.15230460921843691
37.0,27.0,0.039192399049881206,0.07715430861723445
38.0,27.0,-0.10926365795724466,-0.24849699398797598
39.0,27.0,0.20249406175771983,0.1272545090180361
40.0,27.0,-0.035035629453681646,-0.42384769539078154
41.0,27.0,0.17280285035629464,0.42785571142284556
42.0,27.0,0.0688836104513064,0.35270541082164336
43.0,27.0,0.0688836104513064,0.05210420841683363
44.0,27.0,-0.31710213776722085,-0.7995991983967935
45.0,27.0,-0.2725653206650831,-0.5240480961923848
46.0,27.0,-0.34679334916864607,-0.49899799599198397
47.0,27.0,-0.09441805225653205,0.07715430861723445
48.0,27.0,0.3509501187648457,0.8537074148296593
49.0,27.0,0.24703087885985747,0.8036072144288576
50.0,27.0,-0.28741092636579574,-0.7244488977955912
51.0,27.0,0.14311163895486942,-0.09819639278557117
52.0,27.0,0.009501187648456165,0.653306613226453
53.0,27.0,0.2915676959619953,1.0791583166332663
54.0,27.0,0.14311163895486942,0.32765531062124253
55.0,27.0,-0.28741092636579574,-0.8496993987975952
56.0,27.0,0.18764845605700722,0.22745490981963926
57.0,27.0,0.0688836104513064,0.35270541082164336
58.0,27.0,0.20249406175771983,0.3026052104208417
59.0,27.0,-0.07957244655581945,-0.0230460921843687
60.0,27.0,0.3064133016627079,0.9789579158316635
61.0,27.0,-0.09441805225653205,0.07715430861723445
62.0,27.0,0.0688836104513064,0.20240480961923843
63.0,27.0,-0.09441805225653205,-0.123246492985972
64.0,27.0,-0.34679334916864607,-0.5490981963927856
65.0,27.0,-0.1686460807600949,-0.7244488977955912
66.0,27.0,0.09857482185273161,-0.29859719438877746
67.0,27.0,-0.22802850356294532,-0.1733466933867735
68.0,27.0,0.2767220902612827,0.8787575150300602
69.0,27.0,0.14311163895486942,0.6783567134268538
70.0,27.0,-0.06472684085510685,0.0020040080160321216
71.0,27.0,0.1282660332541568,0.503006012024048
72.0,27.0,-0.421021377672209,-0.7244488977955912
73.0,27.0,-0.31710213776722085,-0.14829659318637267
74.0,27.0,-0.31710213776722085,-0.39879759519038077
75.0,27.0,0.2767220902612827,0.5280561122244488
76.0,27.0,0.26187648456057006,0.7785571142284569
77.0,27.0,-0.1686460807600949,-0.44889779559118237
78.0,27.0,-0.09441805225653205,-0.2735470941883768
79.0,27.0,0.08372921615201902,-0.123246492985972
80.0,27.0,-0.22802850356294532,-0.6492985971943888
81.0,27.0,0.17280285035629464,0.25250501002004005
82.0,27.0,0.3064133016627079,0.7785571142284569
83.0,27.0,-0.09441805225653205,-0.1733466933867735
84.0,27.0,-0.04988123515439424,-0.44889779559118237
85.0,27.0,0.18764845605700722,0.10220440881763528
86.0,27.0,0.09857482185273161,-0.09819639278557117
87.0,27.0,0.11342042755344423,0.2775551102204409
88.0,27.0,0.08372921615201902,0.1272545090180361
89.0,27.0,0.15795724465558203,0.3777555110220442
90.0,27.0,0.2915676959619953,0.027054108216432806
91.0,27.0,0.15795724465558203,0.15230460921843691
92.0,27.0,-0.09441805225653205,-0.24849699398797598
93.0,27.0,-0.2428741092636579,-0.6743486973947895
94.0,27.0,0.2915676959619953,1.0541082164328657
95.0,27.0,0.024346793349168602,0.1773547094188376
96.0,27.0,-0.15380047505938246,0.07715430861723445
97.0,27.0,0.14311163895486942,-0.37374749498997994
98.0,27.0,-0.3022565320665083,-0.7244488977955912
99.0,27.0,-0.06472684085510685,0.22745490981963926
0.0,28.0,0.21896833655418463,0.8887187340479837
1.0,28.0,0.2486992715920916,0.04645227156712607
2.0,28.0,-0.18239928645755898,-0.20877998979070952
3.0,28.0,-0.3310539616470938,-0.7958141909137314
4.0,28.0,-0.24186115653337292,-0.3363961204696273
5.0,28.0,0.02571725880778948,-0.20877998979070952
6.0,28.0,0.07031366136464993,0.09749872383869325
7.0,28.0,0.07031366136464993,-0.5405819295558959
8.0,28.0,0.2338338040731381,0.35273098519652896
9.0,28.0,0.1297755314404639,0.3016845329249618
10.0,28.0,-0.28645755909023335,-0.64267483409903
11.0,28.0,-0.31618849412814026,-0.5916283818274629
12.0,28.0,0.1297755314404639,0.07197549770290966
13.0,28.0,-0.04861007878697778,-0.2853496681980601
14.0,28.0,-0.1378028839006987,-0.3363961204696273
15.0,28.0,0.02571725880778948,-0.2343032159264931
16.0,28.0,0.07031366136464993,0.020929045431342625
17.0,28.0,0.17437193399732434,0.6334864726901481
18.0,28.0,-0.18239928645755898,-0.2598264420622767
19.0,28.0,-0.09320648134383823,-0.20877998979070952
20.0,28.0,0.2041028690352313,0.6334864726901481
21.0,28.0,0.14464099895941737,0.5569167942827974
22.0,28.0,0.01085179128883616,-0.3363961204696273
23.0,28.0,0.1297755314404639,0.6334864726901481
24.0,28.0,0.2041028690352313,0.6079632465543645
25.0,28.0,-0.15266835141965218,-0.6681980602348137
26.0,28.0,-0.06347554630593126,-0.31087289433384374
27.0,28.0,-0.2715920915712799,-0.08116385911179172
28.0,28.0,0.1297755314404639,-0.2343032159264931
29.0,28.0,-0.12293741638174521,-0.3874425727411945
30.0,28.0,-0.1378028839006987,0.22511485451761104
31.0,28.0,-0.0337446112680243,0.2506380806533946
32.0,28.0,-0.12293741638174521,-0.4384890250127616
33.0,28.0,-0.01887914374907081,-0.00459418070444096
34.0,28.0,0.02571725880778948,-0.10668708524757531
35.0,28.0,-0.4945741043555819,-0.412965798876978
36.0,28.0,0.11491006392151039,0.22511485451761104
37.0,28.0,0.08517912888360342,0.19959162838182745
38.0,28.0,-0.12293741638174521,-0.2853496681980601
39.0,28.0,0.17437193399732434,-0.31087289433384374
40.0,28.0,-0.0337446112680243,-0.2343032159264931
41.0,28.0,0.17437193399732434,0.45482388973966303
42.0,28.0,0.07031366136464993,0.42930066360387975
43.0,28.0,0.05544819384569645,0.22511485451761104
44.0,28.0,-0.31618849412814026,-0.7702909647779479
45.0,28.0,-0.19726475397651247,-0.5661051556916794
46.0,28.0,-0.30132302660918686,-0.2343032159264931
47.0,28.0,-0.09320648134383823,0.09749872383869325
48.0,28.0,0.35275754422476596,0.9908116385911181
49.0,28.0,0.2338338040731381,0.45482388973966303
50.0,28.0,-0.28645755909023335,-0.7958141909137314
51.0,28.0,0.07031366136464993,-0.03011740684022455
52.0,28.0,0.05544819384569645,0.8887187340479837
53.0,28.0,0.30816114166790554,0.8631955079122001
54.0,28.0,0.2041028690352313,0.5313935681470138
55.0,28.0,-0.5689014419503493,-0.7958141909137314
56.0,28.0,0.2041028690352313,0.1485451761102604
57.0,28.0,0.15950646647837086,0.12302194997447684
58.0,28.0,0.14464099895941737,0.42930066360387975
59.0,28.0,-0.04861007878697778,-0.00459418070444096
60.0,28.0,0.293295674148952,0.7866258295048494
61.0,28.0,-0.07834101382488474,0.174068402246044
62.0,28.0,0.11491006392151039,0.35273098519652896
63.0,28.0,0.040582726326742966,-0.05564063297600814
64.0,28.0,-0.22699568901441944,-0.6681980602348137
65.0,28.0,-0.22699568901441944,-0.6937212863705973
66.0,28.0,0.02571725880778948,-0.2343032159264931
67.0,28.0,-0.30132302660918686,-0.03011740684022455
68.0,28.0,0.38248847926267293,0.7866258295048494
69.0,28.0,0.18923740151627783,0.582440020418581
70.0,28.0,-0.04861007878697778,-0.00459418070444096
71.0,28.0,0.21896833655418463,0.582440020418581
72.0,28.0,-0.5391705069124424,-0.6681980602348137
73.0,28.0,-0.18239928645755898,-0.05564063297600814
74.0,28.0,-0.36078489668500074,-0.4384890250127616
75.0,28.0,0.2486992715920916,0.582440020418581
76.0,28.0,0.30816114166790554,0.48034711587544665
77.0,28.0,-0.12293741638174521,-0.6681980602348137
78.0,28.0,-0.09320648134383823,-0.5150587034201123
79.0,28.0,0.05544819384569645,-0.2598264420622767
80.0,28.0,-0.3310539616470938,-0.6937212863705973
81.0,28.0,0.15950646647837086,0.3016845329249618
82.0,28.0,0.3378920767058125,0.7100561510974989
83.0,28.0,-0.12293741638174521,-0.31087289433384374
84.0,28.0,-0.0337446112680243,-0.3874425727411945
85.0,28.0,0.18923740151627783,0.42930066360387975
86.0,28.0,0.11491006392151039,0.174068402246044
87.0,28.0,0.14464099895941737,0.5313935681470138
88.0,28.0,0.040582726326742966,0.12302194997447684
89.0,28.0,0.2041028690352313,0.09749872383869325
90.0,28.0,0.1297755314404639,0.020929045431342625
91.0,28.0,0.11491006392151039,-0.00459418070444096
92.0,28.0,-0.1675338189386055,-0.2343032159264931
93.0,28.0,-0.24186115653337292,-0.5661051556916794
94.0,28.0,0.323026609186859,1.0163348647269017
95.0,28.0,0.05544819384569645,0.22511485451761104
96.0,28.0,0.01085179128883616,0.07197549770290966
97.0,28.0,0.07031366136464993,-0.48953547728432867
98.0,28.0,-0.21213022149546595,-0.5661051556916794
99.0,28.0,0.07031366136464993,-0.20877998979070952
0.0,29.0,0.17297698589458063,0.6658500734933857
1.0,29.0,0.14328136599851526,0.22488975992160704
2.0,29.0,-0.15367483296213813,-0.09358157765801081
3.0,29.0,-0.31700074239049736,-0.6080352768250857
4.0,29.0,-0.13882702301410546,-0.65703086722195
5.0,29.0,0.039346696362286514,0.028907398334149872
6.0,29.0,0.0541945063103192,0.15139637432631053
7.0,29.0,0.024498886414253837,-0.43655071043606075
8.0,29.0,0.2620638455827765,0.4698677119059284
9.0,29.0,0.24721603563474384,0.27388535031847133
10.0,29.0,-0.18337045285820333,-0.43655071043606075
11.0,29.0,-0.33184855233853006,-0.6080352768250857
12.0,29.0,0.09873793615441723,-0.09358157765801081
13.0,29.0,-0.049740163325909394,-0.06908378245957865
14.0,29.0,-0.06458797327394207,-0.33855952964233216
15.0,29.0,0.039346696362286514,-0.21607055365017147
16.0,29.0,0.09873793615441723,-0.04458598726114648
17.0,29.0,0.1878247958426133,0.7883390494855462
18.0,29.0,-0.03489235337787671,-0.28956393924546797
19.0,29.0,-0.10913140311804011,-0.09358157765801081
20.0,29.0,0.2620638455827765,0.5678588926996571
21.0,29.0,0.23236822568671117,0.6903478686918175
22.0,29.0,-0.06458797327394207,-0.19157275845173932
23.0,29.0,0.2175204157386785,0.3963743263106319
24.0,29.0,0.11358574610244991,0.5678588926996571
25.0,29.0,-0.2130660727542687,-0.41205291523762866
26.0,29.0,-0.09428359317000742,-0.43655071043606075
27.0,29.0,-0.2130660727542687,-0.06908378245957865
28.0,29.0,0.17297698589458063,0.028907398334149872
29.0,29.0,0.009651076466221323,-0.16707496325330715
30.0,29.0,0.009651076466221323,0.004409603135717708
31.0,29.0,-0.005196733481811355,0.004409603135717708
32.0,29.0,-0.13882702301410546,-0.48554630083292505
33.0,29.0,-0.07943578322197475,0.0779029887310142
34.0,29.0,0.009651076466221323,-0.06908378245957865
35.0,29.0,-0.39123979213066074,-0.5590396864282214
36.0,29.0,0.15812917594654793,0.4453699167074962
37.0,29.0,0.06904231625835187,0.028907398334149872
38.0,29.0,-0.2130660727542687,-0.5590396864282214
39.0,29.0,0.24721603563474384,-0.04458598726114648
40.0,29.0,-0.07943578322197475,-0.5345418912297893
41.0,29.0,0.23236822568671117,0.4453699167074962
42.0,29.0,-0.005196733481811355,0.34737873591376783
43.0,29.0,0.039346696362286514,0.29838314551690354
44.0,29.0,-0.27245731254639943,-0.7795198432141108
45.0,29.0,-0.22791388270230137,-0.6080352768250857
46.0,29.0,-0.25760950259836674,-0.33855952964233216
47.0,29.0,-0.12397921306607279,-0.06908378245957865
48.0,29.0,0.41054194506310315,0.910828025477707
49.0,29.0,0.14328136599851526,0.5188633023027928
50.0,29.0,-0.2873051224944321,-0.5345418912297893
51.0,29.0,0.08389012620638456,-0.5345418912297893
52.0,29.0,-0.09428359317000742,1.0088192062714354
53.0,29.0,0.2917594654788419,0.9353258206761392
54.0,29.0,0.30660727542687455,0.3963743263106319
55.0,29.0,-0.49517446176688934,-0.7550220480156786
56.0,29.0,0.20267260579064597,0.05340519353258203
57.0,29.0,0.1284335560504826,0.29838314551690354
58.0,29.0,0.2620638455827765,0.3963743263106319
59.0,29.0,-0.10913140311804011,0.028907398334149872
60.0,29.0,0.14328136599851526,0.8373346398824105
61.0,29.0,0.024498886414253837,0.05340519353258203
62.0,29.0,0.11358574610244991,0.34737873591376783
63.0,29.0,-0.10913140311804011,0.0779029887310142
64.0,29.0,-0.33184855233853006,-0.41205291523762866
65.0,29.0,-0.25760950259836674,-0.6325330720235178
66.0,29.0,-0.020044543429844033,-0.3630573248407643
67.0,29.0,-0.15367483296213813,-0.14257716805487514
68.0,29.0,0.3511507052709726,0.7148456638902497
69.0,29.0,0.15812917594654793,0.34737873591376783
70.0,29.0,-0.005196733481811355,-0.16707496325330715
71.0,29.0,0.06904231625835187,0.5433610975012249
72.0,29.0,-0.46547884187082406,-0.7795198432141108
73.0,29.0,-0.30215293244246477,-0.06908378245957865
74.0,29.0,-0.2873051224944321,-0.4610485056344929
75.0,29.0,0.24721603563474384,0.4698677119059284
76.0,29.0,0.32145508537490725,0.5433610975012249
77.0,29.0,-0.049740163325909394,-0.5835374816266535
78.0,29.0,-0.18337045285820333,-0.4610485056344929
79.0,29.0,0.0541945063103192,-0.21607055365017147
80.0,29.0,-0.31700074239049736,-0.65703086722195
81.0,29.0,0.0541945063103192,0.4453699167074962
82.0,29.0,0.32145508537490725,0.6658500734933857
83.0,29.0,-0.10913140311804011,-0.28956393924546797
84.0,29.0,-0.06458797327394207,-0.5835374816266535
85.0,29.0,0.14328136599851526,0.29838314551690354
86.0,29.0,-0.020044543429844033,0.05340519353258203
87.0,29.0,0.15812917594654793,0.29838314551690354
88.0,29.0,0.08389012620638456,0.27388535031847133
89.0,29.0,0.20267260579064597,0.49436550710436056
90.0,29.0,0.1284335560504826,-0.11807937285644297
91.0,29.0,0.11358574610244991,0.22488975992160704
92.0,29.0,-0.12397921306607279,-0.2650661440470358
93.0,29.0,-0.18337045285820333,-0.5100440960313571
94.0,29.0,0.2769116555308092,0.9598236158745713
95.0,29.0,0.024498886414253837,0.27388535031847133
96.0,29.0,-0.06458797327394207,-0.16707496325330715
97.0,29.0,0.039346696362286514,-0.11807937285644297
98.0,29.0,-0.198218262806236,-0.5590396864282214
99.0,29.0,-0.005196733481811355,-0.28956393924546797


==> pics/RAA_scatter/cifar100_MP_resnet56_rate50_regression.txt <==
dataset,model,rate,a,b,r2,acc
cifar100,resnet56,50,1.9084147860030665,0.0,0.661379250656154,0.39651666666666674


==> pics/RAA_scatter/cifar10_GP_resnet56_rate10.txt <==
class,model,before,after
0.0,0.0,0.02569807542552009,0.026628895184136064
1.0,0.0,0.06463455334297466,0.059490084985835814
2.0,0.0,-0.024363110468350237,-0.04815864022662888
3.0,0.0,-0.1356101902325064,-0.1580736543909348
4.0,0.0,0.0012237178774057067,-0.00396600566572232
5.0,0.0,-0.05773723439759713,-0.034560906515580705
6.0,0.0,0.019023250639670714,0.03569405099150151
7.0,0.0,0.006786071865613521,0.009631728045325852
8.0,0.0,0.05350984536655904,0.053824362606232405
9.0,0.0,0.04683502058070966,0.059490084985835814
0.0,1.0,0.023969954711145536,0.026598754951895957
1.0,1.0,0.0659449906108472,0.08205998868138088
2.0,1.0,-0.03567878051474649,-0.07866440294284098
3.0,1.0,-0.12846570197724508,-0.14091680814940571
4.0,1.0,0.006296255384955306,0.020939445387662788
5.0,1.0,-0.05998011708825805,-0.07526881720430108
6.0,1.0,0.023969954711145536,0.04018109790605556
7.0,1.0,0.022865348503258647,0.011884550084889717
8.0,1.0,0.04827129128465698,0.05602716468590843
9.0,1.0,0.03280680437424065,0.05715902659875507
0.0,2.0,0.02845619538427077,0.021456288518603102
1.0,2.0,0.06766748823661216,0.07623830175758955
2.0,2.0,-0.04212413174994395,-0.050445103857566786
3.0,2.0,-0.1429531705131077,-0.15202008673818762
4.0,2.0,0.009410710284562038,0.01118466103629312
5.0,2.0,-0.0824557472552095,-0.06870577493722899
6.0,2.0,0.02845619538427077,0.028304040173476427
7.0,2.0,0.034057808648890985,0.021456288518603102
8.0,2.0,0.05422361640152364,0.053412462908011944
9.0,2.0,0.04526103517813142,0.059118922620406376
0.0,3.0,0.027580071174377274,0.017316017316017306
1.0,3.0,0.07651245551601421,0.07199817726133506
2.0,3.0,-0.03692170818505339,-0.060150375939849704
3.0,3.0,-0.15369217081850534,-0.1398951925267715
4.0,3.0,-0.011343416370106748,-0.005468215994531814
5.0,3.0,-0.06361209964412814,-0.05217589428115751
6.0,3.0,0.03091637010676162,0.02984734563681932
7.0,3.0,0.035364768683274074,0.02187286397812713
8.0,3.0,0.0464857651245551,0.06174527227158809
9.0,3.0,0.048709964412811335,0.05491000227842335
0.0,4.0,0.024961343052794415,0.012672550350758077
1.0,4.0,0.06472277446432514,0.08056121294410491
2.0,4.0,-0.03468080406450186,-0.043901335143697734
3.0,4.0,-0.13408438259332886,-0.14912876216338541
4.0,4.0,0.0006626905235255632,-0.009957003847024247
5.0,4.0,-0.055666003976143144,-0.05634758995247801
6.0,4.0,0.024961343052794415,0.04095949309798598
7.0,4.0,0.026065827258670272,0.023987327449649237
8.0,4.0,0.042633090346808004,0.05906313645621184
9.0,4.0,0.04042412193505629,0.0420909708078751
0.0,5.0,0.022866703848299023,0.004643787518405247
1.0,5.0,0.05744562186279977,0.07260165364140891
2.0,5.0,-0.048522030117122125,-0.0463246120738476
3.0,5.0,-0.11767986614612373,-0.13693510023785255
4.0,5.0,-0.006134969325153318,-0.0010193679918450696
5.0,5.0,-0.055214723926380355,-0.07010986521689892
6.0,5.0,0.032905744562186375,0.03182693396760677
7.0,5.0,0.02175125488008932,0.020500622947106133
8.0,5.0,0.05633017289459006,0.06807112923320867
9.0,5.0,0.03625209146681549,0.05674481821270816
0.0,6.0,0.023798832510103275,0.017375400091449465
1.0,6.0,0.08105074090704976,0.08481938728852301
2.0,6.0,-0.04018859452177823,-0.06264288980338371
3.0,6.0,-0.16816344858554114,-0.14494741655235485
4.0,6.0,-0.004265828468792126,-0.0009144947416552617
5.0,6.0,-0.06151773686573874,-0.07750342935528118
6.0,6.0,0.03839245621912888,0.027663465935070873
7.0,6.0,0.02716659182757072,0.02880658436213992
8.0,6.0,0.05410866636731018,0.056241426611797006
9.0,6.0,0.04961832061068704,0.07110196616369459
0.0,7.0,0.01652705456191992,0.03678160919540233
1.0,7.0,0.0674666062938646,0.08275862068965512
2.0,7.0,-0.05139234774733982,-0.07471264367816086
3.0,7.0,-0.13742359067240204,-0.18965517241379315
4.0,7.0,-0.006112746207833327,0.004597701149425292
5.0,7.0,-0.06610821824767943,-0.062068965517241434
6.0,7.0,0.04029884537016083,0.03678160919540233
7.0,7.0,0.02558297486982122,0.027586206896551748
8.0,7.0,0.06180665610142629,0.07241379310344834
9.0,7.0,0.04935476567806213,0.0655172413793104
0.0,8.0,0.03102189781021898,0.04429281831849196
1.0,8.0,0.08234489051094883,0.09170810685786969
2.0,8.0,-0.052235401459854086,-0.05747658147334345
3.0,8.0,-0.16400547445255478,-0.17543656759569798
4.0,8.0,-0.019160583941605882,0.00034694113565394584
5.0,8.0,-0.08873175182481749,-0.08523187232566207
6.0,8.0,0.0549726277372263,0.04544928877067191
7.0,8.0,0.0333029197080292,0.00034694113565394584
8.0,8.0,0.06523722627737229,0.07089163871863076
9.0,8.0,0.05725364963503652,0.06510928645773102
0.0,9.0,0.021995112197289536,0.017930095324557464
1.0,9.0,0.07753832481670737,0.06559237403540623
2.0,9.0,-0.04021328593645858,-0.0422151611438947
3.0,9.0,-0.1257498333703621,-0.15796640944167045
4.0,9.0,-0.0035547656076427244,-0.0024965955515206307
5.0,9.0,-0.07020662075094428,-0.05810258738084433
6.0,9.0,0.029771161964008048,0.04289605083976402
7.0,9.0,0.026438569206842972,0.01906491148433958
8.0,9.0,0.04643412574983331,0.059918293236495765
9.0,9.0,0.03754721173072657,0.055379028597367305
0.0,10.0,0.004638533770788543,0.009869176038558702
1.0,10.0,0.06912546668175125,0.07298599954096868
2.0,10.0,-0.04627220273786633,-0.05554280468212073
3.0,10.0,-0.14130557755402195,-0.15079182924030293
4.0,10.0,-0.005543613530942432,-0.008492081707596928
5.0,10.0,-0.0711618961420976,-0.067018590773468
6.0,10.0,0.03179092657540447,0.04314895570346578
7.0,10.0,0.02839687747482748,0.017902226302501788
8.0,10.0,0.06460006788098192,0.06724810649529504
9.0,10.0,0.06573141758117426,0.07069084232269922
0.0,11.0,0.009841198836949262,0.02491184165623937
1.0,11.0,0.07023037351822854,0.08178819246957111
2.0,11.0,-0.04719302169537018,-0.04447730633602551
3.0,11.0,-0.1534332364124357,-0.149129791832556
4.0,11.0,0.008722880787295939,-0.0035263337504265633
5.0,11.0,-0.06284947439051669,-0.09339096803549078
6.0,11.0,0.033325877879669036,0.04652485496530548
7.0,11.0,0.03444419592932235,0.035149584802639106
8.0,11.0,0.05681055692238868,0.05562507109543858
9.0,11.0,0.050100648624468745,0.04652485496530548
0.0,12.0,0.007621609504595414,0.022947825094188842
1.0,12.0,0.06030038108047518,0.06975682155497208
2.0,12.0,-0.041694687289845336,-0.056969973741294734
3.0,12.0,-0.13136068146155566,-0.16200479506793017
4.0,12.0,0.014346559067473699,-0.002169197396963138
5.0,12.0,-0.07644026003138314,-0.08208699623244659
6.0,12.0,0.031158932974669408,0.044639799063820096
7.0,12.0,0.022192333557498365,0.02979792213723029
8.0,12.0,0.05469625644474328,0.07204018723598576
9.0,12.0,0.0591795561533288,0.06404840735243754
0.0,13.0,0.016742432642199802,0.004990925589836615
1.0,13.0,0.0577669364674575,0.07418330308529934
2.0,13.0,-0.04645747865617036,-0.052858439201452
3.0,13.0,-0.11963632331744095,-0.14813974591651546
4.0,13.0,0.0034371881583324,0.008393829401088886
5.0,13.0,-0.05421887127175968,-0.06306715063520882
6.0,13.0,0.026721366005100354,0.02767695099818509
7.0,13.0,0.02450382525778912,0.03221415607985478
8.0,13.0,0.05000554385186819,0.059437386569872956
9.0,13.0,0.04113538086262325,0.05716878402903811
0.0,14.0,0.01842546063651599,0.022520473157415878
1.0,14.0,0.07537688442211056,0.08621474067333938
2.0,14.0,-0.035175879396984897,-0.06050955414012742
3.0,14.0,-0.14907872696817415,-0.17424931756141948
4.0,14.0,0.0005583472920156962,0.004322111010009128
5.0,14.0,-0.06420993858179788,-0.06847133757961787
6.0,14.0,0.02624232272473487,0.04754322111010016
7.0,14.0,0.021775544388609798,0.02934485896269341
8.0,14.0,0.05527638190954773,0.05550500454959061
9.0,14.0,0.05080960357342265,0.05777979981801645
0.0,15.0,0.007250418293363147,0.021007454257962573
1.0,15.0,0.07083100948131624,0.07070250734131465
2.0,15.0,-0.055214723926380355,-0.0637000225886605
3.0,15.0,-0.13552704963747902,-0.1551840975830133
4.0,15.0,0.007250418293363147,0.007454257962502881
5.0,15.0,-0.04740658114891242,-0.051276259317822453
6.0,15.0,0.03625209146681549,0.03343121752880062
7.0,15.0,0.01617401003904079,0.023266320307205855
8.0,15.0,0.04740658114891242,0.05940817709509824
9.0,15.0,0.052983825989960945,0.054890444996611804
0.0,16.0,0.02967625899280586,0.015384615384615462
1.0,16.0,0.06452338129496404,0.07236467236467237
2.0,16.0,-0.0591276978417266,-0.05299145299145298
3.0,16.0,-0.12207733812949632,-0.1635327635327635
4.0,16.0,-0.002922661870503525,0.005128205128205197
5.0,16.0,-0.0647482014388489,-0.07578347578347566
6.0,16.0,0.027428057553956935,0.0472934472934474
7.0,16.0,0.020683453237410165,0.02678062678062687
8.0,16.0,0.05328237410071955,0.06324786324786337
9.0,16.0,0.05328237410071955,0.06210826210826223
0.0,17.0,0.007210205213533069,0.010330343966397999
1.0,17.0,0.07376594564614532,0.06822567828357354
2.0,17.0,-0.04270660011092621,-0.040753774548757
3.0,17.0,-0.13810316139767048,-0.13724599841071633
4.0,17.0,-0.013865779256794183,0.004654330798047443
5.0,17.0,-0.03826955074875205,-0.05210580088545811
6.0,17.0,0.021630615640599083,0.01941196503575889
7.0,17.0,0.02939545202440386,0.009195141332727887
8.0,17.0,0.057127010537992226,0.061414462481552995
9.0,17.0,0.043815862451469755,0.05687365194687256
0.0,18.0,0.017669425184522518,0.011325935247683354
1.0,18.0,0.06128382912100197,0.0822560347786294
2.0,18.0,-0.0382464772981436,-0.048163825649239246
3.0,18.0,-0.13665846566763584,-0.17286351676009612
4.0,18.0,0.008722880787295939,0.012469969111085713
5.0,18.0,-0.07067770073808995,-0.06875643519048169
6.0,18.0,0.038917468127935645,0.03420661251573051
7.0,18.0,0.029970923730709066,0.022766273881706933
8.0,18.0,0.05457392082308203,0.06852762841780125
9.0,18.0,0.03444419592932235,0.05823132364718002
0.0,19.0,0.008497316636851578,0.020152567459865708
1.0,19.0,0.0778175313059034,0.07480359785950129
2.0,19.0,-0.05411449016100179,-0.06182397813958786
3.0,19.0,-0.1245527728085867,-0.16657178640555617
4.0,19.0,-0.0015652951699462844,-0.009450074006603637
5.0,19.0,-0.06194096601073346,-0.0447455311397017
6.0,19.0,0.03421288014311278,0.02470681999316868
7.0,19.0,0.0297406082289804,0.03267676192644889
8.0,19.0,0.05210196779964219,0.06911078219287257
9.0,19.0,0.03980322003577826,0.06114084025959249
0.0,20.0,0.025384101536406193,0.02080254632260996
1.0,20.0,0.06769093743041635,0.0753666022507672
2.0,20.0,-0.04698285459808508,-0.06672729339547583
3.0,20.0,-0.1315965263861055,-0.14402637262703197
4.0,20.0,0.006457359162770015,0.004888030010230727
5.0,20.0,-0.0692496103317747,-0.05877003523928621
6.0,20.0,0.028724114896459638,0.03330680913947936
7.0,20.0,0.024270763749721713,0.0037512788450607816
8.0,20.0,0.050990870630149135,0.06286233943389793
9.0,20.0,0.044310843910042245,0.06854609525974753
0.0,21.0,0.0294280955024987,0.025466893039049324
1.0,21.0,0.06718489727928928,0.06281833616298811
2.0,21.0,-0.036091060521932235,-0.05829088851160158
3.0,21.0,-0.11937812326485278,-0.13186191284663265
4.0,21.0,-0.012770682953914442,-0.0028296547821165217
5.0,21.0,-0.06496390893947807,-0.06847764572722129
6.0,21.0,0.021654636313159437,0.02773061686474259
7.0,21.0,0.027207107162687483,0.02999434069043586
8.0,21.0,0.04608550805108271,0.06847764572722129
9.0,21.0,0.04164353137146028,0.04697226938313537
0.0,22.0,0.018952062430323317,0.026922640009087874
1.0,22.0,0.060200668896320995,0.07917755310689537
2.0,22.0,-0.05239687848383505,-0.03101215494717709
3.0,22.0,-0.11817168338907467,-0.1582415085766216
4.0,22.0,0.0011148272017837246,-0.010564580256730632
5.0,22.0,-0.06020066889632112,-0.08440304441667605
6.0,22.0,0.04013377926421408,0.0485061910712258
7.0,22.0,0.015607580824972142,0.030330569124162283
8.0,22.0,0.05351170568561865,0.05532204930137462
9.0,22.0,0.0412486064659978,0.04396228558445992
0.0,23.0,0.010721465266919871,0.018949279473505106
1.0,23.0,0.06544561090015634,0.08249177351639622
2.0,23.0,-0.03618494527585435,-0.04913196414387837
3.0,23.0,-0.12553048916685275,-0.1523885169635765
4.0,23.0,-0.007147643511279832,0.0007942811755361783
5.0,23.0,-0.05628769265132902,-0.06842164983547035
6.0,23.0,0.028590574045119575,0.04164302734596626
7.0,23.0,0.03640830913558195,0.025757403835243452
8.0,23.0,0.05092696001786908,0.056393963463066014
9.0,23.0,0.0330578512396695,0.043912402133212375
0.0,24.0,0.0311131079411435,0.03290152470480346
1.0,24.0,0.05470066269796694,0.07073254614238231
2.0,24.0,-0.05537459283387623,-0.06912759371775755
3.0,24.0,-0.12389082331798265,-0.15396079330505558
4.0,24.0,0.0030326856115916387,0.014559211280522807
5.0,24.0,-0.07559249691115358,-0.09664106385417853
6.0,24.0,0.03672919240705387,0.028315946348733297
7.0,24.0,0.019880939009322755,0.023730367992663134
8.0,24.0,0.06368639784342353,0.0672933623753297
9.0,24.0,0.04571492755251047,0.08219649203255759
0.0,25.0,0.02151730257320329,0.03061224489795921
1.0,25.0,0.055900621118012424,0.07709750566893418
2.0,25.0,-0.048358473824312305,-0.048752834467120226
3.0,25.0,-0.12710736468500436,-0.15759637188208617
4.0,25.0,-0.0006654835847381699,-0.0022675736961451265
5.0,25.0,-0.05390417036379767,-0.07596371882086174
6.0,25.0,0.038154392191659385,0.036281179138322024
7.0,25.0,0.024844720496894505,0.015873015873015886
8.0,25.0,0.05146406388642413,0.06235827664399098
9.0,25.0,0.038154392191659385,0.06235827664399098
0.0,26.0,0.0366127583108716,0.01852904399227007
1.0,26.0,0.06469002695417789,0.08446061157212677
2.0,26.0,-0.05660377358490566,-0.04285551892690698
3.0,26.0,-0.15655884995507635,-0.16335114243492105
4.0,26.0,-0.0004492362982928526,0.0003410253495509457
5.0,26.0,-0.05323450134770889,-0.05990678640445615
6.0,26.0,0.018643306379155504,0.024212799818119798
7.0,26.0,0.03099730458221032,0.026486302148459685
8.0,26.0,0.06805929919137466,0.05717858360804821
9.0,26.0,0.04784366576819416,0.054905081277708316
0.0,27.0,0.020974364665408977,0.003409090909090912
1.0,27.0,0.06314504494506709,0.08977272727272723
2.0,27.0,-0.0533792031960937,-0.05568181818181823
3.0,27.0,-0.13106203529020086,-0.1647727272727273
4.0,27.0,0.007657307734990586,0.015909090909090925
5.0,27.0,-0.06003773166130289,-0.05681818181818187
6.0,27.0,0.04760847852624563,0.028409090909090936
7.0,27.0,0.016535345688602845,0.03409090909090912
8.0,27.0,0.045388969037842564,0.06136363636363642
9.0,27.0,0.0431694595494395,0.04431818181818186
0.0,28.0,0.007450239074836027,0.016103424812882728
1.0,28.0,0.05304125430890689,0.07393966885915165
2.0,28.0,-0.032580896252640934,-0.05534134724427315
3.0,28.0,-0.128210830646058,-0.1483329553186664
4.0,28.0,0.016346046925386465,0.0183715128146972
5.0,28.0,-0.06371622372956746,-0.06781583125425275
6.0,28.0,0.038585566551762554,0.037650260830120214
7.0,28.0,0.0252418547759369,0.024041732819233382
8.0,28.0,0.05081730234626928,0.05806305284645047
9.0,28.0,0.03302568664516853,0.043320480834656394
0.0,29.0,0.018938974415771408,0.018508004996025867
1.0,29.0,0.06767083840956908,0.08550017031906429
2.0,29.0,-0.04419094030346666,-0.04848416032701268
3.0,29.0,-0.12725661756562187,-0.16543658453502902
4.0,29.0,0.0023258389633403374,0.007153400703985434
5.0,29.0,-0.04529848266696206,-0.06324514590666525
6.0,29.0,0.03112194041422086,0.036675371863290555
7.0,29.0,0.017831432052276,0.02759168842965821
8.0,29.0,0.045519991139660994,0.05597819915975929
9.0,29.0,0.03333702514121167,0.0457590552969229


==> pics/RAA_scatter/cifar10_GP_resnet56_rate10_regression.txt <==
dataset,model,rate,a,b,r2,acc
cifar10,resnet56,10,1.1284411606129634,0.0,0.967641145972454,0.8787366666666666


==> pics/RAA_scatter/cifar10_GP_resnet56_rate2.txt <==
class,model,before,after
0.0,0.0,0.02569807542552009,0.025442477876106217
1.0,0.0,0.06463455334297466,0.05862831858407072
2.0,0.0,-0.024363110468350237,-0.040929203539823045
3.0,0.0,-0.1356101902325064,-0.12168141592920352
4.0,0.0,0.0012237178774057067,-0.0088495575221239
5.0,0.0,-0.05773723439759713,-0.04867256637168146
6.0,0.0,0.019023250639670714,0.026548672566371705
7.0,0.0,0.006786071865613521,0.019911504424778778
8.0,0.0,0.05350984536655904,0.0519911504424778
9.0,0.0,0.04683502058070966,0.03761061946902646
0.0,1.0,0.023969954711145536,0.019936116312369207
1.0,1.0,0.0659449906108472,0.0595880603590703
2.0,1.0,-0.03567878051474649,-0.04504901420861333
3.0,1.0,-0.12846570197724508,-0.1309615596431325
4.0,1.0,0.006296255384955306,0.005617358739949326
5.0,1.0,-0.05998011708825805,-0.036237471087124176
6.0,1.0,0.023969954711145536,0.030950545214230657
7.0,1.0,0.022865348503258647,0.02654477365348608
8.0,1.0,0.04827129128465698,0.0320519881044168
9.0,1.0,0.03280680437424065,0.0375592025553474
0.0,2.0,0.02845619538427077,0.006905769659166833
1.0,2.0,0.06766748823661216,0.0659389619068834
2.0,2.0,-0.04212413174994395,-0.03764758298061935
3.0,2.0,-0.1429531705131077,-0.12229895299621298
4.0,2.0,0.009410710284562038,0.009133437291156142
5.0,2.0,-0.0824557472552095,-0.05769659166852313
6.0,2.0,0.02845619538427077,0.03809311650701716
7.0,2.0,0.034057808648890985,0.02138560926709734
8.0,2.0,0.05422361640152364,0.042548451770995775
9.0,2.0,0.04526103517813142,0.03363778124303854
0.0,3.0,0.027580071174377274,0.014637391882900853
1.0,3.0,0.07651245551601421,0.0700820581060101
2.0,3.0,-0.03692170818505339,-0.03969838101574634
3.0,3.0,-0.15369217081850534,-0.14504324683965406
4.0,3.0,-0.011343416370106748,0.003548458638278976
5.0,3.0,-0.06361209964412814,-0.05744067420714134
6.0,3.0,0.03091637010676162,0.02572632512752273
7.0,3.0,0.035364768683274074,0.022399645154136165
8.0,3.0,0.0464857651245551,0.05233976491461511
9.0,3.0,0.048709964412811335,0.053448658239077296
0.0,4.0,0.024961343052794415,0.04244970152553614
1.0,4.0,0.06472277446432514,0.06898076497899626
2.0,4.0,-0.03468080406450186,-0.04377625469820912
3.0,4.0,-0.13408438259332886,-0.10457660844572177
4.0,4.0,0.0006626905235255632,-0.015034269290293993
5.0,4.0,-0.055666003976143144,-0.07694008401503427
6.0,4.0,0.024961343052794415,0.029184169798806205
7.0,4.0,0.026065827258670272,0.021445942958213667
8.0,4.0,0.042633090346808004,0.04134424054830863
9.0,4.0,0.04042412193505629,0.036922396639398614
0.0,5.0,0.022866703848299023,0.023735581188997434
1.0,5.0,0.05744562186279977,0.0570097604259095
2.0,5.0,-0.048522030117122125,-0.040594498669032794
3.0,5.0,-0.11767986614612373,-0.12377994676131314
4.0,5.0,-0.006134969325153318,-0.00842945874001768
5.0,5.0,-0.055214723926380355,-0.059449866903283036
6.0,5.0,0.032905744562186375,0.03704525288376231
7.0,5.0,0.02175125488008932,0.027062999112688654
8.0,5.0,0.05633017289459006,0.04702750665483584
9.0,5.0,0.03625209146681549,0.0403726708074534
0.0,6.0,0.023798832510103275,0.02821456451433031
1.0,6.0,0.08105074090704976,0.0739377718300434
2.0,6.0,-0.04018859452177823,-0.030891044942567253
3.0,6.0,-0.16816344858554114,-0.14687186349949818
4.0,6.0,-0.004265828468792126,0.0003345600535295717
5.0,6.0,-0.06151773686573874,-0.06992305118768828
6.0,6.0,0.03839245621912888,0.018177762908442044
7.0,6.0,0.02716659182757072,0.02709936433589828
8.0,6.0,0.05410866636731018,0.054979368796698895
9.0,6.0,0.04961832061068704,0.04494256719081075
0.0,7.0,0.01652705456191992,0.02207777653255637
1.0,7.0,0.0674666062938646,0.06466435055474613
2.0,7.0,-0.05139234774733982,-0.041802084500728455
3.0,7.0,-0.13742359067240204,-0.12249243527961443
4.0,7.0,-0.006112746207833327,-0.014905300907766423
5.0,7.0,-0.06610821824767943,-0.06869886809369048
6.0,7.0,0.04029884537016083,0.037767566961784224
7.0,7.0,0.02558297486982122,0.032164070379917135
8.0,7.0,0.06180665610142629,0.04897456012551841
9.0,7.0,0.04935476567806213,0.042250364227277896
0.0,8.0,0.03102189781021898,0.007129116215910345
1.0,8.0,0.08234489051094883,0.07049903813511363
2.0,8.0,-0.052235401459854086,-0.05058277696050704
3.0,8.0,-0.16400547445255478,-0.12979517935951118
4.0,8.0,-0.019160583941605882,-0.012108181509562117
5.0,8.0,-0.08873175182481749,-0.08113613217155141
6.0,8.0,0.0549726277372263,0.042208894421183654
7.0,8.0,0.0333029197080292,0.032024442684168826
8.0,8.0,0.06523722627737229,0.07163064388367082
9.0,8.0,0.05725364963503652,0.05013013466108408
0.0,9.0,0.021995112197289536,0.018242122719734737
1.0,9.0,0.07753832481670737,0.06357103372028745
2.0,9.0,-0.04021328593645858,-0.03593145384190157
3.0,9.0,-0.1257498333703621,-0.11111111111111104
4.0,9.0,-0.0035547656076427244,-0.011608623548922005
5.0,9.0,-0.07020662075094428,-0.06246545052515201
6.0,9.0,0.029771161964008048,0.021558872305141044
7.0,9.0,0.026438569206842972,0.022664455500276477
8.0,9.0,0.04643412574983331,0.051409618573797666
9.0,9.0,0.03754721173072657,0.04367053620784962
0.0,10.0,0.004638533770788543,0.023161682032831192
1.0,10.0,0.06912546668175125,0.07150888239262423
2.0,10.0,-0.04627220273786633,-0.04429952777153136
3.0,10.0,-0.14130557755402195,-0.16348099842590508
4.0,10.0,-0.005543613530942432,0.0017989655947830514
5.0,10.0,-0.0711618961420976,-0.07240836519001576
6.0,10.0,0.03179092657540447,0.038902630987182454
7.0,10.0,0.02839687747482748,0.028783449516528073
8.0,10.0,0.06460006788098192,0.0636384079154486
9.0,10.0,0.06573141758117426,0.05239487294805497
0.0,11.0,0.009841198836949262,0.025982678214523748
1.0,11.0,0.07023037351822854,0.06262491672218522
2.0,11.0,-0.04719302169537018,-0.040639573617588236
3.0,11.0,-0.1534332364124357,-0.14501443482123022
4.0,11.0,0.008722880787295939,0.009327115256495752
5.0,11.0,-0.06284947439051669,-0.061736620031090365
6.0,11.0,0.033325877879669036,0.03153453253386641
7.0,11.0,0.03444419592932235,0.025982678214523748
8.0,11.0,0.05681055692238868,0.04930046635576282
9.0,11.0,0.050100648624468745,0.042638241172551626
0.0,12.0,0.007621609504595414,0.00905129064699966
1.0,12.0,0.06030038108047518,0.06827578500391097
2.0,12.0,-0.041694687289845336,-0.03564644094312218
3.0,12.0,-0.13136068146155566,-0.1194546876746005
4.0,12.0,0.014346559067473699,0.007933847357246613
5.0,12.0,-0.07644026003138314,-0.08034417253324402
6.0,12.0,0.031158932974669408,0.029165269862554487
7.0,12.0,0.022192333557498365,0.012403620516258798
8.0,12.0,0.05469625644474328,0.055983908816627466
9.0,12.0,0.0591795561533288,0.05263157894736833
0.0,13.0,0.016742432642199802,0.016237711255937308
1.0,13.0,0.0577669364674575,0.04827129128465698
2.0,13.0,-0.04645747865617036,-0.04562023638572849
3.0,13.0,-0.11963632331744095,-0.10968739644316795
4.0,13.0,0.0034371881583324,0.0029824367612946378
5.0,13.0,-0.05421887127175968,-0.05445708604882361
6.0,13.0,0.026721366005100354,0.028388379542693094
7.0,13.0,0.02450382525778912,0.021760742295371758
8.0,13.0,0.05000554385186819,0.05268971611620454
9.0,13.0,0.04113538086262325,0.039434441621561865
0.0,14.0,0.01842546063651599,0.012096326711796716
1.0,14.0,0.07537688442211056,0.059815780712462484
2.0,14.0,-0.035175879396984897,-0.023415825102652322
3.0,14.0,-0.14907872696817415,-0.1366108090112085
4.0,14.0,0.0005583472920156962,0.008767062479192119
5.0,14.0,-0.06420993858179788,-0.06114748640550442
6.0,14.0,0.02624232272473487,0.03096215736322277
7.0,14.0,0.021775544388609798,0.02319387415381204
8.0,14.0,0.05527638190954773,0.038730440572633494
9.0,14.0,0.05080960357342265,0.04760847852624563
0.0,15.0,0.007250418293363147,-0.0009978933362900675
1.0,15.0,0.07083100948131624,0.061093247588424354
2.0,15.0,-0.055214723926380355,-0.03869608604058104
3.0,15.0,-0.13552704963747902,-0.1362678789222752
4.0,15.0,0.007250418293363147,0.016742432642199802
5.0,15.0,-0.04740658114891242,-0.03869608604058104
6.0,15.0,0.03625209146681549,0.01785120301585542
7.0,15.0,0.01617401003904079,0.02561259563144474
8.0,15.0,0.04740658114891242,0.0511143142255238
9.0,15.0,0.052983825989960945,0.042244151236278865
0.0,16.0,0.02967625899280586,0.03046594982078853
1.0,16.0,0.06452338129496404,0.06406810035842285
2.0,16.0,-0.0591276978417266,-0.07034050179211478
3.0,16.0,-0.12207733812949632,-0.12522401433691757
4.0,16.0,-0.002922661870503525,0.0013440860215053526
5.0,16.0,-0.0647482014388489,-0.06362007168458789
6.0,16.0,0.027428057553956935,0.02262544802867383
7.0,16.0,0.020683453237410165,0.031586021505376344
8.0,16.0,0.05328237410071955,0.05622759856630814
9.0,16.0,0.05328237410071955,0.0528673835125447
0.0,17.0,0.007210205213533069,0.0077007700770077075
1.0,17.0,0.07376594564614532,0.06270627062706263
2.0,17.0,-0.04270660011092621,-0.033003300330033035
3.0,17.0,-0.13810316139767048,-0.12211221122112209
4.0,17.0,-0.013865779256794183,-0.0077007700770077075
5.0,17.0,-0.03826955074875205,-0.04180418041804184
6.0,17.0,0.021630615640599083,0.031903190319031806
7.0,17.0,0.02939545202440386,0.01980198019801982
8.0,17.0,0.057127010537992226,0.051705170517051625
9.0,17.0,0.043815862451469755,0.03080308030803083
0.0,18.0,0.017669425184522518,0.021775544388609798
1.0,18.0,0.06128382912100197,0.06867671691792294
2.0,18.0,-0.0382464772981436,-0.040759352317141236
3.0,18.0,-0.13665846566763584,-0.1412618648799553
4.0,18.0,0.008722880787295939,0.013958682300390919
5.0,18.0,-0.07067770073808995,-0.0809603573422669
6.0,18.0,0.038917468127935645,0.030709101060859945
7.0,18.0,0.029970923730709066,0.03405918481295375
8.0,18.0,0.05457392082308203,0.06085985482970407
9.0,18.0,0.03444419592932235,0.03294249022892248
0.0,19.0,0.008497316636851578,0.012419605233976477
1.0,19.0,0.0778175313059034,0.06897316478154793
2.0,19.0,-0.05411449016100179,-0.04413395431359509
3.0,19.0,-0.1245527728085867,-0.11621202040363716
4.0,19.0,-0.0015652951699462844,-0.004213794632956337
5.0,19.0,-0.06194096601073346,-0.04856952761144384
6.0,19.0,0.03421288014311278,0.02129075182967398
7.0,19.0,0.0297406082289804,0.026835218451984916
8.0,19.0,0.05210196779964219,0.04679529829230417
9.0,19.0,0.03980322003577826,0.0368152583721446
0.0,20.0,0.025384101536406193,0.017212659633537002
1.0,20.0,0.06769093743041635,0.07384786229872294
2.0,20.0,-0.04698285459808508,-0.033870072182121014
3.0,20.0,-0.1315965263861055,-0.12159911160466401
4.0,20.0,0.006457359162770015,0.013881177123820174
5.0,20.0,-0.0692496103317747,-0.07384786229872294
6.0,20.0,0.028724114896459638,0.024986118822876265
7.0,20.0,0.024270763749721713,0.023875624652970655
8.0,20.0,0.050990870630149135,0.03720155469183797
9.0,20.0,0.044310843910042245,0.038312048861743574
0.0,21.0,0.0294280955024987,0.024734982332155573
1.0,21.0,0.06718489727928928,0.06338339222614842
2.0,21.0,-0.036091060521932235,-0.044832155477031774
3.0,21.0,-0.11937812326485278,-0.11660777385159002
4.0,21.0,-0.012770682953914442,-0.009496466431095342
5.0,21.0,-0.06496390893947807,-0.043727915194346254
6.0,21.0,0.021654636313159437,0.022526501766784546
7.0,21.0,0.027207107162687483,0.025839222614841086
8.0,21.0,0.04608550805108271,0.04350706713780918
9.0,21.0,0.04164353137146028,0.034673144876325196
0.0,22.0,0.018952062430323317,0.015295943249833778
1.0,22.0,0.060200668896320995,0.05630680558634444
2.0,22.0,-0.05239687848383505,-0.04123254267346488
3.0,22.0,-0.11817168338907467,-0.11438705386832183
4.0,22.0,0.0011148272017837246,0.011970738195522093
5.0,22.0,-0.06020066889632112,-0.06229217468410555
6.0,22.0,0.04013377926421408,0.030813566836621644
7.0,22.0,0.015607580824972142,0.02305475504322771
8.0,22.0,0.05351170568561865,0.045222788738638824
9.0,22.0,0.0412486064659978,0.035247173575703894
0.0,23.0,0.010721465266919871,-0.0015548645046645456
1.0,23.0,0.06544561090015634,0.06175033318525098
2.0,23.0,-0.03618494527585435,-0.03154153709462459
3.0,23.0,-0.12553048916685275,-0.10595290981785865
4.0,23.0,-0.007147643511279832,0.008440693025322136
5.0,23.0,-0.05628769265132902,-0.06930253220790761
6.0,23.0,0.028590574045119575,0.032874278098622915
7.0,23.0,0.03640830913558195,0.021768103065304377
8.0,23.0,0.05092696001786908,0.04509107063527318
9.0,23.0,0.0330578512396695,0.038427365615282184
0.0,24.0,0.0311131079411435,0.03664686764541081
1.0,24.0,0.05470066269796694,0.050095259441891825
2.0,24.0,-0.05537459283387623,-0.04852628039896896
3.0,24.0,-0.12389082331798265,-0.13033733049422835
4.0,24.0,0.0030326856115916387,0.013112182001569028
5.0,24.0,-0.07559249691115358,-0.07430236467555758
6.0,24.0,0.03672919240705387,0.027681273114423463
7.0,24.0,0.019880939009322755,0.016474279950689282
8.0,24.0,0.06368639784342353,0.05457805670738537
9.0,24.0,0.04571492755251047,0.05457805670738537
0.0,25.0,0.02151730257320329,0.027313944487448918
1.0,25.0,0.055900621118012424,0.04721884330421316
2.0,25.0,-0.048358473824312305,-0.03350657967488665
3.0,25.0,-0.12710736468500436,-0.1474068340152604
4.0,25.0,-0.0006654835847381699,-0.008072542297909956
5.0,25.0,-0.05390417036379767,-0.0379298905230565
6.0,25.0,0.038154392191659385,0.031737255335618775
7.0,25.0,0.024844720496894505,0.025102289063363988
8.0,25.0,0.05146406388642413,0.05274798186442548
9.0,25.0,0.038154392191659385,0.0427955324560433
0.0,26.0,0.0366127583108716,0.019612213059951037
1.0,26.0,0.06469002695417789,0.06307109427234231
2.0,26.0,-0.05660377358490566,-0.034989971027412504
3.0,26.0,-0.15655884995507635,-0.1542233117896144
4.0,26.0,-0.0004492362982928526,0.010697570759973315
5.0,26.0,-0.05323450134770889,-0.051704925339870735
6.0,26.0,0.018643306379155504,0.014040561622464962
7.0,26.0,0.03099730458221032,0.027412525072431543
8.0,26.0,0.06805929919137466,0.05861377312235345
9.0,26.0,0.04784366576819416,0.04747047024738129
0.0,27.0,0.020974364665408977,0.022865348503258647
1.0,27.0,0.06314504494506709,0.053794322324091426
2.0,27.0,-0.0533792031960937,-0.03126035568319893
3.0,27.0,-0.13106203529020086,-0.13067491439301884
4.0,27.0,0.007657307734990586,0.016237711255937308
5.0,27.0,-0.06003773166130289,-0.06439854191980561
6.0,27.0,0.04760847852624563,0.03391141058212754
7.0,27.0,0.016535345688602845,0.025074560919032426
8.0,27.0,0.045388969037842564,0.04385286645310942
9.0,27.0,0.0431694595494395,0.030597591958466872
0.0,28.0,0.007450239074836027,0.010738403631130346
1.0,28.0,0.05304125430890689,0.05059227277759323
2.0,28.0,-0.032580896252640934,-0.037971880881213324
3.0,28.0,-0.128210830646058,-0.09885973652164291
4.0,28.0,0.016346046925386465,0.018487767076275932
5.0,28.0,-0.06371622372956746,-0.07007638658253075
6.0,28.0,0.038585566551762554,0.03509354588730218
7.0,28.0,0.0252418547759369,0.021808922838481182
8.0,28.0,0.05081730234626928,0.04062880549097748
9.0,28.0,0.03302568664516853,0.029558286283626764
0.0,29.0,0.018938974415771408,0.012141280353200893
1.0,29.0,0.06767083840956908,0.06070640176600434
2.0,29.0,-0.04419094030346666,-0.04856512141280357
3.0,29.0,-0.12725661756562187,-0.10927152317880792
4.0,29.0,0.0023258389633403374,0.016556291390728492
5.0,29.0,-0.04529848266696206,-0.06401766004415016
6.0,29.0,0.03112194041422086,0.024282560706401786
7.0,29.0,0.017831432052276,0.025386313465783687
8.0,29.0,0.045519991139660994,0.045253863134657756
9.0,29.0,0.03333702514121167,0.037527593818984455


==> pics/RAA_scatter/cifar10_GP_resnet56_rate20.txt <==
class,model,before,after
0.0,0.0,0.02569807542552009,0.012880562060889942
1.0,0.0,0.06463455334297466,0.08079625292740054
2.0,0.0,-0.024363110468350237,-0.06791569086651048
3.0,0.0,-0.1356101902325064,-0.18149882903981268
4.0,0.0,0.0012237178774057067,-0.017564402810304466
5.0,0.0,-0.05773723439759713,-0.08313817330210767
6.0,0.0,0.019023250639670714,0.062060889929742444
7.0,0.0,0.006786071865613521,0.03278688524590167
8.0,0.0,0.05350984536655904,0.09367681498829049
9.0,0.0,0.04683502058070966,0.0679156908665106
0.0,1.0,0.023969954711145536,0.02052717518077904
1.0,1.0,0.0659449906108472,0.0835082808490786
2.0,1.0,-0.03567878051474649,-0.06927921623512946
3.0,1.0,-0.12846570197724508,-0.184744576627012
4.0,1.0,0.006296255384955306,-0.01212969442500592
5.0,1.0,-0.05998011708825805,-0.051784464660601943
6.0,1.0,0.023969954711145536,0.045019827385117756
7.0,1.0,0.022865348503258647,0.013529274550967977
8.0,1.0,0.04827129128465698,0.07767669699090271
9.0,1.0,0.03280680437424065,0.07767669699090271
0.0,2.0,0.02845619538427077,0.029290671685684076
1.0,2.0,0.06766748823661216,0.10104693565462898
2.0,2.0,-0.04212413174994395,-0.05069991765674617
3.0,2.0,-0.1429531705131077,-0.19891777437948469
4.0,2.0,0.009410710284562038,0.008116692153864272
5.0,2.0,-0.0824557472552095,-0.09187154452417357
6.0,2.0,0.02845619538427077,0.04811198682507946
7.0,2.0,0.034057808648890985,0.012822020938713118
8.0,2.0,0.05422361640152364,0.07752029173038474
9.0,2.0,0.04526103517813142,0.06458063757205042
0.0,3.0,0.027580071174377274,0.02048022598870053
1.0,3.0,0.07651245551601421,0.09463276836158195
2.0,3.0,-0.03692170818505339,-0.08898305084745763
3.0,3.0,-0.15369217081850534,-0.14783427495291906
4.0,3.0,-0.011343416370106748,-0.008945386064030192
5.0,3.0,-0.06361209964412814,-0.08898305084745763
6.0,3.0,0.03091637010676162,0.05108286252354048
7.0,3.0,0.035364768683274074,0.02165725047080976
8.0,3.0,0.0464857651245551,0.08403954802259889
9.0,3.0,0.048709964412811335,0.06285310734463277
0.0,4.0,0.024961343052794415,0.012259194395796794
1.0,4.0,0.06472277446432514,0.09748978400467005
2.0,4.0,-0.03468080406450186,-0.09281961471103328
3.0,4.0,-0.13408438259332886,-0.18038528896672512
4.0,4.0,0.0006626905235255632,-0.013426736719206148
5.0,4.0,-0.055666003976143144,-0.05896088733216578
6.0,4.0,0.024961343052794415,0.04845300642148275
7.0,4.0,0.026065827258670272,0.04495037945125508
8.0,4.0,0.042633090346808004,0.07063631056625802
9.0,4.0,0.04042412193505629,0.07180385288966724
0.0,5.0,0.022866703848299023,-0.0024529844644317145
1.0,5.0,0.05744562186279977,0.09566639411283726
2.0,5.0,-0.048522030117122125,-0.05384884943347731
3.0,5.0,-0.11767986614612373,-0.17883424833547484
4.0,5.0,-0.006134969325153318,-0.010629599345870806
5.0,5.0,-0.055214723926380355,-0.08421913327882251
6.0,5.0,0.032905744562186375,0.04777479266440842
7.0,5.0,0.02175125488008932,0.0267492115407079
8.0,5.0,0.05633017289459006,0.08048125219016479
9.0,5.0,0.03625209146681549,0.0793131643499592
0.0,6.0,0.023798832510103275,0.024826450170608316
1.0,6.0,0.08105074090704976,0.1024826450170609
2.0,6.0,-0.04018859452177823,-0.09048123308624541
3.0,6.0,-0.16816344858554114,-0.1799035180609484
4.0,6.0,-0.004265828468792126,-0.006941993175667745
5.0,6.0,-0.06151773686573874,-0.06459583480409455
6.0,6.0,0.03839245621912888,0.05306506647840926
7.0,6.0,0.02716659182757072,0.007177314978232726
8.0,6.0,0.05410866636731018,0.08953994587598547
9.0,6.0,0.04961832061068704,0.06483115660665965
0.0,7.0,0.01652705456191992,0.03317983232967294
1.0,7.0,0.0674666062938646,0.09458023379383641
2.0,7.0,-0.05139234774733982,-0.08489786279371822
3.0,7.0,-0.13742359067240204,-0.18880623450230244
4.0,7.0,-0.006112746207833327,-0.024678238280788793
5.0,7.0,-0.06610821824767943,-0.07899397803754866
6.0,7.0,0.04029884537016083,0.050891486598181636
7.0,7.0,0.02558297486982122,0.03790294013460859
8.0,7.0,0.06180665610142629,0.07923013342779554
9.0,7.0,0.04935476567806213,0.08159168733026337
0.0,8.0,0.03102189781021898,0.02909611256856663
1.0,8.0,0.08234489051094883,0.10302885761984264
2.0,8.0,-0.052235401459854086,-0.0865728595277844
3.0,8.0,-0.16400547445255478,-0.2058192225137133
4.0,8.0,-0.019160583941605882,0.004054376341521534
5.0,8.0,-0.08873175182481749,-0.0996899594562366
6.0,8.0,0.0549726277372263,0.06129263057476747
7.0,8.0,0.0333029197080292,0.014786549010255147
8.0,8.0,0.06523722627737229,0.09587407584068688
9.0,8.0,0.05725364963503652,0.08394943954209398
0.0,9.0,0.021995112197289536,0.0009387467730579945
1.0,9.0,0.07753832481670737,0.0959868575451773
2.0,9.0,-0.04021328593645858,-0.07768129547054674
3.0,9.0,-0.1257498333703621,-0.1680356723773762
4.0,9.0,-0.0035547656076427244,-0.00023468669326446608
5.0,9.0,-0.07020662075094428,-0.08589532973480396
6.0,9.0,0.029771161964008048,0.05961042008918103
7.0,9.0,0.026438569206842972,0.025580849565829667
8.0,9.0,0.04643412574983331,0.07369162168505056
9.0,9.0,0.03754721173072657,0.07603848861769548
0.0,10.0,0.004638533770788543,0.019806649375147416
1.0,10.0,0.06912546668175125,0.09054468285781667
2.0,10.0,-0.04627220273786633,-0.06272105635463324
3.0,10.0,-0.14130557755402195,-0.199481254421127
4.0,10.0,-0.005543613530942432,-0.022636170714454132
5.0,10.0,-0.0711618961420976,-0.06036312190521093
6.0,10.0,0.03179092657540447,0.06460740391417127
7.0,10.0,0.02839687747482748,0.03984909219523704
8.0,10.0,0.06460006788098192,0.07521810893657166
9.0,10.0,0.06573141758117426,0.05517566611648204
0.0,11.0,0.009841198836949262,0.025880158545115408
1.0,11.0,0.07023037351822854,0.09582653299137321
2.0,11.0,-0.04719302169537018,-0.05922126369783161
3.0,11.0,-0.1534332364124357,-0.1932851480531593
4.0,11.0,0.008722880787295939,-0.011424574492888822
5.0,11.0,-0.06284947439051669,-0.08137094893914662
6.0,11.0,0.033325877879669036,0.05152716250874332
7.0,11.0,0.03444419592932235,0.035206341804616466
8.0,11.0,0.05681055692238868,0.07950571228724648
9.0,11.0,0.050100648624468745,0.05735602704593148
0.0,12.0,0.007621609504595414,0.014475697304931126
1.0,12.0,0.06030038108047518,0.09803460044721671
2.0,12.0,-0.041694687289845336,-0.07614452159585734
3.0,12.0,-0.13136068146155566,-0.19618688949040833
4.0,12.0,0.014346559067473699,-0.006708249970577896
5.0,12.0,-0.07644026003138314,-0.08909026715311286
6.0,12.0,0.031158932974669408,0.03683653054019065
7.0,12.0,0.022192333557498365,0.04036718841944215
8.0,12.0,0.05469625644474328,0.09450394256796521
9.0,12.0,0.0591795561533288,0.0839119689302107
0.0,13.0,0.016742432642199802,0.021992238033635248
1.0,13.0,0.0577669364674575,0.10666823474067977
2.0,13.0,-0.04645747865617036,-0.06738798071268953
3.0,13.0,-0.11963632331744095,-0.21557097495001754
4.0,13.0,0.0034371881583324,0.0031753498765142137
5.0,13.0,-0.05421887127175968,-0.07797248030107011
6.0,13.0,0.026721366005100354,0.04786545924967667
7.0,13.0,0.02450382525778912,0.018464071504175054
8.0,13.0,0.05000554385186819,0.08785134658355886
9.0,13.0,0.04113538086262325,0.07491473597553816
0.0,14.0,0.01842546063651599,-0.011286150952269048
1.0,14.0,0.07537688442211056,0.10392664001881016
2.0,14.0,-0.035175879396984897,-0.06536562426522452
3.0,14.0,-0.14907872696817415,-0.17117328944274637
4.0,14.0,0.0005583472920156962,-0.011286150952269048
5.0,14.0,-0.06420993858179788,-0.06536562426522452
6.0,14.0,0.02624232272473487,0.0392664001881025
7.0,14.0,0.021775544388609798,0.023983070773571567
8.0,14.0,0.05527638190954773,0.09334587350105811
9.0,14.0,0.05080960357342265,0.06395485539619093
0.0,15.0,0.007250418293363147,0.01762165947018322
1.0,15.0,0.07083100948131624,0.10281246353133383
2.0,15.0,-0.055214723926380355,-0.0664021472750612
3.0,15.0,-0.13552704963747902,-0.1714319057066169
4.0,15.0,0.007250418293363147,-0.0022172949002217442
5.0,15.0,-0.04740658114891242,-0.05706616874781181
6.0,15.0,0.03625209146681549,0.03862761115649436
7.0,15.0,0.01617401003904079,0.004784688995215302
8.0,15.0,0.04740658114891242,0.08063951452911665
9.0,15.0,0.052983825989960945,0.05263157894736845
0.0,16.0,0.02967625899280586,0.03379253502884722
1.0,16.0,0.06452338129496404,0.09148710702931824
2.0,16.0,-0.0591276978417266,-0.08395148946190983
3.0,16.0,-0.12207733812949632,-0.18756623101377617
4.0,16.0,-0.002922661870503525,0.005533969151065497
5.0,16.0,-0.0647482014388489,-0.07570940774755683
6.0,16.0,0.027428057553956935,0.0349699752737548
7.0,16.0,0.020683453237410165,0.03850229600847751
8.0,16.0,0.05328237410071955,0.07500294360061224
9.0,16.0,0.05328237410071955,0.0679383021311668
0.0,17.0,0.007210205213533069,0.032704255069745676
1.0,17.0,0.07376594564614532,0.09131403118040099
2.0,17.0,-0.04270660011092621,-0.07865431954049928
3.0,17.0,-0.13810316139767048,-0.1958738717618098
4.0,17.0,-0.013865779256794183,-0.009494783729926147
5.0,17.0,-0.03826955074875205,-0.06927675536279443
6.0,17.0,0.021630615640599083,0.054975969991794695
7.0,17.0,0.02939545202440386,0.013949126714335977
8.0,17.0,0.057127010537992226,0.09014183565818788
9.0,17.0,0.043815862451469755,0.07021451178056508
0.0,18.0,0.017669425184522518,0.019198862289642085
1.0,18.0,0.06128382912100197,0.09978667930789292
2.0,18.0,-0.0382464772981436,-0.08390613889547283
3.0,18.0,-0.13665846566763584,-0.1799004503436834
4.0,18.0,0.008722880787295939,0.009717942640436105
5.0,18.0,-0.07067770073808995,-0.08509125385162358
6.0,18.0,0.038917468127935645,0.050011851149561526
7.0,18.0,0.029970923730709066,0.033420241763451056
8.0,18.0,0.05457392082308203,0.07252903531642574
9.0,18.0,0.03444419592932235,0.0642332306233705
0.0,19.0,0.008497316636851578,0.020694493160294692
1.0,19.0,0.0778175313059034,0.09902958026423478
2.0,19.0,-0.05411449016100179,-0.07167075879808245
3.0,19.0,-0.1245527728085867,-0.20729568572430715
4.0,19.0,-0.0015652951699462844,-0.006196656144042993
5.0,19.0,-0.06194096601073346,-0.0634864959663275
6.0,19.0,0.03421288014311278,0.053431544487314485
7.0,19.0,0.0297406082289804,0.02770957558751322
8.0,19.0,0.05210196779964219,0.08499941540979786
9.0,19.0,0.03980322003577826,0.06278498772360586
0.0,20.0,0.025384101536406193,0.04460093896713619
1.0,20.0,0.06769093743041635,0.09976525821596254
2.0,20.0,-0.04698285459808508,-0.08802816901408446
3.0,20.0,-0.1315965263861055,-0.19248826291079818
4.0,20.0,0.006457359162770015,-0.009389671361502356
5.0,20.0,-0.0692496103317747,-0.09154929577464783
6.0,20.0,0.028724114896459638,0.043427230046948394
7.0,20.0,0.024270763749721713,0.03638497652582163
8.0,20.0,0.050990870630149135,0.08215962441314562
9.0,20.0,0.044310843910042245,0.07511737089201885
0.0,21.0,0.0294280955024987,0.02660260166412757
1.0,21.0,0.06718489727928928,0.10394937302238369
2.0,21.0,-0.036091060521932235,-0.06715106058830413
3.0,21.0,-0.11937812326485278,-0.1890308215164655
4.0,21.0,-0.012770682953914442,-0.0038673385679127738
5.0,21.0,-0.06496390893947807,-0.0741825852572365
6.0,21.0,0.021654636313159437,0.04535333411461393
7.0,21.0,0.027207107162687483,0.019571076995195183
8.0,21.0,0.04608550805108271,0.07465135356849888
9.0,21.0,0.04164353137146028,0.0641040665651003
0.0,22.0,0.018952062430323317,0.032273097984387815
1.0,22.0,0.060200668896320995,0.0963532564371432
2.0,22.0,-0.05239687848383505,-0.08656646860072227
3.0,22.0,-0.11817168338907467,-0.17744378422463009
4.0,22.0,0.0011148272017837246,-0.018991028777816592
5.0,22.0,-0.06020066889632112,-0.06675987416987057
6.0,22.0,0.04013377926421408,0.055574973785389815
7.0,22.0,0.015607580824972142,0.02411744145403711
8.0,22.0,0.05351170568561865,0.06955609926599102
9.0,22.0,0.0412486064659978,0.07188628684609122
0.0,23.0,0.010721465266919871,0.03517233266674513
1.0,23.0,0.06544561090015634,0.08693094930008244
2.0,23.0,-0.03618494527585435,-0.06716856840371713
3.0,23.0,-0.12553048916685275,-0.211857428537819
4.0,23.0,-0.007147643511279832,-0.008351958593106688
5.0,23.0,-0.05628769265132902,-0.0636395718150805
6.0,23.0,0.028590574045119575,0.03517233266674513
7.0,23.0,0.03640830913558195,0.05046465121750388
8.0,23.0,0.05092696001786908,0.07987295612280917
9.0,23.0,0.0330578512396695,0.0634043053758382
0.0,24.0,0.0311131079411435,0.02794883941260061
1.0,24.0,0.05470066269796694,0.0966366650876362
2.0,24.0,-0.05537459283387623,-0.07981999052581716
3.0,24.0,-0.12389082331798265,-0.18522027475130282
4.0,24.0,0.0030326856115916387,-0.018237801989578493
5.0,24.0,-0.07559249691115358,-0.08455708195168168
6.0,24.0,0.03672919240705387,0.05873993368072001
7.0,24.0,0.019880939009322755,0.013737565135007039
8.0,24.0,0.06368639784342353,0.08360966366650875
9.0,24.0,0.04571492755251047,0.08716248223590715
0.0,25.0,0.02151730257320329,0.02564102564102568
1.0,25.0,0.055900621118012424,0.08769464933848505
2.0,25.0,-0.048358473824312305,-0.09144128322210508
3.0,25.0,-0.12710736468500436,-0.17925301486945325
4.0,25.0,-0.0006654835847381699,-0.011825313195176207
5.0,25.0,-0.05390417036379767,-0.05280412129727189
6.0,25.0,0.038154392191659385,0.05256995667954578
7.0,25.0,0.024844720496894505,0.018616087109237824
8.0,25.0,0.05146406388642413,0.07013230300901542
9.0,25.0,0.038154392191659385,0.0806697108066972
0.0,26.0,0.0366127583108716,0.020551967116852567
1.0,26.0,0.06469002695417789,0.09336465061655903
2.0,26.0,-0.05660377358490566,-0.06870229007633587
3.0,26.0,-0.15655884995507635,-0.16500293599530247
4.0,26.0,-0.0004492362982928526,0.004110393423370461
5.0,26.0,-0.05323450134770889,-0.07927187316500293
6.0,26.0,0.018643306379155504,0.03347034644744565
7.0,26.0,0.03099730458221032,0.015854374633000535
8.0,26.0,0.06805929919137466,0.08044627128596595
9.0,26.0,0.04784366576819416,0.06517909571344685
0.0,27.0,0.020974364665408977,0.022859808724049392
1.0,27.0,0.06314504494506709,0.0975040821087006
2.0,27.0,-0.0533792031960937,-0.0832750174947516
3.0,27.0,-0.13106203529020086,-0.1695824585957547
4.0,27.0,0.007657307734990586,-0.006298110566830034
5.0,27.0,-0.06003773166130289,-0.08210870072311642
6.0,27.0,0.04760847852624563,0.035689293212036344
7.0,27.0,0.016535345688602845,0.0426871938418474
8.0,27.0,0.045388969037842564,0.08234196407744343
9.0,27.0,0.0431694595494395,0.06018194541637506
0.0,28.0,0.007450239074836027,0.0006997900629810285
1.0,28.0,0.05304125430890689,0.08817354793561931
2.0,28.0,-0.032580896252640934,-0.0436202472591557
3.0,28.0,-0.128210830646058,-0.1742477256822954
4.0,28.0,0.016346046925386465,0.0030324236062513827
5.0,28.0,-0.06371622372956746,-0.07511080009330535
6.0,28.0,0.038585566551762554,0.018194541637508686
7.0,28.0,0.0252418547759369,0.022859808724049392
8.0,28.0,0.05081730234626928,0.08000933053417307
9.0,28.0,0.03302568664516853,0.08000933053417307
0.0,29.0,0.018938974415771408,0.027285447761194
1.0,29.0,0.06767083840956908,0.0832555970149254
2.0,29.0,-0.04419094030346666,-0.08348880597014925
3.0,29.0,-0.12725661756562187,-0.1872667910447762
4.0,29.0,0.0023258389633403374,-0.008861940298507521
5.0,29.0,-0.04529848266696206,-0.05317164179104474
6.0,29.0,0.03112194041422086,0.04127798507462685
7.0,29.0,0.017831432052276,0.020289179104477577
8.0,29.0,0.045519991139660994,0.08208955223880599
9.0,29.0,0.03333702514121167,0.07859141791044778


==> pics/RAA_scatter/cifar10_GP_resnet56_rate20_regression.txt <==
dataset,model,rate,a,b,r2,acc
cifar10,resnet56,20,1.3683846541361258,0.0,0.958316089742775,0.8520799999999998


==> pics/RAA_scatter/cifar10_GP_resnet56_rate2_regression.txt <==
dataset,model,rate,a,b,r2,acc
cifar10,resnet56,2,0.9315438448655373,0.0,0.9764228182030162,0.90015


==> pics/RAA_scatter/cifar10_GP_resnet56_rate4.txt <==
class,model,before,after
0.0,0.0,0.02569807542552009,0.03179029559397667
1.0,0.0,0.06463455334297466,0.06636921360847742
2.0,0.0,-0.024363110468350237,-0.031790295593976545
3.0,0.0,-0.1356101902325064,-0.13775794757389845
4.0,0.0,0.0012237178774057067,-0.0039040713887339073
5.0,0.0,-0.05773723439759713,-0.05186837702175124
6.0,0.0,0.019023250639670714,0.02175125488008932
7.0,0.0,0.006786071865613521,0.009481316229782558
8.0,0.0,0.05350984536655904,0.04963747908533183
9.0,0.0,0.04683502058070966,0.046291132180702715
0.0,1.0,0.023969954711145536,0.025869759143621763
1.0,1.0,0.0659449906108472,0.07158786797502222
2.0,1.0,-0.03567878051474649,-0.03211418376449604
3.0,1.0,-0.12846570197724508,-0.14139161462979485
4.0,1.0,0.006296255384955306,0.003568242640499532
5.0,1.0,-0.05998011708825805,-0.06556645851917939
6.0,1.0,0.023969954711145536,0.024754683318465653
7.0,1.0,0.022865348503258647,0.02140945584299732
8.0,1.0,0.04827129128465698,0.047056199821587756
9.0,1.0,0.03280680437424065,0.04482604817127566
0.0,2.0,0.02845619538427077,0.020499607930995836
1.0,2.0,0.06766748823661216,0.06642769127366406
2.0,2.0,-0.04212413174994395,-0.031029461185168652
3.0,2.0,-0.1429531705131077,-0.1419289795003921
4.0,2.0,0.009410710284562038,0.010417833538702783
5.0,2.0,-0.0824557472552095,-0.06911616444494241
6.0,2.0,0.02845619538427077,0.032821776632687344
7.0,2.0,0.034057808648890985,0.02274000224039429
8.0,2.0,0.05422361640152364,0.04738433964377731
9.0,2.0,0.04526103517813142,0.04178335387028117
0.0,3.0,0.027580071174377274,0.01649576460098087
1.0,3.0,0.07651245551601421,0.06553722692822109
2.0,3.0,-0.03692170818505339,-0.05037895675434688
3.0,3.0,-0.15369217081850534,-0.14734730271957197
4.0,3.0,-0.011343416370106748,0.020954079358002718
5.0,3.0,-0.06361209964412814,-0.05037895675434688
6.0,3.0,0.03091637010676162,0.020954079358002718
7.0,3.0,0.035364768683274074,0.027641551493535494
8.0,3.0,0.0464857651245551,0.05216228265715554
9.0,3.0,0.048709964412811335,0.04436023183236743
0.0,4.0,0.024961343052794415,0.013289036544850509
1.0,4.0,0.06472277446432514,0.06423034330011067
2.0,4.0,-0.03468080406450186,-0.033222591362126276
3.0,4.0,-0.13408438259332886,-0.12513842746400886
4.0,4.0,0.0006626905235255632,-0.004429678848283504
5.0,4.0,-0.055666003976143144,-0.05647840531561467
6.0,4.0,0.024961343052794415,0.019933554817275764
7.0,4.0,0.026065827258670272,0.02879291251384277
8.0,4.0,0.042633090346808004,0.043189368770764035
9.0,4.0,0.04042412193505629,0.049833887043189286
0.0,5.0,0.022866703848299023,0.011248468649070049
1.0,5.0,0.05744562186279977,0.07138879607974155
2.0,5.0,-0.048522030117122125,-0.04109589041095895
3.0,5.0,-0.11767986614612373,-0.13353380109143556
4.0,5.0,-0.006134969325153318,0.005679919812896752
5.0,5.0,-0.055214723926380355,-0.055574117385009524
6.0,5.0,0.032905744562186375,0.027954115157589943
7.0,5.0,0.02175125488008932,0.01681701748524335
8.0,5.0,0.05633017289459006,0.05022831050228301
9.0,5.0,0.03625209146681549,0.04688718120057903
0.0,6.0,0.023798832510103275,0.020683453237410165
1.0,6.0,0.08105074090704976,0.08250899280575542
2.0,6.0,-0.04018859452177823,-0.04339028776978414
3.0,6.0,-0.16816344858554114,-0.15242805755395678
4.0,6.0,-0.004265828468792126,-0.008543165467625832
5.0,6.0,-0.06151773686573874,-0.0647482014388489
6.0,6.0,0.03839245621912888,0.026303956834532474
7.0,6.0,0.02716659182757072,0.027428057553956935
8.0,6.0,0.05410866636731018,0.06339928057553958
9.0,6.0,0.04961832061068704,0.0487859712230217
0.0,7.0,0.01652705456191992,0.019258925554679587
1.0,7.0,0.0674666062938646,0.06768780268048195
2.0,7.0,-0.05139234774733982,-0.04043248113526303
3.0,7.0,-0.13742359067240204,-0.148552764951008
4.0,7.0,-0.006112746207833327,-0.010023651312084715
5.0,7.0,-0.06610821824767943,-0.051695010699403146
6.0,7.0,0.04029884537016083,0.039531478770131794
7.0,7.0,0.02558297486982122,0.026016443293163653
8.0,7.0,0.06180665610142629,0.05192026129068592
9.0,7.0,0.04935476567806213,0.046288996508615864
0.0,8.0,0.03102189781021898,0.0252904989747095
1.0,8.0,0.08234489051094883,0.08566871724766453
2.0,8.0,-0.052235401459854086,-0.041922989291410404
3.0,8.0,-0.16400547445255478,-0.1444520391888813
4.0,8.0,-0.019160583941605882,-0.019138755980861285
5.0,8.0,-0.08873175182481749,-0.09090909090909088
6.0,8.0,0.0549726277372263,0.05263157894736844
7.0,8.0,0.0333029197080292,0.023012075643654584
8.0,8.0,0.06523722627737229,0.06516290726817045
9.0,8.0,0.05725364963503652,0.04465709728867625
0.0,9.0,0.021995112197289536,0.014379667818526388
1.0,9.0,0.07753832481670737,0.0667707056069557
2.0,9.0,-0.04021328593645858,-0.045814290491584024
3.0,9.0,-0.1257498333703621,-0.11938468398171884
4.0,9.0,-0.0035547656076427244,0.0065767472968454085
5.0,9.0,-0.07020662075094428,-0.06699364619328954
6.0,9.0,0.029771161964008048,0.041132538178575456
7.0,9.0,0.026438569206842972,0.01660907368186381
8.0,9.0,0.04643412574983331,0.04670605283691889
9.0,9.0,0.03754721173072657,0.04001783524690675
0.0,10.0,0.004638533770788543,0.019510544716364025
1.0,10.0,0.06912546668175125,0.06123829931205583
2.0,10.0,-0.04627220273786633,-0.040261644299086574
3.0,10.0,-0.14130557755402195,-0.14401714221269882
4.0,10.0,-0.005543613530942432,0.0003383331453704375
5.0,10.0,-0.0711618961420976,-0.07183940453366425
6.0,10.0,0.03179092657540447,0.035299424833652865
7.0,10.0,0.02839687747482748,0.02176609901883386
8.0,10.0,0.06460006788098192,0.06349385361452566
9.0,10.0,0.06573141758117426,0.05447163640464645
0.0,11.0,0.009841198836949262,0.02186523873270868
1.0,11.0,0.07023037351822854,0.06983489513609994
2.0,11.0,-0.04719302169537018,-0.024988844265952673
3.0,11.0,-0.1534332364124357,-0.1477019187862561
4.0,11.0,0.008722880787295939,0.014056224899598456
5.0,11.0,-0.06284947439051669,-0.06291834002677377
6.0,11.0,0.033325877879669036,0.031905399375278976
7.0,11.0,0.03444419592932235,0.015171798304328488
8.0,11.0,0.05681055692238868,0.04306113342257929
9.0,11.0,0.050100648624468745,0.0397144132083892
0.0,12.0,0.007621609504595414,0.019700022386389144
1.0,12.0,0.06030038108047518,0.052160286545780137
2.0,12.0,-0.041694687289845336,-0.04298186702484888
3.0,12.0,-0.13136068146155566,-0.13924334004925001
4.0,12.0,0.014346559067473699,0.01746138347884493
5.0,12.0,-0.07644026003138314,-0.08551600626818898
6.0,12.0,0.031158932974669408,0.03984777255428708
7.0,12.0,0.022192333557498365,0.026415939109021788
8.0,12.0,0.05469625644474328,0.061114842175957
9.0,12.0,0.0591795561533288,0.05104096709200803
0.0,13.0,0.016742432642199802,0.0178908767640849
1.0,13.0,0.0577669364674575,0.06122902544727184
2.0,13.0,-0.04645747865617036,-0.0632292476941883
3.0,13.0,-0.11963632331744095,-0.12212468052005777
4.0,13.0,0.0034371881583324,0.01566840760084454
5.0,13.0,-0.05421887127175968,-0.04989443271474614
6.0,13.0,0.026721366005100354,0.02678075341704635
7.0,13.0,0.02450382525778912,0.024558284253805986
8.0,13.0,0.05000554385186819,0.03678186465162798
9.0,13.0,0.04113538086262325,0.05233914879431039
0.0,14.0,0.01842546063651599,0.004806080250363217
1.0,14.0,0.07537688442211056,0.07745613054655182
2.0,14.0,-0.035175879396984897,-0.03431317760143071
3.0,14.0,-0.14907872696817415,-0.13043478260869568
4.0,14.0,0.0005583472920156962,-0.003017771319995569
5.0,14.0,-0.06420993858179788,-0.07231474237174482
6.0,14.0,0.02624232272473487,0.033866100368838706
7.0,14.0,0.021775544388609798,0.017100704146641308
8.0,14.0,0.05527638190954773,0.05845534816139477
9.0,14.0,0.05080960357342265,0.04839611042807633
0.0,15.0,0.007250418293363147,0.019207283224159093
1.0,15.0,0.07083100948131624,0.05806594870656158
2.0,15.0,-0.055214723926380355,-0.04518707671810809
3.0,15.0,-0.13552704963747902,-0.13844787387587423
4.0,15.0,0.007250418293363147,0.01809703563894759
5.0,15.0,-0.04740658114891242,-0.059620295325857636
6.0,15.0,0.03625209146681549,0.030309759076274125
7.0,15.0,0.01617401003904079,0.023648273565005106
8.0,15.0,0.04740658114891242,0.055845453536138574
9.0,15.0,0.052983825989960945,0.038081492172754645
0.0,16.0,0.02967625899280586,0.03192446043165478
1.0,16.0,0.06452338129496404,0.0656474820143885
2.0,16.0,-0.0591276978417266,-0.04788669064748199
3.0,16.0,-0.12207733812949632,-0.14455935251798555
4.0,16.0,-0.002922661870503525,0.011690647482014474
5.0,16.0,-0.0647482014388489,-0.05350719424460429
6.0,16.0,0.027428057553956935,0.0285521582733814
7.0,16.0,0.020683453237410165,0.015062949640287858
8.0,16.0,0.05328237410071955,0.04091726618705047
9.0,16.0,0.05328237410071955,0.05215827338129509
0.0,17.0,0.007210205213533069,0.0026648900732845534
1.0,17.0,0.07376594564614532,0.06484565844992228
2.0,17.0,-0.04270660011092621,-0.041749944481456774
3.0,17.0,-0.13810316139767048,-0.13946258050188756
4.0,17.0,-0.013865779256794183,0.017099711303575484
5.0,17.0,-0.03826955074875205,-0.05396402398401064
6.0,17.0,0.021630615640599083,0.050410837219631355
7.0,17.0,0.02939545202440386,0.013768598711969884
8.0,17.0,0.057127010537992226,0.04930046635576282
9.0,17.0,0.043815862451469755,0.03708638685320908
0.0,18.0,0.017669425184522518,0.020362497202953675
1.0,18.0,0.06128382912100197,0.07518460505705966
2.0,18.0,-0.0382464772981436,-0.04117252181696135
3.0,18.0,-0.13665846566763584,-0.14074737077646007
4.0,18.0,0.008722880787295939,-0.0008950548221078797
5.0,18.0,-0.07067770073808995,-0.07249944059073626
6.0,18.0,0.038917468127935645,0.03714477511747595
7.0,18.0,0.029970923730709066,0.027075408368762585
8.0,18.0,0.05457392082308203,0.05392705303199811
9.0,18.0,0.03444419592932235,0.041620049228015224
0.0,19.0,0.008497316636851578,0.024636058230683114
1.0,19.0,0.0778175313059034,0.06718924972004472
2.0,19.0,-0.05411449016100179,-0.05375139977603588
3.0,19.0,-0.1245527728085867,-0.13325867861142215
4.0,19.0,-0.0015652951699462844,-0.010078387458006727
5.0,19.0,-0.06194096601073346,-0.05039193729003364
6.0,19.0,0.03421288014311278,0.024636058230683114
7.0,19.0,0.0297406082289804,0.0313549832026876
8.0,19.0,0.05210196779964219,0.050391937290033516
9.0,19.0,0.03980322003577826,0.04927211646136623
0.0,20.0,0.025384101536406193,0.020907473309608585
1.0,20.0,0.06769093743041635,0.06427935943060493
2.0,20.0,-0.04698285459808508,-0.02580071174377224
3.0,20.0,-0.1315965263861055,-0.15814056939501778
4.0,20.0,0.006457359162770015,0.009786476868327435
5.0,20.0,-0.0692496103317747,-0.0680604982206406
6.0,20.0,0.028724114896459638,0.0298042704626335
7.0,20.0,0.024270763749721713,0.032028469750889736
8.0,20.0,0.050990870630149135,0.05093416370106756
9.0,20.0,0.044310843910042245,0.04426156583629887
0.0,21.0,0.0294280955024987,0.021654636313159437
1.0,21.0,0.06718489727928928,0.06385341476957246
2.0,21.0,-0.036091060521932235,-0.03720155469183784
3.0,21.0,-0.11937812326485278,-0.11604664075513596
4.0,21.0,-0.012770682953914442,0.0016657412548584751
5.0,21.0,-0.06496390893947807,-0.06829539144919489
6.0,21.0,0.021654636313159437,0.02054414214325383
7.0,21.0,0.027207107162687483,0.024986118822876265
8.0,21.0,0.04608550805108271,0.05052748473070515
9.0,21.0,0.04164353137146028,0.038312048861743574
0.0,22.0,0.018952062430323317,0.011738401341531654
1.0,22.0,0.060200668896320995,0.06204583566238121
2.0,22.0,-0.05239687848383505,-0.04415874790385688
3.0,22.0,-0.11817168338907467,-0.1380659586361095
4.0,22.0,0.0011148272017837246,0.013974287311347196
5.0,22.0,-0.06020066889632112,-0.05310229178311905
6.0,22.0,0.04013377926421408,0.03186137506987153
7.0,22.0,0.015607580824972142,0.02179988820570159
8.0,22.0,0.05351170568561865,0.04304080491894924
9.0,22.0,0.0412486064659978,0.050866405813303504
0.0,23.0,0.010721465266919871,0.008918617614269797
1.0,23.0,0.06544561090015634,0.07134894091415825
2.0,23.0,-0.03618494527585435,-0.02452619843924194
3.0,23.0,-0.12553048916685275,-0.11705685618729095
4.0,23.0,-0.007147643511279832,-0.01003344481605352
5.0,23.0,-0.05628769265132902,-0.06577480490523975
6.0,23.0,0.028590574045119575,0.02675585284280939
7.0,23.0,0.03640830913558195,0.03455964325529546
8.0,23.0,0.05092696001786908,0.05016722408026748
9.0,23.0,0.0330578512396695,0.025641025641025664
0.0,24.0,0.0311131079411435,0.035453010692177926
1.0,24.0,0.05470066269796694,0.06921778277996624
2.0,24.0,-0.05537459283387623,-0.05571187394485086
3.0,24.0,-0.12389082331798265,-0.13674732695554298
4.0,24.0,0.0030326856115916387,-0.00956668542487333
5.0,24.0,-0.07559249691115358,-0.06809229037703995
6.0,24.0,0.03672919240705387,0.019696117051209987
7.0,24.0,0.019880939009322755,0.034327518289251645
8.0,24.0,0.06368639784342353,0.06246482836240855
9.0,24.0,0.04571492755251047,0.048958919527293296
0.0,25.0,0.02151730257320329,0.014106408974786232
1.0,25.0,0.055900621118012424,0.05631456181272906
2.0,25.0,-0.048358473824312305,-0.03809841164056425
3.0,25.0,-0.12710736468500436,-0.13806508941463952
4.0,25.0,-0.0006654835847381699,-0.003665444851716061
5.0,25.0,-0.05390417036379767,-0.05031656114628458
6.0,25.0,0.038154392191659385,0.031878262801288526
7.0,25.0,0.024844720496894505,0.02299233588803738
8.0,25.0,0.05146406388642413,0.052982339220259876
9.0,25.0,0.038154392191659385,0.05187159835610348
0.0,26.0,0.0366127583108716,0.008815980359334915
1.0,26.0,0.06469002695417789,0.062381430643901295
2.0,26.0,-0.05660377358490566,-0.044749469925231586
3.0,26.0,-0.15655884995507635,-0.14183684856600826
4.0,26.0,-0.0004492362982928526,-0.01350295725923446
5.0,26.0,-0.05323450134770889,-0.05032920432987393
6.0,26.0,0.018643306379155504,0.03225086485883276
7.0,26.0,0.03099730458221032,0.03113491797790429
8.0,26.0,0.06805929919137466,0.06796116504854363
9.0,26.0,0.04784366576819416,0.0478741211918312
0.0,27.0,0.020974364665408977,0.029885568270192238
1.0,27.0,0.06314504494506709,0.06765914898344623
2.0,27.0,-0.0533792031960937,-0.040106654816131564
3.0,27.0,-0.13106203529020086,-0.13231863126319296
4.0,27.0,0.007657307734990586,0.007665814909454524
5.0,27.0,-0.06003773166130289,-0.05899344517275862
6.0,27.0,0.04760847852624563,0.027663592934118467
7.0,27.0,0.016535345688602845,0.02210865459393404
8.0,27.0,0.045388969037842564,0.04210643261859786
9.0,27.0,0.0431694595494395,0.03432951894233978
0.0,28.0,0.007450239074836027,0.014460511679644062
1.0,28.0,0.05304125430890689,0.06229143492769737
2.0,28.0,-0.032580896252640934,-0.05005561735261406
3.0,28.0,-0.128210830646058,-0.12235817575083424
4.0,28.0,0.016346046925386465,-0.005561735261401562
5.0,28.0,-0.06371622372956746,-0.06451612903225812
6.0,28.0,0.038585566551762554,0.02780867630700781
7.0,28.0,0.0252418547759369,0.03337041156840937
8.0,28.0,0.05081730234626928,0.05672969966629581
9.0,28.0,0.03302568664516853,0.04783092324805331
0.0,29.0,0.018938974415771408,0.017080745341614998
1.0,29.0,0.06767083840956908,0.06588287488908608
2.0,29.0,-0.04419094030346666,-0.033939662821650354
3.0,29.0,-0.12725661756562187,-0.11601597160603364
4.0,29.0,0.0023258389633403374,-0.006211180124223534
5.0,29.0,-0.04529848266696206,-0.06610470275066548
6.0,29.0,0.03112194041422086,0.03039041703637987
7.0,29.0,0.017831432052276,0.02262644188110036
8.0,29.0,0.045519991139660994,0.04591836734693877
9.0,29.0,0.03333702514121167,0.0403726708074534


==> pics/RAA_scatter/cifar10_GP_resnet56_rate4_regression.txt <==
dataset,model,rate,a,b,r2,acc
cifar10,resnet56,4,0.9834107304871631,0.0,0.9760964224505737,0.8954033333333334


==> pics/RAA_scatter/cifar10_GP_resnet56_rate50.txt <==
class,model,before,after
0.0,0.0,0.02569807542552009,0.03587670540677108
1.0,0.0,0.06463455334297466,0.13693784739767567
2.0,0.0,-0.024363110468350237,-0.1460333501768569
3.0,0.0,-0.1356101902325064,-0.2609903991915109
4.0,0.0,0.0012237178774057067,-0.03865588681152092
5.0,0.0,-0.05773723439759713,-0.07023749368367861
6.0,0.0,0.019023250639670714,0.072511369378474
7.0,0.0,0.006786071865613521,0.04977261243052045
8.0,0.0,0.05350984536655904,0.11798888327438105
9.0,0.0,0.04683502058070966,0.10282971197574536
0.0,1.0,0.023969954711145536,0.014529696660718936
1.0,1.0,0.0659449906108472,0.15727759367830751
2.0,1.0,-0.03567878051474649,-0.1715523833800662
3.0,1.0,-0.12846570197724508,-0.22635737955646187
4.0,1.0,0.006296255384955306,-0.06449146061687482
5.0,1.0,-0.05998011708825805,-0.049197043079276026
6.0,1.0,0.023969954711145536,0.08590364516951315
7.0,1.0,0.022865348503258647,0.029824114198317726
8.0,1.0,0.04827129128465698,0.11266887586031103
9.0,1.0,0.03280680437424065,0.11139434106551113
0.0,2.0,0.02845619538427077,0.034079084287200835
1.0,2.0,0.06766748823661216,0.1472424557752341
2.0,2.0,-0.04212413174994395,-0.15192507804370448
3.0,2.0,-0.1429531705131077,-0.2481789802289283
4.0,2.0,0.009410710284562038,-0.06997918834547355
5.0,2.0,-0.0824557472552095,-0.07258064516129041
6.0,2.0,0.02845619538427077,0.09261186264308002
7.0,2.0,0.034057808648890985,0.04188345473465141
8.0,2.0,0.05422361640152364,0.1264308012486992
9.0,2.0,0.04526103517813142,0.1004162330905306
0.0,3.0,0.027580071174377274,0.05644546147978642
1.0,3.0,0.07651245551601421,0.16323417238749055
2.0,3.0,-0.03692170818505339,-0.20416984490211032
3.0,3.0,-0.15369217081850534,-0.22578184591914569
4.0,3.0,-0.011343416370106748,-0.0414441901856089
5.0,3.0,-0.06361209964412814,-0.08466819221967962
6.0,3.0,0.03091637010676162,0.08822781591660313
7.0,3.0,0.035364768683274074,0.04373251970505974
8.0,3.0,0.0464857651245551,0.09458428680396647
9.0,3.0,0.048709964412811335,0.10983981693363849
0.0,4.0,0.024961343052794415,0.058675078864353296
1.0,4.0,0.06472277446432514,0.1646687697160884
2.0,4.0,-0.03468080406450186,-0.15709779179810718
3.0,4.0,-0.13408438259332886,-0.22018927444794953
4.0,4.0,0.0006626905235255632,-0.07003154574132492
5.0,4.0,-0.055666003976143144,-0.08138801261829653
6.0,4.0,0.024961343052794415,0.05236593059936906
7.0,4.0,0.026065827258670272,0.042271293375394293
8.0,4.0,0.042633090346808004,0.0965299684542587
9.0,4.0,0.04042412193505629,0.11419558359621454
0.0,5.0,0.022866703848299023,0.02423469387755104
1.0,5.0,0.05744562186279977,0.17091836734693877
2.0,5.0,-0.048522030117122125,-0.16581632653061223
3.0,5.0,-0.11767986614612373,-0.24872448979591844
4.0,5.0,-0.006134969325153318,-0.03954081632653065
5.0,5.0,-0.055214723926380355,-0.06887755102040823
6.0,5.0,0.032905744562186375,0.07270408163265298
7.0,5.0,0.02175125488008932,0.045918367346938674
8.0,5.0,0.05633017289459006,0.09948979591836729
9.0,5.0,0.03625209146681549,0.10969387755102036
0.0,6.0,0.023798832510103275,0.021925403225806557
1.0,6.0,0.08105074090704976,0.14919354838709686
2.0,6.0,-0.04018859452177823,-0.1330645161290323
3.0,6.0,-0.16816344858554114,-0.20614919354838707
4.0,6.0,-0.004265828468792126,-0.053679435483870934
5.0,6.0,-0.06151773686573874,-0.11038306451612905
6.0,6.0,0.03839245621912888,0.08114919354838712
7.0,6.0,0.02716659182757072,0.039566532258064495
8.0,6.0,0.05410866636731018,0.11769153225806457
9.0,6.0,0.04961832061068704,0.09375000000000003
0.0,7.0,0.01652705456191992,0.029262086513994937
1.0,7.0,0.0674666062938646,0.16030534351145037
2.0,7.0,-0.05139234774733982,-0.15394402035623408
3.0,7.0,-0.13742359067240204,-0.20356234096692116
4.0,7.0,-0.006112746207833327,-0.06106870229007639
5.0,7.0,-0.06610821824767943,-0.1284987277353689
6.0,7.0,0.04029884537016083,0.08269720101781164
7.0,7.0,0.02558297486982122,0.049618320610686925
8.0,7.0,0.06180665610142629,0.11450381679389308
9.0,7.0,0.04935476567806213,0.11068702290076331
0.0,8.0,0.03102189781021898,0.019091847265221923
1.0,8.0,0.08234489051094883,0.16357069143446856
2.0,8.0,-0.052235401459854086,-0.14989680082559337
3.0,8.0,-0.16400547445255478,-0.28018575851393185
4.0,8.0,-0.019160583941605882,-0.041537667698658416
5.0,8.0,-0.08873175182481749,-0.06088751289989683
6.0,8.0,0.0549726277372263,0.1068111455108359
7.0,8.0,0.0333029197080292,0.04231166150670801
8.0,8.0,0.06523722627737229,0.1132610939112487
9.0,8.0,0.05725364963503652,0.08746130030959749
0.0,9.0,0.021995112197289536,0.04435994930291498
1.0,9.0,0.07753832481670737,0.14955640050697083
2.0,9.0,-0.04021328593645858,-0.14955640050697083
3.0,9.0,-0.1257498333703621,-0.20405576679340942
4.0,9.0,-0.0035547656076427244,-0.04055766793409382
5.0,9.0,-0.07020662075094428,-0.08491761723700894
6.0,9.0,0.029771161964008048,0.04816223067173628
7.0,9.0,0.026438569206842972,0.02534854245880864
8.0,9.0,0.04643412574983331,0.10646387832699615
9.0,9.0,0.03754721173072657,0.10519645120405571
0.0,10.0,0.004638533770788543,0.01681957186544341
1.0,10.0,0.06912546668175125,0.16462793068297651
2.0,10.0,-0.04627220273786633,-0.08511722731906228
3.0,10.0,-0.14130557755402195,-0.26095820591233443
4.0,10.0,-0.005543613530942432,-0.06090723751274218
5.0,10.0,-0.0711618961420976,-0.09403669724770652
6.0,10.0,0.03179092657540447,0.04994903160040762
7.0,10.0,0.02839687747482748,0.046126401630988655
8.0,10.0,0.06460006788098192,0.12385321100917425
9.0,10.0,0.06573141758117426,0.09964322120285414
0.0,11.0,0.009841198836949262,0.016605399923944733
1.0,11.0,0.07023037351822854,0.16744834579794649
2.0,11.0,-0.04719302169537018,-0.15832171377867918
3.0,11.0,-0.1534332364124357,-0.1988845227532007
4.0,11.0,0.008722880787295939,-0.0683229813664597
5.0,11.0,-0.06284947439051669,-0.11902649258461159
6.0,11.0,0.033325877879669036,0.07618202560527307
7.0,11.0,0.03444419592932235,0.059703384459373704
8.0,11.0,0.05681055692238868,0.1129420712384332
9.0,11.0,0.050100648624468745,0.11167448345797941
0.0,12.0,0.007621609504595414,0.0661008230452675
1.0,12.0,0.06030038108047518,0.16640946502057624
2.0,12.0,-0.041694687289845336,-0.1512345679012345
3.0,12.0,-0.13136068146155566,-0.2759773662551441
4.0,12.0,0.014346559067473699,-0.07793209876543208
5.0,12.0,-0.07644026003138314,-0.08693415637860082
6.0,12.0,0.031158932974669408,0.09182098765432102
7.0,12.0,0.022192333557498365,0.036522633744856085
8.0,12.0,0.05469625644474328,0.11239711934156384
9.0,12.0,0.0591795561533288,0.11882716049382722
0.0,13.0,0.016742432642199802,0.03284577880420845
1.0,13.0,0.0577669364674575,0.13420579933282015
2.0,13.0,-0.04645747865617036,-0.13779830638953033
3.0,13.0,-0.11963632331744095,-0.24685655632537853
4.0,13.0,0.0034371881583324,-0.027457018219142898
5.0,13.0,-0.05421887127175968,-0.09802412111880937
6.0,13.0,0.026721366005100354,0.06363869643315367
7.0,13.0,0.02450382525778912,0.013600205286117596
8.0,13.0,0.05000554385186819,0.12522453169104442
9.0,13.0,0.04113538086262325,0.1406209905055171
0.0,14.0,0.01842546063651599,0.023391812865497182
1.0,14.0,0.07537688442211056,0.16450546656496323
2.0,14.0,-0.035175879396984897,-0.18001525553012962
3.0,14.0,-0.14907872696817415,-0.2079837274345283
4.0,14.0,0.0005583472920156962,-0.08085430968726162
5.0,14.0,-0.06420993858179788,-0.07704042715484362
6.0,14.0,0.02624232272473487,0.0933129926264938
7.0,14.0,0.021775544388609798,0.051360284769895743
8.0,14.0,0.05527638190954773,0.11492499364352916
9.0,14.0,0.05080960357342265,0.09839816933638447
0.0,15.0,0.007250418293363147,0.0073585384420198265
1.0,15.0,0.07083100948131624,0.1380360314640954
2.0,15.0,-0.055214723926380355,-0.13727480334940365
3.0,15.0,-0.13552704963747902,-0.25145902055315916
4.0,15.0,0.007250418293363147,-0.03197158081705151
5.0,15.0,-0.04740658114891242,-0.0687642730271505
6.0,15.0,0.03625209146681549,0.0885562040091347
7.0,15.0,0.01617401003904079,0.05176351179903571
8.0,15.0,0.04740658114891242,0.10504947982745494
9.0,15.0,0.052983825989960945,0.09870591220502407
0.0,16.0,0.02967625899280586,0.035047907211295935
1.0,16.0,0.06452338129496404,0.14473020675743825
2.0,16.0,-0.0591276978417266,-0.1691880988401412
3.0,16.0,-0.12207733812949632,-0.2549167927382754
4.0,16.0,-0.002922661870503525,-0.03177004538577912
5.0,16.0,-0.0647482014388489,-0.05446293494704994
6.0,16.0,0.027428057553956935,0.047655068078668615
7.0,16.0,0.020683453237410165,0.06152294503277856
8.0,16.0,0.05328237410071955,0.1069087241553202
9.0,16.0,0.05328237410071955,0.11447302067574382
0.0,17.0,0.007210205213533069,0.02090237063471843
1.0,17.0,0.07376594564614532,0.16237573285750712
2.0,17.0,-0.04270660011092621,-0.1766505225592658
3.0,17.0,-0.13810316139767048,-0.26841702778485854
4.0,17.0,-0.013865779256794183,-0.02752995156767774
5.0,17.0,-0.03826955074875205,-0.0925312261024726
6.0,17.0,0.021630615640599083,0.10629620188631154
7.0,17.0,0.02939545202440386,0.04511853173591637
8.0,17.0,0.057127010537992226,0.12668875860310994
9.0,17.0,0.043815862451469755,0.10374713229671174
0.0,18.0,0.017669425184522518,0.016626475441045816
1.0,18.0,0.06128382912100197,0.16258408427465412
2.0,18.0,-0.0382464772981436,-0.13313872318822184
3.0,18.0,-0.13665846566763584,-0.20040614291153705
4.0,18.0,0.008722880787295939,-0.05064094428226938
5.0,18.0,-0.07067770073808995,-0.12171595380124393
6.0,18.0,0.038917468127935645,0.0559715699961923
7.0,18.0,0.029970923730709066,0.01916486863815205
8.0,18.0,0.05457392082308203,0.11435461352963568
9.0,18.0,0.03444419592932235,0.13720015230359178
0.0,19.0,0.008497316636851578,0.04908443540183109
1.0,19.0,0.0778175313059034,0.13301119023397764
2.0,19.0,-0.05411449016100179,-0.15818921668362151
3.0,19.0,-0.1245527728085867,-0.23575788402848424
4.0,19.0,-0.0015652951699462844,-0.025940996948117974
5.0,19.0,-0.06194096601073346,-0.09206510681586981
6.0,19.0,0.03421288014311278,0.09231943031536113
7.0,19.0,0.0297406082289804,0.036368260427263426
8.0,19.0,0.05210196779964219,0.11775178026449647
9.0,19.0,0.03980322003577826,0.08341810783316378
0.0,20.0,0.025384101536406193,0.02691669855848961
1.0,20.0,0.06769093743041635,0.1264191861206786
2.0,20.0,-0.04698285459808508,-0.14019645362928945
3.0,20.0,-0.1315965263861055,-0.2626610537058299
4.0,20.0,0.006457359162770015,-0.06365607858145178
5.0,20.0,-0.0692496103317747,-0.08661819109580313
6.0,20.0,0.028724114896459638,0.07284092358719214
7.0,20.0,0.024270763749721713,0.07156525066972819
8.0,20.0,0.050990870630149135,0.1302462048730705
9.0,20.0,0.044310843910042245,0.12514351320321465
0.0,21.0,0.0294280955024987,0.00571428571428579
1.0,21.0,0.06718489727928928,0.15301587301587308
2.0,21.0,-0.036091060521932235,-0.16952380952380947
3.0,21.0,-0.11937812326485278,-0.24317460317460318
4.0,21.0,-0.012770682953914442,-0.04507936507936505
5.0,21.0,-0.06496390893947807,-0.09841269841269844
6.0,21.0,0.021654636313159437,0.086984126984127
7.0,21.0,0.027207107162687483,0.06666666666666665
8.0,21.0,0.04608550805108271,0.1212698412698413
9.0,21.0,0.04164353137146028,0.12253968253968259
0.0,22.0,0.018952062430323317,0.038678278688524595
1.0,22.0,0.060200668896320995,0.17315573770491802
2.0,22.0,-0.05239687848383505,-0.16752049180327871
3.0,22.0,-0.11817168338907467,-0.23283811475409844
4.0,22.0,0.0011148272017837246,-0.06762295081967222
5.0,22.0,-0.06020066889632112,-0.08299180327868862
6.0,22.0,0.04013377926421408,0.05788934426229496
7.0,22.0,0.015607580824972142,0.05532786885245889
8.0,22.0,0.05351170568561865,0.11936475409836059
9.0,22.0,0.0412486064659978,0.10655737704918025
0.0,23.0,0.010721465266919871,0.034789233113255436
1.0,23.0,0.06544561090015634,0.14525139664804476
2.0,23.0,-0.03618494527585435,-0.164550533265617
3.0,23.0,-0.12553048916685275,-0.2521584560690706
4.0,23.0,-0.007147643511279832,-0.047739969527678984
5.0,23.0,-0.05628769265132902,-0.06170644997460637
6.0,23.0,0.028590574045119575,0.10335195530726261
7.0,23.0,0.03640830913558195,0.04240731335703401
8.0,23.0,0.05092696001786908,0.09065515490096498
9.0,23.0,0.0330578512396695,0.10970035551041142
0.0,24.0,0.0311131079411435,0.03896103896103891
1.0,24.0,0.05470066269796694,0.13190730837789666
2.0,24.0,-0.05537459283387623,-0.10236822001527887
3.0,24.0,-0.12389082331798265,-0.26534250063661835
4.0,24.0,0.0030326856115916387,-0.0552584670231729
5.0,24.0,-0.07559249691115358,-0.0718105423987777
6.0,24.0,0.03672919240705387,0.07333842627960273
7.0,24.0,0.019880939009322755,0.028775146422205328
8.0,24.0,0.06368639784342353,0.11408199643493763
9.0,24.0,0.04571492755251047,0.10771581359816655
0.0,25.0,0.02151730257320329,0.02681992337164753
1.0,25.0,0.055900621118012424,0.1673052362707535
2.0,25.0,-0.048358473824312305,-0.1532567049808429
3.0,25.0,-0.12710736468500436,-0.22094508301404858
4.0,25.0,-0.0006654835847381699,-0.04342273307790553
5.0,25.0,-0.05390417036379767,-0.11621966794380598
6.0,25.0,0.038154392191659385,0.06385696040868447
7.0,25.0,0.024844720496894505,0.029374201787994915
8.0,25.0,0.05146406388642413,0.11494252873563214
9.0,25.0,0.038154392191659385,0.13154533844189015
0.0,26.0,0.0366127583108716,0.04639306653071627
1.0,26.0,0.06469002695417789,0.163650267652307
2.0,26.0,-0.05660377358490566,-0.1791995921488656
3.0,26.0,-0.15655884995507635,-0.26586795819525877
4.0,26.0,-0.0004492362982928526,-0.06831506500127452
5.0,26.0,-0.05323450134770889,-0.0772368085648738
6.0,26.0,0.018643306379155504,0.10374713229671174
7.0,26.0,0.03099730458221032,0.07698190160591385
8.0,26.0,0.06805929919137466,0.08590364516951315
9.0,26.0,0.04784366576819416,0.11394341065511093
0.0,27.0,0.020974364665408977,-0.004697219753713249
1.0,27.0,0.06314504494506709,0.14764504252888166
2.0,27.0,-0.0533792031960937,-0.11641487876094961
3.0,27.0,-0.13106203529020086,-0.17608226482163253
4.0,27.0,0.007657307734990586,-0.0643646058143963
5.0,27.0,-0.06003773166130289,-0.10498920908975498
6.0,27.0,0.04760847852624563,0.0029198933604165037
7.0,27.0,0.016535345688602845,0.06131776056874446
8.0,27.0,0.045388969037842564,0.1400279294147519
9.0,27.0,0.0431694595494395,0.11463755236765273
0.0,28.0,0.007450239074836027,0.02332101440040792
1.0,28.0,0.05304125430890689,0.1635019752771761
2.0,28.0,-0.032580896252640934,-0.13724990442207202
3.0,28.0,-0.128210830646058,-0.19969415063081428
4.0,28.0,0.016346046925386465,0.009302918312731088
5.0,28.0,-0.06371622372956746,-0.1308780425640371
6.0,28.0,0.038585566551762554,0.06537530266343827
7.0,28.0,0.0252418547759369,0.01567478017076601
8.0,28.0,0.05081730234626928,0.09086275009557797
9.0,28.0,0.03302568664516853,0.09978335669682686
0.0,29.0,0.018938974415771408,0.03607651816664528
1.0,29.0,0.06767083840956908,0.1785851842341764
2.0,29.0,-0.04419094030346666,-0.1449480035948132
3.0,29.0,-0.12725661756562187,-0.22839902426498915
4.0,29.0,0.0023258389633403374,-0.06534856849403012
5.0,29.0,-0.04529848266696206,-0.096161253049172
6.0,29.0,0.03112194041422086,0.08743099242521496
7.0,29.0,0.017831432052276,0.03992810373603802
8.0,29.0,0.045519991139660994,0.09513416356400044
9.0,29.0,0.03333702514121167,0.09770188727692893


==> pics/RAA_scatter/cifar10_GP_resnet56_rate50_regression.txt <==
dataset,model,rate,a,b,r2,acc
cifar10,resnet56,50,1.9118009055411447,0.0,0.8855212108883442,0.7851200000000002


==> pics/RAA_scatter/cifar10_MP_resnet110_rate10.txt <==
class,model,before,after
0.0,0.0,0.012321012321012318,0.03440546901266397
1.0,0.0,0.060051060051059965,0.06466435055474613
2.0,0.0,-0.030969030969031006,-0.04628488176622213
3.0,0.0,-0.13086913086913088,-0.14826851955620304
4.0,0.0,0.007881007881007875,-0.00481900706040566
5.0,0.0,-0.05871905871905878,-0.06085397287907656
6.0,0.0,0.03230103230103232,0.031043371063543716
7.0,0.0,0.020091020091020095,0.02880197243079688
8.0,0.0,0.04673104673104664,0.05794015465650563
9.0,0.0,0.04118104118104108,0.04337106354365131
0.0,1.0,0.021166403963071425,0.004893592807556584
1.0,1.0,0.061697815807250575,0.07317628314555583
2.0,1.0,-0.03174960594460707,-0.05883691817457617
3.0,1.0,-0.13195226300382792,-0.13963810174120864
4.0,1.0,-0.010358027471290235,0.0037555479685899276
5.0,1.0,-0.08353974330105837,-0.06452714236940944
6.0,1.0,0.026795766719207435,0.031068624103789678
7.0,1.0,0.03467687457779785,0.026516444747923053
8.0,1.0,0.06732717856338659,0.07317628314555583
9.0,1.0,0.04593560009006987,0.050415386366222836
0.0,2.0,0.02026794915836488,0.025787965616045804
1.0,2.0,0.06607122409252271,0.06131805157593122
2.0,2.0,-0.06904843696324289,-0.06246418338108894
3.0,2.0,-0.14920416809801898,-0.14842406876790837
4.0,2.0,-0.015229588915607443,0.00515759312320911
5.0,2.0,-0.06790335508988896,-0.10257879656160461
6.0,2.0,0.046604832245505635,0.05329512893982806
7.0,2.0,0.03286384976525829,0.02808022922636099
8.0,2.0,0.09011794343295546,0.08194842406876779
9.0,2.0,0.04545975037215169,0.05787965616045844
0.0,3.0,0.02886667415477935,0.006688584060764104
1.0,3.0,0.05582387959114901,0.07924271624532361
2.0,3.0,-0.05537459283387623,-0.04545969844688814
3.0,3.0,-0.13399977535662133,-0.14295431356989002
4.0,3.0,0.005279119397955788,0.002153950799229127
5.0,3.0,-0.08794788273615627,-0.072667498016098
6.0,3.0,0.0400988430866001,0.035030041945357714
7.0,3.0,0.02886667415477935,0.02596077542228776
8.0,3.0,0.07042569920251598,0.0713071080376374
9.0,3.0,0.04796136133887462,0.040698333522276434
0.0,4.0,0.006047278724574008,0.016060673656033995
1.0,4.0,0.052226498075865845,0.06736560339058667
2.0,4.0,-0.03133589884551948,-0.04751282623243361
3.0,4.0,-0.1280923584387025,-0.1423154137854115
4.0,4.0,0.006047278724574008,0.008253401739906395
5.0,4.0,-0.03573391973611872,-0.06535801918358242
6.0,4.0,0.024738867509620753,0.026098594691055195
7.0,4.0,0.025838372732270562,0.021637296453267996
8.0,4.0,0.04343045629466738,0.06067365603390588
9.0,4.0,0.036833424958768526,0.05509703323667187
0.0,5.0,0.01681701748524335,0.022217235188509918
1.0,5.0,0.06582024724356825,0.06934470377019746
2.0,5.0,-0.05446040761777487,-0.051840215439856396
3.0,5.0,-0.14021605969484352,-0.14385098743267502
4.0,5.0,0.0034525002784274324,-0.008078994614003573
5.0,5.0,-0.07784831272970272,-0.066427289048474
6.0,5.0,0.0402049225971712,0.036804308797127525
7.0,5.0,0.04131863236440586,0.027827648114901307
8.0,5.0,0.04911460073504835,0.06373429084380607
9.0,5.0,0.05579685933845631,0.05026929982046686
0.0,6.0,0.008908685968819607,0.006324824937881239
1.0,6.0,0.061247216035634676,0.06618477524282809
2.0,6.0,-0.043429844097995586,-0.02868759882538963
3.0,6.0,-0.1403118040089087,-0.14840749943528345
4.0,6.0,0.001113585746102451,-0.012875536480686657
5.0,6.0,-0.05790645879732744,-0.06821775468714707
6.0,6.0,0.05233853006681507,0.04133724870115211
7.0,6.0,0.018930957683741666,0.031172351479557343
8.0,6.0,0.046770601336302814,0.05940817709509824
9.0,6.0,0.05233853006681507,0.05376101197199016
0.0,7.0,-0.004249454461927227,0.0030009233610342185
1.0,7.0,0.07614562995291148,0.08494921514312097
2.0,7.0,-0.05363500631675672,-0.039704524469067394
3.0,7.0,-0.15010910761456303,-0.16435826408125576
4.0,7.0,0.0026415527736303765,-0.007386888273314822
5.0,7.0,-0.081199035258987,-0.1158818097876269
6.0,7.0,0.060066613069943736,0.046860572483841276
7.0,7.0,0.031354082921787055,0.04570637119113583
8.0,7.0,0.05891811186401747,0.08033240997229929
9.0,7.0,0.060066613069943736,0.06648199445983391
0.0,8.0,0.022613345215550834,0.02193866129393336
1.0,8.0,0.06494374512643411,0.06895007835236175
2.0,8.0,-0.030856633619249254,-0.03962390866353256
3.0,8.0,-0.1377965912888493,-0.1504365345869711
4.0,8.0,0.013701682076417485,0.01186478620998439
5.0,8.0,-0.06427537039099931,-0.06312961719274682
6.0,8.0,0.028183134677509176,0.026415939109021788
7.0,8.0,0.013701682076417485,0.02193866129393336
8.0,8.0,0.05046229252534242,0.05551824490709646
9.0,8.0,0.03932271360142586,0.04656368927691973
0.0,9.0,0.022346368715083817,0.027752707581227512
1.0,9.0,0.0715083798882681,0.06498194945848373
2.0,9.0,-0.04134078212290506,-0.03768050541516244
3.0,9.0,-0.1329608938547486,-0.13808664259927794
4.0,9.0,-0.005586592178770954,-0.012861010830324872
5.0,9.0,-0.0625698324022347,-0.06926895306859207
6.0,9.0,0.030167597765363156,0.025496389891696825
7.0,9.0,0.014525139664804482,0.026624548736462167
8.0,9.0,0.05474860335195523,0.06046931407942236
9.0,9.0,0.04916201117318428,0.052572202166065084
0.0,10.0,0.023003121026470962,0.024236774644605035
1.0,10.0,0.07964397179516827,0.08133302260545337
2.0,10.0,-0.03941740839209342,-0.07480773712421339
3.0,10.0,-0.18044156744884987,-0.16802610114192496
4.0,10.0,-0.019766500982545374,0.006758331391284115
5.0,10.0,-0.07756328748121598,-0.08529480307620593
6.0,10.0,0.0414980927060456,0.06268934980191106
7.0,10.0,0.035718414056178524,0.01258447914239109
8.0,10.0,0.08079990752514168,0.07783733395478919
9.0,10.0,0.056525257195699986,0.06268934980191106
0.0,11.0,0.023473133830236963,0.010542844324809416
1.0,11.0,0.061297140950049976,0.08232391206819205
2.0,11.0,-0.02881299365891649,-0.046657694033198714
3.0,11.0,-0.12782289464901547,-0.16666666666666663
4.0,11.0,-0.012125931694293048,0.006056527590847995
5.0,11.0,-0.06552452998108807,-0.056751906684611914
6.0,11.0,0.03237290021136947,0.03970390309555866
7.0,11.0,0.03014795861608634,0.030731269627635813
8.0,11.0,0.05128490377127591,0.05877074921489458
9.0,11.0,0.03571031260429416,0.04194706146253937
0.0,12.0,0.03232300637512587,0.017639077340569943
1.0,12.0,0.06811318644446925,0.06286748077792852
2.0,12.0,-0.048204898780897024,-0.052464947987336044
3.0,12.0,-0.13879879208142265,-0.13048394391677967
4.0,12.0,0.002125041941617283,-0.002713704206241472
5.0,12.0,-0.06945531819706972,-0.0716870194482135
6.0,12.0,0.03120456324795888,0.03799185888738136
7.0,12.0,0.017783245721955068,0.02894617819990962
8.0,12.0,0.055810312045632415,0.058344640434192775
9.0,12.0,0.04909965328263051,0.05156037991858897
0.0,13.0,0.01206434316353891,0.020568731032932427
1.0,13.0,0.07797140303842713,0.07339552658199383
2.0,13.0,-0.028150134048257374,-0.042373833876587684
3.0,13.0,-0.1487935656836461,-0.15252332246824776
4.0,13.0,0.013181411974977695,0.005957064178936688
5.0,13.0,-0.07394995531724759,-0.07159716758457917
6.0,13.0,0.028820375335120694,0.029560526020006733
7.0,13.0,0.02211796246648798,0.027312577273238155
8.0,13.0,0.05563002680965143,0.05541193660784523
9.0,13.0,0.04110813226094734,0.05428796223446094
0.0,14.0,0.030480656506447858,-0.0036338061188606165
1.0,14.0,0.08206330597889808,0.0924862267026141
2.0,14.0,-0.0597889800703399,-0.07630992849607307
3.0,14.0,-0.1934349355216882,-0.1724299613175478
4.0,14.0,-0.008206330597889808,0.003399367014418021
5.0,14.0,-0.08909730363423207,-0.08685968819599103
6.0,14.0,0.055099648300117286,0.05380377446958159
7.0,14.0,0.026963657678780797,0.012776931192122871
8.0,14.0,0.09964830011723326,0.11006915953581056
9.0,14.0,0.05627198124267297,0.06669792521392576
0.0,15.0,0.011512238739242177,0.006779661016949158
1.0,15.0,0.06851458589471321,0.06779661016949146
2.0,15.0,-0.06113781155694655,-0.05197740112994355
3.0,15.0,-0.14943556499385272,-0.1593220338983051
4.0,15.0,0.009276852576282524,-0.006779661016949158
5.0,15.0,-0.0466078014977088,-0.04519774011299439
6.0,15.0,0.03274840728735888,0.05197740112994355
7.0,15.0,0.021571476472560615,0.023728813559322055
8.0,15.0,0.059573041242874596,0.05536723163841813
9.0,15.0,0.05398457583547546,0.057627118644067846
0.0,16.0,0.01849737382964146,0.012425218591808597
1.0,16.0,0.07216259419958886,0.0699493787390705
2.0,16.0,-0.047727791733272504,-0.07040957202024842
3.0,16.0,-0.14478191367892215,-0.14058904739990793
4.0,16.0,-0.004338890157570251,0.008973768982972882
5.0,16.0,-0.09454213290705639,-0.08076392084675556
6.0,16.0,0.04932633021237727,0.0457892314772205
7.0,16.0,0.0310573190226079,0.008973768982972882
8.0,16.0,0.07444622059831003,0.0757017947537967
9.0,16.0,0.04590089061429552,0.0699493787390705
0.0,17.0,0.006176305446378507,0.018329938900203655
1.0,17.0,0.07804604154969119,0.0726408689748811
2.0,17.0,-0.035373385738349215,-0.045032812853586845
3.0,17.0,-0.14430095451993258,-0.15252319529305275
4.0,17.0,0.00729927007299277,0.027381760579316586
5.0,17.0,-0.062324536777091516,-0.08124009957003844
6.0,17.0,0.03986524424480639,0.0353021045485404
7.0,17.0,0.01965188096574966,0.013804028060647192
8.0,17.0,0.04772599663110623,0.06245756958587906
9.0,17.0,0.04323413812464918,0.048879837067209796
0.0,18.0,0.016273663234805762,0.017837235228539593
1.0,18.0,0.0727333111922949,0.06688963210702334
2.0,18.0,-0.03686482896047824,-0.04013377926421408
3.0,18.0,-0.14092770950957598,-0.14827201783723523
4.0,18.0,0.0029890401859847624,0.015607580824972142
5.0,18.0,-0.06232702313738516,-0.06465997770345602
6.0,18.0,0.0339864939665671,0.037904124860646635
7.0,18.0,0.02513007860068643,0.016722408026755866
8.0,18.0,0.04505701317391781,0.05351170568561865
9.0,18.0,0.04394996125318273,0.04459308807134898
0.0,19.0,0.02024746906636672,0.018226822682268218
1.0,19.0,0.07761529808773898,0.07223222322232214
2.0,19.0,-0.07311586051743539,-0.06503150315031511
3.0,19.0,-0.14735658042744657,-0.14266426642664268
4.0,19.0,0.019122609673790793,0.00022502250225020024
5.0,19.0,-0.0697412823397076,-0.05828082808280836
6.0,19.0,0.03599550056242973,0.030603060306030605
7.0,19.0,0.028121484814398225,0.03172817281728173
8.0,19.0,0.049493813273340875,0.06323132313231314
9.0,19.0,0.05961754780652411,0.04972997299729975
0.0,20.0,0.007129116215910345,0.01642710472279257
1.0,20.0,0.07163064388367082,0.07802874743326478
2.0,20.0,-0.03474029648070619,-0.04517453798767976
3.0,20.0,-0.145637659839312,-0.186630161989505
4.0,20.0,-0.023424238995134152,-0.004106776180698206
5.0,20.0,-0.0698200746859795,-0.07027150353639071
6.0,20.0,0.042208894421183654,0.06433949349760439
7.0,20.0,0.02749801968994001,0.02669404517453796
8.0,20.0,0.07389385538078523,0.06433949349760439
9.0,20.0,0.051261740409641286,0.05635409536846908
0.0,21.0,0.00044563279857404967,0.00033681374200063654
1.0,21.0,0.06394830659536543,0.06545413719546414
2.0,21.0,-0.028520499108734356,-0.04008083529808023
3.0,21.0,-0.15329768270944735,-0.14786123273829577
4.0,21.0,0.009358288770053558,0.014932075895363172
5.0,21.0,-0.05080213903743313,-0.06478050971146299
6.0,21.0,0.02718360071301258,0.028404625575390127
7.0,21.0,0.03163992869875233,0.041877175255417086
8.0,21.0,0.049465240641711226,0.0564724374087795
9.0,21.0,0.050579322638146164,0.045245312675423824
0.0,22.0,0.015374405486118818,0.004693786320965558
1.0,22.0,0.06735980533126862,0.07286544479213224
2.0,22.0,-0.05098993474173214,-0.04671434957532416
3.0,22.0,-0.14390001106072337,-0.13500223513634332
4.0,22.0,0.0043136821148103245,0.01139919535091639
5.0,22.0,-0.045459573056077895,-0.061242735806884295
6.0,22.0,0.02975334586881986,0.03151542244076889
7.0,22.0,0.030859418205950707,0.029280286097451945
8.0,22.0,0.051874792611436724,0.05610192221725515
9.0,22.0,0.04081406924012823,0.03710326329906125
0.0,23.0,0.0224466891133558,0.015909090909090925
1.0,23.0,0.06172839506172832,0.07159090909090902
2.0,23.0,-0.0448933782267116,-0.05681818181818187
3.0,23.0,-0.13916947250280584,-0.13636363636363635
4.0,23.0,-0.00785634118967453,-0.013636363636363648
5.0,23.0,-0.05499438832772171,-0.0636363636363637
6.0,23.0,0.03479236812570149,0.032954545454545486
7.0,23.0,0.02132435465768801,0.03068181818181821
8.0,23.0,0.06509539842873169,0.06818181818181812
9.0,23.0,0.041526374859708226,0.05113636363636368
0.0,24.0,0.023038321167883208,0.014425851125216336
1.0,24.0,0.05611313868613141,0.06405077899596075
2.0,24.0,-0.029425182481751876,-0.04096941719561464
3.0,24.0,-0.14119525547445258,-0.1540680900173111
4.0,24.0,-0.0043339416058394455,0.002885170225043216
5.0,24.0,-0.09329379562043794,-0.09174841315637623
6.0,24.0,0.05269160583941608,0.04558568955568376
7.0,24.0,0.009352189781021881,0.02942873629544139
8.0,24.0,0.07664233576642328,0.07443739180611655
9.0,24.0,0.05041058394160586,0.05597230236583957
0.0,25.0,0.018580702932617037,0.028268949205991677
1.0,25.0,0.07118871725990597,0.06543529676765393
2.0,25.0,-0.050817103201253634,-0.051695010699403146
3.0,25.0,-0.13252742332661738,-0.13278522356121186
4.0,25.0,0.0006715916722633143,0.00799639599053947
5.0,25.0,-0.0608909782852026,-0.06295754026354326
6.0,25.0,0.027535258562793895,0.046288996508615864
7.0,25.0,0.03089321692411022,0.011375154859781505
8.0,25.0,0.05551824490709646,0.046288996508615864
9.0,25.0,0.03984777255428708,0.04178398468295982
0.0,26.0,0.020638321867598942,0.006475065318641416
1.0,26.0,0.07928273373181449,0.08485743496535271
2.0,26.0,-0.04590053005526116,-0.048051800522549135
3.0,26.0,-0.11920604488553063,-0.1389299102578666
4.0,26.0,-0.013194992669448565,-0.01738043848687945
5.0,26.0,-0.08311717604601342,-0.06963535158468706
6.0,26.0,0.014999436111424357,0.034874474610928165
7.0,26.0,0.03417164768241795,0.026922640009087874
8.0,26.0,0.05221608210217662,0.05872997841644903
9.0,26.0,0.06011052216082091,0.06213790753152344
0.0,27.0,0.003155996393147007,0.012816150618124052
1.0,27.0,0.07529305680793505,0.07065895429284327
2.0,27.0,-0.039675383228133465,-0.04729499829874115
3.0,27.0,-0.15915238954012623,-0.15390722467959628
4.0,27.0,0.014427412082957657,0.002608597028467697
5.0,27.0,-0.06672678088367902,-0.08699104003629352
6.0,27.0,0.03020739404869257,0.03549960303958262
7.0,27.0,0.023444544634806178,0.029828739934217974
8.0,27.0,0.06289449954914333,0.06839060905069741
9.0,27.0,0.05613165013525706,0.06839060905069741
0.0,28.0,0.00652271704903287,0.017639077340569943
1.0,28.0,0.06950067476383262,0.0775667118950701
2.0,28.0,-0.029464687359424202,-0.04568068747173224
3.0,28.0,-0.16104363472784525,-0.1711895070104025
4.0,28.0,0.01327035537561857,0.010854816824966139
5.0,28.0,-0.06995051731893841,-0.05585707824513795
6.0,28.0,0.04588394062078279,0.03912256897331533
7.0,28.0,0.023391812865497123,0.02103120759837185
8.0,28.0,0.04813315339631136,0.05269109000452294
9.0,28.0,0.053756185335132774,0.05382180009045691
0.0,29.0,-0.0028042624789679717,0.008023505480845287
1.0,29.0,0.06449803701626472,0.0701774211775341
2.0,29.0,-0.031968592260235525,-0.03491919990959435
3.0,29.0,-0.14413909141895676,-0.15583681771951635
4.0,29.0,0.007291082445316951,-0.007797491241948262
5.0,29.0,-0.07795849691531129,-0.0801220476890045
6.0,29.0,0.044307347167695,0.049836139676799666
7.0,29.0,0.020751542344363515,0.02836478698157985
8.0,29.0,0.06674144699943915,0.060006780427166825
9.0,29.0,0.053280987100392585,0.062266922816137334


==> pics/RAA_scatter/cifar10_MP_resnet110_rate10_regression.txt <==
dataset,model,rate,a,b,r2,acc
cifar10,resnet110,10,1.037553990243453,0.0,0.9718901459885902,0.882453333333333


==> pics/RAA_scatter/cifar10_MP_resnet110_rate2.txt <==
class,model,before,after
0.0,0.0,0.012321012321012318,0.025782892552838443
1.0,0.0,0.060051060051059965,0.06229943565342483
2.0,0.0,-0.030969030969031006,-0.03286488879052778
3.0,0.0,-0.13086913086913088,-0.13245546088303634
4.0,0.0,0.007881007881007875,-0.007413964811331115
5.0,0.0,-0.05871905871905878,-0.05499612703330748
6.0,0.0,0.03230103230103232,0.03463538784995032
7.0,0.0,0.020091020091020095,0.024676330640699455
8.0,0.0,0.04673104673104664,0.04127475932278411
9.0,0.0,0.04118104118104108,0.03906163549850614
0.0,1.0,0.021166403963071425,0.022880215343203326
1.0,1.0,0.061697815807250575,0.05989232839838493
2.0,1.0,-0.03174960594460707,-0.04329295648272765
3.0,1.0,-0.13195226300382792,-0.12741139524450418
4.0,1.0,-0.010358027471290235,0.002691790040376928
5.0,1.0,-0.08353974330105837,-0.08591296545536116
6.0,1.0,0.026795766719207435,0.03521758636159723
7.0,1.0,0.03467687457779785,0.026244952893674393
8.0,1.0,0.06732717856338659,0.06437864513234635
9.0,1.0,0.04593560009006987,0.04531179901301043
0.0,2.0,0.02026794915836488,0.03119682359614303
1.0,2.0,0.06607122409252271,0.06749858196256381
2.0,2.0,-0.06904843696324289,-0.04707884288145205
3.0,2.0,-0.14920416809801898,-0.13329551900170158
4.0,2.0,-0.015229588915607443,-0.011911514463981797
5.0,2.0,-0.06790335508988896,-0.08111174134997153
6.0,2.0,0.046604832245505635,0.024390243902439112
7.0,2.0,0.03286384976525829,0.025524673851389765
8.0,2.0,0.09011794343295546,0.07884288145207034
9.0,2.0,0.04545975037215169,0.045944412932501524
0.0,3.0,0.02886667415477935,0.011978058882794183
1.0,3.0,0.05582387959114901,0.06683085189745884
2.0,3.0,-0.05537459283387623,-0.042874734131870595
3.0,3.0,-0.13399977535662133,-0.1268330907869696
4.0,3.0,0.005279119397955788,0.0019030560841822846
5.0,3.0,-0.08794788273615627,-0.08317474532631819
6.0,3.0,0.0400988430866001,0.031008619724616656
7.0,3.0,0.02886667415477935,0.019814172170603436
8.0,3.0,0.07042569920251598,0.06571140714205752
9.0,3.0,0.04796136133887462,0.05563640434344561
0.0,4.0,0.006047278724574008,0.01297844258688961
1.0,4.0,0.052226498075865845,0.0547734271887373
2.0,4.0,-0.03133589884551948,-0.04421469423669161
3.0,4.0,-0.1280923584387025,-0.11680598328200612
4.0,4.0,0.006047278724574008,0.004179498460184806
5.0,4.0,-0.03573391973611872,-0.056313242410910715
6.0,4.0,0.024738867509620753,0.029476462824461116
7.0,4.0,0.025838372732270562,0.028376594808623014
8.0,4.0,0.04343045629466738,0.044874615046194395
9.0,4.0,0.036833424958768526,0.0426748790145182
0.0,5.0,0.01681701748524335,0.024872307350655216
1.0,5.0,0.06582024724356825,0.05818343326671108
2.0,5.0,-0.05446040761777487,-0.03064623584277144
3.0,5.0,-0.14021605969484352,-0.12613813013546515
4.0,5.0,0.0034525002784274324,0.003775260937153087
5.0,5.0,-0.07784831272970272,-0.09837885853875183
6.0,5.0,0.0402049225971712,0.028203419942260815
7.0,5.0,0.04131863236440586,0.03930712858094615
8.0,5.0,0.04911460073504835,0.05263157894736842
9.0,5.0,0.05579685933845631,0.04819009549189429
0.0,6.0,0.008908685968819607,0.00735457989748167
1.0,6.0,0.061247216035634676,0.06864274570982838
2.0,6.0,-0.043429844097995586,-0.038332961889904156
3.0,6.0,-0.1403118040089087,-0.12079340316469796
4.0,6.0,0.001113585746102451,0.008468910184978884
5.0,6.0,-0.05790645879732744,-0.08067751281479833
6.0,6.0,0.05233853006681507,0.04412747938488977
7.0,6.0,0.018930957683741666,0.02072654334744825
8.0,6.0,0.046770601336302814,0.04858480053487851
9.0,6.0,0.05233853006681507,0.04189881880989534
0.0,7.0,-0.004249454461927227,0.005128205128205197
1.0,7.0,0.07614562995291148,0.07008547008547009
2.0,7.0,-0.05363500631675672,-0.060968660968660965
3.0,7.0,-0.15010910761456303,-0.13390313390313385
4.0,7.0,0.0026415527736303765,0.0108262108262109
5.0,7.0,-0.081199035258987,-0.08148148148148136
6.0,7.0,0.060066613069943736,0.05185185185185196
7.0,7.0,0.031354082921787055,0.03475783475783485
8.0,7.0,0.05891811186401747,0.06324786324786337
9.0,7.0,0.060066613069943736,0.04045584045584056
0.0,8.0,0.022613345215550834,0.027663592934118467
1.0,8.0,0.06494374512643411,0.0632151983112987
2.0,8.0,-0.030856633619249254,-0.032329741139873365
3.0,8.0,-0.1377965912888493,-0.13231863126319296
4.0,8.0,0.013701682076417485,-0.0034440617709143337
5.0,8.0,-0.06427537039099931,-0.06454838351294305
6.0,8.0,0.028183134677509176,0.03988445728252421
7.0,8.0,0.013701682076417485,0.008776802577491409
8.0,8.0,0.05046229252534242,0.05210532163092983
9.0,8.0,0.03932271360142586,0.040995444950561094
0.0,9.0,0.022346368715083817,0.023989338071968087
1.0,9.0,0.0715083798882681,0.06730342070191025
2.0,9.0,-0.04134078212290506,-0.04709018214127054
3.0,9.0,-0.1329608938547486,-0.12483340737450016
4.0,9.0,-0.005586592178770954,0.006219458018658429
5.0,9.0,-0.0625698324022347,-0.07596623722789873
6.0,9.0,0.030167597765363156,0.02509995557529994
7.0,9.0,0.014525139664804482,0.022878720568636234
8.0,9.0,0.05474860335195523,0.057307863171923566
9.0,9.0,0.04916201117318428,0.04509107063527318
0.0,10.0,0.023003121026470962,0.028636884306987426
1.0,10.0,0.07964397179516827,0.07789232531500567
2.0,10.0,-0.03941740839209342,-0.06987399770904919
3.0,10.0,-0.18044156744884987,-0.16609392898052694
4.0,10.0,-0.019766500982545374,-0.009163802978235975
5.0,10.0,-0.07756328748121598,-0.07331042382588768
6.0,10.0,0.0414980927060456,0.04696449026345938
7.0,10.0,0.035718414056178524,0.0400916380297824
8.0,10.0,0.08079990752514168,0.06872852233676982
9.0,10.0,0.056525257195699986,0.056128293241695354
0.0,11.0,0.023473133830236963,0.02000221018897116
1.0,11.0,0.061297140950049976,0.06199580064095472
2.0,11.0,-0.02881299365891649,-0.04077798651784732
3.0,11.0,-0.12782289464901547,-0.11260912808045086
4.0,11.0,-0.012125931694293048,0.010056359818764501
5.0,11.0,-0.06552452998108807,-0.06509006520057471
6.0,11.0,0.03237290021136947,0.027737871588020786
7.0,11.0,0.03014795861608634,0.008951265333185982
8.0,11.0,0.05128490377127591,0.05426013924190509
9.0,11.0,0.03571031260429416,0.035473532987070414
0.0,12.0,0.03232300637512587,0.02652697280428003
1.0,12.0,0.06811318644446925,0.05773517610343285
2.0,12.0,-0.048204898780897024,-0.04146232724030318
3.0,12.0,-0.13879879208142265,-0.1350869371377619
4.0,12.0,0.002125041941617283,0.002006241640659857
5.0,12.0,-0.06945531819706972,-0.07601426660722252
6.0,12.0,0.03120456324795888,0.03209986625055734
7.0,12.0,0.017783245721955068,0.02206865804725818
8.0,12.0,0.055810312045632415,0.06665180561747655
9.0,12.0,0.04909965328263051,0.04547481052162277
0.0,13.0,0.01206434316353891,0.0016675931072818865
1.0,13.0,0.07797140303842713,0.05503057254030016
2.0,13.0,-0.028150134048257374,-0.033907726514730376
3.0,13.0,-0.1487935656836461,-0.11506392440244573
4.0,13.0,0.013181411974977695,0.005002779321845536
5.0,13.0,-0.07394995531724759,-0.07615341856586993
6.0,13.0,0.028820375335120694,0.036131183991106264
7.0,13.0,0.02211796246648798,0.03168426903835473
8.0,13.0,0.05563002680965143,0.0516953863257365
9.0,13.0,0.04110813226094734,0.04391328515842132
0.0,14.0,0.030480656506447858,0.02158605563892422
1.0,14.0,0.08206330597889808,0.08276578552464503
2.0,14.0,-0.0597889800703399,-0.05806302666512757
3.0,14.0,-0.1934349355216882,-0.15733579591365576
4.0,14.0,-0.008206330597889808,-0.0038093039362806992
5.0,14.0,-0.08909730363423207,-0.09615606602793482
6.0,14.0,0.055099648300117286,0.05275308784485753
7.0,14.0,0.026963657678780797,0.02158605563892422
8.0,14.0,0.09964830011723326,0.07930278194620813
9.0,14.0,0.05627198124267297,0.05737042594944024
0.0,15.0,0.011512238739242177,0.020091020091020095
1.0,15.0,0.06851458589471321,0.06449106449106441
2.0,15.0,-0.06113781155694655,-0.03651903651903656
3.0,15.0,-0.14943556499385272,-0.14085914085914086
4.0,15.0,0.009276852576282524,-0.009879009879009899
5.0,15.0,-0.0466078014977088,-0.06315906315906322
6.0,15.0,0.03274840728735888,0.035631035631035646
7.0,15.0,0.021571476472560615,0.03452103452103454
8.0,15.0,0.059573041242874596,0.05228105228105219
9.0,15.0,0.05398457583547546,0.0434010434010433
0.0,16.0,0.01849737382964146,0.022971596695711197
1.0,16.0,0.07216259419958886,0.05013013466108408
2.0,16.0,-0.047727791733272504,-0.03700350797782059
3.0,16.0,-0.14478191367892215,-0.11847912187393914
4.0,16.0,-0.004338890157570251,-0.005318547018218895
5.0,16.0,-0.09454213290705639,-0.10150503564558108
6.0,16.0,0.04932633021237727,0.05239334615819849
7.0,16.0,0.0310573190226079,0.019576779450039584
8.0,16.0,0.07444622059831003,0.07389385538078523
9.0,16.0,0.04590089061429552,0.043340500169740864
0.0,17.0,0.006176305446378507,0.013068245280911476
1.0,17.0,0.07804604154969119,0.06891544733608844
2.0,17.0,-0.035373385738349215,-0.027141740198816027
3.0,17.0,-0.14430095451993258,-0.14442086451468777
4.0,17.0,0.00729927007299277,0.00971741315760085
5.0,17.0,-0.062324536777091516,-0.0718195018429577
6.0,17.0,0.03986524424480639,0.03317323802077523
7.0,17.0,0.01965188096574966,0.0164190774042221
8.0,17.0,0.04772599663110623,0.05551211884284594
9.0,17.0,0.04323413812464918,0.046576566514017724
0.0,18.0,0.016273663234805762,0.02151130722559302
1.0,18.0,0.0727333111922949,0.06232763375620518
2.0,18.0,-0.03686482896047824,-0.03585217870932154
3.0,18.0,-0.14092770950957598,-0.1252068394925537
4.0,18.0,0.0029890401859847624,0.0005515719801434704
5.0,18.0,-0.06232702313738516,-0.03805846662989518
6.0,18.0,0.0339864939665671,0.01489244346387211
7.0,18.0,0.02513007860068643,0.02261445118587984
8.0,18.0,0.04505701317391781,0.04247104247104245
9.0,18.0,0.04394996125318273,0.03474903474903472
0.0,19.0,0.02024746906636672,0.021889658253294687
1.0,19.0,0.07761529808773898,0.060978333705606416
2.0,19.0,-0.07311586051743539,-0.04400268036631672
3.0,19.0,-0.14735658042744657,-0.1590350681259772
4.0,19.0,0.019122609673790793,-0.0037971856153673875
5.0,19.0,-0.0697412823397076,-0.05852133124860398
6.0,19.0,0.03599550056242973,0.044226044226044314
7.0,19.0,0.028121484814398225,0.023006477551932168
8.0,19.0,0.049493813273340875,0.06432879160151886
9.0,19.0,0.05961754780652411,0.05092696001786908
0.0,20.0,0.007129116215910345,0.012771678243334167
1.0,20.0,0.07163064388367082,0.059825229666143856
2.0,20.0,-0.03474029648070619,-0.04324445440286799
3.0,20.0,-0.145637659839312,-0.14631413847187985
4.0,20.0,-0.023424238995134152,-0.005153484203450524
5.0,20.0,-0.0698200746859795,-0.07013219807304504
6.0,20.0,0.042208894421183654,0.037418776607663115
7.0,20.0,0.02749801968994001,0.039659421913511204
8.0,20.0,0.07389385538078523,0.0609455523190679
9.0,20.0,0.051261740409641286,0.05422361640152364
0.0,21.0,0.00044563279857404967,0.0065548272414176385
1.0,21.0,0.06394830659536543,0.06765914898344623
2.0,21.0,-0.028520499108734356,-0.05232751916453731
3.0,21.0,-0.15329768270944735,-0.1289856682590823
4.0,21.0,0.009358288770053558,0.01877569158982338
5.0,21.0,-0.05080213903743313,-0.053438506832574194
6.0,21.0,0.02718360071301258,0.03432951894233978
7.0,21.0,0.03163992869875233,0.020997666925897152
8.0,21.0,0.049465240641711226,0.03988445728252421
9.0,21.0,0.050579322638146164,0.0465503832907454
0.0,22.0,0.015374405486118818,0.015719467956469266
1.0,22.0,0.06735980533126862,0.06958337913597892
2.0,22.0,-0.05098993474173214,-0.03704517972958113
3.0,22.0,-0.14390001106072337,-0.11399362427173783
4.0,22.0,0.0043136821148103245,0.0036275695284160503
5.0,22.0,-0.045459573056077895,-0.05243486863801249
6.0,22.0,0.02975334586881986,0.021215785423766183
7.0,22.0,0.030859418205950707,0.022315048917225567
8.0,22.0,0.051874792611436724,0.04210179179949434
9.0,22.0,0.04081406924012823,0.028910629877981864
0.0,23.0,0.0224466891133558,0.019314502623646288
1.0,23.0,0.06172839506172832,0.05727364072792218
2.0,23.0,-0.0448933782267116,-0.026459752149157145
3.0,23.0,-0.13916947250280584,-0.13475494027017978
4.0,23.0,-0.00785634118967453,-0.013062409288824432
5.0,23.0,-0.05499438832772171,-0.0688846712068774
6.0,23.0,0.03479236812570149,0.037177626437423235
7.0,23.0,0.02132435465768801,0.022663838338729467
8.0,23.0,0.06509539842873169,0.050574969297755824
9.0,23.0,0.041526374859708226,0.05615719548956112
0.0,24.0,0.023038321167883208,0.030508474576271212
1.0,24.0,0.05611313868613141,0.05197740112994355
2.0,24.0,-0.029425182481751876,-0.03502824858757065
3.0,24.0,-0.14119525547445258,-0.12203389830508472
4.0,24.0,-0.0043339416058394455,0.0011299435028248597
5.0,24.0,-0.09329379562043794,-0.1005649717514124
6.0,24.0,0.05269160583941608,0.04519774011299439
7.0,24.0,0.009352189781021881,0.014689265536723176
8.0,24.0,0.07664233576642328,0.06779661016949146
9.0,24.0,0.05041058394160586,0.04632768361581925
0.0,25.0,0.018580702932617037,0.01479915433403803
1.0,25.0,0.07118871725990597,0.06042060754423045
2.0,25.0,-0.050817103201253634,-0.028596862134193896
3.0,25.0,-0.13252742332661738,-0.12651607878046067
4.0,25.0,0.0006715916722633143,-0.005229776343607474
5.0,25.0,-0.0608909782852026,-0.07310559697340613
6.0,25.0,0.027535258562793895,0.03037721152776231
7.0,25.0,0.03089321692411022,0.027039056414821395
8.0,25.0,0.05551824490709646,0.05374429731834861
9.0,25.0,0.03984777255428708,0.047067987092466776
0.0,26.0,0.020638321867598942,0.025469168900804338
1.0,26.0,0.07928273373181449,0.07126899016979442
2.0,26.0,-0.04590053005526116,-0.03485254691689009
3.0,26.0,-0.11920604488553063,-0.12980339588918674
4.0,26.0,-0.013194992669448565,-0.001340482573726518
5.0,26.0,-0.08311717604601342,-0.07394995531724759
6.0,26.0,0.014999436111424357,0.021000893655049195
7.0,26.0,0.03417164768241795,0.023235031277926765
8.0,26.0,0.05221608210217662,0.052278820375335065
9.0,26.0,0.06011052216082091,0.04669347631814126
0.0,27.0,0.003155996393147007,0.01217741034521285
1.0,27.0,0.07529305680793505,0.07585744609540829
2.0,27.0,-0.039675383228133465,-0.05261981901463527
3.0,27.0,-0.15915238954012623,-0.14981566305440733
4.0,27.0,0.014427412082957657,0.007708635906602633
5.0,27.0,-0.06672678088367902,-0.06714333594011847
6.0,27.0,0.03020739404869257,0.037872863367221586
7.0,27.0,0.023444544634806178,0.016646184783823063
8.0,27.0,0.06289449954914333,0.06245112277957764
9.0,27.0,0.05613165013525706,0.05686515473131488
0.0,28.0,0.00652271704903287,0.008562215056154832
1.0,28.0,0.06950067476383262,0.06860891804737015
2.0,28.0,-0.029464687359424202,-0.04036472812187257
3.0,28.0,-0.16104363472784525,-0.128210830646058
4.0,28.0,0.01327035537561857,0.007450239074836027
5.0,28.0,-0.06995051731893841,-0.06594017569220507
6.0,28.0,0.04588394062078279,0.03413766262648733
7.0,28.0,0.023391812865497123,0.011898143000111246
8.0,28.0,0.04813315339631136,0.049705326364950474
9.0,28.0,0.053756185335132774,0.054153230290225694
0.0,29.0,-0.0028042624789679717,0.0008906702293476096
1.0,29.0,0.06449803701626472,0.054330883990202576
2.0,29.0,-0.031968592260235525,-0.04586951681140059
3.0,29.0,-0.14413909141895676,-0.1315965263861055
4.0,29.0,0.007291082445316951,0.005344021376085533
5.0,29.0,-0.07795849691531129,-0.07036294811845918
6.0,29.0,0.044307347167695,0.049877532843464654
7.0,29.0,0.020751542344363515,0.017590737029614827
8.0,29.0,0.06674144699943915,0.06657759964373187
9.0,29.0,0.053280987100392585,0.053217546203518096


==> pics/RAA_scatter/cifar10_MP_resnet110_rate20.txt <==
class,model,before,after
0.0,0.0,0.012321012321012318,0.03507368902090719
1.0,0.0,0.060051060051059965,0.08534216839940591
2.0,0.0,-0.030969030969031006,-0.06546326973609051
3.0,0.0,-0.13086913086913088,-0.1671426939335085
4.0,0.0,0.007881007881007875,-0.0014852050725465188
5.0,0.0,-0.05871905871905878,-0.06660573517651093
6.0,0.0,0.03230103230103232,0.030503827259225475
7.0,0.0,0.020091020091020095,0.02821889637838462
8.0,0.0,0.04673104673104664,0.07620244487604248
9.0,0.0,0.04118104118104108,0.04535587798469104
0.0,1.0,0.021166403963071425,0.012481045141724068
1.0,1.0,0.061697815807250575,0.08713402542867153
2.0,1.0,-0.03174960594460707,-0.06100548232823971
3.0,1.0,-0.13195226300382792,-0.19981336754928253
4.0,1.0,-0.010358027471290235,0.006648781056806297
5.0,1.0,-0.08353974330105837,-0.06800419923014103
6.0,1.0,0.026795766719207435,0.04747462965123069
7.0,1.0,0.03467687457779785,0.036976554298378705
8.0,1.0,0.06732717856338659,0.08713402542867153
9.0,1.0,0.04593560009006987,0.05097398810218135
0.0,2.0,0.02026794915836488,0.03431952662721897
1.0,2.0,0.06607122409252271,0.07100591715976338
2.0,2.0,-0.06904843696324289,-0.059171597633136015
3.0,2.0,-0.14920416809801898,-0.1822485207100592
4.0,2.0,-0.015229588915607443,-0.0059171597633136145
5.0,2.0,-0.06790335508988896,-0.0887573964497041
6.0,2.0,0.046604832245505635,0.037869822485207136
7.0,2.0,0.03286384976525829,0.028402366863905352
8.0,2.0,0.09011794343295546,0.10414201183431962
9.0,2.0,0.04545975037215169,0.06035502958579887
0.0,3.0,0.02886667415477935,0.0192869666861484
1.0,3.0,0.05582387959114901,0.09877264757451772
2.0,3.0,-0.05537459283387623,-0.07656341320864991
3.0,3.0,-0.13399977535662133,-0.1770894213909995
4.0,3.0,0.005279119397955788,-0.012273524254821817
5.0,3.0,-0.08794788273615627,-0.07305669199298656
6.0,3.0,0.0400988430866001,0.05084745762711862
7.0,3.0,0.02886667415477935,0.027469316189362904
8.0,3.0,0.07042569920251598,0.0859146697837522
9.0,3.0,0.04796136133887462,0.056691992986557554
0.0,4.0,0.006047278724574008,0.021517553793884505
1.0,4.0,0.052226498075865845,0.08154020385050957
2.0,4.0,-0.03133589884551948,-0.05549263873159688
3.0,4.0,-0.1280923584387025,-0.16308040770101928
4.0,4.0,0.006047278724574008,0.005662514156285396
5.0,4.0,-0.03573391973611872,-0.07134767836919599
6.0,4.0,0.024738867509620753,0.03963759909399777
7.0,4.0,0.025838372732270562,0.023782559456398664
8.0,4.0,0.04343045629466738,0.06115515288788227
9.0,4.0,0.036833424958768526,0.056625141562853955
0.0,5.0,0.01681701748524335,0.024819855884707826
1.0,5.0,0.06582024724356825,0.08429600823515955
2.0,5.0,-0.05446040761777487,-0.0609630561592131
3.0,5.0,-0.14021605969484352,-0.1822029051812879
4.0,5.0,0.0034525002784274324,0.0008006405124099668
5.0,5.0,-0.07784831272970272,-0.08040718288916839
6.0,5.0,0.0402049225971712,0.04197643829349201
7.0,5.0,0.04131863236440586,0.04426398261466324
8.0,5.0,0.04911460073504835,0.06599565366578987
9.0,5.0,0.05579685933845631,0.06142056502344742
0.0,6.0,0.008908685968819607,0.023415191319246232
1.0,6.0,0.061247216035634676,0.07709880068532268
2.0,6.0,-0.043429844097995586,-0.0542547115933752
3.0,6.0,-0.1403118040089087,-0.16390633923472298
4.0,6.0,0.001113585746102451,-0.011993146773272364
5.0,6.0,-0.05790645879732744,-0.06453455168475157
6.0,6.0,0.05233853006681507,0.03712164477441472
7.0,6.0,0.018930957683741666,0.03597944031981735
8.0,6.0,0.046770601336302814,0.0691033695031412
9.0,6.0,0.05233853006681507,0.05197030268418058
0.0,7.0,-0.004249454461927227,0.01710914454277281
1.0,7.0,0.07614562995291148,0.08436578171091447
2.0,7.0,-0.05363500631675672,-0.07964601769911504
3.0,7.0,-0.15010910761456303,-0.18820058997050157
4.0,7.0,0.0026415527736303765,-0.008849557522123967
5.0,7.0,-0.081199035258987,-0.08200589970501475
6.0,7.0,0.060066613069943736,0.05604719764011798
7.0,7.0,0.031354082921787055,0.04306784660766959
8.0,7.0,0.05891811186401747,0.08436578171091447
9.0,7.0,0.060066613069943736,0.07374631268436578
0.0,8.0,0.022613345215550834,0.019706691109074234
1.0,8.0,0.06494374512643411,0.08386801099908332
2.0,8.0,-0.030856633619249254,-0.06622364802933098
3.0,8.0,-0.1377965912888493,-0.16704857928505962
4.0,8.0,0.013701682076417485,-0.0032080659945004867
5.0,8.0,-0.06427537039099931,-0.06164069660861603
6.0,8.0,0.028183134677509176,0.04262144821264896
7.0,8.0,0.013701682076417485,0.031164069660861597
8.0,8.0,0.05046229252534242,0.07241063244729609
9.0,8.0,0.03932271360142586,0.04835013748854264
0.0,9.0,0.022346368715083817,0.028872593950504125
1.0,9.0,0.0715083798882681,0.07813932172318964
2.0,9.0,-0.04134078212290506,-0.07768102658111821
3.0,9.0,-0.1329608938547486,-0.156736938588451
4.0,9.0,-0.005586592178770954,-0.018102658111824054
5.0,9.0,-0.0625698324022347,-0.06622364802933098
6.0,9.0,0.030167597765363156,0.043767186067827694
7.0,9.0,0.014525139664804482,0.028872593950504125
8.0,9.0,0.05474860335195523,0.06782768102658115
9.0,9.0,0.04916201117318428,0.07126489459211736
0.0,10.0,0.023003121026470962,0.026360751769587444
1.0,10.0,0.07964397179516827,0.11178911398584332
2.0,10.0,-0.03941740839209342,-0.1127654381254577
3.0,10.0,-0.18044156744884987,-0.20795704173785695
4.0,10.0,-0.019766500982545374,0.0019526482792286244
5.0,10.0,-0.07756328748121598,-0.09445936050768858
6.0,10.0,0.0414980927060456,0.060532096656089794
7.0,10.0,0.035718414056178524,0.014156700024408034
8.0,10.0,0.08079990752514168,0.10324627776421773
9.0,10.0,0.056525257195699986,0.09714425189162802
0.0,11.0,0.023473133830236963,-0.005827905382242022
1.0,11.0,0.061297140950049976,0.09016112444292078
2.0,11.0,-0.02881299365891649,-0.06982059193235064
3.0,11.0,-0.12782289464901547,-0.13838418466460975
4.0,11.0,-0.012125931694293048,0.009027539709747479
5.0,11.0,-0.06552452998108807,-0.07324877156896348
6.0,11.0,0.03237290021136947,0.051308421894640674
7.0,11.0,0.03014795861608634,0.020454805165124018
8.0,11.0,0.05128490377127591,0.06387841389555486
9.0,11.0,0.03571031260429416,0.05245114844017833
0.0,12.0,0.03232300637512587,0.009334889148191373
1.0,12.0,0.06811318644446925,0.09918319719953321
2.0,12.0,-0.048204898780897024,-0.08401400233372223
3.0,12.0,-0.13879879208142265,-0.18553092182030342
4.0,12.0,0.002125041941617283,0.0023337222870478433
5.0,12.0,-0.06945531819706972,-0.06184364060676772
6.0,12.0,0.03120456324795888,0.04667444574095687
7.0,12.0,0.017783245721955068,0.025670945157526277
8.0,12.0,0.055810312045632415,0.07817969661610276
9.0,12.0,0.04909965328263051,0.0700116686114353
0.0,13.0,0.01206434316353891,0.001834021091242602
1.0,13.0,0.07797140303842713,0.07748739110499771
2.0,13.0,-0.028150134048257374,-0.06350298028427327
3.0,13.0,-0.1487935656836461,-0.1540577716643741
4.0,13.0,0.013181411974977695,-0.00045850527281058684
5.0,13.0,-0.07394995531724759,-0.06235671710224668
6.0,13.0,0.028820375335120694,0.040806969280146814
7.0,13.0,0.02211796246648798,0.021320495185694708
8.0,13.0,0.05563002680965143,0.07290233837689146
9.0,13.0,0.04110813226094734,0.0660247592847319
0.0,14.0,0.030480656506447858,0.01682778374507698
1.0,14.0,0.08206330597889808,0.10156343239050014
2.0,14.0,-0.0597889800703399,-0.08342284282133902
3.0,14.0,-0.1934349355216882,-0.1979949874686716
4.0,14.0,-0.008206330597889808,0.009667024704618684
5.0,14.0,-0.08909730363423207,-0.08342284282133902
6.0,14.0,0.055099648300117286,0.044277360066833776
7.0,14.0,0.026963657678780797,0.01682778374507698
8.0,14.0,0.09964830011723326,0.10633727175080566
9.0,14.0,0.05627198124267297,0.06934001670843781
0.0,15.0,0.011512238739242177,0.021021021021021012
1.0,15.0,0.06851458589471321,0.08454608454608446
2.0,15.0,-0.06113781155694655,-0.054054054054054126
3.0,15.0,-0.14943556499385272,-0.18918918918918926
4.0,15.0,0.009276852576282524,-0.004389004389004418
5.0,15.0,-0.0466078014977088,-0.06791406791406787
6.0,15.0,0.03274840728735888,0.04989604989604991
7.0,15.0,0.021571476472560615,0.012936012936012922
8.0,15.0,0.059573041242874596,0.06953106953106956
9.0,15.0,0.05398457583547546,0.07761607761607765
0.0,16.0,0.01849737382964146,0.010954989283162641
1.0,16.0,0.07216259419958886,0.08835437008811627
2.0,16.0,-0.047727791733272504,-0.07358894974994042
3.0,16.0,-0.14478191367892215,-0.20100023815194087
4.0,16.0,-0.004338890157570251,-0.010478685401286056
5.0,16.0,-0.09454213290705639,-0.07358894974994042
6.0,16.0,0.04932633021237727,0.05144081924267685
7.0,16.0,0.0310573190226079,0.016908787806620612
8.0,16.0,0.07444622059831003,0.09430816861157425
9.0,16.0,0.04590089061429552,0.09668968802095743
0.0,17.0,0.006176305446378507,0.013771554218261801
1.0,17.0,0.07804604154969119,0.09015160282374722
2.0,17.0,-0.035373385738349215,-0.06145122092350414
3.0,17.0,-0.14430095451993258,-0.17949311422289088
4.0,17.0,0.00729927007299277,0.006827913435944933
5.0,17.0,-0.062324536777091516,-0.0637657678509431
6.0,17.0,0.03986524424480639,0.034602476565212405
7.0,17.0,0.01965188096574966,0.021872468464298148
8.0,17.0,0.04772599663110623,0.0716352274042357
9.0,17.0,0.04323413812464918,0.06584886008563831
0.0,18.0,0.016273663234805762,0.03220666894275633
1.0,18.0,0.0727333111922949,0.08569477637418906
2.0,18.0,-0.03686482896047824,-0.05656082849664285
3.0,18.0,-0.14092770950957598,-0.14760441561397522
4.0,18.0,0.0029890401859847624,0.004893592807556584
5.0,18.0,-0.06232702313738516,-0.07135541140320939
6.0,18.0,0.0339864939665671,0.04017298281552293
7.0,18.0,0.02513007860068643,0.008307727324456553
8.0,18.0,0.04505701317391781,0.05155343120518949
9.0,18.0,0.04394996125318273,0.052691476044156145
0.0,19.0,0.02024746906636672,0.01946780324847371
1.0,19.0,0.07761529808773898,0.09319202856813728
2.0,19.0,-0.07311586051743539,-0.08190300656606375
3.0,19.0,-0.14735658042744657,-0.17405828821564337
4.0,19.0,0.019122609673790793,-0.0024190761433014523
5.0,19.0,-0.0697412823397076,-0.06116806819490846
6.0,19.0,0.03599550056242973,0.03213915447529091
7.0,19.0,0.028121484814398225,0.0471143877433476
8.0,19.0,0.049493813273340875,0.06554544407326351
9.0,19.0,0.05961754780652411,0.062089621011404285
0.0,20.0,0.007129116215910345,0.042246982358402956
1.0,20.0,0.07163064388367082,0.07474466109563604
2.0,20.0,-0.03474029648070619,-0.06569173630454965
3.0,20.0,-0.145637659839312,-0.195682451253482
4.0,20.0,-0.023424238995134152,0.002785515320334213
5.0,20.0,-0.0698200746859795,-0.05408542246982368
6.0,20.0,0.042208894421183654,0.038765088207985125
7.0,20.0,0.02749801968994001,0.022516248839368584
8.0,20.0,0.07389385538078523,0.07590529247910865
9.0,20.0,0.051261740409641286,0.0584958217270195
0.0,21.0,0.00044563279857404967,0.0048991682807337025
1.0,21.0,0.06394830659536543,0.08693175344650783
2.0,21.0,-0.028520499108734356,-0.052067904751053974
3.0,21.0,-0.15329768270944735,-0.17739546542098672
4.0,21.0,0.009358288770053558,0.01401389996581973
5.0,21.0,-0.05080213903743313,-0.06118263643614
6.0,21.0,0.02718360071301258,0.034522046257263295
7.0,21.0,0.03163992869875233,0.03566138771789905
8.0,21.0,0.049465240641711226,0.06984163153697152
9.0,21.0,0.050579322638146164,0.04477611940298507
0.0,22.0,0.015374405486118818,0.01020408163265307
1.0,22.0,0.06735980533126862,0.07709750566893418
2.0,22.0,-0.05098993474173214,-0.06122448979591842
3.0,22.0,-0.14390001106072337,-0.13151927437641722
4.0,22.0,0.0043136821148103245,-0.0022675736961451265
5.0,22.0,-0.045459573056077895,-0.06349206349206354
6.0,22.0,0.02975334586881986,0.039682539682539715
7.0,22.0,0.030859418205950707,0.024943310657596394
8.0,22.0,0.051874792611436724,0.05895691609977329
9.0,22.0,0.04081406924012823,0.04761904761904766
0.0,23.0,0.0224466891133558,0.019145458790567324
1.0,23.0,0.06172839506172832,0.08452019612421202
2.0,23.0,-0.0448933782267116,-0.07658183516226942
3.0,23.0,-0.13916947250280584,-0.1512958206864348
4.0,23.0,-0.00785634118967453,-0.02404856409059078
5.0,23.0,-0.05499438832772171,-0.0719122110670091
6.0,23.0,0.03479236812570149,0.030819519028718163
7.0,23.0,0.02132435465768801,0.028484706981087994
8.0,23.0,0.06509539842873169,0.08335279010039694
9.0,23.0,0.041526374859708226,0.07751575998132151
0.0,24.0,0.023038321167883208,0.029151422164522534
1.0,24.0,0.05611313868613141,0.10704591053936019
2.0,24.0,-0.029425182481751876,-0.0640859199811165
3.0,24.0,-0.14119525547445258,-0.17620677446004968
4.0,24.0,-0.0043339416058394455,-0.008615602502065483
5.0,24.0,-0.09329379562043794,-0.09123096896022664
6.0,24.0,0.05269160583941608,0.0598371297061253
7.0,24.0,0.009352189781021881,0.004366812227074148
8.0,24.0,0.07664233576642328,0.07163932491443405
9.0,24.0,0.05041058394160586,0.06809866635194142
0.0,25.0,0.018580702932617037,0.017281105990783426
1.0,25.0,0.07118871725990597,0.0841013824884792
2.0,25.0,-0.050817103201253634,-0.055299539170506964
3.0,25.0,-0.13252742332661738,-0.16244239631336407
4.0,25.0,0.0006715916722633143,-0.011520737327188951
5.0,25.0,-0.0608909782852026,-0.08064516129032252
6.0,25.0,0.027535258562793895,0.04377880184331801
7.0,25.0,0.03089321692411022,0.024193548387096794
8.0,25.0,0.05551824490709646,0.08064516129032252
9.0,25.0,0.03984777255428708,0.05990783410138254
0.0,26.0,0.020638321867598942,0.030133146461107273
1.0,26.0,0.07928273373181449,0.08853071712216783
2.0,26.0,-0.04590053005526116,-0.08199018920812887
3.0,26.0,-0.11920604488553063,-0.1812660593319318
4.0,26.0,-0.013194992669448565,0.0009343611305769948
5.0,26.0,-0.08311717604601342,-0.08199018920812887
6.0,26.0,0.014999436111424357,0.052324223312310285
7.0,26.0,0.03417164768241795,0.02546134080822243
8.0,26.0,0.05221608210217662,0.0651716888577436
9.0,26.0,0.06011052216082091,0.08269096005606177
0.0,27.0,0.003155996393147007,-0.0001158614297300301
1.0,27.0,0.07529305680793505,0.0833043679759009
2.0,27.0,-0.039675383228133465,-0.05457073340285023
3.0,27.0,-0.15915238954012623,-0.17854246321399608
4.0,27.0,0.014427412082957657,0.0022013671648708293
5.0,27.0,-0.06672678088367902,-0.07890163364615913
6.0,27.0,0.03020739404869257,0.05202178194878931
7.0,27.0,0.023444544634806178,0.027690881705480282
8.0,27.0,0.06289449954914333,0.08098713938130005
9.0,27.0,0.05613165013525706,0.06592515351639447
0.0,28.0,0.00652271704903287,0.02211527443565943
1.0,28.0,0.06950067476383262,0.07597112409762795
2.0,28.0,-0.029464687359424202,-0.056949696344677524
3.0,28.0,-0.16104363472784525,-0.14288988197547844
4.0,28.0,0.01327035537561857,-0.0076773232496849305
5.0,28.0,-0.06995051731893841,-0.06955425690386155
6.0,28.0,0.04588394062078279,0.035865704136587594
7.0,28.0,0.023391812865497123,0.026698751002635485
8.0,28.0,0.04813315339631136,0.069095909247164
9.0,28.0,0.053756185335132774,0.04732439555402773
0.0,29.0,-0.0028042624789679717,0.0023255813953488393
1.0,29.0,0.06449803701626472,0.08488372093023264
2.0,29.0,-0.031968592260235525,-0.08953488372093019
3.0,29.0,-0.14413909141895676,-0.18720930232558144
4.0,29.0,0.007291082445316951,0.006976744186046518
5.0,29.0,-0.07795849691531129,-0.06744186046511622
6.0,29.0,0.044307347167695,0.06395348837209308
7.0,29.0,0.020751542344363515,0.026744186046511652
8.0,29.0,0.06674144699943915,0.09302325581395345
9.0,29.0,0.053280987100392585,0.06627906976744193


==> pics/RAA_scatter/cifar10_MP_resnet110_rate20_regression.txt <==
dataset,model,rate,a,b,r2,acc
cifar10,resnet110,20,1.1938103529363888,0.0,0.9572017629635176,0.86275


==> pics/RAA_scatter/cifar10_MP_resnet110_rate2_regression.txt <==
dataset,model,rate,a,b,r2,acc
cifar10,resnet110,2,0.9326928942989012,0.0,0.974459749514219,0.89492


==> pics/RAA_scatter/cifar10_MP_resnet110_rate4.txt <==
class,model,before,after
0.0,0.0,0.012321012321012318,0.021695815806951586
1.0,0.0,0.060051060051059965,0.0648660615452734
2.0,0.0,-0.030969030969031006,-0.04250608811157847
3.0,0.0,-0.13086913086913088,-0.118884215187071
4.0,0.0,0.007881007881007875,-0.007084348018596371
5.0,0.0,-0.05871905871905878,-0.060216958158069524
6.0,0.0,0.03230103230103232,0.03829975647553682
7.0,0.0,0.020091020091020095,0.025016603940668656
8.0,0.0,0.04673104673104664,0.049369050254593726
9.0,0.0,0.04118104118104108,0.02944432145229142
0.0,1.0,0.021166403963071425,0.01736694677871156
1.0,1.0,0.061697815807250575,0.06106442577030812
2.0,1.0,-0.03174960594460707,-0.039775910364145635
3.0,1.0,-0.13195226300382792,-0.12492997198879545
4.0,1.0,-0.010358027471290235,-0.007282913165266051
5.0,1.0,-0.08353974330105837,-0.0823529411764706
6.0,1.0,0.026795766719207435,0.02969187675070037
7.0,1.0,0.03467687457779785,0.02857142857142866
8.0,1.0,0.06732717856338659,0.07450980392156864
9.0,1.0,0.04593560009006987,0.04313725490196089
0.0,2.0,0.02026794915836488,0.033420782479753615
1.0,2.0,0.06607122409252271,0.06421809056689862
2.0,2.0,-0.06904843696324289,-0.040720885137447316
3.0,2.0,-0.14920416809801898,-0.14794114292232238
4.0,2.0,-0.015229588915607443,-0.005361012889243798
5.0,2.0,-0.06790335508988896,-0.07836203946617996
6.0,2.0,0.046604832245505635,0.034561423520018245
7.0,2.0,0.03286384976525829,0.014029884795254906
8.0,2.0,0.09011794343295546,0.08132770617086793
9.0,2.0,0.04545975037215169,0.04482719288239991
0.0,3.0,0.02886667415477935,0.02059187577360187
1.0,3.0,0.05582387959114901,0.06672667941937652
2.0,3.0,-0.05537459283387623,-0.04129627545853501
3.0,3.0,-0.13399977535662133,-0.1301901654101497
4.0,3.0,0.005279119397955788,0.0037132890739281755
5.0,3.0,-0.08794788273615627,-0.08630583999099807
6.0,3.0,0.0400988430866001,0.030719027793406087
7.0,3.0,0.02886667415477935,0.02284235400022503
8.0,3.0,0.07042569920251598,0.06672667941937652
9.0,3.0,0.04796136133887462,0.0464723753797682
0.0,4.0,0.006047278724574008,0.012212564638574099
1.0,4.0,0.052226498075865845,0.055121575530861396
2.0,4.0,-0.03133589884551948,-0.035097370447794075
3.0,4.0,-0.1280923584387025,-0.11321377489272746
4.0,4.0,0.006047278724574008,0.0056111783474529576
5.0,4.0,-0.03573391973611872,-0.06370337770931903
6.0,4.0,0.024738867509620753,0.023214875123776
7.0,4.0,0.025838372732270562,0.02431510617229619
8.0,4.0,0.04343045629466738,0.051820882385300825
9.0,4.0,0.036833424958768526,0.03971834085157873
0.0,5.0,0.01681701748524335,0.023006477551932168
1.0,5.0,0.06582024724356825,0.06432879160151886
2.0,5.0,-0.05446040761777487,-0.06075496984587894
3.0,5.0,-0.14021605969484352,-0.12441366986821527
4.0,5.0,0.0034525002784274324,0.0029037301764575016
5.0,5.0,-0.07784831272970272,-0.07303998213089125
6.0,5.0,0.0402049225971712,0.03864194773285691
7.0,5.0,0.04131863236440586,0.03752512843421943
8.0,5.0,0.04911460073504835,0.0498101407192316
9.0,5.0,0.05579685933845631,0.04199240562876935
0.0,6.0,0.008908685968819607,0.00336700336700337
1.0,6.0,0.061247216035634676,0.06734006734006727
2.0,6.0,-0.043429844097995586,-0.02581369248035917
3.0,6.0,-0.1403118040089087,-0.11896745230078562
4.0,6.0,0.001113585746102451,-0.00673400673400674
5.0,6.0,-0.05790645879732744,-0.07519640852974192
6.0,6.0,0.05233853006681507,0.04601571268237939
7.0,6.0,0.018930957683741666,0.0224466891133558
8.0,6.0,0.046770601336302814,0.05162738496071834
9.0,6.0,0.05233853006681507,0.03591470258136928
0.0,7.0,-0.004249454461927227,0.002973467520585598
1.0,7.0,0.07614562995291148,0.07387923147301005
2.0,7.0,-0.05363500631675672,-0.048490393412625794
3.0,7.0,-0.15010910761456303,-0.13998170173833482
4.0,7.0,0.0026415527736303765,0.009835315645013784
5.0,7.0,-0.081199035258987,-0.09652333028362296
6.0,7.0,0.060066613069943736,0.04071363220494062
7.0,7.0,0.031354082921787055,0.03728270814272653
8.0,7.0,0.05891811186401747,0.06473010064043927
9.0,7.0,0.060066613069943736,0.055580969807868356
0.0,8.0,0.022613345215550834,0.025269954358232278
1.0,8.0,0.06494374512643411,0.062006011354781225
2.0,8.0,-0.030856633619249254,-0.03929644884782366
3.0,8.0,-0.1377965912888493,-0.12278748747634416
4.0,8.0,0.013701682076417485,0.003005677390626779
5.0,8.0,-0.06427537039099931,-0.06824000890571082
6.0,8.0,0.028183134677509176,0.034175665145274474
7.0,8.0,0.013701682076417485,0.020817098964711178
8.0,8.0,0.05046229252534242,0.04864744517421792
9.0,8.0,0.03932271360142586,0.03640209284203502
0.0,9.0,0.022346368715083817,0.03202052884078998
1.0,9.0,0.0715083798882681,0.06995425638737028
2.0,9.0,-0.04134078212290506,-0.03157424969318308
3.0,9.0,-0.1329608938547486,-0.13533415151177058
4.0,9.0,-0.005586592178770954,-0.007028896574807511
5.0,9.0,-0.0625698324022347,-0.07620216445386592
6.0,9.0,0.030167597765363156,0.02309494588865341
7.0,9.0,0.014525139664804482,0.019747852281602196
8.0,9.0,0.05474860335195523,0.055450184090148354
9.0,9.0,0.04916201117318428,0.049871694745063
0.0,10.0,0.023003121026470962,0.036305147058823616
1.0,10.0,0.07964397179516827,0.08340992647058824
2.0,10.0,-0.03941740839209342,-0.057904411764705885
3.0,10.0,-0.18044156744884987,-0.16015624999999997
4.0,10.0,-0.019766500982545374,-0.0004595588235293612
5.0,10.0,-0.07756328748121598,-0.09122242647058815
6.0,10.0,0.0414980927060456,0.04090073529411774
7.0,10.0,0.035718414056178524,0.0282628676470589
8.0,10.0,0.08079990752514168,0.069623161764706
9.0,10.0,0.056525257195699986,0.051240808823529514
0.0,11.0,0.023473133830236963,0.025840079849173893
1.0,11.0,0.061297140950049976,0.06465565043806146
2.0,11.0,-0.02881299365891649,-0.045136963513363604
3.0,11.0,-0.12782289464901547,-0.12498613729621816
4.0,11.0,-0.012125931694293048,-0.011866474437174151
5.0,11.0,-0.06552452998108807,-0.07175335477431516
6.0,11.0,0.03237290021136947,0.03471221026949108
7.0,11.0,0.03014795861608634,0.035821226572030726
8.0,11.0,0.05128490377127591,0.05245647111012533
9.0,11.0,0.03571031260429416,0.040257291782189196
0.0,12.0,0.03232300637512587,0.004347341433507987
1.0,12.0,0.06811318644446925,0.0678854085386244
2.0,12.0,-0.048204898780897024,-0.045814290491584024
3.0,12.0,-0.13879879208142265,-0.11604057518671271
4.0,12.0,0.002125041941617283,-0.00011147029316685875
5.0,12.0,-0.06945531819706972,-0.06810834912495825
6.0,12.0,0.03120456324795888,0.03332961765689448
7.0,12.0,0.017783245721955068,0.019953182476869943
8.0,12.0,0.055810312045632415,0.05227956749526245
9.0,12.0,0.04909965328263051,0.05227956749526245
0.0,13.0,0.01206434316353891,0.014605864644887948
1.0,13.0,0.07797140303842713,0.061433827628498076
2.0,13.0,-0.028150134048257374,-0.03556695283755161
3.0,13.0,-0.1487935656836461,-0.1359125878024306
4.0,13.0,0.013181411974977695,0.011261010146058644
5.0,13.0,-0.07394995531724759,-0.07459025532389349
6.0,13.0,0.028820375335120694,0.016835767644107484
7.0,13.0,0.02211796246648798,0.03467499163786377
8.0,13.0,0.05563002680965143,0.059203924629278544
9.0,13.0,0.04110813226094734,0.04805440963318086
0.0,14.0,0.030480656506447858,0.028830504533829394
1.0,14.0,0.08206330597889808,0.07184375726575225
2.0,14.0,-0.0597889800703399,-0.07812136712392459
3.0,14.0,-0.1934349355216882,-0.16298535224366426
4.0,14.0,-0.008206330597889808,0.002092536619390867
5.0,14.0,-0.08909730363423207,-0.10602185538246914
6.0,14.0,0.055099648300117286,0.0544059521041619
7.0,14.0,0.026963657678780797,0.03813066728667758
8.0,14.0,0.09964830011723326,0.08928156242734259
9.0,14.0,0.05627198124267297,0.06254359451290406
0.0,15.0,0.011512238739242177,0.014282526221825523
1.0,15.0,0.06851458589471321,0.07118946663691136
2.0,15.0,-0.06113781155694655,-0.0392769471100201
3.0,15.0,-0.14943556499385272,-0.1463958937737112
4.0,15.0,0.009276852576282524,0.0020084802499442354
5.0,15.0,-0.0466078014977088,-0.05601428252622185
6.0,15.0,0.03274840728735888,0.02320910511046646
7.0,15.0,0.021571476472560615,0.02320910511046646
8.0,15.0,0.059573041242874596,0.05779959830394996
9.0,15.0,0.05398457583547546,0.04998884177638915
0.0,16.0,0.01849737382964146,0.02564102564102573
1.0,16.0,0.07216259419958886,0.06666666666666679
2.0,16.0,-0.047727791733272504,-0.0564102564102564
3.0,16.0,-0.14478191367892215,-0.1327635327635327
4.0,16.0,-0.004338890157570251,-0.014245014245014195
5.0,16.0,-0.09454213290705639,-0.08831908831908822
6.0,16.0,0.04932633021237727,0.05185185185185196
7.0,16.0,0.0310573190226079,0.024501424501424587
8.0,16.0,0.07444622059831003,0.0814814814814815
9.0,16.0,0.04590089061429552,0.0415954415954417
0.0,17.0,0.006176305446378507,0.004137314100413772
1.0,17.0,0.07804604154969119,0.06899250810689922
2.0,17.0,-0.035373385738349215,-0.022699317902269915
3.0,17.0,-0.14430095451993258,-0.13675500391367545
4.0,17.0,0.00729927007299277,0.019792016101979257
5.0,17.0,-0.062324536777091516,-0.07413619590741365
6.0,17.0,0.03986524424480639,0.035446718103544744
7.0,17.0,0.01965188096574966,0.007491893100749233
8.0,17.0,0.04772599663110623,0.0511014201051101
9.0,17.0,0.04323413812464918,0.04662864810466295
0.0,18.0,0.016273663234805762,0.022828014184397234
1.0,18.0,0.0727333111922949,0.0726950354609929
2.0,18.0,-0.03686482896047824,-0.04366134751773049
3.0,18.0,-0.14092770950957598,-0.13453014184397158
4.0,18.0,0.0029890401859847624,-0.003767730496453855
5.0,18.0,-0.06232702313738516,-0.04920212765957446
6.0,18.0,0.0339864939665671,0.0305851063829788
7.0,18.0,0.02513007860068643,0.022828014184397234
8.0,18.0,0.04505701317391781,0.05053191489361699
9.0,18.0,0.04394996125318273,0.031693262411347595
0.0,19.0,0.02024746906636672,0.01920071444518865
1.0,19.0,0.07761529808773898,0.06720250055816021
2.0,19.0,-0.07311586051743539,-0.06229068988613538
3.0,19.0,-0.14735658042744657,-0.14936369725385135
4.0,19.0,0.019122609673790793,0.0013395847287340687
5.0,19.0,-0.0697412823397076,-0.0444295601696808
6.0,19.0,0.03599550056242973,0.03036392051797276
7.0,19.0,0.028121484814398225,0.02813127930341594
8.0,19.0,0.049493813273340875,0.05938825630721133
9.0,19.0,0.05961754780652411,0.05045769144898404
0.0,20.0,0.007129116215910345,0.01892780233480681
1.0,20.0,0.07163064388367082,0.05633004646945492
2.0,20.0,-0.03474029648070619,-0.03547546186104499
3.0,20.0,-0.145637659839312,-0.1533492009520571
4.0,20.0,-0.023424238995134152,0.00532698628584386
5.0,20.0,-0.0698200746859795,-0.08421171936982877
6.0,20.0,0.042208894421183654,0.03139521704635618
7.0,20.0,0.02749801968994001,0.023461407684461127
8.0,20.0,0.07389385538078523,0.08013147455513996
9.0,20.0,0.051261740409641286,0.0574634478068685
0.0,21.0,0.00044563279857404967,0.009706571460448557
1.0,21.0,0.06394830659536543,0.059912975566216636
2.0,21.0,-0.028520499108734356,-0.03826843690728551
3.0,21.0,-0.15329768270944735,-0.1464911302019413
4.0,21.0,0.009358288770053558,0.01305366506749977
5.0,21.0,-0.05080213903743313,-0.05277250920450743
6.0,21.0,0.02718360071301258,0.03202052884078998
7.0,21.0,0.03163992869875233,0.03313622670980705
8.0,21.0,0.049465240641711226,0.047640299007028854
9.0,21.0,0.050579322638146164,0.042061809661943624
0.0,22.0,0.015374405486118818,0.0066445182724252545
1.0,22.0,0.06735980533126862,0.06866002214839417
2.0,22.0,-0.05098993474173214,-0.03433001107419715
3.0,22.0,-0.14390001106072337,-0.11627906976744183
4.0,22.0,0.0043136821148103245,-0.002214839424141752
5.0,22.0,-0.045459573056077895,-0.06312292358803992
6.0,22.0,0.02975334586881986,0.026578073089701018
7.0,22.0,0.030859418205950707,0.026578073089701018
8.0,22.0,0.051874792611436724,0.05758582502768542
9.0,22.0,0.04081406924012823,0.029900332225913647
0.0,23.0,0.0224466891133558,0.021619805085695065
1.0,23.0,0.06172839506172832,0.058586311190769465
2.0,23.0,-0.0448933782267116,-0.028789066875770198
3.0,23.0,-0.13916947250280584,-0.1307270079533998
4.0,23.0,-0.00785634118967453,0.0014562563011089591
5.0,23.0,-0.05499438832772171,-0.08255853030133314
6.0,23.0,0.03479236812570149,0.02946118516858966
7.0,23.0,0.02132435465768801,0.02274000224039429
8.0,23.0,0.06509539842873169,0.06306709980956637
9.0,23.0,0.041526374859708226,0.04514394533437885
0.0,24.0,0.023038321167883208,0.03213353014647438
1.0,24.0,0.05611313868613141,0.07073918473941172
2.0,24.0,-0.029425182481751876,-0.051890541614624815
3.0,24.0,-0.14119525547445258,-0.1359146133757239
4.0,24.0,-0.0043339416058394455,-0.013284887021687343
5.0,24.0,-0.09329379562043794,-0.09503803792437833
6.0,24.0,0.05269160583941608,0.04916543658453503
7.0,24.0,0.009352189781021881,0.0298626092880663
8.0,24.0,0.07664233576642328,0.06279096173498355
9.0,24.0,0.05041058394160586,0.05143635744294312
0.0,25.0,0.018580702932617037,0.01715686274509813
1.0,25.0,0.07118871725990597,0.05614973262032086
2.0,25.0,-0.050817103201253634,-0.03409090909090905
3.0,25.0,-0.13252742332661738,-0.13213012477718353
4.0,25.0,0.0006715916722633143,0.0015597147950089884
5.0,25.0,-0.0608909782852026,-0.05748663101604276
6.0,25.0,0.027535258562793895,0.023841354723707762
7.0,25.0,0.03089321692411022,0.028297682709447516
8.0,25.0,0.05551824490709646,0.057263814616755795
9.0,25.0,0.03984777255428708,0.0394385026737969
0.0,26.0,0.020638321867598942,0.01494885916601099
1.0,26.0,0.07928273373181449,0.07002360346184097
2.0,26.0,-0.04590053005526116,-0.03787793638305054
3.0,26.0,-0.11920604488553063,-0.13004383500056202
4.0,26.0,-0.013194992669448565,-0.008654602675059053
5.0,26.0,-0.08311717604601342,-0.07609306507811632
6.0,26.0,0.014999436111424357,0.020568731032932427
7.0,26.0,0.03417164768241795,0.03630437226031246
8.0,26.0,0.05221608210217662,0.04754411599415533
9.0,26.0,0.06011052216082091,0.06327975722153524
0.0,27.0,0.003155996393147007,0.015826692109103157
1.0,27.0,0.07529305680793505,0.0741946346391289
2.0,27.0,-0.039675383228133465,-0.05488831518688972
3.0,27.0,-0.15915238954012623,-0.14468514984846786
4.0,27.0,0.014427412082957657,0.003479627343136145
5.0,27.0,-0.06672678088367902,-0.0739701425524751
6.0,27.0,0.03020739404869257,0.03939836120776745
7.0,27.0,0.023444544634806178,0.02031653384218207
8.0,27.0,0.06289449954914333,0.0663374116062408
9.0,27.0,0.05613165013525706,0.05399034684027379
0.0,28.0,0.00652271704903287,0.010947274352100123
1.0,28.0,0.06950067476383262,0.06009830205540657
2.0,28.0,-0.029464687359424202,-0.03596961572832887
3.0,28.0,-0.16104363472784525,-0.13762287756925823
4.0,28.0,0.01327035537561857,0.0064789991063449815
5.0,28.0,-0.06995051731893841,-0.06389633601429852
6.0,28.0,0.04588394062078279,0.031054512957998267
7.0,28.0,0.023391812865497123,0.021000893655049195
8.0,28.0,0.04813315339631136,0.06121537086684535
9.0,28.0,0.053756185335132774,0.04669347631814126
0.0,29.0,-0.0028042624789679717,-0.005334518781951574
1.0,29.0,0.06449803701626472,0.06801511446988211
2.0,29.0,-0.031968592260235525,-0.04089797732829523
3.0,29.0,-0.14413909141895676,-0.14314292064903314
4.0,29.0,0.007291082445316951,0.010224494332073779
5.0,29.0,-0.07795849691531129,-0.05201155812402763
6.0,29.0,0.044307347167695,0.039119804400978
7.0,29.0,0.020751542344363515,0.02578350744609913
8.0,29.0,0.06674144699943915,0.053567459435429995
9.0,29.0,0.053280987100392585,0.044676594798844074


==> pics/RAA_scatter/cifar10_MP_resnet110_rate4_regression.txt <==
dataset,model,rate,a,b,r2,acc
cifar10,resnet110,4,0.9532244690398752,0.0,0.9768230037966533,0.8915433333333334


==> pics/RAA_scatter/cifar10_MP_resnet110_rate50.txt <==
class,model,before,after
0.0,0.0,0.012321012321012318,0.032595475553393254
1.0,0.0,0.060051060051059965,0.13354414984188762
2.0,0.0,-0.030969030969031006,-0.1072731695451229
3.0,0.0,-0.13086913086913088,-0.19727560204329847
4.0,0.0,0.007881007881007875,-0.036730722451958166
5.0,0.0,-0.05871905871905878,-0.09024568231573832
6.0,0.0,0.03230103230103232,0.07151544636341518
7.0,0.0,0.020091020091020095,0.04110921916808555
8.0,0.0,0.04673104673104664,0.08975918268061296
9.0,0.0,0.04118104118104108,0.06300170274872288
0.0,1.0,0.021166403963071425,0.010904425914047548
1.0,1.0,0.061697815807250575,0.13406029506093656
2.0,1.0,-0.03174960594460707,-0.12508017960230908
3.0,1.0,-0.13195226300382792,-0.22129570237331622
4.0,1.0,-0.010358027471290235,-0.05067350865939702
5.0,1.0,-0.08353974330105837,-0.0917254650416934
6.0,1.0,0.026795766719207435,0.07889672867222579
7.0,1.0,0.03467687457779785,0.0327132777421425
8.0,1.0,0.06732717856338659,0.1391917896087236
9.0,1.0,0.04593560009006987,0.09300833867864017
0.0,2.0,0.02026794915836488,0.03443673251468239
1.0,2.0,0.06607122409252271,0.17859049652963166
2.0,2.0,-0.06904843696324289,-0.1470902295782167
3.0,2.0,-0.14920416809801898,-0.3099305926321409
4.0,2.0,-0.015229588915607443,-0.09903897490656692
5.0,2.0,-0.06790335508988896,-0.11906033101975434
6.0,2.0,0.046604832245505635,0.11452215696743191
7.0,2.0,0.03286384976525829,0.07314468766684473
8.0,2.0,0.09011794343295546,0.17458622530699416
9.0,2.0,0.04545975037215169,0.09983982915109448
0.0,3.0,0.02886667415477935,0.03061610180168828
1.0,3.0,0.05582387959114901,0.14400907143757097
2.0,3.0,-0.05537459283387623,-0.1470328839611943
3.0,3.0,-0.13399977535662133,-0.22262819705178277
4.0,3.0,0.005279119397955788,-0.043719289404056894
5.0,3.0,-0.08794788273615627,-0.11679475872495906
6.0,3.0,0.0400988430866001,0.07219352400151194
7.0,3.0,0.02886667415477935,0.034395867456217706
8.0,3.0,0.07042569920251598,0.12889000881945328
9.0,3.0,0.04796136133887462,0.12007055562555129
0.0,4.0,0.006047278724574008,0.009252495738982153
1.0,4.0,0.052226498075865845,0.13464816167518873
2.0,4.0,-0.03133589884551948,-0.10396883369856347
3.0,4.0,-0.1280923584387025,-0.1928414901387874
4.0,4.0,0.006047278724574008,-0.03335768200633063
5.0,4.0,-0.03573391973611872,-0.0942293644996348
6.0,4.0,0.024738867509620753,0.046992938884830734
7.0,4.0,0.025838372732270562,0.034818602386169906
8.0,4.0,0.04343045629466738,0.12490869247626007
9.0,4.0,0.036833424958768526,0.07377647918188457
0.0,5.0,0.01681701748524335,0.021862543785481345
1.0,5.0,0.06582024724356825,0.11366107017755776
2.0,5.0,-0.05446040761777487,-0.10858799371904818
3.0,5.0,-0.14021605969484352,-0.23662278052904936
4.0,5.0,0.0034525002784274324,-0.01799734267423605
5.0,5.0,-0.07784831272970272,-0.06872810725933078
6.0,5.0,0.0402049225971712,0.0665539316342554
7.0,5.0,0.04131863236440586,0.038772798647179633
8.0,5.0,0.04911460073504835,0.09916656601038781
9.0,5.0,0.05579685933845631,0.09191931392680283
0.0,6.0,0.008908685968819607,0.04561575149810444
1.0,6.0,0.061247216035634676,0.12388406506053572
2.0,6.0,-0.043429844097995586,-0.13782560841384373
3.0,6.0,-0.1403118040089087,-0.19652684358566705
4.0,6.0,0.001113585746102451,-0.04488198605845659
5.0,6.0,-0.05790645879732744,-0.07300966124495534
6.0,6.0,0.05233853006681507,0.06762871468753824
7.0,6.0,0.018930957683741666,0.03583221230280053
8.0,6.0,0.046770601336302814,0.09453344747462399
9.0,6.0,0.05233853006681507,0.08474990827932008
0.0,7.0,-0.004249454461927227,0.018470343392299676
1.0,7.0,0.07614562995291148,0.14984391259105095
2.0,7.0,-0.05363500631675672,-0.15192507804370448
3.0,7.0,-0.15010910761456303,-0.28199791883454733
4.0,7.0,0.0026415527736303765,-0.02315296566077008
5.0,7.0,-0.081199035258987,-0.10509885535900115
6.0,7.0,0.060066613069943736,0.09391259105098845
7.0,7.0,0.031354082921787055,0.0457856399583767
8.0,7.0,0.05891811186401747,0.1303329864724245
9.0,7.0,0.060066613069943736,0.12382934443288235
0.0,8.0,0.022613345215550834,0.017074069524628314
1.0,8.0,0.06494374512643411,0.13622405109937352
2.0,8.0,-0.030856633619249254,-0.14506817344306608
3.0,8.0,-0.1377965912888493,-0.1905171354870409
4.0,8.0,0.013701682076417485,-0.005036236334602619
5.0,8.0,-0.06427537039099931,-0.09224910944601407
6.0,8.0,0.028183134677509176,0.04532612701142357
7.0,8.0,0.013701682076417485,0.04655447733693641
8.0,8.0,0.05046229252534242,0.10305859231052693
9.0,8.0,0.03932271360142586,0.08463333742783437
0.0,9.0,0.022346368715083817,0.05502893019820258
1.0,9.0,0.0715083798882681,0.12643112150683247
2.0,9.0,-0.04134078212290506,-0.1394804875046166
3.0,9.0,-0.1329608938547486,-0.23304197956420045
4.0,9.0,-0.005586592178770954,-0.04222577865320694
5.0,9.0,-0.0625698324022347,-0.07669580204357998
6.0,9.0,0.030167597765363156,0.05010464114243501
7.0,9.0,0.014525139664804482,0.04887356887849311
8.0,9.0,0.05474860335195523,0.1190446879231811
9.0,9.0,0.04916201117318428,0.09196109811645942
0.0,10.0,0.023003121026470962,0.08813088439573998
1.0,10.0,0.07964397179516827,0.3181046457786695
2.0,10.0,-0.03941740839209342,-0.29001389103256675
3.0,10.0,-0.18044156744884987,-0.5956166075011576
4.0,10.0,-0.019766500982545374,-0.20203735144312396
5.0,10.0,-0.07756328748121598,-0.009106343571538842
6.0,10.0,0.0414980927060456,0.23167155425219943
7.0,10.0,0.035718414056178524,0.08658743633276729
8.0,10.0,0.08079990752514168,0.22241086587436332
9.0,10.0,0.056525257195699986,0.14986880691464727
0.0,11.0,0.023473133830236963,0.039513677811550116
1.0,11.0,0.061297140950049976,0.10638297872340428
2.0,11.0,-0.02881299365891649,-0.11124620060790276
3.0,11.0,-0.12782289464901547,-0.2024316109422492
4.0,11.0,-0.012125931694293048,-0.005471124620060863
5.0,11.0,-0.06552452998108807,-0.08814589665653497
6.0,11.0,0.03237290021136947,0.06990881458966565
7.0,11.0,0.03014795861608634,0.03100303951367777
8.0,11.0,0.05128490377127591,0.08571428571428572
9.0,11.0,0.03571031260429416,0.07477203647416414
0.0,12.0,0.03232300637512587,0.07511430437622468
1.0,12.0,0.06811318644446925,0.1730894839973874
2.0,12.0,-0.048204898780897024,-0.22664924885695623
3.0,12.0,-0.13879879208142265,-0.21358589157413455
4.0,12.0,0.002125041941617283,-0.047681254082299125
5.0,12.0,-0.06945531819706972,-0.12606139777922917
6.0,12.0,0.03120456324795888,0.059438275636838796
7.0,12.0,0.017783245721955068,0.06858262573481384
8.0,12.0,0.055810312045632415,0.11952971913781846
9.0,12.0,0.04909965328263051,0.1182233834095363
0.0,13.0,0.01206434316353891,0.02016177713388861
1.0,13.0,0.07797140303842713,0.09863575999034166
2.0,13.0,-0.028150134048257374,-0.08366533864541836
3.0,13.0,-0.1487935656836461,-0.17300494989738016
4.0,13.0,0.013181411974977695,-0.03416636484365567
5.0,13.0,-0.07394995531724759,-0.09211638295303638
6.0,13.0,0.028820375335120694,0.06483158275986957
7.0,13.0,0.02211796246648798,0.018954485089943178
8.0,13.0,0.05563002680965143,0.08294096341905105
9.0,13.0,0.04110813226094734,0.09742846794639622
0.0,14.0,0.030480656506447858,0.0040619446560041786
1.0,14.0,0.08206330597889808,0.13607514597613618
2.0,14.0,-0.0597889800703399,-0.138106118304138
3.0,14.0,-0.1934349355216882,-0.19395785732419388
4.0,14.0,-0.008206330597889808,0.019294237116019426
5.0,14.0,-0.08909730363423207,-0.14318354912414308
6.0,14.0,0.055099648300117286,0.078954049251079
7.0,14.0,0.026963657678780797,0.009139375476009261
8.0,14.0,0.09964830011723326,0.11957349581111966
9.0,14.0,0.05627198124267297,0.10814927646610822
0.0,15.0,0.011512238739242177,0.02707401887729748
1.0,15.0,0.06851458589471321,0.13636363636363638
2.0,15.0,-0.06113781155694655,-0.11326378539493301
3.0,15.0,-0.14943556499385272,-0.20516641828117238
4.0,15.0,0.009276852576282524,-0.047441629408842535
5.0,15.0,-0.0466078014977088,-0.07352210630899159
6.0,15.0,0.03274840728735888,0.045702930948832515
7.0,15.0,0.021571476472560615,0.034525583705911495
8.0,15.0,0.059573041242874596,0.09662195727769496
9.0,15.0,0.05398457583547546,0.09910581222056629
0.0,16.0,0.01849737382964146,0.04378003203416985
1.0,16.0,0.07216259419958886,0.15456486919380674
2.0,16.0,-0.047727791733272504,-0.18045915643352908
3.0,16.0,-0.14478191367892215,-0.22050186865990393
4.0,16.0,-0.004338890157570251,-0.03764014949279232
5.0,16.0,-0.09454213290705639,-0.1030432461292044
6.0,16.0,0.04932633021237727,0.054458088627869806
7.0,16.0,0.0310573190226079,0.033101975440469895
8.0,16.0,0.07444622059831003,0.13187399893219434
9.0,16.0,0.04590089061429552,0.12386545648691938
0.0,17.0,0.006176305446378507,0.03784188834769576
1.0,17.0,0.07804604154969119,0.13525665043087307
2.0,17.0,-0.035373385738349215,-0.12451604845759962
3.0,17.0,-0.14430095451993258,-0.19070813038591228
4.0,17.0,0.00729927007299277,-0.03209691519920063
5.0,17.0,-0.062324536777091516,-0.07580866741601096
6.0,17.0,0.03986524424480639,-0.01586112151867108
7.0,17.0,0.01965188096574966,0.05033096040964157
8.0,17.0,0.04772599663110623,0.10278506306981397
9.0,17.0,0.04323413812464918,0.11277632071937062
0.0,18.0,0.016273663234805762,0.022809123649459806
1.0,18.0,0.0727333111922949,0.11044417767106852
2.0,18.0,-0.03686482896047824,-0.10924369747899157
3.0,18.0,-0.14092770950957598,-0.19207683073229284
4.0,18.0,0.0029890401859847624,-0.024009603841536636
5.0,18.0,-0.06232702313738516,-0.07322929171668661
6.0,18.0,0.0339864939665671,0.05402160864345743
7.0,18.0,0.02513007860068643,0.03241296518607446
8.0,18.0,0.04505701317391781,0.09363745498199288
9.0,18.0,0.04394996125318273,0.08523409363745506
0.0,19.0,0.02024746906636672,0.027000369868080284
1.0,19.0,0.07761529808773898,0.14042658118604365
2.0,19.0,-0.07311586051743539,-0.11231660707680935
3.0,19.0,-0.14735658042744657,-0.20231783997041058
4.0,19.0,0.019122609673790793,-0.059302182221674306
5.0,19.0,-0.0697412823397076,-0.09012452225372956
6.0,19.0,0.03599550056242973,0.0750832203180865
7.0,19.0,0.028121484814398225,0.012205646652693759
8.0,19.0,0.049493813273340875,0.10960424115398838
9.0,19.0,0.05961754780652411,0.0997410923437307
0.0,20.0,0.007129116215910345,0.0443508424182358
1.0,20.0,0.07163064388367082,0.12115956392467789
2.0,20.0,-0.03474029648070619,-0.131565906838454
3.0,20.0,-0.145637659839312,-0.21828543111992074
4.0,20.0,-0.023424238995134152,-0.007680872150644181
5.0,20.0,-0.0698200746859795,-0.08944499504459866
6.0,20.0,0.042208894421183654,0.05673934588701679
7.0,20.0,0.02749801968994001,0.022051536174430036
8.0,20.0,0.07389385538078523,0.09886025768087213
9.0,20.0,0.051261740409641286,0.10381565906838451
0.0,21.0,0.00044563279857404967,-0.007708307842897311
1.0,21.0,0.06394830659536543,0.13911660345038543
2.0,21.0,-0.028520499108734356,-0.09825033647375508
3.0,21.0,-0.15329768270944735,-0.21448672458093723
4.0,21.0,0.009358288770053558,-0.035849749174109866
5.0,21.0,-0.05080213903743313,-0.05909702679554632
6.0,21.0,0.02718360071301258,0.053468738529303755
7.0,21.0,0.03163992869875233,0.03511562461764339
8.0,21.0,0.049465240641711226,0.11464578490150495
9.0,21.0,0.050579322638146164,0.07304539336840814
0.0,22.0,0.015374405486118818,0.009307385470808569
1.0,22.0,0.06735980533126862,0.12293001329626496
2.0,22.0,-0.05098993474173214,-0.08255771787743264
3.0,22.0,-0.14390001106072337,-0.19618034570288892
4.0,22.0,0.0043136821148103245,-0.020911398525323317
5.0,22.0,-0.045459573056077895,-0.0535476852411459
6.0,22.0,0.02975334586881986,0.049196180345702833
7.0,22.0,0.030859418205950707,0.031064909948023623
8.0,22.0,0.051874792611436724,0.06732745074338205
9.0,22.0,0.04081406924012823,0.07337120754260845
0.0,23.0,0.0224466891133558,0.025441329179647018
1.0,23.0,0.06172839506172832,0.18120456905503643
2.0,23.0,-0.0448933782267116,-0.15758047767393557
3.0,23.0,-0.13916947250280584,-0.1874350986500519
4.0,23.0,-0.00785634118967453,-0.06542056074766356
5.0,23.0,-0.05499438832772171,-0.10955347871235711
6.0,23.0,0.03479236812570149,0.04880581516095545
7.0,23.0,0.02132435465768801,0.01765316718587754
8.0,23.0,0.06509539842873169,0.13707165109034272
9.0,23.0,0.041526374859708226,0.10981308411214954
0.0,24.0,0.023038321167883208,0.05106325342001906
1.0,24.0,0.05611313868613141,0.1824461600975214
2.0,24.0,-0.029425182481751876,-0.15887850467289716
3.0,24.0,-0.14119525547445258,-0.2902614113503995
4.0,24.0,-0.0043339416058394455,-0.0681294866585399
5.0,24.0,-0.09329379562043794,-0.11418122714343754
6.0,24.0,0.05269160583941608,0.0944060679940405
7.0,24.0,0.009352189781021881,0.060544494108086246
8.0,24.0,0.07664233576642328,0.1363944196126236
9.0,24.0,0.05041058394160586,0.10659623459298388
0.0,25.0,0.018580702932617037,0.012873451542385162
1.0,25.0,0.07118871725990597,0.11731843575418996
2.0,25.0,-0.050817103201253634,-0.10128734515423855
3.0,25.0,-0.13252742332661738,-0.20573232936604322
4.0,25.0,0.0006715916722633143,-0.030847704639300436
5.0,25.0,-0.0608909782852026,-0.07821229050279331
6.0,25.0,0.027535258562793895,0.05416565460286613
7.0,25.0,0.03089321692411022,0.050522224921058984
8.0,25.0,0.05551824490709646,0.1088170998299733
9.0,25.0,0.03984777255428708,0.07238280301190185
0.0,26.0,0.020638321867598942,0.009746588693957196
1.0,26.0,0.07928273373181449,0.1760883690708253
2.0,26.0,-0.04590053005526116,-0.1955815464587394
3.0,26.0,-0.11920604488553063,-0.1955815464587394
4.0,26.0,-0.013194992669448565,-0.111111111111111
5.0,26.0,-0.08311717604601342,-0.09291747888239117
6.0,26.0,0.014999436111424357,0.0994152046783626
7.0,26.0,0.03417164768241795,0.046133853151397126
8.0,26.0,0.05221608210217662,0.1293047433398311
9.0,26.0,0.06011052216082091,0.13450292397660824
0.0,27.0,0.003155996393147007,0.011542757850316464
1.0,27.0,0.07529305680793505,0.1294526498696786
2.0,27.0,-0.039675383228133465,-0.09892019362045426
3.0,27.0,-0.15915238954012623,-0.2701998262380539
4.0,27.0,0.014427412082957657,-0.026933101650738416
5.0,27.0,-0.06672678088367902,-0.052997393570807946
6.0,27.0,0.03020739404869257,0.05994787141615988
7.0,27.0,0.023444544634806178,0.018989698398907757
8.0,27.0,0.06289449954914333,0.12324686607918588
9.0,27.0,0.05613165013525706,0.10587067146580618
0.0,28.0,0.00652271704903287,0.03356996751293471
1.0,28.0,0.06950067476383262,0.11659246781374095
2.0,28.0,-0.029464687359424202,-0.08193959812296948
3.0,28.0,-0.16104363472784525,-0.2094814101792804
4.0,28.0,0.01327035537561857,-0.010949344242570085
5.0,28.0,-0.06995051731893841,-0.08434604740705083
6.0,28.0,0.04588394062078279,0.06966670677415482
7.0,28.0,0.023391812865497123,0.015521597882324658
8.0,28.0,0.04813315339631136,0.0780892792684395
9.0,28.0,0.053756185335132774,0.07327638070027682
0.0,29.0,-0.0028042624789679717,0.059218165398013084
1.0,29.0,0.06449803701626472,0.15985034189136887
2.0,29.0,-0.031968592260235525,-0.1859114952909302
3.0,29.0,-0.14413909141895676,-0.29686492065539927
4.0,29.0,0.007291082445316951,-0.04786479163978844
5.0,29.0,-0.07795849691531129,-0.08398916268868539
6.0,29.0,0.044307347167695,0.08760159979357497
7.0,29.0,0.020751542344363515,0.05147722874467802
8.0,29.0,0.06674144699943915,0.11985550251580439
9.0,29.0,0.053280987100392585,0.13662753193136368


==> pics/RAA_scatter/cifar10_MP_resnet110_rate50_regression.txt <==
dataset,model,rate,a,b,r2,acc
cifar10,resnet110,50,1.7420775664851256,0.0,0.8499636221729463,0.79411


==> pics/RAA_scatter/cifar10_MP_resnet20_rate10.txt <==
class,model,before,after
0.0,0.0,0.021000893655049195,0.033923816139863366
1.0,0.0,0.07462019660411078,0.0918142873682991
2.0,0.0,-0.04602323503127794,-0.05059627185365297
3.0,0.0,-0.13650580875781945,-0.2057427347458608
4.0,0.0,0.007596067917783767,0.00034734282737057656
5.0,0.0,-0.0493744414655943,-0.061016556674771294
6.0,0.0,0.025469168900804338,0.0431862915364131
7.0,0.0,0.016532618409294052,0.02581915016788235
8.0,0.0,0.04222520107238612,0.07792057427347461
9.0,0.0,0.044459338695263695,0.04434410096098182
0.0,1.0,0.02650117410265018,0.033769813921433474
1.0,1.0,0.07346528010734651,0.08201240523776694
2.0,1.0,-0.04282679190428268,-0.05697220307833688
3.0,1.0,-0.14346416191434638,-0.15460601883758332
4.0,1.0,0.005255507100525593,-0.014472777394900133
5.0,1.0,-0.0663088449066309,-0.07994486560992418
6.0,1.0,0.020910209102091078,0.030323914541695356
7.0,1.0,0.019792016101979257,0.02343211578221913
8.0,1.0,0.05892877110589284,0.07512060647829084
9.0,1.0,0.04774684110477476,0.061337008959338385
0.0,2.0,0.02684563758389264,0.021492951236422534
1.0,2.0,0.07718120805369122,0.08389184192281027
2.0,2.0,-0.05257270693512309,-0.06517217471689381
3.0,2.0,-0.15771812080536915,-0.1841922810261151
4.0,2.0,0.01006711409395974,0.015715276172868105
5.0,2.0,-0.06375838926174503,-0.060550034666050384
6.0,2.0,0.03914988814317677,0.031892766350820514
7.0,2.0,0.025727069351230446,0.013404206147446331
8.0,2.0,0.05257270693512296,0.09313612202449735
9.0,2.0,0.04250559284116335,0.050381326554194694
0.0,3.0,0.015581212868512525,0.03277175167320561
1.0,3.0,0.06714493890819409,0.09162243249480718
2.0,3.0,-0.046071068265889505,-0.06531271636279712
3.0,3.0,-0.14471471808093261,-0.1749365335795062
4.0,3.0,0.0178231140006726,-0.019155319639972374
5.0,3.0,-0.07745768411613053,-0.05492730210016165
6.0,3.0,0.026790718529312894,0.03854142626355871
7.0,3.0,0.029032619661472966,0.02238633741057001
8.0,3.0,0.06378208720995399,0.07085160396953613
9.0,3.0,0.04808877928483359,0.058158319870759284
0.0,4.0,0.021775544388609798,0.03555402140144982
1.0,4.0,0.06979341150195421,0.08963295363019212
2.0,4.0,-0.05080960357342265,-0.08526061442871931
3.0,4.0,-0.12227805695142371,-0.13818893107812677
4.0,4.0,0.010608598548297113,-0.013922448509952825
5.0,4.0,-0.04857621440536012,-0.07950753653204458
6.0,4.0,0.010608598548297113,0.03555402140144982
7.0,4.0,0.010608598548297113,0.028650327925440148
8.0,4.0,0.05527638190954773,0.07467495109883796
9.0,4.0,0.0429927414852039,0.052813255091474
0.0,5.0,0.012518001550902946,0.01667625071880386
1.0,5.0,0.06126066245707325,0.07993099482461172
2.0,5.0,-0.047302536833942574,-0.07073030477285797
3.0,5.0,-0.11820095269746307,-0.1638872915468661
4.0,5.0,0.012518001550902946,-0.001725129384703918
5.0,5.0,-0.043979173590340044,-0.04542840713053489
6.0,5.0,0.020272515785975512,0.04887866589994247
7.0,5.0,0.02470366677744555,0.02587694077055775
8.0,5.0,0.0446438462390606,0.06382978723404255
9.0,5.0,0.03356596876038563,0.046578493387004
0.0,6.0,0.02232142857142859,0.019350380096751944
1.0,6.0,0.06696428571428564,0.0826998387468325
2.0,6.0,-0.05357142857142862,-0.06818705367426851
3.0,6.0,-0.12834821428571427,-0.1660907624971205
4.0,6.0,0.006696428571428577,0.0020732550103663024
5.0,6.0,-0.05468750000000005,-0.05321354526606775
6.0,6.0,0.02678571428571431,0.03547569684404521
7.0,6.0,0.020089285714285733,0.02395761345312145
8.0,6.0,0.05915178571428564,0.07694079705137075
9.0,6.0,0.034598214285714315,0.04699378023496897
0.0,7.0,0.02145730889584264,0.026951672862453528
1.0,7.0,0.0661600357621814,0.08852230483271381
2.0,7.0,-0.060125167635225824,-0.07179368029739773
3.0,7.0,-0.13053196244970944,-0.16705390334572495
4.0,7.0,0.009164059007599446,-0.011384758364312303
5.0,7.0,-0.051184622261958045,-0.07411710037174718
6.0,7.0,0.030397854269110416,0.04321561338289964
7.0,7.0,0.014751899865891807,0.017657992565055753
8.0,7.0,0.05051408135896279,0.08387546468401491
9.0,7.0,0.04939651318730432,0.06412639405204464
0.0,8.0,0.023727303107942504,0.042408918515113254
1.0,8.0,0.06828561880360912,0.09067923227215259
2.0,8.0,-0.03754038097359927,-0.07366969313871961
3.0,8.0,-0.148936170212766,-0.15871738880588437
4.0,8.0,-0.003007686309457542,0.001034363866222287
5.0,8.0,-0.05090787568229929,-0.07481898632341102
6.0,8.0,0.038208755709034196,0.03206527985289052
7.0,8.0,0.017043555753592492,0.026318813929433436
8.0,8.0,0.05269020831012576,0.06079760947017591
9.0,8.0,0.04043667149381753,0.053901850362027416
0.0,9.0,0.005580357142857147,0.025700126771925763
1.0,9.0,0.06584821428571422,0.07410395297914028
2.0,9.0,-0.05580357142857148,-0.08608966232568858
3.0,9.0,-0.1328125,-0.14371326495332493
4.0,9.0,0.010044642857142867,0.010717990088740319
5.0,9.0,-0.040178571428571466,-0.08378471822058313
6.0,9.0,0.02790178571428574,0.04068226345511121
7.0,9.0,0.030133928571428596,0.03491990319234758
8.0,9.0,0.05357142857142849,0.07640889708424574
9.0,9.0,0.03571428571428575,0.05105451192808575
0.0,10.0,0.013240574506283699,0.017418387357249973
1.0,10.0,0.07271095152603228,0.0877840581381935
2.0,10.0,-0.04959605026929984,-0.062175568116276454
3.0,10.0,-0.15058348294434468,-0.17522205560041532
4.0,10.0,0.007630161579892312,0.00011535355865727187
5.0,10.0,-0.06530520646319572,-0.05294728342369368
6.0,10.0,0.04129263913824063,0.03702849232898837
7.0,10.0,0.023339317773788195,0.0081901026646672
8.0,10.0,0.07046678635547572,0.08432345137847495
9.0,10.0,0.036804308797127525,0.05548506171415392
0.0,11.0,0.0075622775800712055,0.02321284212957617
1.0,11.0,0.05760676156583625,0.07864649497632527
2.0,11.0,-0.04137010676156585,-0.0703314470493128
3.0,11.0,-0.12477758007117434,-0.14308811641067098
4.0,11.0,-0.005782918149466173,-0.009123455364360801
5.0,11.0,-0.05137900355871888,-0.06340224044346916
6.0,11.0,0.03870106761565842,0.027832313200138598
7.0,11.0,0.01979537366548047,0.019748238826654354
8.0,11.0,0.056494661921708135,0.06825268506755981
9.0,11.0,0.043149466192170756,0.06825268506755981
0.0,12.0,0.019766397124887758,0.036443825441039905
1.0,12.0,0.07367475292003593,0.056174558960074276
2.0,12.0,-0.04200359389038633,-0.06917363045496748
3.0,12.0,-0.14308176100628928,-0.16434540389972152
4.0,12.0,0.0006738544474394036,0.008588672237697263
5.0,12.0,-0.07232704402515724,-0.058727948003713996
6.0,12.0,0.04447439353099739,0.049210770659238616
7.0,12.0,0.023135669362084527,0.00046425255338899247
8.0,12.0,0.055705300988319835,0.07822655524605387
9.0,12.0,0.03998203054806837,0.06313834726090994
0.0,13.0,0.0053321484114641484,0.01704676341856719
1.0,13.0,0.05421017551655183,0.07809260539046313
2.0,13.0,-0.05021106420795381,-0.07970513706519228
3.0,13.0,-0.11797378360364359,-0.14420640405436533
4.0,13.0,0.010886469673405945,-0.007141211702372707
5.0,13.0,-0.0557653854698956,-0.06703524533517613
6.0,13.0,0.030882026216396408,0.043538355217691845
7.0,13.0,0.026438569206842972,0.01704676341856719
8.0,13.0,0.04976671850699839,0.06542271366044698
9.0,13.0,0.04643412574983331,0.07694079705137075
0.0,14.0,0.016759776536312863,0.011184134670817528
1.0,14.0,0.0715083798882681,0.07921134555517133
2.0,14.0,-0.05027932960893859,-0.06376109765940263
3.0,14.0,-0.14413407821229052,-0.1721434336446443
4.0,14.0,0.004469273743016764,-0.008416926092470856
5.0,14.0,-0.037988826815642494,-0.04531304047042546
6.0,14.0,0.022346368715083817,0.0377032168799724
7.0,14.0,0.02793296089385477,0.02156116683961726
8.0,14.0,0.042458100558659256,0.08267035627810446
9.0,14.0,0.04692737430167602,0.057304277643260786
0.0,15.0,0.015058561070831086,0.03253345639132441
1.0,15.0,0.058561070831009476,0.07175819104753119
2.0,15.0,-0.038482989403234774,-0.07245039224734652
3.0,15.0,-0.12437255995538198,-0.16359021688970932
4.0,15.0,0.008365867261572853,-0.017074296262113563
5.0,15.0,-0.06748466257668712,-0.059760036917397404
6.0,15.0,0.03402119353039608,0.04753114905399171
7.0,15.0,0.01952035694366991,0.03137978772496539
8.0,15.0,0.048522030117122125,0.06945085371481315
9.0,15.0,0.046291132180702715,0.06022150438394096
0.0,16.0,-0.005586592178770954,0.027681660899654004
1.0,16.0,0.08044692737430162,0.08996539792387538
2.0,16.0,-0.042458100558659256,-0.0888119953863898
3.0,16.0,-0.13966480446927373,-0.14648212226066898
4.0,16.0,0.011173184357541908,-0.0011534025374855836
5.0,16.0,-0.04692737430167602,-0.07151095732410605
6.0,16.0,0.016759776536312863,0.04498269896193775
7.0,16.0,0.014525139664804482,0.010380622837370252
8.0,16.0,0.055865921787709424,0.07266435986159175
9.0,16.0,0.055865921787709424,0.06228373702422151
0.0,17.0,0.022306916264992746,0.03380412132438065
1.0,17.0,0.06826588947427413,0.09284556610326457
2.0,17.0,-0.0550386727945298,-0.08890946978467235
3.0,17.0,-0.14583566864701267,-0.18268117619819407
4.0,17.0,-0.0012330456226880282,0.01065061356795553
5.0,17.0,-0.07073198071965031,-0.07154433896735352
6.0,17.0,0.038000224190113265,0.034961796712201905
7.0,17.0,0.029032619661472966,0.026858068997453112
8.0,17.0,0.0581773343795538,0.07200740912248209
9.0,17.0,0.05705638381347376,0.07200740912248209
0.0,18.0,0.01580894719138917,0.009438305709023924
1.0,18.0,0.06738423590088567,0.07965009208103123
2.0,18.0,-0.044735956945846,-0.05156537753222843
3.0,18.0,-0.12546249579549276,-0.17357274401473302
4.0,18.0,0.0034757259782486733,0.004834254143646388
5.0,18.0,-0.06491759165825772,-0.03660220994475144
6.0,18.0,0.03150577418993162,0.030156537753222835
7.0,18.0,0.016930149119856488,0.00828729281767954
8.0,18.0,0.03823298576073553,0.06238489871086559
9.0,18.0,0.061778226258549084,0.06698895027624313
0.0,19.0,0.020930750389668268,0.015363289823264384
1.0,19.0,0.06769093743041635,0.08467136421393083
2.0,19.0,-0.04141616566466267,-0.07820261060413536
3.0,19.0,-0.13048318859942104,-0.17292364560471302
4.0,19.0,-0.0024493431307058334,0.002656809518308847
5.0,19.0,-0.05254954353150748,-0.06780639944553538
6.0,19.0,0.024270763749721713,0.033845442994108806
7.0,19.0,0.027610777109775154,0.048862192445419894
8.0,19.0,0.048764195056780174,0.06849948018944209
9.0,19.0,0.03763081718993549,0.06503407646990876
0.0,20.0,0.014363656608395527,0.033248672362041154
1.0,20.0,0.06669635898006898,0.082890787347033
2.0,20.0,-0.04242289277363325,-0.07296236435003454
3.0,20.0,-0.1292729094755595,-0.16993765873932118
4.0,20.0,0.018817503618750724,-0.00023089355806970443
5.0,20.0,-0.054670972052110044,-0.0741168321403832
6.0,20.0,0.03217904464981632,0.04248441468483036
7.0,20.0,0.014363656608395527,0.021703994458554653
8.0,20.0,0.042200200423115515,0.06788270607250066
9.0,20.0,0.037746353412760315,0.06903717386284931
0.0,21.0,0.02446654005139094,0.027768176057149454
1.0,21.0,0.07138867165679808,0.08076967392556739
2.0,21.0,-0.05150262540498272,-0.0713215808272842
3.0,21.0,-0.13305775890961902,-0.16810692476091718
4.0,21.0,0.014411797564517955,0.00011522064754002648
5.0,21.0,-0.050385431795330164,-0.05634289664707922
6.0,21.0,0.006591442296950079,0.03122479548335063
7.0,21.0,0.02446654005139094,0.027768176057149454
8.0,21.0,0.05351357390235721,0.07961746745016712
9.0,21.0,0.04010725058652669,0.04850789261435652
0.0,22.0,0.02246061012403621,0.02534562211981569
1.0,22.0,0.06939322829366402,0.08294930875576031
2.0,22.0,-0.04793831713040569,-0.07142857142857137
3.0,22.0,-0.14962565649793275,-0.15898617511520738
4.0,22.0,-0.0043580288300368916,0.001152073732718895
5.0,22.0,-0.06246507989719528,-0.05760368663594475
6.0,22.0,0.05263157894736833,0.031105990783410167
7.0,22.0,0.019108280254777073,0.017281105990783426
8.0,22.0,0.05821879539613356,0.07027649769585259
9.0,22.0,0.04257458933959104,0.05990783410138254
0.0,23.0,0.02145730889584264,0.028512062795798286
1.0,23.0,0.06392489941886445,0.09546346531224749
2.0,23.0,-0.0411265087170318,-0.07191504097887558
3.0,23.0,-0.13388466696468487,-0.1665704721228212
4.0,23.0,0.002458649977648614,-0.004963638462426377
5.0,23.0,-0.0735359856951275,-0.09384739697564347
6.0,23.0,0.04492624050067055,0.05737042594944024
7.0,23.0,0.020339740724184166,0.033129400900381
8.0,23.0,0.04157353598569514,0.061987764054022954
9.0,23.0,0.05386678587393821,0.06083342952787727
0.0,24.0,0.03078982597054894,0.00879222582137905
1.0,24.0,0.06425702811244978,0.07589079130032404
2.0,24.0,-0.06180276662204374,-0.06177695511337332
3.0,24.0,-0.13654618473895577,-0.1462285978713558
4.0,24.0,0.001784917447568101,0.00879222582137905
5.0,24.0,-0.0640339134315038,-0.08028690421101331
6.0,24.0,0.041945560017849264,0.04349838037945405
7.0,24.0,0.025211958946898778,0.01689032855159655
8.0,24.0,0.05979473449352966,0.06547894493290154
9.0,24.0,0.03859883980365916,0.06894956038870904
0.0,25.0,0.01742238105874476,0.011829562421040513
1.0,25.0,0.0732633459906187,0.08648214080624775
2.0,25.0,-0.046236318963591684,-0.06282301596416685
3.0,25.0,-0.14116595934777748,-0.15240611002641558
4.0,25.0,-0.0037971856153673875,0.008384058803261712
5.0,25.0,-0.04958677685950413,-0.06741702078787179
6.0,25.0,0.019656019656019725,0.03365108533363959
7.0,25.0,0.03752512843421943,0.03365108533363959
8.0,25.0,0.054277417913781524,0.062363615481796274
9.0,25.0,0.03864194773285691,0.04628459859882853
0.0,26.0,0.034251175285426545,0.029513488586580663
1.0,26.0,0.06335348108350121,0.0860041503343325
2.0,26.0,-0.041862547571076776,-0.06732764583813684
3.0,26.0,-0.14260129841056635,-0.17108600415033431
4.0,26.0,0.010745466756212282,0.00415033433248795
5.0,26.0,-0.07320349227669579,-0.06156329259857045
6.0,26.0,0.02193866129393336,0.029513488586580663
7.0,26.0,0.018580702932617037,0.014526170163707696
8.0,26.0,0.052160286545780137,0.06986396126354635
9.0,26.0,0.05663756436086857,0.06640534931980643
0.0,27.0,0.01874581566614599,0.02451433857539315
1.0,27.0,0.0667261771925909,0.08695652173913036
2.0,27.0,-0.04374023655434056,-0.06914893617021273
3.0,27.0,-0.15532247266235213,-0.17206290471785388
4.0,27.0,0.009819236777505055,0.008325624421831618
5.0,27.0,-0.04150859183218033,-0.07146160962072151
6.0,27.0,0.041062262887748335,0.052266419981498634
7.0,27.0,0.017629993305065875,0.016419981498612384
8.0,27.0,0.0455255523320688,0.059204440333025
9.0,27.0,0.041062262887748335,0.06498612395929698
0.0,28.0,0.02206865804725818,0.022478386167146928
1.0,28.0,0.07779759251003118,0.08703170028818431
2.0,28.0,-0.05037895675434688,-0.07435158501440922
3.0,28.0,-0.13731609451627283,-0.13659942363112396
4.0,28.0,0.006464556397681707,-0.023631123919308442
5.0,28.0,-0.06821221578243428,-0.07665706051873199
6.0,28.0,0.02652697280428003,0.040922190201729075
7.0,28.0,0.023183236736513645,0.022478386167146928
8.0,28.0,0.04770396790013369,0.06512968299711815
9.0,28.0,0.05216228265715554,0.07319884726224783
0.0,29.0,0.022980812137438713,0.01737829439521234
1.0,29.0,0.06314145470771976,0.08528023938312802
2.0,29.0,-0.03502900490852296,-0.0436183680515595
3.0,29.0,-0.14100847835787592,-0.15640464955691105
4.0,29.0,0.001784917447568101,-0.021751640004603553
5.0,29.0,-0.08076751450245429,-0.09080446541604324
6.0,29.0,0.0397144132083892,0.04615030498331226
7.0,29.0,0.028558679161088875,0.031188859477500303
8.0,29.0,0.056448014279339556,0.06801703303026821
9.0,29.0,0.04417670682730933,0.06456439175969621


==> pics/RAA_scatter/cifar10_MP_resnet20_rate10_regression.txt <==
dataset,model,rate,a,b,r2,acc
cifar10,resnet20,10,1.212517372763325,0.0,0.9641154949237699,0.8668599999999999


==> pics/RAA_scatter/cifar10_MP_resnet20_rate2.txt <==
class,model,before,after
0.0,0.0,0.021000893655049195,0.02179230598176569
1.0,0.0,0.07462019660411078,0.06515454747609516
2.0,0.0,-0.04602323503127794,-0.039359573048699116
3.0,0.0,-0.13650580875781945,-0.12941961307538352
4.0,0.0,0.007596067917783767,0.0040026684456304735
5.0,0.0,-0.0493744414655943,-0.061596619968868144
6.0,0.0,0.025469168900804338,0.032910829441850205
7.0,0.0,0.016532618409294052,0.015121191905714985
8.0,0.0,0.04222520107238612,0.0551478763620191
9.0,0.0,0.044459338695263695,0.036246386479875554
0.0,1.0,0.02650117410265018,0.03191371066384973
1.0,1.0,0.07346528010734651,0.06749694206605135
2.0,1.0,-0.04282679190428268,-0.049260535972423004
3.0,1.0,-0.14346416191434638,-0.13377071055265202
4.0,1.0,0.005255507100525593,0.011898143000111246
5.0,1.0,-0.0663088449066309,-0.057044367841654633
6.0,1.0,0.020910209102091078,0.01301011898143005
7.0,1.0,0.019792016101979257,0.03080173468253092
8.0,1.0,0.05892877110589284,0.05081730234626928
9.0,1.0,0.04774684110477476,0.03413766262648733
0.0,2.0,0.02684563758389264,0.01956400223588605
1.0,2.0,0.07718120805369122,0.0665176076020123
2.0,2.0,-0.05257270693512309,-0.048630519843487964
3.0,2.0,-0.15771812080536915,-0.14365567356064834
4.0,2.0,0.01006711409395974,0.005030743432085031
5.0,2.0,-0.06375838926174503,-0.05310229178311905
6.0,2.0,0.03914988814317677,0.030743432084963756
7.0,2.0,0.025727069351230446,0.03409726103968707
8.0,2.0,0.05257270693512296,0.048630519843487964
9.0,2.0,0.04250559284116335,0.04080491894913369
0.0,3.0,0.015581212868512525,0.020248349927284935
1.0,3.0,0.06714493890819409,0.07394563150240512
2.0,3.0,-0.046071068265889505,-0.053585412238505485
3.0,3.0,-0.14471471808093261,-0.1509117350934109
4.0,3.0,0.0178231140006726,0.011298802998098219
5.0,3.0,-0.07745768411613053,-0.06477234589998888
6.0,3.0,0.026790718529312894,0.03367267032106501
7.0,3.0,0.029032619661472966,0.026960510124174976
8.0,3.0,0.06378208720995399,0.05604653764403168
9.0,3.0,0.04808877928483359,0.04709699071484509
0.0,4.0,0.021775544388609798,0.02595521889272584
1.0,4.0,0.06979341150195421,0.06828561880360912
2.0,4.0,-0.05080960357342265,-0.0609334967138243
3.0,4.0,-0.12227805695142371,-0.12220118079536595
4.0,4.0,0.010608598548297113,0.0047900189372841375
5.0,4.0,-0.04857621440536012,-0.05424974935947429
6.0,4.0,0.010608598548297113,0.01927147153837583
7.0,4.0,0.010608598548297113,0.02484126100033417
8.0,4.0,0.05527638190954773,0.051576250417734094
9.0,4.0,0.0429927414852039,0.04266458727860087
0.0,5.0,0.012518001550902946,0.02649373683627096
1.0,5.0,0.06126066245707325,0.06750914532756895
2.0,5.0,-0.047302536833942574,-0.051102981931049805
3.0,5.0,-0.11820095269746307,-0.12648265159073271
4.0,5.0,0.012518001550902946,0.022059638620995487
5.0,5.0,-0.043979173590340044,-0.06551380113069509
6.0,5.0,0.020272515785975512,0.023168163174814356
7.0,5.0,0.02470366677744555,0.02095111406717662
8.0,5.0,0.0446438462390606,0.0519898015741048
9.0,5.0,0.03356596876038563,0.03092783505154643
0.0,6.0,0.02232142857142859,0.020544886109870573
1.0,6.0,0.06696428571428564,0.0674408217954444
2.0,6.0,-0.05357142857142862,-0.05314872711031708
3.0,6.0,-0.12834821428571427,-0.15140687807056716
4.0,6.0,0.006696428571428577,0.007146047342563726
5.0,6.0,-0.05468750000000005,-0.0486824475212148
6.0,6.0,0.02678571428571431,0.03171058508262627
7.0,6.0,0.020089285714285733,0.01831174631531943
8.0,6.0,0.05915178571428564,0.06967396158999555
9.0,6.0,0.034598214285714315,0.0384100044662797
0.0,7.0,0.02145730889584264,0.035446718103544744
1.0,7.0,0.0661600357621814,0.07122889410712287
2.0,7.0,-0.060125167635225824,-0.05177233590517724
3.0,7.0,-0.13053196244970944,-0.14122777591412275
4.0,7.0,0.009164059007599446,0.007491893100749233
5.0,7.0,-0.051184622261958045,-0.06966342390696637
6.0,7.0,0.030397854269110416,0.02985575310298564
7.0,7.0,0.014751899865891807,0.015319244101531975
8.0,7.0,0.05051408135896279,0.055574192105557384
9.0,7.0,0.04939651318730432,0.04774684110477476
0.0,8.0,0.023727303107942504,0.03601600711427312
1.0,8.0,0.06828561880360912,0.0726989773232548
2.0,8.0,-0.03754038097359927,-0.03512672298799462
3.0,8.0,-0.148936170212766,-0.1285015562472209
4.0,8.0,-0.003007686309457542,0.00044464206313924744
5.0,8.0,-0.05090787568229929,-0.08514895509115163
6.0,8.0,0.038208755709034196,0.029346376167185516
7.0,8.0,0.017043555753592492,0.02378835037794585
8.0,8.0,0.05269020831012576,0.0560248999555358
9.0,8.0,0.04043667149381753,0.03045798132503345
0.0,9.0,0.005580357142857147,0.008010680907877151
1.0,9.0,0.06584821428571422,0.07031597685803284
2.0,9.0,-0.05580357142857148,-0.05985758789497115
3.0,9.0,-0.1328125,-0.11771250556297286
4.0,9.0,0.010044642857142867,0.005785491766800158
5.0,9.0,-0.040178571428571466,-0.04428126390743219
6.0,9.0,0.02790178571428574,0.030262572318647086
7.0,9.0,0.030133928571428596,0.030262572318647086
8.0,9.0,0.05357142857142849,0.04917668001780141
9.0,9.0,0.03571428571428575,0.028037383177570093
0.0,10.0,0.013240574506283699,0.01742238105874476
1.0,10.0,0.07271095152603228,0.07549698458789367
2.0,10.0,-0.04959605026929984,-0.046236318963591684
3.0,10.0,-0.15058348294434468,-0.13223140495867763
4.0,10.0,0.007630161579892312,-0.010498101407192276
5.0,10.0,-0.06530520646319572,-0.05405405405405406
6.0,10.0,0.04129263913824063,0.03194103194103202
7.0,10.0,0.023339317773788195,0.02412329685056965
8.0,10.0,0.07046678635547572,0.05204377931650656
9.0,10.0,0.036804308797127525,0.04199240562876935
0.0,11.0,0.0075622775800712055,0.02780867630700781
1.0,11.0,0.05760676156583625,0.06896551724137924
2.0,11.0,-0.04137010676156585,-0.035595105672969994
3.0,11.0,-0.12477758007117434,-0.12013348164627362
4.0,11.0,-0.005782918149466173,-0.007786429365962187
5.0,11.0,-0.05137900355871888,-0.06340378197997781
6.0,11.0,0.03870106761565842,0.031145717463848747
7.0,11.0,0.01979537366548047,0.010011123470522812
8.0,11.0,0.056494661921708135,0.06340378197997769
9.0,11.0,0.043149466192170756,0.025583982202447186
0.0,12.0,0.019766397124887758,0.029050279329608963
1.0,12.0,0.07367475292003593,0.0703910614525139
2.0,12.0,-0.04200359389038633,-0.044692737430167634
3.0,12.0,-0.14308176100628928,-0.13631284916201117
4.0,12.0,0.0006738544474394036,0.001117318435754191
5.0,12.0,-0.07232704402515724,-0.07150837988826822
6.0,12.0,0.04447439353099739,0.033519553072625725
7.0,12.0,0.023135669362084527,0.0245810055865922
8.0,12.0,0.055705300988319835,0.0581005586592178
9.0,12.0,0.03998203054806837,0.03575418994413411
0.0,13.0,0.0053321484114641484,0.014508804961789789
1.0,13.0,0.05421017551655183,0.054380330047624235
2.0,13.0,-0.05021106420795381,-0.03976077084948504
3.0,13.0,-0.11797378360364359,-0.12393399047513567
4.0,13.0,0.010886469673405945,0.00786355078081736
5.0,13.0,-0.0557653854698956,-0.0552663639384207
6.0,13.0,0.030882026216396408,0.03222948277771626
7.0,13.0,0.026438569206842972,0.018938974415771408
8.0,13.0,0.04976671850699839,0.045519991139660994
9.0,13.0,0.04643412574983331,0.045519991139660994
0.0,14.0,0.016759776536312863,0.03098528756130188
1.0,14.0,0.0715083798882681,0.06999554168524294
2.0,14.0,-0.05027932960893859,-0.039233169861792254
3.0,14.0,-0.14413407821229052,-0.1317432010699955
4.0,14.0,0.004469273743016764,-0.006910387873383842
5.0,14.0,-0.037988826815642494,-0.05372269282211326
6.0,14.0,0.022346368715083817,0.020954079358002718
7.0,14.0,0.02793296089385477,0.028756130182790954
8.0,14.0,0.042458100558659256,0.049933125278644616
9.0,14.0,0.04692737430167602,0.03098528756130188
0.0,15.0,0.015058561070831086,0.019179304192685095
1.0,15.0,0.058561070831009476,0.05709188224799276
2.0,15.0,-0.038482989403234774,-0.03545941123996437
3.0,15.0,-0.12437255995538198,-0.13024085637823374
4.0,15.0,0.008365867261572853,0.00914362176628009
5.0,15.0,-0.06748466257668712,-0.0767172167707405
6.0,15.0,0.03402119353039608,0.035905441570026765
7.0,15.0,0.01952035694366991,0.024754683318465653
8.0,15.0,0.048522030117122125,0.052631578947368314
9.0,15.0,0.046291132180702715,0.04371097234611955
0.0,16.0,-0.005586592178770954,0.014848721670202052
1.0,16.0,0.08044692737430162,0.07290387406497702
2.0,16.0,-0.042458100558659256,-0.037624204532767734
3.0,16.0,-0.13966480446927373,-0.11130959026459752
4.0,16.0,0.011173184357541908,0.0036842692865914585
5.0,16.0,-0.04692737430167602,-0.056603773584905745
6.0,16.0,0.016759776536312863,0.008150050240035695
7.0,16.0,0.014525139664804482,0.005917159763313577
8.0,16.0,0.055865921787709424,0.049458524059394764
9.0,16.0,0.055865921787709424,0.050574969297755824
0.0,17.0,0.022306916264992746,0.01607860652076829
1.0,17.0,0.06826588947427413,0.06520768200089327
2.0,17.0,-0.0550386727945298,-0.05426529700759265
3.0,17.0,-0.14583566864701267,-0.14024117909781145
4.0,17.0,-0.0012330456226880282,0.014962036623492719
5.0,17.0,-0.07073198071965031,-0.056498436802143795
6.0,17.0,0.038000224190113265,0.023894595801697283
7.0,17.0,0.029032619661472966,0.025011165698972854
8.0,17.0,0.0581773343795538,0.05739169271996428
9.0,17.0,0.05705638381347376,0.04845913354175971
0.0,18.0,0.01580894719138917,0.02274000224039429
1.0,18.0,0.06738423590088567,0.06530749411896483
2.0,18.0,-0.044735956945846,-0.046712221350957844
3.0,18.0,-0.12546249579549276,-0.1340875994174975
4.0,18.0,0.0034757259782486733,0.020499607930995836
5.0,18.0,-0.06491759165825772,-0.06127478436204781
6.0,18.0,0.03150577418993162,0.021619805085695065
7.0,18.0,0.016930149119856488,0.020499607930995836
8.0,18.0,0.03823298576073553,0.0429035510249804
9.0,18.0,0.061778226258549084,0.048504536798476536
0.0,19.0,0.020930750389668268,0.005549389567147619
1.0,19.0,0.06769093743041635,0.06881243063263034
2.0,19.0,-0.04141616566466267,-0.04106548279689238
3.0,19.0,-0.13048318859942104,-0.11431742508324082
4.0,19.0,-0.0024493431307058334,-0.003329633740288571
5.0,19.0,-0.05254954353150748,-0.046614872364039994
6.0,19.0,0.024270763749721713,0.025527192008879044
7.0,19.0,0.027610777109775154,0.018867924528301903
8.0,19.0,0.048764195056780174,0.042175360710321776
9.0,19.0,0.03763081718993549,0.044395116537180826
0.0,20.0,0.014363656608395527,0.02783013637875597
1.0,20.0,0.06669635898006898,0.06885464020401368
2.0,20.0,-0.04242289277363325,-0.05311010089810406
3.0,20.0,-0.1292729094755595,-0.1307240270539971
4.0,20.0,0.018817503618750724,0.008981040026610484
5.0,20.0,-0.054670972052110044,-0.05421887127175968
6.0,20.0,0.03217904464981632,0.02450382525778912
7.0,20.0,0.014363656608395527,0.026721366005100354
8.0,20.0,0.042200200423115515,0.046679232730901334
9.0,20.0,0.037746353412760315,0.034482758620689676
0.0,21.0,0.02446654005139094,0.021271856554181987
1.0,21.0,0.07138867165679808,0.06247911794186427
2.0,21.0,-0.05150262540498272,-0.04109589041095895
3.0,21.0,-0.13305775890961902,-0.12128299365185431
4.0,21.0,0.014411797564517955,0.007907339347366071
5.0,21.0,-0.050385431795330164,-0.05223298808330555
6.0,21.0,0.006591442296950079,0.01681701748524335
7.0,21.0,0.02446654005139094,0.021271856554181987
8.0,21.0,0.05351357390235721,0.051342020269517674
9.0,21.0,0.04010725058652669,0.03352266399376324
0.0,22.0,0.02246061012403621,0.024667931688804563
1.0,22.0,0.06939322829366402,0.06485098783346348
2.0,22.0,-0.04793831713040569,-0.02667708449603754
3.0,22.0,-0.14962565649793275,-0.14945864493805114
4.0,22.0,-0.0043580288300368916,0.00011161960040181826
5.0,22.0,-0.06246507989719528,-0.0724411206607881
6.0,22.0,0.05263157894736833,0.036946087733005936
7.0,22.0,0.019108280254777073,0.014622167652639803
8.0,22.0,0.05821879539613356,0.05815381180935364
9.0,22.0,0.04257458933959104,0.04922424377720718
0.0,23.0,0.02145730889584264,0.014137815874429529
1.0,23.0,0.06392489941886445,0.0586663698096404
2.0,23.0,-0.0411265087170318,-0.043749304241344766
3.0,23.0,-0.13388466696468487,-0.1339196259601469
4.0,23.0,0.002458649977648614,0.0197038851163309
5.0,23.0,-0.0735359856951275,-0.053768228876767236
6.0,23.0,0.04492624050067055,0.0330624512968942
7.0,23.0,0.020339740724184166,0.011911388177668979
8.0,23.0,0.04157353598569514,0.04753423132583765
9.0,23.0,0.05386678587393821,0.046421017477457374
0.0,24.0,0.03078982597054894,0.023499276088651305
1.0,24.0,0.06425702811244978,0.06359282770909892
2.0,24.0,-0.06180276662204374,-0.053346697850540206
3.0,24.0,-0.13654618473895577,-0.11460073504844637
4.0,24.0,0.001784917447568101,0.005679919812896752
5.0,24.0,-0.0640339134315038,-0.0589152466867135
6.0,24.0,0.041945560017849264,0.017930727252478008
7.0,24.0,0.025211958946898778,0.017930727252478008
8.0,24.0,0.05979473449352966,0.05691056910569097
9.0,24.0,0.03859883980365916,0.04131863236440586
0.0,25.0,0.01742238105874476,0.007338225483655827
1.0,25.0,0.0732633459906187,0.07071380920613742
2.0,25.0,-0.046236318963591684,-0.023793640204580805
3.0,25.0,-0.14116595934777748,-0.12386035134534128
4.0,25.0,-0.0037971856153673875,0.0040026684456304735
5.0,25.0,-0.04958677685950413,-0.07493884812096956
6.0,25.0,0.019656019656019725,0.029575272403824848
7.0,25.0,0.03752512843421943,0.026239715365799495
8.0,25.0,0.054277417913781524,0.04736490993995994
9.0,25.0,0.03864194773285691,0.03735823882588401
0.0,26.0,0.034251175285426545,0.025755379640985628
1.0,26.0,0.06335348108350121,0.06589363362693715
2.0,26.0,-0.041862547571076776,-0.04002675883599068
3.0,26.0,-0.14260129841056635,-0.12476307280633292
4.0,26.0,0.010745466756212282,0.009031107146839109
5.0,26.0,-0.07320349227669579,-0.06344074032779581
6.0,26.0,0.02193866129393336,0.016835767644107484
7.0,26.0,0.018580702932617037,0.011261010146058644
8.0,26.0,0.052160286545780137,0.04916936113279063
9.0,26.0,0.05663756436086857,0.0502843126324004
0.0,27.0,0.01874581566614599,0.0065767472968454085
1.0,27.0,0.0667261771925909,0.07345892319696797
2.0,27.0,-0.04374023655434056,-0.025749637721547217
3.0,27.0,-0.15532247266235213,-0.1450228514100992
4.0,27.0,0.009819236777505055,-0.0034555790881729926
5.0,27.0,-0.04150859183218033,-0.06142013153494598
6.0,27.0,0.041062262887748335,0.04559134990525018
7.0,27.0,0.017629993305065875,0.0065767472968454085
8.0,27.0,0.0455255523320688,0.055623676290268584
9.0,27.0,0.041062262887748335,0.0478207557685876
0.0,28.0,0.02206865804725818,0.02403577417551713
1.0,28.0,0.07779759251003118,0.06763555058692007
2.0,28.0,-0.05037895675434688,-0.04080491894913357
3.0,28.0,-0.13731609451627283,-0.1224147568474007
4.0,28.0,0.006464556397681707,0.0027948574622694887
5.0,28.0,-0.06821221578243428,-0.06763555058692007
6.0,28.0,0.02652697280428003,0.027389603130240445
7.0,28.0,0.023183236736513645,0.017328116266070507
8.0,28.0,0.04770396790013369,0.04751257685858032
9.0,28.0,0.05216228265715554,0.04415874790385701
0.0,29.0,0.022980812137438713,0.003456349648790268
1.0,29.0,0.06314145470771976,0.059203924629278544
2.0,29.0,-0.03502900490852296,-0.028877243839893003
3.0,29.0,-0.14100847835787592,-0.12922287880477198
4.0,29.0,0.001784917447568101,0.004571301148400036
5.0,29.0,-0.08076751450245429,-0.05786598282974697
6.0,29.0,0.0397144132083892,0.033560040138254005
7.0,29.0,0.028558679161088875,0.021295573642546556
8.0,29.0,0.056448014279339556,0.04805440963318086
9.0,29.0,0.04417670682730933,0.04582450663396133


==> pics/RAA_scatter/cifar10_MP_resnet20_rate20.txt <==
class,model,before,after
0.0,0.0,0.021000893655049195,0.03692834433846907
1.0,0.0,0.07462019660411078,0.11763267302518961
2.0,0.0,-0.04602323503127794,-0.10247004157495719
3.0,0.0,-0.13650580875781945,-0.21496698459280994
4.0,0.0,0.007596067917783767,-0.008314991440449887
5.0,0.0,-0.0493744414655943,-0.07923697725605279
6.0,0.0,0.025469168900804338,0.07605771582293963
7.0,0.0,0.016532618409294052,0.02592320860846172
8.0,0.0,0.04222520107238612,0.0907312301296161
9.0,0.0,0.044459338695263695,0.05771582293959406
0.0,1.0,0.02650117410265018,0.0332326283987915
1.0,1.0,0.07346528010734651,0.1262839879154079
2.0,1.0,-0.04282679190428268,-0.1274924471299094
3.0,1.0,-0.14346416191434638,-0.1818731117824773
4.0,1.0,0.005255507100525593,-0.016314199395770473
5.0,1.0,-0.0663088449066309,-0.09244712990936557
6.0,1.0,0.020910209102091078,0.0537764350453172
7.0,1.0,0.019792016101979257,0.04169184290030208
8.0,1.0,0.05892877110589284,0.09607250755287011
9.0,1.0,0.04774684110477476,0.06706948640483383
0.0,2.0,0.02684563758389264,0.024206300936625614
1.0,2.0,0.07718120805369122,0.1227344605279163
2.0,2.0,-0.05257270693512309,-0.10108259335847228
3.0,2.0,-0.15771812080536915,-0.21542391436564898
4.0,2.0,0.01006711409395974,-0.013502007055102783
5.0,2.0,-0.06375838926174503,-0.05729230020678753
6.0,2.0,0.03914988814317677,0.042452256416494256
7.0,2.0,0.025727069351230446,0.016907918744678157
8.0,2.0,0.05257270693512296,0.0947573287921177
9.0,2.0,0.04250559284116335,0.086242549568179
0.0,3.0,0.015581212868512525,0.03182374541003675
1.0,3.0,0.06714493890819409,0.11750305997552031
2.0,3.0,-0.046071068265889505,-0.10526315789473681
3.0,3.0,-0.14471471808093261,-0.21052631578947362
4.0,3.0,0.0178231140006726,-0.02570379436964493
5.0,3.0,-0.07745768411613053,-0.0881272949816401
6.0,3.0,0.026790718529312894,0.06119951040391683
7.0,3.0,0.029032619661472966,0.02815177478580174
8.0,3.0,0.06378208720995399,0.10159118727050193
9.0,3.0,0.04808877928483359,0.08935128518971856
0.0,4.0,0.021775544388609798,0.041641374286754886
1.0,4.0,0.06979341150195421,0.12176763384727456
2.0,4.0,-0.05080960357342265,-0.11132693941969164
3.0,4.0,-0.12227805695142371,-0.1744567196794949
4.0,4.0,0.010608598548297113,-0.04212698798106101
5.0,4.0,-0.04857621440536012,-0.09675852859050625
6.0,4.0,0.010608598548297113,0.06956416170936022
7.0,4.0,0.010608598548297113,0.02100279227874224
8.0,4.0,0.05527638190954773,0.10112905183926192
9.0,4.0,0.0429927414852039,0.06956416170936022
0.0,5.0,0.012518001550902946,0.04380354772535296
1.0,5.0,0.06126066245707325,0.1077591408229758
2.0,5.0,-0.047302536833942574,-0.10462169663328104
3.0,5.0,-0.11820095269746307,-0.21322553396886687
4.0,5.0,0.012518001550902946,-0.02739230119464214
5.0,5.0,-0.043979173590340044,-0.046699650054301864
6.0,5.0,0.020272515785975512,0.05466393145891156
7.0,5.0,0.02470366677744555,0.034149873295523096
8.0,5.0,0.0446438462390606,0.08241824544467241
9.0,5.0,0.03356596876038563,0.06914444310365635
0.0,6.0,0.02232142857142859,0.020926575541308796
1.0,6.0,0.06696428571428564,0.1164872384178058
2.0,6.0,-0.05357142857142862,-0.11939034716342084
3.0,6.0,-0.12834821428571427,-0.2028547235998548
4.0,6.0,0.006696428571428577,-0.02262005564291755
5.0,6.0,-0.05468750000000005,-0.06737631547115032
6.0,6.0,0.02678571428571431,0.059634692149510116
7.0,6.0,0.020089285714285733,0.041490262489415744
8.0,6.0,0.05915178571428564,0.09592355146969885
9.0,6.0,0.034598214285714315,0.07777912180960449
0.0,7.0,0.02145730889584264,0.017634092578986002
1.0,7.0,0.0661600357621814,0.13519470977222636
2.0,7.0,-0.060125167635225824,-0.12564290962527555
3.0,7.0,-0.13053196244970944,-0.18932157727161397
4.0,7.0,0.009164059007599446,-0.052167523879500334
5.0,7.0,-0.051184622261958045,-0.10604947342640217
6.0,7.0,0.030397854269110416,0.08131276022532453
7.0,7.0,0.014751899865891807,0.04824883663972568
8.0,7.0,0.05051408135896279,0.11560127357335298
9.0,7.0,0.04939651318730432,0.0751898114131766
0.0,8.0,0.023727303107942504,-0.009074410163339458
1.0,8.0,0.06828561880360912,0.13369630973986696
2.0,8.0,-0.03754038097359927,-0.12280701754385968
3.0,8.0,-0.148936170212766,-0.1893526920750151
4.0,8.0,-0.003007686309457542,-0.009074410163339458
5.0,8.0,-0.05090787568229929,-0.05384150030248032
6.0,8.0,0.038208755709034196,0.05142165759225648
7.0,8.0,0.017043555753592492,0.028433151845130025
8.0,8.0,0.05269020831012576,0.09739866908650939
9.0,8.0,0.04043667149381753,0.07320024198427103
0.0,9.0,0.005580357142857147,0.00814787790344148
1.0,9.0,0.06584821428571422,0.12246138878754713
2.0,9.0,-0.05580357142857148,-0.12197494831569992
3.0,9.0,-0.1328125,-0.17913170375775261
4.0,9.0,0.010044642857142867,-0.03441566338319347
5.0,9.0,-0.040178571428571466,-0.07576310349021041
6.0,9.0,0.02790178571428574,0.07381734160282133
7.0,9.0,0.030133928571428596,0.014228383801532206
8.0,9.0,0.05357142857142849,0.11151647817098383
9.0,9.0,0.03571428571428575,0.08111394868053019
0.0,10.0,0.013240574506283699,0.014156700024408034
1.0,10.0,0.07271095152603228,0.13985843299975595
2.0,10.0,-0.04959605026929984,-0.07737368806443741
3.0,10.0,-0.15058348294434468,-0.22016109348303636
4.0,10.0,0.007630161579892312,-0.04686355870148888
5.0,10.0,-0.06530520646319572,-0.05662680009763241
6.0,10.0,0.04129263913824063,0.04832804491091038
7.0,10.0,0.023339317773788195,0.015377105198925975
8.0,10.0,0.07046678635547572,0.09470344154259214
9.0,10.0,0.036804308797127525,0.08860141567000243
0.0,11.0,0.0075622775800712055,0.032967032967032996
1.0,11.0,0.05760676156583625,0.11599511599511611
2.0,11.0,-0.04137010676156585,-0.12454212454212453
3.0,11.0,-0.12477758007117434,-0.1623931623931623
4.0,11.0,-0.005782918149466173,-0.032967032967032864
5.0,11.0,-0.05137900355871888,-0.08180708180708175
6.0,11.0,0.03870106761565842,0.04273504273504278
7.0,11.0,0.01979537366548047,0.008547008547008555
8.0,11.0,0.056494661921708135,0.10989010989011
9.0,11.0,0.043149466192170756,0.09157509157509167
0.0,12.0,0.019766397124887758,0.031142717018146124
1.0,12.0,0.07367475292003593,0.09367336929867585
2.0,12.0,-0.04200359389038633,-0.11353604708190292
3.0,12.0,-0.14308176100628928,-0.20058852378616965
4.0,12.0,0.0006738544474394036,-0.012996566944580608
5.0,12.0,-0.07232704402515724,-0.09024031387935262
6.0,12.0,0.04447439353099739,0.05566454144188327
7.0,12.0,0.023135669362084527,0.034820990681706694
8.0,12.0,0.055705300988319835,0.10593428151054443
9.0,12.0,0.03998203054806837,0.09612555174104957
0.0,13.0,0.0053321484114641484,0.025422697968616854
1.0,13.0,0.05421017551655183,0.10205571098406516
2.0,13.0,-0.05021106420795381,-0.15095487167011323
3.0,13.0,-0.11797378360364359,-0.20690913514171028
4.0,13.0,0.010886469673405945,0.012042330616713184
5.0,13.0,-0.0557653854698956,-0.04877752098284883
6.0,13.0,0.030882026216396408,0.0521834326724242
7.0,13.0,0.026438569206842972,0.015691521712686913
8.0,13.0,0.04976671850699839,0.0886753436321615
9.0,13.0,0.04643412574983331,0.11057049020800386
0.0,14.0,0.016759776536312863,0.00887322231676185
1.0,14.0,0.0715083798882681,0.13650176248936438
2.0,14.0,-0.05027932960893859,-0.09566062963413151
3.0,14.0,-0.14413407821229052,-0.1783153032697216
4.0,14.0,0.004469273743016764,-0.05068676309711919
5.0,14.0,-0.037988826815642494,-0.04947125319071345
6.0,14.0,0.022346368715083817,0.048985049228151216
7.0,14.0,0.02793296089385477,0.027105870912847923
8.0,14.0,0.042458100558659256,0.0866658563267291
9.0,14.0,0.04692737430167602,0.06600218791783155
0.0,15.0,0.015058561070831086,0.028425033548859325
1.0,15.0,0.058561070831009476,0.11260217152616817
2.0,15.0,-0.038482989403234774,-0.13870928388434797
3.0,15.0,-0.12437255995538198,-0.19604733439063066
4.0,15.0,0.008365867261572853,-0.019153348786141194
5.0,15.0,-0.06748466257668712,-0.07405148224960349
6.0,15.0,0.03402119353039608,0.05770403806270588
7.0,15.0,0.01952035694366991,0.040624618762962056
8.0,15.0,0.048522030117122125,0.0930828351836038
9.0,15.0,0.046291132180702715,0.09552275222642435
0.0,16.0,-0.005586592178770954,0.021570528356761907
1.0,16.0,0.08044692737430162,0.12094037809015995
2.0,16.0,-0.042458100558659256,-0.1008240426563258
3.0,16.0,-0.13966480446927373,-0.21594764905477462
4.0,16.0,0.011173184357541908,-0.03780901599612216
5.0,16.0,-0.04692737430167602,-0.05235094522539992
6.0,16.0,0.016759776536312863,0.06883179835191464
7.0,16.0,0.014525139664804482,0.009452253999030439
8.0,16.0,0.055865921787709424,0.0991274842462433
9.0,16.0,0.055865921787709424,0.08700920988851184
0.0,17.0,0.022306916264992746,0.02411105698977098
1.0,17.0,0.06826588947427413,0.11300535801266438
2.0,17.0,-0.0550386727945298,-0.1110569897710668
3.0,17.0,-0.14583566864701267,-0.17924987822698488
4.0,17.0,-0.0012330456226880282,-0.018509498295177777
5.0,17.0,-0.07073198071965031,-0.08183146614710185
6.0,17.0,0.038000224190113265,0.04968339016074031
7.0,17.0,0.029032619661472966,0.01436921578178266
8.0,17.0,0.0581773343795538,0.09595713589868482
9.0,17.0,0.05705638381347376,0.09352167559668774
0.0,18.0,0.01580894719138917,0.03149414062499992
1.0,18.0,0.06738423590088567,0.11572265624999999
2.0,18.0,-0.044735956945846,-0.10034179687500006
3.0,18.0,-0.12546249579549276,-0.185791015625
4.0,18.0,0.0034757259782486733,-0.010009765624999981
5.0,18.0,-0.06491759165825772,-0.08081054687500004
6.0,18.0,0.03150577418993162,0.08154296874999996
7.0,18.0,0.016930149119856488,-0.008789062499999981
8.0,18.0,0.03823298576073553,0.08276367187499996
9.0,18.0,0.061778226258549084,0.07421874999999996
0.0,19.0,0.020930750389668268,0.010113317899354178
1.0,19.0,0.06769093743041635,0.118557329109297
2.0,19.0,-0.04141616566466267,-0.10198610941878884
3.0,19.0,-0.13048318859942104,-0.2031192884123309
4.0,19.0,-0.0024493431307058334,-0.005726818569513875
5.0,19.0,-0.05254954353150748,-0.08249055684172046
6.0,19.0,0.024270763749721713,0.04423053490922383
7.0,19.0,0.027610777109775154,0.0320458145485561
8.0,19.0,0.048764195056780174,0.10271719264042896
9.0,19.0,0.03763081718993549,0.08565858413549413
0.0,20.0,0.014363656608395527,0.04403580933946284
1.0,20.0,0.06669635898006898,0.13113960803290595
2.0,20.0,-0.04242289277363325,-0.10597628841035568
3.0,20.0,-0.1292729094755595,-0.1954996370675054
4.0,20.0,0.018817503618750724,-0.046697314299540243
5.0,20.0,-0.054670972052110044,-0.07573191386402128
6.0,20.0,0.03217904464981632,0.046455359303169595
7.0,20.0,0.014363656608395527,0.030728284539075706
8.0,20.0,0.042200200423115515,0.0924268086135979
9.0,20.0,0.037746353412760315,0.07911928381321076
0.0,21.0,0.02446654005139094,0.016250303177298045
1.0,21.0,0.07138867165679808,0.10720349260247397
2.0,21.0,-0.05150262540498272,-0.10744603444094107
3.0,21.0,-0.13305775890961902,-0.2081008974048023
4.0,21.0,0.014411797564517955,-0.023769100169779227
5.0,21.0,-0.050385431795330164,-0.06378850351685664
6.0,21.0,0.006591442296950079,0.07324763521707496
7.0,21.0,0.02446654005139094,0.03201552267766187
8.0,21.0,0.05351357390235721,0.10477807421780261
9.0,21.0,0.04010725058652669,0.06960950764006792
0.0,22.0,0.02246061012403621,0.014439549681840334
1.0,22.0,0.06939322829366402,0.12701908957415564
2.0,22.0,-0.04793831713040569,-0.1226138032305434
3.0,22.0,-0.14962565649793275,-0.244982868330886
4.0,22.0,-0.0043580288300368916,-0.024718551150269205
5.0,22.0,-0.06246507989719528,-0.05041605482134118
6.0,22.0,0.05263157894736833,0.07195301027900142
7.0,22.0,0.019108280254777073,0.026676456191874608
8.0,22.0,0.05821879539613356,0.10376896720509053
9.0,22.0,0.04257458933959104,0.09887420460107682
0.0,23.0,0.02145730889584264,0.017569546120058527
1.0,23.0,0.06392489941886445,0.13836017569546127
2.0,23.0,-0.0411265087170318,-0.1325036603221084
3.0,23.0,-0.13388466696468487,-0.21913128355295264
4.0,23.0,0.002458649977648614,-0.0470961444607125
5.0,23.0,-0.0735359856951275,-0.050756466569058044
6.0,23.0,0.04492624050067055,0.06759394826744754
7.0,23.0,0.020339740724184166,0.03831137140068324
8.0,23.0,0.04157353598569514,0.09565641776476333
9.0,23.0,0.05386678587393821,0.0919960956564178
0.0,24.0,0.03078982597054894,0.026954506647152102
1.0,24.0,0.06425702811244978,0.11598975484815231
2.0,24.0,-0.06180276662204374,-0.08159531650201239
3.0,24.0,-0.13654618473895577,-0.20722039273082077
4.0,24.0,0.001784917447568101,-0.0340285400658616
5.0,24.0,-0.0640339134315038,-0.06086108061958769
6.0,24.0,0.041945560017849264,0.03183315038419321
7.0,24.0,0.025211958946898778,0.017197219173069888
8.0,24.0,0.05979473449352966,0.08427857055738511
9.0,24.0,0.03859883980365916,0.10745212830833037
0.0,25.0,0.01742238105874476,0.015549076773566475
1.0,25.0,0.0732633459906187,0.1030126336248785
2.0,25.0,-0.046236318963591684,-0.1192905733722061
3.0,25.0,-0.14116595934777748,-0.206754130223518
4.0,25.0,-0.0037971856153673875,0.009475218658892028
5.0,25.0,-0.04958677685950413,-0.08041788143828964
6.0,25.0,0.019656019656019725,0.09086491739552961
7.0,25.0,0.03752512843421943,-0.006316812439261532
8.0,25.0,0.054277417913781524,0.1139455782312925
9.0,25.0,0.03864194773285691,0.07993197278911561
0.0,26.0,0.034251175285426545,0.016721591602587495
1.0,26.0,0.06335348108350121,0.10338093494446478
2.0,26.0,-0.041862547571076776,-0.09434883437080438
3.0,26.0,-0.14260129841056635,-0.19077261076528743
4.0,26.0,0.010745466756212282,-0.01989503234468446
5.0,26.0,-0.07320349227669579,-0.06749664347613818
6.0,26.0,0.02193866129393336,0.05089710728670811
7.0,26.0,0.018580702932617037,0.025265470523617647
8.0,26.0,0.052160286545780137,0.083852068839253
9.0,26.0,0.05663756436086857,0.09239594776028315
0.0,27.0,0.01874581566614599,0.012949292024688287
1.0,27.0,0.0667261771925909,0.10734600024204284
2.0,27.0,-0.04374023655434056,-0.10323127193513257
3.0,27.0,-0.15532247266235213,-0.22304247851869782
4.0,27.0,0.009819236777505055,-0.03303884787607405
5.0,27.0,-0.04150859183218033,-0.059663560450199694
6.0,27.0,0.041062262887748335,0.07830085925208759
7.0,27.0,0.017629993305065875,0.029892290935495513
8.0,27.0,0.0455255523320688,0.09282342974706521
9.0,27.0,0.041062262887748335,0.09766428657872442
0.0,28.0,0.02206865804725818,0.03351614868982324
1.0,28.0,0.07779759251003118,0.11395490554539918
2.0,28.0,-0.05037895675434688,-0.11882998171846439
3.0,28.0,-0.13731609451627283,-0.20658135283363802
4.0,28.0,0.006464556397681707,-0.012797074954296104
5.0,28.0,-0.06821221578243428,-0.0639853747714808
6.0,28.0,0.02652697280428003,0.0725167580743449
7.0,28.0,0.023183236736513645,0.014015843997562406
8.0,28.0,0.04770396790013369,0.08957952468007313
9.0,28.0,0.05216228265715554,0.07861060329067641
0.0,29.0,0.022980812137438713,0.014932621099914991
1.0,29.0,0.06314145470771976,0.10841325725385462
2.0,29.0,-0.03502900490852296,-0.09797256282627169
3.0,29.0,-0.14100847835787592,-0.1793128566225567
4.0,29.0,0.001784917447568101,-0.03969891950953011
5.0,29.0,-0.08076751450245429,-0.07733398081825905
6.0,29.0,0.0397144132083892,0.04892557970134758
7.0,29.0,0.028558679161088875,0.035571203107927635
8.0,29.0,0.056448014279339556,0.08777467524584197
9.0,29.0,0.04417670682730933,0.09870098336773102


==> pics/RAA_scatter/cifar10_MP_resnet20_rate20_regression.txt <==
dataset,model,rate,a,b,r2,acc
cifar10,resnet20,20,1.5541923704514393,0.0,0.919627631830351,0.8218199999999999


==> pics/RAA_scatter/cifar10_MP_resnet20_rate2_regression.txt <==
dataset,model,rate,a,b,r2,acc
cifar10,resnet20,2,0.9537784982128248,0.0,0.9759793660678717,0.8974399999999999


==> pics/RAA_scatter/cifar10_MP_resnet20_rate4.txt <==
class,model,before,after
0.0,0.0,0.021000893655049195,0.020774845592363922
1.0,0.0,0.07462019660411078,0.07355418304323415
2.0,0.0,-0.04602323503127794,-0.04884896125772036
3.0,0.0,-0.13650580875781945,-0.1487928130263896
4.0,0.0,0.007596067917783767,0.0039303761931499814
5.0,0.0,-0.0493744414655943,-0.06681639528354857
6.0,0.0,0.025469168900804338,0.03986524424480639
7.0,0.0,0.016532618409294052,0.023020774845592448
8.0,0.0,0.04222520107238612,0.060078607523862994
9.0,0.0,0.044459338695263695,0.04323413812464918
0.0,1.0,0.02650117410265018,0.033482142857142884
1.0,1.0,0.07346528010734651,0.0691964285714285
2.0,1.0,-0.04282679190428268,-0.05915178571428577
3.0,1.0,-0.14346416191434638,-0.12388392857142856
4.0,1.0,0.005255507100525593,0.004464285714285718
5.0,1.0,-0.0663088449066309,-0.06250000000000006
6.0,1.0,0.020910209102091078,0.015625000000000014
7.0,1.0,0.019792016101979257,0.02120535714285716
8.0,1.0,0.05892877110589284,0.05915178571428564
9.0,1.0,0.04774684110477476,0.04241071428571432
0.0,2.0,0.02684563758389264,0.019973070017953364
1.0,2.0,0.07718120805369122,0.06822262118491917
2.0,2.0,-0.05257270693512309,-0.05857271095152606
3.0,2.0,-0.15771812080536915,-0.1494614003590664
4.0,2.0,0.01006711409395974,0.013240574506283699
5.0,2.0,-0.06375838926174503,-0.056328545780969505
6.0,2.0,0.03914988814317677,0.03007181328545786
7.0,2.0,0.025727069351230446,0.024461400359066476
8.0,2.0,0.05257270693512296,0.0671005385996409
9.0,2.0,0.04250559284116335,0.04129263913824063
0.0,3.0,0.015581212868512525,0.0283847713448975
1.0,3.0,0.06714493890819409,0.0801982428474881
2.0,3.0,-0.046071068265889505,-0.05609371480063084
3.0,3.0,-0.14471471808093261,-0.15746789817526474
4.0,3.0,0.0178231140006726,0.005857175039423274
5.0,3.0,-0.07745768411613053,-0.0617256138769994
6.0,3.0,0.026790718529312894,0.022752872268528943
7.0,3.0,0.029032619661472966,0.023879252083802652
8.0,3.0,0.06378208720995399,0.06442892543365614
9.0,3.0,0.04808877928483359,0.049785987835098015
0.0,4.0,0.021775544388609798,0.021499387323159164
1.0,4.0,0.06979341150195421,0.05937395566447577
2.0,4.0,-0.05080960357342265,-0.062047454606215975
3.0,4.0,-0.12227805695142371,-0.11774534922579928
4.0,4.0,0.010608598548297113,0.009245850506850811
5.0,4.0,-0.04857621440536012,-0.04867995989751595
6.0,4.0,0.010608598548297113,0.021499387323159164
7.0,4.0,0.010608598548297113,0.020385429430767498
8.0,4.0,0.05527638190954773,0.0549181240949091
9.0,4.0,0.0429927414852039,0.041550629386209195
0.0,5.0,0.012518001550902946,0.013333333333333345
1.0,5.0,0.06126066245707325,0.05999999999999993
2.0,5.0,-0.047302536833942574,-0.04444444444444448
3.0,5.0,-0.11820095269746307,-0.1311111111111111
4.0,5.0,0.012518001550902946,0.014444444444444458
5.0,5.0,-0.043979173590340044,-0.0555555555555556
6.0,5.0,0.020272515785975512,0.02111111111111113
7.0,5.0,0.02470366677744555,0.028888888888888915
8.0,5.0,0.0446438462390606,0.04999999999999992
9.0,5.0,0.03356596876038563,0.043333333333333245
0.0,6.0,0.02232142857142859,0.02322450353416364
1.0,6.0,0.06696428571428564,0.0793223381577471
2.0,6.0,-0.05357142857142862,-0.056434421631325046
3.0,6.0,-0.12834821428571427,-0.1439470436441153
4.0,6.0,0.006696428571428577,-0.008190283855043166
5.0,6.0,-0.05468750000000005,-0.05194659486143836
6.0,6.0,0.02678571428571431,0.0366879838438237
7.0,6.0,0.020089285714285733,0.02322450353416364
8.0,6.0,0.05915178571428564,0.06473690115561537
9.0,6.0,0.034598214285714315,0.03332211376640869
0.0,7.0,0.02145730889584264,0.03149606299212601
1.0,7.0,0.0661600357621814,0.06974128233970747
2.0,7.0,-0.060125167635225824,-0.05736782902137238
3.0,7.0,-0.13053196244970944,-0.14173228346456693
4.0,7.0,0.009164059007599446,0.001124859392575929
5.0,7.0,-0.051184622261958045,-0.06749156355455574
6.0,7.0,0.030397854269110416,0.037120359955005656
7.0,7.0,0.014751899865891807,0.008998875140607432
8.0,7.0,0.05051408135896279,0.0629921259842519
9.0,7.0,0.04939651318730432,0.055118110236220395
0.0,8.0,0.023727303107942504,0.030650050522061288
1.0,8.0,0.06828561880360912,0.07106769956214204
2.0,8.0,-0.03754038097359927,-0.04569439766475813
3.0,8.0,-0.148936170212766,-0.14224767037161787
4.0,8.0,-0.003007686309457542,0.004827663635342956
5.0,8.0,-0.05090787568229929,-0.06814864713146973
6.0,8.0,0.038208755709034196,0.03289547546873245
7.0,8.0,0.017043555753592492,0.014932075895363172
8.0,8.0,0.05269020831012576,0.062085999775457396
9.0,8.0,0.04043667149381753,0.039631750308745925
0.0,9.0,0.005580357142857147,0.0171582370752495
1.0,9.0,0.06584821428571422,0.0631378266233037
2.0,9.0,-0.05580357142857148,-0.04676460693058211
3.0,9.0,-0.1328125,-0.1342379724122463
4.0,9.0,0.010044642857142867,0.009308063249971934
5.0,9.0,-0.040178571428571466,-0.05797914096669292
6.0,9.0,0.02790178571428574,0.027251317707749228
7.0,9.0,0.030133928571428596,0.03061567791858247
8.0,9.0,0.05357142857142849,0.055287652798026124
9.0,9.0,0.03571428571428575,0.03622294493663788
0.0,10.0,0.013240574506283699,0.018455998199414902
1.0,10.0,0.07271095152603228,0.07697501688048618
2.0,10.0,-0.04959605026929984,-0.06031960387125814
3.0,10.0,-0.15058348294434468,-0.14247130317353132
4.0,10.0,0.007630161579892312,-0.0018005851901867374
5.0,10.0,-0.06530520646319572,-0.05019131217645732
6.0,10.0,0.04129263913824063,0.03646185010128303
7.0,10.0,0.023339317773788195,0.01958136394328166
8.0,10.0,0.07046678635547572,0.0657213594418186
9.0,10.0,0.036804308797127525,0.037587215845149784
0.0,11.0,0.0075622775800712055,0.013126893301918595
1.0,11.0,0.05760676156583625,0.06249298777067202
2.0,11.0,-0.04137010676156585,-0.044092898014136656
3.0,11.0,-0.12477758007117434,-0.14282508695164364
4.0,11.0,-0.005782918149466173,0.005273196454616894
5.0,11.0,-0.05137900355871888,-0.056434421631325046
6.0,11.0,0.03870106761565842,0.04341972399865373
7.0,11.0,0.01979537366548047,0.029956243688993668
8.0,11.0,0.056494661921708135,0.05239537753842698
9.0,11.0,0.043149466192170756,0.0366879838438237
0.0,12.0,0.019766397124887758,0.03141538115077135
1.0,12.0,0.07367475292003593,0.07082535750478544
2.0,12.0,-0.04200359389038633,-0.03389257966445222
3.0,12.0,-0.14308176100628928,-0.15437450737529557
4.0,12.0,0.0006738544474394036,-0.00011259993244002814
5.0,12.0,-0.07232704402515724,-0.05979056412566156
6.0,12.0,0.04447439353099739,0.0224073865555681
7.0,12.0,0.023135669362084527,0.024659385204368913
8.0,12.0,0.055705300988319835,0.055061366963179884
9.0,12.0,0.03998203054806837,0.04380137371917582
0.0,13.0,0.0053321484114641484,0.00044612982377879434
1.0,13.0,0.05421017551655183,0.06067365603390588
2.0,13.0,-0.05021106420795381,-0.04528217711354001
3.0,13.0,-0.11797378360364359,-0.1267008699531563
4.0,13.0,0.010886469673405945,0.006022752621012794
5.0,13.0,-0.0557653854698956,-0.06424269462413561
6.0,13.0,0.030882026216396408,0.0350211911666296
7.0,13.0,0.026438569206842972,0.027213919250501997
8.0,13.0,0.04976671850699839,0.05732768235556547
9.0,13.0,0.04643412574983331,0.049520410439437876
0.0,14.0,0.016759776536312863,0.02742025741466153
1.0,14.0,0.0715083798882681,0.0744264129826525
2.0,14.0,-0.05027932960893859,-0.054280917739227746
3.0,14.0,-0.14413407821229052,-0.14381645215444874
4.0,14.0,0.004469273743016764,-0.016228315612758767
5.0,14.0,-0.037988826815642494,-0.03637381085618352
6.0,14.0,0.022346368715083817,0.028539451594851797
7.0,14.0,0.02793296089385477,0.03301622831561285
8.0,14.0,0.042458100558659256,0.04980414101846669
9.0,14.0,0.04692737430167602,0.03749300503637391
0.0,15.0,0.015058561070831086,0.01868527690229633
1.0,15.0,0.058561070831009476,0.05583070688878881
2.0,15.0,-0.038482989403234774,-0.04660063034669067
3.0,15.0,-0.12437255995538198,-0.1434038721296713
4.0,15.0,0.008365867261572853,0.010805943268797899
5.0,15.0,-0.06748466257668712,-0.0691130121566862
6.0,15.0,0.03402119353039608,0.042323277802791624
7.0,15.0,0.01952035694366991,0.027690229626294537
8.0,15.0,0.048522030117122125,0.054705087798289156
9.0,15.0,0.046291132180702715,0.04907699234579028
0.0,16.0,-0.005586592178770954,0.0068547027755927565
1.0,16.0,0.08044692737430162,0.07315428699853908
2.0,16.0,-0.042458100558659256,-0.045960220249466284
3.0,16.0,-0.13966480446927373,-0.15383750983256547
4.0,16.0,0.011173184357541908,0.013597033374536464
5.0,16.0,-0.04692737430167602,-0.05832115968086308
6.0,16.0,0.016759776536312863,0.019215642206989552
7.0,16.0,0.014525139664804482,0.023710529272952027
8.0,16.0,0.055865921787709424,0.054051016968198584
9.0,16.0,0.055865921787709424,0.067535678166086
0.0,17.0,0.022306916264992746,0.014150943396226478
1.0,17.0,0.06826588947427413,0.06805929919137466
2.0,17.0,-0.0550386727945298,-0.04424977538185085
3.0,17.0,-0.14583566864701267,-0.1397124887690925
4.0,17.0,-0.0012330456226880282,0.022012578616352273
5.0,17.0,-0.07073198071965031,-0.07569631626235401
6.0,17.0,0.038000224190113265,0.04335130278526514
7.0,17.0,0.029032619661472966,0.013027852650494222
8.0,17.0,0.0581773343795538,0.050089847259658676
9.0,17.0,0.05705638381347376,0.04896675651392642
0.0,18.0,0.01580894719138917,0.010248901903367493
1.0,18.0,0.06738423590088567,0.06093028494199789
2.0,18.0,-0.044735956945846,-0.03930622817884902
3.0,18.0,-0.12546249579549276,-0.14404775312535198
4.0,18.0,0.0034757259782486733,0.005743890077711446
5.0,18.0,-0.06491759165825772,-0.05507376956864518
6.0,18.0,0.03150577418993162,0.028268949205991677
7.0,18.0,0.016930149119856488,0.03164770807523371
8.0,18.0,0.03823298576073553,0.04403649059578784
9.0,18.0,0.061778226258549084,0.057551526072755856
0.0,19.0,0.020930750389668268,-0.001010214389942768
1.0,19.0,0.06769093743041635,0.0741946346391289
2.0,19.0,-0.04141616566466267,-0.03917386912111353
3.0,19.0,-0.13048318859942104,-0.15254237288135594
4.0,19.0,-0.0024493431307058334,-0.006622516556291409
5.0,19.0,-0.05254954353150748,-0.032439106521495155
6.0,19.0,0.024270763749721713,0.023683915141991252
7.0,19.0,0.027610777109775154,0.033786059041418806
8.0,19.0,0.048764195056780174,0.05511280727354352
9.0,19.0,0.03763081718993549,0.04501066337411609
0.0,20.0,0.014363656608395527,0.013392857142857154
1.0,20.0,0.06669635898006898,0.0725446428571428
2.0,20.0,-0.04242289277363325,-0.04241071428571432
3.0,20.0,-0.1292729094755595,-0.14174107142857142
4.0,20.0,0.018817503618750724,-0.002232142857142859
5.0,20.0,-0.054670972052110044,-0.06026785714285719
6.0,20.0,0.03217904464981632,0.029017857142857168
7.0,20.0,0.014363656608395527,0.034598214285714315
8.0,20.0,0.042200200423115515,0.05357142857142849
9.0,20.0,0.037746353412760315,0.043526785714285754
0.0,21.0,0.02446654005139094,0.02875112309074581
1.0,21.0,0.07138867165679808,0.07592093441150044
2.0,21.0,-0.05150262540498272,-0.07008086253369274
3.0,21.0,-0.13305775890961902,-0.1498203054806828
4.0,21.0,0.014411797564517955,0.01639712488769099
5.0,21.0,-0.050385431795330164,-0.047619047619047616
6.0,21.0,0.006591442296950079,0.024258760107816784
7.0,21.0,0.02446654005139094,0.029874213836478064
8.0,21.0,0.05351357390235721,0.045597484276729654
9.0,21.0,0.04010725058652669,0.04672057502246191
0.0,22.0,0.02246061012403621,0.016474279950689282
1.0,22.0,0.06939322829366402,0.07138854645298665
2.0,22.0,-0.04793831713040569,-0.051888378348089216
3.0,22.0,-0.14962565649793275,-0.13482012775972202
4.0,22.0,-0.0043580288300368916,0.014232881317942446
5.0,22.0,-0.06246507989719528,-0.07430236467555758
6.0,22.0,0.05263157894736833,0.051215958758265116
7.0,22.0,0.019108280254777073,0.01199148268519561
8.0,22.0,0.05821879539613356,0.051215958758265116
9.0,22.0,0.04257458933959104,0.044491762860024736
0.0,23.0,0.02145730889584264,0.020957077216182955
1.0,23.0,0.06392489941886445,0.0624229519219993
2.0,23.0,-0.0411265087170318,-0.041802084500728455
3.0,23.0,-0.13388466696468487,-0.13482012775972202
4.0,23.0,0.002458649977648614,0.007508685419701938
5.0,23.0,-0.0735359856951275,-0.06085397287907656
6.0,23.0,0.04492624050067055,0.0299226717471703
7.0,23.0,0.020339740724184166,0.02880197243079688
8.0,23.0,0.04157353598569514,0.047853860809144985
9.0,23.0,0.05386678587393821,0.040008965594531064
0.0,24.0,0.03078982597054894,0.03274840728735888
1.0,24.0,0.06425702811244978,0.06516150665027373
2.0,24.0,-0.06180276662204374,-0.04101933609030967
3.0,24.0,-0.13654618473895577,-0.13267016877165533
4.0,24.0,0.001784917447568101,0.00704146641332287
5.0,24.0,-0.0640339134315038,-0.06449089080138604
6.0,24.0,0.041945560017849264,0.036101486531798364
7.0,24.0,0.025211958946898778,0.024924555717000096
8.0,24.0,0.05979473449352966,0.041689951939197493
9.0,24.0,0.03859883980365916,0.03051302112439923
0.0,25.0,0.01742238105874476,0.018930957683741666
1.0,25.0,0.0732633459906187,0.07015590200445428
2.0,25.0,-0.046236318963591684,-0.04677060133630294
3.0,25.0,-0.14116595934777748,-0.13363028953229397
4.0,25.0,-0.0037971856153673875,0.004454342984409804
5.0,25.0,-0.04958677685950413,-0.053452115812917644
6.0,25.0,0.019656019656019725,0.03006681514476617
7.0,25.0,0.03752512843421943,0.026726057906458822
8.0,25.0,0.054277417913781524,0.03786191536748333
9.0,25.0,0.03864194773285691,0.04565701559020036
0.0,26.0,0.034251175285426545,0.025123373710184038
1.0,26.0,0.06335348108350121,0.0733512786002692
2.0,26.0,-0.041862547571076776,-0.05114401076716014
3.0,26.0,-0.14260129841056635,-0.1296545536114849
4.0,26.0,0.010745466756212282,-0.0006729475100941386
5.0,26.0,-0.07320349227669579,-0.06235980260206369
6.0,26.0,0.02193866129393336,0.022880215343203326
7.0,26.0,0.018580702932617037,0.013907581875280482
8.0,26.0,0.052160286545780137,0.05652759084791387
9.0,26.0,0.05663756436086857,0.05204127411395244
0.0,27.0,0.01874581566614599,0.008762075937991495
1.0,27.0,0.0667261771925909,0.0694226016625477
2.0,27.0,-0.04374023655434056,-0.03280161761401933
3.0,27.0,-0.15532247266235213,-0.15187598292518534
4.0,27.0,0.009819236777505055,0.014378791282857822
5.0,27.0,-0.04150859183218033,-0.06987193889013708
6.0,27.0,0.041062262887748335,0.05369579869692199
7.0,27.0,0.017629993305065875,0.006515389800044964
8.0,27.0,0.0455255523320688,0.06043585711076158
9.0,27.0,0.041062262887748335,0.041339024938216194
0.0,28.0,0.02206865804725818,0.012700910419242414
1.0,28.0,0.07779759251003118,0.06552770596830382
2.0,28.0,-0.05037895675434688,-0.04799370574350913
3.0,28.0,-0.13731609451627283,-0.1424075531077892
4.0,28.0,0.006464556397681707,0.012700910419242414
5.0,28.0,-0.06821221578243428,-0.05810947510396772
6.0,28.0,0.02652697280428003,0.02506462852646958
7.0,28.0,0.023183236736513645,0.017196807912779565
8.0,28.0,0.04770396790013369,0.0576598853546138
9.0,28.0,0.05216228265715554,0.0576598853546138
0.0,29.0,0.022980812137438713,0.02175125488008932
1.0,29.0,0.06314145470771976,0.06413831567205801
2.0,29.0,-0.03502900490852296,-0.04963747908533183
3.0,29.0,-0.14100847835787592,-0.14333519241494697
4.0,29.0,0.001784917447568101,0.007250418293363147
5.0,29.0,-0.08076751450245429,-0.06190741773563859
6.0,29.0,0.0397144132083892,0.037367540435025194
7.0,29.0,0.028558679161088875,0.026213050752928138
8.0,29.0,0.056448014279339556,0.05186837702175124
9.0,29.0,0.04417670682730933,0.046291132180702715


==> pics/RAA_scatter/cifar10_MP_resnet20_rate4_regression.txt <==
dataset,model,rate,a,b,r2,acc
cifar10,resnet20,4,1.0147077472055688,0.0,0.9785292619677805,0.8921066666666667


==> pics/RAA_scatter/cifar10_MP_resnet20_rate50.txt <==
class,model,before,after
0.0,0.0,0.021000893655049195,0.032531824611032566
1.0,0.0,0.07462019660411078,0.2362093352192363
2.0,0.0,-0.04602323503127794,-0.22913719943422903
3.0,0.0,-0.13650580875781945,-0.2588401697312588
4.0,0.0,0.007596067917783767,-0.16973125884016974
5.0,0.0,-0.0493744414655943,-0.12022630834512019
6.0,0.0,0.025469168900804338,0.15275813295615273
7.0,0.0,0.016532618409294052,0.04950495049504955
8.0,0.0,0.04222520107238612,0.18104667609618105
9.0,0.0,0.044459338695263695,0.125884016973126
0.0,1.0,0.02650117410265018,0.026011560693641644
1.0,1.0,0.07346528010734651,0.27167630057803477
2.0,1.0,-0.04282679190428268,-0.22976878612716753
3.0,1.0,-0.14346416191434638,-0.41473988439306353
4.0,1.0,0.005255507100525593,-0.11127167630057798
5.0,1.0,-0.0663088449066309,-0.015895953757225287
6.0,1.0,0.020910209102091078,0.1387283236994221
7.0,1.0,0.019792016101979257,0.07803468208092493
8.0,1.0,0.05892877110589284,0.14595375722543366
9.0,1.0,0.04774684110477476,0.11127167630057815
0.0,2.0,0.02684563758389264,0.00028620492272463934
1.0,2.0,0.07718120805369122,0.22066399542072124
2.0,2.0,-0.05257270693512309,-0.25729822552947906
3.0,2.0,-0.15771812080536915,-0.29307384087006294
4.0,2.0,0.01006711409395974,-0.07269605037206633
5.0,2.0,-0.06375838926174503,-0.10704064109902688
6.0,2.0,0.03914988814317677,0.13194046937607337
7.0,2.0,0.025727069351230446,0.04464796794504866
8.0,2.0,0.05257270693512296,0.18059530623926728
9.0,2.0,0.04250559284116335,0.15197481396680035
0.0,3.0,0.015581212868512525,0.044050343249427824
1.0,3.0,0.06714493890819409,0.21996567505720813
2.0,3.0,-0.046071068265889505,-0.2248283752860412
3.0,3.0,-0.14471471808093261,-0.39788329519450805
4.0,3.0,0.0178231140006726,-0.0989702517162472
5.0,3.0,-0.07745768411613053,-0.0746567505720824
6.0,3.0,0.026790718529312894,0.11270022883295192
7.0,3.0,0.029032619661472966,0.12128146453089242
8.0,3.0,0.06378208720995399,0.1598970251716247
9.0,3.0,0.04808877928483359,0.13844393592677345
0.0,4.0,0.021775544388609798,0.05758101851851844
1.0,4.0,0.06979341150195421,0.20225694444444434
2.0,4.0,-0.05080960357342265,-0.25202546296296297
3.0,4.0,-0.12227805695142371,-0.33883101851851855
4.0,4.0,0.010608598548297113,-0.1435185185185186
5.0,4.0,-0.04857621440536012,-0.05092592592592594
6.0,4.0,0.010608598548297113,0.08940972222222217
7.0,4.0,0.010608598548297113,0.08506944444444439
8.0,4.0,0.05527638190954773,0.1848958333333332
9.0,4.0,0.0429927414852039,0.16608796296296297
0.0,5.0,0.012518001550902946,0.019227989012577676
1.0,5.0,0.06126066245707325,0.20861645221917013
2.0,5.0,-0.047302536833942574,-0.1253433569466532
3.0,5.0,-0.11820095269746307,-0.3812346392944918
4.0,5.0,0.012518001550902946,-0.1282347838658378
5.0,5.0,-0.043979173590340044,-0.0718519589417377
6.0,5.0,0.020272515785975512,0.1377764926991471
7.0,5.0,0.02470366677744555,0.04091369090646233
8.0,5.0,0.0446438462390606,0.17247361572936254
9.0,5.0,0.03356596876038563,0.12765649848200095
0.0,6.0,0.02232142857142859,0.03765449841908595
1.0,6.0,0.06696428571428564,0.25323368784133377
2.0,6.0,-0.05357142857142862,-0.2526588100028743
3.0,6.0,-0.12834821428571427,-0.3935038804254096
4.0,6.0,0.006696428571428577,-0.093130209830411
5.0,6.0,-0.05468750000000005,-0.04139120436907148
6.0,6.0,0.02678571428571431,0.13825812014946834
7.0,6.0,0.020089285714285733,0.052026444380569144
8.0,6.0,0.05915178571428564,0.1655648174762864
9.0,6.0,0.034598214285714315,0.13394653636102338
0.0,7.0,0.02145730889584264,0.053620465385171304
1.0,7.0,0.0661600357621814,0.23572770631594164
2.0,7.0,-0.060125167635225824,-0.27446162740280383
3.0,7.0,-0.13053196244970944,-0.3351640410463939
4.0,7.0,0.009164059007599446,-0.14149443561208266
5.0,7.0,-0.051184622261958045,-0.12704147998265644
6.0,7.0,0.030397854269110416,0.14900997253938442
7.0,7.0,0.014751899865891807,0.08541696776990901
8.0,7.0,0.05051408135896279,0.18658765717589246
9.0,7.0,0.04939651318730432,0.16779881485763853
0.0,8.0,0.023727303107942504,0.0218563724098779
1.0,8.0,0.06828561880360912,0.23332387170025545
2.0,8.0,-0.03754038097359927,-0.19812659665058197
3.0,8.0,-0.148936170212766,-0.25347715015611694
4.0,8.0,-0.003007686309457542,-0.13851830826000572
5.0,8.0,-0.05090787568229929,-0.12006812375816067
6.0,8.0,0.038208755709034196,0.07011070110701106
7.0,8.0,0.017043555753592492,0.08288390576213456
8.0,8.0,0.05269020831012576,0.16236162361623607
9.0,8.0,0.04043667149381753,0.13965370422935006
0.0,9.0,0.005580357142857147,0.07499648234135362
1.0,9.0,0.06584821428571422,0.19741100323624594
2.0,9.0,-0.05580357142857148,-0.24581398621077805
3.0,9.0,-0.1328125,-0.2880258899676375
4.0,9.0,0.010044642857142867,-0.12339946531588575
5.0,9.0,-0.040178571428571466,-0.023497959757985153
6.0,9.0,0.02790178571428574,0.11158013226396515
7.0,9.0,0.030133928571428596,0.09469537076122136
8.0,9.0,0.05357142857142849,0.10313775151259326
9.0,9.0,0.03571428571428575,0.09891656113690732
0.0,10.0,0.013240574506283699,0.007596388132435104
1.0,10.0,0.07271095152603228,0.17529023935789018
2.0,10.0,-0.04959605026929984,-0.20309588648416216
3.0,10.0,-0.15058348294434468,-0.35932349147197934
4.0,10.0,0.007630161579892312,-0.15866418231331522
5.0,10.0,-0.06530520646319572,-0.0010032965457933696
6.0,10.0,0.04129263913824063,0.1494911853232049
7.0,10.0,0.023339317773788195,0.014762792030958831
8.0,10.0,0.07046678635547572,0.16669055467966168
9.0,10.0,0.036804308797127525,0.2082556972910993
0.0,11.0,0.0075622775800712055,0.014513375071143976
1.0,11.0,0.05760676156583625,0.21087080250426865
2.0,11.0,-0.04137010676156585,-0.2174160500853727
3.0,11.0,-0.12477758007117434,-0.3582811610700057
4.0,11.0,-0.005782918149466173,-0.11212293682413202
5.0,11.0,-0.05137900355871888,-0.05093910073989747
6.0,11.0,0.03870106761565842,0.09704040978941383
7.0,11.0,0.01979537366548047,0.04866249288560047
8.0,11.0,0.056494661921708135,0.18383608423449058
9.0,11.0,0.043149466192170756,0.18383608423449058
0.0,12.0,0.019766397124887758,0.03408600604055795
1.0,12.0,0.07367475292003593,0.1894146411620882
2.0,12.0,-0.04200359389038633,-0.23917733352509707
3.0,12.0,-0.14308176100628928,-0.3053358262620452
4.0,12.0,0.0006738544474394036,-0.17014238458219483
5.0,12.0,-0.07232704402515724,-0.04501653962318423
6.0,12.0,0.04447439353099739,0.06860348051200915
7.0,12.0,0.023135669362084527,0.09305335826262041
8.0,12.0,0.055705300988319835,0.17934704444124827
9.0,12.0,0.03998203054806837,0.19516755357399673
0.0,13.0,0.0053321484114641484,0.021270601493168055
1.0,13.0,0.05421017551655183,0.21707282715875478
2.0,13.0,-0.05021106420795381,-0.2167910973376531
3.0,13.0,-0.11797378360364359,-0.23510353570925474
4.0,13.0,0.010886469673405945,-0.19425271164952815
5.0,13.0,-0.0557653854698956,-0.11114241442456681
6.0,13.0,0.030882026216396408,0.08747710945203556
7.0,13.0,0.026438569206842972,0.0973376531905903
8.0,13.0,0.04976671850699839,0.17199605578250457
9.0,13.0,0.04643412574983331,0.16213551204394983
0.0,14.0,0.016759776536312863,0.0038720780152013833
1.0,14.0,0.0715083798882681,0.26918112720493326
2.0,14.0,-0.05027932960893859,-0.21697977914814282
3.0,14.0,-0.14413407821229052,-0.3360103255413739
4.0,14.0,0.004469273743016764,-0.16965438118456916
5.0,14.0,-0.037988826815642494,-0.02911229026244082
6.0,14.0,0.022346368715083817,0.059802093790334084
7.0,14.0,0.02793296089385477,0.08848415316219702
8.0,14.0,0.042458100558659256,0.17739853721497192
9.0,14.0,0.04692737430167602,0.15301878674888858
0.0,15.0,0.015058561070831086,0.028378758078111823
1.0,15.0,0.058561070831009476,0.24754144422590618
2.0,15.0,-0.038482989403234774,-0.2722674908682214
3.0,15.0,-0.12437255995538198,-0.3368923855015454
4.0,15.0,0.008365867261572853,-0.06574880584433823
5.0,15.0,-0.06748466257668712,-0.01236302332115767
6.0,15.0,0.03402119353039608,0.025568980050575996
7.0,15.0,0.01952035694366991,0.09300365271143585
8.0,15.0,0.048522030117122125,0.13515032312447325
9.0,15.0,0.046291132180702715,0.15762854734475973
0.0,16.0,-0.005586592178770954,0.07617550378733745
1.0,16.0,0.08044692737430162,0.19051021866514217
2.0,16.0,-0.042458100558659256,-0.2811204802058025
3.0,16.0,-0.13966480446927373,-0.36258396455623837
4.0,16.0,0.011173184357541908,-0.09246820065742459
5.0,16.0,-0.04692737430167602,-0.038159211090467264
6.0,16.0,0.016759776536312863,0.12333857367443196
7.0,16.0,0.014525139664804482,0.054737744747749034
8.0,16.0,0.055865921787709424,0.1676432756895812
9.0,16.0,0.055865921787709424,0.16192653994569095
0.0,17.0,0.022306916264992746,0.0004287551807917207
1.0,17.0,0.06826588947427413,0.2548234957839074
2.0,17.0,-0.0550386727945298,-0.24682006574246101
3.0,17.0,-0.14583566864701267,-0.22109475489495492
4.0,17.0,-0.0012330456226880282,-0.16392739745605264
5.0,17.0,-0.07073198071965031,-0.12391024724882092
6.0,17.0,0.038000224190113265,0.09189652708303563
7.0,17.0,0.029032619661472966,0.08760897527511793
8.0,17.0,0.0581773343795538,0.1633557238816635
9.0,17.0,0.05705638381347376,0.15763898813777344
0.0,18.0,0.01580894719138917,0.0015739018457576047
1.0,18.0,0.06738423590088567,0.22478179997138364
2.0,18.0,-0.044735956945846,-0.1844326799255974
3.0,18.0,-0.12546249579549276,-0.3060523680068679
4.0,18.0,0.0034757259782486733,-0.20303333810273275
5.0,18.0,-0.06491759165825772,-0.05852053226498775
6.0,18.0,0.03150577418993162,0.12176277006724863
7.0,18.0,0.016930149119856488,0.043067677779367604
8.0,18.0,0.03823298576073553,0.16611818572041778
9.0,18.0,0.061778226258549084,0.1947345829160109
0.0,19.0,0.020930750389668268,0.013659237958303311
1.0,19.0,0.06769093743041635,0.17181883537023715
2.0,19.0,-0.04141616566466267,-0.181883537023724
3.0,19.0,-0.13048318859942104,-0.3515456506110712
4.0,19.0,-0.0024493431307058334,-0.09992810927390368
5.0,19.0,-0.05254954353150748,-0.07404744787922357
6.0,19.0,0.024270763749721713,0.07692307692307691
7.0,19.0,0.027610777109775154,0.0668583752695902
8.0,19.0,0.048764195056780174,0.20201294033069728
9.0,19.0,0.03763081718993549,0.17613227893601716
0.0,20.0,0.014363656608395527,0.055731111749497186
1.0,20.0,0.06669635898006898,0.21085894857799473
2.0,20.0,-0.04242289277363325,-0.17552427463372605
3.0,20.0,-0.1292729094755595,-0.30192473427176103
4.0,20.0,0.018817503618750724,-0.11088767595518535
5.0,20.0,-0.054670972052110044,-0.050560183855214026
6.0,20.0,0.03217904464981632,0.08302212008043659
7.0,20.0,0.014363656608395527,0.03274920999712716
8.0,20.0,0.042200200423115515,0.10025854639471411
9.0,20.0,0.037746353412760315,0.15627693191611605
0.0,21.0,0.02446654005139094,0.010418153275296094
1.0,21.0,0.07138867165679808,0.17453974596831734
2.0,21.0,-0.05150262540498272,-0.1879549022406166
3.0,21.0,-0.13305775890961902,-0.253603539317825
4.0,21.0,0.014411797564517955,-0.16083916083916086
5.0,21.0,-0.050385431795330164,-0.09661766804623945
6.0,21.0,0.006591442296950079,0.07892107892107894
7.0,21.0,0.02446654005139094,0.07606679035250466
8.0,21.0,0.05351357390235721,0.17739403453689162
9.0,21.0,0.04010725058652669,0.18167546738975307
0.0,22.0,0.02246061012403621,0.008116189662537273
1.0,22.0,0.06939322829366402,0.21458066353410216
2.0,22.0,-0.04793831713040569,-0.2211305709810622
3.0,22.0,-0.14962565649793275,-0.26242346575537523
4.0,22.0,-0.0043580288300368916,-0.1470881389719494
5.0,22.0,-0.06246507989719528,-0.05738288480706251
6.0,22.0,0.05263157894736833,0.05795244197636332
7.0,22.0,0.019108280254777073,0.0536807632066068
8.0,22.0,0.05821879539613356,0.21030898476434562
9.0,22.0,0.04257458933959104,0.14338601737149367
0.0,23.0,0.02145730889584264,0.04827392646646083
1.0,23.0,0.06392489941886445,0.2012349143979792
2.0,23.0,-0.0411265087170318,-0.22256525399943863
3.0,23.0,-0.13388466696468487,-0.2843109738984002
4.0,23.0,0.002458649977648614,-0.1425764804939658
5.0,23.0,-0.0735359856951275,-0.04294134156609593
6.0,23.0,0.04492624050067055,0.04266067920291886
7.0,23.0,0.020339740724184166,0.10159977547010948
8.0,23.0,0.04157353598569514,0.12826269997193382
9.0,23.0,0.05386678587393821,0.1703620544484984
0.0,24.0,0.03078982597054894,0.05105105105105098
1.0,24.0,0.06425702811244978,0.19977119977119967
2.0,24.0,-0.06180276662204374,-0.23637923637923638
3.0,24.0,-0.13654618473895577,-0.36936936936936937
4.0,24.0,0.001784917447568101,-0.13198913198913206
5.0,24.0,-0.0640339134315038,-0.02044902044902042
6.0,24.0,0.041945560017849264,0.11683111683111681
7.0,24.0,0.025211958946898778,0.062491062491062434
8.0,24.0,0.05979473449352966,0.14543114543114544
9.0,24.0,0.03859883980365916,0.1826111826111825
0.0,25.0,0.01742238105874476,0.006280331144733028
1.0,25.0,0.0732633459906187,0.22894661718526976
2.0,25.0,-0.046236318963591684,-0.20496717099628883
3.0,25.0,-0.14116595934777748,-0.2620610904938624
4.0,25.0,-0.0037971856153673875,-0.0993434199257779
5.0,25.0,-0.04958677685950413,-0.11504424778761063
6.0,25.0,0.019656019656019725,0.10476734227804742
7.0,25.0,0.03752512843421943,0.007707679132172367
8.0,25.0,0.054277417913781524,0.18755352554952892
9.0,25.0,0.03864194773285691,0.14616043391378825
0.0,26.0,0.034251175285426545,-0.010580497569345258
1.0,26.0,0.06335348108350121,0.1838718901915927
2.0,26.0,-0.041862547571076776,-0.22362024592507862
3.0,26.0,-0.14260129841056635,-0.2765227337718044
4.0,26.0,0.010745466756212282,-0.17357735201601382
5.0,26.0,-0.07320349227669579,-0.017729482413497234
6.0,26.0,0.02193866129393336,0.11238204175007149
7.0,26.0,0.018580702932617037,0.05804975693451525
8.0,26.0,0.052160286545780137,0.21675722047469254
9.0,26.0,0.05663756436086857,0.13096940234486704
0.0,27.0,0.01874581566614599,0.034336583298007615
1.0,27.0,0.0667261771925909,0.20672601384767555
2.0,27.0,-0.04374023655434056,-0.24685601243464741
3.0,27.0,-0.15532247266235213,-0.31044227780132827
4.0,27.0,0.009819236777505055,-0.0843577787197965
5.0,27.0,-0.04150859183218033,-0.03066271018793266
6.0,27.0,0.041062262887748335,0.13042249540765868
7.0,27.0,0.017629993305065875,0.05411897696764166
8.0,27.0,0.0455255523320688,0.08379256747209272
9.0,27.0,0.041062262887748335,0.16292214215062875
0.0,28.0,0.02206865804725818,0.014811555946619736
1.0,28.0,0.07779759251003118,0.227452705675319
2.0,28.0,-0.05037895675434688,-0.1582343452119079
3.0,28.0,-0.13731609451627283,-0.36940900425282297
4.0,28.0,0.006464556397681707,-0.1450359290218507
5.0,28.0,-0.06821221578243428,-0.04531456225252959
6.0,28.0,0.02652697280428003,0.0866695996480423
7.0,28.0,0.023183236736513645,0.01921102800997214
8.0,28.0,0.04770396790013369,0.20105587329520458
9.0,28.0,0.05216228265715554,0.1687930781639538
0.0,29.0,0.022980812137438713,0.008949191685912216
1.0,29.0,0.06314145470771976,0.19803695150115472
2.0,29.0,-0.03502900490852296,-0.18879907621247102
3.0,29.0,-0.14100847835787592,-0.24942263279445723
4.0,29.0,0.001784917447568101,-0.17292147806004624
5.0,29.0,-0.08076751450245429,-0.10219399538106232
6.0,29.0,0.0397144132083892,0.10421478060046196
7.0,29.0,0.028558679161088875,0.06524249422632797
8.0,29.0,0.056448014279339556,0.16628175519630498
9.0,29.0,0.04417670682730933,0.17061200923787542


==> pics/RAA_scatter/cifar10_MP_resnet20_rate50_regression.txt <==
dataset,model,rate,a,b,r2,acc
cifar10,resnet20,50,2.5342190741099047,0.0,0.7872040497624608,0.6995


==> pics/RAA_scatter/cifar10_MP_resnet32_rate10.txt <==
class,model,before,after
0.0,0.0,0.017567119655286737,0.02244389027431426
1.0,0.0,0.06507568224505574,0.07005214237134433
2.0,0.0,-0.03215114352005305,-0.05463613693040129
3.0,0.0,-0.12164401723566454,-0.1611879392428021
4.0,0.0,0.012042868191360093,-0.01269553389254136
5.0,0.0,-0.06308695171804225,-0.07050555429607802
6.0,0.0,0.025301071704784035,0.05078213557016557
7.0,0.0,0.019776820240857394,0.02244389027431426
8.0,0.0,0.04297867638934917,0.07345273180684649
9.0,0.0,0.034139874047066664,0.05985037406483799
0.0,1.0,0.026376779604900157,0.016548463356974047
1.0,1.0,0.06390023176249857,0.08184172013959247
2.0,1.0,-0.03984107714380313,-0.04424181019925701
3.0,1.0,-0.1325460765919876,-0.13880445795339408
4.0,1.0,0.0054077916344774475,-0.00033772374197902396
5.0,1.0,-0.04867012471029691,-0.05549926826522573
6.0,1.0,0.02196225582165327,0.031183158842733375
7.0,1.0,0.03079130338814704,0.01879995497016779
8.0,1.0,0.041827612846264135,0.06608127884723626
9.0,1.0,0.03079130338814704,0.024428684003152148
0.0,2.0,0.020881670533642722,0.03125352589416683
1.0,2.0,0.06618053253784106,0.07412839896197673
2.0,2.0,-0.042094796155121,-0.05788107864154351
3.0,2.0,-0.12385371782123519,-0.12896310504343897
4.0,2.0,-0.010054137664346478,0.004174658693444699
5.0,2.0,-0.04651419732626232,-0.06465079544172404
6.0,2.0,0.02198652082642805,0.019970664560532606
7.0,2.0,0.0363495746326372,0.023355522960622873
8.0,2.0,0.03966412551099319,0.053819248561435266
9.0,2.0,0.03745442492542253,0.04479295949452789
0.0,3.0,0.009775605421017585,0.011452545640095246
1.0,3.0,0.06531881804043542,0.08175530105454126
2.0,3.0,-0.03576982892690514,-0.052046717314888365
3.0,3.0,-0.12797156187513883,-0.14275995010772197
4.0,3.0,-0.0013330371028660063,-0.007824016328381922
5.0,3.0,-0.06020884247944904,-0.07018936387345512
6.0,3.0,0.0364363474783382,0.037532600068034945
7.0,3.0,0.026438569206842972,0.029595192198661992
8.0,3.0,0.05198844701177511,0.0726839777752579
9.0,3.0,0.03532548322594985,0.03980043088785579
0.0,4.0,0.012560599382988185,0.016434038721296777
1.0,4.0,0.06654914059056855,0.07609185051778478
2.0,4.0,-0.0304098721903922,-0.03084196307969381
3.0,4.0,-0.10533274570295274,-0.1479063484916704
4.0,4.0,-0.009475539885412011,-0.009455200360198068
5.0,4.0,-0.06566769501983251,-0.06686177397568664
6.0,4.0,0.024680475980608293,0.0434488968932914
7.0,4.0,0.03459673865138826,0.01305718144979745
8.0,4.0,0.04120758043190832,0.058081945069788365
9.0,4.0,0.031291317761128354,0.0479513732552905
0.0,5.0,0.013416121521232952,0.03915152882771078
1.0,5.0,0.06663709945670244,0.06623039602843278
2.0,5.0,-0.036478545293269805,-0.03531535597427507
3.0,5.0,-0.13959419004324206,-0.15040054157734398
4.0,5.0,0.005654728905643633,-0.009364774906916364
5.0,5.0,-0.07639427874487201,-0.07367708450863142
6.0,5.0,0.040026610488967634,0.03238181202753025
7.0,5.0,0.031156447499722822,0.023355522960622873
8.0,5.0,0.046679232730901334,0.06623039602843278
9.0,5.0,0.04889677347821257,0.04140810109443763
0.0,6.0,0.01927764236649688,0.03016505406943663
1.0,6.0,0.0691336140039885,0.0734206033010814
2.0,6.0,-0.047196986483492104,-0.064314171883893
3.0,6.0,-0.1391535563926434,-0.16676152532726235
4.0,6.0,0.0004431641923333337,-0.00512236767216841
5.0,6.0,-0.046089076002658956,-0.060899260102447346
6.0,6.0,0.02260137380899633,0.04040978941377358
7.0,6.0,0.030356747174828377,0.025611838360842434
8.0,6.0,0.04143585198315975,0.06659077973819022
9.0,6.0,0.0491912253489918,0.06089926010244748
0.0,7.0,0.02538521228245209,0.03315604843272603
1.0,7.0,0.0697261944352067,0.08407830711780007
2.0,7.0,-0.06662232568451396,-0.057372411451850264
3.0,7.0,-0.11983150426781951,-0.15016408283354082
4.0,7.0,0.0009976720984369936,-0.0007921240239900803
5.0,7.0,-0.06551380113069509,-0.06416204594319348
6.0,7.0,0.029819310497727562,0.026366413941382807
7.0,7.0,0.033144884159184165,0.026366413941382807
8.0,7.0,0.055315375235561404,0.06031458639809892
9.0,7.0,0.03757898237445964,0.042208894421183654
0.0,8.0,0.030262572318647086,0.025611838360842434
1.0,8.0,0.05919003115264788,0.07683551508252705
2.0,8.0,-0.03871829105473971,-0.0597609561752988
3.0,8.0,-0.12550066755674233,-0.13033579965850875
4.0,8.0,-0.016466399643969776,-0.01309049516220826
5.0,8.0,-0.03871829105473971,-0.064314171883893
6.0,8.0,0.022474410324877608,0.02902675014228808
7.0,8.0,0.020249221183800615,0.02902675014228808
8.0,8.0,0.045838896306185914,0.059760956175298925
9.0,8.0,0.04138851802403205,0.047239612976664874
0.0,9.0,0.013363028953229411,0.030564708555845966
1.0,9.0,0.06458797327394203,0.06806044767640036
2.0,9.0,-0.04677060133630294,-0.07965003976820809
3.0,9.0,-0.1403118040089087,-0.16032269060334053
4.0,9.0,0.002227171492204902,0.010112487217361686
5.0,9.0,-0.03452115812917598,-0.06487899102374735
6.0,9.0,0.020044543429844117,0.041927053743892786
7.0,9.0,0.02338530066815147,0.03170094307465065
8.0,9.0,0.05233853006681507,0.0714691512328144
9.0,9.0,0.04565701559020036,0.05101692989433025
0.0,10.0,0.018242122719734737,0.016489722159476007
1.0,10.0,0.05362078496406853,0.07747910548904449
2.0,10.0,-0.03703703703703701,-0.04788796024395753
3.0,10.0,-0.13985627418463234,-0.15066636548452672
4.0,10.0,0.010503040353786694,0.007454257962502881
5.0,10.0,-0.05693753454947484,-0.0693471877117687
6.0,10.0,0.030403537866224524,0.03230178450417898
7.0,10.0,0.023770038695411912,0.023266320307205855
8.0,10.0,0.05362078496406853,0.06166704314434152
9.0,10.0,0.04367053620784962,0.0492432798735036
0.0,11.0,0.005772646536412058,0.018086679558639546
1.0,11.0,0.05461811722912956,0.07155044932317138
2.0,11.0,-0.04307282415630557,-0.06381526561255835
3.0,11.0,-0.13188277087033748,-0.15823000796268913
4.0,11.0,0.001332149200710456,0.015811625526106272
5.0,11.0,-0.04640319715808177,-0.07519053577522472
6.0,11.0,0.03352575488454707,0.044249800932772206
7.0,11.0,0.02464476021314387,0.02604936867250601
8.0,11.0,0.05572824156305496,0.06358776020930504
9.0,11.0,0.045737122557726356,0.05790012512797185
0.0,12.0,0.026435128857427312,0.012987012987013062
1.0,12.0,0.061829443645614365,0.07058159232072275
2.0,12.0,-0.035504922021900254,-0.0660643704121965
3.0,12.0,-0.12509678132949892,-0.16657255787690567
4.0,12.0,-0.0034288242451056207,0.0005646527385658452
5.0,12.0,-0.05320207941599384,-0.031055900621117977
6.0,12.0,0.02754120119455816,0.0344438170525128
7.0,12.0,0.02754120119455816,0.023150762281197147
8.0,12.0,0.03970799690299738,0.0660643704121965
9.0,12.0,0.03417763521734326,0.055900621118012535
0.0,13.0,0.011917898918561058,0.024539183534999495
1.0,13.0,0.05936879276097987,0.09125862263937577
2.0,13.0,-0.03332597660560583,-0.058011986882279785
3.0,13.0,-0.12602074597219154,-0.1530023747596969
4.0,13.0,0.004193334804678907,0.02114666968223459
5.0,13.0,-0.05760317810637831,-0.06027366278412305
6.0,13.0,0.036195100419333416,0.030193373289607663
7.0,13.0,0.022952990509821275,0.009838290173018254
8.0,13.0,0.042816155374089546,0.04828678050435381
9.0,13.0,0.03950562789671148,0.04602510460251054
0.0,14.0,0.02859676346708052,0.01094437549362523
1.0,14.0,0.052981600532032755,0.0673586821617962
2.0,14.0,-0.03014852582575926,-0.060137650908270356
3.0,14.0,-0.11660385723786296,-0.1357328218436195
4.0,14.0,-0.0013300820217246496,-0.007108202640189521
5.0,14.0,-0.06340057636887611,-0.06352250930836062
6.0,14.0,0.025271558412768836,0.045921245627891315
7.0,14.0,0.014187541565063216,0.024483809093986293
8.0,14.0,0.04743959210817995,0.050434390161345
9.0,14.0,0.0430059853690977,0.0673586821617962
0.0,15.0,0.021808922838481182,0.023061270630793548
1.0,15.0,0.05502048046053356,0.07619262943703357
2.0,15.0,-0.030222517436067742,-0.06285326701333946
3.0,15.0,-0.11435846341193397,-0.12502826136106718
4.0,15.0,-0.006974427100630989,-0.002939181550983548
5.0,15.0,-0.07007638658253075,-0.06963599366945523
6.0,15.0,0.026237130521421514,0.021930816188107587
7.0,15.0,0.021808922838481182,0.023061270630793548
8.0,15.0,0.05169932469832831,0.05697490391137237
9.0,15.0,0.04505701317391781,0.05923581279674429
0.0,16.0,0.007321943643221711,-0.0003404062180868796
1.0,16.0,0.07166629687153316,0.07454896176103482
2.0,16.0,-0.044819170179720424,-0.058209463292862834
3.0,16.0,-0.11803860661193692,-0.1637353908998071
4.0,16.0,0.011759485245174233,0.014410529899012873
5.0,16.0,-0.05702240958508986,-0.04232383978214002
6.0,16.0,0.031728422453960584,0.03823896516509709
7.0,16.0,0.011759485245174233,0.023488029047997336
8.0,16.0,0.05280674506323494,0.05185521388857378
9.0,16.0,0.03283780785444872,0.06206740043118131
0.0,17.0,0.019228631766144248,0.012801631358332363
1.0,17.0,0.0647993775703011,0.0762433442845813
2.0,17.0,-0.030788040457930484,-0.04724141837543907
3.0,17.0,-0.13971323774591535,-0.15033420188059368
4.0,17.0,0.0014449260864732331,0.0014727540500736012
5.0,17.0,-0.05857508058241644,-0.04724141837543907
6.0,17.0,0.027009003001000318,0.034326498244024006
7.0,17.0,0.01811715016116481,0.018466070012461745
8.0,17.0,0.05368456152050672,0.05471847739888978
9.0,17.0,0.044792708680671214,0.046788263283108644
0.0,18.0,0.013303769401330389,0.018086679558639546
1.0,18.0,0.06097560975609749,0.08633830053463766
2.0,18.0,-0.03769401330376943,-0.060402684563758434
3.0,18.0,-0.14523281596452328,-0.16278011602775566
4.0,18.0,0.014412416851441253,0.011261517461039722
5.0,18.0,-0.059866962305986746,-0.05585257649869188
6.0,18.0,0.032150776053215105,0.04766238198157212
7.0,18.0,0.026607538802660778,0.008986463428506447
8.0,18.0,0.04878048780487797,0.05790012512797185
9.0,18.0,0.046563192904656235,0.04879990899783875
0.0,19.0,0.016892642809513216,0.03252861838376976
1.0,19.0,0.07801733718604126,0.07106426385583132
2.0,19.0,-0.04423205156701496,-0.06721069930862521
3.0,19.0,-0.13314069793287397,-0.15108239827722994
4.0,19.0,0.00689042009335406,0.004193584948430281
5.0,19.0,-0.05201155812402763,-0.058143488609316576
6.0,19.0,0.019115358968659693,0.023461407684461127
7.0,19.0,0.02467214936652589,0.039329026408251234
8.0,19.0,0.046899310957990555,0.0574634478068685
9.0,19.0,0.03689708824183152,0.04839623710755987
0.0,20.0,0.004874806115665932,0.022881739918441318
1.0,20.0,0.07024152448482164,0.060262800181241534
2.0,20.0,-0.047196986483492104,-0.07340280924331681
3.0,20.0,-0.11145579437181466,-0.12890801993656548
4.0,20.0,-0.003988477730999265,0.016085183507023097
5.0,20.0,-0.05273653888765785,-0.04848210240145
6.0,20.0,0.025925105251495776,0.0285455369279565
7.0,20.0,0.03922003102149345,0.019483461712732207
8.0,20.0,0.03700421005982728,0.04780244676030813
9.0,20.0,0.038112120540660425,0.055731762573629384
0.0,21.0,0.020498614958448833,0.017064075036727317
1.0,21.0,0.06481994459833795,0.08034806192790139
2.0,21.0,-0.04709141274238225,-0.05865069499378467
3.0,21.0,-0.13130193905817167,-0.16826760085885414
4.0,21.0,-0.0060941828254847084,-0.011187704825404023
5.0,21.0,-0.04930747922437671,-0.047349983048932134
6.0,21.0,0.033795013850415605,0.0441857837043734
7.0,21.0,0.02825484764542945,0.020454288620183076
8.0,21.0,0.04709141274238225,0.0701774211775341
9.0,21.0,0.03933518005540164,0.05322635326025543
0.0,22.0,0.017532179316466973,0.020868584320361053
1.0,22.0,0.06635596981802037,0.06937394247038918
2.0,22.0,-0.04682645361739904,-0.035532994923857836
3.0,22.0,-0.14114513981358187,-0.16412859560067677
4.0,22.0,0.019751442521083042,0.009588268471517274
5.0,22.0,-0.06347092765201956,-0.07050197405527354
6.0,22.0,0.03306702174877946,0.038917089678511096
7.0,22.0,0.02640923213493125,0.014100394811054785
8.0,22.0,0.04527296937416772,0.06260575296108291
9.0,22.0,0.04305370616955165,0.05470953186689239
0.0,23.0,0.013625789298770454,0.028899134150455478
1.0,23.0,0.0557217237177357,0.06600697177555379
2.0,23.0,-0.03954802259887001,-0.05656134038007423
3.0,23.0,-0.12595546693253565,-0.14651973462273696
4.0,23.0,0.013625789298770454,0.0007871359496233374
5.0,23.0,-0.055057051069015144,-0.05656134038007423
6.0,23.0,0.02138030353384302,0.03452153379062191
7.0,23.0,0.02470366677744555,0.018778814798155907
8.0,23.0,0.0446438462390606,0.05813561227932078
9.0,23.0,0.04685942173479562,0.052513212639154476
0.0,24.0,0.007828867570845733,0.013444808496215141
1.0,24.0,0.05524313595765787,0.07445486385719123
2.0,24.0,-0.04399603043334441,-0.047565246864761074
3.0,24.0,-0.13220862278090198,-0.14924867246638798
4.0,24.0,0.021060756422979388,-0.0035024291040560295
5.0,24.0,-0.04840666005072229,-0.07807027454524919
6.0,24.0,0.027676700849046214,0.04282002033668517
7.0,24.0,0.02216341382732386,0.02135351937634169
8.0,24.0,0.06075642297938022,0.07219523217715508
9.0,24.0,0.029882015657735156,0.05411817873686595
0.0,25.0,0.024023026679951348,0.026800859436842763
1.0,25.0,0.06830510350935456,0.0822119190320027
2.0,25.0,-0.06454112697885533,-0.07158204229333939
3.0,25.0,-0.12432193069854972,-0.14056315729955893
4.0,25.0,-0.00033211557622048817,0.01436164197670479
5.0,25.0,-0.03575777703974316,-0.08515209770439887
6.0,25.0,0.0339864939665671,0.04828678050435381
7.0,25.0,0.018487767076275932,0.018884993780391324
8.0,25.0,0.04394996125318273,0.06638018771909983
9.0,25.0,0.03620059780803726,0.04037091484790237
0.0,26.0,0.015302133363118559,0.016987542468856188
1.0,26.0,0.0677985032949849,0.07248018120045294
2.0,26.0,-0.046129788897576234,-0.04643261608154024
3.0,26.0,-0.12654975985703112,-0.13023782559456398
4.0,26.0,0.006366581034290225,0.004530011325028316
5.0,26.0,-0.07628727800737187,-0.0656851642129106
6.0,26.0,0.026471573774153975,0.0328425821064553
7.0,26.0,0.03652407014408585,0.019252548131370346
8.0,26.0,0.0599798950072601,0.05549263873159688
9.0,26.0,0.03652407014408585,0.04077010192525485
0.0,27.0,0.019889502762430955,0.016315431679129806
1.0,27.0,0.07513812154696127,0.0695671878540674
2.0,27.0,-0.04640883977900556,-0.04146838885112177
3.0,27.0,-0.12154696132596683,-0.14910491728982556
4.0,27.0,0.012154696132596695,0.006118286879673646
5.0,27.0,-0.06298342541436469,-0.07659188760480411
6.0,27.0,0.020994475138121565,0.04237480172218444
7.0,27.0,0.025414364640884,0.02311352821210058
8.0,27.0,0.03977900552486179,0.05710401087695445
9.0,27.0,0.03756906077348057,0.0525719465216406
0.0,28.0,0.026038781163434988,0.021889531586707478
1.0,28.0,0.06592797783933518,0.08200068050357255
2.0,28.0,-0.03822714681440441,-0.046160825677668216
3.0,28.0,-0.14792243767313015,-0.15730974254281507
4.0,28.0,0.010526315789473755,-0.0019280934558240158
5.0,28.0,-0.05817174515235456,-0.05523420664625164
6.0,28.0,0.021606648199446066,0.04230463876602018
7.0,28.0,0.020498614958448833,-0.006464783940115729
8.0,28.0,0.05373961218836564,0.07292729953498912
9.0,28.0,0.04598337950138502,0.04797550187138483
0.0,29.0,0.013289036544850509,0.011439574130705626
1.0,29.0,0.05758582502768542,0.07486691584550904
2.0,29.0,-0.03543743078626803,-0.038396194359497156
3.0,29.0,-0.11960132890365446,-0.14373088685015292
4.0,29.0,-0.001107419712070876,-0.002151999093895133
5.0,29.0,-0.06644518272425255,-0.06897723411484886
6.0,29.0,0.04097452934662228,0.03975535168195721
7.0,29.0,0.018826135105204887,0.014837467436855817
8.0,29.0,0.04872646733111841,0.05901008041680828
9.0,29.0,0.043189368770764035,0.053346924906557965


==> pics/RAA_scatter/cifar10_MP_resnet32_rate10_regression.txt <==
dataset,model,rate,a,b,r2,acc
cifar10,resnet32,10,1.161127649782855,0.0,0.9660751969594308,0.8835966666666665


==> pics/RAA_scatter/cifar10_MP_resnet32_rate2.txt <==
class,model,before,after
0.0,0.0,0.017567119655286737,0.034520789676850114
1.0,0.0,0.06507568224505574,0.0565788022499173
2.0,0.0,-0.03215114352005305,-0.029447446785044608
3.0,0.0,-0.12164401723566454,-0.11216499393404644
4.0,0.0,0.012042868191360093,-0.0029778316973639845
5.0,0.0,-0.06308695171804225,-0.07907797507444578
6.0,0.0,0.025301071704784035,0.03562369030550347
7.0,0.0,0.019776820240857394,0.017977280247049844
8.0,0.0,0.04297867638934917,0.04444689533473035
9.0,0.0,0.034139874047066664,0.034520789676850114
0.0,1.0,0.026376779604900157,0.03375992939099743
1.0,1.0,0.06390023176249857,0.06906443071491614
2.0,1.0,-0.03984107714380313,-0.05229479258605472
3.0,1.0,-0.1325460765919876,-0.12290379523389226
4.0,1.0,0.0054077916344774475,-0.00485436893203879
5.0,1.0,-0.04867012471029691,-0.051191526919682255
6.0,1.0,0.02196225582165327,0.034863195057369775
7.0,1.0,0.03079130338814704,0.02052074139452787
8.0,1.0,0.041827612846264135,0.04258605472197702
9.0,1.0,0.03079130338814704,0.03045013239188004
0.0,2.0,0.020881670533642722,0.03596646072374224
1.0,2.0,0.06618053253784106,0.06354810238305382
2.0,2.0,-0.042094796155121,-0.03353927625772284
3.0,2.0,-0.12385371782123519,-0.12069726390114734
4.0,2.0,-0.010054137664346478,-0.003751103265666327
5.0,2.0,-0.04651419732626232,-0.06001765225066197
6.0,2.0,0.02198652082642805,0.022727272727272797
7.0,2.0,0.0363495746326372,0.021624007060900334
8.0,2.0,0.03966412551099319,0.044792586054721945
9.0,2.0,0.03745442492542253,0.029346866725507577
0.0,3.0,0.009775605421017585,0.011410213803035436
1.0,3.0,0.06531881804043542,0.06679960119641079
2.0,3.0,-0.03576982892690514,-0.041763598094605024
3.0,3.0,-0.12797156187513883,-0.12706325468040314
4.0,3.0,-0.0013330371028660063,-0.008529965658579738
5.0,3.0,-0.06020884247944904,-0.050625900077545104
6.0,3.0,0.0364363474783382,0.03245818101251812
7.0,3.0,0.026438569206842972,0.039104907499723056
8.0,3.0,0.05198844701177511,0.05129057272626566
9.0,3.0,0.03532548322594985,0.02691924227318057
0.0,4.0,0.012560599382988185,0.02586681342872876
1.0,4.0,0.06654914059056855,0.0720968629609246
2.0,4.0,-0.0304098721903922,-0.030269675288937776
3.0,4.0,-0.10533274570295274,-0.10952118877270217
4.0,4.0,-0.009475539885412011,0.0005503577325262036
5.0,4.0,-0.06566769501983251,-0.07760044028618603
6.0,4.0,0.024680475980608293,0.02366538249862419
7.0,4.0,0.03459673865138826,0.02586681342872876
8.0,4.0,0.04120758043190832,0.03467253714914691
9.0,4.0,0.031291317761128354,0.03467253714914691
0.0,5.0,0.013416121521232952,0.014059559393335598
1.0,5.0,0.06663709945670244,0.06055574006420898
2.0,5.0,-0.036478545293269805,-0.04461419240562383
3.0,5.0,-0.13959419004324206,-0.1320712941436953
4.0,5.0,0.005654728905643633,0.006310195948190013
5.0,5.0,-0.07639427874487201,-0.06232702313738516
6.0,5.0,0.040026610488967634,0.03509354588730218
7.0,5.0,0.031156447499722822,0.0207018709177461
8.0,5.0,0.046679232730901334,0.05612753238126864
9.0,5.0,0.04889677347821257,0.046164065094652894
0.0,6.0,0.01927764236649688,0.022966825696216633
1.0,6.0,0.0691336140039885,0.0673471652058138
2.0,6.0,-0.047196986483492104,-0.0436036835681793
3.0,6.0,-0.1391535563926434,-0.13791190502607342
4.0,6.0,0.0004431641923333337,-0.006989903472761536
5.0,6.0,-0.046089076002658956,-0.05026073449461889
6.0,6.0,0.02260137380899633,0.03184289359813609
7.0,6.0,0.030356747174828377,0.034061910573615954
8.0,6.0,0.04143585198315975,0.045156995451015154
9.0,6.0,0.0491912253489918,0.037390436036835756
0.0,7.0,0.02538521228245209,0.023796347537354816
1.0,7.0,0.0697261944352067,0.06364139457664637
2.0,7.0,-0.06662232568451396,-0.06364139457664637
3.0,7.0,-0.11983150426781951,-0.10902047592695066
4.0,7.0,0.0009976720984369936,-0.004980630879911399
5.0,7.0,-0.06551380113069509,-0.07249584947426675
6.0,7.0,0.029819310497727562,0.026009961261759907
7.0,7.0,0.033144884159184165,0.03486441615938028
8.0,7.0,0.055315375235561404,0.05810736026563364
9.0,7.0,0.03757898237445964,0.043718871057000536
0.0,8.0,0.030262572318647086,0.0294280955024987
1.0,8.0,0.05919003115264788,0.06163242642976124
2.0,8.0,-0.03871829105473971,-0.036091060521932235
3.0,8.0,-0.12550066755674233,-0.11493614658523035
4.0,8.0,-0.016466399643969776,-0.017212659633536877
5.0,8.0,-0.03871829105473971,-0.053858967240421975
6.0,8.0,0.022474410324877608,0.026096612992781872
7.0,8.0,0.020249221183800615,0.017212659633537002
8.0,8.0,0.045838896306185914,0.042754025541365884
9.0,8.0,0.04138851802403205,0.044975013881177105
0.0,9.0,0.013363028953229411,0.020657485561972524
1.0,9.0,0.06458797327394203,0.06063971568191913
2.0,9.0,-0.04677060133630294,-0.04042647712127942
3.0,9.0,-0.1403118040089087,-0.13149711239449127
4.0,9.0,0.002227171492204902,0.0028876055086628685
5.0,9.0,-0.03452115812917598,-0.049311417147934244
6.0,9.0,0.020044543429844117,0.01954686805864067
7.0,9.0,0.02338530066815147,0.03176366059529106
8.0,9.0,0.05233853006681507,0.052865393158596154
9.0,9.0,0.04565701559020036,0.032874278098622915
0.0,10.0,0.018242122719734737,0.014028498840163531
1.0,10.0,0.05362078496406853,0.06152656577929965
2.0,10.0,-0.03703703703703701,-0.03678338672263338
3.0,10.0,-0.13985627418463234,-0.13288412680879264
4.0,10.0,0.010503040353786694,0.0007732243455208593
5.0,10.0,-0.05693753454947484,-0.05003866121727605
6.0,10.0,0.030403537866224524,0.025074560919032426
7.0,10.0,0.023770038695411912,0.0173423174638242
8.0,10.0,0.05362078496406853,0.05821274715563898
9.0,10.0,0.04367053620784962,0.04274826024522253
0.0,11.0,0.005772646536412058,-0.0014391674969555716
1.0,11.0,0.05461811722912956,0.05612753238126864
2.0,11.0,-0.04307282415630557,-0.04350714048488875
3.0,11.0,-0.13188277087033748,-0.12764308646075495
4.0,11.0,0.001332149200710456,0.01738071515554085
5.0,11.0,-0.04640319715808177,-0.056791763533709745
6.0,11.0,0.03352575488454707,0.037307649728772346
7.0,11.0,0.02464476021314387,0.019594818997011015
8.0,11.0,0.05572824156305496,0.05502048046053356
9.0,11.0,0.045737122557726356,0.04394996125318273
0.0,12.0,0.026435128857427312,0.02532905652029646
1.0,12.0,0.061829443645614365,0.05961729897135267
2.0,12.0,-0.035504922021900254,-0.04877779006747044
3.0,12.0,-0.12509678132949892,-0.11292998562105958
4.0,12.0,-0.0034288242451056207,0.005419754451941174
5.0,12.0,-0.05320207941599384,-0.0476717177303396
6.0,12.0,0.02754120119455816,0.026435128857427312
7.0,12.0,0.02754120119455816,0.01095011613759542
8.0,12.0,0.03970799690299738,0.04081406924012823
9.0,12.0,0.03417763521734326,0.04081406924012823
0.0,13.0,0.011917898918561058,0.01790450928381962
1.0,13.0,0.05936879276097987,0.05106100795755958
2.0,13.0,-0.03332597660560583,-0.04730327144120254
3.0,13.0,-0.12602074597219154,-0.12466843501326261
4.0,13.0,0.004193334804678907,0.006852343059239592
5.0,13.0,-0.05760317810637831,-0.05282935455349255
6.0,13.0,0.036195100419333416,0.03448275862068966
7.0,13.0,0.022952990509821275,0.024535809018567636
8.0,13.0,0.042816155374089546,0.04332449160035356
9.0,13.0,0.03950562789671148,0.04664014146772757
0.0,14.0,0.02859676346708052,0.018109540636042493
1.0,14.0,0.052981600532032755,0.06338339222614842
2.0,14.0,-0.03014852582575926,-0.030477031802120098
3.0,14.0,-0.11660385723786296,-0.10777385159010591
4.0,14.0,-0.0013300820217246496,-0.009496466431095342
5.0,14.0,-0.06340057636887611,-0.05477031802120139
6.0,14.0,0.025271558412768836,0.0269434628975266
7.0,14.0,0.014187541565063216,0.02031802120141352
8.0,14.0,0.04743959210817995,0.04350706713780918
9.0,14.0,0.0430059853690977,0.03025618374558314
0.0,15.0,0.021808922838481182,0.022777532065457833
1.0,15.0,0.05502048046053356,0.06368863334807606
2.0,15.0,-0.030222517436067742,-0.04135338345864661
3.0,15.0,-0.11435846341193397,-0.12317558602388318
4.0,15.0,-0.006974427100630989,-0.020344980097302047
5.0,15.0,-0.07007638658253075,-0.057938965059708095
6.0,15.0,0.026237130521421514,0.03494029190623626
7.0,15.0,0.021808922838481182,0.028306059265811662
8.0,15.0,0.05169932469832831,0.049314462627156094
9.0,15.0,0.04505701317391781,0.043785935426802265
0.0,16.0,0.007321943643221711,0.012952507472600513
1.0,16.0,0.07166629687153316,0.061662791984944065
2.0,16.0,-0.044819170179720424,-0.05900586737517991
3.0,16.0,-0.11803860661193692,-0.11657256725340413
4.0,16.0,0.011759485245174233,0.007417247868925096
5.0,16.0,-0.05702240958508986,-0.06121997121665008
6.0,16.0,0.031728422453960584,0.046164065094652894
7.0,16.0,0.011759485245174233,0.015166611314070681
8.0,16.0,0.05280674506323494,0.04948522085685814
9.0,16.0,0.03283780785444872,0.04394996125318273
0.0,17.0,0.019228631766144248,0.021606648199446066
1.0,17.0,0.0647993775703011,0.059279778393351794
2.0,17.0,-0.030788040457930484,-0.04598337950138502
3.0,17.0,-0.13971323774591535,-0.12354570637119107
4.0,17.0,0.0014449260864732331,0.001662049861495908
5.0,17.0,-0.05857508058241644,-0.04930747922437671
6.0,17.0,0.027009003001000318,0.030470914127423913
7.0,17.0,0.01811715016116481,0.030470914127423913
8.0,17.0,0.05368456152050672,0.03933518005540164
9.0,17.0,0.044792708680671214,0.036011080332410066
0.0,18.0,0.013303769401330389,0.021671826625387067
1.0,18.0,0.06097560975609749,0.06479433878814682
2.0,18.0,-0.03769401330376943,-0.02587350729765588
3.0,18.0,-0.14523281596452328,-0.11654135338345858
4.0,18.0,0.014412416851441253,0.003980539584254808
5.0,18.0,-0.059866962305986746,-0.07010172490048652
6.0,18.0,0.032150776053215105,0.023883237505528596
7.0,18.0,0.026607538802660778,0.013931888544891703
8.0,18.0,0.04878048780487797,0.04820875718708533
9.0,18.0,0.046563192904656235,0.03604599734630703
0.0,19.0,0.016892642809513216,0.016273663234805762
1.0,19.0,0.07801733718604126,0.06498394774714931
2.0,19.0,-0.04423205156701496,-0.03575777703974316
3.0,19.0,-0.13314069793287397,-0.10660909996678838
4.0,19.0,0.00689042009335406,-0.005867375179895906
5.0,19.0,-0.05201155812402763,-0.050149452009299246
6.0,19.0,0.019115358968659693,0.01738071515554085
7.0,19.0,0.02467214936652589,0.015166611314070681
8.0,19.0,0.046899310957990555,0.042842909332447644
9.0,19.0,0.03689708824183152,0.04173585741171256
0.0,20.0,0.004874806115665932,0.010814389759435038
1.0,20.0,0.07024152448482164,0.057161774442727825
2.0,20.0,-0.047196986483492104,-0.03111895828735379
3.0,20.0,-0.11145579437181466,-0.10615758110792314
4.0,20.0,-0.003988477730999265,-0.0013242109909512017
5.0,20.0,-0.05273653888765785,-0.058706687265504334
6.0,20.0,0.025925105251495776,0.021849481350695255
7.0,20.0,0.03922003102149345,0.027367027146325364
8.0,20.0,0.03700421005982728,0.03950562789671148
9.0,20.0,0.038112120540660425,0.0406091370558375
0.0,21.0,0.020498614958448833,0.011273209549071603
1.0,21.0,0.06481994459833795,0.0599027409372236
2.0,21.0,-0.04709141274238225,-0.05503978779840856
3.0,21.0,-0.13130193905817167,-0.10698496905393456
4.0,21.0,-0.0060941828254847084,0.005747126436781589
5.0,21.0,-0.04930747922437671,-0.05614500442086656
6.0,21.0,0.033795013850415605,0.024535809018567636
7.0,21.0,0.02825484764542945,0.028956675508399646
8.0,21.0,0.04709141274238225,0.04332449160035356
9.0,21.0,0.03933518005540164,0.04442970822281156
0.0,22.0,0.017532179316466973,0.02126716880815241
1.0,22.0,0.06635596981802037,0.07000443066016827
2.0,22.0,-0.04682645361739904,-0.03743907842268503
3.0,22.0,-0.14114513981358187,-0.14155959237926452
4.0,22.0,0.019751442521083042,0.024590163934426226
5.0,22.0,-0.06347092765201956,-0.06734603455914939
6.0,22.0,0.03306702174877946,0.029020824102791314
7.0,22.0,0.02640923213493125,0.023482498892334953
8.0,22.0,0.04527296937416772,0.034559149313247675
9.0,22.0,0.04305370616955165,0.043420469649977735
0.0,23.0,0.013625789298770454,0.03284308304766124
1.0,23.0,0.0557217237177357,0.05274798186442548
2.0,23.0,-0.03954802259887001,-0.0412473736591839
3.0,23.0,-0.12595546693253565,-0.1252902797744111
4.0,23.0,0.013625789298770454,0.0051973902465996214
5.0,23.0,-0.055057051069015144,-0.06889306646024553
6.0,23.0,0.02138030353384302,0.027313944487448918
7.0,23.0,0.02470366677744555,0.022890633639279057
8.0,23.0,0.0446438462390606,0.046113015592170695
9.0,23.0,0.04685942173479562,0.04832467101625562
0.0,24.0,0.007828867570845733,0.00539588151084684
1.0,24.0,0.05524313595765787,0.059354696619314994
2.0,24.0,-0.04399603043334441,-0.02653892743089969
3.0,24.0,-0.13220862278090198,-0.12454575487281133
4.0,24.0,0.021060756422979388,0.008699482435855102
5.0,24.0,-0.04840666005072229,-0.048562933597621434
6.0,24.0,0.027676700849046214,0.019711485519215973
7.0,24.0,0.02216341382732386,0.020812685827552063
8.0,24.0,0.06075642297938022,0.05274749476929847
9.0,24.0,0.029882015657735156,0.0329258892192489
0.0,25.0,0.024023026679951348,0.026405921997569366
1.0,25.0,0.06830510350935456,0.06839023312341172
2.0,25.0,-0.06454112697885533,-0.05535299966854495
3.0,25.0,-0.12432193069854972,-0.11059551430781125
4.0,25.0,-0.00033211557622048817,-0.0012153353220638492
5.0,25.0,-0.03575777703974316,-0.06640150259639824
6.0,25.0,0.0339864939665671,0.028615622583140023
7.0,25.0,0.018487767076275932,0.03193017346149601
8.0,25.0,0.04394996125318273,0.046293227267705156
9.0,25.0,0.03620059780803726,0.03193017346149601
0.0,26.0,0.015302133363118559,0.009316770186335485
1.0,26.0,0.0677985032949849,0.0570097604259095
2.0,26.0,-0.046129788897576234,-0.05390417036379767
3.0,26.0,-0.12654975985703112,-0.1337622005323868
4.0,26.0,0.006366581034290225,0.011535048802129633
5.0,26.0,-0.07628727800737187,-0.045031055900621085
6.0,26.0,0.026471573774153975,0.0292812777284828
7.0,26.0,0.03652407014408585,0.031499556344276945
8.0,26.0,0.0599798950072601,0.05479148181011535
9.0,26.0,0.03652407014408585,0.039263531499556456
0.0,27.0,0.019889502762430955,0.02360467681447175
1.0,27.0,0.07513812154696127,0.06000441208912421
2.0,27.0,-0.04640883977900556,-0.04037061548643279
3.0,27.0,-0.12154696132596683,-0.12640635340833878
4.0,27.0,0.012154696132596695,0.00926538716082073
5.0,27.0,-0.06298342541436469,-0.06684315023163467
6.0,27.0,0.020994475138121565,0.03463489962497241
7.0,27.0,0.025414364640884,0.02139863225237159
8.0,27.0,0.03977900552486179,0.04345907787337303
9.0,27.0,0.03756906077348057,0.04125303331127288
0.0,28.0,0.026038781163434988,0.006171478950848633
1.0,28.0,0.06592797783933518,0.06017191977077362
2.0,28.0,-0.03822714681440441,-0.019175666740136623
3.0,28.0,-0.14792243767313015,-0.12938064800528978
4.0,28.0,0.010526315789473755,0.02490632576592469
5.0,28.0,-0.05817174515235456,-0.06435970905884947
6.0,28.0,0.021606648199446066,0.022702226140621624
7.0,28.0,0.020498614958448833,0.01719197707736396
8.0,28.0,0.05373961218836564,0.04474322239365216
9.0,28.0,0.04598337950138502,0.037028873705091433
0.0,29.0,0.013289036544850509,0.01302140807768708
1.0,29.0,0.05758582502768542,0.056058265283601805
2.0,29.0,-0.03543743078626803,-0.0366365040829839
3.0,29.0,-0.11960132890365446,-0.13153829176782164
4.0,29.0,-0.001107419712070876,-0.007945265945707332
5.0,29.0,-0.06644518272425255,-0.054292650629000246
6.0,29.0,0.04097452934662228,0.036195100419333416
7.0,29.0,0.018826135105204887,0.022952990509821275
8.0,29.0,0.04872646733111841,0.051644228647097716
9.0,29.0,0.043189368770764035,0.050540719487971696


==> pics/RAA_scatter/cifar10_MP_resnet32_rate20.txt <==
class,model,before,after
0.0,0.0,0.017567119655286737,0.034563561804335056
1.0,0.0,0.06507568224505574,0.09666080843585238
2.0,0.0,-0.03215114352005305,-0.08025776215582894
3.0,0.0,-0.12164401723566454,-0.17281780902167554
4.0,0.0,0.012042868191360093,-0.02753368482718228
5.0,0.0,-0.06308695171804225,-0.0837727006444054
6.0,0.0,0.025301071704784035,0.05916813122437022
7.0,0.0,0.019776820240857394,0.029876977152899786
8.0,0.0,0.04297867638934917,0.0837727006444054
9.0,0.0,0.034139874047066664,0.060339777387229045
0.0,1.0,0.026376779604900157,0.034848128090416715
1.0,1.0,0.06390023176249857,0.11019543206969613
2.0,1.0,-0.03984107714380313,-0.07699552625382625
3.0,1.0,-0.1325460765919876,-0.2053214033435366
4.0,1.0,0.0054077916344774475,-0.005180127148575548
5.0,1.0,-0.04867012471029691,-0.054626795384977625
6.0,1.0,0.02196225582165327,0.04426654108782666
7.0,1.0,0.03079130338814704,0.019543206969625557
8.0,1.0,0.041827612846264135,0.07369908170473273
9.0,1.0,0.03079130338814704,0.059571462208617816
0.0,2.0,0.020881670533642722,0.022660561230480197
1.0,2.0,0.06618053253784106,0.09428202418692032
2.0,2.0,-0.042094796155121,-0.09475167312433955
3.0,2.0,-0.12385371782123519,-0.16637313608077967
4.0,2.0,-0.010054137664346478,0.0038746037337090166
5.0,2.0,-0.04651419732626232,-0.07361747094047197
6.0,2.0,0.02198652082642805,0.04731713044499237
7.0,2.0,0.0363495746326372,0.0203123165433838
8.0,2.0,0.03966412551099319,0.07432194434660094
9.0,2.0,0.03745442492542253,0.07197369965950455
0.0,3.0,0.009775605421017585,0.03379488383008689
1.0,3.0,0.06531881804043542,0.09481342407885485
2.0,3.0,-0.03576982892690514,-0.07768129547054674
3.0,3.0,-0.12797156187513883,-0.17155597277634357
4.0,3.0,-0.0013330371028660063,-0.02487678948603614
5.0,3.0,-0.06020884247944904,-0.09176249706641626
6.0,3.0,0.0364363474783382,0.06313072048814841
7.0,3.0,0.026438569206842972,0.03262145036376443
8.0,3.0,0.05198844701177511,0.0842525228819527
9.0,3.0,0.03532548322594985,0.057263553156536105
0.0,4.0,0.012560599382988185,0.013071895424836586
1.0,4.0,0.06654914059056855,0.09360410830999072
2.0,4.0,-0.0304098721903922,-0.0756302521008403
3.0,4.0,-0.10533274570295274,-0.18534080298786187
4.0,4.0,-0.009475539885412011,-0.01260504201680676
5.0,4.0,-0.06566769501983251,-0.08263305322128849
6.0,4.0,0.024680475980608293,0.050420168067226906
7.0,4.0,0.03459673865138826,0.045751633986928116
8.0,4.0,0.04120758043190832,0.08426704014939314
9.0,4.0,0.031291317761128354,0.06909430438842207
0.0,5.0,0.013416121521232952,0.023566654941962722
1.0,5.0,0.06663709945670244,0.0857075858834565
2.0,5.0,-0.036478545293269805,-0.0807832102239418
3.0,5.0,-0.13959419004324206,-0.18044319380935636
4.0,5.0,0.005654728905643633,-0.0069175753312229055
5.0,5.0,-0.07639427874487201,-0.07961073982881928
6.0,5.0,0.040026610488967634,0.03411888849806544
7.0,5.0,0.031156447499722822,0.03060147731269787
8.0,5.0,0.046679232730901334,0.08101770430296641
9.0,5.0,0.04889677347821257,0.09274240825419165
0.0,6.0,0.01927764236649688,0.03395425607168127
1.0,6.0,0.0691336140039885,0.11176609290261731
2.0,6.0,-0.047196986483492104,-0.08158453195001171
3.0,6.0,-0.1391535563926434,-0.19122848384814892
4.0,6.0,0.0004431641923333337,-0.028531006838009906
5.0,6.0,-0.046089076002658956,-0.06743692525347786
6.0,6.0,0.02260137380899633,0.04692289554350396
7.0,6.0,0.030356747174828377,0.02334355104928088
8.0,6.0,0.04143585198315975,0.09054468285781667
9.0,6.0,0.0491912253489918,0.06224946946474896
0.0,7.0,0.02538521228245209,0.027445460942997862
1.0,7.0,0.0697261944352067,0.08257095941825007
2.0,7.0,-0.06662232568451396,-0.07459535538353271
3.0,7.0,-0.11983150426781951,-0.17194463992493556
4.0,7.0,0.0009976720984369936,-0.00656814449917904
5.0,7.0,-0.06551380113069509,-0.08163265306122448
6.0,7.0,0.029819310497727562,0.05794041754632887
7.0,7.0,0.033144884159184165,0.0262725779967159
8.0,7.0,0.055315375235561404,0.08139807647196812
9.0,7.0,0.03757898237445964,0.059113300492610835
0.0,8.0,0.030262572318647086,0.03635505193578854
1.0,8.0,0.05919003115264788,0.1166194523135033
2.0,8.0,-0.03871829105473971,-0.09348441926345602
3.0,8.0,-0.12550066755674233,-0.19617563739376762
4.0,8.0,-0.016466399643969776,-0.013220018885741251
5.0,8.0,-0.03871829105473971,-0.07932011331444751
6.0,8.0,0.022474410324877608,0.0434372049102928
7.0,8.0,0.020249221183800615,0.01392823418319173
8.0,8.0,0.045838896306185914,0.10481586402266302
9.0,8.0,0.04138851802403205,0.06704438149197364
0.0,9.0,0.013363028953229411,0.047293312890671096
1.0,9.0,0.06458797327394203,0.10036560915202272
2.0,9.0,-0.04677060133630294,-0.0942328104729331
3.0,9.0,-0.1403118040089087,-0.19565986555018272
4.0,9.0,0.002227171492204902,-0.023469748791131066
5.0,9.0,-0.03452115812917598,-0.07418327632975581
6.0,9.0,0.020044543429844117,0.03785823799976414
7.0,9.0,0.02338530066815147,0.02606439438613045
8.0,9.0,0.05233853006681507,0.09210991862247914
9.0,9.0,0.04565701559020036,0.08385422809293555
0.0,10.0,0.018242122719734737,0.005402865867982073
1.0,10.0,0.05362078496406853,0.10054028658679821
2.0,10.0,-0.03703703703703701,-0.09325816302560491
3.0,10.0,-0.13985627418463234,-0.1743011510453372
4.0,10.0,0.010503040353786694,-0.000469814423302874
5.0,10.0,-0.05693753454947484,-0.06272022551092318
6.0,10.0,0.030403537866224524,0.04416255579046273
7.0,10.0,0.023770038695411912,0.01127554615926702
8.0,10.0,0.05362078496406853,0.08879492600422832
9.0,10.0,0.04367053620784962,0.0805731735964294
0.0,11.0,0.005772646536412058,0.01942319011183044
1.0,11.0,0.05461811722912956,0.09593878752207183
2.0,11.0,-0.04307282415630557,-0.09240729841082991
3.0,11.0,-0.13188277087033748,-0.1818716892289583
4.0,11.0,0.001332149200710456,0.01236021188934662
5.0,11.0,-0.04640319715808177,-0.08416715715126545
6.0,11.0,0.03352575488454707,0.057092407298410815
7.0,11.0,0.02464476021314387,0.024131842260152987
8.0,11.0,0.05572824156305496,0.07828134196586227
9.0,11.0,0.045737122557726356,0.07121836374337845
0.0,12.0,0.026435128857427312,0.014971118708004164
1.0,12.0,0.061829443645614365,0.09866792408346103
2.0,12.0,-0.035504922021900254,-0.10409053400919491
3.0,12.0,-0.12509678132949892,-0.18542968289520229
4.0,12.0,-0.0034288242451056207,0.003182836260756719
5.0,12.0,-0.05320207941599384,-0.05340091948603089
6.0,12.0,0.02754120119455816,0.049157137805021754
7.0,12.0,0.02754120119455816,0.0291170576447011
8.0,12.0,0.03970799690299738,0.07980667216786512
9.0,12.0,0.03417763521734326,0.06801838972061768
0.0,13.0,0.011917898918561058,0.018464071504175054
1.0,13.0,0.05936879276097987,0.10784429025049984
2.0,13.0,-0.03332597660560583,-0.0885569798894507
3.0,13.0,-0.12602074597219154,-0.17205692108667528
4.0,13.0,0.004193334804678907,0.013759849464894796
5.0,13.0,-0.05760317810637831,-0.06385981418322934
6.0,13.0,0.036195100419333416,0.03375279313183589
7.0,13.0,0.022952990509821275,0.02434434905327538
8.0,13.0,0.042816155374089546,0.07373868046571809
9.0,13.0,0.03950562789671148,0.05256968128895693
0.0,14.0,0.02859676346708052,-0.00023331777881472
1.0,14.0,0.052981600532032755,0.09076061595893618
2.0,14.0,-0.03014852582575926,-0.07839477368175447
3.0,14.0,-0.11660385723786296,-0.16355576294913673
4.0,14.0,-0.0013300820217246496,-0.0037330844610359085
5.0,14.0,-0.06340057636887611,-0.06556229584694344
6.0,14.0,0.025271558412768836,0.05226318245450311
7.0,14.0,0.014187541565063216,0.011432571161922575
8.0,14.0,0.04743959210817995,0.06976201586560905
9.0,14.0,0.0430059853690977,0.087260849276715
0.0,15.0,0.021808922838481182,0.024459411556185678
1.0,15.0,0.05502048046053356,0.08590334396786008
2.0,15.0,-0.030222517436067742,-0.09370199692780341
3.0,15.0,-0.11435846341193397,-0.1267871913033204
4.0,15.0,-0.006974427100630989,-0.029894836346449367
5.0,15.0,-0.07007638658253075,-0.08897554058844385
6.0,15.0,0.026237130521421514,0.038638780574264384
7.0,15.0,0.021808922838481182,0.013824884792626647
8.0,15.0,0.05169932469832831,0.09062980030721965
9.0,15.0,0.04505701317391781,0.08590334396786008
0.0,16.0,0.007321943643221711,0.020479812755997612
1.0,16.0,0.07166629687153316,0.10239906377998818
2.0,16.0,-0.044819170179720424,-0.0836746635459333
3.0,16.0,-0.11803860661193692,-0.21357519016968987
4.0,16.0,0.011759485245174233,0.014628437682855419
5.0,16.0,-0.05702240958508986,-0.07197191339964891
6.0,16.0,0.031728422453960584,0.06377998829724985
7.0,16.0,0.011759485245174233,0.011117612638970103
8.0,16.0,0.05280674506323494,0.08250438853130486
9.0,16.0,0.03283780785444872,0.0743124634289058
0.0,17.0,0.019228631766144248,0.016828632377340592
1.0,17.0,0.0647993775703011,0.09860156435174218
2.0,17.0,-0.030788040457930484,-0.08509125385162358
3.0,17.0,-0.13971323774591535,-0.1822706802559849
4.0,17.0,0.0014449260864732331,0.0026072529035316185
5.0,17.0,-0.05857508058241644,-0.08746148376392507
6.0,17.0,0.027009003001000318,0.04171604645650629
7.0,17.0,0.01811715016116481,0.033420241763451056
8.0,17.0,0.05368456152050672,0.07845461009717947
9.0,17.0,0.044792708680671214,0.08319506992178247
0.0,18.0,0.013303769401330389,0.024701571918213015
1.0,18.0,0.06097560975609749,0.09797896229760086
2.0,18.0,-0.03769401330376943,-0.07457747311192522
3.0,18.0,-0.14523281596452328,-0.19394870582673435
4.0,18.0,0.014412416851441253,0.001063704053894353
5.0,18.0,-0.059866962305986746,-0.08639640704408456
6.0,18.0,0.032150776053215105,0.0566126935350432
7.0,18.0,0.026607538802660778,0.021155891738565216
8.0,18.0,0.04878048780487797,0.07315920104006626
9.0,18.0,0.046563192904656235,0.08025056139936186
0.0,19.0,0.016892642809513216,0.010112888052681021
1.0,19.0,0.07801733718604126,0.0971307619943556
2.0,19.0,-0.04423205156701496,-0.0757290686735654
3.0,19.0,-0.13314069793287397,-0.1733301975540923
4.0,19.0,0.00689042009335406,-0.007525870178739501
5.0,19.0,-0.05201155812402763,-0.04515522107243648
6.0,19.0,0.019115358968659693,0.05362182502351831
7.0,19.0,0.02467214936652589,0.015992474129821195
8.0,19.0,0.046899310957990555,0.07243650047036687
9.0,19.0,0.03689708824183152,0.052445907808090275
0.0,20.0,0.004874806115665932,0.004812771452048354
1.0,20.0,0.07024152448482164,0.10224204718863711
2.0,20.0,-0.047196986483492104,-0.06092264350275848
3.0,20.0,-0.11145579437181466,-0.1501349923699965
4.0,20.0,-0.003988477730999265,-0.012794928982274939
5.0,20.0,-0.05273653888765785,-0.07383495715459557
6.0,20.0,0.025925105251495776,0.04237586571193805
7.0,20.0,0.03922003102149345,0.002465078060805248
8.0,20.0,0.03700421005982728,0.07406972649371997
9.0,20.0,0.038112120540660425,0.07172203310247686
0.0,21.0,0.020498614958448833,0.007559650366170519
1.0,21.0,0.06481994459833795,0.10323647531301682
2.0,21.0,-0.04709141274238225,-0.08339239310181903
3.0,21.0,-0.13130193905817167,-0.18969997637609257
4.0,21.0,-0.0060941828254847084,-0.02669501535553988
5.0,21.0,-0.04930747922437671,-0.0621308764469643
6.0,21.0,0.033795013850415605,0.06425702811244981
7.0,21.0,0.02825484764542945,0.025277580911882796
8.0,21.0,0.04709141274238225,0.09260571698558945
9.0,21.0,0.03933518005540164,0.06898180959130641
0.0,22.0,0.017532179316466973,0.013060360042357923
1.0,22.0,0.06635596981802037,0.1024826450170609
2.0,22.0,-0.04682645361739904,-0.04812330862454399
3.0,22.0,-0.14114513981358187,-0.18578656312507358
4.0,22.0,0.019751442521083042,-0.012825038239792941
5.0,22.0,-0.06347092765201956,-0.06577244381691957
6.0,22.0,0.03306702174877946,0.05306506647840926
7.0,22.0,0.02640923213493125,0.02247323214495824
8.0,22.0,0.04527296937416772,0.05306506647840926
9.0,22.0,0.04305370616955165,0.06836098364513477
0.0,23.0,0.013625789298770454,0.024556456350605136
1.0,23.0,0.0557217237177357,0.09387851016331816
2.0,23.0,-0.03954802259887001,-0.08471389965926442
3.0,23.0,-0.12595546693253565,-0.18223475502291156
4.0,23.0,0.013625789298770454,-0.016566795911173778
5.0,23.0,-0.055057051069015144,-0.06473974856068608
6.0,23.0,0.02138030353384302,0.04570555751380572
7.0,23.0,0.02470366677744555,0.02573140641522739
8.0,23.0,0.0446438462390606,0.08800375984020689
9.0,23.0,0.04685942173479562,0.07037950887087306
0.0,24.0,0.007828867570845733,0.008981686690773406
1.0,24.0,0.05524313595765787,0.08946693106263864
2.0,24.0,-0.04399603043334441,-0.06450484077919037
3.0,24.0,-0.13220862278090198,-0.2079785372681674
4.0,24.0,0.021060756422979388,0.0008165169718885268
5.0,24.0,-0.04840666005072229,-0.0691706520471246
6.0,24.0,0.027676700849046214,0.07080368599090177
7.0,24.0,0.02216341382732386,0.025312026128543164
8.0,24.0,0.06075642297938022,0.08130176134375376
9.0,24.0,0.029882015657735156,0.064971421905984
0.0,25.0,0.024023026679951348,0.04426654108782666
1.0,25.0,0.06830510350935456,0.10195432069696257
2.0,25.0,-0.06454112697885533,-0.1252648928655522
3.0,25.0,-0.12432193069854972,-0.16529314810454446
4.0,25.0,-0.00033211557622048817,-0.00988933364728052
5.0,25.0,-0.03575777703974316,-0.07699552625382625
6.0,25.0,0.0339864939665671,0.07487638332940898
7.0,25.0,0.018487767076275932,0.02542971509300677
8.0,25.0,0.04394996125318273,0.08547209795149517
9.0,25.0,0.03620059780803726,0.0454438427125029
0.0,26.0,0.015302133363118559,0.02975909305621162
1.0,26.0,0.0677985032949849,0.09234766178554564
2.0,26.0,-0.046129788897576234,-0.0847897968823807
3.0,26.0,-0.12654975985703112,-0.18398677373641953
4.0,26.0,0.006366581034290225,-0.008030231459612692
5.0,26.0,-0.07628727800737187,-0.07652338214454413
6.0,26.0,0.026471573774153975,0.048653755314123776
7.0,26.0,0.03652407014408585,0.03094000944733113
8.0,26.0,0.0599798950072601,0.08171941426547005
9.0,26.0,0.03652407014408585,0.06991025035427495
0.0,27.0,0.019889502762430955,0.02103160615673837
1.0,27.0,0.07513812154696127,0.0927035600986959
2.0,27.0,-0.04640883977900556,-0.07413934907766412
3.0,27.0,-0.12154696132596683,-0.17988485489366704
4.0,27.0,0.012154696132596695,-0.018916696040418287
5.0,27.0,-0.06298342541436469,-0.07531429914228638
6.0,27.0,0.020994475138121565,0.052755257901539246
7.0,27.0,0.025414364640884,0.026906356479849645
8.0,27.0,0.03977900552486179,0.0797791093878511
9.0,27.0,0.03756906077348057,0.07507930912936209
0.0,28.0,0.026038781163434988,0.019115749970681342
1.0,28.0,0.06592797783933518,0.09651694617098633
2.0,28.0,-0.03822714681440441,-0.06532191861146941
3.0,28.0,-0.14792243767313015,-0.20136038466049017
4.0,28.0,0.010526315789473755,0.0015245690160665742
5.0,28.0,-0.05817174515235456,-0.05593995543567487
6.0,28.0,0.021606648199446066,0.03553418552832179
7.0,28.0,0.020498614958448833,0.019115749970681342
8.0,28.0,0.05373961218836564,0.0754075290254486
9.0,28.0,0.04598337950138502,0.0754075290254486
0.0,29.0,0.013289036544850509,0.017108038434497243
1.0,29.0,0.05758582502768542,0.08858682915397234
2.0,29.0,-0.03543743078626803,-0.08718068900867122
3.0,29.0,-0.11960132890365446,-0.15045699554722294
4.0,29.0,-0.001107419712070876,0.003046636981485746
5.0,29.0,-0.06644518272425255,-0.0719475041012421
6.0,29.0,0.04097452934662228,0.04288727443168498
7.0,29.0,0.018826135105204887,0.012420904616826742
8.0,29.0,0.04872646733111841,0.0674947269744551
9.0,29.0,0.043189368770764035,0.07804077806421372


==> pics/RAA_scatter/cifar10_MP_resnet32_rate20_regression.txt <==
dataset,model,rate,a,b,r2,acc
cifar10,resnet32,20,1.4551808149301313,0.0,0.9519743813610179,0.85068


==> pics/RAA_scatter/cifar10_MP_resnet32_rate2_regression.txt <==
dataset,model,rate,a,b,r2,acc
cifar10,resnet32,2,0.9592883649512416,0.0,0.9763342211569211,0.9044599999999999


==> pics/RAA_scatter/cifar10_MP_resnet32_rate4.txt <==
class,model,before,after
0.0,0.0,0.017567119655286737,0.028172138420585725
1.0,0.0,0.06507568224505574,0.06588287488908608
2.0,0.0,-0.03215114352005305,-0.04281277728482694
3.0,0.0,-0.12164401723566454,-0.12377994676131314
4.0,0.0,0.012042868191360093,0.0026619343389530487
5.0,0.0,-0.06308695171804225,-0.08385093167701864
6.0,0.0,0.025301071704784035,0.038154392191659385
7.0,0.0,0.019776820240857394,0.02262644188110036
8.0,0.0,0.04297867638934917,0.04924578527062999
9.0,0.0,0.034139874047066664,0.04370008873114462
0.0,1.0,0.026376779604900157,0.03444456750470707
1.0,1.0,0.06390023176249857,0.06988592313655989
2.0,1.0,-0.03984107714380313,-0.053051279211429894
3.0,1.0,-0.1325460765919876,-0.12947170229261268
4.0,1.0,0.0054077916344774475,0.004540923690331147
5.0,1.0,-0.04867012471029691,-0.05637390630191611
6.0,1.0,0.02196225582165327,0.03444456750470707
7.0,1.0,0.03079130338814704,0.018938974415771408
8.0,1.0,0.041827612846264135,0.054380330047624235
9.0,1.0,0.03079130338814704,0.02226160150625762
0.0,2.0,0.020881670533642722,0.035627351183890245
1.0,2.0,0.06618053253784106,0.06328833812790431
2.0,2.0,-0.042094796155121,-0.04071697278158891
3.0,2.0,-0.12385371782123519,-0.1248063730913919
4.0,2.0,-0.010054137664346478,-0.007523788448771883
5.0,2.0,-0.04651419732626232,-0.045142730692631174
6.0,2.0,0.02198652082642805,0.022350077450763436
7.0,2.0,0.0363495746326372,0.027882274839566276
8.0,2.0,0.03966412551099319,0.043372427528214096
9.0,2.0,0.03745442492542253,0.02566939588404514
0.0,3.0,0.009775605421017585,0.015781284729939976
1.0,3.0,0.06531881804043542,0.06468104023116239
2.0,3.0,-0.03576982892690514,-0.04200933540786848
3.0,3.0,-0.12797156187513883,-0.12758390753500778
4.0,3.0,-0.0013330371028660063,0.00022227161591462322
5.0,3.0,-0.06020884247944904,-0.057568348521893825
6.0,3.0,0.0364363474783382,0.03467437208268505
7.0,3.0,0.026438569206842972,0.02689486552567237
8.0,3.0,0.05198844701177511,0.05467881751500323
9.0,3.0,0.03532548322594985,0.030228939764392088
0.0,4.0,0.012560599382988185,0.027602261390089828
1.0,4.0,0.06654914059056855,0.06861766988138782
2.0,4.0,-0.0304098721903922,-0.035583638177585655
3.0,4.0,-0.10533274570295274,-0.11207183239108742
4.0,4.0,-0.009475539885412011,-0.0012193770092007426
5.0,4.0,-0.06566769501983251,-0.0754905221150649
6.0,4.0,0.024680475980608293,0.027602261390089828
7.0,4.0,0.03459673865138826,0.027602261390089828
8.0,4.0,0.04120758043190832,0.03647045782064077
9.0,4.0,0.031291317761128354,0.03647045782064077
0.0,5.0,0.013416121521232952,0.028317601332593093
1.0,5.0,0.06663709945670244,0.05830094392004441
2.0,5.0,-0.036478545293269805,-0.044975013881177105
3.0,5.0,-0.13959419004324206,-0.12937257079400327
4.0,5.0,0.005654728905643633,0.0027762354247640843
5.0,5.0,-0.07639427874487201,-0.0571904497501388
6.0,5.0,0.040026610488967634,0.026096612992781872
7.0,5.0,0.031156447499722822,0.022765130483065048
8.0,5.0,0.046679232730901334,0.05163797890061076
9.0,5.0,0.04889677347821257,0.04164353137146028
0.0,6.0,0.01927764236649688,0.02632753235162881
1.0,6.0,0.0691336140039885,0.06871932173136991
2.0,6.0,-0.047196986483492104,-0.03949129852744309
3.0,6.0,-0.1391535563926434,-0.14212405176260592
4.0,6.0,0.0004431641923333337,0.007362784471218262
5.0,6.0,-0.046089076002658956,-0.05734047300312361
6.0,6.0,0.02260137380899633,0.017402945113788554
7.0,6.0,0.030356747174828377,0.031905399375278976
8.0,6.0,0.04143585198315975,0.04417670682730933
9.0,6.0,0.0491912253489918,0.04306113342257929
0.0,7.0,0.02538521228245209,0.02535710331081833
1.0,7.0,0.0697261944352067,0.06521979847192996
2.0,7.0,-0.06662232568451396,-0.04108072195770127
3.0,7.0,-0.11983150426781951,-0.11859151810430735
4.0,7.0,0.0009976720984369936,0.0009965673790278064
5.0,7.0,-0.06551380113069509,-0.08094341711881303
6.0,7.0,0.029819310497727562,0.03421548001328761
7.0,7.0,0.033144884159184165,0.028678994574244308
8.0,7.0,0.055315375235561404,0.04639574797918274
9.0,7.0,0.03757898237445964,0.039751965452330784
0.0,8.0,0.030262572318647086,0.03402119353039608
1.0,8.0,0.05919003115264788,0.0652537646402677
2.0,8.0,-0.03871829105473971,-0.04182933630786389
3.0,8.0,-0.12550066755674233,-0.13664249860568872
4.0,8.0,-0.016466399643969776,-0.016174010039040666
5.0,8.0,-0.03871829105473971,-0.05409927495817065
6.0,8.0,0.022474410324877608,0.029559397657557256
7.0,8.0,0.020249221183800615,0.03179029559397667
8.0,8.0,0.045838896306185914,0.050752928053541535
9.0,8.0,0.04138851802403205,0.037367540435025194
0.0,9.0,0.013363028953229411,0.012672298799466516
1.0,9.0,0.06458797327394203,0.06047132058692753
2.0,9.0,-0.04677060133630294,-0.04735437972432189
3.0,9.0,-0.1403118040089087,-0.1351711871943085
4.0,9.0,0.002227171492204902,0.009337483325922715
5.0,9.0,-0.03452115812917598,-0.05068919519786569
6.0,9.0,0.020044543429844117,0.021565140062249983
7.0,9.0,0.02338530066815147,0.032681191640729315
8.0,9.0,0.05233853006681507,0.05269008448199199
9.0,9.0,0.04565701559020036,0.043797243219208526
0.0,10.0,0.018242122719734737,0.00388241819190245
1.0,10.0,0.05362078496406853,0.06600110926234054
2.0,10.0,-0.03703703703703701,-0.04603438713255683
3.0,10.0,-0.13985627418463234,-0.13144758735440926
4.0,10.0,0.010503040353786694,0.009428729894620147
5.0,10.0,-0.05693753454947484,-0.04825291181364391
6.0,10.0,0.030403537866224524,0.0305047143649474
7.0,10.0,0.023770038695411912,0.017193566278424926
8.0,10.0,0.05362078496406853,0.05268996117581807
9.0,10.0,0.04367053620784962,0.04603438713255683
0.0,11.0,0.005772646536412058,0.004007123775601122
1.0,11.0,0.05461811722912956,0.05632235084594833
2.0,11.0,-0.04307282415630557,-0.04051647373107746
3.0,11.0,-0.13188277087033748,-0.11620658949243093
4.0,11.0,0.001332149200710456,0.010685663401602909
5.0,11.0,-0.04640319715808177,-0.06945681211041854
6.0,11.0,0.03352575488454707,0.040739091718610954
7.0,11.0,0.02464476021314387,0.016251113089937732
8.0,11.0,0.05572824156305496,0.0540961709706144
9.0,11.0,0.045737122557726356,0.04407836153161172
0.0,12.0,0.026435128857427312,0.021338075127806173
1.0,12.0,0.061829443645614365,0.06245832407201591
2.0,12.0,-0.035504922021900254,-0.05423427428317411
3.0,12.0,-0.12509678132949892,-0.13202933985330076
4.0,12.0,-0.0034288242451056207,-0.005334518781951574
5.0,12.0,-0.05320207941599384,-0.03867526116914876
6.0,12.0,0.02754120119455816,0.02578350744609913
7.0,12.0,0.02754120119455816,0.02578350744609913
8.0,12.0,0.03970799690299738,0.0480106690375638
9.0,12.0,0.03417763521734326,0.046899310957990555
0.0,13.0,0.011917898918561058,0.01587654046852458
1.0,13.0,0.05936879276097987,0.05362495836571557
2.0,13.0,-0.03332597660560583,-0.052958809814588614
3.0,13.0,-0.12602074597219154,-0.14177861663150876
4.0,13.0,0.004193334804678907,0.013656045298101575
5.0,13.0,-0.05760317810637831,-0.051848562229377115
6.0,13.0,0.036195100419333416,0.030309759076274125
7.0,13.0,0.022952990509821275,0.038081492172754645
8.0,13.0,0.042816155374089546,0.04696347285444655
9.0,13.0,0.03950562789671148,0.04807372043965805
0.0,14.0,0.02859676346708052,0.017042939353696416
1.0,14.0,0.052981600532032755,0.05799026117751218
2.0,14.0,-0.03014852582575926,-0.036077910579902575
3.0,14.0,-0.11660385723786296,-0.09915891987605137
4.0,14.0,-0.0013300820217246496,0.004869411243913315
5.0,14.0,-0.06340057636887611,-0.06042496679946877
6.0,14.0,0.025271558412768836,0.023683045595396288
7.0,14.0,0.014187541565063216,0.011509517485613187
8.0,14.0,0.04743959210817995,0.04581673306772908
9.0,14.0,0.0430059853690977,0.03474988933156274
0.0,15.0,0.021808922838481182,0.024872307350655216
1.0,15.0,0.05502048046053356,0.060404174994448154
2.0,15.0,-0.030222517436067742,-0.042860315345325306
3.0,15.0,-0.11435846341193397,-0.12502775927159662
4.0,15.0,-0.006974427100630989,0.005996002664890153
5.0,15.0,-0.07007638658253075,-0.0495225405285365
6.0,15.0,0.026237130521421514,0.014878969575838417
7.0,15.0,0.021808922838481182,0.014878969575838417
8.0,15.0,0.05169932469832831,0.050410837219631355
9.0,15.0,0.04505701317391781,0.04596935376415722
0.0,16.0,0.007321943643221711,0.00044612982377879434
1.0,16.0,0.07166629687153316,0.06736560339058667
2.0,16.0,-0.044819170179720424,-0.05197412447022081
3.0,16.0,-0.11803860661193692,-0.1289315190720499
4.0,16.0,0.011759485245174233,0.018291322774927597
5.0,16.0,-0.05702240958508986,-0.05643542270800801
6.0,16.0,0.031728422453960584,0.0339058666071828
7.0,16.0,0.011759485245174233,0.027213919250501997
8.0,16.0,0.05280674506323494,0.043943787642203996
9.0,16.0,0.03283780785444872,0.046174436761097476
0.0,17.0,0.019228631766144248,0.023551735684786256
1.0,17.0,0.0647993775703011,0.06150239982140856
2.0,17.0,-0.030788040457930484,-0.05904676861256843
3.0,17.0,-0.13971323774591535,-0.13048331286973994
4.0,17.0,0.0014449260864732331,-0.004353164415671408
5.0,17.0,-0.05857508058241644,-0.04900100457640367
6.0,17.0,0.027009003001000318,0.04141087174907916
7.0,17.0,0.01811715016116481,0.01573836365665811
8.0,17.0,0.05368456152050672,0.05368902779328041
9.0,17.0,0.044792708680671214,0.04699185176917057
0.0,18.0,0.013303769401330389,0.03253025424669713
1.0,18.0,0.06097560975609749,0.0647274342178306
2.0,18.0,-0.03769401330376943,-0.03408460086599306
3.0,18.0,-0.14523281596452328,-0.14732985455756628
4.0,18.0,0.014412416851441253,0.0014433218607750405
5.0,18.0,-0.059866962305986746,-0.04962806705895411
6.0,18.0,0.032150776053215105,0.021427778394582098
7.0,18.0,0.026607538802660778,0.023648273565005106
8.0,18.0,0.04878048780487797,0.05362495836571557
9.0,18.0,0.046563192904656235,0.033640501831908635
0.0,19.0,0.016892642809513216,0.009551310528653989
1.0,19.0,0.07801733718604126,0.06508218569524654
2.0,19.0,-0.04423205156701496,-0.03598400710795201
3.0,19.0,-0.13314069793287397,-0.1215015548645046
4.0,19.0,0.00689042009335406,-0.007107952021323813
5.0,19.0,-0.05201155812402763,-0.053753887161261664
6.0,19.0,0.019115358968659693,0.032874278098622915
7.0,19.0,0.02467214936652589,0.007330075521990283
8.0,19.0,0.046899310957990555,0.052865393158596154
9.0,19.0,0.03689708824183152,0.05064415815193245
0.0,20.0,0.004874806115665932,0.0011098779134295236
1.0,20.0,0.07024152448482164,0.05993340732519416
2.0,20.0,-0.047196986483492104,-0.035516093229744757
3.0,20.0,-0.11145579437181466,-0.1320754716981132
4.0,20.0,-0.003988477730999265,0.008879023307436189
5.0,20.0,-0.05273653888765785,-0.048834628190899045
6.0,20.0,0.025925105251495776,0.027746947835738094
7.0,20.0,0.03922003102149345,0.035516093229744757
8.0,20.0,0.03700421005982728,0.036625971143174285
9.0,20.0,0.038112120540660425,0.04661487236403987
0.0,21.0,0.020498614958448833,0.012995668110629839
1.0,21.0,0.06481994459833795,0.06742197045429299
2.0,21.0,-0.04709141274238225,-0.0469843385538154
3.0,21.0,-0.13130193905817167,-0.13362212595801395
4.0,21.0,-0.0060941828254847084,-0.003665444851716061
5.0,21.0,-0.04930747922437671,-0.048095079417971795
6.0,21.0,0.033795013850415605,0.03409974452960131
7.0,21.0,0.02825484764542945,0.02743529934466295
8.0,21.0,0.04709141274238225,0.04187493057869594
9.0,21.0,0.03933518005540164,0.048539375763634304
0.0,22.0,0.017532179316466973,0.01587654046852458
1.0,22.0,0.06635596981802037,0.0636171866326191
2.0,22.0,-0.04682645361739904,-0.024092372599089532
3.0,22.0,-0.14114513981358187,-0.13733762629066273
4.0,22.0,0.019751442521083042,0.00477406461640955
5.0,22.0,-0.06347092765201956,-0.05851004774064613
6.0,22.0,0.03306702174877946,0.03142000666148563
7.0,22.0,0.02640923213493125,0.016986788053736084
8.0,22.0,0.04527296937416772,0.04585322526923505
9.0,22.0,0.04305370616955165,0.04141223492838903
0.0,23.0,0.013625789298770454,0.02836879432624121
1.0,23.0,0.0557217237177357,0.06050531914893615
2.0,23.0,-0.03954802259887001,-0.042553191489361694
3.0,23.0,-0.12595546693253565,-0.13453014184397158
4.0,23.0,0.013625789298770454,-0.005984042553191446
5.0,23.0,-0.055057051069015144,-0.051418439716312055
6.0,23.0,0.02138030353384302,0.031693262411347595
7.0,23.0,0.02470366677744555,0.02836879432624121
8.0,23.0,0.0446438462390606,0.044991134751773014
9.0,23.0,0.04685942173479562,0.04055851063829784
0.0,24.0,0.007828867570845733,-0.0019937970757643152
1.0,24.0,0.05524313595765787,0.05892778023925555
2.0,24.0,-0.04399603043334441,-0.04962339388568903
3.0,24.0,-0.13220862278090198,-0.1315906070004431
4.0,24.0,0.021060756422979388,0.016836508639787317
5.0,24.0,-0.04840666005072229,-0.04962339388568903
6.0,24.0,0.027676700849046214,0.030128489144882586
7.0,24.0,0.02216341382732386,0.020159503766061137
8.0,24.0,0.06075642297938022,0.057820115197164276
9.0,24.0,0.029882015657735156,0.0489587948604341
0.0,25.0,0.024023026679951348,0.0135135135135135
1.0,25.0,0.06830510350935456,0.06557377049180318
2.0,25.0,-0.06454112697885533,-0.05626938413823667
3.0,25.0,-0.12432193069854972,-0.11276030128489145
4.0,25.0,-0.00033211557622048817,0.00465219317678332
5.0,25.0,-0.03575777703974316,-0.05294638901196285
6.0,25.0,0.0339864939665671,0.030128489144882586
7.0,25.0,0.018487767076275932,0.031236154186973862
8.0,25.0,0.04394996125318273,0.046743464776251555
9.0,25.0,0.03620059780803726,0.030128489144882586
0.0,26.0,0.015302133363118559,0.012516763522574862
1.0,26.0,0.0677985032949849,0.07174787662047376
2.0,26.0,-0.046129788897576234,-0.04783191774698263
3.0,26.0,-0.12654975985703112,-0.13723737147966028
4.0,26.0,0.006366581034290225,0.01586946803755028
5.0,26.0,-0.07628727800737187,-0.07130084935181054
6.0,26.0,0.026471573774153975,0.029280286097451945
7.0,26.0,0.03652407014408585,0.030397854269110416
8.0,26.0,0.0599798950072601,0.051631649530621264
9.0,26.0,0.03652407014408585,0.04492624050067055
0.0,27.0,0.019889502762430955,0.0305851063829788
1.0,27.0,0.07513812154696127,0.06826241134751772
2.0,27.0,-0.04640883977900556,-0.04366134751773049
3.0,27.0,-0.12154696132596683,-0.13563829787234039
4.0,27.0,0.012154696132596695,0.01174645390070928
5.0,27.0,-0.06298342541436469,-0.06693262411347518
6.0,27.0,0.020994475138121565,0.01839539007092205
7.0,27.0,0.025414364640884,0.03723404255319157
8.0,27.0,0.03977900552486179,0.04166666666666663
9.0,27.0,0.03756906077348057,0.03834219858156037
0.0,28.0,0.026038781163434988,0.021857317208476702
1.0,28.0,0.06592797783933518,0.059580605791634274
2.0,28.0,-0.03822714681440441,-0.04804171751913903
3.0,28.0,-0.14792243767313015,-0.1334738710751137
4.0,28.0,0.010526315789473755,0.007433706867857583
5.0,28.0,-0.05817174515235456,-0.05358925995783869
6.0,28.0,0.021606648199446066,0.029623876622656226
7.0,28.0,0.020498614958448833,0.02074780872073677
8.0,28.0,0.05373961218836564,0.05847109730389434
9.0,28.0,0.04598337950138502,0.037390436036835756
0.0,29.0,0.013289036544850509,0.017419283257516974
1.0,29.0,0.05758582502768542,0.06069011427937421
2.0,29.0,-0.03543743078626803,-0.04138466659269943
3.0,29.0,-0.11960132890365446,-0.1334738710751137
4.0,29.0,-0.001107419712070876,-0.001442361034061875
5.0,29.0,-0.06644518272425255,-0.06690336181071788
6.0,29.0,0.04097452934662228,0.04182846998779536
7.0,29.0,0.018826135105204887,0.02629535115943643
8.0,29.0,0.04872646733111841,0.05181404637745475
9.0,29.0,0.043189368770764035,0.045156995451015154


==> pics/RAA_scatter/cifar10_MP_resnet32_rate4_regression.txt <==
dataset,model,rate,a,b,r2,acc
cifar10,resnet32,4,1.0012489425267057,0.0,0.9767103806261296,0.9004766666666665


==> pics/RAA_scatter/cifar10_MP_resnet32_rate50.txt <==
class,model,before,after
0.0,0.0,0.017567119655286737,-0.012007308796658818
1.0,0.0,0.06507568224505574,0.1850691725398069
2.0,0.0,-0.03215114352005305,-0.20647350561211172
3.0,0.0,-0.12164401723566454,-0.20386322109109895
4.0,0.0,0.012042868191360093,-0.06943356825894026
5.0,0.0,-0.06308695171804225,-0.08509527538501702
6.0,0.0,0.025301071704784035,0.08196293395980157
7.0,0.0,0.019776820240857394,0.05586008874967379
8.0,0.0,0.04297867638934917,0.1419994779430958
9.0,0.0,0.034139874047066664,0.1119812059514487
0.0,1.0,0.026376779604900157,0.049738219895288004
1.0,1.0,0.06390023176249857,0.1780104712041885
2.0,1.0,-0.03984107714380313,-0.19502617801047123
3.0,1.0,-0.1325460765919876,-0.25654450261780115
4.0,1.0,0.0054077916344774475,-0.04188481675392674
5.0,1.0,-0.04867012471029691,-0.08246073298429327
6.0,1.0,0.02196225582165327,0.04842931937172779
7.0,1.0,0.03079130338814704,0.052356020942408425
8.0,1.0,0.041827612846264135,0.13612565445026176
9.0,1.0,0.03079130338814704,0.11125654450261775
0.0,2.0,0.020881670533642722,0.05484124901600638
1.0,2.0,0.06618053253784106,0.1676725268958279
2.0,2.0,-0.042094796155121,-0.1931251639989504
3.0,2.0,-0.12385371782123519,-0.23117292049330887
4.0,2.0,-0.010054137664346478,-0.061926003673576514
5.0,2.0,-0.04651419732626232,-0.07898189451587515
6.0,2.0,0.02198652082642805,0.03647336657045401
7.0,2.0,0.0363495746326372,0.05746523222251386
8.0,2.0,0.03966412551099319,0.1348727368144844
9.0,2.0,0.03745442492542253,0.11388087116242454
0.0,3.0,0.009775605421017585,0.038071400342510914
1.0,3.0,0.06531881804043542,0.20274008694506657
2.0,3.0,-0.03576982892690514,-0.18587801343696483
3.0,3.0,-0.12797156187513883,-0.2583322355420894
4.0,3.0,-0.0013330371028660063,-0.052825714662099885
5.0,3.0,-0.06020884247944904,-0.10025029640363581
6.0,3.0,0.0364363474783382,0.0789092346199446
7.0,3.0,0.026438569206842972,0.05914899222763806
8.0,3.0,0.05198844701177511,0.14214201027532605
9.0,3.0,0.03532548322594985,0.07627453563430371
0.0,4.0,0.012560599382988185,0.0220229460635633
1.0,4.0,0.06654914059056855,0.16180931029935386
2.0,4.0,-0.0304098721903922,-0.23908743241461167
3.0,4.0,-0.10533274570295274,-0.1995252538573124
4.0,4.0,-0.009475539885412011,-0.07556376104444154
5.0,4.0,-0.06566769501983251,-0.10853224317552411
6.0,4.0,0.024680475980608293,0.0905973888962152
7.0,4.0,0.03459673865138826,0.03652907820123969
8.0,4.0,0.04120758043190832,0.16180931029935386
9.0,4.0,0.031291317761128354,0.14994065673216408
0.0,5.0,0.013416121521232952,0.025000000000000022
1.0,5.0,0.06663709945670244,0.19342105263157897
2.0,5.0,-0.036478545293269805,-0.20131578947368425
3.0,5.0,-0.13959419004324206,-0.18947368421052632
4.0,5.0,0.005654728905643633,-0.07105263157894744
5.0,5.0,-0.07639427874487201,-0.1184210526315789
6.0,5.0,0.040026610488967634,0.07499999999999991
7.0,5.0,0.031156447499722822,0.034210526315789504
8.0,5.0,0.046679232730901334,0.15
9.0,5.0,0.04889677347821257,0.10263157894736837
0.0,6.0,0.01927764236649688,0.05885444035733061
1.0,6.0,0.0691336140039885,0.18759852863899112
2.0,6.0,-0.047196986483492104,-0.15265370467682604
3.0,6.0,-0.1391535563926434,-0.22359432475039415
4.0,6.0,0.0004431641923333337,-0.16316342616920648
5.0,6.0,-0.046089076002658956,-0.09222280609563852
6.0,6.0,0.02260137380899633,0.04308985811875992
7.0,6.0,0.030356747174828377,0.07593273778244872
8.0,6.0,0.04143585198315975,0.14293221229637415
9.0,6.0,0.0491912253489918,0.12322648449816079
0.0,7.0,0.02538521228245209,0.05047026096171681
1.0,7.0,0.0697261944352067,0.16439263478606436
2.0,7.0,-0.06662232568451396,-0.1959199894025699
3.0,7.0,-0.11983150426781951,-0.25288117631474377
4.0,7.0,0.0009976720984369936,-0.1031924758246125
5.0,7.0,-0.06551380113069509,-0.10849119088621005
6.0,7.0,0.029819310497727562,0.07961319380050329
7.0,7.0,0.033144884159184165,0.09418466021989659
8.0,7.0,0.055315375235561404,0.13260034441647894
9.0,7.0,0.03757898237445964,0.13922373824347592
0.0,8.0,0.030262572318647086,0.04076550006553941
1.0,8.0,0.05919003115264788,0.16004718836020446
2.0,8.0,-0.03871829105473971,-0.1479879407523922
3.0,8.0,-0.12550066755674233,-0.2476078122951895
4.0,8.0,-0.016466399643969776,-0.08638091492987295
5.0,8.0,-0.03871829105473971,-0.10211036833136711
6.0,8.0,0.022474410324877608,0.060427316817407296
7.0,8.0,0.020249221183800615,0.047319438982828706
8.0,8.0,0.045838896306185914,0.12727749377375797
9.0,8.0,0.04138851802403205,0.14825009830908373
0.0,9.0,0.013363028953229411,0.012456930824277715
1.0,9.0,0.06458797327394203,0.1887092499337397
2.0,9.0,-0.04677060133630294,-0.16644579909886037
3.0,9.0,-0.1403118040089087,-0.2539093559501724
4.0,9.0,0.002227171492204902,-0.11343758282533793
5.0,9.0,-0.03452115812917598,-0.12536443148688048
6.0,9.0,0.020044543429844117,0.0826928173866948
7.0,9.0,0.02338530066815147,0.061489530877285974
8.0,9.0,0.05233853006681507,0.17678240127219713
9.0,9.0,0.04565701559020036,0.1370262390670553
0.0,10.0,0.018242122719734737,-0.02219873150105713
1.0,10.0,0.05362078496406853,0.17996828752642705
2.0,10.0,-0.03703703703703701,-0.1939746300211417
3.0,10.0,-0.13985627418463234,-0.18868921775898526
4.0,10.0,0.010503040353786694,-0.06448202959830875
5.0,10.0,-0.05693753454947484,-0.07901691331923899
6.0,10.0,0.030403537866224524,0.02801268498942917
7.0,10.0,0.023770038695411912,0.07293868921775902
8.0,10.0,0.05362078496406853,0.15089852008456656
9.0,10.0,0.04367053620784962,0.1165433403805496
0.0,11.0,0.005772646536412058,0.038517155251741805
1.0,11.0,0.05461811722912956,0.16340212961745756
2.0,11.0,-0.04307282415630557,-0.18627579860654667
3.0,11.0,-0.13188277087033748,-0.2178256868673591
4.0,11.0,0.001332149200710456,-0.08636781911397409
5.0,11.0,-0.04640319715808177,-0.06927829630603402
6.0,11.0,0.03352575488454707,0.033258840541606396
7.0,11.0,0.02464476021314387,0.06480872880241884
8.0,11.0,0.05572824156305496,0.1318522413566451
9.0,11.0,0.045737122557726356,0.12790850532404355
0.0,12.0,0.026435128857427312,-0.006114218810979624
1.0,12.0,0.061829443645614365,0.1486925978925458
2.0,12.0,-0.035504922021900254,-0.1804344998048654
3.0,12.0,-0.12509678132949892,-0.24678027839209066
4.0,12.0,-0.0034288242451056207,-0.021724990243267916
5.0,12.0,-0.05320207941599384,-0.06075191882398864
6.0,12.0,0.02754120119455816,0.06933784311174697
7.0,12.0,0.02754120119455816,0.03941719786652789
8.0,12.0,0.03970799690299738,0.13178092884090015
9.0,12.0,0.03417763521734326,0.1265773383634707
0.0,13.0,0.011917898918561058,0.015881349258432865
1.0,13.0,0.05936879276097987,0.1707573172332327
2.0,13.0,-0.03332597660560583,-0.1639322745767161
3.0,13.0,-0.12602074597219154,-0.22168263551647205
4.0,13.0,0.004193334804678907,-0.03268145425908916
5.0,13.0,-0.05760317810637831,-0.13636960231001444
6.0,13.0,0.036195100419333416,0.07888174301089372
7.0,13.0,0.022952990509821275,0.018506365664785408
8.0,13.0,0.042816155374089546,0.13794461215382592
9.0,13.0,0.03950562789671148,0.13269457934112083
0.0,14.0,0.02859676346708052,0.024390243902439122
1.0,14.0,0.052981600532032755,0.17732366512854328
2.0,14.0,-0.03014852582575926,-0.18655240606460113
3.0,14.0,-0.11660385723786296,-0.19314436387607115
4.0,14.0,-0.0013300820217246496,-0.09030982201713911
5.0,14.0,-0.06340057636887611,-0.07976268951878708
6.0,14.0,0.025271558412768836,0.08108108108108109
7.0,14.0,0.014187541565063216,0.04680290046143717
8.0,14.0,0.04743959210817995,0.10349373764007913
9.0,14.0,0.0430059853690977,0.11667765326301915
0.0,15.0,0.021808922838481182,0.023426253108231942
1.0,15.0,0.05502048046053356,0.1372856955895825
2.0,15.0,-0.030222517436067742,-0.17288313048030363
3.0,15.0,-0.11435846341193397,-0.2239235702133229
4.0,15.0,-0.006974427100630989,-0.07341970946211233
5.0,15.0,-0.07007638658253075,-0.08127208480565377
6.0,15.0,0.026237130521421514,0.057453212930244794
7.0,15.0,0.021808922838481182,0.03258735767569694
8.0,15.0,0.05169932469832831,0.17131265541159535
9.0,15.0,0.04505701317391781,0.12943332024604107
0.0,16.0,0.007321943643221711,0.025338059603518422
1.0,16.0,0.07166629687153316,0.17237757647367724
2.0,16.0,-0.044819170179720424,-0.1571484836549823
3.0,16.0,-0.11803860661193692,-0.21228830248129194
4.0,16.0,0.011759485245174233,-0.09807010634107914
5.0,16.0,-0.05702240958508986,-0.05474596297755031
6.0,16.0,0.031728422453960584,0.05553367467506893
7.0,16.0,0.011759485245174233,0.014835236969935639
8.0,16.0,0.05280674506323494,0.13036628593934613
9.0,16.0,0.03283780785444872,0.12380202179335688
0.0,17.0,0.019228631766144248,-0.020905001323101396
1.0,17.0,0.0647993775703011,0.1722677957131516
2.0,17.0,-0.030788040457930484,-0.20613919026197414
3.0,17.0,-0.13971323774591535,-0.27361735908970625
4.0,17.0,0.0014449260864732331,-0.044720825615242196
5.0,17.0,-0.05857508058241644,-0.11087589309341093
6.0,17.0,0.027009003001000318,0.11140513363323623
7.0,17.0,0.01811715016116481,0.0889124106906588
8.0,17.0,0.05368456152050672,0.15242127546970094
9.0,17.0,0.044792708680671214,0.13125165387668689
0.0,18.0,0.013303769401330389,0.033615669666490176
1.0,18.0,0.06097560975609749,0.17257808364213864
2.0,18.0,-0.03769401330376943,-0.1874007411328746
3.0,18.0,-0.14523281596452328,-0.24960296453149827
4.0,18.0,0.014412416851441253,-0.06961355214399165
5.0,18.0,-0.059866962305986746,-0.07358390682901018
6.0,18.0,0.032150776053215105,0.09978824775013222
7.0,18.0,0.026607538802660778,0.04552673372154577
8.0,18.0,0.04878048780487797,0.11699311805187919
9.0,18.0,0.046563192904656235,0.11169931180518781
0.0,19.0,0.016892642809513216,0.0023709167544784296
1.0,19.0,0.07801733718604126,0.14857744994731298
2.0,19.0,-0.04423205156701496,-0.18203371970495258
3.0,19.0,-0.13314069793287397,-0.2571127502634353
4.0,19.0,0.00689042009335406,-0.05163329820864069
5.0,19.0,-0.05201155812402763,-0.037144362486828245
6.0,19.0,0.019115358968659693,0.04715489989462599
7.0,19.0,0.02467214936652589,0.05242360379346688
8.0,19.0,0.046899310957990555,0.14067439409905164
9.0,19.0,0.03689708824183152,0.13672286617492097
0.0,20.0,0.004874806115665932,0.03715373506629906
1.0,20.0,0.07024152448482164,0.1763161349612708
2.0,20.0,-0.047196986483492104,-0.17946698175134573
3.0,20.0,-0.11145579437181466,-0.20441118550610482
4.0,20.0,-0.003988477730999265,-0.09544440068268359
5.0,20.0,-0.05273653888765785,-0.05868452146514385
6.0,20.0,0.025925105251495776,0.045030852041486144
7.0,20.0,0.03922003102149345,0.013522384140737791
8.0,20.0,0.03700421005982728,0.1356176972561375
9.0,20.0,0.038112120540660425,0.13036628593934613
0.0,21.0,0.020498614958448833,0.007936507936507943
1.0,21.0,0.06481994459833795,0.17328042328042328
2.0,21.0,-0.04709141274238225,-0.15343915343915343
3.0,21.0,-0.13130193905817167,-0.23412698412698418
4.0,21.0,-0.0060941828254847084,-0.059523809523809576
5.0,21.0,-0.04930747922437671,-0.0965608465608465
6.0,21.0,0.033795013850415605,0.019841269841269858
7.0,21.0,0.02825484764542945,0.05158730158730163
8.0,21.0,0.04709141274238225,0.14417989417989416
9.0,21.0,0.03933518005540164,0.1468253968253968
0.0,22.0,0.017532179316466973,0.015340613624545025
1.0,22.0,0.06635596981802037,0.15184607384295373
2.0,22.0,-0.04682645361739904,-0.20176807072282893
3.0,22.0,-0.14114513981358187,-0.17446697867914715
4.0,22.0,0.019751442521083042,-0.08086323452938123
5.0,22.0,-0.06347092765201956,-0.08996359854394181
6.0,22.0,0.03306702174877946,0.09334373374934994
7.0,22.0,0.02640923213493125,0.024440977639105615
8.0,22.0,0.04527296937416772,0.1141445657826313
9.0,22.0,0.04305370616955165,0.1479459178367135
0.0,23.0,0.013625789298770454,0.029796131730266653
1.0,23.0,0.0557217237177357,0.1735493988499739
2.0,23.0,-0.03954802259887001,-0.20543648719289076
3.0,23.0,-0.12595546693253565,-0.20020909566126505
4.0,23.0,0.013625789298770454,-0.05776267642446421
5.0,23.0,-0.055057051069015144,-0.0956612650287507
6.0,23.0,0.02138030353384302,0.08860428646105589
7.0,23.0,0.02470366677744555,0.0572399372713017
8.0,23.0,0.0446438462390606,0.10951385258755879
9.0,23.0,0.04685942173479562,0.10036591740721378
0.0,24.0,0.007828867570845733,0.0030077154439649124
1.0,24.0,0.05524313595765787,0.1677782136785667
2.0,24.0,-0.04399603043334441,-0.1329933307179286
3.0,24.0,-0.13220862278090198,-0.26245586504511587
4.0,24.0,0.021060756422979388,-0.10030077154439662
5.0,24.0,-0.04840666005072229,-0.055838891068392925
6.0,24.0,0.027676700849046214,0.08800836929514831
7.0,24.0,0.02216341382732386,0.035700274617497044
8.0,24.0,0.06075642297938022,0.141624166339741
9.0,24.0,0.029882015657735156,0.11547011900091529
0.0,25.0,0.024023026679951348,0.06635071090047392
1.0,25.0,0.06830510350935456,0.16640337019483933
2.0,25.0,-0.06454112697885533,-0.2022116903633492
3.0,25.0,-0.12432193069854972,-0.181147972617167
4.0,25.0,-0.00033211557622048817,-0.09426013691416549
5.0,25.0,-0.03575777703974316,-0.10874144286466561
6.0,25.0,0.0339864939665671,0.07030015797788294
7.0,25.0,0.018487767076275932,0.06240126382306476
8.0,25.0,0.04394996125318273,0.10452869931542906
9.0,25.0,0.03620059780803726,0.11637704054765655
0.0,26.0,0.015302133363118559,0.018300653594771257
1.0,26.0,0.0677985032949849,0.18039215686274512
2.0,26.0,-0.046129788897576234,-0.1908496732026144
3.0,26.0,-0.12654975985703112,-0.1973856209150327
4.0,26.0,0.006366581034290225,-0.10457516339869276
5.0,26.0,-0.07628727800737187,-0.08366013071895433
6.0,26.0,0.026471573774153975,0.10457516339869276
7.0,26.0,0.03652407014408585,0.06535947712418291
8.0,26.0,0.0599798950072601,0.09542483660130713
9.0,26.0,0.03652407014408585,0.11241830065359472
0.0,27.0,0.019889502762430955,0.03305785123966951
1.0,27.0,0.07513812154696127,0.17510330578512404
2.0,27.0,-0.04640883977900556,-0.16064049586776855
3.0,27.0,-0.12154696132596683,-0.22649793388429754
4.0,27.0,0.012154696132596695,-0.06637396694214877
5.0,27.0,-0.06298342541436469,-0.08574380165289258
6.0,27.0,0.020994475138121565,0.06663223140495865
7.0,27.0,0.025414364640884,0.036931818181818274
8.0,27.0,0.03977900552486179,0.13119834710743805
9.0,27.0,0.03756906077348057,0.09633264462809918
0.0,28.0,0.026038781163434988,-0.002378435517970433
1.0,28.0,0.06592797783933518,0.1654334038054968
2.0,28.0,-0.03822714681440441,-0.20983086680761107
3.0,28.0,-0.14792243767313015,-0.21115221987315017
4.0,28.0,0.010526315789473755,-0.08165961945031722
5.0,28.0,-0.05817174515235456,-0.06448202959830875
6.0,28.0,0.021606648199446066,0.054439746300211436
7.0,28.0,0.020498614958448833,0.0702959830866808
8.0,28.0,0.05373961218836564,0.12843551797040162
9.0,28.0,0.04598337950138502,0.15089852008456656
0.0,29.0,0.013289036544850509,-0.016850205652116285
1.0,29.0,0.05758582502768542,0.18482154703462914
2.0,29.0,-0.03543743078626803,-0.2079076555658751
3.0,29.0,-0.11960132890365446,-0.27955419928353453
4.0,29.0,-0.001107419712070876,-0.02215735703860959
5.0,29.0,-0.06644518272425255,-0.10176462783600901
6.0,29.0,0.04097452934662228,0.1118482154703462
7.0,29.0,0.018826135105204887,0.05346955021892
8.0,29.0,0.04872646733111841,0.13175003316969608
9.0,29.0,0.043189368770764035,0.14634469948255266


==> pics/RAA_scatter/cifar10_MP_resnet32_rate50_regression.txt <==
dataset,model,rate,a,b,r2,acc
cifar10,resnet32,50,2.12850497894746,0.0,0.8218541883980002,0.7610899999999999


==> pics/RAA_scatter/cifar10_MP_resnet44_rate10.txt <==
class,model,before,after
0.0,0.0,0.021760742295371758,0.023401634755346578
1.0,0.0,0.0670495968187341,0.07602732056880523
2.0,0.0,-0.05335247984093672,-0.037061919157989044
3.0,0.0,-0.13177952060090573,-0.1378345090135483
4.0,0.0,0.008505467800729085,-0.006830142201321234
5.0,0.0,-0.041201811554180935,-0.06393460978613821
6.0,0.0,0.03170219816635376,0.033478893740902516
7.0,0.0,0.01844692367171109,0.01444407121263019
8.0,0.0,0.04937589749254387,0.053633411712014266
9.0,0.0,0.029492985750579983,0.044675848169298
0.0,1.0,0.02655657219370681,0.02990780301326745
1.0,1.0,0.061147065387190315,0.06813582190240611
2.0,1.0,-0.030350368221379157,-0.043175174274791984
3.0,1.0,-0.16201740682883284,-0.15448617045199006
4.0,1.0,0.0020084802499442354,-0.002698448392174452
5.0,1.0,-0.04485605891542068,-0.054418709242185746
6.0,1.0,0.02990403927694716,0.01866426804587369
7.0,1.0,0.010935059138585172,0.027659096019788696
8.0,1.0,0.0533363088596295,0.06026534742523047
9.0,1.0,0.0533363088596295,0.050146165954576216
0.0,2.0,0.038843721770551023,0.05680772769089236
1.0,2.0,0.0670731707317072,0.0809567617295307
2.0,2.0,-0.06278229448961166,-0.07428702851885924
3.0,2.0,-0.12827461607949417,-0.16053357865685378
4.0,2.0,-0.007452574525745314,0.0016099356025758473
5.0,2.0,-0.08875338753387534,-0.09498620055197793
6.0,2.0,0.038843721770551023,0.03150873965041396
7.0,2.0,0.03319783197831976,0.020009199632014685
8.0,2.0,0.06255645889792219,0.07980680772769078
9.0,2.0,0.04674796747967479,0.05910763569457222
0.0,3.0,0.03090405904059046,0.03062426383981157
1.0,3.0,0.08164206642066418,0.07891637220259136
2.0,3.0,-0.060193726937269404,-0.05064782096584208
3.0,3.0,-0.16858856088560886,-0.18021201413427565
4.0,3.0,-0.0059963099630996105,-0.014134275618374572
5.0,3.0,-0.08095018450184494,-0.0930506478209658
6.0,3.0,0.03782287822878235,0.05535924617196707
7.0,3.0,0.018219557195571997,0.032979976442874
8.0,3.0,0.09432656826568264,0.09305064782096592
9.0,3.0,0.05281365313653144,0.04711425206124857
0.0,4.0,0.013634331694233335,0.032338308457711525
1.0,4.0,0.061689763075547514,0.08208955223880597
2.0,4.0,-0.03218596334376402,-0.051334237901402076
3.0,4.0,-0.13388466696468487,-0.15649027589326095
4.0,4.0,-0.0008940545373268025,-0.011759384893713212
5.0,4.0,-0.052302190433616516,-0.06942559927634556
6.0,4.0,0.022574877067501112,0.03799185888738136
7.0,4.0,0.022574877067501112,0.03459972862957946
8.0,4.0,0.05833705856057209,0.06399819086386249
9.0,4.0,0.04045596781403667,0.03799185888738136
0.0,5.0,0.003659753798380926,0.02514943047253861
1.0,5.0,0.06465565043806146,0.062366076463290746
2.0,5.0,-0.04180991460574466,-0.043644975752791325
3.0,5.0,-0.12720416990129746,-0.17333934814480664
4.0,5.0,0.006986802705999871,0.005977218901545022
5.0,5.0,-0.05511811023622044,-0.04928386150896591
6.0,5.0,0.024731063546634246,0.027404984775008443
7.0,5.0,0.023622047244094595,0.0375549791361227
8.0,5.0,0.05467450371520463,0.06349385361452566
9.0,5.0,0.04580237329488744,0.0443216420435322
0.0,6.0,0.01630556176010728,0.008881803689364642
1.0,6.0,0.06656243019879382,0.06581644272375321
2.0,6.0,-0.02948402948402946,-0.0491915281257117
3.0,6.0,-0.11994639267366533,-0.15964472785242542
4.0,6.0,0.0017869108778200199,-0.0013664313368253005
5.0,6.0,-0.06410542774179138,-0.06399453427465274
6.0,6.0,0.01630556176010728,0.0384878159872467
7.0,6.0,0.014071923162832315,0.023684809838305673
8.0,6.0,0.0620951530042439,0.06809382828512864
9.0,6.0,0.03640830913558195,0.0692325210658164
0.0,7.0,0.013804527885146403,0.01206434316353891
1.0,7.0,0.061292103810049695,0.07126899016979442
2.0,7.0,-0.03699613473219213,-0.03485254691689009
3.0,7.0,-0.11982330204307005,-0.13873994638069703
4.0,7.0,0.008282716731087866,0.002010723860589839
5.0,7.0,-0.061292103810049695,-0.060545129579982156
6.0,7.0,0.03147432357813372,0.033288650580875837
7.0,7.0,0.017117614577581524,0.016532618409294052
8.0,7.0,0.04914411927112091,0.06009830205540657
9.0,7.0,0.03699613473219213,0.038873994638069766
0.0,8.0,0.01644079093534774,0.020960108181203585
1.0,8.0,0.0686514107976005,0.07054315979265269
2.0,8.0,-0.045767607198400374,-0.04665314401622717
3.0,8.0,-0.1424127971561875,-0.13004282172639164
4.0,8.0,0.00311041990668743,-0.006085192697768718
5.0,8.0,-0.054654521217507246,-0.0646833446022087
6.0,8.0,0.030882026216396408,0.028848320937570508
7.0,8.0,0.030882026216396408,0.028848320937570508
8.0,8.0,0.04087980448789164,0.04462474645030435
9.0,8.0,0.05198844701177511,0.05363984674329512
0.0,9.0,0.019744222571236324,0.03117505995203836
1.0,9.0,0.08144491810634956,0.07342697270754814
2.0,9.0,-0.036347318824321274,-0.05789653991092849
3.0,9.0,-0.1406775858200583,-0.17094895512161704
4.0,9.0,-0.009423378954453627,0.012903962544250287
5.0,9.0,-0.08570787525241197,-0.06817403220280928
6.0,9.0,0.020866053399147478,0.030033116364051603
7.0,9.0,0.039937177473637064,0.010620075368276779
8.0,9.0,0.05564280906439307,0.07799474705949516
9.0,9.0,0.054520978236481915,0.060865593239693976
0.0,10.0,0.01612546940578756,0.011210762331838575
1.0,10.0,0.061409321846697576,0.0706278026905829
2.0,10.0,-0.03578528827037772,-0.04596412556053816
3.0,10.0,-0.11751711950519102,-0.15358744394618834
4.0,10.0,0.015020985199911704,0.007847533632287003
5.0,10.0,-0.06229290921139828,-0.04708520179372201
6.0,10.0,0.011707532582284134,0.03139013452914801
7.0,10.0,0.026065827258670272,0.023542600896861006
8.0,10.0,0.04484205875855972,0.04820627802690587
9.0,10.0,0.04042412193505629,0.05381165919282503
0.0,11.0,0.02965678107297574,0.032265342960288886
1.0,11.0,0.07297567477507495,0.06611010830324908
2.0,11.0,-0.0647561923803177,-0.050090252707581225
3.0,11.0,-0.12362545818060641,-0.17418772563176893
4.0,11.0,0.016327890703099018,0.010830324909747353
5.0,11.0,-0.044762856825502614,-0.052346570397111915
6.0,11.0,0.020770854159724593,0.03790613718411561
7.0,11.0,0.007441963789847872,0.028880866425992857
8.0,11.0,0.049650116627790696,0.05370036101083042
9.0,11.0,0.0363212262579141,0.04693140794223836
0.0,12.0,0.01452489189488857,0.004259134723156271
1.0,12.0,0.0644195587093912,0.06702533064335346
2.0,12.0,-0.04202239716154789,-0.04954046177987
3.0,12.0,-0.13959419004324206,-0.13920645595158035
4.0,12.0,0.010089810400266101,0.01658820892176646
5.0,12.0,-0.05311010089810406,-0.06299036090562657
6.0,12.0,0.028938906752411588,0.043488007173279594
7.0,12.0,0.016742432642199802,0.02107150863035198
8.0,12.0,0.05554939572014627,0.05469625644474328
9.0,12.0,0.0444616919835901,0.04460883210042598
0.0,13.0,0.01095011613759542,0.02362204724409451
1.0,13.0,0.060723371308483515,0.07536557930258712
2.0,13.0,-0.044353500718947045,-0.05736782902137238
3.0,13.0,-0.11182391328392872,-0.15073115860517436
4.0,13.0,-0.0034288242451056207,0.01124859392575929
5.0,13.0,-0.06094458577590978,-0.05849268841394831
6.0,13.0,0.036389779891604954,0.03149606299212601
7.0,13.0,0.03307156288021241,0.03262092238470194
8.0,13.0,0.044132286251520776,0.050618672665916804
9.0,13.0,0.0352837075544741,0.04161979752530937
0.0,14.0,0.014987877452060896,0.03479236812570149
1.0,14.0,0.06127396958342515,0.07295173961840623
2.0,14.0,-0.035706413929909614,-0.05499438832772171
3.0,14.0,-0.1337888472558959,-0.16386083052749723
4.0,14.0,0.0017632797002425015,0.00448933782267116
5.0,14.0,-0.056645360370288736,-0.05387205387205392
6.0,14.0,0.037028873705091433,0.03479236812570149
7.0,14.0,0.021600176327970094,0.02469135802469138
8.0,14.0,0.05135552126956136,0.050505050505050546
9.0,14.0,0.038130923517742964,0.050505050505050546
0.0,15.0,0.021173356859285394,0.026360067302299582
1.0,15.0,0.055359505955006515,0.06674144699943915
2.0,15.0,-0.04278782531980597,-0.031968592260235525
3.0,15.0,-0.10344067048963398,-0.16432978126752662
4.0,15.0,0.005734450816056442,0.020751542344363515
5.0,15.0,-0.06263784737538605,-0.062254627033090294
6.0,15.0,0.023378914865460957,0.03757711721817172
7.0,15.0,0.039920599911777564,0.029725182277061224
8.0,15.0,0.04322893692104091,0.04767246214245664
9.0,15.0,0.02007057785619761,0.029725182277061224
0.0,16.0,0.02291783119060936,0.015722203370659455
1.0,16.0,0.06316377864728899,0.06549032914828634
2.0,16.0,-0.051984348798211275,-0.0544056102250877
3.0,16.0,-0.12465064281721625,-0.12792670512385473
4.0,16.0,-0.00950251537171599,0.01119782829996609
5.0,16.0,-0.05310229178311905,-0.0826829544169211
6.0,16.0,0.029625489100055986,0.04399954756249298
7.0,16.0,0.029625489100055986,0.025902047279719523
8.0,16.0,0.049748462828395734,0.056441579006899736
9.0,16.0,0.04415874790385701,0.046261735097839665
0.0,17.0,0.013701682076417485,0.016163671301005968
1.0,17.0,0.06717166091121746,0.0681586978636825
2.0,17.0,-0.04199621254316594,-0.03809200859048272
3.0,17.0,-0.12220118079536595,-0.1420820617158359
4.0,17.0,0.003676061044892469,-0.007573188651520333
5.0,17.0,-0.0609334967138243,-0.06408952187182104
6.0,17.0,0.01927147153837583,0.03311857126709618
7.0,17.0,0.03486688203185919,0.026336611280660095
8.0,17.0,0.043778545170992535,0.05120379789759241
9.0,17.0,0.04266458727860087,0.05685543121962248
0.0,18.0,0.015245249668581567,0.019444756659548142
1.0,18.0,0.057224922669023376,0.07901539844891527
2.0,18.0,-0.03999116217410518,-0.040125885129819114
3.0,18.0,-0.12063632346442771,-0.1401596043610206
4.0,18.0,0.0008837825894830125,-0.004158705181521902
5.0,18.0,-0.041095890410958916,-0.07384511633134774
6.0,18.0,0.021873619089703977,0.03742834663369674
7.0,18.0,0.018559434379142772,0.018320782286163854
8.0,18.0,0.046177640300486024,0.06103180847476666
9.0,18.0,0.04175872735307108,0.043048218500618185
0.0,19.0,0.019347705914870172,0.001573741007194321
1.0,19.0,0.06357103372028745,0.07239208633093527
2.0,19.0,-0.040353786622443315,-0.05125899280575537
3.0,19.0,-0.11995577667219451,-0.13331834532374093
4.0,19.0,-0.008291873963515701,0.013938848920863398
5.0,19.0,-0.06799336650082918,-0.061375899280575526
6.0,19.0,0.03482587064676626,0.027428057553956935
7.0,19.0,0.029297954671089088,0.0285521582733814
8.0,19.0,0.049198452183526795,0.05328237410071955
9.0,19.0,0.040353786622443315,0.0487859712230217
0.0,20.0,0.015211640211640249,0.012318029115341557
1.0,20.0,0.058201058201058156,0.06606942889137732
2.0,20.0,-0.022266313932980595,-0.02911534154535277
3.0,20.0,-0.12698412698412695,-0.1343784994400896
4.0,20.0,0.014109347442680813,0.002239641657334828
5.0,20.0,-0.06084656084656088,-0.05487122060470329
6.0,20.0,0.029541446208112925,0.023516237402015697
7.0,20.0,0.017416225749559124,0.020156774916013455
8.0,20.0,0.04607583774250435,0.04479283314669657
9.0,20.0,0.029541446208112925,0.04927211646136623
0.0,21.0,0.031410113611049235,0.030659576875212143
1.0,21.0,0.07150813098685667,0.0747822151827129
2.0,21.0,-0.04210291824459796,-0.06663649734132827
3.0,21.0,-0.13566495878814883,-0.14243692725421428
4.0,21.0,-0.013143239028736948,-0.008937662631519423
5.0,21.0,-0.05992425930051244,-0.0564543500395973
6.0,21.0,0.025840944531075962,0.027265527774635152
7.0,21.0,0.022499443083091996,0.0363163253761738
8.0,21.0,0.061483626642904785,0.05328657087905875
9.0,21.0,0.03809311650701716,0.05215522117886642
0.0,22.0,0.01811715016116481,0.021075171869717177
1.0,22.0,0.06702234078025998,0.0650287388707314
2.0,22.0,-0.0630210070023342,-0.06457793305533643
3.0,22.0,-0.11414916083138825,-0.15812013974980274
4.0,22.0,0.00366788929643211,0.02332920094669227
5.0,22.0,-0.05746359897743701,-0.045418685901048125
6.0,22.0,0.03478937423585639,0.040234419024005486
7.0,22.0,0.020340113371123687,0.017694128254254534
8.0,22.0,0.0503501167055684,0.05037754987039341
9.0,22.0,0.04034678226075358,0.05037754987039341
0.0,23.0,0.021493463328163178,0.009566685424873454
1.0,23.0,0.05694659871482385,0.06921778277996624
2.0,23.0,-0.039441613117660056,-0.03995498030388293
3.0,23.0,-0.11921116773764671,-0.1468767585818795
4.0,23.0,-0.006204298692665564,0.007315700619020891
5.0,23.0,-0.050520717925991554,-0.05458638154192458
6.0,23.0,0.034788389098160975,0.034327518289251645
7.0,23.0,0.02260137380899633,0.019696117051209987
8.0,23.0,0.04143585198315975,0.05233539673607214
9.0,23.0,0.038112120540660425,0.048958919527293296
0.0,24.0,0.0024207746478873016,0.007829977628635354
1.0,24.0,0.06734154929577456,0.06935123042505587
2.0,24.0,-0.044894366197183164,-0.05704697986577186
3.0,24.0,-0.12411971830985916,-0.12416107382550334
4.0,24.0,0.005721830985915473,0.012304250559284127
5.0,24.0,-0.05369718309859162,-0.05704697986577186
6.0,24.0,0.025528169014084504,0.032438478747203604
7.0,24.0,0.028829225352112676,0.01342281879194632
8.0,24.0,0.039832746478873124,0.05033557046979858
9.0,24.0,0.05303697183098581,0.05257270693512296
0.0,25.0,0.03281519861830739,0.006318745611982167
1.0,25.0,0.07541738629821532,0.08003744441844139
2.0,25.0,-0.03972366148531961,-0.06505967704189092
3.0,25.0,-0.14680483592400698,-0.1586707231453312
4.0,25.0,0.002878526194588309,0.0051486075356891635
5.0,25.0,-0.0915371329879102,-0.08729230049145799
6.0,25.0,0.03511801957397809,0.04610344020594429
7.0,25.0,0.021301093839953898,0.02621109290896323
8.0,25.0,0.06390328151986183,0.07652703018956238
9.0,25.0,0.04663212435233158,0.07067633980809736
0.0,26.0,0.02267723469837083,0.025210084033613533
1.0,26.0,0.05570233377366796,0.0700280112044818
2.0,26.0,-0.029062087186261538,-0.05098039215686273
3.0,26.0,-0.1259357111404667,-0.12829131652661058
4.0,26.0,0.012769704975781655,-0.005042016806722631
5.0,26.0,-0.04887714663143989,-0.05434173669467786
6.0,26.0,0.01607221488331138,0.03529411764705892
7.0,26.0,0.013870541611624897,0.020728291316526693
8.0,26.0,0.038088947600176094,0.04313725490196089
9.0,26.0,0.04469396741523555,0.0442577030812326
0.0,27.0,-0.0043051109393973,0.00673400673400674
1.0,27.0,0.05861574125179371,0.06958473625140285
2.0,27.0,-0.042940721933988346,-0.04264870931537602
3.0,27.0,-0.1235235677227067,-0.16049382716049385
4.0,27.0,0.012253008058284578,0.00448933782267116
5.0,27.0,-0.04183684733414289,-0.03703703703703707
6.0,27.0,0.02549950325643008,0.01907968574635243
7.0,27.0,0.02549950325643008,0.0448933782267116
8.0,27.0,0.05199249365272096,0.04938271604938276
9.0,27.0,0.03874599845457546,0.04601571268237939
0.0,28.0,0.015295943249833778,0.008223498929818602
1.0,28.0,0.0662824207492795,0.07356088768728164
2.0,28.0,-0.040124140988694317,-0.04021628928692133
3.0,28.0,-0.12214586566171577,-0.15174045285569454
4.0,28.0,0.009753934825980968,0.004843978821673955
5.0,28.0,-0.06450897805364668,-0.053734369719499915
6.0,28.0,0.030813566836621644,0.030753632984116243
7.0,28.0,0.02305475504322771,0.016109045848822775
8.0,28.0,0.045222788738638824,0.06229582066013282
9.0,28.0,0.036355575260474456,0.049904246930269236
0.0,29.0,0.0034448272030225486,0.017235552551537657
1.0,29.0,0.059006556284031474,0.0758139010927114
2.0,29.0,-0.037670852316924144,-0.058240396530359444
3.0,29.0,-0.11656850761195688,-0.13709586572040106
4.0,29.0,0.021224580508945445,0.00033795201081442713
5.0,29.0,-0.06434048227580849,-0.05148135631407015
6.0,29.0,0.023447049672185805,0.03525965979497577
7.0,29.0,0.0178908767640849,0.021741579362397186
8.0,29.0,0.05345038337593057,0.04652472682212459
9.0,29.0,0.04011556839648852,0.049904246930269236


==> pics/RAA_scatter/cifar10_MP_resnet44_rate10_regression.txt <==
dataset,model,rate,a,b,r2,acc
cifar10,resnet44,10,1.1200947295792612,0.0,0.9654481757137088,0.8853033333333331


==> pics/RAA_scatter/cifar10_MP_resnet44_rate2.txt <==
class,model,before,after
0.0,0.0,0.021760742295371758,0.0280787088215787
1.0,0.0,0.0670495968187341,0.06676984302454125
2.0,0.0,-0.05335247984093672,-0.04377625469820912
3.0,0.0,-0.13177952060090573,-0.12889674994472688
4.0,0.0,0.008505467800729085,0.0004421843908910756
5.0,0.0,-0.041201811554180935,-0.05040902056157415
6.0,0.0,0.03170219816635376,0.026973247844351192
7.0,0.0,0.01844692367171109,0.0280787088215787
8.0,0.0,0.04937589749254387,0.05239885032058368
9.0,0.0,0.029492985750579983,0.020340481980986164
0.0,1.0,0.02655657219370681,0.02890685568723005
1.0,1.0,0.061147065387190315,0.06434821131908287
2.0,1.0,-0.030350368221379157,-0.027577804851035587
3.0,1.0,-0.16201740682883284,-0.12061136338464945
4.0,1.0,0.0020084802499442354,0.0012182965998449328
5.0,1.0,-0.04485605891542068,-0.05637390630191611
6.0,1.0,0.02990403927694716,0.018938974415771408
7.0,1.0,0.010935059138585172,0.011186177871303575
8.0,1.0,0.0533363088596295,0.0466275335031564
9.0,1.0,0.0533363088596295,0.03333702514121167
0.0,2.0,0.038843721770551023,0.036695182350292746
1.0,2.0,0.0670731707317072,0.07271499324628546
2.0,2.0,-0.06278229448961166,-0.040972534894191795
3.0,2.0,-0.12827461607949417,-0.14565511031067083
4.0,2.0,-0.007452574525745314,-0.008329581269698292
5.0,2.0,-0.08875338753387534,-0.08036920306168395
6.0,2.0,0.038843721770551023,0.025438991445294986
7.0,2.0,0.03319783197831976,0.02656461053579476
8.0,2.0,0.06255645889792219,0.07384061233678522
9.0,2.0,0.04674796747967479,0.04007203962179207
0.0,3.0,0.03090405904059046,0.028721821718732134
1.0,3.0,0.08164206642066418,0.08593660601899525
2.0,3.0,-0.060193726937269404,-0.05710035473166272
3.0,3.0,-0.16858856088560886,-0.14864400961208377
4.0,3.0,-0.0059963099630996105,0.00011442956860051377
5.0,3.0,-0.08095018450184494,-0.0925735209978258
6.0,3.0,0.03782287822878235,0.05160773543883743
7.0,3.0,0.018219557195571997,0.02300034328870581
8.0,3.0,0.09432656826568264,0.07220505778693219
9.0,3.0,0.05281365313653144,0.036731891520768986
0.0,4.0,0.013634331694233335,0.020817098964711178
1.0,4.0,0.061689763075547514,0.06645886674830233
2.0,4.0,-0.03218596334376402,-0.04152287654458422
3.0,4.0,-0.13388466696468487,-0.11388177668930195
4.0,4.0,-0.0008940545373268025,-0.00812646109317597
5.0,4.0,-0.052302190433616516,-0.0815985750862741
6.0,4.0,0.022574877067501112,0.025269954358232278
7.0,4.0,0.022574877067501112,0.0375153066904153
8.0,4.0,0.05833705856057209,0.05755315596126012
9.0,4.0,0.04045596781403667,0.0375153066904153
0.0,5.0,0.003659753798380926,0.012854609929078074
1.0,5.0,0.06465565043806146,0.05939716312056736
2.0,5.0,-0.04180991460574466,-0.029255319148936147
3.0,5.0,-0.12720416990129746,-0.13674645390070916
4.0,5.0,0.006986802705999871,0.010638297872340484
5.0,5.0,-0.05511811023622044,-0.05917553191489362
6.0,5.0,0.024731063546634246,0.03501773049645398
7.0,5.0,0.023622047244094595,0.02393617021276603
8.0,5.0,0.05467450371520463,0.048315602836879405
9.0,5.0,0.04580237329488744,0.03501773049645398
0.0,6.0,0.01630556176010728,0.01809703563894759
1.0,6.0,0.06656243019879382,0.059176196291773085
2.0,6.0,-0.02948402948402946,-0.029643610525147048
3.0,6.0,-0.11994639267366533,-0.11624292217164418
4.0,6.0,0.0017869108778200199,0.01143555012767857
5.0,6.0,-0.06410542774179138,-0.06739202842233816
6.0,6.0,0.01630556176010728,0.023648273565005106
7.0,6.0,0.014071923162832315,0.010325302542467066
8.0,6.0,0.0620951530042439,0.05362495836571557
9.0,6.0,0.03640830913558195,0.036971244587543146
0.0,7.0,0.013804527885146403,0.02306588676746499
1.0,7.0,0.061292103810049695,0.057278446087628235
2.0,7.0,-0.03699613473219213,-0.04535923187286174
3.0,7.0,-0.11982330204307005,-0.11930250524224696
4.0,7.0,0.008282716731087866,0.0043041606886657265
5.0,7.0,-0.061292103810049695,-0.05087738660192035
6.0,7.0,0.03147432357813372,0.0285840414965236
7.0,7.0,0.017117614577581524,0.019754993930029826
8.0,7.0,0.04914411927112091,0.047345767575322745
9.0,7.0,0.03699613473219213,0.035205827171393804
0.0,8.0,0.01644079093534774,0.006107717934480911
1.0,8.0,0.0686514107976005,0.06940588561910051
2.0,8.0,-0.045767607198400374,-0.04164353137146028
3.0,8.0,-0.1424127971561875,-0.12048861743475839
4.0,8.0,0.00311041990668743,0.00721821210438652
5.0,8.0,-0.054654521217507246,-0.0571904497501388
6.0,8.0,0.030882026216396408,0.026096612992781872
7.0,8.0,0.030882026216396408,0.028317601332593093
8.0,8.0,0.04087980448789164,0.05052748473070515
9.0,8.0,0.05198844701177511,0.03164908384230992
0.0,9.0,0.019744222571236324,0.02483777131349295
1.0,9.0,0.08144491810634956,0.07518460505705966
2.0,9.0,-0.036347318824321274,-0.027746699485343525
3.0,9.0,-0.1406775858200583,-0.13962855224882526
4.0,9.0,-0.009423378954453627,-0.0008950548221078797
5.0,9.0,-0.08570787525241197,-0.07249944059073626
6.0,9.0,0.020866053399147478,0.017006041620049216
7.0,9.0,0.039937177473637064,0.018124860147684035
8.0,9.0,0.05564280906439307,0.05168941597672847
9.0,9.0,0.054520978236481915,0.05392705303199811
0.0,10.0,0.01612546940578756,0.026574043444701743
1.0,10.0,0.061409321846697576,0.05744845076634681
2.0,10.0,-0.03578528827037772,-0.04509868783768888
3.0,10.0,-0.11751711950519102,-0.12118204873745726
4.0,10.0,0.015020985199911704,0.010034182379534675
5.0,10.0,-0.06229290921139828,-0.047304002646377824
6.0,10.0,0.011707532582284134,0.0166501268056015
7.0,10.0,0.026065827258670272,0.029882015657735156
8.0,10.0,0.04484205875855972,0.034292645275112915
9.0,10.0,0.04042412193505629,0.0387032748924908
0.0,11.0,0.02965678107297574,0.02674624226348364
1.0,11.0,0.07297567477507495,0.0599027409372236
2.0,11.0,-0.0647561923803177,-0.03514588859416451
3.0,11.0,-0.12362545818060641,-0.13682581786030062
4.0,11.0,0.016327890703099018,0.012378426171529606
5.0,11.0,-0.044762856825502614,-0.04398762157382853
6.0,11.0,0.020770854159724593,0.021220159151193626
7.0,11.0,0.007441963789847872,0.016799292661361615
8.0,11.0,0.049650116627790696,0.04774535809018557
9.0,11.0,0.0363212262579141,0.031167108753315652
0.0,12.0,0.01452489189488857,0.01657458563535913
1.0,12.0,0.0644195587093912,0.07071823204419883
2.0,12.0,-0.04202239716154789,-0.025414364640884
3.0,12.0,-0.13959419004324206,-0.12265193370165745
4.0,12.0,0.010089810400266101,0.0
5.0,12.0,-0.05311010089810406,-0.05966850828729287
6.0,12.0,0.028938906752411588,0.03425414364640887
7.0,12.0,0.016742432642199802,0.007734806629834261
8.0,12.0,0.05554939572014627,0.04309392265193362
9.0,12.0,0.0444616919835901,0.03535911602209948
0.0,13.0,0.01095011613759542,0.011186177871303575
1.0,13.0,0.060723371308483515,0.06767083840956908
2.0,13.0,-0.044353500718947045,-0.04862110975744827
3.0,13.0,-0.11182391328392872,-0.10621331265920919
4.0,13.0,-0.0034288242451056207,-0.005426957581127495
5.0,13.0,-0.06094458577590978,-0.060804075755897725
6.0,13.0,0.036389779891604954,0.03222948277771626
7.0,13.0,0.03307156288021241,0.030014398050725453
8.0,13.0,0.044132286251520776,0.04441244877616559
9.0,13.0,0.0352837075544741,0.035552109868202474
0.0,14.0,0.014987877452060896,0.0201165219303068
1.0,14.0,0.06127396958342515,0.06848411564251954
2.0,14.0,-0.035706413929909614,-0.028251071781906063
3.0,14.0,-0.1337888472558959,-0.12718478619325044
4.0,14.0,0.0017632797002425015,0.0014290425414972836
5.0,14.0,-0.056645360370288736,-0.07332087501374078
6.0,14.0,0.037028873705091433,0.03550621083873804
7.0,14.0,0.021600176327970094,0.02451357590414433
8.0,14.0,0.05135552126956136,0.03880400131911619
9.0,14.0,0.038130923517742964,0.03990326481257558
0.0,15.0,0.021173356859285394,0.01700530035335698
1.0,15.0,0.055359505955006515,0.05786219081272085
2.0,15.0,-0.04278782531980597,-0.033789752650176634
3.0,15.0,-0.10344067048963398,-0.11329505300353347
4.0,15.0,0.005734450816056442,0.0026501766784453058
5.0,15.0,-0.06263784737538605,-0.062499999999999986
6.0,15.0,0.023378914865460957,0.021422261484099033
7.0,15.0,0.039920599911777564,0.034673144876325196
8.0,15.0,0.04322893692104091,0.04350706713780918
9.0,15.0,0.02007057785619761,0.03246466431095417
0.0,16.0,0.02291783119060936,0.03010033444816056
1.0,16.0,0.06316377864728899,0.06131549609810472
2.0,16.0,-0.051984348798211275,-0.04459308807134898
3.0,16.0,-0.12465064281721625,-0.12486064659977703
4.0,16.0,-0.00950251537171599,0.004459308807134898
5.0,16.0,-0.05310229178311905,-0.06243032329988857
6.0,16.0,0.029625489100055986,0.02229654403567449
7.0,16.0,0.029625489100055986,0.03455964325529546
8.0,16.0,0.049748462828395734,0.04793756967670003
9.0,16.0,0.04415874790385701,0.031215161649944284
0.0,17.0,0.013701682076417485,0.010190518387239682
1.0,17.0,0.06717166091121746,0.061143110323438096
2.0,17.0,-0.04199621254316594,-0.03411608329641122
3.0,17.0,-0.12220118079536595,-0.11497563136907399
4.0,17.0,0.003676061044892469,-0.0008861320336730426
5.0,17.0,-0.0609334967138243,-0.06180770934869303
6.0,17.0,0.01927147153837583,0.02126716880815241
7.0,17.0,0.03486688203185919,0.029020824102791314
8.0,17.0,0.043778545170992535,0.046743464776251555
9.0,17.0,0.04266458727860087,0.043420469649977735
0.0,18.0,0.015245249668581567,0.015771478989743126
1.0,18.0,0.057224922669023376,0.06760780853645089
2.0,18.0,-0.03999116217410518,-0.03606485055696477
3.0,18.0,-0.12063632346442771,-0.1265027021065401
4.0,18.0,0.0008837825894830125,0.0025366714459028124
5.0,18.0,-0.041095890410958916,-0.06694606815925883
6.0,18.0,0.021873619089703977,0.040035292820116905
7.0,18.0,0.018559434379142772,0.02459468401897
8.0,18.0,0.046177640300486024,0.04224109407742363
9.0,18.0,0.04175872735307108,0.03672659093415683
0.0,19.0,0.019347705914870172,0.009944751381215478
1.0,19.0,0.06357103372028745,0.05856353591160214
2.0,19.0,-0.040353786622443315,-0.03425414364640887
3.0,19.0,-0.11995577667219451,-0.12044198895027622
4.0,19.0,-0.008291873963515701,0.0022099447513812174
5.0,19.0,-0.06799336650082918,-0.045303867403314955
6.0,19.0,0.03482587064676626,0.03204419889502765
7.0,19.0,0.029297954671089088,0.022099447513812175
8.0,19.0,0.049198452183526795,0.03977900552486179
9.0,19.0,0.040353786622443315,0.03535911602209948
0.0,20.0,0.015211640211640249,0.0038567493112948307
1.0,20.0,0.058201058201058156,0.06336088154269973
2.0,20.0,-0.022266313932980595,-0.021487603305785082
3.0,20.0,-0.12698412698412695,-0.11515151515151507
4.0,20.0,0.014109347442680813,0.004958677685950479
5.0,20.0,-0.06084656084656088,-0.06115702479338842
6.0,20.0,0.029541446208112925,0.020385674931129555
7.0,20.0,0.017416225749559124,0.01928374655647391
8.0,20.0,0.04607583774250435,0.046831955922864994
9.0,20.0,0.029541446208112925,0.03911845730027546
0.0,21.0,0.031410113611049235,0.042153264375486645
1.0,21.0,0.07150813098685667,0.056612167723278775
2.0,21.0,-0.04210291824459796,-0.041263485707930175
3.0,21.0,-0.13566495878814883,-0.14136358580803024
4.0,21.0,-0.013143239028736948,-0.00678456234011789
5.0,21.0,-0.05992425930051244,-0.05794683572461354
6.0,21.0,0.025840944531075962,0.03103103103103107
7.0,21.0,0.022499443083091996,0.023245467689912168
8.0,21.0,0.061483626642904785,0.04882660438215987
9.0,21.0,0.03809311650701716,0.0454899343788232
0.0,22.0,0.01811715016116481,0.01086233651075153
1.0,22.0,0.06702234078025998,0.06517401906450894
2.0,22.0,-0.0630210070023342,-0.05120815783639993
3.0,22.0,-0.11414916083138825,-0.11882066060740408
4.0,22.0,0.00366788929643211,0.006428729771669283
5.0,22.0,-0.05746359897743701,-0.05453336289071162
6.0,22.0,0.03478937423585639,0.035247173575703894
7.0,22.0,0.020340113371123687,0.014187541565063216
8.0,22.0,0.0503501167055684,0.05519840390157388
9.0,22.0,0.04034678226075358,0.03746397694524502
0.0,23.0,0.021493463328163178,0.009477628388803231
1.0,23.0,0.05694659871482385,0.05355962089486442
2.0,23.0,-0.039441613117660056,-0.031298214679303486
3.0,23.0,-0.11921116773764671,-0.1337888472558959
4.0,23.0,-0.006204298692665564,0.006171478950848633
5.0,23.0,-0.050520717925991554,-0.047828961869076474
6.0,23.0,0.034788389098160975,0.032620674454485424
7.0,23.0,0.02260137380899633,0.029314525016530823
8.0,23.0,0.04143585198315975,0.037028873705091433
9.0,23.0,0.038112120540660425,0.04474322239365216
0.0,24.0,0.0024207746478873016,0.022427440633245477
1.0,24.0,0.06734154929577456,0.06200527704485489
2.0,24.0,-0.044894366197183164,-0.04793315743183814
3.0,24.0,-0.12411971830985916,-0.12598944591029015
4.0,24.0,0.005721830985915473,0.01143359718557616
5.0,24.0,-0.05369718309859162,-0.050131926121372
6.0,24.0,0.025528169014084504,0.030123131046614
7.0,24.0,0.028829225352112676,0.020228671943711612
8.0,24.0,0.039832746478873124,0.037818821459982395
9.0,24.0,0.05303697183098581,0.04001759014951626
0.0,25.0,0.03281519861830739,0.019616788321167873
1.0,25.0,0.07541738629821532,0.06979927007299261
2.0,25.0,-0.03972366148531961,-0.07960766423357661
3.0,25.0,-0.14680483592400698,-0.13663321167883213
4.0,25.0,0.002878526194588309,0.009352189781021881
5.0,25.0,-0.0915371329879102,-0.09215328467153283
6.0,25.0,0.03511801957397809,0.05839416058394163
7.0,25.0,0.021301093839953898,0.024178832116788316
8.0,25.0,0.06390328151986183,0.06523722627737229
9.0,25.0,0.04663212435233158,0.06181569343065696
0.0,26.0,0.02267723469837083,0.015049983521915902
1.0,26.0,0.05570233377366796,0.05679446336372621
2.0,26.0,-0.029062087186261538,-0.04427111941118313
3.0,26.0,-0.1259357111404667,-0.11347907283313188
4.0,26.0,0.012769704975781655,0.013951444578710365
5.0,26.0,-0.04887714663143989,-0.04756673624079974
6.0,26.0,0.01607221488331138,0.02054267823794359
7.0,26.0,0.013870541611624897,0.012852905635504827
8.0,26.0,0.038088947600176094,0.038119301329232066
9.0,26.0,0.04469396741523555,0.04800615181808191
0.0,27.0,-0.0043051109393973,-0.0012153353220638492
1.0,27.0,0.05861574125179371,0.06839023312341172
2.0,27.0,-0.042940721933988346,-0.04319964644790633
3.0,27.0,-0.1235235677227067,-0.12385371782123519
4.0,27.0,0.012253008058284578,0.009833167605789436
5.0,27.0,-0.04183684733414289,-0.06529665230361291
6.0,27.0,0.02549950325643008,0.02972047287592535
7.0,27.0,0.02549950325643008,0.02972047287592535
8.0,27.0,0.05199249365272096,0.05623687990277311
9.0,27.0,0.03874599845457546,0.03966412551099319
0.0,28.0,0.015295943249833778,0.014908890115958109
1.0,28.0,0.0662824207492795,0.05908337934842628
2.0,28.0,-0.040124140988694317,-0.03810049696300384
3.0,28.0,-0.12214586566171577,-0.1264494754279403
4.0,28.0,0.009753934825980968,0.02595251242407518
5.0,28.0,-0.06450897805364668,-0.06460519050248481
6.0,28.0,0.030813566836621644,0.028161236885698597
7.0,28.0,0.02305475504322771,0.020430701270016647
8.0,28.0,0.045222788738638824,0.03699613473219213
9.0,28.0,0.036355575260474456,0.04362230811706237
0.0,29.0,0.0034448272030225486,0.009620701094769481
1.0,29.0,0.059006556284031474,0.06380625898485014
2.0,29.0,-0.037670852316924144,-0.0379298905230565
3.0,29.0,-0.11656850761195688,-0.1064912086696892
4.0,29.0,0.021224580508945445,0.01183235651885441
5.0,29.0,-0.06434048227580849,-0.06668141103616058
6.0,29.0,0.023447049672185805,0.025102289063363988
7.0,29.0,0.0178908767640849,0.0029857348225146916
8.0,29.0,0.05345038337593057,0.05274798186442548
9.0,29.0,0.04011556839648852,0.04500718788012823


==> pics/RAA_scatter/cifar10_MP_resnet44_rate20.txt <==
class,model,before,after
0.0,0.0,0.021760742295371758,0.031855955678670445
1.0,0.0,0.0670495968187341,0.08956602031394276
2.0,0.0,-0.05335247984093672,-0.05701754385964913
3.0,0.0,-0.13177952060090573,-0.14819944598337947
4.0,0.0,0.008505467800729085,-0.025854108956602003
5.0,0.0,-0.041201811554180935,-0.06971375807940894
6.0,0.0,0.03170219816635376,0.04570637119113583
7.0,0.0,0.01844692367171109,0.01223453370267781
8.0,0.0,0.04937589749254387,0.06763619575253936
9.0,0.0,0.029492985750579983,0.05378578024007397
0.0,1.0,0.02655657219370681,0.031047265987025077
1.0,1.0,0.061147065387190315,0.08781278962001851
2.0,1.0,-0.030350368221379157,-0.07437442075996284
3.0,1.0,-0.16201740682883284,-0.18674698795180725
4.0,1.0,0.0020084802499442354,0.005560704355885109
5.0,1.0,-0.04485605891542068,-0.07321594068582012
6.0,1.0,0.02990403927694716,0.03683966635773871
7.0,1.0,0.010935059138585172,0.0275718257645969
8.0,1.0,0.0533363088596295,0.07854494902687684
9.0,1.0,0.0533363088596295,0.06696014828544958
0.0,2.0,0.038843721770551023,0.035054476551397394
1.0,2.0,0.0670731707317072,0.10374230222643298
2.0,2.0,-0.06278229448961166,-0.09403126480341073
3.0,2.0,-0.12827461607949417,-0.18048318332543828
4.0,2.0,-0.007452574525745314,-0.021790620558976886
5.0,2.0,-0.08875338753387534,-0.08455708195168168
6.0,2.0,0.038843721770551023,0.05637138796778775
7.0,2.0,0.03319783197831976,0.040975840833728044
8.0,2.0,0.06255645889792219,0.08360966366650875
9.0,2.0,0.04674796747967479,0.06110847939365227
0.0,3.0,0.03090405904059046,0.049367704280155605
1.0,3.0,0.08164206642066418,0.09800583657587549
2.0,3.0,-0.060193726937269404,-0.09168287937743193
3.0,3.0,-0.16858856088560886,-0.22908560311284049
4.0,3.0,-0.0059963099630996105,-0.006566147859922266
5.0,3.0,-0.08095018450184494,-0.1014105058365759
6.0,3.0,0.03782287822878235,0.06882295719844356
7.0,3.0,0.018219557195571997,0.027480544747081656
8.0,3.0,0.09432656826568264,0.10894941634241247
9.0,3.0,0.05281365313653144,0.07611867704280154
0.0,4.0,0.013634331694233335,0.026744186046511652
1.0,4.0,0.061689763075547514,0.08488372093023264
2.0,4.0,-0.03218596334376402,-0.08023255813953482
3.0,4.0,-0.13388466696468487,-0.17093023255813955
4.0,4.0,-0.0008940545373268025,-0.015116279069767456
5.0,4.0,-0.052302190433616516,-0.06046511627906969
6.0,4.0,0.022574877067501112,0.058139534883720985
7.0,4.0,0.022574877067501112,0.025581395348837233
8.0,4.0,0.05833705856057209,0.08139534883720938
9.0,4.0,0.04045596781403667,0.050000000000000044
0.0,5.0,0.003659753798380926,0.02358545370047634
1.0,5.0,0.06465565043806146,0.0956198443127686
2.0,5.0,-0.04180991460574466,-0.0635529220401998
3.0,5.0,-0.12720416990129746,-0.16463343789938428
4.0,5.0,0.006986802705999871,-0.013593586615545536
5.0,5.0,-0.05511811023622044,-0.08330428720808643
6.0,5.0,0.024731063546634246,0.032880213779481804
7.0,5.0,0.023622047244094595,0.03055652375973044
8.0,5.0,0.05467450371520463,0.08748692924363893
9.0,5.0,0.04580237329488744,0.054955268967119796
0.0,6.0,0.01630556176010728,0.02040816326530609
1.0,6.0,0.06656243019879382,0.09547267182735165
2.0,6.0,-0.02948402948402946,-0.0628665259207131
3.0,6.0,-0.11994639267366533,-0.1825005864414732
4.0,6.0,0.0017869108778200199,-0.013605442176870812
5.0,6.0,-0.06410542774179138,-0.08280553600750644
6.0,6.0,0.01630556176010728,0.0602861834388928
7.0,6.0,0.014071923162832315,0.00985221674876843
8.0,6.0,0.0620951530042439,0.09195402298850577
9.0,6.0,0.03640830913558195,0.06380483227773869
0.0,7.0,0.013804527885146403,0.009543520754283056
1.0,7.0,0.061292103810049695,0.09807979763136705
2.0,7.0,-0.03699613473219213,-0.076693112567552
3.0,7.0,-0.11982330204307005,-0.1295849143382776
4.0,7.0,0.008282716731087866,-0.01115327124295739
5.0,7.0,-0.061292103810049695,-0.06634471656893179
6.0,7.0,0.03147432357813372,0.03943888697251925
7.0,7.0,0.017117614577581524,0.010693342531907525
8.0,7.0,0.04914411927112091,0.07853282741175108
9.0,7.0,0.03699613473219213,0.04748763941589054
0.0,8.0,0.01644079093534774,0.027365491651205883
1.0,8.0,0.0686514107976005,0.09577922077922066
2.0,8.0,-0.045767607198400374,-0.0827922077922078
3.0,8.0,-0.1424127971561875,-0.16859925788497226
4.0,8.0,0.00311041990668743,-0.0027829313543600055
5.0,8.0,-0.054654521217507246,-0.05844155844155844
6.0,8.0,0.030882026216396408,0.05171614100185525
7.0,8.0,0.030882026216396408,0.034322820037105704
8.0,8.0,0.04087980448789164,0.0667903525046382
9.0,8.0,0.05198844701177511,0.03664192949907231
0.0,9.0,0.019744222571236324,0.04360089317193563
1.0,9.0,0.08144491810634956,0.09413562110706318
2.0,9.0,-0.036347318824321274,-0.08567399224350683
3.0,9.0,-0.1406775858200583,-0.21024797273475138
4.0,9.0,-0.009423378954453627,-0.0010577036079445433
5.0,9.0,-0.08570787525241197,-0.05864378892936884
6.0,9.0,0.020866053399147478,0.0447761194029851
7.0,9.0,0.039937177473637064,0.024797273475143974
8.0,9.0,0.05564280906439307,0.07298154894817258
9.0,9.0,0.054520978236481915,0.07533200141027153
0.0,10.0,0.01612546940578756,0.021804685687775504
1.0,10.0,0.061409321846697576,0.08907446068197632
2.0,10.0,-0.03578528827037772,-0.0605427974947807
3.0,10.0,-0.11751711950519102,-0.17188587334725122
4.0,10.0,0.015020985199911704,0.0009278589654372802
5.0,10.0,-0.06229290921139828,-0.06866156344235667
6.0,10.0,0.011707532582284134,0.027603804221758343
7.0,10.0,0.026065827258670272,0.02992345163535148
8.0,10.0,0.04484205875855972,0.06239851542565538
9.0,10.0,0.04042412193505629,0.0693574576664348
0.0,11.0,0.02965678107297574,0.04609311505863238
1.0,11.0,0.07297567477507495,0.08208522001625461
2.0,11.0,-0.0647561923803177,-0.07001044932079405
3.0,11.0,-0.12362545818060641,-0.1930802275629862
4.0,11.0,0.016327890703099018,-0.013119702774875163
5.0,11.0,-0.044762856825502614,-0.0456287008011146
6.0,11.0,0.020770854159724593,0.04841518634622091
7.0,11.0,0.007441963789847872,0.024033437826541337
8.0,11.0,0.049650116627790696,0.07163589922210623
9.0,11.0,0.0363212262579141,0.04957622199001518
0.0,12.0,0.01452489189488857,0.012173913043478207
1.0,12.0,0.0644195587093912,0.07246376811594203
2.0,12.0,-0.04202239716154789,-0.06086956521739129
3.0,12.0,-0.13959419004324206,-0.1652173913043479
4.0,12.0,0.010089810400266101,0.012173913043478207
5.0,12.0,-0.05311010089810406,-0.0573913043478262
6.0,12.0,0.028938906752411588,0.028405797101449234
7.0,12.0,0.016742432642199802,0.012173913043478207
8.0,12.0,0.05554939572014627,0.07246376811594203
9.0,12.0,0.0444616919835901,0.0736231884057971
0.0,13.0,0.01095011613759542,0.01218804410911196
1.0,13.0,0.060723371308483515,0.08763784097504354
2.0,13.0,-0.044353500718947045,-0.07370864770748693
3.0,13.0,-0.11182391328392872,-0.1561230412071968
4.0,13.0,-0.0034288242451056207,-0.00870574579222294
5.0,13.0,-0.06094458577590978,-0.07022634939059778
6.0,13.0,0.036389779891604954,0.06558328496807893
7.0,13.0,0.03307156288021241,0.01567034242600111
8.0,13.0,0.044132286251520776,0.06210098665118977
9.0,13.0,0.0352837075544741,0.06558328496807893
0.0,14.0,0.014987877452060896,0.028265674072350807
1.0,14.0,0.06127396958342515,0.09224147958590197
2.0,14.0,-0.035706413929909614,-0.12178666976852393
3.0,14.0,-0.1337888472558959,-0.16366174246830295
4.0,14.0,0.0017632797002425015,-0.001977433988600715
5.0,14.0,-0.056645360370288736,-0.05315807839944175
6.0,14.0,0.037028873705091433,0.06199837152495058
7.0,14.0,0.021600176327970094,0.017796905897406047
8.0,14.0,0.05135552126956136,0.07014074677212984
9.0,14.0,0.038130923517742964,0.07014074677212984
0.0,15.0,0.021173356859285394,0.020502722112822946
1.0,15.0,0.055359505955006515,0.08073670798100324
2.0,15.0,-0.04278782531980597,-0.061739835514884635
3.0,15.0,-0.10344067048963398,-0.17641607784084326
4.0,15.0,0.005734450816056442,-0.00613923317502603
5.0,15.0,-0.06263784737538605,-0.0663732190432062
6.0,15.0,0.023378914865460957,0.05988648210355622
7.0,15.0,0.039920599911777564,0.02861114328738568
8.0,15.0,0.04322893692104091,0.06915324916019934
9.0,15.0,0.02007057785619761,0.05177806092899349
0.0,16.0,0.02291783119060936,0.02289898872486348
1.0,16.0,0.06316377864728899,0.08334301987678729
2.0,16.0,-0.051984348798211275,-0.07939091014762283
3.0,16.0,-0.12465064281721625,-0.17703126816226897
4.0,16.0,-0.00950251537171599,0.00430082529350231
5.0,16.0,-0.05310229178311905,-0.07939091014762283
6.0,16.0,0.029625489100055986,0.06125770080204589
7.0,16.0,0.029625489100055986,0.03917238172730451
8.0,16.0,0.049748462828395734,0.06823201208880633
9.0,16.0,0.04415874790385701,0.0566081599442056
0.0,17.0,0.013701682076417485,0.03733955659276549
1.0,17.0,0.06717166091121746,0.08518086347724628
2.0,17.0,-0.04199621254316594,-0.06884480746791125
3.0,17.0,-0.12220118079536595,-0.17502917152858813
4.0,17.0,0.003676061044892469,-0.012835472578763139
5.0,17.0,-0.0609334967138243,-0.06884480746791125
6.0,17.0,0.01927147153837583,0.04667444574095687
7.0,17.0,0.03486688203185919,0.022170361726954513
8.0,17.0,0.043778545170992535,0.06301050175029177
9.0,17.0,0.04266458727860087,0.07117852975495922
0.0,18.0,0.015245249668581567,0.025998142989786414
1.0,18.0,0.057224922669023376,0.08867223769730723
2.0,18.0,-0.03999116217410518,-0.08426183844011141
3.0,18.0,-0.12063632346442771,-0.15622098421541325
4.0,18.0,0.0008837825894830125,0.002785515320334213
5.0,18.0,-0.041095890410958916,-0.08890436397400185
6.0,18.0,0.021873619089703977,0.05733519034354689
7.0,18.0,0.018559434379142772,0.017873723305478144
8.0,18.0,0.046177640300486024,0.07242339832869082
9.0,18.0,0.04175872735307108,0.06429897864438255
0.0,19.0,0.019347705914870172,0.015081206496519735
1.0,19.0,0.06357103372028745,0.09976798143851505
2.0,19.0,-0.040353786622443315,-0.08120649651972152
3.0,19.0,-0.11995577667219451,-0.16589327146171695
4.0,19.0,-0.008291873963515701,-0.008120649651972164
5.0,19.0,-0.06799336650082918,-0.05684454756380516
6.0,19.0,0.03482587064676626,0.0464037122969838
7.0,19.0,0.029297954671089088,0.022041763341067305
8.0,19.0,0.049198452183526795,0.07888631090487246
9.0,19.0,0.040353786622443315,0.04988399071925759
0.0,20.0,0.015211640211640249,0.014509576320371392
1.0,20.0,0.058201058201058156,0.09460243760882171
2.0,20.0,-0.022266313932980595,-0.058618688334300624
3.0,20.0,-0.12698412698412695,-0.19210679048171803
4.0,20.0,0.014109347442680813,0.01218804410911196
5.0,20.0,-0.06084656084656088,-0.053975623911781886
6.0,20.0,0.029541446208112925,0.04468949506674402
7.0,20.0,0.017416225749559124,0.02495647127103884
8.0,20.0,0.04607583774250435,0.06906558328496808
9.0,20.0,0.029541446208112925,0.04468949506674402
0.0,21.0,0.031410113611049235,0.012732157458240884
1.0,21.0,0.07150813098685667,0.09566639411283726
2.0,21.0,-0.04210291824459796,-0.04684032239224393
3.0,21.0,-0.13566495878814883,-0.19051512673753068
4.0,21.0,-0.013143239028736948,-0.019974302067515482
5.0,21.0,-0.05992425930051244,-0.07137016703656107
6.0,21.0,0.025840944531075962,0.05478331970564193
7.0,21.0,0.022499443083091996,0.01974068449947439
8.0,21.0,0.061483626642904785,0.0711365494685201
9.0,21.0,0.03809311650701716,0.07464081298913687
0.0,22.0,0.01811715016116481,0.01195311593361956
1.0,22.0,0.06702234078025998,0.07926192410351633
2.0,22.0,-0.0630210070023342,-0.07392363931762792
3.0,22.0,-0.11414916083138825,-0.15980039456887551
4.0,22.0,0.00366788929643211,0.014274109318788416
5.0,22.0,-0.05746359897743701,-0.05071370546593951
6.0,22.0,0.03478937423585639,0.034002553092723674
7.0,22.0,0.020340113371123687,0.02123708947429498
8.0,22.0,0.0503501167055684,0.06765695717767206
9.0,22.0,0.04034678226075358,0.05605199025182779
0.0,23.0,0.021493463328163178,0.01195311593361956
1.0,23.0,0.05694659871482385,0.08854589764419163
2.0,23.0,-0.039441613117660056,-0.07624463270279677
3.0,23.0,-0.11921116773764671,-0.17256585818730422
4.0,23.0,-0.006204298692665564,0.003829639085528571
5.0,23.0,-0.050520717925991554,-0.06115817569919922
6.0,23.0,0.034788389098160975,0.04444702332598352
7.0,23.0,0.02260137380899633,0.031681559707554825
8.0,23.0,0.04143585198315975,0.07113844725542534
9.0,23.0,0.038112120540660425,0.058372983636996646
0.0,24.0,0.0024207746478873016,0.027158774373259024
1.0,24.0,0.06734154929577456,0.09099350046425245
2.0,24.0,-0.044894366197183164,-0.07265552460538531
3.0,24.0,-0.12411971830985916,-0.15273909006499542
4.0,24.0,0.005721830985915473,-0.0006963788300836176
5.0,24.0,-0.05369718309859162,-0.07497678737233053
6.0,24.0,0.025528169014084504,0.050371402042711226
7.0,24.0,0.028829225352112676,0.007428040854224653
8.0,24.0,0.039832746478873124,0.06313834726090994
9.0,24.0,0.05303697183098581,0.06197771587743733
0.0,25.0,0.03281519861830739,0.023717328170377482
1.0,25.0,0.07541738629821532,0.11084220716360117
2.0,25.0,-0.03972366148531961,-0.0900290416263311
3.0,25.0,-0.14680483592400698,-0.1928848015488867
4.0,25.0,0.002878526194588309,-0.023475314617618554
5.0,25.0,-0.0915371329879102,-0.08881897386253633
6.0,25.0,0.03511801957397809,0.06243949661181023
7.0,25.0,0.021301093839953898,0.018877057115198388
8.0,25.0,0.06390328151986183,0.09995159728944822
9.0,25.0,0.04663212435233158,0.07938044530493707
0.0,26.0,0.02267723469837083,0.01640101640101639
1.0,26.0,0.05570233377366796,0.08454608454608446
2.0,26.0,-0.029062087186261538,-0.06791406791406787
3.0,26.0,-0.1259357111404667,-0.14991914991914995
4.0,26.0,0.012769704975781655,0.01986601986601986
5.0,26.0,-0.04887714663143989,-0.07830907830907828
6.0,26.0,0.01607221488331138,0.040656040656040664
7.0,26.0,0.013870541611624897,0.01986601986601986
8.0,26.0,0.038088947600176094,0.055671055671055694
9.0,26.0,0.04469396741523555,0.05913605913605916
0.0,27.0,-0.0043051109393973,0.013241220495106452
1.0,27.0,0.05861574125179371,0.09268854346574543
2.0,27.0,-0.042940721933988346,-0.052389176741508454
3.0,27.0,-0.1235235677227067,-0.17674150834772603
4.0,27.0,0.012253008058284578,0.002878526194588309
5.0,27.0,-0.04183684733414289,-0.050086355785837755
6.0,27.0,0.02549950325643008,0.029360967184801343
7.0,27.0,0.02549950325643008,0.023603914795624598
8.0,27.0,0.05199249365272096,0.06390328151986183
9.0,27.0,0.03874599845457546,0.053540587219343676
0.0,28.0,0.015295943249833778,0.01885046837053311
1.0,28.0,0.0662824207492795,0.09055163640568975
2.0,28.0,-0.040124140988694317,-0.08291893142130216
3.0,28.0,-0.12214586566171577,-0.14768127674337925
4.0,28.0,0.009753934825980968,0.0026598820400138413
5.0,28.0,-0.06450897805364668,-0.06094599282988316
6.0,28.0,0.030813566836621644,0.04197987741413207
7.0,28.0,0.02305475504322771,0.026945761535792746
8.0,28.0,0.045222788738638824,0.057013993292471386
9.0,28.0,0.036355575260474456,0.05354458193593154
0.0,29.0,0.0034448272030225486,0.01815219920875023
1.0,29.0,0.059006556284031474,0.10193158017221304
2.0,29.0,-0.037670852316924144,-0.10169885966953691
3.0,29.0,-0.11656850761195688,-0.15987898533860842
4.0,29.0,0.021224580508945445,-0.005119851058878369
5.0,29.0,-0.06434048227580849,-0.06446357924133116
6.0,29.0,0.023447049672185805,0.046078659529904545
7.0,29.0,0.0178908767640849,0.02629741680242024
8.0,29.0,0.05345038337593057,0.07051431231091457
9.0,29.0,0.04011556839648852,0.06818710728415171


==> pics/RAA_scatter/cifar10_MP_resnet44_rate20_regression.txt <==
dataset,model,rate,a,b,r2,acc
cifar10,resnet44,20,1.344511688208221,0.0,0.955849369885005,0.8583833333333334


==> pics/RAA_scatter/cifar10_MP_resnet44_rate2_regression.txt <==
dataset,model,rate,a,b,r2,acc
cifar10,resnet44,2,0.966432876154306,0.0,0.9737196493631938,0.9015266666666667


==> pics/RAA_scatter/cifar10_MP_resnet44_rate4.txt <==
class,model,before,after
0.0,0.0,0.021760742295371758,0.026949096151713543
1.0,0.0,0.0670495968187341,0.072418764555839
2.0,0.0,-0.05335247984093672,-0.04402794721082395
3.0,0.0,-0.13177952060090573,-0.134967284019075
4.0,0.0,0.008505467800729085,-0.007430409227015558
5.0,0.0,-0.041201811554180935,-0.04846401242098255
6.0,0.0,0.03170219816635376,0.025840079849173893
7.0,0.0,0.01844692367171109,0.030276145059332488
8.0,0.0,0.04937589749254387,0.04691138959742709
9.0,0.0,0.029492985750579983,0.03249417766441178
0.0,1.0,0.02655657219370681,0.03482808501168354
1.0,1.0,0.061147065387190315,0.0726605096250138
2.0,1.0,-0.030350368221379157,-0.047513074440859095
3.0,1.0,-0.16201740682883284,-0.1498831645710471
4.0,1.0,0.0020084802499442354,0.004784688995215278
5.0,1.0,-0.04485605891542068,-0.039724045843996955
6.0,1.0,0.02990403927694716,0.02258818293090017
7.0,1.0,0.010935059138585172,0.003671970624234972
8.0,1.0,0.0533363088596295,0.05596973406030922
9.0,1.0,0.0533363088596295,0.04261711360854568
0.0,2.0,0.038843721770551023,0.029761231187054416
1.0,2.0,0.0670731707317072,0.06823582663799921
2.0,2.0,-0.06278229448961166,-0.04492474821772102
3.0,2.0,-0.12827461607949417,-0.13205839085662557
4.0,2.0,-0.007452574525745314,-0.01323978725811932
5.0,2.0,-0.08875338753387534,-0.08792576666289463
6.0,2.0,0.038843721770551023,0.026366413941382807
7.0,2.0,0.03319783197831976,0.03994568292406925
8.0,2.0,0.06255645889792219,0.06823582663799921
9.0,2.0,0.04674796747967479,0.04560371166685527
0.0,3.0,0.03090405904059046,0.02888709863045231
1.0,3.0,0.08164206642066418,0.07837495684198417
2.0,3.0,-0.060193726937269404,-0.05282541143975147
3.0,3.0,-0.16858856088560886,-0.16791345379215103
4.0,3.0,-0.0059963099630996105,-0.009091955345839588
5.0,3.0,-0.08095018450184494,-0.07584301991023128
6.0,3.0,0.03782287822878235,0.05535734837150424
7.0,3.0,0.018219557195571997,0.02428357693635632
8.0,3.0,0.09432656826568264,0.07837495684198417
9.0,3.0,0.05281365313653144,0.04039590286569228
0.0,4.0,0.013634331694233335,0.027619367102762
1.0,4.0,0.061689763075547514,0.07458347310745833
2.0,4.0,-0.03218596334376402,-0.03611763390361176
3.0,4.0,-0.13388466696468487,-0.1289276529128927
4.0,4.0,-0.0008940545373268025,-0.0025718439002571495
5.0,4.0,-0.052302190433616516,-0.06854523090685455
6.0,4.0,0.022574877067501112,0.018673823101867437
7.0,4.0,0.022574877067501112,0.02426478810242654
8.0,4.0,0.05833705856057209,0.04774684110477476
9.0,4.0,0.04045596781403667,0.04327406910432748
0.0,5.0,0.003659753798380926,0.024558284253805986
1.0,5.0,0.06465565043806146,0.06011779086565165
2.0,5.0,-0.04180991460574466,-0.03100344482720306
3.0,5.0,-0.12720416990129746,-0.1376819646627403
4.0,5.0,0.006986802705999871,0.007889765529503273
5.0,5.0,-0.05511811023622044,-0.06989665518390939
6.0,5.0,0.024731063546634246,0.03233692632514725
7.0,5.0,0.023622047244094595,0.022335815090565626
8.0,5.0,0.05467450371520463,0.05456161795755075
9.0,5.0,0.04580237329488744,0.03678186465162798
0.0,6.0,0.01630556176010728,0.0047043010752687965
1.0,6.0,0.06656243019879382,0.06742831541218629
2.0,6.0,-0.02948402948402946,-0.034498207885304714
3.0,6.0,-0.11994639267366533,-0.12634408602150538
4.0,6.0,0.0017869108778200199,0.003584229390680982
5.0,6.0,-0.06410542774179138,-0.06362007168458789
6.0,6.0,0.01630556176010728,0.024865591397849458
7.0,6.0,0.014071923162832315,0.01814516129032257
8.0,6.0,0.0620951530042439,0.06518817204301065
9.0,6.0,0.03640830913558195,0.04054659498207886
0.0,7.0,0.013804527885146403,0.02232537577365163
1.0,7.0,0.061292103810049695,0.0621131741821396
2.0,7.0,-0.03699613473219213,-0.025198938992042487
3.0,7.0,-0.11982330204307005,-0.11693191865605658
4.0,7.0,0.008282716731087866,-0.00641025641025644
5.0,7.0,-0.061292103810049695,-0.05946065428824057
6.0,7.0,0.03147432357813372,0.027851458885941642
7.0,7.0,0.017117614577581524,0.006852343059239592
8.0,7.0,0.04914411927112091,0.04885057471264357
9.0,7.0,0.03699613473219213,0.04000884173297955
0.0,8.0,0.01644079093534774,0.01502504173622712
1.0,8.0,0.0686514107976005,0.07178631051752922
2.0,8.0,-0.045767607198400374,-0.04062326099053976
3.0,8.0,-0.1424127971561875,-0.1430161380077907
4.0,8.0,0.00311041990668743,-0.005008347245408958
5.0,8.0,-0.054654521217507246,-0.048414023372287125
6.0,8.0,0.030882026216396408,0.031719532554257183
7.0,8.0,0.030882026216396408,0.02170283806343915
8.0,8.0,0.04087980448789164,0.045075125208681115
9.0,8.0,0.05198844701177511,0.05175292153589314
0.0,9.0,0.019744222571236324,0.01476840456477958
1.0,9.0,0.08144491810634956,0.06623405683598112
2.0,9.0,-0.036347318824321274,-0.04676661445513544
3.0,9.0,-0.1406775858200583,-0.12732154844484225
4.0,9.0,-0.009423378954453627,0.00805549339897067
5.0,9.0,-0.08570787525241197,-0.07249944059073626
6.0,9.0,0.020866053399147478,0.02371895278585813
7.0,9.0,0.039937177473637064,0.027075408368762585
8.0,9.0,0.05564280906439307,0.055045871559632926
9.0,9.0,0.054520978236481915,0.05168941597672847
0.0,10.0,0.01612546940578756,0.020137198495242304
1.0,10.0,0.061409321846697576,0.06439477760566488
2.0,10.0,-0.03578528827037772,-0.05178136755919458
3.0,10.0,-0.11751711950519102,-0.1181677362248285
4.0,10.0,0.015020985199911704,0.002434166851073224
5.0,10.0,-0.06229290921139828,-0.049568488603673445
6.0,10.0,0.011707532582284134,0.027882274839566276
7.0,10.0,0.026065827258670272,0.022350077450763436
8.0,10.0,0.04484205875855972,0.04005310909493239
9.0,10.0,0.04042412193505629,0.04226598805045353
0.0,11.0,0.02965678107297574,0.03237290021136947
1.0,11.0,0.07297567477507495,0.06908443653354092
2.0,11.0,-0.0647561923803177,-0.051062409611747746
3.0,11.0,-0.12362545818060641,-0.1478473690065636
4.0,11.0,0.016327890703099018,-0.002113694515518982
5.0,11.0,-0.044762856825502614,-0.029925464456558054
6.0,11.0,0.020770854159724593,0.016798309044387588
7.0,11.0,0.007441963789847872,0.0223606630325954
8.0,11.0,0.049650116627790696,0.04905996217599279
9.0,11.0,0.0363212262579141,0.04127266659250197
0.0,12.0,0.01452489189488857,0.0076488194213502015
1.0,12.0,0.0644195587093912,0.05974947345083688
2.0,12.0,-0.04202239716154789,-0.028932490854672446
3.0,12.0,-0.13959419004324206,-0.14532756900565347
4.0,12.0,0.010089810400266101,0.00875734397516907
5.0,12.0,-0.05311010089810406,-0.04888593282341207
6.0,12.0,0.028938906752411588,0.03757898237445964
7.0,12.0,0.016742432642199802,0.016517015851901146
8.0,12.0,0.05554939572014627,0.04977275246646706
9.0,12.0,0.0444616919835901,0.04312160514355386
0.0,13.0,0.01095011613759542,0.02138560926709734
1.0,13.0,0.060723371308483515,0.07484963243484063
2.0,13.0,-0.044353500718947045,-0.03653374916462469
3.0,13.0,-0.11182391328392872,-0.13455112497215416
4.0,13.0,-0.0034288242451056207,-0.006460236132769021
5.0,13.0,-0.06094458577590978,-0.05546892403653382
6.0,13.0,0.036389779891604954,0.042548451770995775
7.0,13.0,0.03307156288021241,0.02027177545110269
8.0,13.0,0.044132286251520776,0.042548451770995775
9.0,13.0,0.0352837075544741,0.031410113611049235
0.0,14.0,0.014987877452060896,0.023969954711145536
1.0,14.0,0.06127396958342515,0.06484038440296032
2.0,14.0,-0.035706413929909614,-0.03788799293052027
3.0,14.0,-0.1337888472558959,-0.10858279023528106
4.0,14.0,0.0017632797002425015,0.0007732243455208593
5.0,14.0,-0.056645360370288736,-0.06660775433557939
6.0,14.0,0.037028873705091433,0.01844692367171109
7.0,14.0,0.021600176327970094,0.026179167126919315
8.0,14.0,0.05135552126956136,0.037225229205788087
9.0,14.0,0.038130923517742964,0.041643654037335644
0.0,15.0,0.021173356859285394,0.010402833111996542
1.0,15.0,0.055359505955006515,0.05577689243027889
2.0,15.0,-0.04278782531980597,-0.03497122620628593
3.0,15.0,-0.10344067048963398,-0.12350597609561745
4.0,15.0,0.005734450816056442,0.0015493581230633774
5.0,15.0,-0.06263784737538605,-0.04271801682160244
6.0,15.0,0.023378914865460957,0.02589641434262958
7.0,15.0,0.039920599911777564,0.0336432049579461
8.0,15.0,0.04322893692104091,0.04581673306772908
9.0,15.0,0.02007057785619761,0.02810978308986287
0.0,16.0,0.02291783119060936,0.017175998215480794
1.0,16.0,0.06316377864728899,0.06401962971224627
2.0,16.0,-0.051984348798211275,-0.05085879991077401
3.0,16.0,-0.12465064281721625,-0.1110863261209011
4.0,16.0,-0.00950251537171599,0.0015614543832255944
5.0,16.0,-0.05310229178311905,-0.053089449029667606
6.0,16.0,0.029625489100055986,0.019406647334374395
7.0,16.0,0.029625489100055986,0.0372518402855232
8.0,16.0,0.049748462828395734,0.039482489404416794
9.0,16.0,0.04415874790385701,0.036136515726076394
0.0,17.0,0.013701682076417485,0.006016042780748743
1.0,17.0,0.06717166091121746,0.0628342245989305
2.0,17.0,-0.04199621254316594,-0.037433155080213866
3.0,17.0,-0.12220118079536595,-0.12655971479500883
4.0,17.0,0.003676061044892469,-0.000668449197860889
5.0,17.0,-0.0609334967138243,-0.05637254901960782
6.0,17.0,0.01927147153837583,0.02718360071301258
7.0,17.0,0.03486688203185919,0.033868092691622206
8.0,17.0,0.043778545170992535,0.046122994652406414
9.0,17.0,0.04266458727860087,0.04500891265597147
0.0,18.0,0.015245249668581567,0.008450077829664279
1.0,18.0,0.057224922669023376,0.059595285746052905
2.0,18.0,-0.03999116217410518,-0.044918834778741375
3.0,18.0,-0.12063632346442771,-0.10829441850122297
4.0,18.0,0.0008837825894830125,-0.019346230820547
5.0,18.0,-0.041095890410958916,-0.04380698243273293
6.0,18.0,0.021873619089703977,0.02179230598176569
7.0,18.0,0.018559434379142772,0.024016010673782593
8.0,18.0,0.046177640300486024,0.0529241716700022
9.0,18.0,0.04175872735307108,0.04958861463197684
0.0,19.0,0.019347705914870172,0.01205618847472627
1.0,19.0,0.06357103372028745,0.05851122663422182
2.0,19.0,-0.040353786622443315,-0.04988386240460129
3.0,19.0,-0.11995577667219451,-0.12509678132949892
4.0,19.0,-0.008291873963515701,0.006525826789072023
5.0,19.0,-0.06799336650082918,-0.06758101979869488
6.0,19.0,0.03482587064676626,0.03417763521734326
7.0,19.0,0.029297954671089088,0.036389779891604954
8.0,19.0,0.049198452183526795,0.04855657560004417
9.0,19.0,0.040353786622443315,0.04634443092578248
0.0,20.0,0.015211640211640249,0.008728317313004108
1.0,20.0,0.058201058201058156,0.06176113136669976
2.0,20.0,-0.022266313932980595,-0.03878024527676502
3.0,20.0,-0.12698412698412695,-0.12385371782123519
4.0,20.0,0.014109347442680813,0.01646226936250141
5.0,20.0,-0.06084656084656088,-0.05866755054690093
6.0,20.0,0.029541446208112925,0.03193017346149601
7.0,20.0,0.017416225749559124,0.02972047287592535
8.0,20.0,0.04607583774250435,0.046293227267705156
9.0,20.0,0.029541446208112925,0.026405921997569366
0.0,21.0,0.031410113611049235,0.019406647334374395
1.0,21.0,0.07150813098685667,0.07740352442560787
2.0,21.0,-0.04210291824459796,-0.03301360695962521
3.0,21.0,-0.13566495878814883,-0.1322774927503903
4.0,21.0,-0.013143239028736948,-0.011822440330136007
5.0,21.0,-0.05992425930051244,-0.06647334374302921
6.0,21.0,0.025840944531075962,0.0372518402855232
7.0,21.0,0.022499443083091996,0.019406647334374395
8.0,21.0,0.061483626642904785,0.056212357796118675
9.0,21.0,0.03809311650701716,0.0339058666071828
0.0,22.0,0.01811715016116481,0.01706182140483058
1.0,22.0,0.06702234078025998,0.06691779304232219
2.0,22.0,-0.0630210070023342,-0.036117881675160605
3.0,22.0,-0.11414916083138825,-0.11699534677598042
4.0,22.0,0.00366788929643211,0.004874806115665932
5.0,22.0,-0.05746359897743701,-0.050520717925991554
6.0,22.0,0.03478937423585639,0.030356747174828377
7.0,22.0,0.020340113371123687,0.010414358519831681
8.0,22.0,0.0503501167055684,0.0425437624639929
9.0,22.0,0.04034678226075358,0.031464657655661525
0.0,23.0,0.021493463328163178,-0.004539918060015494
1.0,23.0,0.05694659871482385,0.05525412468165203
2.0,23.0,-0.039441613117660056,-0.04108072195770127
3.0,23.0,-0.11921116773764671,-0.1064112501384121
4.0,23.0,-0.006204298692665564,0.0032111615546451264
5.0,23.0,-0.050520717925991554,-0.04329531613331859
6.0,23.0,0.034788389098160975,0.03532277710109627
7.0,23.0,0.02260137380899633,0.026464400398626988
8.0,23.0,0.04143585198315975,0.03864466836452213
9.0,23.0,0.038112120540660425,0.036430074188904926
0.0,24.0,0.0024207746478873016,0.009194638307300416
1.0,24.0,0.06734154929577456,0.06679960119641079
2.0,24.0,-0.044894366197183164,-0.06835050404342526
3.0,24.0,-0.12411971830985916,-0.11709316494959555
4.0,24.0,0.005721830985915473,0.016949152542372982
5.0,24.0,-0.05369718309859162,-0.047302536833942574
6.0,24.0,0.025528169014084504,0.029134817768915588
7.0,24.0,0.028829225352112676,0.02470366677744555
8.0,24.0,0.039832746478873124,0.04242827074332558
9.0,24.0,0.05303697183098581,0.04353605849119309
0.0,25.0,0.03281519861830739,0.011557386428653161
1.0,25.0,0.07541738629821532,0.08135942327497418
2.0,25.0,-0.03972366148531961,-0.05595605904565746
3.0,25.0,-0.14680483592400698,-0.1383453484380364
4.0,25.0,0.002878526194588309,0.009268795056642631
5.0,25.0,-0.0915371329879102,-0.09028492962581527
6.0,25.0,0.03511801957397809,0.03558759583476372
7.0,25.0,0.021301093839953898,0.019567456230690016
8.0,25.0,0.06390328151986183,0.07792653621695839
9.0,25.0,0.04663212435233158,0.0493191440668269
0.0,26.0,0.02267723469837083,0.010503040353786694
1.0,26.0,0.05570233377366796,0.0558319513543394
2.0,26.0,-0.029062087186261538,-0.05030403537866223
3.0,26.0,-0.1259357111404667,-0.11000552791597559
4.0,26.0,0.012769704975781655,0.010503040353786694
5.0,26.0,-0.04887714663143989,-0.051409618573797666
6.0,26.0,0.01607221488331138,0.021558872305141044
7.0,26.0,0.013870541611624897,0.017136539524599304
8.0,26.0,0.038088947600176094,0.042564953012714186
9.0,26.0,0.04469396741523555,0.05362078496406853
0.0,27.0,-0.0043051109393973,-0.0018770012145301136
1.0,27.0,0.05861574125179371,0.06547421883625927
2.0,27.0,-0.042940721933988346,-0.027271723528762223
3.0,27.0,-0.1235235677227067,-0.12112178425527208
4.0,27.0,0.012253008058284578,0.005851827315888355
5.0,27.0,-0.04183684733414289,-0.0394170255051341
6.0,27.0,0.02549950325643008,0.0257259578226787
7.0,27.0,0.02549950325643008,0.0257259578226787
8.0,27.0,0.05199249365272096,0.03676714143756211
9.0,27.0,0.03874599845457546,0.03014243126863211
0.0,28.0,0.015295943249833778,0.015138023152270766
1.0,28.0,0.0662824207492795,0.05854853072128226
2.0,28.0,-0.040124140988694317,-0.04496883348174532
3.0,28.0,-0.12214586566171577,-0.1362422083704363
4.0,28.0,0.009753934825980968,0.00845948352626898
5.0,28.0,-0.06450897805364668,-0.06055209260908282
6.0,28.0,0.030813566836621644,0.0329474621549422
7.0,28.0,0.02305475504322771,0.029608192341941307
8.0,28.0,0.045222788738638824,0.04630454140694565
9.0,28.0,0.036355575260474456,0.050756901157613506
0.0,29.0,0.0034448272030225486,0.006435863293386626
1.0,29.0,0.059006556284031474,0.05525965379494003
2.0,29.0,-0.037670852316924144,-0.04016866400355083
3.0,29.0,-0.11656850761195688,-0.11673324456280511
4.0,29.0,0.021224580508945445,0.02086107412339108
5.0,29.0,-0.06434048227580849,-0.06236129604971152
6.0,29.0,0.023447049672185805,0.02640923213493125
7.0,29.0,0.0178908767640849,0.019751442521083042
8.0,29.0,0.05345038337593057,0.04083444296493558
9.0,29.0,0.04011556839648852,0.04971149578339985


==> pics/RAA_scatter/cifar10_MP_resnet44_rate4_regression.txt <==
dataset,model,rate,a,b,r2,acc
cifar10,resnet44,4,0.9817330605510659,0.0,0.9760762941643295,0.8980033333333332


==> pics/RAA_scatter/cifar10_MP_resnet44_rate50.txt <==
class,model,before,after
0.0,0.0,0.021760742295371758,0.009718540956708368
1.0,0.0,0.0670495968187341,0.15865202574782283
2.0,0.0,-0.05335247984093672,-0.13037990660103504
3.0,0.0,-0.13177952060090573,-0.19727375993941687
4.0,0.0,0.008505467800729085,-0.036980941562539435
5.0,0.0,-0.041201811554180935,-0.08999116496276667
6.0,0.0,0.03170219816635376,0.024864319071059005
7.0,0.0,0.01844692367171109,0.02360217089486312
8.0,0.0,0.04937589749254387,0.11952543228575035
9.0,0.0,0.029492985750579983,0.11826328410955447
0.0,1.0,0.02655657219370681,0.04213979308604591
1.0,1.0,0.061147065387190315,0.13171839515518552
2.0,1.0,-0.030350368221379157,-0.17360585415089572
3.0,1.0,-0.16201740682883284,-0.22659601312137267
4.0,1.0,0.0020084802499442354,-0.04239212717638149
5.0,1.0,-0.04485605891542068,-0.08655059298511228
6.0,1.0,0.02990403927694716,0.11153166792833717
7.0,1.0,0.010935059138585172,0.03330809992429975
8.0,1.0,0.0533363088596295,0.11279333838001519
9.0,1.0,0.0533363088596295,0.09765329295987892
0.0,2.0,0.038843721770551023,0.08858760036856643
1.0,2.0,0.0670731707317072,0.19125970777938656
2.0,2.0,-0.06278229448961166,-0.1746742135053311
3.0,2.0,-0.12827461607949417,-0.2365407397656971
4.0,2.0,-0.007452574525745314,-0.08779781492694497
5.0,2.0,-0.08875338753387534,-0.13650125049361592
6.0,2.0,0.038843721770551023,0.0912202185073054
7.0,2.0,0.03319783197831976,0.07542450967487153
8.0,2.0,0.06255645889792219,0.08727129129919693
9.0,2.0,0.04674796747967479,0.10175069106226131
0.0,3.0,0.03090405904059046,0.0026946532406751
1.0,3.0,0.08164206642066418,0.16295560913345628
2.0,3.0,-0.060193726937269404,-0.1845128350588569
3.0,3.0,-0.16858856088560886,-0.25826123954049063
4.0,3.0,-0.0059963099630996105,-0.12494681605446031
5.0,3.0,-0.08095018450184494,-0.08807261381364337
6.0,3.0,0.03782287822878235,0.09346192029499373
7.0,3.0,0.018219557195571997,0.09346192029499373
8.0,3.0,0.09432656826568264,0.17571975606296983
9.0,3.0,0.05281365313653144,0.1274996454403632
0.0,4.0,0.013634331694233335,0.02577123270280576
1.0,4.0,0.061689763075547514,0.13875841056239693
2.0,4.0,-0.03218596334376402,-0.14434429351275857
3.0,4.0,-0.13388466696468487,-0.21543734924463626
4.0,4.0,-0.0008940545373268025,-0.06182556810968639
5.0,4.0,-0.052302190433616516,-0.09229402056620539
6.0,4.0,0.022574877067501112,0.07020439253522917
7.0,4.0,0.022574877067501112,0.06512631712580934
8.0,4.0,0.05833705856057209,0.10955947695823288
9.0,4.0,0.04045596781403667,0.10448140154881305
0.0,5.0,0.003659753798380926,0.03161397670549092
1.0,5.0,0.06465565043806146,0.17368488416741334
2.0,5.0,-0.04180991460574466,-0.12581594777934205
3.0,5.0,-0.12720416990129746,-0.2230897222577755
4.0,5.0,0.006986802705999871,-0.025982337130423635
5.0,5.0,-0.05511811023622044,-0.10533725841546146
6.0,5.0,0.024731063546634246,0.06489184692179696
7.0,5.0,0.023622047244094595,0.006015615000640007
8.0,5.0,0.05467450371520463,0.10840906182004352
9.0,5.0,0.04580237329488744,0.09560988096761806
0.0,6.0,0.01630556176010728,0.01024327784891166
1.0,6.0,0.06656243019879382,0.16645326504481434
2.0,6.0,-0.02948402948402946,-0.1434058898847631
3.0,6.0,-0.11994639267366533,-0.23815620998719597
4.0,6.0,0.0017869108778200199,-0.043533930857874555
5.0,6.0,-0.06410542774179138,-0.0755441741357235
6.0,6.0,0.01630556176010728,0.07554417413572335
7.0,6.0,0.014071923162832315,0.02048655569782332
8.0,6.0,0.0620951530042439,0.12804097311139562
9.0,6.0,0.03640830913558195,0.09987195902688854
0.0,7.0,0.013804527885146403,0.005025125628140708
1.0,7.0,0.061292103810049695,0.15829145728643215
2.0,7.0,-0.03699613473219213,-0.1557788944723618
3.0,7.0,-0.11982330204307005,-0.17587939698492464
4.0,7.0,0.008282716731087866,-0.03768844221105531
5.0,7.0,-0.061292103810049695,-0.0816582914572865
6.0,7.0,0.03147432357813372,0.06658291457286424
7.0,7.0,0.017117614577581524,0.03266331658291446
8.0,7.0,0.04914411927112091,0.10175879396984919
9.0,7.0,0.03699613473219213,0.08668341708542707
0.0,8.0,0.01644079093534774,0.012804097311139576
1.0,8.0,0.0686514107976005,0.1702944942381562
2.0,8.0,-0.045767607198400374,-0.11011523687580035
3.0,8.0,-0.1424127971561875,-0.22151088348271453
4.0,8.0,0.00311041990668743,-0.09475032010243285
5.0,8.0,-0.054654521217507246,-0.07938540332906537
6.0,8.0,0.030882026216396408,0.0499359795134442
7.0,8.0,0.030882026216396408,0.04609475032010233
8.0,8.0,0.04087980448789164,0.1318822023047375
9.0,8.0,0.05198844701177511,0.09475032010243271
0.0,9.0,0.019744222571236324,0.055812757201646086
1.0,9.0,0.08144491810634956,0.1728395061728396
2.0,9.0,-0.036347318824321274,-0.1653806584362139
3.0,9.0,-0.1406775858200583,-0.24511316872427985
4.0,9.0,-0.009423378954453627,-0.08950617283950617
5.0,9.0,-0.08570787525241197,-0.10879629629629631
6.0,9.0,0.020866053399147478,0.0982510288065844
7.0,9.0,0.039937177473637064,0.03780864197530876
8.0,9.0,0.05564280906439307,0.11882716049382722
9.0,9.0,0.054520978236481915,0.12525720164609058
0.0,10.0,0.01612546940578756,0.007203336282067532
1.0,10.0,0.061409321846697576,0.14242385947175537
2.0,10.0,-0.03578528827037772,-0.15581953746998606
3.0,10.0,-0.11751711950519102,-0.21521546821685833
4.0,10.0,0.015020985199911704,-0.04334639201314293
5.0,10.0,-0.06229290921139828,-0.05472008087956528
6.0,10.0,0.011707532582284134,0.08050044231012256
7.0,10.0,0.026065827258670272,0.03121445722229236
8.0,10.0,0.04484205875855972,0.10324782004296726
9.0,10.0,0.04042412193505629,0.10451156325034752
0.0,11.0,0.02965678107297574,0.03894456425218819
1.0,11.0,0.07297567477507495,0.14042877077254856
2.0,11.0,-0.0647561923803177,-0.16148674362552323
3.0,11.0,-0.12362545818060641,-0.24394266142331603
4.0,11.0,0.016327890703099018,-0.06127108968666752
5.0,11.0,-0.044762856825502614,-0.04731701129011798
6.0,11.0,0.020770854159724593,0.08968666751236837
7.0,11.0,0.007441963789847872,0.021184828111125268
8.0,11.0,0.049650116627790696,0.12266903463148549
9.0,11.0,0.0363212262579141,0.10110364074590891
0.0,12.0,0.01452489189488857,0.03639340133484438
1.0,12.0,0.0644195587093912,0.13335851907820173
2.0,12.0,-0.04202239716154789,-0.1411660999874071
3.0,12.0,-0.13959419004324206,-0.22301977080972174
4.0,12.0,0.010089810400266101,-0.03664525878352854
5.0,12.0,-0.05311010089810406,-0.09835033371111958
6.0,12.0,0.028938906752411588,0.056541997229567986
7.0,12.0,0.016742432642199802,0.027578390630902807
8.0,12.0,0.05554939572014627,0.1220249338874197
9.0,12.0,0.0444616919835901,0.12328422113083992
0.0,13.0,0.01095011613759542,0.02752759101864779
1.0,13.0,0.060723371308483515,0.13789166560953953
2.0,13.0,-0.044353500718947045,-0.17036661169605477
3.0,13.0,-0.11182391328392872,-0.19573766332614487
4.0,13.0,-0.0034288242451056207,-0.06634530001268554
5.0,13.0,-0.06094458577590978,-0.07268806292020806
6.0,13.0,0.036389779891604954,0.11125206139794494
7.0,13.0,0.03307156288021241,0.03133324876316116
8.0,13.0,0.044132286251520776,0.08334390460484585
9.0,13.0,0.0352837075544741,0.11378916656095395
0.0,14.0,0.014987877452060896,0.008678153691359599
1.0,14.0,0.06127396958342515,0.13193309017733618
2.0,14.0,-0.035706413929909614,-0.15105018236699783
3.0,14.0,-0.1337888472558959,-0.23280090554647218
4.0,14.0,0.0017632797002425015,-0.02402213558043014
5.0,14.0,-0.056645360370288736,-0.08313419695635775
6.0,14.0,0.037028873705091433,0.07659413910199969
7.0,14.0,0.021600176327970094,0.03508992579549733
8.0,14.0,0.05135552126956136,0.12312916614262355
9.0,14.0,0.038130923517742964,0.1155829455414413
0.0,15.0,0.021173356859285394,0.028238571609472077
1.0,15.0,0.055359505955006515,0.1320754716981133
2.0,15.0,-0.04278782531980597,-0.15410915537545894
3.0,15.0,-0.10344067048963398,-0.21489173103710266
4.0,15.0,0.005734450816056442,-0.08066354311763958
5.0,15.0,-0.06263784737538605,-0.07686463213878686
6.0,15.0,0.023378914865460957,0.08775484361149807
7.0,15.0,0.039920599911777564,0.08015702165379261
8.0,15.0,0.04322893692104091,0.10041788020767385
9.0,15.0,0.02007057785619761,0.09788527288843869
0.0,16.0,0.02291783119060936,0.06246056782334383
1.0,16.0,0.06316377864728899,0.13690851735015777
2.0,16.0,-0.051984348798211275,-0.17854889589905357
3.0,16.0,-0.12465064281721625,-0.23406940063091483
4.0,16.0,-0.00950251537171599,-0.03596214511041006
5.0,16.0,-0.05310229178311905,-0.06498422712933753
6.0,16.0,0.029625489100055986,0.09905362776025238
7.0,16.0,0.029625489100055986,0.033438485804416364
8.0,16.0,0.049748462828395734,0.09526813880126185
9.0,16.0,0.04415874790385701,0.08643533123028392
0.0,17.0,0.013701682076417485,0.038066779264648555
1.0,17.0,0.06717166091121746,0.16408990515785365
2.0,17.0,-0.04199621254316594,-0.18409770040275436
3.0,17.0,-0.12220118079536595,-0.20878264258802137
4.0,17.0,0.003676061044892469,-0.03598804729115247
5.0,17.0,-0.0609334967138243,-0.061972196959854585
6.0,17.0,0.01927147153837583,0.057554891516174995
7.0,17.0,0.03486688203185919,0.004287384695335805
8.0,17.0,0.043778545170992535,0.11342081330388454
9.0,17.0,0.04266458727860087,0.11342081330388454
0.0,18.0,0.015245249668581567,0.014419428282317326
1.0,18.0,0.057224922669023376,0.15861371110548958
2.0,18.0,-0.03999116217410518,-0.12977485454085508
3.0,18.0,-0.12063632346442771,-0.2183152036428029
4.0,18.0,0.0008837825894830125,-0.0450290918289906
5.0,18.0,-0.041095890410958916,-0.08803440424993675
6.0,18.0,0.021873619089703977,0.06501391348343032
7.0,18.0,0.018559434379142772,0.042246395142929404
8.0,18.0,0.046177640300486024,0.09410574247407036
9.0,18.0,0.04175872735307108,0.10675436377434865
0.0,19.0,0.019347705914870172,0.01884870096790631
1.0,19.0,0.06357103372028745,0.15384615384615385
2.0,19.0,-0.040353786622443315,-0.15053489556800811
3.0,19.0,-0.11995577667219451,-0.2702496179317372
4.0,19.0,-0.008291873963515701,-0.03718797758532858
5.0,19.0,-0.06799336650082918,-0.08303616912888441
6.0,19.0,0.03482587064676626,0.07870606214977072
7.0,19.0,0.029297954671089088,0.053234844625573034
8.0,19.0,0.049198452183526795,0.11818644931227712
9.0,19.0,0.040353786622443315,0.11818644931227712
0.0,20.0,0.015211640211640249,0.015325670498084304
1.0,20.0,0.058201058201058156,0.1558109833971903
2.0,20.0,-0.022266313932980595,-0.1698595146871009
3.0,20.0,-0.12698412698412695,-0.19540229885057472
4.0,20.0,0.014109347442680813,-0.022988505747126457
5.0,20.0,-0.06084656084656088,-0.08556832694763737
6.0,20.0,0.029541446208112925,0.053639846743294924
7.0,20.0,0.017416225749559124,0.01787994891443169
8.0,20.0,0.04607583774250435,0.12643678160919536
9.0,20.0,0.029541446208112925,0.1047254150702426
0.0,21.0,0.031410113611049235,0.015815867301015932
1.0,21.0,0.07150813098685667,0.15468689726115478
2.0,21.0,-0.04210291824459796,-0.15777292014915767
3.0,21.0,-0.13566495878814883,-0.24006686382924006
4.0,21.0,-0.013143239028736948,-0.06262054776906258
5.0,21.0,-0.05992425930051244,-0.08833740516908832
6.0,21.0,0.025840944531075962,0.09810981098109817
7.0,21.0,0.022499443083091996,0.022245081651022368
8.0,21.0,0.061483626642904785,0.13154172560113161
9.0,21.0,0.03809311650701716,0.1263983541211265
0.0,22.0,0.01811715016116481,0.06072252113758647
1.0,22.0,0.06702234078025998,0.16448885472713307
2.0,22.0,-0.0630210070023342,-0.21086343838073274
3.0,22.0,-0.11414916083138825,-0.2390468870099923
4.0,22.0,0.00366788929643211,-0.05713553676658977
5.0,22.0,-0.05746359897743701,-0.09172431462977197
6.0,22.0,0.03478937423585639,0.1017166282346913
7.0,22.0,0.020340113371123687,0.035101204201896094
8.0,22.0,0.0503501167055684,0.12349474763002824
9.0,22.0,0.04034678226075358,0.11324622085575203
0.0,23.0,0.021493463328163178,-0.024452046116812346
1.0,23.0,0.05694659871482385,0.13391612821487395
2.0,23.0,-0.039441613117660056,-0.16761687571265674
3.0,23.0,-0.11921116773764671,-0.17395160268592422
4.0,23.0,-0.006204298692665564,-0.010515646775623938
5.0,23.0,-0.050520717925991554,-0.07893069808691248
6.0,23.0,0.034788389098160975,0.07690358545546684
7.0,23.0,0.02260137380899633,0.012289370328138911
8.0,23.0,0.04143585198315975,0.11997972887368555
9.0,23.0,0.038112120540660425,0.1123780565057646
0.0,24.0,0.0024207746478873016,0.022741710074958742
1.0,24.0,0.06734154929577456,0.14851988311523315
2.0,24.0,-0.044894366197183164,-0.16147884639817048
3.0,24.0,-0.12411971830985916,-0.24151950196925429
4.0,24.0,0.005721830985915473,-0.022995807394231998
5.0,24.0,-0.05369718309859162,-0.06111040528522428
6.0,24.0,0.025528169014084504,0.04688095540592038
7.0,24.0,0.028829225352112676,0.015118790496760286
8.0,24.0,0.039832746478873124,0.13581501715156905
9.0,24.0,0.05303697183098581,0.11802820480243931
0.0,25.0,0.03281519861830739,0.06792087425646705
1.0,25.0,0.07541738629821532,0.2256190344445982
2.0,25.0,-0.03972366148531961,-0.17139300041499517
3.0,25.0,-0.14680483592400698,-0.2294923225895697
4.0,25.0,0.002878526194588309,-0.08286069995850043
5.0,25.0,-0.0915371329879102,-0.1409600221330751
6.0,25.0,0.03511801957397809,0.06515423986720159
7.0,25.0,0.021301093839953898,0.07760409461889617
8.0,25.0,0.06390328151986183,0.10803707290081624
9.0,25.0,0.04663212435233158,0.08037072900816163
0.0,26.0,0.02267723469837083,-0.02929712058342762
1.0,26.0,0.05570233377366796,0.1542814032440589
2.0,26.0,-0.029062087186261538,-0.16006538413177412
3.0,26.0,-0.1259357111404667,-0.1814409656733308
4.0,26.0,0.012769704975781655,-0.02803973343392429
5.0,26.0,-0.04887714663143989,-0.07707783226455428
6.0,26.0,0.01607221488331138,0.0712938513768389
7.0,26.0,0.013870541611624897,0.05369043128379223
8.0,26.0,0.038088947600176094,0.10398591726392556
9.0,26.0,0.04469396741523555,0.09266943291839556
0.0,27.0,-0.0043051109393973,0.02573807721423161
1.0,27.0,0.05861574125179371,0.15316679283371193
2.0,27.0,-0.042940721933988346,-0.14206409285894514
3.0,27.0,-0.1235235677227067,-0.18496088821599793
4.0,27.0,0.012253008058284578,-0.012112036336108935
5.0,27.0,-0.04183684733414289,-0.11304567247035076
6.0,27.0,0.02549950325643008,0.004289679535705361
7.0,27.0,0.02549950325643008,0.05223315669947009
8.0,27.0,0.05199249365272096,0.10900832702498112
9.0,27.0,0.03874599845457546,0.1077466565733031
0.0,28.0,0.015295943249833778,-0.009499683343888475
1.0,28.0,0.0662824207492795,0.1614946168461052
2.0,28.0,-0.040124140988694317,-0.16022799240025326
3.0,28.0,-0.12214586566171577,-0.22482583913869536
4.0,28.0,0.009753934825980968,-0.052564914502849884
5.0,28.0,-0.06450897805364668,-0.07283090563647877
6.0,28.0,0.030813566836621644,0.10322989233692213
7.0,28.0,0.02305475504322771,0.013299556681444034
8.0,28.0,0.045222788738638824,0.1184293856871438
9.0,28.0,0.036355575260474456,0.12349588347055103
0.0,29.0,0.0034448272030225486,0.027728313406258
1.0,29.0,0.059006556284031474,0.1523785296362249
2.0,29.0,-0.037670852316924144,-0.1452556601373696
3.0,29.0,-0.11656850761195688,-0.23937929280081408
4.0,29.0,0.021224580508945445,-0.04604426354617147
5.0,29.0,-0.06434048227580849,-0.0600356143474943
6.0,29.0,0.023447049672185805,0.0582548969727804
7.0,29.0,0.0178908767640849,0.05189519206308821
8.0,29.0,0.05345038337593057,0.09768506741287201
9.0,29.0,0.04011556839648852,0.10277283134062577


==> pics/RAA_scatter/cifar10_MP_resnet44_rate50_regression.txt <==
dataset,model,rate,a,b,r2,acc
cifar10,resnet44,50,1.955110452628668,0.0,0.8700901890042342,0.7814433333333334


==> pics/RAA_scatter/cifar10_MP_resnet56_rate10.txt <==
class,model,before,after
0.0,0.0,0.015477118360984326,0.006211180124223671
1.0,0.0,0.07115020599042418,0.07848673066064371
2.0,0.0,-0.03685558401068925,-0.03557312252964424
3.0,0.0,-0.1292729094755595,-0.15527950310559002
4.0,0.0,-0.0034517314330252662,0.003952569169960541
5.0,0.0,-0.07582674535129724,-0.05477131564088085
6.0,0.0,0.037746353412760315,0.028797289666854974
7.0,0.0,0.02995212114463872,0.022021456804065583
8.0,0.0,0.05667520320676979,0.059288537549407105
9.0,0.0,0.034405968154993916,0.046866177300960016
0.0,1.0,0.0008867213478164741,0.012304250559284127
1.0,1.0,0.06295721569496782,0.07382550335570463
2.0,1.0,-0.04899135446685881,-0.04586129753914993
3.0,1.0,-0.12214586566171577,-0.12192393736017895
4.0,1.0,0.0031035247173575977,-0.014541387024608514
5.0,1.0,-0.046774551097317686,-0.05816554809843406
6.0,1.0,0.025271558412768836,0.038031319910514574
7.0,1.0,0.02748836178230996,0.031319910514541416
8.0,1.0,0.05187319884726219,0.04474272930648773
9.0,1.0,0.046331190423409385,0.04026845637583896
0.0,2.0,0.027942991807877942,0.02119460500963397
1.0,2.0,0.08854225115026368,0.07899807321772638
2.0,2.0,-0.05958927168667943,-0.07174430465827952
3.0,2.0,-0.1504881607002581,-0.13408137821602625
4.0,2.0,-0.0023566378633149937,-0.006007027088291932
5.0,2.0,-0.06856693973740326,-0.07741131134534743
6.0,2.0,0.03804286836494225,0.03139521704635618
7.0,2.0,0.02906520031421842,0.03366201972118334
8.0,2.0,0.051509370441028,0.06313045449393627
9.0,2.0,0.045898327909325604,0.060863651819109243
0.0,3.0,0.0354011763400289,0.012387387387387398
1.0,3.0,0.0742425923870824,0.07319819819819813
2.0,3.0,-0.034513372544667645,-0.04842342342342346
3.0,3.0,-0.1366108090112085,-0.15540540540540543
4.0,3.0,-0.002330484962823206,-0.007882882882882889
5.0,3.0,-0.06003773166130289,-0.04054054054054058
6.0,3.0,0.024303628898013574,0.024774774774774796
7.0,3.0,0.007657307734990586,0.01914414414414416
8.0,3.0,0.05204749750305176,0.05292792792792798
9.0,3.0,0.039840195316835025,0.06981981981981976
0.0,4.0,0.017763378393475616,0.01725499041389419
1.0,4.0,0.06580270360853531,0.07589940227810975
2.0,4.0,-0.02804155960227909,-0.0842449531972482
3.0,4.0,-0.13976092056753434,-0.1496560279688734
4.0,4.0,-0.013518042676795888,0.0025938874478402714
5.0,4.0,-0.05261981901463527,-0.043644975752791325
6.0,4.0,0.02446654005139094,0.030788316228713194
7.0,4.0,0.02446654005139094,0.029660539077478277
8.0,4.0,0.05686515473131488,0.06011052216082091
9.0,4.0,0.044576025025136905,0.06123829931205583
0.0,5.0,0.02706917678511751,0.017504234895539324
1.0,5.0,0.07496936615795913,0.08752117447769624
2.0,5.0,-0.05202183357469096,-0.0660643704121965
3.0,5.0,-0.12665701236493263,-0.12252964426877463
4.0,5.0,0.007017934722067474,0.022021456804065583
5.0,5.0,-0.06316141249860764,-0.07961603613777528
6.0,5.0,0.020385429430767498,0.028797289666854974
7.0,5.0,0.01927147153837583,0.017504234895539324
8.0,5.0,0.06160187144925911,0.06154714850367024
9.0,5.0,0.031525008354684185,0.033314511575381234
0.0,6.0,0.036171396772398536,0.014196479273140338
1.0,6.0,0.059543683917640505,0.07438955139125497
2.0,6.0,-0.04062326099053976,-0.06076093128904031
3.0,6.0,-0.130773511407902,-0.14707552526973305
4.0,6.0,-0.016138007790762333,-0.00738216922203288
5.0,6.0,-0.05509181969949915,-0.057353776263486644
6.0,6.0,0.02949360044518651,0.03918228279386722
7.0,6.0,0.022815804117974486,0.027825099375355003
8.0,6.0,0.05509181969949915,0.06303236797274288
9.0,6.0,0.03951029493600455,0.053946621237933104
0.0,7.0,0.015101623708413737,0.010031131096506447
1.0,7.0,0.06392642216418759,0.07575233483223809
2.0,7.0,-0.032587714318156075,-0.05914908336215844
3.0,7.0,-0.15408198024298858,-0.1779084515161997
4.0,7.0,-0.014420347450891387,-0.0014989046466043674
5.0,7.0,-0.07459975019870567,-0.0660671048080248
6.0,7.0,0.04348813443851482,0.02732618471117267
7.0,7.0,0.02759168842965821,0.04346823475152781
8.0,7.0,0.07073918473941172,0.0861293670010377
9.0,7.0,0.05484273873055525,0.06191629194050511
0.0,8.0,0.014865317983681656,0.015952030772711845
1.0,8.0,0.07186766513915269,0.08043896368367455
2.0,8.0,-0.060020118475466726,-0.04627220273786633
3.0,8.0,-0.15949480272717118,-0.15940717275709926
4.0,8.0,-0.003017771319995569,0.012557981672134856
5.0,8.0,-0.047725494579188635,-0.06889919674171294
6.0,8.0,0.043925338102157145,0.029528227175019812
7.0,8.0,0.029395328042919402,0.018214730173096508
8.0,8.0,0.059573041242874596,0.060074669080212736
9.0,8.0,0.05063149659103598,0.057811969679828074
0.0,9.0,0.006289308176100685,0.012773722627737212
1.0,9.0,0.07255166217430367,0.07093978102189771
2.0,9.0,-0.04088050314465408,-0.0533759124087592
3.0,9.0,-0.13072776280323445,-0.14689781021897813
4.0,9.0,0.0017969451931716598,0.010492700729926991
5.0,9.0,-0.08468104222821207,-0.08416970802919706
6.0,9.0,0.0366127583108716,0.03672445255474453
7.0,9.0,0.03436657681940709,0.023038321167883208
8.0,9.0,0.06132075471698111,0.06751824817518251
9.0,9.0,0.04335130278526514,0.06295620437956208
0.0,10.0,0.02359587902957804,0.018455998199414902
1.0,10.0,0.06236845020494076,0.06347062795408509
2.0,10.0,-0.03511687160739997,-0.054692775151924354
3.0,10.0,-0.1326021934197407,-0.14472203466126485
4.0,10.0,-0.006314390162844719,0.0049516092730138095
5.0,10.0,-0.06059598980835269,-0.0535674094080576
6.0,10.0,0.02359587902957804,0.03533648435741627
7.0,10.0,0.03467375650825314,0.02408282691874869
8.0,10.0,0.05129057272626566,0.05446770200315115
9.0,10.0,0.039104907499723056,0.052216970515417634
0.0,11.0,0.018066128848994462,0.025227508351572434
1.0,11.0,0.06237927508237707,0.08167261836193983
2.0,11.0,-0.04101806612884902,-0.05080059900933075
3.0,11.0,-0.17395750482899672,-0.1671466420919249
4.0,11.0,0.01238495625497105,0.003340628959797274
5.0,11.0,-0.06487899102374735,-0.06001612717428872
6.0,11.0,0.05328939893193961,0.02637944937219218
7.0,11.0,0.013521190773775732,0.011404216104135492
8.0,11.0,0.06692421315759567,0.062089621011404285
9.0,11.0,0.05328939893193961,0.067849326114503
0.0,12.0,0.015763765541740665,0.007664562669071267
1.0,12.0,0.07571047957371217,0.08431018935978356
2.0,12.0,-0.04640319715808177,-0.05207394048692518
3.0,12.0,-0.12633214920071048,-0.1478809738503156
4.0,12.0,-0.01087921847246895,-0.009242560865644709
5.0,12.0,-0.053063943161634174,-0.0644724977457169
6.0,12.0,0.032415630550621674,0.024571686203787243
7.0,12.0,0.023534635879218467,0.041478809738503215
8.0,12.0,0.05239786856127876,0.0606402164111812
9.0,12.0,0.036856127886323274,0.055004508566276
0.0,13.0,0.01677964218246472,0.014378791282857822
1.0,13.0,0.062340260028892015,0.07840934621433383
2.0,13.0,-0.04322702522502505,-0.03280161761401933
3.0,13.0,-0.11990221135681742,-0.14401258144237247
4.0,13.0,0.0034448272030225486,0.009885419006964762
5.0,13.0,-0.06211801311256813,-0.06874859582116383
6.0,13.0,0.031225691743527073,0.02785890811053701
7.0,13.0,0.02678075341704635,0.011008762075938027
8.0,13.0,0.0412268029781087,0.057065827903841786
9.0,13.0,0.04344927214134894,0.04695574028308252
0.0,14.0,0.02263856362217016,0.014770549103619348
1.0,14.0,0.0705921712947473,0.07791182771451115
2.0,14.0,-0.04427344708375161,-0.03935054684857373
3.0,14.0,-0.14910226385636224,-0.15886796707633333
4.0,14.0,0.00368016058882566,-0.0010147705491036327
5.0,14.0,-0.06211664993866408,-0.06753861765700762
6.0,14.0,0.031560165049626394,0.04295861991205324
7.0,14.0,0.031560165049626394,0.018153117600631416
8.0,14.0,0.05720976915356295,0.059871462397113454
9.0,14.0,0.03825136612021857,0.05310632540308945
0.0,15.0,0.0045917795945794515,0.0024920706841866556
1.0,15.0,0.06842871542165968,0.06705935659265963
2.0,15.0,-0.037966177623474116,-0.056411418214771254
3.0,15.0,-0.15556053309441148,-0.14929768917082015
4.0,15.0,0.0012319408668383803,0.012686905301313986
5.0,15.0,-0.05700526374734019,-0.06434073402809251
6.0,15.0,0.03931011311457052,0.03307657453556865
7.0,15.0,0.03595027438682945,0.04327140915269598
8.0,15.0,0.04714973681263302,0.06139555958314457
9.0,15.0,0.05386941426811504,0.0500679655641142
0.0,16.0,0.04050279329608945,0.032182562902282
1.0,16.0,0.06261638733705781,0.07899356348741955
2.0,16.0,-0.04213221601489759,-0.053247513165593896
3.0,16.0,-0.20041899441340771,-0.19836161497952015
4.0,16.0,0.01024208566108011,-0.01345816266822711
5.0,16.0,-0.09567039106145245,-0.0743124634289058
6.0,16.0,0.05097765363128499,0.060269163253364524
7.0,16.0,0.027700186219739343,0.03803393797542419
8.0,16.0,0.08240223463687162,0.07080163838502047
9.0,16.0,0.0637802607076351,0.05909888823873609
0.0,17.0,0.02788041652670477,0.03189919400613011
1.0,17.0,0.0704288433546075,0.06368486774889322
2.0,17.0,-0.039301310043668145,-0.06686343512316956
3.0,17.0,-0.13671481357070875,-0.15086843001475767
4.0,17.0,-0.00011196954428394243,0.021682370303099108
5.0,17.0,-0.06505430522897776,-0.07140424565785
6.0,17.0,0.033478893740902516,0.03416959927347033
7.0,17.0,0.018922852983988384,0.017141559768418666
8.0,17.0,0.06259097525473066,0.06482007038256321
9.0,17.0,0.02788041652670477,0.055738449313202446
0.0,18.0,0.009706571460448557,0.02091577162238561
1.0,18.0,0.06995425638737028,0.07631430186546072
2.0,18.0,-0.046078321990405,-0.04691916336913508
3.0,18.0,-0.15987950463014614,-0.15093273035613336
4.0,18.0,0.011937967198482698,-0.0005652911249292763
5.0,18.0,-0.059466696418609855,-0.06726964386659129
6.0,18.0,0.037599018185875334,0.029960429621255037
7.0,18.0,0.03202052884078998,0.024307518371961646
8.0,18.0,0.049871694745063,0.05596382136800464
9.0,18.0,0.05433448622113128,0.05822498586772199
0.0,19.0,0.022892238972641067,0.022121384004537805
1.0,19.0,0.0664433277498604,0.08111174134997165
2.0,19.0,-0.035175879396984897,-0.06636415201361316
3.0,19.0,-0.1155778894472361,-0.1423709585933068
4.0,19.0,-0.008375209380234451,-0.006239364719228531
5.0,19.0,-0.07537688442211056,-0.06182643221781055
6.0,19.0,0.022892238972641067,0.03233125354509368
7.0,19.0,0.01842546063651599,0.033465683494044336
8.0,19.0,0.05192629815745392,0.06182643221781067
9.0,19.0,0.05192629815745392,0.045944412932501524
0.0,20.0,0.026225769669327274,0.020219526285384124
1.0,20.0,0.0706955530216647,0.0849220103986134
2.0,20.0,-0.058152793614595265,-0.07567879838243789
3.0,20.0,-0.1698973774230331,-0.16117850953206247
4.0,20.0,-0.026225769669327274,0.012131715771230449
5.0,20.0,-0.07183580387685297,-0.09647602541883306
6.0,20.0,0.05701254275940712,0.0456383593298671
7.0,20.0,0.026225769669327274,0.03408434430964757
8.0,20.0,0.08437856328392242,0.08261120739456962
9.0,20.0,0.06157354618015969,0.05372616984402078
0.0,21.0,0.019314502623646288,0.004174658693444699
1.0,21.0,0.07290387406497702,0.06623039602843278
2.0,21.0,-0.03539131405604562,-0.03305878370754823
3.0,21.0,-0.14480294741542932,-0.13911768024370977
4.0,21.0,0.0036842692865914585,-0.003723344240099255
5.0,21.0,-0.0688846712068774,-0.07142051224190457
6.0,21.0,0.03047895500725688,0.038023242694347356
7.0,21.0,0.024896728815451585,0.028996953627439984
8.0,21.0,0.05504075025120006,0.05494753469479869
9.0,21.0,0.04275985262922853,0.05494753469479869
0.0,22.0,0.0064717696942647035,0.0164525580347082
1.0,22.0,0.07007364427583125,0.07617759747577191
2.0,22.0,-0.035929480026779745,-0.050033806626098715
3.0,22.0,-0.13412184780182992,-0.1435654721658778
4.0,22.0,-0.011381388083017169,-0.015100292990759486
5.0,22.0,-0.07163579558134349,-0.06581023213883255
6.0,22.0,0.04329390760990857,0.05476673427991897
7.0,22.0,0.02990403927694716,0.032228983547442046
8.0,22.0,0.05779959830394996,0.04237097137705666
9.0,22.0,0.0455255523320688,0.052512959206671275
0.0,23.0,0.03777827749044308,0.01933417229149986
1.0,23.0,0.06251405441870922,0.09255233954925063
2.0,23.0,-0.04092646728131323,-0.019562979064180305
3.0,23.0,-0.1342478075106813,-0.1568470426724631
4.0,23.0,-0.013941983359568212,-0.005834572703352012
5.0,23.0,-0.06791095120305825,-0.08019677382450514
6.0,23.0,0.020912975039352442,0.026198375471914004
7.0,23.0,0.028783449516528073,0.025054341608511648
8.0,23.0,0.06588711490892735,0.05937535751058238
9.0,23.0,0.04115133798066121,0.0399267818327423
0.0,24.0,0.015651776533759907,-0.005351326198231792
1.0,24.0,0.07505997943562205,0.08887854816193581
2.0,24.0,-0.049468753570204506,-0.058864588180549064
3.0,24.0,-0.15457557408888378,-0.16705444392740817
4.0,24.0,0.01907917285502119,-0.006514657980456084
5.0,24.0,-0.09973723294870324,-0.07864122847836202
6.0,24.0,0.051068205186793184,0.06444858073522569
7.0,24.0,0.011081914772078193,0.012098650535132578
8.0,24.0,0.07505997943562205,0.07608189855746861
9.0,24.0,0.05678053238889533,0.0749185667752443
0.0,25.0,0.015432789085215875,0.0110064677181437
1.0,25.0,0.06799373741892191,0.07568364915465788
2.0,25.0,-0.03489152314918363,-0.04232383978214002
3.0,25.0,-0.13218519346902255,-0.14784976738908429
4.0,25.0,-0.00022366360993063966,-0.007148530579825227
5.0,25.0,-0.06284947439051669,-0.0672869624418473
6.0,25.0,0.017669425184522518,0.045047089526835435
7.0,25.0,0.025497651532095777,0.023488029047997336
8.0,25.0,0.055692238872735354,0.07001021218654259
9.0,25.0,0.047864012525162224,0.03937365255872015
0.0,26.0,0.016246498599439853,0.02636962946124119
1.0,26.0,0.06890756302521009,0.0672880200045464
2.0,26.0,-0.04313725490196076,-0.04069106615139811
3.0,26.0,-0.13949579831932768,-0.15776312798363268
4.0,26.0,-0.005042016806722631,-0.011138895203455365
5.0,26.0,-0.06778711484593837,-0.07024323709934084
6.0,26.0,0.03865546218487405,0.043418958854285074
7.0,26.0,0.02408963585434182,0.02523300750170493
8.0,26.0,0.0588235294117647,0.059331666287792705
9.0,26.0,0.04873949579831943,0.058195044328256444
0.0,27.0,0.024949426837491566,0.014277555682467238
1.0,27.0,0.07327489323443462,0.08852084523129643
2.0,27.0,-0.04135760845133744,-0.0588235294117647
3.0,27.0,-0.1402562373567094,-0.14677327241576238
4.0,27.0,0.010339402112834328,-0.014277555682467111
5.0,27.0,-0.07394920206788051,-0.0793832095945173
6.0,27.0,0.038435603506405944,0.03826384922901209
7.0,27.0,0.014834794335805786,0.025699600228440977
8.0,27.0,0.05978871656552024,0.06796116504854381
9.0,27.0,0.03394021128343448,0.0645345516847517
0.0,28.0,0.029885568270192238,0.016301292861158032
1.0,28.0,0.06543717364737246,0.06913996627318719
2.0,28.0,-0.04232863015220534,-0.05452501405283866
3.0,28.0,-0.11454282857460278,-0.1410905002810567
4.0,28.0,-0.001222086434840562,0.005059021922428398
5.0,28.0,-0.06565937118097993,-0.0534007869589657
6.0,28.0,0.028774580602155354,0.037661607644744334
7.0,28.0,0.020997666925897152,0.019673974142776923
8.0,28.0,0.05099433396289295,0.055649241146711624
9.0,28.0,0.027663592934118467,0.04553119730185508
0.0,29.0,0.015459904348793263,0.029874213836478064
1.0,29.0,0.06884662440217991,0.0747978436657682
2.0,29.0,-0.04682460238015797,-0.05211141060197664
3.0,29.0,-0.1424758091424758,-0.13746630727762799
4.0,29.0,0.018796574352129936,0.0017969451931716598
5.0,29.0,-0.07018129240351467,-0.08018867924528304
6.0,29.0,0.03881659437214997,0.04672057502246191
7.0,29.0,0.02213324435546661,0.011904761904761965
8.0,29.0,0.046602157713268755,0.05345911949685532
9.0,29.0,0.04882660438215987,0.05121293800539093


==> pics/RAA_scatter/cifar10_MP_resnet56_rate10_regression.txt <==
dataset,model,rate,a,b,r2,acc
cifar10,resnet56,10,1.0565286151397673,0.0,0.9669641006010786,0.8808366666666667


==> pics/RAA_scatter/cifar10_MP_resnet56_rate2.txt <==
class,model,before,after
0.0,0.0,0.015477118360984326,0.024303628898013574
1.0,0.0,0.07115020599042418,0.06869381866607474
2.0,0.0,-0.03685558401068925,-0.047830429475086034
3.0,0.0,-0.1292729094755595,-0.12440350682499166
4.0,0.0,-0.0034517314330252662,0.010986571967595183
5.0,0.0,-0.07582674535129724,-0.0533792031960937
6.0,0.0,0.037746353412760315,0.012096326711796716
7.0,0.0,0.02995212114463872,0.026523138386416636
8.0,0.0,0.05667520320676979,0.05093774275885023
9.0,0.0,0.034405968154993916,0.0320719121074243
0.0,1.0,0.0008867213478164741,0.014428901861438484
1.0,1.0,0.06295721569496782,0.06068950324925644
2.0,1.0,-0.04899135446685881,-0.036237471087124176
3.0,1.0,-0.12214586566171577,-0.12215001652164334
4.0,1.0,0.0031035247173575977,-0.003194184381539832
5.0,1.0,-0.046774551097317686,-0.05386055733010249
6.0,1.0,0.025271558412768836,0.027646216543672223
7.0,1.0,0.02748836178230996,0.025443330763299934
8.0,1.0,0.05187319884726219,0.045269302786650416
9.0,1.0,0.046331190423409385,0.04196497411609198
0.0,2.0,0.027942991807877942,0.026954778347070614
1.0,2.0,0.08854225115026368,0.07262196480285132
2.0,2.0,-0.05958927168667943,-0.04767208732457124
3.0,2.0,-0.1504881607002581,-0.1312096235241702
4.0,2.0,-0.0023566378633149937,-0.002004900868790403
5.0,2.0,-0.06856693973740326,-0.0755179327244376
6.0,2.0,0.03804286836494225,0.03029627979505458
7.0,2.0,0.02906520031421842,0.034751615059033195
8.0,2.0,0.051509370441028,0.05257295611494755
9.0,2.0,0.045898327909325604,0.039206950323011816
0.0,3.0,0.0354011763400289,0.018169731885663728
1.0,3.0,0.0742425923870824,0.06691779304232219
2.0,3.0,-0.034513372544667645,-0.02060713494349651
3.0,3.0,-0.1366108090112085,-0.12253489918014616
4.0,3.0,-0.002330484962823206,-0.003988477730999265
5.0,3.0,-0.06003773166130289,-0.0582760912918236
6.0,3.0,0.024303628898013574,0.027033015732328927
7.0,3.0,0.007657307734990586,0.010414358519831681
8.0,3.0,0.05204749750305176,0.03922003102149345
9.0,3.0,0.039840195316835025,0.043651672944826046
0.0,4.0,0.017763378393475616,0.013363028953229411
1.0,4.0,0.06580270360853531,0.06458797327394203
2.0,4.0,-0.02804155960227909,-0.04565701559020049
3.0,4.0,-0.13976092056753434,-0.12917594654788417
4.0,4.0,-0.013518042676795888,-0.0033407572383073528
5.0,4.0,-0.05261981901463527,-0.04677060133630294
6.0,4.0,0.02446654005139094,0.03229398663697108
7.0,4.0,0.02446654005139094,0.02449888641425392
8.0,4.0,0.05686515473131488,0.046770601336302814
9.0,4.0,0.044576025025136905,0.043429844097995586
0.0,5.0,0.02706917678511751,0.02424377224199293
1.0,5.0,0.07496936615795913,0.07428825622775798
2.0,5.0,-0.05202183357469096,-0.04137010676156585
3.0,5.0,-0.12665701236493263,-0.12588967971530246
4.0,5.0,0.007017934722067474,0.004225978647686861
5.0,5.0,-0.06316141249860764,-0.0602758007117438
6.0,5.0,0.020385429430767498,0.020907473309608585
7.0,5.0,0.01927147153837583,0.016459074733096126
8.0,5.0,0.06160187144925911,0.055382562277580025
9.0,5.0,0.031525008354684185,0.032028469750889736
0.0,6.0,0.036171396772398536,0.025213817616350165
1.0,6.0,0.059543683917640505,0.05742530267688545
2.0,6.0,-0.04062326099053976,-0.04365211596134622
3.0,6.0,-0.130773511407902,-0.10807508608241691
4.0,6.0,-0.016138007790762333,-0.024769521270687534
5.0,6.0,-0.05509181969949915,-0.05587026546706655
6.0,6.0,0.02949360044518651,0.028546040208819345
7.0,6.0,0.022815804117974486,0.024103076752193774
8.0,6.0,0.05509181969949915,0.05742530267688545
9.0,6.0,0.03951029493600455,0.03965344885038328
0.0,7.0,0.015101623708413737,0.023586502652070906
1.0,7.0,0.06392642216418759,0.07888500169281115
2.0,7.0,-0.032587714318156075,-0.024940751608170646
3.0,7.0,-0.15408198024298858,-0.16939397359214536
4.0,7.0,-0.014420347450891387,-0.004627017266674182
5.0,7.0,-0.07459975019870567,-0.07121092427491259
6.0,7.0,0.04348813443851482,0.02471504344882071
7.0,7.0,0.02759168842965821,0.02471504344882071
8.0,7.0,0.07073918473941172,0.07098521611556252
9.0,7.0,0.05484273873055525,0.047285859383816777
0.0,8.0,0.014865317983681656,0.020204262877442265
1.0,8.0,0.07186766513915269,0.07126998223801057
2.0,8.0,-0.060020118475466726,-0.04307282415630557
3.0,8.0,-0.15949480272717118,-0.13299289520426288
4.0,8.0,-0.003017771319995569,0.001332149200710456
5.0,8.0,-0.047725494579188635,-0.06416518650088818
6.0,8.0,0.043925338102157145,0.03352575488454707
7.0,8.0,0.029395328042919402,0.025754884547069267
8.0,8.0,0.059573041242874596,0.05128774422735336
9.0,8.0,0.05063149659103598,0.036856127886323274
0.0,9.0,0.006289308176100685,0.007725898555592898
1.0,9.0,0.07255166217430367,0.06035158436905156
2.0,9.0,-0.04088050314465408,-0.029224051058112207
3.0,9.0,-0.13072776280323445,-0.14119359534206694
4.0,9.0,0.0017969451931716598,0.01444407121263019
5.0,9.0,-0.08468104222821207,-0.07065278244317551
6.0,9.0,0.0366127583108716,0.02116224386966748
7.0,9.0,0.03436657681940709,0.030119807412383872
8.0,9.0,0.06132075471698111,0.06483036614040975
9.0,9.0,0.04335130278526514,0.0424364572836189
0.0,10.0,0.02359587902957804,0.026037069726390187
1.0,10.0,0.06236845020494076,0.05582524271844658
2.0,10.0,-0.03511687160739997,-0.04015887025595762
3.0,10.0,-0.1326021934197407,-0.14276257722859662
4.0,10.0,-0.006314390162844719,-0.01147396293027357
5.0,10.0,-0.06059598980835269,-0.03905560458958516
6.0,10.0,0.02359587902957804,0.038172992056487165
7.0,10.0,0.03467375650825314,0.02383053839364526
8.0,10.0,0.05129057272626566,0.04589585172109441
9.0,10.0,0.039104907499723056,0.04368932038834948
0.0,11.0,0.018066128848994462,0.025669894167980233
1.0,11.0,0.06237927508237707,0.06620130601215939
2.0,11.0,-0.04101806612884902,-0.0463859491105607
3.0,11.0,-0.17395750482899672,-0.15672145913082638
4.0,11.0,0.01238495625497105,0.005404188245890595
5.0,11.0,-0.06487899102374735,-0.07115514523755914
6.0,11.0,0.05328939893193961,0.05156496284620588
7.0,11.0,0.013521190773775732,0.021166403963071425
8.0,11.0,0.06692421315759567,0.05832019815356897
9.0,11.0,0.05328939893193961,0.04593560009006987
0.0,12.0,0.015763765541740665,0.01814962372731306
1.0,12.0,0.07571047957371217,0.05909694555112882
2.0,12.0,-0.04640319715808177,-0.026117751217352762
3.0,12.0,-0.12633214920071048,-0.12571934484285074
4.0,12.0,-0.01087921847246895,-0.0006640106241699136
5.0,12.0,-0.053063943161634174,-0.05157149181053561
6.0,12.0,0.032415630550621674,0.02810978308986287
7.0,12.0,0.023534635879218467,0.01814962372731306
8.0,12.0,0.05239786856127876,0.04471004869411243
9.0,12.0,0.036856127886323274,0.03585657370517939
0.0,13.0,0.01677964218246472,0.01970770593445531
1.0,13.0,0.062340260028892015,0.06842338352524355
2.0,13.0,-0.04322702522502505,-0.027900797165633304
3.0,13.0,-0.11990221135681742,-0.12533215234720987
4.0,13.0,0.0034448272030225486,0.007528786536758225
5.0,13.0,-0.06211801311256813,-0.06665190434012404
6.0,13.0,0.031225691743527073,0.021922054915854784
7.0,13.0,0.02678075341704635,0.021922054915854784
8.0,13.0,0.0412268029781087,0.04738706820194857
9.0,13.0,0.04344927214134894,0.03299379982285214
0.0,14.0,0.02263856362217016,0.014396456256921385
1.0,14.0,0.0705921712947473,0.058693244739756296
2.0,14.0,-0.04427344708375161,-0.04761904761904766
3.0,14.0,-0.14910226385636224,-0.14285714285714285
4.0,14.0,0.00368016058882566,0.012181616832779634
5.0,14.0,-0.06211664993866408,-0.05758582502768554
6.0,14.0,0.031560165049626394,0.03986710963455141
7.0,14.0,0.031560165049626394,0.017718715393134014
8.0,14.0,0.05720976915356295,0.05204872646733104
9.0,14.0,0.03825136612021857,0.05315614617940192
0.0,15.0,0.0045917795945794515,0.005897407366195584
1.0,15.0,0.06842871542165968,0.06487148102815167
2.0,15.0,-0.037966177623474116,-0.02303327027929237
3.0,15.0,-0.15556053309441148,-0.14431957271614557
4.0,15.0,0.0012319408668383803,-0.0007789028596862512
5.0,15.0,-0.05700526374734019,-0.06197841326360307
6.0,15.0,0.03931011311457052,0.03260264826972292
7.0,15.0,0.03595027438682945,0.03260264826972292
8.0,15.0,0.04714973681263302,0.048180705463447084
9.0,15.0,0.05386941426811504,0.04595526872148647
0.0,16.0,0.04050279329608945,0.03629909538532012
1.0,16.0,0.06261638733705781,0.07294171533264639
2.0,16.0,-0.04213221601489759,-0.05759761822970344
3.0,16.0,-0.20041899441340771,-0.1869918699186992
4.0,16.0,0.01024208566108011,-0.008359097675483767
5.0,16.0,-0.09567039106145245,-0.07133860070995066
6.0,16.0,0.05097765363128499,0.056910569105691144
7.0,16.0,0.027700186219739343,0.022558112905072772
8.0,16.0,0.08240223463687162,0.07523187907935415
9.0,16.0,0.0637802607076351,0.06034581472575298
0.0,17.0,0.02788041652670477,0.017837235228539593
1.0,17.0,0.0704288433546075,0.06243032329988845
2.0,17.0,-0.039301310043668145,-0.04347826086956526
3.0,17.0,-0.13671481357070875,-0.12709030100334448
4.0,17.0,-0.00011196954428394243,0.008918617614269797
5.0,17.0,-0.06505430522897776,-0.05797101449275367
6.0,17.0,0.033478893740902516,0.03232998885172801
7.0,17.0,0.018922852983988384,0.02452619843924194
8.0,17.0,0.06259097525473066,0.04347826086956526
9.0,17.0,0.02788041652670477,0.039018952062430355
0.0,18.0,0.009706571460448557,0.020000000000000018
1.0,18.0,0.06995425638737028,0.06777777777777771
2.0,18.0,-0.046078321990405,-0.038888888888888924
3.0,18.0,-0.15987950463014614,-0.1411111111111111
4.0,18.0,0.011937967198482698,0.004444444444444448
5.0,18.0,-0.059466696418609855,-0.08000000000000007
6.0,18.0,0.037599018185875334,0.03777777777777781
7.0,18.0,0.03202052884078998,0.03333333333333336
8.0,18.0,0.049871694745063,0.04888888888888881
9.0,18.0,0.05433448622113128,0.0477777777777777
0.0,19.0,0.022892238972641067,0.008703414416424938
1.0,19.0,0.0664433277498604,0.06784199955367101
2.0,19.0,-0.035175879396984897,-0.03146619058245927
3.0,19.0,-0.1155778894472361,-0.10511046641374687
4.0,19.0,-0.008375209380234451,-0.0024548091943762326
5.0,19.0,-0.07537688442211056,-0.07163579558134349
6.0,19.0,0.022892238972641067,0.017629993305065875
7.0,19.0,0.01842546063651599,0.019861638027226108
8.0,19.0,0.05192629815745392,0.04887301941530903
9.0,19.0,0.05192629815745392,0.04775719705422891
0.0,20.0,0.026225769669327274,0.009381711314569881
1.0,20.0,0.0706955530216647,0.0681586978636825
2.0,20.0,-0.058152793614595265,-0.044873968576918805
3.0,20.0,-0.1698973774230331,-0.14321238838024192
4.0,20.0,-0.026225769669327274,0.0003390979993217666
5.0,20.0,-0.07183580387685297,-0.06861082852944511
6.0,20.0,0.05701254275940712,0.04442183791115632
7.0,20.0,0.026225769669327274,0.016163671301005968
8.0,20.0,0.08437856328392242,0.06476771787046445
9.0,20.0,0.06157354618015969,0.05346445122640444
0.0,21.0,0.019314502623646288,0.018456748943740338
1.0,21.0,0.07290387406497702,0.07071380920613742
2.0,21.0,-0.03539131405604562,-0.04936624416277518
3.0,21.0,-0.14480294741542932,-0.15054480764954412
4.0,21.0,0.0036842692865914585,-0.002668445630420233
5.0,21.0,-0.0688846712068774,-0.04047142539470757
6.0,21.0,0.03047895500725688,0.03402268178785865
7.0,21.0,0.024896728815451585,0.022904158327774142
8.0,21.0,0.05504075025120006,0.051812319323993744
9.0,21.0,0.04275985262922853,0.04514120524794304
0.0,22.0,0.0064717696942647035,0.004980630879911522
1.0,22.0,0.07007364427583125,0.06696181516325402
2.0,22.0,-0.035929480026779745,-0.02379634753735469
3.0,22.0,-0.13412184780182992,-0.13004980630879906
4.0,22.0,-0.011381388083017169,-0.007194244604316492
5.0,22.0,-0.07163579558134349,-0.06917542888765911
6.0,22.0,0.04329390760990857,0.03707802988378538
7.0,22.0,0.02990403927694716,0.028223574986165
8.0,22.0,0.05779959830394996,0.044825677919203076
9.0,22.0,0.0455255523320688,0.04814609850581072
0.0,23.0,0.03777827749044308,0.031124048365427728
1.0,23.0,0.06251405441870922,0.05911330049261079
2.0,23.0,-0.04092646728131323,-0.03045230631437528
3.0,23.0,-0.1342478075106813,-0.13121361397223463
4.0,23.0,-0.013941983359568212,-0.01365875503806537
5.0,23.0,-0.06791095120305825,-0.06515897895208243
6.0,23.0,0.020912975039352442,0.019928347514554454
7.0,23.0,0.028783449516528073,0.02664576802507842
8.0,23.0,0.06588711490892735,0.05799373040752347
9.0,23.0,0.04115133798066121,0.04567845947156299
0.0,24.0,0.015651776533759907,0.015916017609210974
1.0,24.0,0.07505997943562205,0.05993904503894336
2.0,24.0,-0.049468753570204506,-0.0563268991985552
3.0,24.0,-0.15457557408888378,-0.12405463370583587
4.0,24.0,0.01907917285502119,-0.002144711592730571
5.0,24.0,-0.09973723294870324,-0.0732588328253754
6.0,24.0,0.051068205186793184,0.044135906987244636
7.0,24.0,0.011081914772078193,0.019302404334575012
8.0,24.0,0.07505997943562205,0.0633254317643074
9.0,24.0,0.05678053238889533,0.05316627158821541
0.0,25.0,0.015432789085215875,0.023146595102314718
1.0,25.0,0.06799373741892191,0.06899250810689922
2.0,25.0,-0.03489152314918363,-0.04729956390472996
3.0,25.0,-0.13218519346902255,-0.13899138991389912
4.0,25.0,-0.00022366360993063966,-0.0036900369003689698
5.0,25.0,-0.06284947439051669,-0.0439449849043945
6.0,25.0,0.017669425184522518,0.013082858101308334
7.0,25.0,0.025497651532095777,0.04103768310410384
8.0,25.0,0.055692238872735354,0.04998322710499828
9.0,25.0,0.047864012525162224,0.037683104103768385
0.0,26.0,0.016246498599439853,0.022157888876517123
1.0,26.0,0.06890756302521009,0.06001558846453618
2.0,26.0,-0.04313725490196076,-0.04242289277363325
3.0,26.0,-0.13949579831932768,-0.1203652154548491
4.0,26.0,-0.005042016806722631,-0.007905578443380464
5.0,26.0,-0.06778711484593837,-0.08139405411424123
6.0,26.0,0.03865546218487405,0.04665404743347059
7.0,26.0,0.02408963585434182,0.02772519763946112
8.0,26.0,0.0588235294117647,0.05110789444382579
9.0,26.0,0.04873949579831943,0.04442712392829299
0.0,27.0,0.024949426837491566,0.02452619843924194
1.0,27.0,0.07327489323443462,0.06131549609810472
2.0,27.0,-0.04135760845133744,-0.03455964325529546
3.0,27.0,-0.1402562373567094,-0.12263099219620957
4.0,27.0,0.010339402112834328,0.01003344481605352
5.0,27.0,-0.07394920206788051,-0.07692307692307698
6.0,27.0,0.038435603506405944,0.03344481605351173
7.0,27.0,0.014834794335805786,0.016722408026755866
8.0,27.0,0.05978871656552024,0.052396878483834924
9.0,27.0,0.03394021128343448,0.03567447045707919
0.0,28.0,0.029885568270192238,0.017625540405720015
1.0,28.0,0.06543717364737246,0.06529209621993122
2.0,28.0,-0.04232863015220534,-0.03890921183904226
3.0,28.0,-0.11454282857460278,-0.11428888149872517
4.0,28.0,-0.001222086434840562,-0.0001108524553818745
5.0,28.0,-0.06565937118097993,-0.07438199756124604
6.0,28.0,0.028774580602155354,0.038687506928278506
7.0,28.0,0.020997666925897152,0.022059638620995487
8.0,28.0,0.05099433396289295,0.04755570335882933
9.0,28.0,0.027663592934118467,0.03647045782064077
0.0,29.0,0.015459904348793263,0.01747401017474014
1.0,29.0,0.06884662440217991,0.06392391063923906
2.0,29.0,-0.04682460238015797,-0.051094890510948926
3.0,29.0,-0.1424758091424758,-0.11745189117451887
4.0,29.0,0.018796574352129936,0.013050210130502138
5.0,29.0,-0.07018129240351467,-0.06989604069896044
6.0,29.0,0.03881659437214997,0.028533510285335153
7.0,29.0,0.02213324435546661,0.02742756027427565
8.0,29.0,0.046602157713268755,0.04622871046228705
9.0,29.0,0.04882660438215987,0.04180491041804904


==> pics/RAA_scatter/cifar10_MP_resnet56_rate20.txt <==
class,model,before,after
0.0,0.0,0.015477118360984326,0.01372390727713069
1.0,0.0,0.07115020599042418,0.08407334794141387
2.0,0.0,-0.03685558401068925,-0.055472263868066
3.0,0.0,-0.1292729094755595,-0.1569599815476877
4.0,0.0,-0.0034517314330252662,-0.02433398685272749
5.0,0.0,-0.07582674535129724,-0.06585168953984538
6.0,0.0,0.037746353412760315,0.05062853188790226
7.0,0.0,0.02995212114463872,0.034482758620689696
8.0,0.0,0.05667520320676979,0.06216122707876838
9.0,0.0,0.034405968154993916,0.05754814900242193
0.0,1.0,0.0008867213478164741,0.020969405293915416
1.0,1.0,0.06295721569496782,0.0885756846568121
2.0,1.0,-0.04899135446685881,-0.05122035063595746
3.0,1.0,-0.12214586566171577,-0.17268247966082279
4.0,1.0,0.0031035247173575977,0.01065658301821929
5.0,1.0,-0.046774551097317686,-0.053512088919445484
6.0,1.0,0.025271558412768836,0.035865704136587594
7.0,1.0,0.02748836178230996,0.0037813681677552075
8.0,1.0,0.05187319884726219,0.06451243268018794
9.0,1.0,0.046331190423409385,0.053053741262747804
0.0,2.0,0.027942991807877942,0.011641443538998847
1.0,2.0,0.08854225115026368,0.09196740395809076
2.0,2.0,-0.05958927168667943,-0.0733410942956926
3.0,2.0,-0.1504881607002581,-0.15599534342258442
4.0,2.0,-0.0023566378633149937,-0.009313154831199077
5.0,2.0,-0.06856693973740326,-0.07101280558789283
6.0,2.0,0.03804286836494225,0.031431897555296885
7.0,2.0,0.02906520031421842,0.03725261932479631
8.0,2.0,0.051509370441028,0.07916181606519215
9.0,2.0,0.045898327909325604,0.058207217694994234
0.0,3.0,0.0354011763400289,0.0239500173550851
1.0,3.0,0.0742425923870824,0.10146939720004629
2.0,3.0,-0.034513372544667645,-0.08596552123105394
3.0,3.0,-0.1366108090112085,-0.15885687839870413
4.0,3.0,-0.002330484962823206,-0.0003471017007982957
5.0,3.0,-0.06003773166130289,-0.07439546453777614
6.0,3.0,0.024303628898013574,0.03667707971769069
7.0,3.0,0.007657307734990586,0.02163600601642954
8.0,3.0,0.05204749750305176,0.06791623278954077
9.0,3.0,0.039840195316835025,0.06791623278954077
0.0,4.0,0.017763378393475616,0.029103608847497117
1.0,4.0,0.06580270360853531,0.090803259604191
2.0,4.0,-0.02804155960227909,-0.07566938300349237
3.0,4.0,-0.13976092056753434,-0.1885913853317812
4.0,4.0,-0.013518042676795888,-0.030267753201397
5.0,4.0,-0.05261981901463527,-0.048894062863795155
6.0,4.0,0.02446654005139094,0.04307334109429573
7.0,4.0,0.02446654005139094,0.03492433061699654
8.0,4.0,0.05686515473131488,0.06635622817229342
9.0,4.0,0.044576025025136905,0.07916181606519215
0.0,5.0,0.02706917678511751,0.011560693641618507
1.0,5.0,0.07496936615795913,0.08786127167630053
2.0,5.0,-0.05202183357469096,-0.05086705202312143
3.0,5.0,-0.12665701236493263,-0.14335260115606938
4.0,5.0,0.007017934722067474,-0.0023121387283237013
5.0,5.0,-0.06316141249860764,-0.07283236994219647
6.0,5.0,0.020385429430767498,0.03583815028901737
7.0,5.0,0.01927147153837583,0.011560693641618507
8.0,5.0,0.06160187144925911,0.06936416184971105
9.0,5.0,0.031525008354684185,0.053179190751445136
0.0,6.0,0.036171396772398536,0.03259604190919677
1.0,6.0,0.059543683917640505,0.07916181606519215
2.0,6.0,-0.04062326099053976,-0.0884749708963911
3.0,6.0,-0.130773511407902,-0.16880093131548315
4.0,6.0,-0.016138007790762333,-0.02211874272409781
5.0,6.0,-0.05509181969949915,-0.07101280558789283
6.0,6.0,0.02949360044518651,0.05238649592549481
7.0,6.0,0.022815804117974486,0.0454016298020955
8.0,6.0,0.05509181969949915,0.07683352735739239
9.0,6.0,0.03951029493600455,0.06402793946449366
0.0,7.0,0.015101623708413737,0.03046168491194664
1.0,7.0,0.06392642216418759,0.10899571632555927
2.0,7.0,-0.032587714318156075,-0.11708710138029514
3.0,7.0,-0.15408198024298858,-0.18848167539267013
4.0,7.0,-0.014420347450891387,-0.01594478819609719
5.0,7.0,-0.07459975019870567,-0.06830080913850547
6.0,7.0,0.04348813443851482,0.04236078058067583
7.0,7.0,0.02759168842965821,0.024512137077582045
8.0,7.0,0.07073918473941172,0.09471680152308425
9.0,7.0,0.05484273873055525,0.08876725368871966
0.0,8.0,0.014865317983681656,0.01799187463726054
1.0,8.0,0.07186766513915269,0.0853163087637841
2.0,8.0,-0.060020118475466726,-0.06906558328496808
3.0,8.0,-0.15949480272717118,-0.17701683110853172
4.0,8.0,-0.003017771319995569,0.006384213580963377
5.0,8.0,-0.047725494579188635,-0.06674405107370864
6.0,8.0,0.043925338102157145,0.04352872896111431
7.0,8.0,0.029395328042919402,0.01567034242600111
8.0,8.0,0.059573041242874596,0.06326175275681949
9.0,8.0,0.05063149659103598,0.08067324434126524
0.0,9.0,0.006289308176100685,0.0024564276523569902
1.0,9.0,0.07255166217430367,0.10305298865364365
2.0,9.0,-0.04088050314465408,-0.07942449409287632
3.0,9.0,-0.13072776280323445,-0.17768160018715642
4.0,9.0,0.0017969451931716598,-0.016259211603696366
5.0,9.0,-0.08468104222821207,-0.0653877646508363
6.0,9.0,0.0366127583108716,0.0363785238039537
7.0,9.0,0.03436657681940709,0.035208796350450364
8.0,9.0,0.06132075471698111,0.08550707685109375
9.0,9.0,0.04335130278526514,0.07614925722306708
0.0,10.0,0.02359587902957804,0.01630246271245231
1.0,10.0,0.06236845020494076,0.09492426870158394
2.0,10.0,-0.03511687160739997,-0.0646317493351832
3.0,10.0,-0.1326021934197407,-0.16753381893860564
4.0,10.0,-0.006314390162844719,-0.014915019077350008
5.0,10.0,-0.06059598980835269,-0.08081859174471033
6.0,10.0,0.02359587902957804,0.046363741473002686
7.0,10.0,0.03467375650825314,0.027864493004971683
8.0,10.0,0.05129057272626566,0.08220603537981276
9.0,10.0,0.039104907499723056,0.06023817782402594
0.0,11.0,0.018066128848994462,0.014975041597337703
1.0,11.0,0.06237927508237707,0.1017352032327074
2.0,11.0,-0.04101806612884902,-0.05752317565961492
3.0,11.0,-0.17395750482899672,-0.19657713334917992
4.0,11.0,0.01238495625497105,-0.0076063703351557784
5.0,11.0,-0.06487899102374735,-0.10030900879486573
6.0,11.0,0.05328939893193961,0.045875921083907735
7.0,11.0,0.013521190773775732,0.02448300451628233
8.0,11.0,0.06692421315759567,0.10530068932731164
9.0,11.0,0.05328939893193961,0.06964582838126929
0.0,12.0,0.015763765541740665,0.025049059217361253
1.0,12.0,0.07571047957371217,0.08622878910308207
2.0,12.0,-0.04640319715808177,-0.0707607064527299
3.0,12.0,-0.12633214920071048,-0.14579245065219898
4.0,12.0,-0.01087921847246895,-0.010735311093154768
5.0,12.0,-0.053063943161634174,-0.07884104813574964
6.0,12.0,0.032415630550621674,0.02043172111277854
7.0,12.0,0.023534635879218467,0.030820731848089644
8.0,12.0,0.05239786856127876,0.07814844742006244
9.0,12.0,0.036856127886323274,0.06545076763245998
0.0,13.0,0.01677964218246472,0.006695913184022197
1.0,13.0,0.062340260028892015,0.07596398060494122
2.0,13.0,-0.04322702522502505,-0.05449087970445627
3.0,13.0,-0.11990221135681742,-0.16878319094897254
4.0,13.0,0.0034448272030225486,0.0136227199261141
5.0,13.0,-0.06211801311256813,-0.07180789655968589
6.0,13.0,0.031225691743527073,0.04132994689448171
7.0,13.0,0.02678075341704635,0.022858462248903304
8.0,13.0,0.0412268029781087,0.07711844839528986
9.0,13.0,0.04344927214134894,0.05749249595936281
0.0,14.0,0.02263856362217016,0.010884668828161144
1.0,14.0,0.0705921712947473,0.0873089393237609
2.0,14.0,-0.04427344708375161,-0.08406669754515979
3.0,14.0,-0.14910226385636224,-0.15354330708661423
4.0,14.0,0.00368016058882566,0.001621120889300552
5.0,14.0,-0.06211664993866408,-0.06322371468272346
6.0,14.0,0.031560165049626394,0.05025474756831866
7.0,14.0,0.031560165049626394,0.016674386289949012
8.0,14.0,0.05720976915356295,0.07109773043075499
9.0,14.0,0.03825136612021857,0.06299212598425197
0.0,15.0,0.0045917795945794515,0.0315252665739453
1.0,15.0,0.06842871542165968,0.096430227167362
2.0,15.0,-0.037966177623474116,-0.06235512285581822
3.0,15.0,-0.15556053309441148,-0.16782568382012059
4.0,15.0,0.0012319408668383803,-0.009040333796940228
5.0,15.0,-0.05700526374734019,-0.07858136300417243
6.0,15.0,0.03931011311457052,0.047751506722299504
7.0,15.0,0.03595027438682945,0.015299026425591087
8.0,15.0,0.04714973681263302,0.06861381548446921
9.0,15.0,0.05386941426811504,0.05818266110338435
0.0,16.0,0.04050279329608945,0.03435891296540159
1.0,16.0,0.06261638733705781,0.10259786902909133
2.0,16.0,-0.04213221601489759,-0.08895007781635345
3.0,16.0,-0.20041899441340771,-0.22183646594038073
4.0,16.0,0.01024208566108011,-0.0027535017359033636
5.0,16.0,-0.09567039106145245,-0.08176702980964926
6.0,16.0,0.05097765363128499,0.0702741529989225
7.0,16.0,0.027700186219739343,0.014006943613073065
8.0,16.0,0.08240223463687162,0.08344307434454684
9.0,16.0,0.0637802607076351,0.09062612235125103
0.0,17.0,0.02788041652670477,0.034283066944637564
1.0,17.0,0.0704288433546075,0.08408617095205016
2.0,17.0,-0.039301310043668145,-0.08501274032893202
3.0,17.0,-0.13671481357070875,-0.1765114662960389
4.0,17.0,-0.00011196954428394243,0.0018531387537642414
5.0,17.0,-0.06505430522897776,-0.06995598795459798
6.0,17.0,0.033478893740902516,0.05049803104007423
7.0,17.0,0.018922852983988384,0.022700949733611378
8.0,17.0,0.06259097525473066,0.07482047718322922
9.0,17.0,0.02788041652670477,0.06323835997220303
0.0,18.0,0.009706571460448557,0.0030043910330483556
1.0,18.0,0.06995425638737028,0.08504737693552115
2.0,18.0,-0.046078321990405,-0.07788305985671355
3.0,18.0,-0.15987950463014614,-0.15530390570834293
4.0,18.0,0.011937967198482698,-0.010862029119482279
5.0,18.0,-0.059466696418609855,-0.06863877975502647
6.0,18.0,0.037599018185875334,0.059625606655881784
7.0,18.0,0.03202052884078998,0.019181881211000763
8.0,18.0,0.049871694745063,0.08158077189738862
9.0,18.0,0.05433448622113128,0.06424774670672533
0.0,19.0,0.022892238972641067,0.01792943898207051
1.0,19.0,0.0664433277498604,0.08617698091382289
2.0,19.0,-0.035175879396984897,-0.07113938692886061
3.0,19.0,-0.1155778894472361,-0.1683053788316947
4.0,19.0,-0.008375209380234451,-0.0005783689994216957
5.0,19.0,-0.07537688442211056,-0.0653556969346443
6.0,19.0,0.022892238972641067,0.04684788895315209
7.0,19.0,0.01842546063651599,0.0213996529786003
8.0,19.0,0.05192629815745392,0.07923655292076345
9.0,19.0,0.05192629815745392,0.05378831694621166
0.0,20.0,0.026225769669327274,0.036170466754207944
1.0,20.0,0.0706955530216647,0.11018264295093715
2.0,20.0,-0.058152793614595265,-0.08917273486928494
3.0,20.0,-0.1698973774230331,-0.2037722334964784
4.0,20.0,-0.026225769669327274,-0.00561060045362306
5.0,20.0,-0.07183580387685297,-0.09156022442401814
6.0,20.0,0.05701254275940712,0.058851617524173346
7.0,20.0,0.026225769669327274,0.027814253312641743
8.0,20.0,0.08437856328392242,0.08988898173570495
9.0,20.0,0.06157354618015969,0.06720783096573954
0.0,21.0,0.019314502623646288,0.01491157091665706
1.0,21.0,0.07290387406497702,0.08889145763495546
2.0,21.0,-0.03539131405604562,-0.0798751589411628
3.0,21.0,-0.14480294741542932,-0.17350595306900937
4.0,21.0,0.0036842692865914585,0.007975956536816573
5.0,21.0,-0.0688846712068774,-0.06715986591145524
6.0,21.0,0.03047895500725688,0.04265402843601901
7.0,21.0,0.024896728815451585,0.02762686394636462
8.0,21.0,0.05504075025120006,0.07964397179516827
9.0,21.0,0.04275985262922853,0.05883712865564681
0.0,22.0,0.0064717696942647035,0.022360534808667558
1.0,22.0,0.07007364427583125,0.09612724757952965
2.0,22.0,-0.035929480026779745,-0.0710004610419548
3.0,22.0,-0.13412184780182992,-0.14246196403872757
4.0,22.0,-0.011381388083017169,-0.007607192254495217
5.0,22.0,-0.07163579558134349,-0.0917473490087598
6.0,22.0,0.04329390760990857,0.06154910096818811
7.0,22.0,0.02990403927694716,0.0073766712770861696
8.0,22.0,0.05779959830394996,0.06615952051636699
9.0,22.0,0.0455255523320688,0.05924389119409866
0.0,23.0,0.03777827749044308,0.021366517961962896
1.0,23.0,0.06251405441870922,0.08710965015261804
2.0,23.0,-0.04092646728131323,-0.057290443766142236
3.0,23.0,-0.1342478075106813,-0.19699459967128427
4.0,23.0,-0.013941983359568212,0.006104719417703666
5.0,23.0,-0.06791095120305825,-0.06785630429678324
6.0,23.0,0.020912975039352442,0.04015027001643579
7.0,23.0,0.028783449516528073,0.02606245597558112
8.0,23.0,0.06588711490892735,0.07536980511857247
9.0,23.0,0.04115133798066121,0.06597792909133603
0.0,24.0,0.015651776533759907,0.013824884792626687
1.0,24.0,0.07505997943562205,0.11205432937181668
2.0,24.0,-0.049468753570204506,-0.06621392190152799
3.0,24.0,-0.15457557408888378,-0.20446276982779527
4.0,24.0,0.01907917285502119,-0.015280135823429474
5.0,24.0,-0.09973723294870324,-0.10502061605626972
6.0,24.0,0.051068205186793184,0.045355323793354343
7.0,24.0,0.011081914772078193,0.011399466407955328
8.0,24.0,0.07505997943562205,0.10477807421780261
9.0,24.0,0.05678053238889533,0.10356536502546693
0.0,25.0,0.015432789085215875,-0.0012879053974944267
1.0,25.0,0.06799373741892191,0.09237794169301028
2.0,25.0,-0.03489152314918363,-0.07387893689263544
3.0,25.0,-0.13218519346902255,-0.18276548413534718
4.0,25.0,-0.00022366360993063966,-0.015337782461070133
5.0,25.0,-0.06284947439051669,-0.04929165203137796
6.0,25.0,0.017669425184522518,0.0549116028568084
7.0,25.0,0.025497651532095777,0.02329937946376306
8.0,25.0,0.055692238872735354,0.07715724154080326
9.0,25.0,0.047864012525162224,0.07481559536354065
0.0,26.0,0.016246498599439853,0.03512880562060893
1.0,26.0,0.06890756302521009,0.09250585480093686
2.0,26.0,-0.04313725490196076,-0.07962529274004677
3.0,26.0,-0.13949579831932768,-0.18735362997658084
4.0,26.0,-0.005042016806722631,-0.014051522248243572
5.0,26.0,-0.06778711484593837,-0.07728337236533953
6.0,26.0,0.03865546218487405,0.05854800936768155
7.0,26.0,0.02408963585434182,0.018735362997658097
8.0,26.0,0.0588235294117647,0.08782201405152233
9.0,26.0,0.04873949579831943,0.06557377049180334
0.0,27.0,0.024949426837491566,0.017068864037669166
1.0,27.0,0.07327489323443462,0.10182460270747501
2.0,27.0,-0.04135760845133744,-0.08298999411418483
3.0,27.0,-0.1402562373567094,-0.19717480871100646
4.0,27.0,0.010339402112834328,-0.01589170100058866
5.0,27.0,-0.07394920206788051,-0.06768687463213655
6.0,27.0,0.038435603506405944,0.04414361389052381
7.0,27.0,0.014834794335805786,0.031194820482636807
8.0,27.0,0.05978871656552024,0.08769864626250737
9.0,27.0,0.03394021128343448,0.08181283107710419
0.0,28.0,0.029885568270192238,0.016597510373443945
1.0,28.0,0.06543717364737246,0.08114338404794826
2.0,28.0,-0.04232863015220534,-0.06984785615491008
3.0,28.0,-0.11454282857460278,-0.14130935915168286
4.0,28.0,-0.001222086434840562,-0.00875979714153994
5.0,28.0,-0.06565937118097993,-0.06523743660673119
6.0,28.0,0.028774580602155354,0.05232826187183033
7.0,28.0,0.020997666925897152,0.008529276164130892
8.0,28.0,0.05099433396289295,0.07076994006454589
9.0,28.0,0.027663592934118467,0.055786076532964496
0.0,29.0,0.015459904348793263,0.008249312557286875
1.0,29.0,0.06884662440217991,0.09532538955087069
2.0,29.0,-0.04682460238015797,-0.06278643446379477
3.0,29.0,-0.1424758091424758,-0.15215398716773607
4.0,29.0,0.018796574352129936,-0.010082493125572902
5.0,29.0,-0.07018129240351467,-0.05820348304307982
6.0,29.0,0.03881659437214997,0.04605866177818516
7.0,29.0,0.02213324435546661,0.002520623281393194
8.0,29.0,0.046602157713268755,0.07126489459211736
9.0,29.0,0.04882660438215987,0.05980751604033


==> pics/RAA_scatter/cifar10_MP_resnet56_rate20_regression.txt <==
dataset,model,rate,a,b,r2,acc
cifar10,resnet56,20,1.23884408940425,0.0,0.9533024123001915,0.85805


==> pics/RAA_scatter/cifar10_MP_resnet56_rate2_regression.txt <==
dataset,model,rate,a,b,r2,acc
cifar10,resnet56,2,0.9278797688928186,0.0,0.9784335455595184,0.8972966666666667


==> pics/RAA_scatter/cifar10_MP_resnet56_rate4.txt <==
class,model,before,after
0.0,0.0,0.015477118360984326,0.021271856554181987
1.0,0.0,0.07115020599042418,0.06025169840739495
2.0,0.0,-0.03685558401068925,-0.026617663436908377
3.0,0.0,-0.1292729094755595,-0.13130638155696625
4.0,0.0,-0.0034517314330252662,0.004566210045662092
5.0,0.0,-0.07582674535129724,-0.0756208931952334
6.0,0.0,0.037746353412760315,0.017930727252478008
7.0,0.0,0.02995212114463872,0.027954115157589943
8.0,0.0,0.05667520320676979,0.058024278872925626
9.0,0.0,0.034405968154993916,0.04354605189887518
0.0,1.0,0.0008867213478164741,0.0009954651034177766
1.0,1.0,0.06295721569496782,0.06514766065700692
2.0,1.0,-0.04899135446685881,-0.042141356044685344
3.0,1.0,-0.12214586566171577,-0.11292998562105958
4.0,1.0,0.0031035247173575977,0.01095011613759542
5.0,1.0,-0.046774551097317686,-0.07089923681008743
6.0,1.0,0.025271558412768836,0.03196549054308156
7.0,1.0,0.02748836178230996,0.02532905652029646
8.0,1.0,0.05187319884726219,0.04966264793717502
9.0,1.0,0.046331190423409385,0.04192014157725908
0.0,2.0,0.027942991807877942,0.03043186395166704
1.0,2.0,0.08854225115026368,0.08077869769523376
2.0,2.0,-0.05958927168667943,-0.05683598120384881
3.0,2.0,-0.1504881607002581,-0.13850973372119044
4.0,2.0,-0.0023566378633149937,-0.012083240098456065
5.0,2.0,-0.06856693973740326,-0.05683598120384881
6.0,2.0,0.03804286836494225,0.025956589841127767
7.0,2.0,0.02906520031421842,0.03714477511747595
8.0,2.0,0.051509370441028,0.04385768628328486
9.0,2.0,0.045898327909325604,0.0460953233385545
0.0,3.0,0.0354011763400289,0.020408163265306214
1.0,3.0,0.0742425923870824,0.06477373558118901
2.0,3.0,-0.034513372544667645,-0.03837622005323865
3.0,3.0,-0.1366108090112085,-0.14263531499556337
4.0,3.0,-0.002330484962823206,-0.003992901508429389
5.0,3.0,-0.06003773166130289,-0.0361579414374445
6.0,3.0,0.024303628898013574,0.02151730257320329
7.0,3.0,0.007657307734990586,0.01818988464951207
8.0,3.0,0.05204749750305176,0.05146406388642413
9.0,3.0,0.039840195316835025,0.04480922803904169
0.0,4.0,0.017763378393475616,0.024810013410818055
1.0,4.0,0.06580270360853531,0.06392489941886445
2.0,4.0,-0.02804155960227909,-0.052302190433616516
3.0,4.0,-0.13976092056753434,-0.13500223513634332
4.0,4.0,-0.013518042676795888,-0.0008940545373268025
5.0,4.0,-0.05261981901463527,-0.054537326776933466
6.0,4.0,0.02446654005139094,0.018104604380867223
7.0,4.0,0.02446654005139094,0.01698703620920875
8.0,4.0,0.05686515473131488,0.051631649530621264
9.0,4.0,0.044576025025136905,0.06727760393383987
0.0,5.0,0.02706917678511751,0.01613800779076246
1.0,5.0,0.07496936615795913,0.07067334446299388
2.0,5.0,-0.05202183357469096,-0.05397885364496382
3.0,5.0,-0.12665701236493263,-0.12743461324429597
4.0,5.0,0.007017934722067474,0.013912075681691782
5.0,5.0,-0.06316141249860764,-0.048414023372287125
6.0,5.0,0.020385429430767498,0.019476905954368472
7.0,5.0,0.01927147153837583,0.02392877017250982
8.0,5.0,0.06160187144925911,0.042849193099610564
9.0,5.0,0.031525008354684185,0.042849193099610564
0.0,6.0,0.036171396772398536,0.027985282640205163
1.0,6.0,0.059543683917640505,0.06477868212732737
2.0,6.0,-0.04062326099053976,-0.0567510313301372
3.0,6.0,-0.130773511407902,-0.12364812130672315
4.0,6.0,-0.016138007790762333,-0.005463262348087875
5.0,6.0,-0.05509181969949915,-0.0600958858289665
6.0,6.0,0.02949360044518651,0.03467499163786377
7.0,6.0,0.022815804117974486,0.021295573642546556
8.0,6.0,0.05509181969949915,0.0536291671312297
9.0,6.0,0.03951029493600455,0.043594603634741914
0.0,7.0,0.015101623708413737,0.0027254144901203243
1.0,7.0,0.06392642216418759,0.07540313422666352
2.0,7.0,-0.032587714318156075,-0.040426981603452275
3.0,7.0,-0.15408198024298858,-0.13808766749943224
4.0,7.0,-0.014420347450891387,-0.00976606858959806
5.0,7.0,-0.07459975019870567,-0.08017260958437428
6.0,7.0,0.04348813443851482,0.03338632750397454
7.0,7.0,0.02759168842965821,0.026572791278673603
8.0,7.0,0.07073918473941172,0.07313195548489655
9.0,7.0,0.05484273873055525,0.05723370429252782
0.0,8.0,0.014865317983681656,0.015336393148998147
1.0,8.0,0.07186766513915269,0.0746669651852681
2.0,8.0,-0.060020118475466726,-0.04399417888727192
3.0,8.0,-0.15949480272717118,-0.14026642785178547
4.0,8.0,-0.003017771319995569,-0.005933057203626969
5.0,8.0,-0.047725494579188635,-0.059666405462890426
6.0,8.0,0.043925338102157145,0.037725288257024585
7.0,8.0,0.029395328042919402,0.015336393148998147
8.0,8.0,0.059573041242874596,0.06123362812045222
9.0,8.0,0.05063149659103598,0.04556140154483384
0.0,9.0,0.006289308176100685,0.02123356926188072
1.0,9.0,0.07255166217430367,0.051567239635996014
2.0,9.0,-0.04088050314465408,-0.025952140208965295
3.0,9.0,-0.13072776280323445,-0.131558251881811
4.0,9.0,0.0017969451931716598,0.004381530165149999
5.0,9.0,-0.08468104222821207,-0.07650825749915745
6.0,9.0,0.0366127583108716,0.034715200539265294
7.0,9.0,0.03436657681940709,0.015616222896303813
8.0,9.0,0.06132075471698111,0.06055499382091894
9.0,9.0,0.04335130278526514,0.04594989327041911
0.0,10.0,0.02359587902957804,0.0363212262579141
1.0,10.0,0.06236845020494076,0.05964678440519824
2.0,10.0,-0.03511687160739997,-0.045873597689659006
3.0,10.0,-0.1326021934197407,-0.13473286682217034
4.0,10.0,-0.006314390162844719,-0.004776185715872454
5.0,10.0,-0.06059598980835269,-0.05253804287459737
6.0,10.0,0.02359587902957804,0.02299233588803738
7.0,10.0,0.03467375650825314,0.021881595023880984
8.0,10.0,0.05129057272626566,0.049650116627790696
9.0,10.0,0.039104907499723056,0.047428634899477906
0.0,11.0,0.018066128848994462,0.03111514876220756
1.0,11.0,0.06237927508237707,0.06858959800136259
2.0,11.0,-0.04101806612884902,-0.038155802861685295
3.0,11.0,-0.17395750482899672,-0.14944356120826713
4.0,11.0,0.01238495625497105,0.009538950715421261
5.0,11.0,-0.06487899102374735,-0.06654553713377254
6.0,11.0,0.05328939893193961,0.03111514876220756
7.0,11.0,0.013521190773775732,0.009538950715421261
8.0,11.0,0.06692421315759567,0.06404724051782876
9.0,11.0,0.05328939893193961,0.040199863729275476
0.0,12.0,0.015763765541740665,0.016102165463631392
1.0,12.0,0.07571047957371217,0.059411438089950024
2.0,12.0,-0.04640319715808177,-0.033870072182121014
3.0,12.0,-0.12633214920071048,-0.11382565241532475
4.0,12.0,-0.01087921847246895,0.004997223764575303
5.0,12.0,-0.053063943161634174,-0.06163242642976124
6.0,12.0,0.032415630550621674,0.0294280955024987
7.0,12.0,0.023534635879218467,0.011660188784008957
8.0,12.0,0.05239786856127876,0.05052748473070515
9.0,12.0,0.036856127886323274,0.03720155469183797
0.0,13.0,0.01677964218246472,0.014912085466280969
1.0,13.0,0.062340260028892015,0.06610282661918541
2.0,13.0,-0.04322702522502505,-0.048519919875361646
3.0,13.0,-0.11990221135681742,-0.12196750500778981
4.0,13.0,0.0034448272030225486,0.0004451368795905486
5.0,13.0,-0.06211801311256813,-0.05964834186512351
6.0,13.0,0.031225691743527073,0.03383040284887614
7.0,13.0,0.02678075341704635,0.019363454262185713
8.0,13.0,0.0412268029781087,0.057200089027375924
9.0,13.0,0.04344927214134894,0.03828177164478088
0.0,14.0,0.02263856362217016,0.023630865718445523
1.0,14.0,0.0705921712947473,0.06842871542165968
2.0,14.0,-0.04427344708375161,-0.04916564004927769
3.0,14.0,-0.14910226385636224,-0.15892037182215257
4.0,14.0,0.00368016058882566,-0.0010079516183223339
5.0,14.0,-0.06211664993866408,-0.05364542501959912
6.0,14.0,0.031560165049626394,0.02923059693134731
7.0,14.0,0.031560165049626394,0.03259043565908838
8.0,14.0,0.05720976915356295,0.06394893045133826
9.0,14.0,0.03825136612021857,0.04490984432747231
0.0,15.0,0.0045917795945794515,0.00906141626580154
1.0,15.0,0.06842871542165968,0.06275869784092172
2.0,15.0,-0.037966177623474116,-0.04127978521087375
3.0,15.0,-0.15556053309441148,-0.14419957489652088
4.0,15.0,0.0012319408668383803,0.011298802998098219
5.0,15.0,-0.05700526374734019,-0.05917887906924718
6.0,15.0,0.03931011311457052,0.04374091061640007
7.0,15.0,0.03595027438682945,0.026960510124174976
8.0,15.0,0.04714973681263302,0.04821568408099343
9.0,15.0,0.05386941426811504,0.04262221725025173
0.0,16.0,0.04050279329608945,0.021990740740740762
1.0,16.0,0.06261638733705781,0.06597222222222228
2.0,16.0,-0.04213221601489759,-0.04050925925925929
3.0,16.0,-0.20041899441340771,-0.17013888888888892
4.0,16.0,0.01024208566108011,-0.0034722222222222255
5.0,16.0,-0.09567039106145245,-0.08912037037037032
6.0,16.0,0.05097765363128499,0.05787037037037042
7.0,16.0,0.027700186219739343,0.016203703703703717
8.0,16.0,0.08240223463687162,0.07291666666666673
9.0,16.0,0.0637802607076351,0.0682870370370371
0.0,17.0,0.02788041652670477,0.0038005812653700757
1.0,17.0,0.0704288433546075,0.06192711826514644
2.0,17.0,-0.039301310043668145,-0.03644086742678288
3.0,17.0,-0.13671481357070875,-0.1158059467918622
4.0,17.0,-0.00011196954428394243,0.02056785155376714
5.0,17.0,-0.06505430522897776,-0.07221104404202995
6.0,17.0,0.033478893740902516,0.03286384976525832
7.0,17.0,0.018922852983988384,0.013860943438408315
8.0,17.0,0.06259097525473066,0.0596914822266935
9.0,17.0,0.02788041652670477,0.03174603174603185
0.0,18.0,0.009706571460448557,0.018909899888765312
1.0,18.0,0.06995425638737028,0.07230255839822018
2.0,18.0,-0.046078321990405,-0.038932146829810936
3.0,18.0,-0.15987950463014614,-0.13570634037819798
4.0,18.0,0.011937967198482698,-0.0011123470522803123
5.0,18.0,-0.059466696418609855,-0.06006674082313687
6.0,18.0,0.037599018185875334,0.03448275862068968
7.0,18.0,0.03202052884078998,0.017797552836484997
8.0,18.0,0.049871694745063,0.05339265850945487
9.0,18.0,0.05433448622113128,0.038932146829810936
0.0,19.0,0.022892238972641067,0.025181869054281002
1.0,19.0,0.0664433277498604,0.06883044208170118
2.0,19.0,-0.035175879396984897,-0.04532736429770563
3.0,19.0,-0.1155778894472361,-0.1326245103525461
4.0,19.0,-0.008375209380234451,0.0005595970900951941
5.0,19.0,-0.07537688442211056,-0.06435366536094012
6.0,19.0,0.022892238972641067,0.036373810856183644
7.0,19.0,0.01842546063651599,0.022943480693900474
8.0,19.0,0.05192629815745392,0.04532736429770576
9.0,19.0,0.05192629815745392,0.043088975937325226
0.0,20.0,0.026225769669327274,0.015696087352138347
1.0,20.0,0.0706955530216647,0.0714285714285714
2.0,20.0,-0.058152793614595265,-0.04003639672429483
3.0,20.0,-0.1698973774230331,-0.16401273885350318
4.0,20.0,-0.026225769669327274,0.0009099181073703627
5.0,20.0,-0.07183580387685297,-0.0821201091901728
6.0,20.0,0.05701254275940712,0.045268425841674315
7.0,20.0,0.026225769669327274,0.027070063694267565
8.0,20.0,0.08437856328392242,0.0668789808917197
9.0,20.0,0.06157354618015969,0.058917197452229376
0.0,21.0,0.019314502623646288,0.02277802590442171
1.0,21.0,0.07290387406497702,0.07302367128182226
2.0,21.0,-0.03539131405604562,-0.057615006699419366
3.0,21.0,-0.14480294741542932,-0.13577489950870916
4.0,21.0,0.0036842692865914585,-0.009602501116569831
5.0,21.0,-0.0688846712068774,-0.05873157659669494
6.0,21.0,0.03047895500725688,0.028360875390799564
7.0,21.0,0.024896728815451585,0.03729343456900413
8.0,21.0,0.05504075025120006,0.04622599374720869
9.0,21.0,0.04275985262922853,0.054041983028137563
0.0,22.0,0.0064717696942647035,0.005232105087387329
1.0,22.0,0.07007364427583125,0.06423243905154177
2.0,22.0,-0.035929480026779745,-0.03595680730268284
3.0,22.0,-0.13412184780182992,-0.1339196259601469
4.0,22.0,-0.011381388083017169,0.006345318935767604
5.0,22.0,-0.07163579558134349,-0.05599465657352779
6.0,22.0,0.04329390760990857,0.03083602360013365
7.0,22.0,0.02990403927694716,0.024156740509852
8.0,22.0,0.05779959830394996,0.0453078036290771
9.0,22.0,0.0455255523320688,0.0497606590225982
0.0,23.0,0.03777827749044308,0.015012323549182253
1.0,23.0,0.06251405441870922,0.0609455523190679
2.0,23.0,-0.04092646728131323,-0.03204122787362756
3.0,23.0,-0.1342478075106813,-0.1351109119426394
4.0,23.0,-0.013941983359568212,-0.0062738068563745674
5.0,23.0,-0.06791095120305825,-0.07573381133766524
6.0,23.0,0.020912975039352442,0.036298453954739074
7.0,23.0,0.028783449516528073,0.029576518037194816
8.0,23.0,0.06588711490892735,0.058704907013219815
9.0,23.0,0.04115133798066121,0.04862200313690355
0.0,24.0,0.015651776533759907,0.028708133971291867
1.0,24.0,0.07505997943562205,0.07769423558897234
2.0,24.0,-0.049468753570204506,-0.04875825928457514
3.0,24.0,-0.15457557408888378,-0.15470494417862843
4.0,24.0,0.01907917285502119,0.0002278423331054659
5.0,24.0,-0.09973723294870324,-0.09090909090909088
6.0,24.0,0.051068205186793184,0.04807473228525862
7.0,24.0,0.011081914772078193,0.028708133971291867
8.0,24.0,0.07505997943562205,0.0685805422647527
9.0,24.0,0.05678053238889533,0.042378673957621335
0.0,25.0,0.015432789085215875,0.016702163434592562
1.0,25.0,0.06799373741892191,0.06938684004035417
2.0,25.0,-0.03489152314918363,-0.04831296939804958
3.0,25.0,-0.13218519346902255,-0.12902141015581212
4.0,25.0,-0.00022366360993063966,-0.004595897320928139
5.0,25.0,-0.06284947439051669,-0.05615962336060983
6.0,25.0,0.017669425184522518,0.023427866831072782
7.0,25.0,0.025497651532095777,0.022306916264992746
8.0,25.0,0.055692238872735354,0.05593543324739373
9.0,25.0,0.047864012525162224,0.050330680416993664
0.0,26.0,0.016246498599439853,0.02492141894925909
1.0,26.0,0.06890756302521009,0.07543780871127068
2.0,26.0,-0.04313725490196076,-0.06488549618320619
3.0,26.0,-0.13949579831932768,-0.1457117198024248
4.0,26.0,-0.005042016806722631,-0.023349797934440995
5.0,26.0,-0.06778711484593837,-0.06488549618320619
6.0,26.0,0.03865546218487405,0.03839245621912888
7.0,26.0,0.02408963585434182,0.035024696901661434
8.0,26.0,0.0588235294117647,0.06421194431971253
9.0,26.0,0.04873949579831943,0.060844185002245074
0.0,27.0,0.024949426837491566,0.011777902411665805
1.0,27.0,0.07327489323443462,0.06786315199102635
2.0,27.0,-0.04135760845133744,-0.025238362310712244
3.0,27.0,-0.1402562373567094,-0.12507010656197412
4.0,27.0,0.010339402112834328,0.015143017386427446
5.0,27.0,-0.07394920206788051,-0.09366236679753215
6.0,27.0,0.038435603506405944,0.03196859226023565
7.0,27.0,0.014834794335805786,0.021873247335950727
8.0,27.0,0.05978871656552024,0.05552439708356701
9.0,27.0,0.03394021128343448,0.03982052720134614
0.0,28.0,0.029885568270192238,0.020612813370473618
1.0,28.0,0.06543717364737246,0.06963788300835655
2.0,28.0,-0.04232863015220534,-0.051810584958217255
3.0,28.0,-0.11454282857460278,-0.11086350974930353
4.0,28.0,-0.001222086434840562,-0.0038997214484679083
5.0,28.0,-0.06565937118097993,-0.06852367688022284
6.0,28.0,0.028774580602155354,0.0362116991643455
7.0,28.0,0.020997666925897152,0.0172701949860725
8.0,28.0,0.05099433396289295,0.05292479108635096
9.0,28.0,0.027663592934118467,0.03844011142061291
0.0,29.0,0.015459904348793263,0.009898787676565475
1.0,29.0,0.06884662440217991,0.06995884773662546
2.0,29.0,-0.04682460238015797,-0.04904904904904908
3.0,29.0,-0.1424758091424758,-0.12023134245356465
4.0,29.0,0.018796574352129936,0.008786564342119918
5.0,29.0,-0.07018129240351467,-0.06795684573462356
6.0,29.0,0.03881659437214997,0.03214325436547663
7.0,29.0,0.02213324435546661,0.018796574352129936
8.0,29.0,0.046602157713268755,0.056612167723278775
9.0,29.0,0.04882660438215987,0.04104104104104109


==> pics/RAA_scatter/cifar10_MP_resnet56_rate4_regression.txt <==
dataset,model,rate,a,b,r2,acc
cifar10,resnet56,4,0.9531952550003773,0.0,0.9754728033811483,0.8928


==> pics/RAA_scatter/cifar10_MP_resnet56_rate50.txt <==
class,model,before,after
0.0,0.0,0.015477118360984326,0.010915405606549142
1.0,0.0,0.07115020599042418,0.1622426196973456
2.0,0.0,-0.03685558401068925,-0.1453733564872241
3.0,0.0,-0.1292729094755595,-0.16645993549987595
4.0,0.0,-0.0034517314330252662,-0.05730587943438355
5.0,0.0,-0.07582674535129724,-0.09947903745968747
6.0,0.0,0.037746353412760315,0.07045398164227235
7.0,0.0,0.02995212114463872,0.03200198461920111
8.0,0.0,0.05667520320676979,0.0915405606549243
9.0,0.0,0.034405968154993916,0.10146365666087817
0.0,1.0,0.0008867213478164741,0.01728640716328804
1.0,1.0,0.06295721569496782,0.12921278447954232
2.0,1.0,-0.04899135446685881,-0.11951249844546707
3.0,1.0,-0.12214586566171577,-0.2152717323715956
4.0,1.0,0.0031035247173575977,-0.0473821663972143
5.0,1.0,-0.046774551097317686,-0.07474194751896535
6.0,1.0,0.025271558412768836,0.05583882601666452
7.0,1.0,0.02748836178230996,0.0371844297972888
8.0,1.0,0.05187319884726219,0.10682750901629147
9.0,1.0,0.046331190423409385,0.11055838826016662
0.0,2.0,0.027942991807877942,0.015292053146152043
1.0,2.0,0.08854225115026368,0.15191777387816507
2.0,2.0,-0.05958927168667943,-0.18275256956630725
3.0,2.0,-0.1504881607002581,-0.2353973426924041
4.0,2.0,-0.0023566378633149937,-0.04612684883429424
5.0,2.0,-0.06856693973740326,-0.076209576334921
6.0,2.0,0.03804286836494225,0.08423163700175487
7.0,2.0,0.02906520031421842,0.05665580345951369
8.0,2.0,0.051509370441028,0.12434194033592388
9.0,2.0,0.045898327909325604,0.10804712960641773
0.0,3.0,0.0354011763400289,0.01896333754740836
1.0,3.0,0.0742425923870824,0.15044247787610618
2.0,3.0,-0.034513372544667645,-0.11630847029077128
3.0,3.0,-0.1366108090112085,-0.1883691529709229
4.0,3.0,-0.002330484962823206,-0.06953223767383065
5.0,3.0,-0.06003773166130289,-0.09734513274336291
6.0,3.0,0.024303628898013574,0.07206068268015163
7.0,3.0,0.007657307734990586,0.034134007585334906
8.0,3.0,0.05204749750305176,0.08217446270543609
9.0,3.0,0.039840195316835025,0.11378002528445001
0.0,4.0,0.017763378393475616,0.02955911823647289
1.0,4.0,0.06580270360853531,0.1360220440881764
2.0,4.0,-0.02804155960227909,-0.1395290581162324
3.0,4.0,-0.13976092056753434,-0.23722444889779562
4.0,4.0,-0.013518042676795888,-0.05310621242484969
5.0,4.0,-0.05261981901463527,-0.06813627254509018
6.0,4.0,0.02446654005139094,0.07089178356713424
7.0,4.0,0.02446654005139094,0.02204408817635264
8.0,4.0,0.05686515473131488,0.10971943887775552
9.0,4.0,0.044576025025136905,0.12975951903807617
0.0,5.0,0.02706917678511751,0.013505141865939672
1.0,5.0,0.07496936615795913,0.157229587411721
2.0,5.0,-0.05202183357469096,-0.11535125758889861
3.0,5.0,-0.12665701236493263,-0.1983645149299963
4.0,5.0,0.007017934722067474,-0.03729401561144841
5.0,5.0,-0.06316141249860764,-0.08065915004336519
6.0,5.0,0.020385429430767498,0.03828521868417783
7.0,5.0,0.01927147153837583,0.01970016107049921
8.0,5.0,0.06160187144925911,0.10890843761615658
9.0,5.0,0.031525008354684185,0.09404039152521368
0.0,6.0,0.036171396772398536,0.032594856124267976
1.0,6.0,0.059543683917640505,0.15609880315762675
2.0,6.0,-0.04062326099053976,-0.12910618792971726
3.0,6.0,-0.130773511407902,-0.20168067226890754
4.0,6.0,-0.016138007790762333,-0.036159918512859664
5.0,6.0,-0.05509181969949915,-0.12146676852559211
6.0,6.0,0.02949360044518651,0.03514132925897626
7.0,6.0,0.022815804117974486,0.03896103896103891
8.0,6.0,0.05509181969949915,0.1115355233002292
9.0,6.0,0.03951029493600455,0.11408199643493763
0.0,7.0,0.015101623708413737,0.07772435897435902
1.0,7.0,0.06392642216418759,0.2139423076923077
2.0,7.0,-0.032587714318156075,-0.22008547008547016
3.0,7.0,-0.15408198024298858,-0.250801282051282
4.0,7.0,-0.014420347450891387,-0.14129273504273504
5.0,7.0,-0.07459975019870567,-0.11458333333333331
6.0,7.0,0.04348813443851482,0.09775641025641016
7.0,7.0,0.02759168842965821,0.08840811965811955
8.0,7.0,0.07073918473941172,0.12179487179487172
9.0,7.0,0.05484273873055525,0.12713675213675207
0.0,8.0,0.014865317983681656,0.00915131001629696
1.0,8.0,0.07186766513915269,0.1470477623166605
2.0,8.0,-0.060020118475466726,-0.1312523505077097
3.0,8.0,-0.15949480272717118,-0.2102294095524633
4.0,8.0,-0.003017771319995569,-0.07734737369938571
5.0,8.0,-0.047725494579188635,-0.07358656136392125
6.0,8.0,0.043925338102157145,0.08687476494922908
7.0,8.0,0.029395328042919402,0.04926664159458444
8.0,8.0,0.059573041242874596,0.10066441017926545
9.0,8.0,0.05063149659103598,0.09941080606744396
0.0,9.0,0.006289308176100685,0.048969072164948356
1.0,9.0,0.07255166217430367,0.17010309278350516
2.0,9.0,-0.04088050314465408,-0.18814432989690724
3.0,9.0,-0.13072776280323445,-0.23711340206185574
4.0,9.0,0.0017969451931716598,-0.08247422680412378
5.0,9.0,-0.08468104222821207,-0.0644329896907217
6.0,9.0,0.0366127583108716,0.0773195876288659
7.0,9.0,0.03436657681940709,0.02190721649484538
8.0,9.0,0.06132075471698111,0.13659793814432988
9.0,9.0,0.04335130278526514,0.11726804123711336
0.0,10.0,0.02359587902957804,0.027509106896118476
1.0,10.0,0.06236845020494076,0.1568898379600553
2.0,10.0,-0.03511687160739997,-0.13076246702675554
3.0,10.0,-0.1326021934197407,-0.21241050119331745
4.0,10.0,-0.006314390162844719,-0.06293179248838089
5.0,10.0,-0.06059598980835269,-0.08428589373194328
6.0,10.0,0.02359587902957804,0.07775405099861821
7.0,10.0,0.03467375650825314,0.016203994473056177
8.0,10.0,0.05129057272626566,0.11041326466524302
9.0,10.0,0.039104907499723056,0.10162039944730558
0.0,11.0,0.018066128848994462,0.01809058497293021
1.0,11.0,0.06237927508237707,0.18975307011752285
2.0,11.0,-0.04101806612884902,-0.14961045820678723
3.0,11.0,-0.17395750482899672,-0.2776970817377525
4.0,11.0,0.01238495625497105,-0.038690083190281256
5.0,11.0,-0.06487899102374735,-0.09282979004357576
6.0,11.0,0.05328939893193961,0.0603459659315992
7.0,11.0,0.013521190773775732,0.04582067872705674
8.0,11.0,0.06692421315759567,0.12372903736960254
9.0,11.0,0.05328939893193961,0.12108807605968573
0.0,12.0,0.015763765541740665,0.026510868199522423
1.0,12.0,0.07571047957371217,0.15215479331574316
2.0,12.0,-0.04640319715808177,-0.16572433722829502
3.0,12.0,-0.12633214920071048,-0.16949365498178165
4.0,12.0,-0.01087921847246895,-0.10038949616786039
5.0,12.0,-0.053063943161634174,-0.08279934665158947
6.0,12.0,0.032415630550621674,0.09938434476693045
7.0,12.0,0.023534635879218467,0.04787033546927995
8.0,12.0,0.05239786856127876,0.09687146626460603
9.0,12.0,0.036856127886323274,0.09561502701344382
0.0,13.0,0.01677964218246472,0.014165726463582912
1.0,13.0,0.062340260028892015,0.12448288830387372
2.0,13.0,-0.04322702522502505,-0.16509966152688973
3.0,13.0,-0.11990221135681742,-0.19267895198696247
4.0,13.0,0.0034448272030225486,-0.05478249968659893
5.0,13.0,-0.06211801311256813,-0.07484016547574274
6.0,13.0,0.031225691743527073,0.08060674439012164
7.0,13.0,0.02678075341704635,0.03923780870001253
8.0,13.0,0.0412268029781087,0.11946847185658777
9.0,13.0,0.04344927214134894,0.10943963896201586
0.0,14.0,0.02263856362217016,0.022036474164133842
1.0,14.0,0.0705921712947473,0.1512158054711247
2.0,14.0,-0.04427344708375161,-0.1603343465045592
3.0,14.0,-0.14910226385636224,-0.23252279635258358
4.0,14.0,0.00368016058882566,-0.07548125633232015
5.0,14.0,-0.06211664993866408,-0.08814589665653495
6.0,14.0,0.031560165049626394,0.10182370820668697
7.0,14.0,0.031560165049626394,0.022036474164133842
8.0,14.0,0.05720976915356295,0.12462006079027362
9.0,14.0,0.03825136612021857,0.13475177304964545
0.0,15.0,0.0045917795945794515,0.02711483193802317
1.0,15.0,0.06842871542165968,0.13332500312382858
2.0,15.0,-0.037966177623474116,-0.16031488191928023
3.0,15.0,-0.15556053309441148,-0.22529051605647885
4.0,15.0,0.0012319408668383803,-0.03161314507059851
5.0,15.0,-0.05700526374734019,-0.08659252780207426
6.0,15.0,0.03931011311457052,0.08459327752092963
7.0,15.0,0.03595027438682945,0.05085592902661497
8.0,15.0,0.04714973681263302,0.10333624890666
9.0,15.0,0.05386941426811504,0.10458578033237535
0.0,16.0,0.04050279329608945,0.04424073335990434
1.0,16.0,0.06261638733705781,0.18108144014879762
2.0,16.0,-0.04213221601489759,-0.14441344493157968
3.0,16.0,-0.20041899441340771,-0.27992560116912446
4.0,16.0,0.01024208566108011,-0.06470041185067102
5.0,16.0,-0.09567039106145245,-0.13644214162348878
6.0,16.0,0.05097765363128499,0.1292679686462069
7.0,16.0,0.027700186219739343,0.026969576192374098
8.0,16.0,0.08240223463687162,0.11863956423541906
9.0,16.0,0.0637802607076351,0.12528231699216147
0.0,17.0,0.02788041652670477,0.06119873817034699
1.0,17.0,0.0704288433546075,0.13312302839116724
2.0,17.0,-0.039301310043668145,-0.18611987381703465
3.0,17.0,-0.13671481357070875,-0.27823343848580445
4.0,17.0,-0.00011196954428394243,0.0031545741324921863
5.0,17.0,-0.06505430522897776,-0.06246056782334383
6.0,17.0,0.033478893740902516,0.08517350157728708
7.0,17.0,0.018922852983988384,0.03217665615141952
8.0,17.0,0.06259097525473066,0.094006309148265
9.0,17.0,0.02788041652670477,0.11798107255520508
0.0,18.0,0.009706571460448557,0.0016296853453680318
1.0,18.0,0.06995425638737028,0.16083740754669687
2.0,18.0,-0.046078321990405,-0.09740503948852952
3.0,18.0,-0.15987950463014614,-0.21900463833521372
4.0,18.0,0.011937967198482698,-0.057289707910241905
5.0,18.0,-0.059466696418609855,-0.08236179014667167
6.0,18.0,0.037599018185875334,0.04049141281183402
7.0,18.0,0.03202052884078998,0.031716184029083605
8.0,18.0,0.049871694745063,0.12824370063933818
9.0,18.0,0.05433448622113128,0.09314278550833652
0.0,19.0,0.022892238972641067,0.035003777386048776
1.0,19.0,0.0664433277498604,0.14454797280282047
2.0,19.0,-0.035175879396984897,-0.13749685217829258
3.0,19.0,-0.1155778894472361,-0.2294132460337447
4.0,19.0,-0.008375209380234451,-0.034248300176278015
5.0,19.0,-0.07537688442211056,-0.07831780407957697
6.0,19.0,0.022892238972641067,0.04004029211785437
7.0,19.0,0.01842546063651599,0.03248552002014597
8.0,19.0,0.05192629815745392,0.12692017124150087
9.0,19.0,0.05192629815745392,0.1004784688995215
0.0,20.0,0.026225769669327274,0.03512259774685233
1.0,20.0,0.0706955530216647,0.1570576540755468
2.0,20.0,-0.058152793614595265,-0.19416832339297543
3.0,20.0,-0.1698973774230331,-0.3068257123923127
4.0,20.0,-0.026225769669327274,-0.05500331345261761
5.0,20.0,-0.07183580387685297,-0.07488402915838303
6.0,20.0,0.05701254275940712,0.10934393638170978
7.0,20.0,0.026225769669327274,0.0828363154406892
8.0,20.0,0.08437856328392242,0.13717693836978137
9.0,20.0,0.06157354618015969,0.10934393638170978
0.0,21.0,0.019314502623646288,0.017808558001484006
1.0,21.0,0.07290387406497702,0.14147909967845668
2.0,21.0,-0.03539131405604562,-0.1330695028444225
3.0,21.0,-0.14480294741542932,-0.21221864951768485
4.0,21.0,0.0036842692865914585,-0.0353697749196141
5.0,21.0,-0.0688846712068774,-0.05392035617116
6.0,21.0,0.03047895500725688,0.05490972050457581
7.0,21.0,0.024896728815451585,0.03635913925302991
8.0,21.0,0.05504075025120006,0.08953747217412815
9.0,21.0,0.04275985262922853,0.09448429384120706
0.0,22.0,0.0064717696942647035,0.02904356534802203
1.0,22.0,0.07007364427583125,0.14797195793690546
2.0,22.0,-0.035929480026779745,-0.172508763144717
3.0,22.0,-0.13412184780182992,-0.18127190786179262
4.0,22.0,-0.011381388083017169,-0.03855783675513262
5.0,22.0,-0.07163579558134349,-0.07736604907361037
6.0,22.0,0.04329390760990857,0.05282924386579872
7.0,22.0,0.02990403927694716,0.05282924386579872
8.0,22.0,0.05779959830394996,0.08287431146720085
9.0,22.0,0.0455255523320688,0.10415623435152736
0.0,23.0,0.03777827749044308,0.023285899094437276
1.0,23.0,0.06251405441870922,0.15523932729624837
2.0,23.0,-0.04092646728131323,-0.14877102199223802
3.0,23.0,-0.1342478075106813,-0.24708926261319542
4.0,23.0,-0.013941983359568212,-0.0401034928848642
5.0,23.0,-0.06791095120305825,-0.09184993531694705
6.0,23.0,0.020912975039352442,0.08150064683053032
7.0,23.0,0.028783449516528073,0.050452781371280765
8.0,23.0,0.06588711490892735,0.09055627425614482
9.0,23.0,0.04115133798066121,0.12677878395860281
0.0,24.0,0.015651776533759907,0.06718834322719923
1.0,24.0,0.07505997943562205,0.17916891527253107
2.0,24.0,-0.049468753570204506,-0.15137614678899078
3.0,24.0,-0.15457557408888378,-0.3186724230976794
4.0,24.0,0.01907917285502119,-0.05693470048569889
5.0,24.0,-0.09973723294870324,-0.07852131678359406
6.0,24.0,0.051068205186793184,0.07663248785752844
7.0,24.0,0.011081914772078193,0.007825148407987086
8.0,24.0,0.07505997943562205,0.1656772800863465
9.0,24.0,0.05678053238889533,0.10901241230437127
0.0,25.0,0.015432789085215875,0.058644325971058675
1.0,25.0,0.06799373741892191,0.16653973089616667
2.0,25.0,-0.03489152314918363,-0.16222391469916211
3.0,25.0,-0.13218519346902255,-0.23457730388423456
4.0,25.0,-0.00022366360993063966,-0.0657527291190657
5.0,25.0,-0.06284947439051669,-0.08860116780908857
6.0,25.0,0.017669425184522518,0.05610561056105613
7.0,25.0,0.025497651532095777,0.03452652957603453
8.0,25.0,0.055692238872735354,0.11322670728611331
9.0,25.0,0.047864012525162224,0.1221122112211222
0.0,26.0,0.016246498599439853,0.04283528811830694
1.0,26.0,0.06890756302521009,0.15884752677205513
2.0,26.0,-0.04313725490196076,-0.15221825599184083
3.0,26.0,-0.13949579831932768,-0.20958694543600204
4.0,26.0,-0.005042016806722631,-0.04513003569607341
5.0,26.0,-0.06778711484593837,-0.09612442631310558
6.0,26.0,0.03865546218487405,0.06833248342682302
7.0,26.0,0.02408963585434182,0.03518612952575226
8.0,26.0,0.0588235294117647,0.13207547169811323
9.0,26.0,0.04873949579831943,0.06578276389597142
0.0,27.0,0.024949426837491566,0.05099260412611911
1.0,27.0,0.07327489323443462,0.17944725574153364
2.0,27.0,-0.04135760845133744,-0.16699104710003895
3.0,27.0,-0.1402562373567094,-0.27338782924613986
4.0,27.0,0.010339402112834328,-0.07616452575580651
5.0,27.0,-0.07394920206788051,-0.06318930842091615
6.0,27.0,0.038435603506405944,0.07564551706241067
7.0,27.0,0.014834794335805786,0.04580251719216296
8.0,27.0,0.05978871656552024,0.1392240820033735
9.0,27.0,0.03394021128343448,0.08862073439730105
0.0,28.0,0.029885568270192238,0.013606291349394608
1.0,28.0,0.06543717364737246,0.12345524903258018
2.0,28.0,-0.04232863015220534,-0.15241542878542003
3.0,28.0,-0.11454282857460278,-0.20609162401697667
4.0,28.0,-0.001222086434840562,-0.02384221695169143
5.0,28.0,-0.06565937118097993,-0.0937460991137187
6.0,28.0,0.028774580602155354,0.08975159156160274
7.0,28.0,0.020997666925897152,0.029833978279865087
8.0,28.0,0.05099433396289295,0.11471726376232677
9.0,28.0,0.027663592934118467,0.10473099488203716
0.0,29.0,0.015459904348793263,0.03770063456513624
1.0,29.0,0.06884662440217991,0.1359960184148315
2.0,29.0,-0.04682460238015797,-0.12653975363941772
3.0,29.0,-0.1424758091424758,-0.20368296628095056
4.0,29.0,0.018796574352129936,-0.0394425780763966
5.0,29.0,-0.07018129240351467,-0.08423541122309318
6.0,29.0,0.03881659437214997,0.06134129650367054
7.0,29.0,0.02213324435546661,0.030235162374020144
8.0,29.0,0.046602157713268755,0.08871469453776289
9.0,29.0,0.04882660438215987,0.09991290282443703


==> pics/RAA_scatter/cifar10_MP_resnet56_rate50_regression.txt <==
dataset,model,rate,a,b,r2,acc
cifar10,resnet56,50,1.7913852181046266,0.0,0.8733531818964675,0.7870100000000001


==> pics/RAA_scatter/cifar10_RP_resnet56_rate10.txt <==
class,model,before,after
0.0,0.0,0.021678710394663785,0.021853986551392885
1.0,0.0,0.07726514730405781,0.11191162343900103
2.0,0.0,-0.04280155642023344,-0.0694044188280499
3.0,0.0,-0.13396331295163974,-0.1846781940441882
4.0,0.0,-0.010561423012784829,-0.0021613832853026225
5.0,0.0,-0.06503613118399111,-0.10542747358309316
6.0,0.0,0.0405780989438578,0.04947166186359272
7.0,0.0,0.021678710394663785,0.013448607108549457
8.0,0.0,0.05503057254030016,0.09269932756964464
9.0,0.0,0.036131183991106264,0.07228626320845345
0.0,1.0,0.012992986087156464,0.04661280298321936
1.0,1.0,0.08083247096700001,0.11995027967681794
2.0,1.0,-0.051397033459813814,-0.12865133623368558
3.0,1.0,-0.1859261814418766,-0.23306401491609696
4.0,1.0,0.008393698976658587,-0.008079552517091299
5.0,1.0,-0.08129239967804988,-0.10254816656308269
6.0,1.0,0.053236748304012885,0.06028589185829707
7.0,1.0,0.03483959986202138,0.03418272218769418
8.0,1.0,0.06933425319075545,0.12367930391547549
9.0,1.0,0.058985857192135234,0.08763206960845246
0.0,2.0,0.009236314485244408,0.052312908694599196
1.0,2.0,0.05992340617256129,0.10801646887866319
2.0,2.0,-0.04820905609371487,-0.13659481714700897
3.0,2.0,-0.1439513403919802,-0.2395253087914749
4.0,2.0,-0.005406623113313839,-0.014289174134172963
5.0,2.0,-0.05271457535480971,-0.08815693872608377
6.0,2.0,0.03739580986708719,0.07168806006296928
7.0,2.0,0.030637530975444922,0.04262533301041416
8.0,2.0,0.06442892543365614,0.0922741583918625
9.0,2.0,0.0486596080198243,0.11164930976023257
0.0,3.0,0.014991671293725783,0.02384967477716204
1.0,3.0,0.07162687395891172,0.12021199710913032
2.0,3.0,-0.03498056635202662,-0.08817152493375095
3.0,3.0,-0.12048861743475839,-0.23151047940255362
4.0,3.0,-0.023875624652970533,-0.0014454348349796312
5.0,3.0,-0.056079955580233196,-0.08937605396290055
6.0,3.0,0.022765130483065048,0.062394603709949356
7.0,3.0,0.027207107162687483,0.03228137798120927
8.0,3.0,0.05163797890061076,0.09250782943868945
9.0,3.0,0.04719600222098832,0.0792580101180438
0.0,4.0,0.0224466891133558,0.01273499090357787
1.0,4.0,0.05836139169472496,0.10369921164342027
2.0,4.0,-0.06509539842873181,-0.09763493026076411
3.0,4.0,-0.11896745230078562,-0.21043056397816856
4.0,4.0,0.01346801346801348,0.003032140691328013
5.0,4.0,-0.08080808080808088,-0.10127349909035781
6.0,4.0,0.03479236812570149,0.056397816858702224
7.0,4.0,0.032547699214365906,0.03092783505154635
8.0,4.0,0.06285072951739612,0.10976349302607644
9.0,4.0,0.04040404040404044,0.09278350515463919
0.0,5.0,0.024324927471546576,0.3624177431147942
1.0,5.0,0.05668377594286984,0.48427979527175236
2.0,5.0,-0.0459718812765008,0.34535705581282
3.0,5.0,-0.11850033474670828,0.8669266390446015
4.0,5.0,-0.0024548091943762326,-0.32244699000731164
5.0,5.0,-0.05824592724838208,-0.5247379965878626
6.0,5.0,0.038830618165588096,-0.8781379478430417
7.0,5.0,0.016514170943985756,-0.3200097489641725
8.0,5.0,0.05110466413746926,-0.47355593468194007
9.0,5.0,0.03771479580450798,0.45990738484036064
0.0,6.0,0.023043526661471726,-0.013859275053304858
1.0,6.0,0.07091172214182342,0.2633262260127932
2.0,6.0,-0.03150395190916174,0.8736673773987207
3.0,6.0,-0.1339196259601469,0.9189765458422176
4.0,6.0,-0.009239674941556244,-0.005863539445628944
5.0,6.0,-0.05933429811866861,-0.5522388059701492
6.0,6.0,0.024156740509852,-0.7601279317697229
7.0,6.0,0.027496382054992826,-0.20575692963752665
8.0,6.0,0.04864744517421792,-0.23507462686567165
9.0,6.0,0.03974173438717585,-0.28304904051172697
0.0,7.0,0.03128491620111735,0.11391823610473123
1.0,7.0,0.0703910614525139,0.47680293982544786
2.0,7.0,-0.05139664804469278,0.299954065227377
3.0,7.0,-0.14078212290502792,0.7730822232429949
4.0,7.0,0.007821229050279337,-0.13872301332108408
5.0,7.0,-0.05586592178770954,-0.6141479099678456
6.0,7.0,0.02346368715083801,-0.8598989435002297
7.0,7.0,0.026815642458100582,0.11391823610473123
8.0,7.0,0.051396648044692655,-0.49242076251722555
9.0,7.0,0.0368715083798883,0.32751492880110233
0.0,8.0,0.022549676267023883,0.39835226007570695
1.0,8.0,0.06720250055816021,0.618793141839234
2.0,8.0,-0.05001116320607285,0.35159207303495876
3.0,8.0,-0.13038624693011833,0.5497661990647962
4.0,8.0,-0.0008930564858227538,-0.40770429748385656
5.0,8.0,-0.06229068988613538,-0.5390781563126252
6.0,8.0,0.03259656173252958,-0.8196392785571142
7.0,8.0,0.014735432016075004,0.03985749276330445
8.0,8.0,0.0560392944853761,-0.40770429748385656
9.0,8.0,0.05045769144898404,0.21576486305945233
0.0,9.0,0.030444964871194368,0.43236779165559397
1.0,9.0,0.06947697111631528,0.6157321286207812
2.0,9.0,-0.03981264637002349,0.6237044910975285
3.0,9.0,-0.13683506189360992,0.8389582779697048
4.0,9.0,-0.004126240660198546,-0.23731065639117735
5.0,9.0,-0.08219025315044061,-0.5216582513951635
6.0,9.0,0.02598416415746625,-0.8325803879883072
7.0,9.0,0.04159696665551466,-0.2532553813446718
8.0,9.0,0.052748968439834835,-0.5376029763486581
9.0,9.0,0.04271216683394669,-0.12835503587563116
0.0,10.0,0.007628372993282523,-0.09842417979850174
1.0,10.0,0.06911078219287257,0.5577370188581762
2.0,10.0,-0.05271547307298191,0.2503229139757168
3.0,10.0,-0.14380052373904129,1.066649444587962
4.0,10.0,-0.007172947739952149,-0.351588736760527
5.0,10.0,-0.08345667767277687,-0.5582536812193232
6.0,10.0,0.05544802459296377,-0.9095840867992766
7.0,10.0,0.02470681999316868,0.0901575820201498
8.0,10.0,0.06911078219287257,-0.44717127357272024
9.0,10.0,0.06114084025959249,0.4001549987083442
0.0,11.0,0.021173356859285394,0.44998771196854265
1.0,11.0,0.055359505955006515,0.20668468911280416
2.0,11.0,-0.025143361270401458,0.3836323420987957
3.0,11.0,-0.1199823555359506,1.0324404030474317
4.0,11.0,-0.004190560211733596,-0.3118702383878102
5.0,11.0,-0.06484340538156161,-0.43229294666994345
6.0,11.0,0.02558447287163652,-0.9680511182108625
7.0,11.0,0.026687251874724302,-0.1521258294421234
8.0,11.0,0.052051168945743166,-0.7124600638977636
9.0,11.0,0.033303925893251,0.504055050380929
0.0,12.0,0.010632344711807571,0.16192830655129775
1.0,12.0,0.06659205372132065,0.315203955500618
2.0,12.0,-0.033016228315612725,0.406674907292954
3.0,12.0,-0.13374370453273637,0.8887515451174288
4.0,12.0,-0.007274762171236654,0.00865265760197762
5.0,12.0,-0.0587576944599888,-0.4635352286773795
6.0,12.0,0.03301622831561285,-0.8838071693448702
7.0,12.0,0.03301622831561285,0.10012360939431392
8.0,12.0,0.048684946838276545,-0.65389369592089
9.0,12.0,0.0408505875769447,0.1199011124845488
0.0,13.0,0.012150261955188965,0.14343029087261794
1.0,13.0,0.07457362612863667,0.3540621865596792
2.0,13.0,-0.046928993423252734,0.6725175526579741
3.0,13.0,-0.13053171329840596,0.715145436308927
4.0,13.0,0.00769145022851412,-0.14242728184553652
5.0,13.0,-0.04804369635492144,-0.541123370110331
6.0,13.0,0.01660907368186381,-0.8044132397191575
7.0,13.0,0.019953182476869943,-0.43329989969909727
8.0,13.0,0.0478207557685876,-0.6514543630892677
9.0,13.0,0.04670605283691889,0.6875626880641927
0.0,14.0,0.021511431467507607,0.6849548890514506
1.0,14.0,0.07444532041896602,0.4630577907827358
2.0,14.0,-0.03930622817884902,0.14850036576444758
3.0,14.0,-0.14967901790742202,0.8800292611558156
4.0,14.0,-0.003266133573600646,-0.2709095342599367
5.0,14.0,-0.07084131095844134,-0.6683735674225798
6.0,14.0,0.03840522581371778,-0.9366008290660814
7.0,14.0,0.026016443293163653,0.01682516459400137
8.0,14.0,0.054172767203513945,-0.4196537429895148
9.0,14.0,0.04854150242144389,0.10217020238966104
0.0,15.0,0.01789581671036139,0.12385321100917436
1.0,15.0,0.07032941981078306,0.21559633027522931
2.0,15.0,-0.060754587940271304,0.45355504587155965
3.0,15.0,-0.1496637410235951,1.161697247706422
4.0,15.0,-0.01060070671378089,0.31880733944954137
5.0,15.0,-0.0846916676165507,-0.7219036697247707
6.0,15.0,0.04753220107146936,-0.9025229357798165
7.0,15.0,0.03271400889091538,-0.14564220183486243
8.0,15.0,0.07488886355864582,-0.7391055045871561
9.0,15.0,0.06235039325202335,0.2356651376146789
0.0,16.0,0.02216748768472911,0.3736263736263736
1.0,16.0,0.07478728168383338,0.4593406593406594
2.0,16.0,-0.034930586654724594,0.31428571428571417
3.0,16.0,-0.1457680250783699,0.5032967032967034
4.0,16.0,0.014330497089117817,-0.12967032967032965
5.0,16.0,-0.0640394088669951,-0.6593406593406594
6.0,16.0,0.010971786833855834,-0.9406593406593406
7.0,16.0,0.03224361845051506,-0.05274725274725279
8.0,16.0,0.04455888938647566,-0.19120879120879125
9.0,16.0,0.04567845947156299,0.323076923076923
0.0,17.0,0.029294426080018303,0.8147751605995719
1.0,17.0,0.07716858543257721,0.1643468950749465
2.0,17.0,-0.04935597857061439,0.5497858672376873
3.0,17.0,-0.146244158212698,1.01017130620985
4.0,17.0,0.006497207340704478,-0.33083511777301927
5.0,17.0,-0.0846916676165507,-0.41916488222698073
6.0,17.0,0.03271400889091538,-0.9223768736616702
7.0,17.0,0.02587484326912123,-0.5556745182012848
8.0,17.0,0.06463011512595473,-0.5315845824411135
9.0,17.0,0.04411261826057229,0.22055674518201293
0.0,18.0,0.009519592649988988,0.007194244604316553
1.0,18.0,0.0648660615452734,0.24940047961630704
2.0,18.0,-0.04471994686738985,0.3980815347721822
3.0,18.0,-0.12773965021031652,0.9424460431654679
4.0,18.0,0.008412663272083298,0.06954436450839335
5.0,18.0,-0.04250608811157847,-0.5155875299760191
6.0,18.0,0.022802745184857275,-0.8489208633093525
7.0,18.0,0.025016603940668656,0.30215827338129514
8.0,18.0,0.0405136152313482,-0.4796163069544364
9.0,18.0,0.04383440336506528,-0.12470023980815347
0.0,19.0,0.016723889688780597,0.41656942823803966
1.0,19.0,0.07431609259054152,0.23687281213535596
2.0,19.0,-0.04419094030346666,0.2952158693115521
3.0,19.0,-0.11064348211319082,0.7689614935822637
4.0,19.0,-0.012072211762099922,-0.5425904317386231
5.0,19.0,-0.06412670284638394,-0.5869311551925321
6.0,19.0,0.02669177096023924,-0.9439906651108517
7.0,19.0,0.03222948277771626,0.32322053675612594
8.0,19.0,0.04219736404917478,-0.411901983663944
9.0,19.0,0.038874736958688566,0.4445740956826138
0.0,20.0,0.019172552976791123,-0.06075949367088613
1.0,20.0,0.07747505325709153,0.28860759493670884
2.0,20.0,-0.03576634151810745,0.5164556962025315
3.0,20.0,-0.15012893822177376,0.7291139240506329
4.0,20.0,-0.00549388944948987,-0.04810126582278485
5.0,20.0,-0.0637963897297904,-0.6810126582278481
6.0,20.0,0.02589976454759503,-0.8455696202531646
7.0,20.0,0.02702096647606235,0.33924050632911396
8.0,20.0,0.05729341854467981,-0.5164556962025316
9.0,20.0,0.04832380311694139,0.2784810126582278
0.0,21.0,0.004843978821673955,0.5758547008547007
1.0,21.0,0.06567534076827747,0.21794871794871795
2.0,21.0,-0.023318688746198097,0.16720085470085466
3.0,21.0,-0.1404753858285457,1.0940170940170941
4.0,21.0,-0.012053621719049275,-0.484508547008547
5.0,21.0,-0.058240396530359444,-0.4017094017094017
6.0,21.0,0.02962712628140136,-0.7676282051282051
7.0,21.0,0.030753632984116243,0.06570512820512824
8.0,21.0,0.052157260335699,-0.47115384615384615
9.0,21.0,0.05103075363298412,0.004273504273504248
0.0,22.0,0.028121484814398225,0.04164107603488506
1.0,22.0,0.0821147356580427,0.1055152929615526
2.0,22.0,-0.050618672665916804,-0.1131310649797323
3.0,22.0,-0.16647919010123738,-0.20157228841665645
4.0,22.0,-0.003374578177727787,-0.01854808991524383
5.0,22.0,-0.06749156355455574,-0.08610735781844989
6.0,22.0,0.0348706411698538,0.04778282766244925
7.0,22.0,0.02362204724409451,0.03795602505834655
8.0,22.0,0.06749156355455561,0.10674364328706544
9.0,22.0,0.05174353205849273,0.07971993612578301
0.0,23.0,0.006898086337338655,0.022142429682824608
1.0,23.0,0.07142857142857134,0.10712148414123282
2.0,23.0,-0.03871829105473971,-0.09156193895870737
3.0,23.0,-0.1321762349799733,-0.21125074805505684
4.0,23.0,0.012461059190031138,-0.006582884500299294
5.0,23.0,-0.05874499332443265,-0.09036505086774388
6.0,23.0,0.026924788607031597,0.07121484141232794
7.0,23.0,0.020249221183800615,0.025733093955715096
8.0,23.0,0.04138851802403205,0.09275882704967087
9.0,23.0,0.0502892745883399,0.08078994614003591
0.0,24.0,0.026096612992781872,0.04060913705583752
1.0,24.0,0.059411438089950024,0.10829103214890018
2.0,24.0,-0.03275957801221541,-0.0887116267826928
3.0,24.0,-0.13936701832315374,-0.22528402223833696
4.0,24.0,0.004997223764575303,-0.019821126420111156
5.0,24.0,-0.06607440310938367,-0.07179115300942712
6.0,24.0,0.028317601332593093,0.046652163403432395
7.0,24.0,0.026096612992781872,0.01764563693497697
8.0,24.0,0.053858967240421975,0.10345661107082428
9.0,24.0,0.03942254303164918,0.08895334783659656
0.0,25.0,0.02295520392244268,0.04708873017794462
1.0,25.0,0.0697570759973256,0.10882459750635529
2.0,25.0,-0.02273233786494314,-0.10906669894685869
3.0,25.0,-0.14419433920213948,-0.20106524633821563
4.0,25.0,0.006240249609984454,-0.035225759593269464
5.0,25.0,-0.07510586137731226,-0.08243554049146586
6.0,25.0,0.02295520392244268,0.06645684541823031
7.0,25.0,0.0318698462224204,0.008352499697373221
8.0,25.0,0.04747047024738129,0.10398256869628386
9.0,25.0,0.040784488522398125,0.09308800387362315
0.0,26.0,0.022714557457759858,0.020679646873866253
1.0,26.0,0.06971019357726296,0.10533317208852348
2.0,26.0,-0.05001678415575705,-0.10388196879912925
3.0,26.0,-0.12051023833501176,-0.19700084653525207
4.0,26.0,0.00257357054940133,-0.011972427137501537
5.0,26.0,-0.06120622132706734,-0.09662595235215864
6.0,26.0,0.022714557457759858,0.05091304873624384
7.0,26.0,0.013763007720711623,0.04244769621477811
8.0,26.0,0.05516392525455958,0.10533317208852348
9.0,26.0,0.04509343180038044,0.08477445882210673
0.0,27.0,0.020226717048232933,0.032812689187552986
1.0,27.0,0.06912647254945535,0.11514711224119152
2.0,27.0,-0.06868192931762622,-0.10037534810509745
3.0,27.0,-0.1398088464103134,-0.21540138031238643
4.0,27.0,0.00689042009335406,-0.0059329216612180845
5.0,27.0,-0.05423427428317411,-0.1112725511563143
6.0,27.0,0.04356523671927084,0.053396294950962625
7.0,27.0,0.031340297843965324,0.04492069257779395
8.0,27.0,0.053567459435429995,0.10546070952899875
9.0,27.0,0.038008446321404765,0.08124470274851683
0.0,28.0,0.016233044251723436,0.018396056270289743
1.0,28.0,0.06960195686012896,0.10857280269327889
2.0,28.0,-0.052701801200800535,-0.08620896958037752
3.0,28.0,-0.11274182788525677,-0.21846819766742812
4.0,28.0,-0.007115855014454038,-0.006853432728147215
5.0,28.0,-0.07049143873693575,-0.07298304677167244
6.0,28.0,0.032910829441850205,0.04725261512564627
7.0,28.0,0.025127863019791044,0.029217265841048442
8.0,28.0,0.057371581054036,0.10015630636046656
9.0,28.0,0.04180564820991781,0.08091860045689554
0.0,29.0,0.01504178272980509,0.02502115314879722
1.0,29.0,0.06852367688022284,0.13622627825456293
2.0,29.0,-0.03844011142061279,-0.09585398283573072
3.0,29.0,-0.13871866295264618,-0.19859784842257946
4.0,29.0,-0.0016713091922004968,-0.008823884926870643
5.0,29.0,-0.06406685236768803,-0.11882025867279107
6.0,29.0,0.03509749303621179,0.04315242354647643
7.0,29.0,0.025069637883008443,0.05282243442523868
8.0,29.0,0.049582172701949846,0.09996373745920463
9.0,29.0,0.049582172701949846,0.06490994802369149


==> pics/RAA_scatter/cifar10_RP_resnet56_rate10_regression.txt <==
dataset,model,rate,a,b,r2,acc
cifar10,resnet56,10,-0.9678004842191772,0.0,0.02101973859821149,0.5859566666666668


==> pics/RAA_scatter/cifar10_RP_resnet56_rate2.txt <==
class,model,before,after
0.0,0.0,0.021678710394663785,0.012756516916250767
1.0,0.0,0.07726514730405781,0.057127010537992226
2.0,0.0,-0.04280155642023344,-0.03272323904603436
3.0,0.0,-0.13396331295163974,-0.1159179145867997
4.0,0.0,-0.010561423012784829,0.0005546311702718313
5.0,0.0,-0.06503613118399111,-0.06378258458125347
6.0,0.0,0.0405780989438578,0.03494176372712156
7.0,0.0,0.021678710394663785,0.02384914032168616
8.0,0.0,0.05503057254030016,0.04936217415418745
9.0,0.0,0.036131183991106264,0.03383250138657802
0.0,1.0,0.012992986087156464,0.03787618720677425
1.0,1.0,0.08083247096700001,0.07792653621695839
2.0,1.0,-0.051397033459813814,-0.06282183316168904
3.0,1.0,-0.1859261814418766,-0.18983865430827332
4.0,1.0,0.008393698976658587,0.012701682114658426
5.0,1.0,-0.08129239967804988,-0.08113056413777316
6.0,1.0,0.053236748304012885,0.045886257008811104
7.0,1.0,0.03483959986202138,0.019567456230690016
8.0,1.0,0.06933425319075545,0.07106076210092693
9.0,1.0,0.058985857192135234,0.06877217072891639
0.0,2.0,0.009236314485244408,0.020110099988765336
1.0,2.0,0.05992340617256129,0.06167846309403432
2.0,2.0,-0.04820905609371487,-0.041680710032580635
3.0,2.0,-0.1439513403919802,-0.13268172115492638
4.0,2.0,-0.005406623113313839,-0.0023592854735422883
5.0,2.0,-0.05271457535480971,-0.0675205033142344
6.0,2.0,0.03739580986708719,0.02460397708122686
7.0,2.0,0.030637530975444922,0.033591731266149914
8.0,2.0,0.06442892543365614,0.05269070890911139
9.0,2.0,0.0486596080198243,0.051567239635996014
0.0,3.0,0.014991671293725783,0.021314387211367667
1.0,3.0,0.07162687395891172,0.06127886323268197
2.0,3.0,-0.03498056635202662,-0.036412078152753165
3.0,3.0,-0.12048861743475839,-0.1463143872113677
4.0,3.0,-0.023875624652970533,0.004662522202486658
5.0,3.0,-0.056079955580233196,-0.05195381882770877
6.0,3.0,0.022765130483065048,0.03130550621669627
7.0,3.0,0.027207107162687483,0.025754884547069267
8.0,3.0,0.05163797890061076,0.046847246891651755
9.0,3.0,0.04719600222098832,0.04351687388987555
0.0,4.0,0.0224466891133558,0.017689207344379797
1.0,4.0,0.05836139169472496,0.0714285714285714
2.0,4.0,-0.06509539842873181,-0.034930586654724594
3.0,4.0,-0.11896745230078562,-0.14017017465293324
4.0,4.0,0.01346801346801348,0.010971786833855834
5.0,4.0,-0.08080808080808088,-0.08978952082400364
6.0,4.0,0.03479236812570149,0.04455888938647566
7.0,4.0,0.032547699214365906,0.018808777429467127
8.0,4.0,0.06285072951739612,0.053515450067174154
9.0,4.0,0.04040404040404044,0.04791759964173764
0.0,5.0,0.024324927471546576,0.22977346278317162
1.0,5.0,0.05668377594286984,0.39389736477115117
2.0,5.0,-0.0459718812765008,-0.0638002773925103
3.0,5.0,-0.11850033474670828,1.1844660194174756
4.0,5.0,-0.0024548091943762326,-0.4637078132223763
5.0,5.0,-0.05824592724838208,-0.5099398982894129
6.0,5.0,0.038830618165588096,-0.8451225150254277
7.0,5.0,0.016514170943985756,-0.06148867313915848
8.0,5.0,0.05110466413746926,-0.27184466019417475
9.0,5.0,0.03771479580450798,0.4077669902912622
0.0,6.0,0.023043526661471726,-0.25515660809778445
1.0,6.0,0.07091172214182342,0.5049656226126816
2.0,6.0,-0.03150395190916174,0.054239877769289714
3.0,6.0,-0.1339196259601469,0.7226890756302523
4.0,6.0,-0.009239674941556244,-0.15584415584415576
5.0,6.0,-0.05933429811866861,-0.22077922077922077
6.0,6.0,0.024156740509852,-0.8663101604278075
7.0,6.0,0.027496382054992826,-0.16921313980137503
8.0,6.0,0.04864744517421792,-0.13101604278074855
9.0,6.0,0.03974173438717585,0.5164247517188696
0.0,7.0,0.03128491620111735,-0.1750776397515528
1.0,7.0,0.0703910614525139,0.5159161490683231
2.0,7.0,-0.05139664804469278,0.13159937888198753
3.0,7.0,-0.14078212290502792,0.7798913043478262
4.0,7.0,0.007821229050279337,-0.02562111801242234
5.0,7.0,-0.05586592178770954,-0.43905279503105593
6.0,7.0,0.02346368715083801,-0.8971273291925466
7.0,7.0,0.026815642458100582,0.0656055900621119
8.0,7.0,0.051396648044692655,-0.468167701863354
9.0,7.0,0.0368715083798883,0.5120341614906833
0.0,8.0,0.022549676267023883,-0.3450540958268932
1.0,8.0,0.06720250055816021,0.25193199381761994
2.0,8.0,-0.05001116320607285,0.2712519319938178
3.0,8.0,-0.13038624693011833,0.5919629057187018
4.0,8.0,-0.0008930564858227538,-0.18276661514683148
5.0,8.0,-0.06229068988613538,-0.24845440494590407
6.0,8.0,0.03259656173252958,-0.6947449768160741
7.0,8.0,0.014735432016075004,0.17078825347758894
8.0,8.0,0.0560392944853761,-0.42619783616692425
9.0,8.0,0.05045769144898404,0.6112828438948996
0.0,9.0,0.030444964871194368,-0.47602829447209843
1.0,9.0,0.06947697111631528,0.7631647891013887
2.0,9.0,-0.03981264637002349,-0.16688498821063658
3.0,9.0,-0.13683506189360992,1.5176840450615665
4.0,9.0,-0.004126240660198546,-0.3948126801152737
5.0,9.0,-0.08219025315044061,-0.6044013623264344
6.0,9.0,0.02598416415746625,-0.9607021220854074
7.0,9.0,0.04159696665551466,0.1710767618548599
8.0,9.0,0.052748968439834835,-0.5782027770500393
9.0,9.0,0.04271216683394669,0.7291066282420751
0.0,10.0,0.007628372993282523,0.18731802005823361
1.0,10.0,0.06911078219287257,0.5561307020381754
2.0,10.0,-0.05271547307298191,0.019087673891944407
3.0,10.0,-0.14380052373904129,2.1090262051116144
4.0,10.0,-0.007172947739952149,-0.5956001294079586
5.0,10.0,-0.08345667767277687,-0.540601747007441
6.0,10.0,0.05544802459296377,-1.0
7.0,10.0,0.02470681999316868,-0.40795858945325136
8.0,10.0,0.06911078219287257,-0.6861857004205758
9.0,10.0,0.06114084025959249,0.35878356518925913
0.0,11.0,0.021173356859285394,0.003121748178980232
1.0,11.0,0.055359505955006515,0.48803329864724243
2.0,11.0,-0.025143361270401458,-0.14047866805411033
3.0,11.0,-0.1199823555359506,0.8459937565036422
4.0,11.0,-0.004190560211733596,-0.33610822060353795
5.0,11.0,-0.06484340538156161,-0.1425598335067638
6.0,11.0,0.02558447287163652,-0.7981269510926118
7.0,11.0,0.026687251874724302,-0.10509885535900103
8.0,11.0,0.052051168945743166,-0.21540062434963578
9.0,11.0,0.033303925893251,0.4006243496357962
0.0,12.0,0.010632344711807571,-0.25563396312315045
1.0,12.0,0.06659205372132065,0.368085590712497
2.0,12.0,-0.033016228315612725,0.3157295697700886
3.0,12.0,-0.13374370453273637,1.0623719553835647
4.0,12.0,-0.007274762171236654,-0.43546551331664013
5.0,12.0,-0.0587576944599888,-0.7996813111768724
6.0,12.0,0.03301622831561285,-0.7382198952879582
7.0,12.0,0.03301622831561285,0.3066241748235828
8.0,12.0,0.048684946838276545,-0.48554518552242204
9.0,12.0,0.0408505875769447,0.6617345777373093
0.0,13.0,0.012150261955188965,-0.1250974279033515
1.0,13.0,0.07457362612863667,0.4107560405300078
2.0,13.0,-0.046928993423252734,-0.17965705378020266
3.0,13.0,-0.13053171329840596,0.7342166796570538
4.0,13.0,0.00769145022851412,-0.24785658612626651
5.0,13.0,-0.04804369635492144,0.013250194855806759
6.0,13.0,0.01660907368186381,-0.8246297739672643
7.0,13.0,0.019953182476869943,0.3659392049883086
8.0,13.0,0.0478207557685876,-0.6102883865939205
9.0,13.0,0.04670605283691889,0.4633671083398286
0.0,14.0,0.021511431467507607,-0.1978827361563518
1.0,14.0,0.07444532041896602,0.6490228013029317
2.0,14.0,-0.03930622817884902,0.10138436482084692
3.0,14.0,-0.14967901790742202,0.8057817589576547
4.0,14.0,-0.003266133573600646,-0.39332247557003264
5.0,14.0,-0.07084131095844134,-0.3078175895765472
6.0,14.0,0.03840522581371778,-0.6905537459283388
7.0,14.0,0.026016443293163653,-0.37500000000000006
8.0,14.0,0.054172767203513945,-0.11441368078175901
9.0,14.0,0.04854150242144389,0.522801302931596
0.0,15.0,0.01789581671036139,-0.3711410930711182
1.0,15.0,0.07032941981078306,0.30573976675051434
2.0,15.0,-0.060754587940271304,0.4818202606906014
3.0,15.0,-0.1496637410235951,0.8522753258632518
4.0,15.0,-0.01060070671378089,-0.09672993368396982
5.0,15.0,-0.0846916676165507,-0.41687628630230966
6.0,15.0,0.04753220107146936,-0.8056254287674365
7.0,15.0,0.03271400889091538,0.4337983077978504
8.0,15.0,0.07488886355864582,-0.611250857534873
9.0,15.0,0.06235039325202335,0.22798993825748914
0.0,16.0,0.02216748768472911,0.27621330137807065
1.0,16.0,0.07478728168383338,0.6137407629318954
2.0,16.0,-0.034930586654724594,0.09846215298581987
3.0,16.0,-0.1457680250783699,0.6996205312562411
4.0,16.0,0.014330497089117817,-0.414819253045736
5.0,16.0,-0.0640394088669951,-0.3888556021569803
6.0,16.0,0.010971786833855834,-0.6345116836429
7.0,16.0,0.03224361845051506,-0.09326942280806874
8.0,16.0,0.04455888938647566,-0.5765927701218295
9.0,16.0,0.04567845947156299,0.42001198322348693
0.0,17.0,0.029294426080018303,-0.29452251218812736
1.0,17.0,0.07716858543257721,0.9156868368224835
2.0,17.0,-0.04935597857061439,0.06968741038141665
3.0,17.0,-0.146244158212698,1.7215371379409232
4.0,17.0,0.006497207340704478,-0.8021221680527674
5.0,17.0,-0.0846916676165507,-0.7103527387439059
6.0,17.0,0.03271400889091538,-0.9569830800114711
7.0,17.0,0.02587484326912123,0.23888729566963002
8.0,17.0,0.06463011512595473,-0.30312589618583313
9.0,17.0,0.04411261826057229,0.12130771436765128
0.0,18.0,0.009519592649988988,-0.19139465875370923
1.0,18.0,0.0648660615452734,0.49480712166172114
2.0,18.0,-0.04471994686738985,0.14428783382789315
3.0,18.0,-0.12773965021031652,0.611646884272997
4.0,18.0,0.008412663272083298,-0.38983679525222553
5.0,18.0,-0.04250608811157847,0.00890207715133536
6.0,18.0,0.022802745184857275,-0.7143916913946587
7.0,18.0,0.025016603940668656,0.00890207715133536
8.0,18.0,0.0405136152313482,-0.4250741839762611
9.0,18.0,0.04383440336506528,0.4521513353115727
0.0,19.0,0.016723889688780597,-0.16331174514265717
1.0,19.0,0.07431609259054152,0.41781900927708737
2.0,19.0,-0.04419094030346666,0.23927883773849104
3.0,19.0,-0.11064348211319082,0.5088394888849991
4.0,19.0,-0.012072211762099922,-0.20707159110799933
5.0,19.0,-0.06412670284638394,-0.4451251531594609
6.0,19.0,0.02669177096023924,-0.7444424995624015
7.0,19.0,0.03222948277771626,0.03798354629791693
8.0,19.0,0.04219736404917478,-0.05478732714860842
9.0,19.0,0.038874736958688566,0.4108174339226326
0.0,20.0,0.019172552976791123,-0.0679522497704315
1.0,20.0,0.07747505325709153,0.42102846648301195
2.0,20.0,-0.03576634151810745,-0.19880624426078974
3.0,20.0,-0.15012893822177376,1.1808999081726355
4.0,20.0,-0.00549388944948987,-0.31129476584022037
5.0,20.0,-0.0637963897297904,-0.3181818181818182
6.0,20.0,0.02589976454759503,-0.9150596877869606
7.0,20.0,0.02702096647606235,0.06749311294765849
8.0,20.0,0.05729341854467981,-0.5546372819100092
9.0,20.0,0.04832380311694139,0.6965105601469238
0.0,21.0,0.004843978821673955,-0.00643316654753384
1.0,21.0,0.06567534076827747,0.5332380271622588
2.0,21.0,-0.023318688746198097,0.2187276626161545
3.0,21.0,-0.1404753858285457,2.495353824160114
4.0,21.0,-0.012053621719049275,-0.5604002859185132
5.0,21.0,-0.058240396530359444,-0.6890636168691923
6.0,21.0,0.02962712628140136,-0.9892780557541101
7.0,21.0,0.030753632984116243,-0.16011436740528953
8.0,21.0,0.052157260335699,-0.7533952823445318
9.0,21.0,0.05103075363298412,-0.08863473909935665
0.0,22.0,0.028121484814398225,0.02420439264903638
1.0,22.0,0.0821147356580427,0.06678619453160016
2.0,22.0,-0.050618672665916804,-0.0329448677722994
3.0,22.0,-0.16647919010123738,-0.13155535634244728
4.0,22.0,-0.003374578177727787,0.00739578664276115
5.0,22.0,-0.06749156355455574,-0.08673240699238013
6.0,22.0,0.0348706411698538,0.03316898251904983
7.0,22.0,0.02362204724409451,0.02420439264903638
8.0,22.0,0.06749156355455561,0.05445988346033166
9.0,22.0,0.05174353205849273,0.041012998655311605
0.0,23.0,0.006898086337338655,0.013881177123820174
1.0,23.0,0.07142857142857134,0.06496390893947807
2.0,23.0,-0.03871829105473971,-0.05052748473070515
3.0,23.0,-0.1321762349799733,-0.11049416990560791
4.0,23.0,0.012461059190031138,0.010549694614103348
5.0,23.0,-0.05874499332443265,-0.07162687395891172
6.0,23.0,0.026924788607031597,0.038312048861743574
7.0,23.0,0.020249221183800615,0.02054414214325383
8.0,23.0,0.04138851802403205,0.04164353137146028
9.0,23.0,0.0502892745883399,0.042754025541365884
0.0,24.0,0.026096612992781872,0.0306871247498333
1.0,24.0,0.059411438089950024,0.06737825216811207
2.0,24.0,-0.03275957801221541,-0.03824772070269067
3.0,24.0,-0.13936701832315374,-0.11718923726929058
4.0,24.0,0.004997223764575303,-0.01045141205247939
5.0,24.0,-0.06607440310938367,-0.0649321770068935
6.0,24.0,0.028317601332593093,0.017344896597731887
7.0,24.0,0.026096612992781872,0.024016010673782593
8.0,24.0,0.053858967240421975,0.0551478763620191
9.0,24.0,0.03942254303164918,0.036246386479875554
0.0,25.0,0.02295520392244268,0.029214986619090097
1.0,25.0,0.0697570759973256,0.06155218554861721
2.0,25.0,-0.02273233786494314,-0.04549509366636938
3.0,25.0,-0.14419433920213948,-0.13804638715432652
4.0,25.0,0.006240249609984454,0.003568242640499532
5.0,25.0,-0.07510586137731226,-0.07560214094558439
6.0,25.0,0.02295520392244268,0.033675289919714545
7.0,25.0,0.0318698462224204,0.031445138269402324
8.0,25.0,0.04747047024738129,0.04928635147189998
9.0,25.0,0.040784488522398125,0.050401427297056094
0.0,26.0,0.022714557457759858,0.030491876251947575
1.0,26.0,0.06971019357726296,0.06610282661918541
2.0,26.0,-0.05001678415575705,-0.03182728689071885
3.0,26.0,-0.12051023833501176,-0.13532161139550405
4.0,26.0,0.00257357054940133,-0.009570442911195128
5.0,26.0,-0.06120622132706734,-0.04740707767638546
6.0,26.0,0.022714557457759858,0.019363454262185713
7.0,26.0,0.013763007720711623,0.020476296461161902
8.0,26.0,0.05516392525455958,0.04718450923659025
9.0,26.0,0.04509343180038044,0.04050745604273325
0.0,27.0,0.020226717048232933,0.0067634992792992505
1.0,27.0,0.06912647254945535,0.06996341057766929
2.0,27.0,-0.06868192931762622,-0.04313116753520351
3.0,27.0,-0.1398088464103134,-0.13183279742765275
4.0,27.0,0.00689042009335406,0.0012196474110211662
5.0,27.0,-0.05423427428317411,-0.055327641645415294
6.0,27.0,0.04356523671927084,0.03337398824703405
7.0,27.0,0.031340297843965324,0.02117751413682227
8.0,27.0,0.053567459435429995,0.04778800310455695
9.0,27.0,0.038008446321404765,0.05000554385186819
0.0,28.0,0.016233044251723436,0.02903548781844478
1.0,28.0,0.06960195686012896,0.05795972855712529
2.0,28.0,-0.052701801200800535,-0.03771276004004899
3.0,28.0,-0.11274182788525677,-0.11892312826788295
4.0,28.0,-0.007115855014454038,0.004561130270330395
5.0,28.0,-0.07049143873693575,-0.07553676715986213
6.0,28.0,0.032910829441850205,0.027923017020803215
7.0,28.0,0.025127863019791044,0.0223606630325954
8.0,28.0,0.057371581054036,0.05350984536655904
9.0,28.0,0.04180564820991781,0.03682278340193572
0.0,29.0,0.01504178272980509,0.01988667925786027
1.0,29.0,0.06852367688022284,0.06432618597933558
2.0,29.0,-0.03844011142061279,-0.044550605488279105
3.0,29.0,-0.13871866295264618,-0.14120653260748806
4.0,29.0,-0.0016713091922004968,0.01655371625374961
5.0,29.0,-0.06406685236768803,-0.05232751916453731
6.0,29.0,0.03509749303621179,0.029885568270192238
7.0,29.0,0.025069637883008443,0.01655371625374961
8.0,29.0,0.049582172701949846,0.04321742028663474
9.0,29.0,0.049582172701949846,0.04766137095878229


==> pics/RAA_scatter/cifar10_RP_resnet56_rate20.txt <==
class,model,before,after
0.0,0.0,0.021678710394663785,0.04701132960020839
1.0,0.0,0.07726514730405781,0.17202760776142725
2.0,0.0,-0.04280155642023344,-0.18088292746451362
3.0,0.0,-0.13396331295163974,-0.286365412163042
4.0,0.0,-0.010561423012784829,-0.05586664930329476
5.0,0.0,-0.06503613118399111,-0.093631983331163
6.0,0.0,0.0405780989438578,0.10300820419325425
7.0,0.0,0.021678710394663785,0.0352910535225941
8.0,0.0,0.05503057254030016,0.15119156140122408
9.0,0.0,0.036131183991106264,0.10821721578330505
0.0,1.0,0.012992986087156464,0.05670779732213181
1.0,1.0,0.08083247096700001,0.1538461538461538
2.0,1.0,-0.051397033459813814,-0.1808873720136519
3.0,1.0,-0.1859261814418766,-0.287214491992649
4.0,1.0,0.008393698976658587,-0.04043055920189032
5.0,1.0,-0.08129239967804988,-0.11656602782882644
6.0,1.0,0.053236748304012885,0.0868994486741926
7.0,1.0,0.03483959986202138,0.05408243633499608
8.0,1.0,0.06933425319075545,0.161722236807561
9.0,1.0,0.058985857192135234,0.11184037805198206
0.0,2.0,0.009236314485244408,0.041585697629226606
1.0,2.0,0.05992340617256129,0.14004404715636737
2.0,2.0,-0.04820905609371487,-0.11776136805285656
3.0,2.0,-0.1439513403919802,-0.246016323357948
4.0,2.0,-0.005406623113313839,-0.025780541520922434
5.0,2.0,-0.05271457535480971,-0.1436714600336831
6.0,2.0,0.03739580986708719,0.08304184479854895
7.0,2.0,0.030637530975444922,0.03510817463401997
8.0,2.0,0.06442892543365614,0.12190698276978877
9.0,2.0,0.0486596080198243,0.11154294597745816
0.0,3.0,0.014991671293725783,0.03759011328527292
1.0,3.0,0.07162687395891172,0.1573120494335736
2.0,3.0,-0.03498056635202662,-0.14521112255406798
3.0,3.0,-0.12048861743475839,-0.2520597322348096
4.0,3.0,-0.023875624652970533,-0.022914521112255455
5.0,3.0,-0.056079955580233196,-0.11431513903192597
6.0,3.0,0.022765130483065048,0.067198764160659
7.0,3.0,0.027207107162687483,0.05303810504634385
8.0,3.0,0.05163797890061076,0.11740473738413999
9.0,3.0,0.04719600222098832,0.10195674562306892
0.0,4.0,0.0224466891133558,0.06283941039565552
1.0,4.0,0.05836139169472496,0.13524696146883894
2.0,4.0,-0.06509539842873181,-0.15438324282389443
3.0,4.0,-0.11896745230078562,-0.19705197827773466
4.0,4.0,0.01346801346801348,-0.049650892164468566
5.0,4.0,-0.08080808080808088,-0.16343418670804236
6.0,4.0,0.03479236812570149,0.07189035427980345
7.0,4.0,0.032547699214365906,0.046030514610809516
8.0,4.0,0.06285072951739612,0.15076286527023539
9.0,4.0,0.04040404040404044,0.09775019394879753
0.0,5.0,0.024324927471546576,0.5082908163265306
1.0,5.0,0.05668377594286984,-0.2538265306122448
2.0,5.0,-0.0459718812765008,0.3137755102040816
3.0,5.0,-0.11850033474670828,1.3501275510204083
4.0,5.0,-0.0024548091943762326,-0.5025510204081632
5.0,5.0,-0.05824592724838208,-0.3494897959183674
6.0,5.0,0.038830618165588096,-0.8533163265306123
7.0,5.0,0.016514170943985756,-0.2761479591836734
8.0,5.0,0.05110466413746926,-0.4674744897959183
9.0,5.0,0.03771479580450798,0.5306122448979592
0.0,6.0,0.023043526661471726,0.24711907810499353
1.0,6.0,0.07091172214182342,0.3623559539052497
2.0,6.0,-0.03150395190916174,0.38796414852752886
3.0,6.0,-0.1339196259601469,0.6927016645326505
4.0,6.0,-0.009239674941556244,-0.2650448143405891
5.0,6.0,-0.05933429811866861,-0.3930857874519847
6.0,6.0,0.024156740509852,-0.8053777208706786
7.0,6.0,0.027496382054992826,0.36747759282970555
8.0,6.0,0.04864744517421792,-0.6824583866837388
9.0,6.0,0.03974173438717585,0.08834827144686293
0.0,7.0,0.03128491620111735,-0.2362002567394095
1.0,7.0,0.0703910614525139,0.06225930680359445
2.0,7.0,-0.05139664804469278,0.4634146341463416
3.0,7.0,-0.14078212290502792,1.0507060333761233
4.0,7.0,0.007821229050279337,-0.011553273427471093
5.0,7.0,-0.05586592178770954,-0.12066752246469822
6.0,7.0,0.02346368715083801,-0.8427471116816432
7.0,7.0,0.026815642458100582,-0.05648267008985881
8.0,7.0,0.051396648044692655,-0.25545571245186127
9.0,7.0,0.0368715083798883,-0.05327342747111683
0.0,8.0,0.022549676267023883,0.0848329048843187
1.0,8.0,0.06720250055816021,-0.10025706940874045
2.0,8.0,-0.05001116320607285,-0.017994858611825208
3.0,8.0,-0.13038624693011833,0.5192802056555269
4.0,8.0,-0.0008930564858227538,-0.25449871465295637
5.0,8.0,-0.06229068988613538,-0.11311053984575845
6.0,8.0,0.03259656173252958,-0.8380462724935732
7.0,8.0,0.014735432016075004,0.25706940874035983
8.0,8.0,0.0560392944853761,-0.24935732647814918
9.0,8.0,0.05045769144898404,0.712082262210797
0.0,9.0,0.030444964871194368,1.0537897310513449
1.0,9.0,0.06947697111631528,0.10635696821515891
2.0,9.0,-0.03981264637002349,0.44559902200488993
3.0,9.0,-0.13683506189360992,0.7970660146699265
4.0,9.0,-0.004126240660198546,-0.1320293398533008
5.0,9.0,-0.08219025315044061,-0.6179706601466992
6.0,9.0,0.02598416415746625,-0.9235941320293398
7.0,9.0,0.04159696665551466,0.21638141809290964
8.0,9.0,0.052748968439834835,-0.6210268948655256
9.0,9.0,0.04271216683394669,-0.3245721271393643
0.0,10.0,0.007628372993282523,0.295709761013533
1.0,10.0,0.06911078219287257,-0.29167866397926867
2.0,10.0,-0.05271547307298191,0.9608407716671468
3.0,10.0,-0.14380052373904129,0.9637201266916212
4.0,10.0,-0.007172947739952149,-0.06420961704578171
5.0,10.0,-0.08345667767277687,-0.6947883674057012
6.0,10.0,0.05544802459296377,-0.9308954794126115
7.0,10.0,0.02470681999316868,-0.015260581629714862
8.0,10.0,0.06911078219287257,-0.4068528649582494
9.0,10.0,0.06114084025959249,0.1834149150590267
0.0,11.0,0.021173356859285394,0.7091761946643211
1.0,11.0,0.055359505955006515,0.12283787745529168
2.0,11.0,-0.025143361270401458,0.4717091761946643
3.0,11.0,-0.1199823555359506,0.6622691292875987
4.0,11.0,-0.004190560211733596,-0.16739958956317808
5.0,11.0,-0.06484340538156161,-0.48109058927000886
6.0,11.0,0.02558447287163652,-0.9032541776605102
7.0,11.0,0.026687251874724302,0.11990618586924652
8.0,11.0,0.052051168945743166,-0.5426561125769569
9.0,11.0,0.033303925893251,0.008501905599530806
0.0,12.0,0.010632344711807571,0.5519439133205862
1.0,12.0,0.06659205372132065,0.026131293817718244
2.0,12.0,-0.033016228315612725,0.2746972594008923
3.0,12.0,-0.13374370453273637,1.5525812619502868
4.0,12.0,-0.007274762171236654,-0.26704907584448695
5.0,12.0,-0.0587576944599888,-0.5283620140216699
6.0,12.0,0.03301622831561285,-0.9840662842574889
7.0,12.0,0.03301622831561285,0.20777565328234537
8.0,12.0,0.048684946838276545,-0.6781389420012747
9.0,12.0,0.0408505875769447,-0.15551306564690887
0.0,13.0,0.012150261955188965,0.7810218978102188
1.0,13.0,0.07457362612863667,0.016058394160583793
2.0,13.0,-0.046928993423252734,0.6204379562043796
3.0,13.0,-0.13053171329840596,0.7605839416058392
4.0,13.0,0.00769145022851412,-0.25839416058394166
5.0,13.0,-0.04804369635492144,-0.4569343065693431
6.0,13.0,0.01660907368186381,-0.8218978102189781
7.0,13.0,0.019953182476869943,0.12408759124087584
8.0,13.0,0.0478207557685876,-0.8919708029197081
9.0,13.0,0.04670605283691889,0.12700729927007293
0.0,14.0,0.021511431467507607,0.07280750137893005
1.0,14.0,0.07444532041896602,0.35410921125206846
2.0,14.0,-0.03930622817884902,-0.00717043574186429
3.0,14.0,-0.14967901790742202,0.8587975730832876
4.0,14.0,-0.003266133573600646,-0.15609487038058464
5.0,14.0,-0.07084131095844134,-0.6056260341974627
6.0,14.0,0.03840522581371778,-0.8896856039713184
7.0,14.0,0.026016443293163653,0.2217319360176504
8.0,14.0,0.054172767203513945,-0.33259790402647543
9.0,14.0,0.04854150242144389,0.48372862658576965
0.0,15.0,0.01789581671036139,0.19354838709677402
1.0,15.0,0.07032941981078306,-0.1935483870967742
2.0,15.0,-0.060754587940271304,0.5219941348973607
3.0,15.0,-0.1496637410235951,0.8240469208211142
4.0,15.0,-0.01060070671378089,-0.20527859237536658
5.0,15.0,-0.0846916676165507,-0.6920821114369502
6.0,15.0,0.04753220107146936,-0.9853372434017595
7.0,15.0,0.03271400889091538,0.6715542521994132
8.0,15.0,0.07488886355864582,-0.7771260997067448
9.0,15.0,0.06235039325202335,0.6422287390029325
0.0,16.0,0.02216748768472911,0.2734550913184889
1.0,16.0,0.07478728168383338,-0.10432824618463851
2.0,16.0,-0.034930586654724594,0.0032524393294971815
3.0,16.0,-0.1457680250783699,0.49111833875406546
4.0,16.0,0.014330497089117817,-0.10933199899924947
5.0,16.0,-0.0640394088669951,-0.29447085313985494
6.0,16.0,0.010971786833855834,-0.9299474605954465
7.0,16.0,0.03224361845051506,0.23842882161621215
8.0,16.0,0.04455888938647566,0.030773079809857336
9.0,16.0,0.04567845947156299,0.4010507880910684
0.0,17.0,0.029294426080018303,0.07396449704142001
1.0,17.0,0.07716858543257721,-0.1272189349112427
2.0,17.0,-0.04935597857061439,1.1538461538461537
3.0,17.0,-0.146244158212698,0.739644970414201
4.0,17.0,0.006497207340704478,-0.15384615384615397
5.0,17.0,-0.0846916676165507,-0.5798816568047338
6.0,17.0,0.03271400889091538,-0.6952662721893492
7.0,17.0,0.02587484326912123,-0.2810650887573965
8.0,17.0,0.06463011512595473,-0.455621301775148
9.0,17.0,0.04411261826057229,0.32544378698224846
0.0,18.0,0.009519592649988988,0.4007782101167316
1.0,18.0,0.0648660615452734,0.15953307392996108
2.0,18.0,-0.04471994686738985,0.42412451361867715
3.0,18.0,-0.12773965021031652,0.5019455252918287
4.0,18.0,0.008412663272083298,0.022049286640726348
5.0,18.0,-0.04250608811157847,-0.47341115434500647
6.0,18.0,0.022802745184857275,-0.9688715953307393
7.0,18.0,0.025016603940668656,0.04020752269779511
8.0,18.0,0.0405136152313482,-0.3540856031128405
9.0,18.0,0.04383440336506528,0.24773022049286633
0.0,19.0,0.016723889688780597,0.8430363460919907
1.0,19.0,0.07431609259054152,0.17079446767449333
2.0,19.0,-0.04419094030346666,0.2222579607590865
3.0,19.0,-0.11064348211319082,1.4541653264715342
4.0,19.0,-0.012072211762099922,-0.45963332261177225
5.0,19.0,-0.06412670284638394,-0.26986169186233516
6.0,19.0,0.02669177096023924,-0.9421035702798327
7.0,19.0,0.03222948277771626,-0.215181730459955
8.0,19.0,0.04219736404917478,-0.7330331296236732
9.0,19.0,0.038874736958688566,-0.07044065615953693
0.0,20.0,0.019172552976791123,0.8472262561719431
1.0,20.0,0.07747505325709153,0.5800174266627942
2.0,20.0,-0.03576634151810745,0.08916642462968344
3.0,20.0,-0.15012893822177376,1.2596572756317166
4.0,20.0,-0.00549388944948987,-0.2506534998547778
5.0,20.0,-0.0637963897297904,-0.7037467325007262
6.0,20.0,0.02589976454759503,-0.8605866976474006
7.0,20.0,0.02702096647606235,-0.11124019750217834
8.0,20.0,0.05729341854467981,-0.4801045599767645
9.0,20.0,0.04832380311694139,-0.36973569561428987
0.0,21.0,0.004843978821673955,0.27333945515763697
1.0,21.0,0.06567534076827747,-0.18273645546372813
2.0,21.0,-0.023318688746198097,1.004897459442914
3.0,21.0,-0.1404753858285457,0.8304254667891031
4.0,21.0,-0.012053621719049275,-0.14906642179369442
5.0,21.0,-0.058240396530359444,-0.5255586164677074
6.0,21.0,0.02962712628140136,-0.9418426691153964
7.0,21.0,0.030753632984116243,-0.18273645546372813
8.0,21.0,0.052157260335699,-0.3419038873584328
9.0,21.0,0.05103075363298412,0.21518212427303346
0.0,22.0,0.028121484814398225,0.06342575009494862
1.0,22.0,0.0821147356580427,0.1419166983162425
2.0,22.0,-0.050618672665916804,-0.13153563742245852
3.0,22.0,-0.16647919010123738,-0.24041017850360813
4.0,22.0,-0.003374578177727787,-0.041650841878718876
5.0,22.0,-0.06749156355455574,-0.097354095455121
6.0,22.0,0.0348706411698538,0.06469173313077595
7.0,22.0,0.02362204724409451,0.021648309912647174
8.0,22.0,0.06749156355455561,0.12039498670717808
9.0,22.0,0.05174353205849273,0.09887327509811361
0.0,23.0,0.006898086337338655,0.03228325956782094
1.0,23.0,0.07142857142857134,0.13251757354855506
2.0,23.0,-0.03871829105473971,-0.12913303827128347
3.0,23.0,-0.1321762349799733,-0.272324915386618
4.0,23.0,0.012461059190031138,-0.058838844051028405
5.0,23.0,-0.05874499332443265,-0.11741733923457426
6.0,23.0,0.026924788607031597,0.08565477740171826
7.0,23.0,0.020249221183800615,0.05311116896641507
8.0,23.0,0.04138851802403205,0.13251757354855506
9.0,23.0,0.0502892745883399,0.14162978391044
0.0,24.0,0.026096612992781872,0.028695874967973465
1.0,24.0,0.059411438089950024,0.1260568793235973
2.0,24.0,-0.03275957801221541,-0.1455290801947219
3.0,24.0,-0.13936701832315374,-0.2531386113246221
4.0,24.0,0.004997223764575303,-0.011017166282346837
5.0,24.0,-0.06607440310938367,-0.0930053804765565
6.0,24.0,0.028317601332593093,0.07225211375864721
7.0,24.0,0.026096612992781872,0.017166282346912733
8.0,24.0,0.053858967240421975,0.13502434025108898
9.0,24.0,0.03942254303164918,0.12349474763002824
0.0,25.0,0.02295520392244268,0.022816679779701133
1.0,25.0,0.0697570759973256,0.13558877524259122
2.0,25.0,-0.02273233786494314,-0.14109624967217405
3.0,25.0,-0.14419433920213948,-0.2984526619459742
4.0,25.0,0.006240249609984454,-0.021767637031208955
5.0,25.0,-0.07510586137731226,-0.0965119328612641
6.0,25.0,0.02295520392244268,0.07264621033307109
7.0,25.0,0.0318698462224204,0.05297665879884619
8.0,25.0,0.04747047024738129,0.15132441646997125
9.0,25.0,0.040784488522398125,0.12247574088644118
0.0,26.0,0.022714557457759858,0.015856645610416515
1.0,26.0,0.06971019357726296,0.16153151991749398
2.0,26.0,-0.05001678415575705,-0.15044475957199938
3.0,26.0,-0.12051023833501176,-0.24713162305014824
4.0,26.0,0.00257357054940133,-0.02023978342142573
5.0,26.0,-0.06120622132706734,-0.10790253964161403
6.0,26.0,0.022714557457759858,0.06742297279876243
7.0,26.0,0.013763007720711623,0.035194018306046286
8.0,26.0,0.05516392525455958,0.131880881784195
9.0,26.0,0.04509343180038044,0.11383266726827389
0.0,27.0,0.020226717048232933,0.036322072644145234
1.0,27.0,0.06912647254945535,0.13792227584455172
2.0,27.0,-0.06868192931762622,-0.13004826009652012
3.0,27.0,-0.1398088464103134,-0.22148844297688597
4.0,27.0,0.00689042009335406,-0.010668021336042626
5.0,27.0,-0.05423427428317411,-0.11099822199644403
6.0,27.0,0.04356523671927084,0.057912115824231614
7.0,27.0,0.031340297843965324,0.045212090424180805
8.0,27.0,0.053567459435429995,0.12141224282448568
9.0,27.0,0.038008446321404765,0.07442214884429767
0.0,28.0,0.016233044251723436,0.07124079915878012
1.0,28.0,0.06960195686012896,0.16324921135646683
2.0,28.0,-0.052701801200800535,-0.16140904311251317
3.0,28.0,-0.11274182788525677,-0.2928496319663512
4.0,28.0,-0.007115855014454038,-0.03391167192429028
5.0,28.0,-0.07049143873693575,-0.14169295478443744
6.0,28.0,0.032910829441850205,0.08964248159831746
7.0,28.0,0.025127863019791044,0.03049421661409043
8.0,28.0,0.057371581054036,0.13433228180862244
9.0,28.0,0.04180564820991781,0.14090431125131436
0.0,29.0,0.01504178272980509,0.03233988585922634
1.0,29.0,0.06852367688022284,0.1363348129359544
2.0,29.0,-0.03844011142061279,-0.12999365884590985
3.0,29.0,-0.13871866295264618,-0.23906150919467345
4.0,29.0,-0.0016713091922004968,-0.02092580849714643
5.0,29.0,-0.06406685236768803,-0.11604311984781233
6.0,29.0,0.03509749303621179,0.0944831959416614
7.0,29.0,0.025069637883008443,0.02980342422320872
8.0,29.0,0.049582172701949846,0.10970196575776794
9.0,29.0,0.049582172701949846,0.10336081166772355


==> pics/RAA_scatter/cifar10_RP_resnet56_rate20_regression.txt <==
dataset,model,rate,a,b,r2,acc
cifar10,resnet56,20,-1.1897083024472148,0.0,0.02895577011321293,0.5316933333333334


==> pics/RAA_scatter/cifar10_RP_resnet56_rate2_regression.txt <==
dataset,model,rate,a,b,r2,acc
cifar10,resnet56,2,-1.3948595674444682,0.0,0.03739495417204397,0.64549


==> pics/RAA_scatter/cifar10_RP_resnet56_rate4.txt <==
class,model,before,after
0.0,0.0,0.021678710394663785,-0.00656909069955058
1.0,0.0,0.07726514730405781,0.0844762014521147
2.0,0.0,-0.04280155642023344,-0.056125388959317825
3.0,0.0,-0.13396331295163974,-0.17713495447735397
4.0,0.0,-0.010561423012784829,0.02454765471937304
5.0,0.0,-0.06503613118399111,-0.0734124697476086
6.0,0.0,0.0405780989438578,0.03031001498213667
7.0,0.0,0.021678710394663785,0.03952979140255848
8.0,0.0,0.05503057254030016,0.061426760401060286
9.0,0.0,0.036131183991106264,0.07295148092658756
0.0,1.0,0.012992986087156464,0.043695084303015976
1.0,1.0,0.08083247096700001,0.10662550463072917
2.0,1.0,-0.051397033459813814,-0.07979102350985506
3.0,1.0,-0.1859261814418766,-0.21515079553550218
4.0,1.0,0.008393698976658587,-0.015673236760864392
5.0,1.0,-0.08129239967804988,-0.07266682498218942
6.0,1.0,0.053236748304012885,0.05913084777962487
7.0,1.0,0.03483959986202138,0.021135122298741437
8.0,1.0,0.06933425319075545,0.08406554262645463
9.0,1.0,0.058985857192135234,0.06862977914984573
0.0,2.0,0.009236314485244408,0.029702970297029663
1.0,2.0,0.05992340617256129,0.0995923121723936
2.0,2.0,-0.04820905609371487,-0.052999417588817814
3.0,2.0,-0.1439513403919802,-0.2067559697146185
4.0,2.0,-0.005406623113313839,0.004076878276062839
5.0,2.0,-0.05271457535480971,-0.07746068724519511
6.0,2.0,0.03739580986708719,0.03902154921374487
7.0,2.0,0.030637530975444922,0.032032615026208466
8.0,2.0,0.06442892543365614,0.0693069306930693
9.0,2.0,0.0486596080198243,0.06348281887012229
0.0,3.0,0.014991671293725783,0.0282628676470589
1.0,3.0,0.07162687395891172,0.08915441176470588
2.0,3.0,-0.03498056635202662,-0.05905330882352942
3.0,3.0,-0.12048861743475839,-0.15670955882352938
4.0,3.0,-0.023875624652970533,-0.02113970588235291
5.0,3.0,-0.056079955580233196,-0.0705422794117646
6.0,3.0,0.022765130483065048,0.03745404411764715
7.0,3.0,0.027207107162687483,0.016773897058823595
8.0,3.0,0.05163797890061076,0.07192095588235306
9.0,3.0,0.04719600222098832,0.06387867647058834
0.0,4.0,0.0224466891133558,0.02897217751207174
1.0,4.0,0.05836139169472496,0.08645665670269019
2.0,4.0,-0.06509539842873181,-0.04805702460335716
3.0,4.0,-0.11896745230078562,-0.16992412048746844
4.0,4.0,0.01346801346801348,-0.00551851000229941
5.0,4.0,-0.08080808080808088,-0.08714647045297767
6.0,4.0,0.03479236812570149,0.03357093584732123
7.0,4.0,0.032547699214365906,0.037020004598758344
8.0,4.0,0.06285072951739612,0.07151069211312949
9.0,4.0,0.04040404040404044,0.05311565877213154
0.0,5.0,0.024324927471546576,0.2343784257838192
1.0,5.0,0.05668377594286984,0.33084849813637357
2.0,5.0,-0.0459718812765008,0.07871080903310675
3.0,5.0,-0.11850033474670828,0.9118614338960754
4.0,5.0,-0.0024548091943762326,-0.19096689322516994
5.0,5.0,-0.05824592724838208,-0.5593071694803771
6.0,5.0,0.038830618165588096,-0.8969524227143171
7.0,5.0,0.016514170943985756,-0.03310677483008113
8.0,5.0,0.05110466413746926,-0.3597895198421399
9.0,5.0,0.03771479580450798,0.48432361324271
0.0,6.0,0.023043526661471726,0.02148358329955411
1.0,6.0,0.07091172214182342,0.6051884880421565
2.0,6.0,-0.03150395190916174,0.2565869477097689
3.0,6.0,-0.1339196259601469,0.6943656262667206
4.0,6.0,-0.009239674941556244,-0.33319821645723546
5.0,6.0,-0.05933429811866861,-0.6534252128090798
6.0,6.0,0.024156740509852,-0.8763680583704905
7.0,6.0,0.027496382054992826,-0.07377381434941221
8.0,6.0,0.04864744517421792,-0.09404134576408593
9.0,6.0,0.03974173438717585,0.4531820024321037
0.0,7.0,0.03128491620111735,-0.33262711864406774
1.0,7.0,0.0703910614525139,0.516949152542373
2.0,7.0,-0.05139664804469278,0.29449152542372886
3.0,7.0,-0.14078212290502792,0.6864406779661019
4.0,7.0,0.007821229050279337,-0.22457627118644066
5.0,7.0,-0.05586592178770954,-0.31779661016949146
6.0,7.0,0.02346368715083801,-0.7796610169491526
7.0,7.0,0.026815642458100582,0.24364406779661016
8.0,7.0,0.051396648044692655,-0.4809322033898305
9.0,7.0,0.0368715083798883,0.3940677966101696
0.0,8.0,0.022549676267023883,-0.029106858054226588
1.0,8.0,0.06720250055816021,0.4334130781499201
2.0,8.0,-0.05001116320607285,0.3018341307814991
3.0,8.0,-0.13038624693011833,0.5929027113237639
4.0,8.0,-0.0008930564858227538,-0.3879585326953749
5.0,8.0,-0.06229068988613538,-0.32216905901116427
6.0,8.0,0.03259656173252958,-0.8165869218500799
7.0,8.0,0.014735432016075004,-0.07695374800637962
8.0,8.0,0.0560392944853761,-0.16068580542264763
9.0,8.0,0.05045769144898404,0.46531100478468884
0.0,9.0,0.030444964871194368,0.39487412111589926
1.0,9.0,0.06947697111631528,0.760036289408029
2.0,9.0,-0.03981264637002349,-0.14946699931957363
3.0,9.0,-0.13683506189360992,1.0185983216148786
4.0,9.0,-0.004126240660198546,-0.43070991154456795
5.0,9.0,-0.08219025315044061,-0.5395781356316625
6.0,9.0,0.02598416415746625,-0.8707189838965752
7.0,9.0,0.04159696665551466,-0.24245860739396688
8.0,9.0,0.052748968439834835,-0.580403719664323
9.0,9.0,0.04271216683394669,0.639827625311862
0.0,10.0,0.007628372993282523,0.10134310134310144
1.0,10.0,0.06911078219287257,0.474969474969475
2.0,10.0,-0.05271547307298191,0.34065934065934084
3.0,10.0,-0.14380052373904129,0.8949938949938951
4.0,10.0,-0.007172947739952149,-0.36019536019536014
5.0,10.0,-0.08345667767277687,-0.3137973137973137
6.0,10.0,0.05544802459296377,-0.9218559218559218
7.0,10.0,0.02470681999316868,-0.18681318681318673
8.0,10.0,0.06911078219287257,-0.39438339438339437
9.0,10.0,0.06114084025959249,0.3650793650793653
0.0,11.0,0.021173356859285394,0.19196717771539631
1.0,11.0,0.055359505955006515,0.1487799611315051
2.0,11.0,-0.025143361270401458,0.13582379615633774
3.0,11.0,-0.1199823555359506,0.8786439213992657
4.0,11.0,-0.004190560211733596,-0.4126538544590801
5.0,11.0,-0.06484340538156161,-0.6674584323040381
6.0,11.0,0.02558447287163652,-0.814294968689268
7.0,11.0,0.026687251874724302,-0.04988123515439432
8.0,11.0,0.052051168945743166,0.20276398186136912
9.0,11.0,0.033303925893251,0.3863096523429065
0.0,12.0,0.010632344711807571,0.07109448082319934
1.0,12.0,0.06659205372132065,0.11552853133769879
2.0,12.0,-0.033016228315612725,0.2768942937324604
3.0,12.0,-0.13374370453273637,1.011225444340505
4.0,12.0,-0.007274762171236654,-0.26099158091674457
5.0,12.0,-0.0587576944599888,-0.4176800748362956
6.0,12.0,0.03301622831561285,-0.9532273152478952
7.0,12.0,0.03301622831561285,-0.18381665107577178
8.0,12.0,0.048684946838276545,-0.2890551917680075
9.0,12.0,0.0408505875769447,0.6300280636108512
0.0,13.0,0.012150261955188965,0.09792284866468846
1.0,13.0,0.07457362612863667,0.6108520559559135
2.0,13.0,-0.046928993423252734,0.18058499364137356
3.0,13.0,-0.13053171329840596,0.8969902501059771
4.0,13.0,0.00769145022851412,-0.228486646884273
5.0,13.0,-0.04804369635492144,-0.31962696057651546
6.0,13.0,0.01660907368186381,-0.8579906740144129
7.0,13.0,0.019953182476869943,-0.12886816447647312
8.0,13.0,0.0478207557685876,-0.576091564222128
9.0,13.0,0.04670605283691889,0.32471386180584993
0.0,14.0,0.021511431467507607,0.10470479704797048
1.0,14.0,0.07444532041896602,0.448339483394834
2.0,14.0,-0.03930622817884902,0.03090405904059046
3.0,14.0,-0.14967901790742202,1.043357933579336
4.0,14.0,-0.003266133573600646,-0.43265682656826565
5.0,14.0,-0.07084131095844134,-0.5548892988929889
6.0,14.0,0.03840522581371778,-0.8108856088560885
7.0,14.0,0.026016443293163653,-0.26660516605166046
8.0,14.0,0.054172767203513945,-0.26891143911439114
9.0,14.0,0.04854150242144389,0.7066420664206643
0.0,15.0,0.01789581671036139,0.14107421439714737
1.0,15.0,0.07032941981078306,0.19901938934700256
2.0,15.0,-0.060754587940271304,0.06752841542233116
3.0,15.0,-0.1496637410235951,0.8876755070202809
4.0,15.0,-0.01060070671378089,-0.17762424782705594
5.0,15.0,-0.0846916676165507,-0.407176287051482
6.0,15.0,0.04753220107146936,-0.7704479607755739
7.0,15.0,0.03271400889091538,0.216848673946958
8.0,15.0,0.07488886355864582,-0.5141519946512146
9.0,15.0,0.06235039325202335,0.35725429017160687
0.0,16.0,0.02216748768472911,0.16076845298281084
1.0,16.0,0.07478728168383338,0.571284125379171
2.0,16.0,-0.034930586654724594,0.4459049544994944
3.0,16.0,-0.1457680250783699,0.5267947421638018
4.0,16.0,0.014330497089117817,-0.07178968655207275
5.0,16.0,-0.0640394088669951,-0.3690596562184024
6.0,16.0,0.010971786833855834,-0.7229524772497472
7.0,16.0,0.03224361845051506,-0.17896865520728003
8.0,16.0,0.04455888938647566,-0.6157735085945399
9.0,16.0,0.04567845947156299,0.25379170879676444
0.0,17.0,0.029294426080018303,0.04635761589403978
1.0,17.0,0.07716858543257721,0.6132450331125827
2.0,17.0,-0.04935597857061439,-0.26622516556291387
3.0,17.0,-0.146244158212698,1.4079470198675499
4.0,17.0,0.006497207340704478,-0.04635761589403978
5.0,17.0,-0.0846916676165507,-0.5125827814569537
6.0,17.0,0.03271400889091538,-0.9311258278145694
7.0,17.0,0.02587484326912123,0.03576158940397354
8.0,17.0,0.06463011512595473,-0.6105960264900663
9.0,17.0,0.04411261826057229,0.26357615894039726
0.0,18.0,0.009519592649988988,0.11565420560747666
1.0,18.0,0.0648660615452734,0.450545171339564
2.0,18.0,-0.04471994686738985,0.055295950155763426
3.0,18.0,-0.12773965021031652,0.6296728971962617
4.0,18.0,0.008412663272083298,-0.29906542056074764
5.0,18.0,-0.04250608811157847,-0.37305295950155754
6.0,18.0,0.022802745184857275,-0.7429906542056074
7.0,18.0,0.025016603940668656,0.07671339563862949
8.0,18.0,0.0405136152313482,-0.3107476635514018
9.0,18.0,0.04383440336506528,0.39797507788162
0.0,19.0,0.016723889688780597,-0.10542432195975508
1.0,19.0,0.07431609259054152,0.5069991251093612
2.0,19.0,-0.04419094030346666,0.4501312335958006
3.0,19.0,-0.11064348211319082,0.8022747156605423
4.0,19.0,-0.012072211762099922,-0.468503937007874
5.0,19.0,-0.06412670284638394,-0.6566054243219598
6.0,19.0,0.02669177096023924,-0.8381452318460192
7.0,19.0,0.03222948277771626,0.06736657917760279
8.0,19.0,0.04219736404917478,-0.3219597550306212
9.0,19.0,0.038874736958688566,0.563867016622922
0.0,20.0,0.019172552976791123,-0.05051871898962569
1.0,20.0,0.07747505325709153,0.18628777627424448
2.0,20.0,-0.03576634151810745,-0.057284618854307696
3.0,20.0,-0.15012893822177376,1.0455570590888588
4.0,20.0,-0.00549388944948987,-0.3369418132611638
5.0,20.0,-0.0637963897297904,-0.6797474064050518
6.0,20.0,0.02589976454759503,-0.8556608028867839
7.0,20.0,0.02702096647606235,0.4073071718538565
8.0,20.0,0.05729341854467981,-0.22868741542625165
9.0,20.0,0.04832380311694139,0.5696887686062244
0.0,21.0,0.004843978821673955,0.3126123811970204
1.0,21.0,0.06567534076827747,0.8109427176984331
2.0,21.0,-0.023318688746198097,-0.10608784998715645
3.0,21.0,-0.1404753858285457,1.3683534549190857
4.0,21.0,-0.012053621719049275,-0.4785512458258412
5.0,21.0,-0.058240396530359444,-0.6763421525815566
6.0,21.0,0.02962712628140136,-0.9511944515797585
7.0,21.0,0.030753632984116243,-0.11893141536090407
8.0,21.0,0.052157260335699,-0.6429488826098124
9.0,21.0,0.05103075363298412,0.4821474441304906
0.0,22.0,0.028121484814398225,0.025848142164781877
1.0,22.0,0.0821147356580427,0.0973921070851603
2.0,22.0,-0.050618672665916804,-0.059543041772444134
3.0,22.0,-0.16647919010123738,-0.1864758827602124
4.0,22.0,-0.003374578177727787,0.00853911839372255
5.0,22.0,-0.06749156355455574,-0.06646665128086773
6.0,22.0,0.0348706411698538,0.03392568659127623
7.0,22.0,0.02362204724409451,0.013154858066005037
8.0,22.0,0.06749156355455561,0.07200553888760675
9.0,22.0,0.05174353205849273,0.06162012462497115
0.0,23.0,0.006898086337338655,0.019270954260506092
1.0,23.0,0.07142857142857134,0.0935686092407707
2.0,23.0,-0.03871829105473971,-0.0701184118876248
3.0,23.0,-0.1321762349799733,-0.17692129092175538
4.0,23.0,0.012461059190031138,-0.014395170652426372
5.0,23.0,-0.05874499332443265,-0.07244021360575807
6.0,23.0,0.026924788607031597,0.03668446714650564
7.0,23.0,0.020249221183800615,0.03204086371023909
8.0,23.0,0.04138851802403205,0.07383329463663801
9.0,23.0,0.0502892745883399,0.07847689807290456
0.0,24.0,0.026096612992781872,0.013109475620975121
1.0,24.0,0.059411438089950024,0.08325666973321057
2.0,24.0,-0.03275957801221541,-0.04553817847286117
3.0,24.0,-0.13936701832315374,-0.1697332106715732
4.0,24.0,0.004997223764575303,0.008509659613615411
5.0,24.0,-0.06607440310938367,-0.08578656853725851
6.0,24.0,0.028317601332593093,0.02575896964121432
7.0,24.0,0.026096612992781872,0.034958601655933744
8.0,24.0,0.053858967240421975,0.08325666973321057
9.0,24.0,0.03942254303164918,0.05220791168353265
0.0,25.0,0.02295520392244268,0.03581460674157298
1.0,25.0,0.0697570759973256,0.09082397003745318
2.0,25.0,-0.02273233786494314,-0.06367041198501873
3.0,25.0,-0.14419433920213948,-0.18773408239700384
4.0,25.0,0.006240249609984454,-0.000468164794007569
5.0,25.0,-0.07510586137731226,-0.08473782771535582
6.0,25.0,0.02295520392244268,0.03932584269662917
7.0,25.0,0.0318698462224204,0.03581460674157298
8.0,25.0,0.04747047024738129,0.07560861423220973
9.0,25.0,0.040784488522398125,0.05922284644194754
0.0,26.0,0.022714557457759858,0.019725458530395666
1.0,26.0,0.06971019357726296,0.08663052255162065
2.0,26.0,-0.05001678415575705,-0.07947860191486902
3.0,26.0,-0.12051023833501176,-0.192525089399008
4.0,26.0,0.00257357054940133,0.00011535355865727187
5.0,26.0,-0.06120622132706734,-0.05871496135655791
6.0,26.0,0.022714557457759858,0.035874956742415524
7.0,26.0,0.013763007720711623,0.03818202791556122
8.0,26.0,0.05516392525455958,0.08316991579190211
9.0,26.0,0.04509343180038044,0.06702041757988239
0.0,27.0,0.020226717048232933,0.03929024081115338
1.0,27.0,0.06912647254945535,0.06463878326996202
2.0,27.0,-0.06868192931762622,-0.07708261320428617
3.0,27.0,-0.1398088464103134,-0.15543265353151287
4.0,27.0,0.00689042009335406,-0.005645811729461938
5.0,27.0,-0.05423427428317411,-0.06325613549948157
6.0,27.0,0.04356523671927084,0.03813803433575299
7.0,27.0,0.031340297843965324,0.024311556630948274
8.0,27.0,0.053567459435429995,0.07385643507316517
9.0,27.0,0.038008446321404765,0.061182163843760844
0.0,28.0,0.016233044251723436,0.02033701336432302
1.0,28.0,0.06960195686012896,0.09703660662405567
2.0,28.0,-0.052701801200800535,-0.0726321905868681
3.0,28.0,-0.11274182788525677,-0.19000581057524704
4.0,28.0,-0.007115855014454038,-0.013364323067983807
5.0,28.0,-0.07049143873693575,-0.05636257989540963
6.0,28.0,0.032910829441850205,0.035444509006391595
7.0,28.0,0.025127863019791044,0.024985473561882583
8.0,28.0,0.057371581054036,0.09122603137710622
9.0,28.0,0.04180564820991781,0.06333527019174898
0.0,29.0,0.01504178272980509,0.035557607942738455
1.0,29.0,0.06852367688022284,0.10020780420226275
2.0,29.0,-0.03844011142061279,-0.09143384899561295
3.0,29.0,-0.13871866295264618,-0.19187254675594553
4.0,29.0,-0.0016713091922004968,0.0032325098129762464
5.0,29.0,-0.06406685236768803,-0.0741168321403832
6.0,29.0,0.03509749303621179,0.04941122142692226
7.0,29.0,0.025069637883008443,0.03440314015238981
8.0,29.0,0.049582172701949846,0.07480951281459257
9.0,29.0,0.049582172701949846,0.05980143154006011


==> pics/RAA_scatter/cifar10_RP_resnet56_rate4_regression.txt <==
dataset,model,rate,a,b,r2,acc
cifar10,resnet56,4,-0.7564657305878434,0.0,0.01367685774598737,0.63053


==> pics/RAA_scatter/cifar10_RP_resnet56_rate50.txt <==
class,model,before,after
0.0,0.0,0.021678710394663785,0.10223892281196166
1.0,0.0,0.07726514730405781,0.1726945357757945
2.0,0.0,-0.04280155642023344,-0.17958352904336936
3.0,0.0,-0.13396331295163974,-0.3925160482229529
4.0,0.0,-0.010561423012784829,-0.1357444809769845
5.0,0.0,-0.06503613118399111,-0.15453264443400658
6.0,0.0,0.0405780989438578,0.12259276655706892
7.0,0.0,0.021678710394663785,0.06309691560983247
8.0,0.0,0.05503057254030016,0.23845310787537183
9.0,0.0,0.036131183991106264,0.16330045404728344
0.0,1.0,0.012992986087156464,0.013546597029541332
1.0,1.0,0.08083247096700001,0.22572221315488816
2.0,1.0,-0.051397033459813814,-0.2312714215766281
3.0,1.0,-0.1859261814418766,-0.46466459931450954
4.0,1.0,0.008393698976658587,-0.13497633425820138
5.0,1.0,-0.08129239967804988,-0.092541211033132
6.0,1.0,0.053236748304012885,0.14411620695283162
7.0,1.0,0.03483959986202138,0.055981720254610734
8.0,1.0,0.06933425319075545,0.3056960992329036
9.0,1.0,0.058985857192135234,0.17839072955769536
0.0,2.0,0.009236314485244408,0.010213852537503927
1.0,2.0,0.05992340617256129,0.22725821895946371
2.0,2.0,-0.04820905609371487,-0.18289179699968086
3.0,2.0,-0.1439513403919802,-0.5260134056814555
4.0,2.0,-0.005406623113313839,-0.07277369932971606
5.0,2.0,-0.05271457535480971,-0.07756144270667106
6.0,2.0,0.03739580986708719,0.13469518033833372
7.0,2.0,0.030637530975444922,0.026172997127353926
8.0,2.0,0.06442892543365614,0.2480051069262687
9.0,2.0,0.0486596080198243,0.21289498882859872
0.0,3.0,0.014991671293725783,0.0730593607305935
1.0,3.0,0.07162687395891172,0.20395738203957384
2.0,3.0,-0.03498056635202662,-0.2024353120243531
3.0,3.0,-0.12048861743475839,-0.36834094368340947
4.0,3.0,-0.023875624652970533,-0.1050228310502284
5.0,3.0,-0.056079955580233196,-0.12176560121765612
6.0,3.0,0.022765130483065048,0.09741248097412472
7.0,3.0,0.027207107162687483,0.0821917808219177
8.0,3.0,0.05163797890061076,0.21765601217656014
9.0,3.0,0.04719600222098832,0.12328767123287665
0.0,4.0,0.0224466891133558,0.09012325916439894
1.0,4.0,0.05836139169472496,0.1589562990235312
2.0,4.0,-0.06509539842873181,-0.22362734112373947
3.0,4.0,-0.11896745230078562,-0.4045141668000641
4.0,4.0,0.01346801346801348,-0.1403873859452537
5.0,4.0,-0.08080808080808088,-0.1483912277893389
6.0,4.0,0.03479236812570149,0.21498319193212737
7.0,4.0,0.032547699214365906,0.05650712341924123
8.0,4.0,0.06285072951739612,0.27581238994717466
9.0,4.0,0.04040404040404044,0.12053785817192239
0.0,5.0,0.024324927471546576,0.28719491808759623
1.0,5.0,0.05668377594286984,-0.3781344032096288
2.0,5.0,-0.0459718812765008,0.0732196589769309
3.0,5.0,-0.11850033474670828,0.9959879638916751
4.0,5.0,-0.0024548091943762326,-0.3279839518555666
5.0,5.0,-0.05824592724838208,-0.5887662988966901
6.0,5.0,0.038830618165588096,-0.9063858241390839
7.0,5.0,0.016514170943985756,0.0799063858241392
8.0,5.0,0.05110466413746926,-0.16415914409896348
9.0,5.0,0.03771479580450798,0.9291206954195921
0.0,6.0,0.023043526661471726,0.12131649445082285
1.0,6.0,0.07091172214182342,-0.7474167623421354
2.0,6.0,-0.03150395190916174,0.729812476081133
3.0,6.0,-0.1339196259601469,1.0857252200535785
4.0,6.0,-0.009239674941556244,-0.491006505931879
5.0,6.0,-0.05933429811866861,-0.012629161882893111
6.0,6.0,0.024156740509852,-0.9464217374665135
7.0,6.0,0.027496382054992826,-0.21163413700727132
8.0,6.0,0.04864744517421792,-0.831611174894757
9.0,6.0,0.03974173438717585,1.3038652889399158
0.0,7.0,0.03128491620111735,0.5174506828528074
1.0,7.0,0.0703910614525139,0.09256449165402116
2.0,7.0,-0.05139664804469278,1.040971168437026
3.0,7.0,-0.14078212290502792,0.32018209408194226
4.0,7.0,0.007821229050279337,-0.3285280728376328
5.0,7.0,-0.05586592178770954,-0.21092564491654026
6.0,7.0,0.02346368715083801,-0.8330804248861913
7.0,7.0,0.026815642458100582,-0.165402124430956
8.0,7.0,0.051396648044692655,-0.46130500758725346
9.0,7.0,0.0368715083798883,0.028072837632777
0.0,8.0,0.022549676267023883,0.35381114903299204
1.0,8.0,0.06720250055816021,-0.4235874099355328
2.0,8.0,-0.05001116320607285,0.2172923777019341
3.0,8.0,-0.13038624693011833,0.3689799014031096
4.0,8.0,-0.0008930564858227538,0.1566173682214638
5.0,8.0,-0.06229068988613538,-0.4615092908608267
6.0,8.0,0.03259656173252958,-0.9620781190747061
7.0,8.0,0.014735432016075004,-0.18088737201365185
8.0,8.0,0.0560392944853761,-0.7004171406901781
9.0,8.0,0.05045769144898404,1.6317785362153963
0.0,9.0,0.030444964871194368,-0.11055988660524453
1.0,9.0,0.06947697111631528,-0.6704464918497519
2.0,9.0,-0.03981264637002349,0.5698086463501063
3.0,9.0,-0.13683506189360992,0.693834160170092
4.0,9.0,-0.004126240660198546,-0.5003543586109143
5.0,9.0,-0.08219025315044061,-0.07512402551381997
6.0,9.0,0.02598416415746625,-0.9787384833451452
7.0,9.0,0.04159696665551466,1.1084337349397588
8.0,9.0,0.052748968439834835,-0.043231750531537876
9.0,9.0,0.04271216683394669,0.006378454996456302
0.0,10.0,0.007628372993282523,-0.5328231977446636
1.0,10.0,0.06911078219287257,-0.7221103503826016
2.0,10.0,-0.05271547307298191,1.1908981071284739
3.0,10.0,-0.14380052373904129,0.8767619814740235
4.0,10.0,-0.007172947739952149,-0.17438582360048333
5.0,10.0,-0.08345667767277687,-0.7382198952879581
6.0,10.0,0.05544802459296377,-0.810712847362062
7.0,10.0,0.02470681999316868,0.5223519935561821
8.0,10.0,0.06911078219287257,-0.41200161095449056
9.0,10.0,0.06114084025959249,0.8002416431735805
0.0,11.0,0.021173356859285394,-0.3491644678979771
1.0,11.0,0.055359505955006515,-0.7053649956024626
2.0,11.0,-0.025143361270401458,0.7854001759014954
3.0,11.0,-0.1199823555359506,1.1591908531222517
4.0,11.0,-0.004190560211733596,-0.37115215479331576
5.0,11.0,-0.06484340538156161,0.14775725593667555
6.0,11.0,0.02558447287163652,-0.9164467897977133
7.0,11.0,0.026687251874724302,0.44239226033421297
8.0,11.0,0.052051168945743166,-0.42392260334212833
9.0,11.0,0.033303925893251,0.23131046613896233
0.0,12.0,0.010632344711807571,-0.1814159292035398
1.0,12.0,0.06659205372132065,-0.7050147492625368
2.0,12.0,-0.033016228315612725,-0.09292035398230089
3.0,12.0,-0.13374370453273637,0.8989675516224189
4.0,12.0,-0.007274762171236654,0.028761061946902762
5.0,12.0,-0.0587576944599888,0.670353982300885
6.0,12.0,0.03301622831561285,-0.9889380530973452
7.0,12.0,0.03301622831561285,0.38274336283185845
8.0,12.0,0.048684946838276545,-0.8045722713864307
9.0,12.0,0.0408505875769447,0.7920353982300885
0.0,13.0,0.012150261955188965,0.6057347670250894
1.0,13.0,0.07457362612863667,-0.47670250896057353
2.0,13.0,-0.046928993423252734,-0.3476702508960574
3.0,13.0,-0.13053171329840596,1.46594982078853
4.0,13.0,0.00769145022851412,-0.13261648745519725
5.0,13.0,-0.04804369635492144,-0.13978494623655924
6.0,13.0,0.01660907368186381,-0.9605734767025089
7.0,13.0,0.019953182476869943,0.5125448028673834
8.0,13.0,0.0478207557685876,-0.35842293906810047
9.0,13.0,0.04670605283691889,-0.1684587813620072
0.0,14.0,0.021511431467507607,-0.03789004457652298
1.0,14.0,0.07444532041896602,-0.2236255572065379
2.0,14.0,-0.03930622817884902,0.4598811292719169
3.0,14.0,-0.14967901790742202,0.7942050520059435
4.0,14.0,-0.003266133573600646,0.5193164933135215
5.0,14.0,-0.07084131095844134,-0.33506686478454684
6.0,14.0,0.03840522581371778,-0.9962852897473997
7.0,14.0,0.026016443293163653,0.23699851411589906
8.0,14.0,0.054172767203513945,-0.2013372956909361
9.0,14.0,0.04854150242144389,-0.2161961367013373
0.0,15.0,0.01789581671036139,-0.29156429156429164
1.0,15.0,0.07032941981078306,-0.38984438984438985
2.0,15.0,-0.060754587940271304,0.3800163800163801
3.0,15.0,-0.1496637410235951,1.4651924651924653
4.0,15.0,-0.01060070671378089,-0.135954135954136
5.0,15.0,-0.0846916676165507,-0.6314496314496315
6.0,15.0,0.04753220107146936,-0.959049959049959
7.0,15.0,0.03271400889091538,-0.4512694512694512
8.0,15.0,0.07488886355864582,-0.7010647010647011
9.0,15.0,0.06235039325202335,1.7149877149877153
0.0,16.0,0.02216748768472911,0.5558749550844413
1.0,16.0,0.07478728168383338,-0.6119295724038808
2.0,16.0,-0.034930586654724594,0.15343154868846576
3.0,16.0,-0.1457680250783699,0.8217750628817824
4.0,16.0,0.014330497089117817,-0.2813510600071864
5.0,16.0,-0.0640394088669951,-0.9101688825008982
6.0,16.0,0.010971786833855834,-0.9317283507006826
7.0,16.0,0.03224361845051506,0.2827883578871721
8.0,16.0,0.04455888938647566,-0.30291052820697084
9.0,16.0,0.04567845947156299,1.2242184692777578
0.0,17.0,0.029294426080018303,-0.1543026706231454
1.0,17.0,0.07716858543257721,-0.48071216617210677
2.0,17.0,-0.04935597857061439,1.3293768545994065
3.0,17.0,-0.146244158212698,0.435459940652819
4.0,17.0,0.006497207340704478,-0.4065281899109792
5.0,17.0,-0.0846916676165507,-0.09124629080118699
6.0,17.0,0.03271400889091538,-0.9406528189910979
7.0,17.0,0.02587484326912123,0.36127596439169135
8.0,17.0,0.06463011512595473,-0.07640949554896145
9.0,17.0,0.04411261826057229,0.023738872403560894
0.0,18.0,0.009519592649988988,0.14754098360655724
1.0,18.0,0.0648660615452734,-0.7168405365126677
2.0,18.0,-0.04471994686738985,0.5909090909090907
3.0,18.0,-0.12773965021031652,0.16244411326378527
4.0,18.0,0.008412663272083298,0.35245901639344246
5.0,18.0,-0.04250608811157847,-0.4858420268256334
6.0,18.0,0.022802745184857275,-0.9552906110283159
7.0,18.0,0.025016603940668656,0.14381520119225025
8.0,18.0,0.0405136152313482,0.08420268256333811
9.0,18.0,0.04383440336506528,0.6766020864381519
0.0,19.0,0.016723889688780597,-0.1019955654101996
1.0,19.0,0.07431609259054152,-0.41611234294161126
2.0,19.0,-0.04419094030346666,0.5705838876570583
3.0,19.0,-0.11064348211319082,1.235772357723577
4.0,19.0,-0.012072211762099922,-0.22025129342202518
5.0,19.0,-0.06412670284638394,-0.704360679970436
6.0,19.0,0.02669177096023924,-0.9334811529933481
7.0,19.0,0.03222948277771626,0.7997043606799703
8.0,19.0,0.04219736404917478,-0.5528455284552846
9.0,19.0,0.038874736958688566,0.3229859571322985
0.0,20.0,0.019172552976791123,0.1235119047619048
1.0,20.0,0.07747505325709153,-0.35639880952380953
2.0,20.0,-0.03576634151810745,-0.006696428571428454
3.0,20.0,-0.15012893822177376,0.46205357142857156
4.0,20.0,-0.00549388944948987,-0.051339285714285636
5.0,20.0,-0.0637963897297904,-0.20758928571428567
6.0,20.0,0.02589976454759503,-0.9367559523809523
7.0,20.0,0.02702096647606235,0.3392857142857143
8.0,20.0,0.05729341854467981,-0.6428571428571428
9.0,20.0,0.04832380311694139,1.2767857142857144
0.0,21.0,0.004843978821673955,0.9337794998238819
1.0,21.0,0.06567534076827747,-0.32370553011623804
2.0,21.0,-0.023318688746198097,-0.5808383233532934
3.0,21.0,-0.1404753858285457,1.3353293413173655
4.0,21.0,-0.012053621719049275,-0.32370553011623804
5.0,21.0,-0.058240396530359444,-0.22860162028883405
6.0,21.0,0.02962712628140136,-0.9929552659387108
7.0,21.0,0.030753632984116243,0.19760479041916182
8.0,21.0,0.052157260335699,-0.09827404015498409
9.0,21.0,0.05103075363298412,0.08136667840789014
0.0,22.0,0.028121484814398225,0.018248734856617117
1.0,22.0,0.0821147356580427,0.21453764760006136
2.0,22.0,-0.050618672665916804,-0.21944487041864744
3.0,22.0,-0.16647919010123738,-0.4464039257782549
4.0,22.0,-0.003374578177727787,-0.06302714307621535
5.0,22.0,-0.06749156355455574,-0.07069467873025614
6.0,22.0,0.0348706411698538,0.08418954148136781
7.0,22.0,0.02362204724409451,0.07805551295813518
8.0,22.0,0.06749156355455561,0.2176046618616777
9.0,22.0,0.05174353205849273,0.1869345192455145
0.0,23.0,0.006898086337338655,0.05779716466739371
1.0,23.0,0.07142857142857134,0.2587630472036143
2.0,23.0,-0.03871829105473971,-0.2319675961987849
3.0,23.0,-0.1321762349799733,-0.4033338526250195
4.0,23.0,0.012461059190031138,-0.07618009035675347
5.0,23.0,-0.05874499332443265,-0.1836734693877551
6.0,23.0,0.026924788607031597,0.15750116840629375
7.0,23.0,0.020249221183800615,0.0032715376226826465
8.0,23.0,0.04138851802403205,0.24162642156099082
9.0,23.0,0.0502892745883399,0.17619566910733755
0.0,24.0,0.026096612992781872,0.11826891311529565
1.0,24.0,0.059411438089950024,0.26693095474066725
2.0,24.0,-0.03275957801221541,-0.1939213742979849
3.0,24.0,-0.13936701832315374,-0.5374958704988437
4.0,24.0,0.004997223764575303,-0.18566237198546423
5.0,24.0,-0.06607440310938367,-0.09646514701024117
6.0,24.0,0.028317601332593093,0.22563594317806399
7.0,24.0,0.026096612992781872,0.060455896927651076
8.0,24.0,0.053858967240421975,0.20911793855302266
9.0,24.0,0.03942254303164918,0.13313511727783284
0.0,25.0,0.02295520392244268,0.0875249961544377
1.0,25.0,0.0697570759973256,0.2567297338870942
2.0,25.0,-0.02273233786494314,-0.2447315797569605
3.0,25.0,-0.14419433920213948,-0.4523919397015844
4.0,25.0,0.006240249609984454,-0.1432087371173665
5.0,25.0,-0.07510586137731226,-0.11244423934779273
6.0,25.0,0.02295520392244268,0.1321335179203199
7.0,25.0,0.0318698462224204,0.07368097215812942
8.0,25.0,0.04747047024738129,0.2367328103368713
9.0,25.0,0.040784488522398125,0.16597446546685124
0.0,26.0,0.022714557457759858,0.06853020739404865
1.0,26.0,0.06971019357726296,0.21280432822362497
2.0,26.0,-0.05001678415575705,-0.21550946798917942
3.0,26.0,-0.12051023833501176,-0.34776074541629093
4.0,26.0,0.00257357054940133,-0.1463781184250076
5.0,26.0,-0.06120622132706734,-0.16441238352870446
6.0,26.0,0.022714557457759858,0.14066726780883682
7.0,26.0,0.013763007720711623,0.05350165314096779
8.0,26.0,0.05516392525455958,0.22031860535016543
9.0,26.0,0.04509343180038044,0.178238653441539
0.0,27.0,0.020226717048232933,0.034066927946940107
1.0,27.0,0.06912647254945535,0.28580042206813383
2.0,27.0,-0.06868192931762622,-0.1950557732891166
3.0,27.0,-0.1398088464103134,-0.3849864335242689
4.0,27.0,0.00689042009335406,-0.07446487790171842
5.0,27.0,-0.05423427428317411,-0.10762737413325298
6.0,27.0,0.04356523671927084,0.041603858908652334
7.0,27.0,0.031340297843965324,0.04461863129333729
8.0,27.0,0.053567459435429995,0.20138679529695516
9.0,27.0,0.038008446321404765,0.1546578233343383
0.0,28.0,0.016233044251723436,0.02950609364977545
1.0,28.0,0.06960195686012896,0.2331622835150737
2.0,28.0,-0.052701801200800535,-0.22225785760102637
3.0,28.0,-0.11274182788525677,-0.4034637588197563
4.0,28.0,-0.007115855014454038,-0.09878127004490055
5.0,28.0,-0.07049143873693575,-0.12283515073765233
6.0,28.0,0.032910829441850205,0.10327132777421408
7.0,28.0,0.025127863019791044,0.0647851186658114
8.0,28.0,0.057371581054036,0.2363694676074406
9.0,28.0,0.04180564820991781,0.18024374599101978
0.0,29.0,0.01504178272980509,0.046185627858934625
1.0,29.0,0.06852367688022284,0.21882839014313116
2.0,29.0,-0.03844011142061279,-0.19433377600708268
3.0,29.0,-0.13871866295264618,-0.3536963258078796
4.0,29.0,-0.0016713091922004968,-0.11022576361221778
5.0,29.0,-0.06406685236768803,-0.1057990261177512
6.0,29.0,0.03509749303621179,0.1302936402537997
7.0,29.0,0.025069637883008443,0.04471004869411243
8.0,29.0,0.049582172701949846,0.18784122768186526
9.0,29.0,0.049582172701949846,0.13619595691308847


==> pics/RAA_scatter/cifar10_RP_resnet56_rate50_regression.txt <==
dataset,model,rate,a,b,r2,acc
cifar10,resnet56,50,-0.9853782496836072,0.0,0.014356033548778013,0.42960333333333334


==> pics/RAA_scatter/cifar10_XP_resnet110_rate10.txt <==
class,model,before,after
0.0,0.0,0.056758775205377116,0.04065238558909443
1.0,0.0,0.12023898431665424,0.10394352482960081
2.0,0.0,-0.06273338312173264,-0.08836416747809153
3.0,0.0,-0.2133432910131939,-0.19425511197663092
4.0,0.0,-0.02912621359223298,-0.005598831548198696
5.0,0.0,-0.1349265621110282,-0.1492210321324246
6.0,0.0,0.059248195170525236,0.06134371957156767
7.0,0.0,0.036843415484192135,0.04430379746835442
8.0,0.0,0.11401543440378394,0.11854917234664075
9.0,0.0,0.05302464525765493,0.06864654333008764
0.0,1.0,0.03010033444816056,0.02492141894925909
1.0,1.0,0.06800445930880707,0.06421194431971253
2.0,1.0,-0.04236343366778153,-0.05590480466995966
3.0,1.0,-0.13823857302118173,-0.15132465199820389
4.0,1.0,0.0,0.003592276605298586
5.0,1.0,-0.06243032329988857,-0.043556353839245686
6.0,1.0,0.03567447045707919,0.033902110462505616
7.0,1.0,0.015607580824972142,0.02716659182757072
8.0,1.0,0.04347826086956526,0.04961832061068704
9.0,1.0,0.05016722408026748,0.04737314773237541
0.0,2.0,0.017175998215480794,0.019122609673790793
1.0,2.0,0.06625027883113987,0.07424071991001119
2.0,2.0,-0.039705554316306006,-0.05286839145106866
3.0,2.0,-0.1244702208342627,-0.14285714285714285
4.0,2.0,-0.015168414008476407,0.005624296962879645
5.0,2.0,-0.07651126477805041,-0.061867266591676094
6.0,2.0,0.039482489404416794,0.04499437570303716
7.0,2.0,0.029444568369395595,0.029246344206974154
8.0,2.0,0.06067365603390588,0.048368953880764946
9.0,2.0,0.042828463082757194,0.03599550056242973
0.0,3.0,0.014164305949008575,0.02936175036843899
1.0,3.0,0.08101983002832863,0.08491100782224234
2.0,3.0,-0.06742209631728045,-0.06699920643917928
3.0,3.0,-0.16147308781869685,-0.15315723840834372
4.0,3.0,0.014164305949008575,0.011223217322299082
5.0,3.0,-0.09008498583569395,-0.07946944790840034
6.0,3.0,0.04929178470254968,0.0372973585761252
7.0,3.0,0.03342776203966015,0.02369345879152027
8.0,3.0,0.0708215297450425,0.05883686656841634
9.0,3.0,0.05609065155807377,0.054302233306881366
0.0,4.0,0.027374487421035192,0.021881595023880984
1.0,4.0,0.04954006428017285,0.06186826613351102
2.0,4.0,-0.045771916214119475,-0.042541375097189825
3.0,4.0,-0.12002659869223091,-0.1258469399089192
4.0,4.0,0.008533747090768082,0.0007775186049095123
5.0,4.0,-0.06793749307325725,-0.049205820282128186
6.0,4.0,0.02959104510694897,0.017438631567255412
7.0,4.0,0.02404965089216453,0.025213817616350165
8.0,4.0,0.05397317965200041,0.05076085749194709
9.0,4.0,0.04067383353651774,0.03965344885038328
0.0,5.0,0.012786002691790126,0.010668163952835558
1.0,5.0,0.06101390758187529,0.05670971364402021
2.0,5.0,-0.044414535666218,-0.057832678270634465
3.0,5.0,-0.14647824136384022,-0.13531723750701846
4.0,5.0,0.016150740242261194,0.0016844469399214565
5.0,5.0,-0.08030506953790938,-0.05670971364402021
6.0,5.0,0.04419021982952008,0.04098820887142065
7.0,5.0,0.020637056976222614,0.023020774845592448
8.0,5.0,0.06101390758187529,0.062324536777091516
9.0,5.0,0.055406011664423514,0.05446378439079168
0.0,6.0,0.03816595024097954,0.03189731859194308
1.0,6.0,0.13716295427901518,0.1386453170669716
2.0,6.0,-0.08558030480656517,-0.09899606049053257
3.0,6.0,-0.23928617949719952,-0.2019316304485958
4.0,6.0,-0.039989579262732916,-0.0379972042190876
5.0,6.0,-0.15201250488472062,-0.15364086923370188
6.0,6.0,0.06682297772567396,0.06620917524463073
7.0,6.0,0.07203334635925479,0.04333460414283887
8.0,6.0,0.13325517780382953,0.13737450756131653
9.0,6.0,0.06942816204246437,0.07510484178421645
0.0,7.0,0.01217741034521285,0.01945003353454067
1.0,7.0,0.06915428443749297,0.07422311647663762
2.0,7.0,-0.045916657356719945,-0.028616141292197583
3.0,7.0,-0.13417495251927158,-0.1582830315224681
4.0,7.0,0.01217741034521285,0.009389671361502431
5.0,7.0,-0.06379175511116081,-0.061032863849765244
6.0,7.0,0.026700927270696048,0.03062821372680538
7.0,7.0,0.023349346441738385,0.022803487592220083
8.0,7.0,0.05239638029270466,0.054102392130561144
9.0,7.0,0.047927605854094446,0.037335121842164205
0.0,8.0,0.026825969341749373,0.020960108181203585
1.0,8.0,0.05387736699729494,0.06040117196303807
2.0,8.0,-0.03178539224526601,-0.04439936894297948
3.0,8.0,-0.1568981064021641,-0.14694613477574933
4.0,8.0,0.003155996393147007,0.015325670498084355
5.0,8.0,-0.07236248872858435,-0.07144466982195179
6.0,8.0,0.03358881875563576,0.04237097137705666
7.0,8.0,0.023444544634806178,0.023213883254451277
8.0,8.0,0.0674030658250676,0.057020509353166535
9.0,8.0,0.05275022542831387,0.04349785891368051
0.0,9.0,0.03830760434534016,0.016561964591661985
1.0,9.0,0.08747855917667227,0.07367218732153057
2.0,9.0,-0.050886220697541555,-0.05996573386636207
3.0,9.0,-0.15151515151515157,-0.14905768132495711
4.0,9.0,-0.0017152658662093272,0.01199314677327249
5.0,9.0,-0.08976558033161808,-0.09651627641347792
6.0,9.0,0.03487707261292163,0.047401484865791085
7.0,9.0,0.018867924528301838,0.03141062250142785
8.0,9.0,0.06918238993710692,0.06681896059394644
9.0,9.0,0.04516866781017722,0.05768132495716745
0.0,10.0,0.01488339388257359,0.019145458790567324
1.0,10.0,0.09457400679714065,0.07985057202895168
2.0,10.0,-0.06011953591937174,-0.08008405323371467
3.0,10.0,-0.1749677721786007,-0.1641372869484007
4.0,10.0,-0.021446150240243742,-0.0007004436142891021
5.0,10.0,-0.07066682292277032,-0.08125145925752976
6.0,10.0,0.04886909644908013,0.05300023348120476
7.0,10.0,0.019571076995195183,0.021480270838197493
8.0,10.0,0.09105824446267445,0.08918982021947236
9.0,10.0,0.05824446267432331,0.06350688769554051
0.0,11.0,0.021044427123928323,0.019044437019712666
1.0,11.0,0.07337712949560178,0.06916137654527223
2.0,11.0,-0.04242289277363325,-0.04555072947989759
3.0,11.0,-0.1548825297851019,-0.12462412295355829
4.0,11.0,0.013250194855806727,-0.0021160485577458657
5.0,11.0,-0.06469212782540924,-0.0644837955228868
6.0,11.0,0.042200200423115515,0.023499276088651305
7.0,11.0,0.014363656608395527,0.026840405390355284
8.0,11.0,0.05556174145418099,0.05245573003675233
9.0,11.0,0.042200200423115515,0.04577347143334437
0.0,12.0,0.02123356926188072,0.014704231675833427
1.0,12.0,0.07178968655207275,0.0663374116062408
2.0,12.0,-0.024828670935849916,-0.0380514086878438
3.0,12.0,-0.15402763734411865,-0.15927713548097433
4.0,12.0,-0.006853162566003814,0.005724548209675601
5.0,12.0,-0.060779687675542114,-0.06835784038612647
6.0,12.0,0.02348050780811148,0.04276574250757663
7.0,12.0,0.02460397708122686,0.028173756875070167
8.0,12.0,0.06167846309403432,0.0663374116062408
9.0,12.0,0.04370295472418834,0.041643282074306905
0.0,13.0,0.007734558905952267,0.00905129064699966
1.0,13.0,0.07274969173859427,0.0738630014526762
2.0,13.0,-0.059522475058849944,-0.05464297686892396
3.0,13.0,-0.13126331128797217,-0.12951167728237792
4.0,13.0,0.0021298060755520825,0.012403620516258798
5.0,13.0,-0.061764376191010016,-0.06469996647670137
6.0,13.0,0.018944064566752634,0.030282713152307534
7.0,13.0,0.050330680416993664,0.024695496703542305
8.0,13.0,0.05369353211523365,0.055983908816627466
9.0,13.0,0.04696782871875356,0.04257458933959104
0.0,14.0,0.01814516129032257,0.02284235400022503
1.0,14.0,0.07078853046594973,0.06672667941937652
2.0,14.0,-0.06362007168458789,-0.034544840778665535
3.0,14.0,-0.1274641577060932,-0.1459435129965118
4.0,14.0,0.0024641577060931672,0.010464723753797653
5.0,14.0,-0.07594086021505385,-0.07167773151794767
6.0,14.0,0.028225806451612902,0.017216158433667132
7.0,14.0,0.04502688172043012,0.02509283222684819
8.0,14.0,0.05846774193548377,0.059975244739507036
9.0,14.0,0.043906810035842306,0.04984809271970294
0.0,15.0,0.015033344636599952,0.02006120367222039
1.0,15.0,0.08737425115858474,0.07559786920548564
2.0,15.0,-0.05504690855657293,-0.038875665873285725
3.0,15.0,-0.15451565502430206,-0.14088178624050773
4.0,15.0,-0.013224821973550405,0.00532698628584386
5.0,15.0,-0.07539278851588119,-0.09554573274396456
6.0,15.0,0.03990053125353227,0.0359288223960105
7.0,15.0,0.03537922459590821,0.02119460500963397
8.0,15.0,0.06589804453487047,0.060863651819109243
9.0,15.0,0.05459477789081045,0.05633004646945492
0.0,16.0,0.023441275978733654,0.04690117252931325
1.0,16.0,0.11889801836636062,0.09475951184493904
2.0,16.0,-0.08772353794103431,-0.08710217755443883
3.0,16.0,-0.2158047365877235,-0.16008614501076818
4.0,16.0,-0.012808119864668987,-0.0105288346494377
5.0,16.0,-0.1094731754470759,-0.1445321847331898
6.0,16.0,0.07056549057515708,0.05766929887532905
7.0,16.0,0.029482841952634096,0.03374012921751616
8.0,16.0,0.11768970517158052,0.11629576453697064
9.0,16.0,0.06573223779603674,0.05288346494376647
0.0,17.0,0.014686248331108131,0.008177439229304327
1.0,17.0,0.06697819314641736,0.061946902654867145
2.0,17.0,-0.046506453048509186,-0.03775064411336402
3.0,17.0,-0.14663996439697377,-0.1497703595832867
4.0,17.0,0.0246995994659546,0.018259213621597378
5.0,17.0,-0.08433466844681807,-0.06575557298084472
6.0,17.0,0.033600356030262575,0.04178335387028117
7.0,17.0,0.03582554517133957,0.020499607930995836
8.0,17.0,0.05362705829995539,0.05634591688137101
9.0,17.0,0.04806408544726291,0.04626414248907808
0.0,18.0,0.0038251999536339045,0.018646408839778996
1.0,18.0,0.09192071403732459,0.08310313075506437
2.0,18.0,-0.055291526602527036,-0.07458563535911598
3.0,18.0,-0.15034194969282488,-0.14479742173112342
4.0,18.0,0.007302654456937489,0.017495395948434612
5.0,18.0,-0.11556740465978904,-0.11256906077348065
6.0,18.0,0.05714616900428887,0.06008287292817682
7.0,18.0,0.03164483598006258,0.026703499079189685
8.0,18.0,0.0733742900197056,0.06813996316758751
9.0,18.0,0.05598701750318768,0.057780847145488055
0.0,19.0,0.013763007720711623,0.00246969016614277
1.0,19.0,0.0674723061430009,0.06645711719802415
2.0,19.0,-0.0444220655701019,-0.051414458913336396
3.0,19.0,-0.12946178807206,-0.12662775033677595
4.0,19.0,0.0048114579836633885,0.005837449483610218
5.0,19.0,-0.07015777106411557,-0.0727436012572969
6.0,19.0,0.035022938346201175,0.0395150426582847
7.0,19.0,0.023833501174890886,0.022676246070947457
8.0,19.0,0.04397448808324941,0.060844185002245074
9.0,19.0,0.05516392525455958,0.052986079928154364
0.0,20.0,-0.00474469046543152,0.025350837483023962
1.0,20.0,0.07546317216448258,0.06609325486645529
2.0,20.0,-0.036375960234975156,-0.04028972385694893
3.0,20.0,-0.14369633981021235,-0.156858306926211
4.0,20.0,0.005422503389064648,0.004979628791308238
5.0,20.0,-0.06122910076818801,-0.06745133544590323
6.0,20.0,0.030275643922277502,0.029877772747849682
7.0,20.0,0.017849073655671076,0.026482571299230394
8.0,20.0,0.059647537279710755,0.06496152105024885
9.0,20.0,0.05738816086760062,0.046853779990946115
0.0,21.0,0.016055045871559648,0.018086679558639546
1.0,21.0,0.08944954128440362,0.0783756114207712
2.0,21.0,-0.058486238532110144,-0.04902741440109206
3.0,21.0,-0.18922018348623856,-0.1548174269138892
4.0,21.0,0.009174311926605512,0.00784893641223981
5.0,21.0,-0.08371559633027517,-0.10476623819815715
6.0,21.0,0.047018348623853255,0.04993743601410539
7.0,21.0,0.03899082568807343,0.027186895688772646
8.0,21.0,0.06995412844036704,0.07041292230690474
9.0,21.0,0.06077981651376152,0.05676259811170522
0.0,22.0,0.01299865531151956,0.013544018058690757
1.0,22.0,0.06678619453160016,0.06884875846501122
2.0,22.0,-0.03966831017480949,-0.050790067720090336
3.0,22.0,-0.12819363514119222,-0.13205417607223474
4.0,22.0,-0.009412819363514078,0.0
5.0,22.0,-0.07776781712236668,-0.06884875846501134
6.0,22.0,0.041012998655311605,0.037246049661399584
7.0,22.0,0.021963245181533014,0.01918735891647857
8.0,22.0,0.06118332586284176,0.05643340857787815
9.0,22.0,0.05109816225907662,0.05643340857787815
0.0,23.0,0.003258060892034618,0.010692177827799736
1.0,23.0,0.054937647455342034,0.07822172200337649
2.0,23.0,-0.034939894393888345,-0.04558244231851433
3.0,23.0,-0.13605212897427255,-0.14012380416432182
4.0,23.0,-0.0012358162004269069,0.002813731007315766
5.0,23.0,-0.061903156948657494,-0.07934721440630277
6.0,23.0,0.041456016177957584,0.042205965109735614
7.0,23.0,0.026850915627457624,0.018570624648283705
8.0,23.0,0.056061116728457414,0.061339335959482266
9.0,23.0,0.051567239635996014,0.05120990433314586
0.0,24.0,0.015093904827745133,0.016269477543538028
1.0,24.0,0.0692476091715636,0.07813932172318964
2.0,24.0,-0.03560318008987215,-0.05934922089825855
3.0,24.0,-0.17732457656412035,-0.17163153070577455
4.0,24.0,-0.01601567000806547,0.00022914757103572177
5.0,24.0,-0.08975688443369048,-0.09601283226397798
6.0,24.0,0.0519645120405577,0.05293308890925758
7.0,24.0,0.04044244728655377,0.031164069660861597
8.0,24.0,0.07961746745016712,0.08501374885426206
9.0,24.0,0.06233437031916124,0.0632447296058662
0.0,25.0,0.024191725073479508,0.01704545454545456
1.0,25.0,0.06488808501017397,0.06931818181818175
2.0,25.0,-0.028939633732760643,-0.053409090909090955
3.0,25.0,-0.13746326023061275,-0.13749999999999998
4.0,25.0,-0.00633054487904143,0.005681818181818187
5.0,25.0,-0.08885371919511643,-0.07727272727272722
6.0,25.0,0.037757178385711035,0.03522727272727276
7.0,25.0,0.019669907302735667,0.025000000000000022
8.0,25.0,0.07280126610897569,0.06818181818181812
9.0,25.0,0.04227899615645488,0.04772727272727277
0.0,26.0,0.019500513171399253,0.01604882459312838
1.0,26.0,0.05941384422397084,0.061256781193489956
2.0,26.0,-0.021553198768388675,-0.030289330922242366
3.0,26.0,-0.16067966700878095,-0.13991862567811936
4.0,26.0,-0.00900900900900903,0.00022603978300178343
5.0,26.0,-0.0785722431292051,-0.09132007233273054
6.0,26.0,0.033185083817995224,0.04204339963833636
7.0,26.0,0.03204470293077889,0.018309222423146466
8.0,26.0,0.057133082449538186,0.061256781193489956
9.0,26.0,0.0685368913217015,0.062386980108498996
0.0,27.0,0.014801525005606626,0.020544886109870573
1.0,27.0,0.0686252522987216,0.06855739169271997
2.0,27.0,-0.04911415115496755,-0.0598481464939705
3.0,27.0,-0.12760708679076027,-0.12572577043322905
4.0,27.0,0.0024669208342677504,0.0015631978561858732
5.0,27.0,-0.06481273828212612,-0.056498436802143795
6.0,27.0,0.03722807804440458,0.026127735596248425
7.0,27.0,0.020408163265306114,0.028360875390799564
8.0,27.0,0.04283471630410407,0.05069227333631085
9.0,27.0,0.055169320475442825,0.04622599374720869
0.0,28.0,0.035419259929840435,0.0344438170525128
1.0,28.0,0.07842027837501404,0.07961603613777528
2.0,28.0,-0.04718795971483543,-0.052512704686617714
3.0,28.0,-0.16487495756478449,-0.17447769621682663
4.0,28.0,0.0003394817245671234,0.010728402032749931
5.0,28.0,-0.07660970917732272,-0.059288537549407105
6.0,28.0,0.04107728867262645,0.03670242800677593
7.0,28.0,0.025234808192825604,0.02089215132693402
8.0,28.0,0.05239334615819849,0.05364201016374941
9.0,28.0,0.0557881634038701,0.05025409373235471
0.0,29.0,0.03606789250353602,0.017915309446254035
1.0,29.0,0.07614332861857613,0.09585853885528142
2.0,29.0,-0.05586987270155586,-0.0681712424383434
3.0,29.0,-0.1902404526166902,-0.17985109353187537
4.0,29.0,0.024280999528524222,0.017915309446254035
5.0,29.0,-0.0888731730315889,-0.08794788273615635
6.0,29.0,0.03606789250353602,0.051651931130758486
7.0,29.0,0.019566242338519505,0.021405304792926908
8.0,29.0,0.07378595002357377,0.07026523964634715
9.0,29.0,0.06907119283356905,0.06095858538855282


==> pics/RAA_scatter/cifar10_XP_resnet110_rate10_regression.txt <==
dataset,model,rate,a,b,r2,acc
cifar10,resnet110,10,0.9692360716255044,0.0,0.9742667381392982,0.8777866666666666


==> pics/RAA_scatter/cifar10_XP_resnet110_rate2.txt <==
class,model,before,after
0.0,0.0,0.056758775205377116,0.039836322060416436
1.0,0.0,0.12023898431665424,0.10602960645083653
2.0,0.0,-0.06273338312173264,-0.046816704777951544
3.0,0.0,-0.2133432910131939,-0.21651221566975562
4.0,0.0,-0.02912621359223298,-0.010711276928631627
5.0,0.0,-0.1349265621110282,-0.12023107473823563
6.0,0.0,0.059248195170525236,0.04946443615356845
7.0,0.0,0.036843415484192135,0.04705740763028045
8.0,0.0,0.11401543440378394,0.10723312071248053
9.0,0.0,0.05302464525765493,0.04465037910699245
0.0,1.0,0.03010033444816056,0.01970770593445531
1.0,1.0,0.06800445930880707,0.06510186005314433
2.0,1.0,-0.04236343366778153,-0.0434012400354296
3.0,1.0,-0.13823857302118173,-0.12201062887511067
4.0,1.0,0.0,0.005314437555358754
5.0,1.0,-0.06243032329988857,-0.04782993799822854
6.0,1.0,0.03567447045707919,0.01749335695305584
7.0,1.0,0.015607580824972142,0.020814880425155047
8.0,1.0,0.04347826086956526,0.0451727192205491
9.0,1.0,0.05016722408026748,0.03963684676705043
0.0,2.0,0.017175998215480794,0.012966862462595638
1.0,2.0,0.06625027883113987,0.05397317965200041
2.0,2.0,-0.039705554316306006,-0.04023052199933503
3.0,2.0,-0.1244702208342627,-0.10894381026266202
4.0,2.0,-0.015168414008476407,-0.014740108611326587
5.0,2.0,-0.07651126477805041,-0.059071262329602144
6.0,2.0,0.039482489404416794,0.03624071816469031
7.0,2.0,0.029444568369395595,0.03513243932173342
8.0,2.0,0.06067365603390588,0.0550814584949573
9.0,2.0,0.042828463082757194,0.02959104510694897
0.0,3.0,0.014164305949008575,0.02446654005139094
1.0,3.0,0.08101983002832863,0.07250586526645063
2.0,3.0,-0.06742209631728045,-0.058205787062898036
3.0,3.0,-0.16147308781869685,-0.13976092056753434
4.0,3.0,0.014164305949008575,0.0054742486872975255
5.0,3.0,-0.09008498583569395,-0.06714333594011847
6.0,3.0,0.04929178470254968,0.028935314490001154
7.0,3.0,0.03342776203966015,0.028935314490001154
8.0,3.0,0.0708215297450425,0.07138867165679808
9.0,3.0,0.05609065155807377,0.03340408892861137
0.0,4.0,0.027374487421035192,0.026770959568139362
1.0,4.0,0.04954006428017285,0.05982152693621243
2.0,4.0,-0.045771916214119475,-0.05916051558885091
3.0,4.0,-0.12002659869223091,-0.11204142337776789
4.0,4.0,0.008533747090768082,0.010245675884102773
5.0,4.0,-0.06793749307325725,-0.05585545885204359
6.0,4.0,0.02959104510694897,0.02566927398920359
7.0,4.0,0.02404965089216453,0.014652418199845864
8.0,4.0,0.05397317965200041,0.048804671146854696
9.0,4.0,0.04067383353651774,0.04109287209430429
0.0,5.0,0.012786002691790126,0.012897487213698083
1.0,5.0,0.06101390758187529,0.04625305759395149
2.0,5.0,-0.044414535666218,-0.037135868356682214
3.0,5.0,-0.14647824136384022,-0.09161663331109632
4.0,5.0,0.016150740242261194,0.016233044251723436
5.0,5.0,-0.08030506953790938,-0.08939292861907942
6.0,5.0,0.04419021982952008,0.03179897709584175
7.0,5.0,0.020637056976222614,0.006226373137647376
8.0,5.0,0.06101390758187529,0.06181899043806981
9.0,5.0,0.055406011664423514,0.042917500555926136
0.0,6.0,0.03816595024097954,0.02185171150688404
1.0,6.0,0.13716295427901518,0.1064797271693824
2.0,6.0,-0.08558030480656517,-0.08677529367184537
3.0,6.0,-0.23928617949719952,-0.20677024125299984
4.0,6.0,-0.039989579262732916,-0.037514209928002966
5.0,6.0,-0.15201250488472062,-0.12845774914740435
6.0,6.0,0.06682297772567396,0.06858658582796516
7.0,6.0,0.07203334635925479,0.05469243400277884
8.0,6.0,0.13325517780382953,0.1355311355311356
9.0,6.0,0.06942816204246437,0.07237589996210689
0.0,7.0,0.01217741034521285,0.009833167605789436
1.0,7.0,0.06915428443749297,0.05513202960998778
2.0,7.0,-0.045916657356719945,-0.015578389128273121
3.0,7.0,-0.13417495251927158,-0.12274886752844986
4.0,7.0,0.01217741034521285,0.009833167605789436
5.0,7.0,-0.06379175511116081,-0.04982874820461831
6.0,7.0,0.026700927270696048,0.026405921997569366
7.0,7.0,0.023349346441738385,0.018671969948072065
8.0,7.0,0.05239638029270466,0.034139874047066664
9.0,7.0,0.047927605854094446,0.034139874047066664
0.0,8.0,0.026825969341749373,0.019656019656019725
1.0,8.0,0.05387736699729494,0.046459682823319276
2.0,8.0,-0.03178539224526601,-0.04400268036631672
3.0,8.0,-0.1568981064021641,-0.11324547688184045
4.0,8.0,0.003155996393147007,0.011838284565557354
5.0,8.0,-0.07236248872858435,-0.08085771722135361
6.0,8.0,0.03358881875563576,0.044226044226044314
7.0,8.0,0.023444544634806178,0.01630556176010728
8.0,8.0,0.0674030658250676,0.06321197230288138
9.0,8.0,0.05275022542831387,0.03640830913558195
0.0,9.0,0.03830760434534016,0.03342776203966015
1.0,9.0,0.08747855917667227,0.07308781869688386
2.0,9.0,-0.050886220697541555,-0.0470254957507082
3.0,9.0,-0.15151515151515157,-0.13881019830028324
4.0,9.0,-0.0017152658662093272,-0.00396600566572232
5.0,9.0,-0.08976558033161808,-0.09575070821529735
6.0,9.0,0.03487707261292163,0.04135977337110492
7.0,9.0,0.018867924528301838,0.022096317280453342
8.0,9.0,0.06918238993710692,0.07195467422096317
9.0,9.0,0.04516866781017722,0.04362606232294628
0.0,10.0,0.01488339388257359,0.01732101616628177
1.0,10.0,0.09457400679714065,0.06812933025404164
2.0,10.0,-0.06011953591937174,-0.06004618937644347
3.0,10.0,-0.1749677721786007,-0.151270207852194
4.0,10.0,-0.021446150240243742,-0.012702078521939966
5.0,10.0,-0.07066682292277032,-0.07043879907621241
6.0,10.0,0.04886909644908013,0.043879907621247154
7.0,10.0,0.019571076995195183,0.026558891454965382
8.0,10.0,0.09105824446267445,0.07736720554272525
9.0,10.0,0.05824446267432331,0.06120092378752892
0.0,11.0,0.021044427123928323,0.02490632576592469
1.0,11.0,0.07337712949560178,0.06347806920872821
2.0,11.0,-0.04242289277363325,-0.034604364117258084
3.0,11.0,-0.1548825297851019,-0.12827859819263826
4.0,11.0,0.013250194855806727,-0.010359268238924359
5.0,11.0,-0.06469212782540924,-0.05223716111968261
6.0,11.0,0.042200200423115515,0.03151862464183389
7.0,11.0,0.014363656608395527,0.02821247520387929
8.0,11.0,0.05556174145418099,0.04033502314304603
9.0,11.0,0.042200200423115515,0.037028873705091433
0.0,12.0,0.02123356926188072,0.021067885408538656
1.0,12.0,0.07178968655207275,0.06342659681194956
2.0,12.0,-0.024828670935849916,-0.030208449448222062
3.0,12.0,-0.15402763734411865,-0.14056403968342435
4.0,12.0,-0.006853162566003814,-0.007914390814847837
5.0,12.0,-0.060779687675542114,-0.053617211013265
6.0,12.0,0.02348050780811148,0.032214914725225766
7.0,12.0,0.02460397708122686,0.02664140006688221
8.0,12.0,0.06167846309403432,0.04670605283691889
9.0,12.0,0.04370295472418834,0.04224724111024417
0.0,13.0,0.007734558905952267,0.010974393082806806
1.0,13.0,0.07274969173859427,0.06750914532756895
2.0,13.0,-0.059522475058849944,-0.051102981931049805
3.0,13.0,-0.13126331128797217,-0.13091674980600818
4.0,13.0,0.0021298060755520825,0.0076488194213502015
5.0,13.0,-0.061764376191010016,-0.051102981931049805
6.0,13.0,0.018944064566752634,0.02427668772863322
7.0,13.0,0.050330680416993664,0.033144884159184165
8.0,13.0,0.05369353211523365,0.0486642279126482
9.0,13.0,0.04696782871875356,0.04090455603591612
0.0,14.0,0.01814516129032257,0.016346046925386465
1.0,14.0,0.07078853046594973,0.058601134215500915
2.0,14.0,-0.06362007168458789,-0.051484487935060615
3.0,14.0,-0.1274641577060932,-0.09596352718781279
4.0,14.0,0.0024641577060931672,-0.004781496719670823
5.0,14.0,-0.07594086021505385,-0.06705215167352388
6.0,14.0,0.028225806451612902,0.017458022906705267
7.0,14.0,0.04502688172043012,0.03747359057044375
8.0,14.0,0.05846774193548377,0.054153230290225694
9.0,14.0,0.043906810035842306,0.03524963860780614
0.0,15.0,0.015033344636599952,0.025870758203606237
1.0,15.0,0.08737425115858474,0.07738828536230254
2.0,15.0,-0.05504690855657293,-0.027886661440250905
3.0,15.0,-0.15451565502430206,-0.13988128569828648
4.0,15.0,-0.013224821973550405,-0.006607682831224119
5.0,15.0,-0.07539278851588119,-0.08948370478217055
6.0,15.0,0.03990053125353227,0.03931011311457052
7.0,15.0,0.03537922459590821,0.02139097323328481
8.0,15.0,0.06589804453487047,0.059469145481016825
9.0,15.0,0.05459477789081045,0.040430059357150876
0.0,16.0,0.023441275978733654,0.029272898961284283
1.0,16.0,0.11889801836636062,0.08829084041548642
2.0,16.0,-0.08772353794103431,-0.065155807365439
3.0,16.0,-0.2158047365877235,-0.18555240793201136
4.0,16.0,-0.012808119864668987,-0.02148253068932955
5.0,16.0,-0.1094731754470759,-0.1041076487252124
6.0,16.0,0.07056549057515708,0.05642115203021727
7.0,16.0,0.029482841952634096,0.05051935788479705
8.0,16.0,0.11768970517158052,0.10599622285174706
9.0,16.0,0.06573223779603674,0.04579792256846088
0.0,17.0,0.014686248331108131,-0.0016638935108152478
1.0,17.0,0.06697819314641736,0.060454797559622846
2.0,17.0,-0.046506453048509186,-0.03605102606766498
3.0,17.0,-0.14663996439697377,-0.11813643926788678
4.0,17.0,0.0246995994659546,0.014975041597337846
5.0,17.0,-0.08433466844681807,-0.06378258458125347
6.0,17.0,0.033600356030262575,0.02939545202440386
7.0,17.0,0.03582554517133957,0.022739877981142624
8.0,17.0,0.05362705829995539,0.05268996117581807
9.0,17.0,0.04806408544726291,0.039378813089295715
0.0,18.0,0.0038251999536339045,0.004231956994166804
1.0,18.0,0.09192071403732459,0.06713942582637548
2.0,18.0,-0.055291526602527036,-0.05867551183804188
3.0,18.0,-0.15034194969282488,-0.14445842388196267
4.0,18.0,0.007302654456937489,0.017957222921194154
5.0,18.0,-0.11556740465978904,-0.09184490449502451
6.0,18.0,0.05714616900428887,0.05112661557817691
7.0,18.0,0.03164483598006258,0.017957222921194154
8.0,18.0,0.0733742900197056,0.07514583095047464
9.0,18.0,0.05598701750318768,0.06142056502344742
0.0,19.0,0.013763007720711623,0.022010839508903913
1.0,19.0,0.0674723061430009,0.06846587766839947
2.0,19.0,-0.0444220655701019,-0.0321867050105077
3.0,19.0,-0.12946178807206,-0.13394536002654572
4.0,19.0,0.0048114579836633885,-0.006747041256498169
5.0,19.0,-0.07015777106411557,-0.05098993474173214
6.0,19.0,0.035022938346201175,0.022010839508903913
7.0,19.0,0.023833501174890886,0.019798694834642215
8.0,19.0,0.04397448808324941,0.04966264793717502
9.0,19.0,0.05516392525455958,0.04192014157725908
0.0,20.0,-0.00474469046543152,0.012417496364246558
1.0,20.0,0.07546317216448258,0.05604653764403168
2.0,20.0,-0.036375960234975156,-0.03344893164783537
3.0,20.0,-0.14369633981021235,-0.1251817876719991
4.0,20.0,0.005422503389064648,-0.009956370958720236
5.0,20.0,-0.06122910076818801,-0.04575455867546711
6.0,20.0,0.030275643922277502,0.021367043293433276
7.0,20.0,0.017849073655671076,0.021367043293433276
8.0,20.0,0.059647537279710755,0.045978297348696746
9.0,20.0,0.05738816086760062,0.05716523101018002
0.0,21.0,0.016055045871559648,0.012943162633652297
1.0,21.0,0.08944954128440362,0.06246482836240855
2.0,21.0,-0.058486238532110144,-0.04895891952729317
3.0,21.0,-0.18922018348623856,-0.15700619020821605
4.0,21.0,0.009174311926605512,0.010692177827799736
5.0,21.0,-0.08371559633027517,-0.07934721440630277
6.0,21.0,0.047018348623853255,0.043331457512661896
7.0,21.0,0.03899082568807343,0.03207653348339908
8.0,21.0,0.06995412844036704,0.0714687675858188
9.0,21.0,0.06077981651376152,0.05233539673607214
0.0,22.0,0.01299865531151956,0.012686401068328598
1.0,22.0,0.06678619453160016,0.06276430002225686
2.0,22.0,-0.03966831017480949,-0.03516581348764741
3.0,22.0,-0.12819363514119222,-0.1308702425995993
4.0,22.0,-0.009412819363514078,-0.005119074115290383
5.0,22.0,-0.07776781712236668,-0.07411529045181393
6.0,22.0,0.041012998655311605,0.02715334965501902
7.0,22.0,0.021963245181533014,0.032717560649899946
8.0,22.0,0.06118332586284176,0.05163587803249499
9.0,22.0,0.05109816225907662,0.05831293122635211
0.0,23.0,0.003258060892034618,0.01463850709576489
1.0,23.0,0.054937647455342034,0.060453681975639655
2.0,23.0,-0.034939894393888345,-0.03788132752262827
3.0,23.0,-0.13605212897427255,-0.13956866689015535
4.0,23.0,-0.0012358162004269069,0.015755950385517935
5.0,23.0,-0.061903156948657494,-0.05352553357917091
6.0,23.0,0.041456016177957584,0.03475248631131972
7.0,23.0,0.026850915627457624,0.016873393675270982
8.0,23.0,0.056061116728457414,0.05374902223712138
9.0,23.0,0.051567239635996014,0.03475248631131972
0.0,24.0,0.015093904827745133,0.030516966522432302
1.0,24.0,0.0692476091715636,0.06809382828512864
2.0,24.0,-0.03560318008987215,-0.052607606467775014
3.0,24.0,-0.17732457656412035,-0.13800956501935774
4.0,24.0,-0.01601567000806547,-0.0173081302664541
5.0,24.0,-0.08975688443369048,-0.0958779321339102
6.0,24.0,0.0519645120405577,0.041903894329310014
7.0,24.0,0.04044244728655377,0.035071737645183385
8.0,24.0,0.07961746745016712,0.07720337053063081
9.0,24.0,0.06233437031916124,0.051013436574812186
0.0,25.0,0.024191725073479508,0.030487118911013626
1.0,25.0,0.06488808501017397,0.05973675329058378
2.0,25.0,-0.028939633732760643,-0.05726178422769722
3.0,25.0,-0.13746326023061275,-0.10788615142310719
4.0,25.0,-0.00633054487904143,0.005737428282146465
5.0,25.0,-0.08885371919511643,-0.0808864889188886
6.0,25.0,0.037757178385711035,0.025987175160310506
7.0,25.0,0.019669907302735667,0.011362357970525365
8.0,25.0,0.07280126610897569,0.06873664079199002
9.0,25.0,0.04227899615645488,0.043986950163122984
0.0,26.0,0.019500513171399253,0.01563378697559332
1.0,26.0,0.05941384422397084,0.05837363626138786
2.0,26.0,-0.021553198768388675,-0.019232932178607585
3.0,26.0,-0.16067966700878095,-0.14745248003599146
4.0,26.0,-0.00900900900900903,-0.00011247328759418399
5.0,26.0,-0.0785722431292051,-0.08221797323135761
6.0,26.0,0.033185083817995224,0.04600157462602637
7.0,26.0,0.03204470293077889,0.023506917107187077
8.0,26.0,0.057133082449538186,0.05274997188167816
9.0,26.0,0.0685368913217015,0.05274997188167816
0.0,27.0,0.014801525005606626,0.018508256677380083
1.0,27.0,0.0686252522987216,0.06838080461043997
2.0,27.0,-0.04911415115496755,-0.05242158927186081
3.0,27.0,-0.12760708679076027,-0.12889282943588604
4.0,27.0,0.0024669208342677504,-0.0036573201817576965
5.0,27.0,-0.06481273828212612,-0.0435553585282057
6.0,27.0,0.03722807804440458,0.03291588163581964
7.0,27.0,0.020408163265306114,0.02294137204920764
8.0,27.0,0.04283471630410407,0.04843178543721596
9.0,27.0,0.055169320475442825,0.0373489970076472
0.0,28.0,0.035419259929840435,0.028173756875070167
1.0,28.0,0.07842027837501404,0.07531709507239863
2.0,28.0,-0.04718795971483543,-0.045908631720731896
3.0,28.0,-0.16487495756478449,-0.16376697721405323
4.0,28.0,0.0003394817245671234,0.002357166909866417
5.0,28.0,-0.07660970917732272,-0.06274553821977782
6.0,28.0,0.04107728867262645,0.04501066337411609
7.0,28.0,0.025234808192825604,0.018071612975642613
8.0,28.0,0.05239334615819849,0.05286788640700406
9.0,28.0,0.0557881634038701,0.05062296554046473
0.0,29.0,0.03606789250353602,0.012643544832386059
1.0,29.0,0.07614332861857613,0.0694814986660481
2.0,29.0,-0.05586987270155586,-0.049994200208792514
3.0,29.0,-0.1902404526166902,-0.16599002435912308
4.0,29.0,0.024280999528524222,0.014963461315392673
5.0,29.0,-0.0888731730315889,-0.07783319800487175
6.0,29.0,0.03606789250353602,0.04280245911147204
7.0,29.0,0.019566242338519505,0.030042918454935664
8.0,29.0,0.07378595002357377,0.06716158218304148
9.0,29.0,0.06907119283356905,0.05672195800951172


==> pics/RAA_scatter/cifar10_XP_resnet110_rate20.txt <==
class,model,before,after
0.0,0.0,0.056758775205377116,0.03214681611035843
1.0,0.0,0.12023898431665424,0.09003571868456714
2.0,0.0,-0.06273338312173264,-0.08855770415075745
3.0,0.0,-0.2133432910131939,-0.21665229708092124
4.0,0.0,-0.02912621359223298,-0.01096194112575429
5.0,0.0,-0.1349265621110282,-0.1107279221579012
6.0,0.0,0.059248195170525236,0.08141396723734456
7.0,0.0,0.036843415484192135,0.04446360389210497
8.0,0.0,0.11401543440378394,0.12452272447345743
9.0,0.0,0.05302464525765493,0.054317034117502196
0.0,1.0,0.03010033444816056,0.028811252268602514
1.0,1.0,0.06800445930880707,0.0673774954627948
2.0,1.0,-0.04236343366778153,-0.044918330308530034
3.0,1.0,-0.13823857302118173,-0.13112522686025413
4.0,1.0,0.0,-0.004083484573502776
5.0,1.0,-0.06243032329988857,-0.06647005444646109
6.0,1.0,0.03567447045707919,0.025408348457350242
7.0,1.0,0.015607580824972142,0.020871143375680547
8.0,1.0,0.04347826086956526,0.05263157894736841
9.0,1.0,0.05016722408026748,0.05149727767695099
0.0,2.0,0.017175998215480794,0.014097316962255533
1.0,2.0,0.06625027883113987,0.07662573897226001
2.0,2.0,-0.039705554316306006,-0.06662119145065949
3.0,2.0,-0.1244702208342627,-0.1564347430650296
4.0,2.0,-0.015168414008476407,-0.008640291041382505
5.0,2.0,-0.07651126477805041,-0.04843110504774907
6.0,2.0,0.039482489404416794,0.04365620736698498
7.0,2.0,0.029444568369395595,0.031150522964984058
8.0,2.0,0.06067365603390588,0.06184629376989541
9.0,2.0,0.042828463082757194,0.05275125056844019
0.0,3.0,0.014164305949008575,0.013195639701663745
1.0,3.0,0.08101983002832863,0.08777969018932863
2.0,3.0,-0.06742209631728045,-0.048766494549627185
3.0,3.0,-0.16147308781869685,-0.18646012621916244
4.0,3.0,0.014164305949008575,0.004016064257028052
5.0,3.0,-0.09008498583569395,-0.05679862306368341
6.0,3.0,0.04929178470254968,0.04188181296615029
7.0,3.0,0.03342776203966015,0.0235226620768789
8.0,3.0,0.0708215297450425,0.07171543316121629
9.0,3.0,0.05609065155807377,0.04991394148020652
0.0,4.0,0.027374487421035192,0.030741410488245934
1.0,4.0,0.04954006428017285,0.08047016274864367
2.0,4.0,-0.045771916214119475,-0.05063291139240513
3.0,4.0,-0.12002659869223091,-0.13200723327305608
4.0,4.0,0.008533747090768082,-0.013336347197106727
5.0,4.0,-0.06793749307325725,-0.0630650994575046
6.0,4.0,0.02959104510694897,0.02056962025316455
7.0,4.0,0.02404965089216453,0.021699819168173592
8.0,4.0,0.05397317965200041,0.05447558770343583
9.0,4.0,0.04067383353651774,0.051084990958408696
0.0,5.0,0.012786002691790126,0.02408950793469575
1.0,5.0,0.06101390758187529,0.07432355291699959
2.0,5.0,-0.044414535666218,-0.0683868021463638
3.0,5.0,-0.14647824136384022,-0.16086311222742325
4.0,5.0,0.016150740242261194,0.0069642653270921276
5.0,5.0,-0.08030506953790938,-0.08551204475396731
6.0,5.0,0.04419021982952008,0.03664801918027174
7.0,5.0,0.020637056976222614,0.044639799063820096
8.0,5.0,0.06101390758187529,0.07089850439547886
9.0,5.0,0.055406011664423514,0.05719831030939609
0.0,6.0,0.03816595024097954,0.031205855913702455
1.0,6.0,0.13716295427901518,0.10697316039553108
2.0,6.0,-0.08558030480656517,-0.10748683703608579
3.0,6.0,-0.23928617949719952,-0.21664312315397455
4.0,6.0,-0.039989579262732916,-0.013740850134840032
5.0,6.0,-0.15201250488472062,-0.10620264543469886
6.0,6.0,0.06682297772567396,0.05688968794144088
7.0,6.0,0.07203334635925479,0.044047771927571595
8.0,6.0,0.13325517780382953,0.13907795043020427
9.0,6.0,0.06942816204246437,0.06587902915114938
0.0,7.0,0.01217741034521285,0.022136887282584214
1.0,7.0,0.06915428443749297,0.06844364129207137
2.0,7.0,-0.045916657356719945,-0.033205330923876196
3.0,7.0,-0.13417495251927158,-0.15292523153377002
4.0,7.0,0.01217741034521285,0.0018070928393946757
5.0,7.0,-0.06379175511116081,-0.07386491981025527
6.0,7.0,0.026700927270696048,0.03907838265190883
7.0,7.0,0.023349346441738385,0.021007454257962573
8.0,7.0,0.05239638029270466,0.05827874407047672
9.0,7.0,0.047927605854094446,0.0492432798735036
0.0,8.0,0.026825969341749373,0.022441035035493547
1.0,8.0,0.05387736699729494,0.0751087703228761
2.0,8.0,-0.03178539224526601,-0.06228532173116557
3.0,8.0,-0.1568981064021641,-0.1733455461415159
4.0,8.0,0.003155996393147007,0.0006869704602702599
5.0,8.0,-0.07236248872858435,-0.08861918937485679
6.0,8.0,0.03358881875563576,0.05449965651476997
7.0,8.0,0.023444544634806178,0.029310739638195638
8.0,8.0,0.0674030658250676,0.07854362262422715
9.0,8.0,0.05275022542831387,0.06365926265170609
0.0,9.0,0.03830760434534016,0.024180423157405304
1.0,9.0,0.08747855917667227,0.08579400139502452
2.0,9.0,-0.050886220697541555,-0.06533364333875834
3.0,9.0,-0.15151515151515157,-0.17228551499651246
4.0,9.0,-0.0017152658662093272,-0.006045105789351294
5.0,9.0,-0.08976558033161808,-0.06998372471518242
6.0,9.0,0.03487707261292163,0.04394326900720769
7.0,9.0,0.018867924528301838,0.010230179028133028
8.0,9.0,0.06918238993710692,0.08346896070681248
9.0,9.0,0.04516866781017722,0.06603115554522213
0.0,10.0,0.01488339388257359,0.028314180784267305
1.0,10.0,0.09457400679714065,0.07807131856415125
2.0,10.0,-0.06011953591937174,-0.08423172609880339
3.0,10.0,-0.1749677721786007,-0.20743987679184922
4.0,10.0,-0.021446150240243742,0.004620305650989236
5.0,10.0,-0.07066682292277032,-0.06646131974884484
6.0,10.0,0.04886909644908013,0.05793152470086489
7.0,10.0,0.019571076995195183,0.00935908067764485
8.0,10.0,0.09105824446267445,0.11124274375074042
9.0,10.0,0.05824446267432331,0.06859376851084002
0.0,11.0,0.021044427123928323,0.025496389891696825
1.0,11.0,0.07337712949560178,0.0740072202166065
2.0,11.0,-0.04242289277363325,-0.039936823104693125
3.0,11.0,-0.1548825297851019,-0.14034296028880863
4.0,11.0,0.013250194855806727,-0.013989169675090216
5.0,11.0,-0.06469212782540924,-0.06814079422382673
6.0,11.0,0.042200200423115515,0.04693140794223836
7.0,11.0,0.014363656608395527,0.011958483754512696
8.0,11.0,0.05556174145418099,0.06046931407942236
9.0,11.0,0.042200200423115515,0.04354693140794233
0.0,12.0,0.02123356926188072,0.004535147392290253
1.0,12.0,0.07178968655207275,0.06575963718820856
2.0,12.0,-0.024828670935849916,-0.039682539682539715
3.0,12.0,-0.15402763734411865,-0.14399092970521543
4.0,12.0,-0.006853162566003814,-0.00680272108843538
5.0,12.0,-0.060779687675542114,-0.0464852607709751
6.0,12.0,0.02348050780811148,0.03287981859410434
7.0,12.0,0.02460397708122686,0.018140589569161012
8.0,12.0,0.06167846309403432,0.06349206349206342
9.0,12.0,0.04370295472418834,0.05215419501133792
0.0,13.0,0.007734558905952267,0.004643787518405247
1.0,13.0,0.07274969173859427,0.0793974402537093
2.0,13.0,-0.059522475058849944,-0.06331407860459855
3.0,13.0,-0.13126331128797217,-0.15165930456450336
4.0,13.0,0.0021298060755520825,0.0023785253143051204
5.0,13.0,-0.061764376191010016,-0.06557934080869868
6.0,13.0,0.018944064566752634,0.04088798278400727
7.0,13.0,0.050330680416993664,0.021633254049156198
8.0,13.0,0.05369353211523365,0.06240797372295835
9.0,13.0,0.04696782871875356,0.06920376033525873
0.0,14.0,0.01814516129032257,0.031502331399977324
1.0,14.0,0.07078853046594973,0.08154213578983281
2.0,14.0,-0.06362007168458789,-0.04810644831115661
3.0,14.0,-0.1274641577060932,-0.159558739906744
4.0,14.0,0.0024641577060931672,-0.006027521892414388
5.0,14.0,-0.07594086021505385,-0.0685772773797339
6.0,14.0,0.028225806451612902,0.030365063118389695
7.0,14.0,0.04502688172043012,0.018992380302513417
8.0,14.0,0.05846774193548377,0.06562037984760614
9.0,14.0,0.043906810035842306,0.05424769703172987
0.0,15.0,0.015033344636599952,0.014741172437435748
1.0,15.0,0.08737425115858474,0.08901839789738313
2.0,15.0,-0.05504690855657293,-0.06182150611358706
3.0,15.0,-0.15451565502430206,-0.173808707576277
4.0,15.0,-0.013224821973550405,-0.0023997257456290604
5.0,15.0,-0.07539278851588119,-0.05496514684036114
6.0,15.0,0.03990053125353227,0.022740258256199325
7.0,15.0,0.03537922459590821,0.03645297680265117
8.0,15.0,0.06589804453487047,0.06616386698663017
9.0,15.0,0.05459477789081045,0.06387841389555486
0.0,16.0,0.023441275978733654,0.04519091348477524
1.0,16.0,0.11889801836636062,0.08748187530207832
2.0,16.0,-0.08772353794103431,-0.08651522474625423
3.0,16.0,-0.2158047365877235,-0.22547124214596423
4.0,16.0,-0.012808119864668987,-0.005558240695988459
5.0,16.0,-0.1094731754470759,-0.10463992266795555
6.0,16.0,0.07056549057515708,0.06331561140647655
7.0,16.0,0.029482841952634096,0.04398260028999515
8.0,16.0,0.11768970517158052,0.12735621072982123
9.0,16.0,0.06573223779603674,0.05485741904301594
0.0,17.0,0.014686248331108131,0.01840210309749686
1.0,17.0,0.06697819314641736,0.08926734483941015
2.0,17.0,-0.046506453048509186,-0.05703508972454001
3.0,17.0,-0.14663996439697377,-0.1667619156475026
4.0,17.0,0.0246995994659546,-0.010172591153274681
5.0,17.0,-0.08433466844681807,-0.06732197965481776
6.0,17.0,0.033600356030262575,0.04469082180820668
7.0,17.0,0.03582554517133957,0.016116127557435137
8.0,17.0,0.05362705829995539,0.06755057720882392
9.0,17.0,0.04806408544726291,0.06526460166876219
0.0,18.0,0.0038251999536339045,0.022304832713754642
1.0,18.0,0.09192071403732459,0.08619888475836436
2.0,18.0,-0.055291526602527036,-0.07760223048327133
3.0,18.0,-0.15034194969282488,-0.1798327137546469
4.0,18.0,0.007302654456937489,0.0013940520446096409
5.0,18.0,-0.11556740465978904,-0.10083643122676579
6.0,18.0,0.05714616900428887,0.054832713754646864
7.0,18.0,0.03164483598006258,0.03508364312267658
8.0,18.0,0.0733742900197056,0.08852230483271381
9.0,18.0,0.05598701750318768,0.06993494423791825
0.0,19.0,0.013763007720711623,0.021781274945831913
1.0,19.0,0.0674723061430009,0.07765993841943201
2.0,19.0,-0.0444220655701019,-0.05462424449766228
3.0,19.0,-0.12946178807206,-0.1800661420914586
4.0,19.0,0.0048114579836633885,-0.0033071045729273735
5.0,19.0,-0.07015777106411557,-0.06032614893374393
6.0,19.0,0.035022938346201175,0.033185083817995224
7.0,19.0,0.023833501174890886,0.03774660736686055
8.0,19.0,0.04397448808324941,0.0651157486600525
9.0,19.0,0.05516392525455958,0.06283498688561984
0.0,20.0,-0.00474469046543152,0.03179157580626656
1.0,20.0,0.07546317216448258,0.07999540915872833
2.0,20.0,-0.036375960234975156,-0.04969585676575233
3.0,20.0,-0.14369633981021235,-0.16676230919315962
4.0,20.0,0.005422503389064648,-0.007230575002869244
5.0,20.0,-0.06122910076818801,-0.06117295994490992
6.0,20.0,0.030275643922277502,0.02720073453460353
7.0,20.0,0.017849073655671076,0.02605302421668777
8.0,20.0,0.059647537279710755,0.05704120280041327
9.0,20.0,0.05738816086760062,0.06277975438999206
0.0,21.0,0.016055045871559648,0.014159088292851361
1.0,21.0,0.08944954128440362,0.06596063082767355
2.0,21.0,-0.058486238532110144,-0.05606078047657428
3.0,21.0,-0.18922018348623856,-0.16657073788419482
4.0,21.0,0.009174311926605512,0.006101070565212354
5.0,21.0,-0.08371559633027517,-0.061816507424887854
6.0,21.0,0.047018348623853255,0.03487970530678024
7.0,21.0,0.03899082568807343,0.03487970530678024
8.0,21.0,0.06995412844036704,0.06250719465868541
9.0,21.0,0.06077981651376152,0.06596063082767355
0.0,22.0,0.01299865531151956,0.020244767242365378
1.0,22.0,0.06678619453160016,0.07743337527164587
2.0,22.0,-0.03966831017480949,-0.06553814480155555
3.0,22.0,-0.12819363514119222,-0.15703991764840441
4.0,22.0,-0.009412819363514078,0.011094589957680479
5.0,22.0,-0.07776781712236668,-0.06553814480155555
6.0,22.0,0.041012998655311605,0.038545121811735174
7.0,22.0,0.021963245181533014,0.019100995081779766
8.0,22.0,0.06118332586284176,0.06713942582637548
9.0,22.0,0.05109816225907662,0.05455793205993375
0.0,23.0,0.003258060892034618,0.015500341919307109
1.0,23.0,0.054937647455342034,0.08616366537497151
2.0,23.0,-0.034939894393888345,-0.06314109870070664
3.0,23.0,-0.13605212897427255,-0.15090038750854795
4.0,23.0,-0.0012358162004269069,-0.007294278550262094
5.0,23.0,-0.061903156948657494,-0.062001367677228185
6.0,23.0,0.041456016177957584,0.037155231365397855
7.0,23.0,0.026850915627457624,0.02461819010713479
8.0,23.0,0.056061116728457414,0.05994985183496705
9.0,23.0,0.051567239635996014,0.05994985183496705
0.0,24.0,0.015093904827745133,0.041064198958935774
1.0,24.0,0.0692476091715636,0.07807981492192019
2.0,24.0,-0.03560318008987215,-0.07113938692886061
3.0,24.0,-0.17732457656412035,-0.19375361480624648
4.0,24.0,-0.01601567000806547,-0.006362058993638011
5.0,24.0,-0.08975688443369048,-0.0618854829381145
6.0,24.0,0.0519645120405577,0.041064198958935774
7.0,24.0,0.04044244728655377,0.02949681897050314
8.0,24.0,0.07961746745016712,0.07807981492192019
9.0,24.0,0.06233437031916124,0.0653556969346443
0.0,25.0,0.024191725073479508,0.015472779369627456
1.0,25.0,0.06488808501017397,0.078510028653295
2.0,25.0,-0.028939633732760643,-0.04871060171919781
3.0,25.0,-0.13746326023061275,-0.13696275071633243
4.0,25.0,-0.00633054487904143,-0.0017191977077364547
5.0,25.0,-0.08885371919511643,-0.07621776504297995
6.0,25.0,0.037757178385711035,0.03266475644699137
7.0,25.0,0.019669907302735667,0.020057306590257833
8.0,25.0,0.07280126610897569,0.07048710601719198
9.0,25.0,0.04227899615645488,0.0464183381088825
0.0,26.0,0.019500513171399253,0.026168437892812285
1.0,26.0,0.05941384422397084,0.07073477316878078
2.0,26.0,-0.021553198768388675,-0.06982059193235064
3.0,26.0,-0.16067966700878095,-0.16466689521197578
4.0,26.0,-0.00900900900900903,0.012455719346360439
5.0,26.0,-0.0785722431292051,-0.08124785738772705
6.0,26.0,0.033185083817995224,0.04902296880356537
7.0,26.0,0.03204470293077889,0.028453890983887595
8.0,26.0,0.057133082449538186,0.061592960804479555
9.0,26.0,0.0685368913217015,0.06730659353216782
0.0,27.0,0.014801525005606626,0.00721858786374911
1.0,27.0,0.0686252522987216,0.07263704037897575
2.0,27.0,-0.04911415115496755,-0.05594405594405604
3.0,27.0,-0.12760708679076027,-0.1619670651928717
4.0,27.0,0.0024669208342677504,-0.0074441687344913715
5.0,27.0,-0.06481273828212612,-0.05030453417550201
6.0,27.0,0.03722807804440458,0.0410557184750733
7.0,27.0,0.020408163265306114,0.02864877058425443
8.0,27.0,0.04283471630410407,0.06586961425671091
9.0,27.0,0.055169320475442825,0.06023009248815688
0.0,28.0,0.035419259929840435,0.040000000000000036
1.0,28.0,0.07842027837501404,0.07657142857142851
2.0,28.0,-0.04718795971483543,-0.046857142857142896
3.0,28.0,-0.16487495756478449,-0.1851428571428572
4.0,28.0,0.0003394817245671234,-0.0011428571428571438
5.0,28.0,-0.07660970917732272,-0.07999999999999995
6.0,28.0,0.04107728867262645,0.046857142857142896
7.0,28.0,0.025234808192825604,0.02742857142857145
8.0,28.0,0.05239334615819849,0.06400000000000006
9.0,28.0,0.0557881634038701,0.058285714285714336
0.0,29.0,0.03606789250353602,0.030927835051546365
1.0,29.0,0.07614332861857613,0.08598875351452673
2.0,29.0,-0.05586987270155586,-0.058106841611996224
3.0,29.0,-0.1902404526166902,-0.2045454545454545
4.0,29.0,0.024280999528524222,0.01101218369259602
5.0,29.0,-0.0888731730315889,-0.09559512652296158
6.0,29.0,0.03606789250353602,0.06021555763823805
7.0,29.0,0.019566242338519505,0.029756326148078698
8.0,29.0,0.07378595002357377,0.07778819119025306
9.0,29.0,0.06907119283356905,0.06255857544517339


==> pics/RAA_scatter/cifar10_XP_resnet110_rate20_regression.txt <==
dataset,model,rate,a,b,r2,acc
cifar10,resnet110,20,1.035866963738419,0.0,0.9622655665951491,0.8670666666666667


==> pics/RAA_scatter/cifar10_XP_resnet110_rate2_regression.txt <==
dataset,model,rate,a,b,r2,acc
cifar10,resnet110,2,0.883328184039749,0.0,0.9777599219157693,0.8864199999999999


==> pics/RAA_scatter/cifar10_XP_resnet110_rate4.txt <==
class,model,before,after
0.0,0.0,0.056758775205377116,0.024743512371756142
1.0,0.0,0.12023898431665424,0.08750754375377189
2.0,0.0,-0.06273338312173264,-0.057332528666264315
3.0,0.0,-0.2133432910131939,-0.20820760410380204
4.0,0.0,-0.02912621359223298,-0.022329511164755535
5.0,0.0,-0.1349265621110282,-0.10078455039227521
6.0,0.0,0.059248195170525236,0.07060953530476764
7.0,0.0,0.036843415484192135,0.030778515389257653
8.0,0.0,0.11401543440378394,0.10802655401327703
9.0,0.0,0.05302464525765493,0.06698853349426674
0.0,1.0,0.03010033444816056,0.029444568369395595
1.0,1.0,0.06800445930880707,0.06848092795003348
2.0,1.0,-0.04236343366778153,-0.05866607182690161
3.0,1.0,-0.13823857302118173,-0.1490073611420923
4.0,1.0,0.0,0.004907428061565995
5.0,1.0,-0.06243032329988857,-0.04751282623243361
6.0,1.0,0.03567447045707919,0.0316752174882892
7.0,1.0,0.015607580824972142,0.020521971893821194
8.0,1.0,0.04347826086956526,0.05175105955833147
9.0,1.0,0.05016722408026748,0.048405085879991074
0.0,2.0,0.017175998215480794,0.022474410324877608
1.0,2.0,0.06625027883113987,0.056964842011570885
2.0,2.0,-0.039705554316306006,-0.03204272363150873
3.0,2.0,-0.1244702208342627,-0.12327547841566533
4.0,2.0,-0.015168414008476407,-0.004227859368046312
5.0,2.0,-0.07651126477805041,-0.07209612817089461
6.0,2.0,0.039482489404416794,0.034712950600801075
7.0,2.0,0.029444568369395595,0.034712950600801075
8.0,2.0,0.06067365603390588,0.04806408544726291
9.0,2.0,0.042828463082757194,0.034712950600801075
0.0,3.0,0.014164305949008575,0.01637873008750287
1.0,3.0,0.08101983002832863,0.06573928651559344
2.0,3.0,-0.06742209631728045,-0.05429661207089971
3.0,3.0,-0.16147308781869685,-0.14628673995961405
4.0,3.0,0.014164305949008575,0.020866053399147478
5.0,3.0,-0.09008498583569395,-0.08122055194076735
6.0,3.0,0.04929178470254968,0.04442450078528167
7.0,3.0,0.03342776203966015,0.01750056091541402
8.0,3.0,0.0708215297450425,0.06798294817141574
9.0,3.0,0.05609065155807377,0.04891182409692628
0.0,4.0,0.027374487421035192,0.02923331494760075
1.0,4.0,0.04954006428017285,0.06232763375620518
2.0,4.0,-0.045771916214119475,-0.05791505791505791
3.0,4.0,-0.12002659869223091,-0.1185879757308328
4.0,4.0,0.008533747090768082,-0.002757859900716985
5.0,4.0,-0.06793749307325725,-0.05901820187534473
6.0,4.0,0.02959104510694897,0.027027027027027112
7.0,4.0,0.02404965089216453,0.030336458907887567
8.0,4.0,0.05397317965200041,0.05570876999448427
9.0,4.0,0.04067383353651774,0.03364589078874802
0.0,5.0,0.012786002691790126,-0.002013873349742698
1.0,5.0,0.06101390758187529,0.03826359364511077
2.0,5.0,-0.044414535666218,-0.03445961065115244
3.0,5.0,-0.14647824136384022,-0.13515327813828598
4.0,5.0,0.016150740242261194,0.021481315730588493
5.0,5.0,-0.08030506953790938,-0.07361825911837108
6.0,5.0,0.04419021982952008,0.040501230700380406
7.0,5.0,0.020637056976222614,0.019243678675318853
8.0,5.0,0.06101390758187529,0.07070933094652039
9.0,5.0,0.055406011664423514,0.055045871559632926
0.0,6.0,0.03816595024097954,0.028650763599646526
1.0,6.0,0.13716295427901518,0.11069039505237915
2.0,6.0,-0.08558030480656517,-0.07105894231982837
3.0,6.0,-0.23928617949719952,-0.20737094534898398
4.0,6.0,-0.039989579262732916,-0.02309731162438468
5.0,6.0,-0.15201250488472062,-0.13795279565821023
6.0,6.0,0.06682297772567396,0.05515587529976014
7.0,6.0,0.07203334635925479,0.0501072825949766
8.0,6.0,0.13325517780382953,0.11700113593335858
9.0,6.0,0.06942816204246437,0.0778745424712861
0.0,7.0,0.01217741034521285,0.016836508639787317
1.0,7.0,0.06915428443749297,0.05671245015507301
2.0,7.0,-0.045916657356719945,-0.027470093043863584
3.0,7.0,-0.13417495251927158,-0.12715994683207799
4.0,7.0,0.01217741034521285,0.006867523260965865
5.0,7.0,-0.06379175511116081,-0.04630039875941522
6.0,7.0,0.026700927270696048,0.01794417368187859
7.0,7.0,0.023349346441738385,0.01905183872396986
8.0,7.0,0.05239638029270466,0.04452813469206901
9.0,7.0,0.047927605854094446,0.038989809481612646
0.0,8.0,0.026825969341749373,0.020431073192635825
1.0,8.0,0.05387736699729494,0.042882801975752144
2.0,8.0,-0.03178539224526601,-0.03233048944768752
3.0,8.0,-0.1568981064021641,-0.13336326897171083
4.0,8.0,0.003155996393147007,0.01706331387516838
5.0,8.0,-0.07236248872858435,-0.05814997754827129
6.0,8.0,0.03358881875563576,0.033902110462505616
7.0,8.0,0.023444544634806178,0.014818140996856745
8.0,8.0,0.0674030658250676,0.060844185002245074
9.0,8.0,0.05275022542831387,0.033902110462505616
0.0,9.0,0.03830760434534016,0.01629696695337253
1.0,9.0,0.08747855917667227,0.06835672249886815
2.0,9.0,-0.050886220697541555,-0.051607062019013224
3.0,9.0,-0.15151515151515157,-0.13422363060208242
4.0,9.0,-0.0017152658662093272,0.0072430964237210965
5.0,9.0,-0.08976558033161808,-0.0866908103214124
6.0,9.0,0.03487707261292163,0.03214124038026254
7.0,9.0,0.018867924528301838,0.03214124038026254
8.0,9.0,0.06918238993710692,0.06609325486645529
9.0,9.0,0.04516866781017722,0.0502489814395654
0.0,10.0,0.01488339388257359,0.018593371059013746
1.0,10.0,0.09457400679714065,0.07864649497632527
2.0,10.0,-0.06011953591937174,-0.06455710821110977
3.0,10.0,-0.1749677721786007,-0.13962351310774918
4.0,10.0,-0.021446150240243742,-0.0010393809908765584
5.0,10.0,-0.07066682292277032,-0.08534472802864068
6.0,10.0,0.04886909644908013,0.04861993301766951
7.0,10.0,0.019571076995195183,0.020903106594294958
8.0,10.0,0.09105824446267445,0.07518189167340344
9.0,10.0,0.05824446267432331,0.04861993301766951
0.0,11.0,0.021044427123928323,0.020971302428256088
1.0,11.0,0.07337712949560178,0.06953642384105954
2.0,11.0,-0.04242289277363325,-0.04083885209713028
3.0,11.0,-0.1548825297851019,-0.11368653421633551
4.0,11.0,0.013250194855806727,-0.004415011037527597
5.0,11.0,-0.06469212782540924,-0.05408388520971307
6.0,11.0,0.042200200423115515,0.026490066225165587
7.0,11.0,0.014363656608395527,0.016556291390728492
8.0,11.0,0.05556174145418099,0.045253863134657756
9.0,11.0,0.042200200423115515,0.03421633554083888
0.0,12.0,0.02123356926188072,0.013521063806011844
1.0,12.0,0.07178968655207275,0.06604089842440489
2.0,12.0,-0.024828670935849916,-0.027824337914850856
3.0,12.0,-0.15402763734411865,-0.14403844004916752
4.0,12.0,-0.006853162566003814,0.0034640741982344303
5.0,12.0,-0.060779687675542114,-0.0579953067381831
6.0,12.0,0.02348050780811148,0.03140015644206058
7.0,12.0,0.02460397708122686,0.028047826572801443
8.0,12.0,0.06167846309403432,0.05039669236786224
9.0,12.0,0.04370295472418834,0.036987372890825806
0.0,13.0,0.007734558905952267,0.0067936295801314115
1.0,13.0,0.07274969173859427,0.07138879607974155
2.0,13.0,-0.059522475058849944,-0.04220960017819361
3.0,13.0,-0.13126331128797217,-0.12573783272079295
4.0,13.0,0.0021298060755520825,0.005679919812896752
5.0,13.0,-0.061764376191010016,-0.05223298808330555
6.0,13.0,0.018944064566752634,0.026840405390355284
7.0,13.0,0.050330680416993664,0.026840405390355284
8.0,13.0,0.05369353211523365,0.044659761666109715
9.0,13.0,0.04696782871875356,0.03797750306270188
0.0,14.0,0.01814516129032257,0.014928698752228253
1.0,14.0,0.07078853046594973,0.0628342245989305
2.0,14.0,-0.06362007168458789,-0.0441176470588235
3.0,14.0,-0.1274641577060932,-0.1254456327985739
4.0,14.0,0.0024641577060931672,-0.015151515151515091
5.0,14.0,-0.07594086021505385,-0.06082887700534758
6.0,14.0,0.028225806451612902,0.019385026737968006
7.0,14.0,0.04502688172043012,0.03163992869875233
8.0,14.0,0.05846774193548377,0.06394830659536543
9.0,14.0,0.043906810035842306,0.052807486631016046
0.0,15.0,0.015033344636599952,0.024373806582051055
1.0,15.0,0.08737425115858474,0.07941143434797258
2.0,15.0,-0.05504690855657293,-0.04638885768841964
3.0,15.0,-0.15451565502430206,-0.13399977535662133
4.0,15.0,-0.013224821973550405,-0.007076266427047032
5.0,15.0,-0.07539278851588119,-0.08008536448388187
6.0,15.0,0.03990053125353227,0.029989891047961428
7.0,15.0,0.03537922459590821,0.03223632483432558
8.0,15.0,0.06589804453487047,0.06480961473660561
9.0,15.0,0.05459477789081045,0.03672919240705387
0.0,16.0,0.023441275978733654,0.03802550779404819
1.0,16.0,0.11889801836636062,0.08526216343882859
2.0,16.0,-0.08772353794103431,-0.05880963627775148
3.0,16.0,-0.2158047365877235,-0.2087860179499291
4.0,16.0,-0.012808119864668987,-0.0056683986773736735
5.0,16.0,-0.1094731754470759,-0.10604629192253187
6.0,16.0,0.07056549057515708,0.07227208313651397
7.0,16.0,0.029482841952634096,0.03684459140292868
8.0,16.0,0.11768970517158052,0.0994331601322627
9.0,16.0,0.06573223779603674,0.04747283892300427
0.0,17.0,0.014686248331108131,0.009407858328721708
1.0,17.0,0.06697819314641736,0.06253458771444383
2.0,17.0,-0.046506453048509186,-0.043718871057000536
3.0,17.0,-0.14663996439697377,-0.12451577199778632
4.0,17.0,0.0246995994659546,0.011621472053126802
5.0,17.0,-0.08433466844681807,-0.07249584947426675
6.0,17.0,0.033600356030262575,0.02933038184836755
7.0,17.0,0.03582554517133957,0.03597122302158283
8.0,17.0,0.05362705829995539,0.05035971223021581
9.0,17.0,0.04806408544726291,0.04150525733259544
0.0,18.0,0.0038251999536339045,-0.006652902041752727
1.0,18.0,0.09192071403732459,0.0839642119752236
2.0,18.0,-0.055291526602527036,-0.052534985088323084
3.0,18.0,-0.15034194969282488,-0.16379903647625607
4.0,18.0,0.007302654456937489,0.007111722872218379
5.0,18.0,-0.11556740465978904,-0.09612296398256479
6.0,18.0,0.05714616900428887,0.054140857994952996
7.0,18.0,0.03164483598006258,0.03808212892865337
8.0,18.0,0.0733742900197056,0.07478779536590965
9.0,18.0,0.05598701750318768,0.061023170451938544
0.0,19.0,0.013763007720711623,0.014153571826590933
1.0,19.0,0.0674723061430009,0.06876184107879191
2.0,19.0,-0.0444220655701019,-0.04156915190014488
3.0,19.0,-0.12946178807206,-0.13183996433745676
4.0,19.0,0.0048114579836633885,-0.0036776997659645266
5.0,19.0,-0.07015777106411557,-0.061629332441769775
6.0,19.0,0.035022938346201175,0.03644266131728526
7.0,19.0,0.023833501174890886,0.02418366209740338
8.0,19.0,0.04397448808324941,0.05204502396077116
9.0,19.0,0.05516392525455958,0.043129388164493555
0.0,20.0,-0.00474469046543152,0.009112386095173806
1.0,20.0,0.07546317216448258,0.06873664079199002
2.0,20.0,-0.036375960234975156,-0.04601192485093942
3.0,20.0,-0.14369633981021235,-0.12813589830127123
4.0,20.0,0.005422503389064648,0.013612329845876925
5.0,20.0,-0.06122910076818801,-0.058386770165373
6.0,20.0,0.030275643922277502,0.030487118911013626
7.0,20.0,0.017849073655671076,0.021487231409607385
8.0,20.0,0.059647537279710755,0.04623692203847455
9.0,20.0,0.05738816086760062,0.042861964225447205
0.0,21.0,0.016055045871559648,0.009963768115942063
1.0,21.0,0.08944954128440362,0.06204710144927532
2.0,21.0,-0.058486238532110144,-0.04438405797101451
3.0,21.0,-0.18922018348623856,-0.16326992753623187
4.0,21.0,0.009174311926605512,0.016757246376811634
5.0,21.0,-0.08371559633027517,-0.07948369565217396
6.0,21.0,0.047018348623853255,0.04506340579710152
7.0,21.0,0.03899082568807343,0.026947463768115992
8.0,21.0,0.06995412844036704,0.0665760869565217
9.0,21.0,0.06077981651376152,0.05978260869565225
0.0,22.0,0.01299865531151956,0.01979537366548047
1.0,22.0,0.06678619453160016,0.06316725978647683
2.0,22.0,-0.03966831017480949,-0.049154804270462656
3.0,22.0,-0.12819363514119222,-0.10920818505338073
4.0,22.0,-0.009412819363514078,-0.005782918149466173
5.0,22.0,-0.07776781712236668,-0.06361209964412814
6.0,22.0,0.041012998655311605,0.035364768683274074
7.0,22.0,0.021963245181533014,0.01979537366548047
8.0,22.0,0.06118332586284176,0.048709964412811335
9.0,22.0,0.05109816225907662,0.04092526690391465
0.0,23.0,0.003258060892034618,0.024461400359066476
1.0,23.0,0.054937647455342034,0.0480251346499103
2.0,23.0,-0.034939894393888345,-0.04286355475763017
3.0,23.0,-0.13605212897427255,-0.12589766606822259
4.0,23.0,-0.0012358162004269069,-0.00022441651705563058
5.0,23.0,-0.061903156948657494,-0.056328545780969505
6.0,23.0,0.041456016177957584,0.03007181328545786
7.0,23.0,0.026850915627457624,0.027827648114901307
8.0,23.0,0.056061116728457414,0.057001795332136396
9.0,23.0,0.051567239635996014,0.037926391382405805
0.0,24.0,0.015093904827745133,0.021814006888633775
1.0,24.0,0.0692476091715636,0.0895522388059701
2.0,24.0,-0.03560318008987215,-0.03329506314580945
3.0,24.0,-0.17732457656412035,-0.16417910447761197
4.0,24.0,-0.01601567000806547,-0.009184845005740537
5.0,24.0,-0.08975688443369048,-0.10907003444316875
6.0,24.0,0.0519645120405577,0.04592422502870268
7.0,24.0,0.04044244728655377,0.03673938002296215
8.0,24.0,0.07961746745016712,0.0700344431687716
9.0,24.0,0.06233437031916124,0.051664753157290515
0.0,25.0,0.024191725073479508,0.02059187577360187
1.0,25.0,0.06488808501017397,0.06672667941937652
2.0,25.0,-0.028939633732760643,-0.03341960166535395
3.0,25.0,-0.13746326023061275,-0.14369303476988862
4.0,25.0,-0.00633054487904143,0.011589962867109232
5.0,25.0,-0.08885371919511643,-0.07617868797119398
6.0,25.0,0.037757178385711035,0.026218071340159767
7.0,25.0,0.019669907302735667,0.02059187577360187
8.0,25.0,0.07280126610897569,0.062225722966130194
9.0,25.0,0.04227899615645488,0.045347136266456624
0.0,26.0,0.019500513171399253,0.02808988764044946
1.0,26.0,0.05941384422397084,0.05842696629213476
2.0,26.0,-0.021553198768388675,-0.04382022471910116
3.0,26.0,-0.16067966700878095,-0.1404494382022472
4.0,26.0,-0.00900900900900903,0.0011235955056179785
5.0,26.0,-0.0785722431292051,-0.07640449438202254
6.0,26.0,0.033185083817995224,0.03820224719101127
7.0,26.0,0.03204470293077889,0.02921348314606744
8.0,26.0,0.057133082449538186,0.05505617977528082
9.0,26.0,0.0685368913217015,0.050561797752809036
0.0,27.0,0.014801525005606626,0.01184545555186543
1.0,27.0,0.0686252522987216,0.0660909996678844
2.0,27.0,-0.04911415115496755,-0.04350714048488875
3.0,27.0,-0.12760708679076027,-0.13096424222296021
4.0,27.0,0.0024669208342677504,-0.0036532713384257384
5.0,27.0,-0.06481273828212612,-0.03354367319827299
6.0,27.0,0.03722807804440458,0.03066533820436185
7.0,27.0,0.020408163265306114,0.009631351710395263
8.0,27.0,0.04283471630410407,0.04837816893612306
9.0,27.0,0.055169320475442825,0.04505701317391781
0.0,28.0,0.035419259929840435,0.025727826675694024
1.0,28.0,0.07842027837501404,0.0765064319566689
2.0,28.0,-0.04718795971483543,-0.0397201534642293
3.0,28.0,-0.16487495756478449,-0.15368991198375084
4.0,28.0,0.0003394817245671234,0.004287971112615691
5.0,28.0,-0.07660970917732272,-0.06228842247799597
6.0,28.0,0.04107728867262645,0.027984653577070688
7.0,28.0,0.025234808192825604,0.025727826675694024
8.0,28.0,0.05239334615819849,0.04152561498533069
9.0,28.0,0.0557881634038701,0.05393816294290235
0.0,29.0,0.03606789250353602,0.02158605563892422
1.0,29.0,0.07614332861857613,0.06545076763245998
2.0,29.0,-0.05586987270155586,-0.05575435761283622
3.0,29.0,-0.1902404526166902,-0.1654161375966755
4.0,29.0,0.024280999528524222,0.029666397321943965
5.0,29.0,-0.0888731730315889,-0.09615606602793482
6.0,29.0,0.03606789250353602,0.04582708068798346
7.0,29.0,0.019566242338519505,0.02620339374350693
8.0,29.0,0.07378595002357377,0.07353110931547974
9.0,29.0,0.06907119283356905,0.055061756897148886


==> pics/RAA_scatter/cifar10_XP_resnet110_rate4_regression.txt <==
dataset,model,rate,a,b,r2,acc
cifar10,resnet110,4,0.9026993136204304,0.0,0.9793286251917014,0.8841699999999999


==> pics/RAA_scatter/cifar10_XP_resnet110_rate50.txt <==
class,model,before,after
0.0,0.0,0.056758775205377116,0.07802738269307469
1.0,0.0,0.12023898431665424,0.11391732021799814
2.0,0.0,-0.06273338312173264,-0.12933670078426152
3.0,0.0,-0.2133432910131939,-0.2622623953210155
4.0,0.0,-0.02912621359223298,-0.05091054100757677
5.0,0.0,-0.1349265621110282,-0.1612388674730825
6.0,0.0,0.059248195170525236,0.125880632726306
7.0,0.0,0.036843415484192135,0.05543001462182649
8.0,0.0,0.11401543440378394,0.16177057025122962
9.0,0.0,0.05302464525765493,0.0687225840755019
0.0,1.0,0.03010033444816056,0.020840692334863933
1.0,1.0,0.06800445930880707,0.09737430825385611
2.0,1.0,-0.04236343366778153,-0.08041916872718713
3.0,1.0,-0.13823857302118173,-0.18403391027905344
4.0,1.0,0.0,-0.007417873542917794
5.0,1.0,-0.06243032329988857,-0.07570940774755683
6.0,1.0,0.03567447045707919,0.050276698457553226
7.0,1.0,0.015607580824972142,0.03143765453903208
8.0,1.0,0.04347826086956526,0.0679383021311668
9.0,1.0,0.05016722408026748,0.07971270458024253
0.0,2.0,0.017175998215480794,0.014097855704300465
1.0,2.0,0.06625027883113987,0.0958417249141098
2.0,2.0,-0.039705554316306006,-0.09607866366544243
3.0,2.0,-0.1244702208342627,-0.18493069541523519
4.0,2.0,-0.015168414008476407,-0.03092050704892787
5.0,2.0,-0.07651126477805041,-0.06172254472218923
6.0,2.0,0.039482489404416794,0.06859376851084002
7.0,2.0,0.029444568369395595,0.035422343324250725
8.0,2.0,0.06067365603390588,0.08754886861746249
9.0,2.0,0.042828463082757194,0.07214784978083173
0.0,3.0,0.014164305949008575,0.04037267080745335
1.0,3.0,0.08101983002832863,0.10845676063067365
2.0,3.0,-0.06742209631728045,-0.08623984710941238
3.0,3.0,-0.16147308781869685,-0.17821309125656964
4.0,3.0,0.014164305949008575,-0.02890587673196382
5.0,3.0,-0.09008498583569395,-0.10057333970377454
6.0,3.0,0.04929178470254968,0.042761586239847035
7.0,3.0,0.03342776203966015,0.023650262780697477
8.0,3.0,0.0708215297450425,0.0893454371715241
9.0,3.0,0.05609065155807377,0.0893454371715241
0.0,4.0,0.027374487421035192,0.011968242682782317
1.0,4.0,0.04954006428017285,0.11032112809574603
2.0,4.0,-0.045771916214119475,-0.07453489749970371
3.0,4.0,-0.12002659869223091,-0.17525773195876293
4.0,4.0,0.008533747090768082,-0.015286171347316059
5.0,4.0,-0.06793749307325725,-0.1041592605758976
6.0,4.0,0.02959104510694897,0.05344235098945376
7.0,4.0,0.02404965089216453,0.06055219812774029
8.0,4.0,0.05397317965200041,0.06173717265078805
9.0,4.0,0.04067383353651774,0.07121696883517009
0.0,5.0,0.012786002691790126,0.02890034776352082
1.0,5.0,0.06101390758187529,0.11164408202422361
2.0,5.0,-0.044414535666218,-0.070631970260223
3.0,5.0,-0.14647824136384022,-0.19174961026501972
4.0,5.0,0.016150740242261194,-0.029859695407123063
5.0,5.0,-0.08030506953790938,-0.0922172922412759
6.0,5.0,0.04419021982952008,0.04329056241755609
7.0,5.0,0.020637056976222614,0.012111764000479672
8.0,5.0,0.06101390758187529,0.09845305192469128
9.0,5.0,0.055406011664423514,0.09005876004317072
0.0,6.0,0.03816595024097954,0.02355808285946381
1.0,6.0,0.13716295427901518,0.11427024099647971
2.0,6.0,-0.08558030480656517,-0.12401841321418902
3.0,6.0,-0.23928617949719952,-0.2702409964798267
4.0,6.0,-0.039989579262732916,-0.03466016788518828
5.0,6.0,-0.15201250488472062,-0.1470349309504468
6.0,6.0,0.06682297772567396,0.10208502572434323
7.0,6.0,0.07203334635925479,0.05605199025182777
8.0,6.0,0.13325517780382953,0.1643650148930408
9.0,6.0,0.06942816204246437,0.11562415380449488
0.0,7.0,0.01217741034521285,0.018876773361472626
1.0,7.0,0.06915428443749297,0.0903974674639466
2.0,7.0,-0.045916657356719945,-0.07609332864345171
3.0,7.0,-0.13417495251927158,-0.1816156642044789
4.0,7.0,0.01217741034521285,-0.0010552233556102848
5.0,7.0,-0.06379175511116081,-0.07843826943369675
6.0,7.0,0.026700927270696048,0.04232618126392311
7.0,7.0,0.023349346441738385,0.04701606284441321
8.0,7.0,0.05239638029270466,0.07750029311759883
9.0,7.0,0.047927605854094446,0.0610857075858835
0.0,8.0,0.026825969341749373,0.022065955383123174
1.0,8.0,0.05387736699729494,0.10693501454898165
2.0,8.0,-0.03178539224526601,-0.07007759456838017
3.0,8.0,-0.1568981064021641,-0.20950533462657608
4.0,8.0,0.003155996393147007,-0.03734238603297762
5.0,8.0,-0.07236248872858435,-0.08583899127061102
6.0,8.0,0.03358881875563576,0.07419980601357909
7.0,8.0,0.023444544634806178,0.02570320077594568
8.0,8.0,0.0674030658250676,0.08753637245392829
9.0,8.0,0.05275022542831387,0.08632395732298745
0.0,9.0,0.03830760434534016,0.01599706923922335
1.0,9.0,0.08747855917667227,0.12101599706923932
2.0,9.0,-0.050886220697541555,-0.10001221150323603
3.0,9.0,-0.15151515151515157,-0.196483087068018
4.0,9.0,-0.0017152658662093272,-0.02430089143973613
5.0,9.0,-0.08976558033161808,-0.10367566247405054
6.0,9.0,0.03487707261292163,0.05629502991818297
7.0,9.0,0.018867924528301838,0.03919892538771525
8.0,9.0,0.06918238993710692,0.10514104286237644
9.0,9.0,0.04516866781017722,0.08682378800830388
0.0,10.0,0.01488339388257359,0.042111879321181614
1.0,10.0,0.09457400679714065,0.126335637963545
2.0,10.0,-0.06011953591937174,-0.11502199874292901
3.0,10.0,-0.1749677721786007,-0.20804525455688244
4.0,10.0,-0.021446150240243742,-0.03205531112507853
5.0,10.0,-0.07066682292277032,-0.11376492771841612
6.0,10.0,0.04886909644908013,0.08610936517913263
7.0,10.0,0.019571076995195183,0.021998742928975436
8.0,10.0,0.09105824446267445,0.11250785669390324
9.0,10.0,0.05824446267432331,0.0798240100565682
0.0,11.0,0.021044427123928323,0.014268727705112973
1.0,11.0,0.07337712949560178,0.11652794292508915
2.0,11.0,-0.04242289277363325,-0.08561236623067771
3.0,11.0,-0.1548825297851019,-0.20214030915576686
4.0,11.0,0.013250194855806727,-0.007134363852556487
5.0,11.0,-0.06469212782540924,-0.06896551724137924
6.0,11.0,0.042200200423115515,0.03448275862068969
7.0,11.0,0.014363656608395527,0.015457788347205723
8.0,11.0,0.05556174145418099,0.09750297265160532
9.0,11.0,0.042200200423115515,0.08561236623067785
0.0,12.0,0.02123356926188072,0.03096452722742913
1.0,12.0,0.07178968655207275,0.10096096808636856
2.0,12.0,-0.024828670935849916,-0.0627595207023371
3.0,12.0,-0.15402763734411865,-0.1802111757029304
4.0,12.0,-0.006853162566003814,-0.01886344762130742
5.0,12.0,-0.060779687675542114,-0.10191007236920153
6.0,12.0,0.02348050780811148,0.06181041641950413
7.0,12.0,0.02460397708122686,0.014355202277850278
8.0,12.0,0.06167846309403432,0.0736742199549176
9.0,12.0,0.04370295472418834,0.08197888242970702
0.0,13.0,0.007734558905952267,-0.0034081560700434995
1.0,13.0,0.07274969173859427,0.10706310964860731
2.0,13.0,-0.059522475058849944,-0.0774474086261605
3.0,13.0,-0.13126331128797217,-0.15853801856857447
4.0,13.0,0.0021298060755520825,-0.0034081560700434995
5.0,13.0,-0.061764376191010016,-0.06922082500881414
6.0,13.0,0.018944064566752634,0.025972499706193454
7.0,13.0,0.050330680416993664,0.02832295216829241
8.0,13.0,0.05369353211523365,0.07063109648607362
9.0,13.0,0.04696782871875356,0.08003290633446944
0.0,14.0,0.01814516129032257,0.009228584950307655
1.0,14.0,0.07078853046594973,0.10861334595362057
2.0,14.0,-0.06362007168458789,-0.0641268338854708
3.0,14.0,-0.1274641577060932,-0.18125887363937532
4.0,14.0,0.0024641577060931672,-0.020350212967345
5.0,14.0,-0.07594086021505385,-0.08660672030288681
6.0,14.0,0.028225806451612902,0.028159015617605355
7.0,14.0,0.04502688172043012,0.04472314245149084
8.0,14.0,0.05846774193548377,0.09086606720302898
9.0,14.0,0.043906810035842306,0.07075248461902518
0.0,15.0,0.015033344636599952,0.02174952198852772
1.0,15.0,0.08737425115858474,0.11137667304015304
2.0,15.0,-0.05504690855657293,-0.08580305927342254
3.0,15.0,-0.15451565502430206,-0.20172084130019116
4.0,15.0,-0.013224821973550405,-0.006931166347992385
5.0,15.0,-0.07539278851588119,-0.09297323135755256
6.0,15.0,0.03990053125353227,0.05879541108986618
7.0,15.0,0.03537922459590821,0.032504780114722756
8.0,15.0,0.06589804453487047,0.08389101338432127
9.0,15.0,0.05459477789081045,0.07911089866156792
0.0,16.0,0.023441275978733654,0.029725322965006826
1.0,16.0,0.11889801836636062,0.1037250721183996
2.0,16.0,-0.08772353794103431,-0.1157657092687822
3.0,16.0,-0.2158047365877235,-0.23993477988210213
4.0,16.0,-0.012808119864668987,-0.025460930640913062
5.0,16.0,-0.1094731754470759,-0.09695221372130947
6.0,16.0,0.07056549057515708,0.08240311049793049
7.0,16.0,0.029482841952634096,0.03725072118399592
8.0,16.0,0.11768970517158052,0.12253856766587233
9.0,16.0,0.06573223779603674,0.10247083908190141
0.0,17.0,0.014686248331108131,0.021403091557669462
1.0,17.0,0.06697819314641736,0.10344827586206906
2.0,17.0,-0.046506453048509186,-0.0630202140309155
3.0,17.0,-0.14663996439697377,-0.21640903686087984
4.0,17.0,0.0246995994659546,-0.011890606420927478
5.0,17.0,-0.08433466844681807,-0.07728894173602847
6.0,17.0,0.033600356030262575,0.042806183115338924
7.0,17.0,0.03582554517133957,0.019024970273483967
8.0,17.0,0.05362705829995539,0.09750297265160532
9.0,17.0,0.04806408544726291,0.0844233055885851
0.0,18.0,0.0038251999536339045,0.011818620356970476
1.0,18.0,0.09192071403732459,0.10829715388326096
2.0,18.0,-0.055291526602527036,-0.08948383984563439
3.0,18.0,-0.15034194969282488,-0.2390255668113845
4.0,18.0,0.007302654456937489,0.013024602026049107
5.0,18.0,-0.11556740465978904,-0.09068982151471303
6.0,18.0,0.05714616900428887,0.0709117221418234
7.0,18.0,0.03164483598006258,0.034732272069464463
8.0,18.0,0.0733742900197056,0.10588519054510369
9.0,18.0,0.05598701750318768,0.07452966714905929
0.0,19.0,0.013763007720711623,0.015149707741858443
1.0,19.0,0.0674723061430009,0.1081951568650841
2.0,19.0,-0.0444220655701019,-0.09936776810211145
3.0,19.0,-0.12946178807206,-0.20434212095908386
4.0,19.0,0.0048114579836633885,-0.0027436478587618746
5.0,19.0,-0.07015777106411557,-0.07193128951449364
6.0,19.0,0.035022938346201175,0.07002266491709408
7.0,19.0,0.023833501174890886,0.02111415960873188
8.0,19.0,0.04397448808324941,0.07598711678396752
9.0,19.0,0.05516392525455958,0.0879160205177144
0.0,20.0,-0.00474469046543152,0.011650023775558764
1.0,20.0,0.07546317216448258,0.10080836899667155
2.0,20.0,-0.036375960234975156,-0.07394198763670938
3.0,20.0,-0.14369633981021235,-0.1785544460294817
4.0,20.0,0.005422503389064648,-0.001426533523537778
5.0,20.0,-0.06122910076818801,-0.09058487874465043
6.0,20.0,0.030275643922277502,0.0556348074179744
7.0,20.0,0.017849073655671076,0.03185924869234433
8.0,20.0,0.059647537279710755,0.06752258678078944
9.0,20.0,0.05738816086760062,0.07703281027104147
0.0,21.0,0.016055045871559648,0.007394835737665165
1.0,21.0,0.08944954128440362,0.1031640198811978
2.0,21.0,-0.058486238532110144,-0.0714025942538489
3.0,21.0,-0.18922018348623856,-0.2144502363922899
4.0,21.0,0.009174311926605512,-0.002303309492059659
5.0,21.0,-0.08371559633027517,-0.09686022548187656
6.0,21.0,0.047018348623853255,0.08497999757546376
7.0,21.0,0.03899082568807343,0.014668444659958783
8.0,21.0,0.06995412844036704,0.09710267911261979
9.0,21.0,0.06077981651376152,0.07770638865317014
0.0,22.0,0.01299865531151956,0.033114225474389115
1.0,22.0,0.06678619453160016,0.12861217908966888
2.0,22.0,-0.03966831017480949,-0.12687585266030021
3.0,22.0,-0.12819363514119222,-0.21865310678407543
4.0,22.0,-0.009412819363514078,-0.04378023068336847
5.0,22.0,-0.07776781712236668,-0.07354582661540372
6.0,22.0,0.041012998655311605,0.07032122038943318
7.0,22.0,0.021963245181533014,0.03807515812972832
8.0,22.0,0.06118332586284176,0.09760634999379882
9.0,22.0,0.05109816225907662,0.09512588366612922
0.0,23.0,0.003258060892034618,0.043726915286548255
1.0,23.0,0.054937647455342034,0.11998093649469783
2.0,23.0,-0.034939894393888345,-0.09090909090909094
3.0,23.0,-0.13605212897427255,-0.21601334445371143
4.0,23.0,-0.0012358162004269069,-0.027761229596092098
5.0,23.0,-0.061903156948657494,-0.06469677111878948
6.0,23.0,0.041456016177957584,0.046109853449302934
7.0,23.0,0.026850915627457624,0.023471940903133492
8.0,23.0,0.056061116728457414,0.07947098772786844
9.0,23.0,0.051567239635996014,0.08661980221613247
0.0,24.0,0.015093904827745133,0.02864740722833306
1.0,24.0,0.0692476091715636,0.10600749425843103
2.0,24.0,-0.03560318008987215,-0.09464523147588545
3.0,24.0,-0.17732457656412035,-0.22519037833917566
4.0,24.0,-0.01601567000806547,-0.03783391756315725
5.0,24.0,-0.08975688443369048,-0.06321769611990814
6.0,24.0,0.0519645120405577,0.07095370482291789
7.0,24.0,0.04044244728655377,0.032273661307868906
8.0,24.0,0.07961746745016712,0.09391998065997822
9.0,24.0,0.06233437031916124,0.0890849752205971
0.0,25.0,0.024191725073479508,0.026101532567049723
1.0,25.0,0.06488808501017397,0.10871647509578543
2.0,25.0,-0.028939633732760643,-0.0816570881226054
3.0,25.0,-0.13746326023061275,-0.18582375478927202
4.0,25.0,-0.00633054487904143,-0.018199233716475218
5.0,25.0,-0.08885371919511643,-0.09003831417624526
6.0,25.0,0.037757178385711035,0.058429118773946305
7.0,25.0,0.019669907302735667,0.018917624521072707
8.0,25.0,0.07280126610897569,0.08237547892720302
9.0,25.0,0.04227899615645488,0.0811781609195402
0.0,26.0,0.019500513171399253,0.013770180436847036
1.0,26.0,0.05941384422397084,0.09924026590693258
2.0,26.0,-0.021553198768388675,-0.08475783475783477
3.0,26.0,-0.16067966700878095,-0.19753086419753085
4.0,26.0,-0.00900900900900903,0.010208926875593471
5.0,26.0,-0.0785722431292051,-0.06932573599240266
6.0,26.0,0.033185083817995224,0.05887939221272551
7.0,26.0,0.03204470293077889,0.0173314339981006
8.0,26.0,0.057133082449538186,0.08143399810066476
9.0,26.0,0.0685368913217015,0.07075023741690406
0.0,27.0,0.014801525005606626,0.02275392915787001
1.0,27.0,0.0686252522987216,0.0942997888810697
2.0,27.0,-0.04911415115496755,-0.10039878020173587
3.0,27.0,-0.12760708679076027,-0.18132770349519126
4.0,27.0,0.0024669208342677504,-0.005395261552897077
5.0,27.0,-0.06481273828212612,-0.07694112127609663
6.0,27.0,0.03722807804440458,0.059113300492610835
7.0,27.0,0.020408163265306114,0.023926812104151974
8.0,27.0,0.04283471630410407,0.09195402298850577
9.0,27.0,0.055169320475442825,0.07201501290171242
0.0,28.0,0.035419259929840435,0.040503622758047295
1.0,28.0,0.07842027837501404,0.10583204656134941
2.0,28.0,-0.04718795971483543,-0.05689511818505754
3.0,28.0,-0.16487495756478449,-0.20180544007601847
4.0,28.0,0.0003394817245671234,-0.018885853426772806
5.0,28.0,-0.07660970917732272,-0.09846775151443161
6.0,28.0,0.04107728867262645,0.06425941323197534
7.0,28.0,0.025234808192825604,0.022686779902601265
8.0,28.0,0.05239334615819849,0.06544720275567174
9.0,28.0,0.0557881634038701,0.07732509799263576
0.0,29.0,0.03606789250353602,0.02446667470169939
1.0,29.0,0.07614332861857613,0.11124502832349048
2.0,29.0,-0.05586987270155586,-0.07918524767988427
3.0,29.0,-0.1902404526166902,-0.22020007231529465
4.0,29.0,0.024280999528524222,-0.014101482463541091
5.0,29.0,-0.0888731730315889,-0.09967458117391828
6.0,29.0,0.03606789250353602,0.05580330239845728
7.0,29.0,0.019566242338519505,0.028082439435940687
8.0,29.0,0.07378595002357377,0.10883451850066295
9.0,29.0,0.06907119283356905,0.08472942027238764


==> pics/RAA_scatter/cifar10_XP_resnet110_rate50_regression.txt <==
dataset,model,rate,a,b,r2,acc
cifar10,resnet110,50,1.294314533541941,0.0,0.9469491610684411,0.8284933333333332


==> pics/RAA_scatter/cifar10_XP_resnet20_rate10.txt <==
class,model,before,after
0.0,0.0,0.032056293979671684,0.022974054177620308
1.0,0.0,0.07226627945939906,0.08126643044919413
2.0,0.0,-0.046129788897576234,-0.06046405303463259
3.0,0.0,-0.13771920026806653,-0.1701908789575952
4.0,0.0,0.010834357198704393,-0.0021716767630586497
5.0,0.0,-0.058416173349715196,-0.05817807749457087
6.0,0.0,0.026471573774153975,0.037832895188021506
7.0,0.0,0.015302133363118559,0.017259115327465997
8.0,0.0,0.047693510555121145,0.07669447936907067
9.0,0.0,0.03764101418518939,0.05497771173848443
0.0,1.0,0.01018010963194988,-0.011740567650746582
1.0,1.0,0.0705895514039601,0.08172802918043998
2.0,1.0,-0.035686318380132045,-0.04479653482275163
3.0,1.0,-0.13748741469963083,-0.14168471446483524
4.0,1.0,0.0012305627027631612,-0.016300011398609347
5.0,1.0,-0.061416265801543864,-0.06645389262509976
6.0,1.0,0.03367267032106501,0.02587484326912123
7.0,1.0,0.03591005705336169,0.02701470420608692
8.0,1.0,0.04821568408099343,0.06576997606292043
9.0,1.0,0.034791363687213354,0.08058816824347428
0.0,2.0,0.010697570759973315,0.012585812356979417
1.0,2.0,0.06529975484733673,0.07322654462242557
2.0,2.0,-0.0416759527523958,-0.05377574370709387
3.0,2.0,-0.1174504123022063,-0.14302059496567507
4.0,2.0,0.0006685981724983786,-0.0011441647597254015
5.0,2.0,-0.06061956763984846,-0.07208237986270016
6.0,2.0,0.030755515934923188,0.040045766590389054
7.0,2.0,0.025183864497437113,0.020594965675057225
8.0,2.0,0.05192779139737015,0.06178489702517168
9.0,2.0,0.035212837084912046,0.06178489702517168
0.0,3.0,0.011035559023520254,0.005580230042136448
1.0,3.0,0.0667707056069557,0.07618722241202593
2.0,3.0,-0.04135547876490918,-0.058193827582279964
3.0,3.0,-0.13276111916174338,-0.1561325589340622
4.0,3.0,-0.00122617322483557,0.02038492199066169
5.0,3.0,-0.053617211013265,-0.07641498690354166
6.0,3.0,0.031100211793557056,0.0488554834301333
7.0,3.0,0.02329729127187608,0.035189613939186924
8.0,3.0,0.05005016163192502,0.053410773260448755
9.0,3.0,0.04670605283691889,0.051133128345291025
0.0,4.0,0.026730790739290942,0.015135996358256491
1.0,4.0,0.07594228833463813,0.08797086605212237
2.0,4.0,-0.05044178503523099,-0.06566518720837611
3.0,4.0,-0.15893076837042835,-0.16012290884260844
4.0,4.0,-0.00011184431271668604,0.000341413451689959
5.0,4.0,-0.04373112627222908,-0.046318424945942946
6.0,4.0,0.009954143831786175,0.027654489586889708
7.0,4.0,0.03567833575662682,0.026516444747923053
8.0,4.0,0.055810312045632415,0.05724365540002277
9.0,4.0,0.04909965328263051,0.05724365540002277
0.0,5.0,0.014037057832678347,0.02001143510577468
1.0,5.0,0.07130825379000562,0.07604345340194384
2.0,5.0,-0.04211117349803479,-0.060034305317324295
3.0,5.0,-0.14430095451993258,-0.15151515151515157
4.0,5.0,0.005053340819764244,0.0017152658662092004
5.0,5.0,-0.06457046603032005,-0.07261292166952545
6.0,5.0,0.034250421111735076,0.03602058319039448
7.0,5.0,0.01516002245929261,0.008576329331046255
8.0,5.0,0.06793935991016282,0.0829045168667809
9.0,5.0,0.04323413812464918,0.05889079473985133
0.0,6.0,0.020408163265306103,0.01963486048914916
1.0,6.0,0.0705921712947473,0.0804914456309564
2.0,6.0,-0.03423664547786334,-0.059593523940751014
3.0,6.0,-0.14241106278577007,-0.15834194511424965
4.0,6.0,0.008140961302553778,-0.00792283844299003
5.0,6.0,-0.06434705029552813,-0.06877942358479729
6.0,6.0,0.021523363443738133,0.04374784705477095
7.0,6.0,0.02375376380060219,0.01619014812263176
8.0,6.0,0.054979368796698895,0.06441612125387534
9.0,6.0,0.04159696665551466,0.07015730853140434
0.0,7.0,0.006141820212172039,0.03676638501941083
1.0,7.0,0.06867671691792294,0.08586435259191588
2.0,7.0,-0.041876046901172505,-0.05914592372687836
3.0,7.0,-0.1367950865438302,-0.16875999086549445
4.0,7.0,0.013958682300390919,0.004795615437314434
5.0,7.0,-0.06085985482970407,-0.07056405572048421
6.0,7.0,0.03629257398101629,0.03448275862068966
7.0,7.0,0.015075376884422186,0.012788307832838533
8.0,7.0,0.05192629815745392,0.06873715460150723
9.0,7.0,0.04745951982132885,0.0550353962091802
0.0,8.0,0.026471573774153975,0.02206470789985136
1.0,8.0,0.05662906288394948,0.08037041271293005
2.0,8.0,-0.06623478163743998,-0.05910597919286621
3.0,8.0,-0.1019769909527532,-0.16085515033725853
4.0,8.0,0.007483525075393767,-0.005373270835715145
5.0,8.0,-0.06288394951412936,-0.0556762318509204
6.0,8.0,0.027588517815257518,0.019778209671887485
7.0,8.0,0.015302133363118559,0.025494455241797172
8.0,8.0,0.04992739863732823,0.056362181319309486
9.0,8.0,0.047693510555121145,0.07694066537098423
0.0,9.0,0.021547393100368406,0.006296508299942701
1.0,9.0,0.05839008596628324,0.08872352604464785
2.0,9.0,-0.04432287596293409,-0.054378935317687574
3.0,9.0,-0.13587138550854083,-0.15512306811677168
4.0,9.0,0.011499385955118874,0.004006868918145332
5.0,9.0,-0.06218599977671104,-0.06468231253577574
6.0,9.0,0.014848721670202052,0.028048082427017704
7.0,9.0,0.03047895500725688,0.015455065827132176
8.0,9.0,0.0595065312046443,0.07613050944476232
9.0,9.0,0.04610918834431171,0.05552375500858613
0.0,10.0,0.019036954087346042,0.022766273881706933
1.0,10.0,0.06830907054871214,0.08454410250543412
2.0,10.0,-0.04031354983202691,-0.048163825649239246
3.0,10.0,-0.1276595744680851,-0.17400755062349849
4.0,10.0,0.0,0.0181901384280975
5.0,10.0,-0.07278835386338192,-0.05731609655645811
6.0,10.0,0.03247480403135501,0.022766273881706933
7.0,10.0,0.020156774916013455,0.01361400297448807
8.0,10.0,0.05487122060470317,0.0616634252373871
9.0,10.0,0.04591265397536398,0.05594325592037531
0.0,11.0,0.01439571476397726,0.004446471325960569
1.0,11.0,0.06461332440575823,0.07741420590582597
2.0,11.0,-0.038053788639660774,-0.045718846197696984
3.0,11.0,-0.13514116728043743,-0.14376923953939116
4.0,11.0,0.016627608525834198,0.0033063504731501697
5.0,11.0,-0.05590893873451627,-0.06852126325390497
6.0,11.0,0.02332328981140501,0.03750997605746214
7.0,11.0,0.02443923669233348,0.020408163265306152
8.0,11.0,0.05233790871554508,0.07513396420020517
9.0,11.0,0.03336681173976123,0.03979021776308293
0.0,12.0,0.034907138062206314,0.009593421653723119
1.0,12.0,0.06959051241888557,0.07925993604385553
2.0,12.0,-0.05907361825911844,-0.052078574691640116
3.0,12.0,-0.14634146341463417,-0.16171767930561906
4.0,12.0,0.004699037816066213,0.007309273640931888
5.0,12.0,-0.07026180353546663,-0.05893101873001381
6.0,12.0,0.03266950100693668,0.033576975788031045
7.0,12.0,0.025956589841127767,0.021014161717679274
8.0,12.0,0.06175878272544184,0.0678391959798995
9.0,12.0,0.0460953233385545,0.05413430790315212
0.0,13.0,0.007154035323049489,0.024851801185590564
1.0,13.0,0.07757657053431703,0.08299133606931142
2.0,13.0,-0.04650122959982112,-0.06748746010031924
3.0,13.0,-0.12586630896490045,-0.1256269949840401
4.0,13.0,0.010507489380728902,0.004331965344277275
5.0,13.0,-0.06550413592667112,-0.08686730506155943
6.0,13.0,0.01945003353454067,0.01687186502507984
7.0,13.0,0.01945003353454067,0.04309165526675793
8.0,13.0,0.048513302034428794,0.05107159142726865
9.0,13.0,0.05522021014978762,0.056771545827633454
0.0,14.0,0.019406647334374395,0.0305866240584342
1.0,14.0,0.06736560339058667,0.08993380506733621
2.0,14.0,-0.031898282400178404,-0.0675644829947501
3.0,14.0,-0.1545839839393263,-0.14060716731339876
4.0,14.0,-0.015168414008476407,-0.015065053640721285
5.0,14.0,-0.046397501672986806,-0.05615156356996122
6.0,14.0,0.027213919250501997,0.03857566765578641
7.0,14.0,0.029444568369395595,0.01460853686372978
8.0,14.0,0.05844300691501227,0.049988587080575284
9.0,14.0,0.046174436761097476,0.055695046792969716
0.0,15.0,0.020977460388306224,0.023170451938518005
1.0,15.0,0.0667261771925909,0.08855242027988063
2.0,15.0,-0.04820352599866103,-0.06744666207845845
3.0,15.0,-0.1318902030796697,-0.18329892177104845
4.0,15.0,-0.005802276277616584,-0.007799954117916986
5.0,15.0,-0.0593617496094622,-0.05368203716448734
6.0,15.0,0.02990403927694716,0.044964441385638924
7.0,15.0,0.024324927471546576,0.017435191557696707
8.0,15.0,0.05556795358178973,0.07249369121358114
9.0,15.0,0.04775719705422891,0.06561137875659558
0.0,16.0,0.015625000000000014,0.015020482476103766
1.0,16.0,0.06696428571428564,0.08101957214383242
2.0,16.0,-0.02343750000000002,-0.056668183887118875
3.0,16.0,-0.14174107142857142,-0.14883932635411928
4.0,16.0,-0.008928571428571437,-0.003186162949476587
5.0,16.0,-0.06696428571428577,-0.0714610832954029
6.0,16.0,0.02566964285714288,0.03322712790168412
7.0,16.0,0.04464285714285718,0.025261720527992713
8.0,16.0,0.050223214285714204,0.06167501137915342
9.0,16.0,0.0379464285714286,0.06395084205735097
0.0,17.0,0.02045378339108079,0.02951269732326704
1.0,17.0,0.07186766513915269,0.07526881720430104
2.0,17.0,-0.03878394992735002,-0.04712880347746513
3.0,17.0,-0.13714094109757463,-0.1672386181651796
4.0,17.0,0.0014530010059237374,-0.0048043925875085585
5.0,17.0,-0.06337319771990621,-0.06199954243880122
6.0,17.0,0.02268916955404044,0.03637611530542216
7.0,17.0,0.027159941879959747,0.023793182338137774
8.0,17.0,0.059573041242874596,0.06840539922214604
9.0,17.0,0.036101486531798364,0.04781514527568069
0.0,18.0,0.01476629288331308,0.017623649801023388
1.0,18.0,0.06916842455867661,0.07788516202387721
2.0,18.0,-0.05406905739980012,-0.06992609437180217
3.0,18.0,-0.12623515043854772,-0.16088686753837403
4.0,18.0,0.013656045298101575,0.016486640136441237
5.0,18.0,-0.05739980015543463,-0.06651506537805571
6.0,18.0,0.019207283224159093,0.03240477544059134
7.0,18.0,0.0225380259797936,0.021034678794769838
8.0,18.0,0.051404463195292564,0.06537805571347369
9.0,18.0,0.04696347285444655,0.06651506537805571
0.0,19.0,0.028329243809948796,0.02019738352077124
1.0,19.0,0.06959625250948027,0.08790452145972
2.0,19.0,-0.046397501672986806,-0.08308469130135404
3.0,19.0,-0.1545839839393263,-0.16456277254991963
4.0,19.0,0.011599375418246795,-0.00390176727105802
5.0,19.0,-0.05755074726745481,-0.06357585494606381
6.0,19.0,0.026098594691055195,0.04659169153086996
7.0,19.0,0.022752621012714795,0.02134496212990597
8.0,19.0,0.05732768235556547,0.07872389258664218
9.0,19.0,0.042828463082757194,0.06036263484048668
0.0,20.0,0.013763007720711623,0.029310739638195638
1.0,20.0,0.06859124986013193,0.08312342569269522
2.0,20.0,-0.052254671590019106,-0.07602473093656963
3.0,20.0,-0.1328186192234531,-0.13098236775818634
4.0,20.0,0.007049345417925447,-0.006182734142431831
5.0,20.0,-0.060087277609936304,-0.06457522326539959
6.0,20.0,0.03054716347767706,0.022441035035493547
7.0,20.0,0.01711983887210471,0.022441035035493547
8.0,20.0,0.06971019357726296,0.06823906572017414
9.0,20.0,0.038379769497594265,0.052209754980535934
0.0,21.0,0.01749693525019508,0.014476233899464317
1.0,21.0,0.07879193134960435,0.08856719480223411
2.0,21.0,-0.039340242951075445,-0.05961472700330561
3.0,21.0,-0.1396411456591998,-0.16790151601504616
4.0,21.0,-0.00033433634236037775,0.007637068277670169
5.0,21.0,-0.061629332441769775,-0.05277556138151147
6.0,21.0,0.02975593447007696,0.04867206200843505
7.0,21.0,0.02975593447007696,0.023595121395189846
8.0,21.0,0.056502841858910025,0.04867206200843505
9.0,21.0,0.028641479995542247,0.04867206200843505
0.0,22.0,0.01630556176010728,0.018019051991277457
1.0,22.0,0.0732633459906187,0.07999540915872833
2.0,22.0,-0.05070359615814161,-0.0646160908986572
3.0,22.0,-0.11324547688184045,-0.15413749569608629
4.0,22.0,0.0029037301764575016,0.01228050040169866
5.0,22.0,-0.07862407862407865,-0.06346838058074145
6.0,22.0,0.04310922492740683,0.028348444852519288
7.0,22.0,0.01742238105874476,0.021462182945024735
8.0,22.0,0.046459682823319276,0.0616320440720763
9.0,22.0,0.04310922492740683,0.06048433375416055
0.0,23.0,0.006666666666666672,0.016640072942785567
1.0,23.0,0.06444444444444437,0.06564850695235935
2.0,23.0,-0.04555555555555559,-0.062001367677228185
3.0,23.0,-0.12666666666666665,-0.1349441531798495
4.0,23.0,0.002222222222222224,-0.0015956234328697936
5.0,23.0,-0.04666666666666671,-0.062001367677228185
6.0,23.0,0.024444444444444467,0.02689765215409171
7.0,23.0,0.025555555555555578,0.04285388648279015
8.0,23.0,0.046666666666666586,0.06108958285844551
9.0,23.0,0.04888888888888881,0.04741281057670399
0.0,24.0,0.024177300201477573,0.023143904674610444
1.0,24.0,0.06447280053727332,0.08845096241979827
2.0,24.0,-0.04857846429370942,-0.06966086159486705
3.0,24.0,-0.1504365345869711,-0.16590284142988088
4.0,24.0,-0.0049250055965972235,-0.0009165902841430144
5.0,24.0,-0.03962390866353256,-0.05591200733272235
6.0,24.0,0.03089321692411022,0.04147571035747022
7.0,24.0,0.032012536377882324,0.016269477543538028
8.0,24.0,0.052160286545780137,0.06553620531622367
9.0,24.0,0.03984777255428708,0.057516040329972526
0.0,25.0,0.023745519713261644,0.013582924323707364
1.0,25.0,0.06630824372759847,0.07864399041205337
2.0,25.0,-0.05129928315412193,-0.06631663052163
3.0,25.0,-0.11850358422939068,-0.14735760757904348
4.0,25.0,0.0024641577060931672,-0.009245519917817597
5.0,25.0,-0.07370071684587823,-0.057185252825020016
6.0,25.0,0.03494623655913979,0.036411368565232326
7.0,25.0,0.01590501792114694,0.020431457596164854
8.0,25.0,0.055107526881720326,0.07065403492751963
9.0,25.0,0.04502688172043012,0.06038123501883353
0.0,26.0,0.010822269329465627,0.024062036720264576
1.0,26.0,0.06214437130425078,0.06739651043448516
2.0,26.0,-0.03268994756220015,-0.05918576804652761
3.0,26.0,-0.13979694298783885,-0.15383738168548297
4.0,26.0,0.01305366506749977,-0.002166723685711042
5.0,26.0,-0.05500390494254157,-0.0854145284525031
6.0,26.0,0.029789133102755837,0.041167750028509545
7.0,26.0,0.03090483097177291,0.04458889269015854
8.0,26.0,0.048755996876045926,0.057133082449538186
9.0,26.0,0.03202052884078998,0.06625612954726884
0.0,27.0,0.012321012321012318,0.02833638025594155
1.0,27.0,0.07004107004106996,0.06718464351005493
2.0,27.0,-0.03540903540903545,-0.045932358318098734
3.0,27.0,-0.13197913197913197,-0.16247714808043875
4.0,27.0,-0.006549006549006567,0.011197440585009176
5.0,27.0,-0.04650904650904656,-0.06535648994515543
6.0,27.0,0.03896103896103898,0.02262340036563076
7.0,27.0,0.016761016761016764,0.019195612431444284
8.0,27.0,0.0434010434010433,0.06375685557586845
9.0,27.0,0.03896103896103898,0.06147166361974414
0.0,28.0,0.01874581566614599,0.027287319422150933
1.0,28.0,0.06895782191475114,0.07888099059848655
2.0,28.0,-0.03704530238785986,-0.05067645035542309
3.0,28.0,-0.14193260432939073,-0.15042421462967207
4.0,28.0,0.0064717696942647035,0.014675533134602195
5.0,28.0,-0.0660566837759429,-0.08048612703508362
6.0,28.0,0.03325150636018751,0.024994267369869344
7.0,28.0,0.022093282749386343,0.02384774134372855
8.0,28.0,0.04998884177638915,0.05939004815409318
9.0,28.0,0.0455255523320688,0.05251089199724841
0.0,29.0,0.01012348425853821,0.020314472627108976
1.0,29.0,0.0635220825453331,0.07884769884081257
2.0,29.0,-0.03993770163533212,-0.07609319407781466
3.0,29.0,-0.1411725442207142,-0.18283025364398026
4.0,29.0,0.006786071865613521,0.0053942384942041064
5.0,29.0,-0.06663700077872962,-0.048548146447836574
6.0,29.0,0.024585604627878527,0.045564099621255676
7.0,29.0,0.03459784180665259,0.029496155170435048
8.0,29.0,0.0546223161642006,0.06966601629748662
9.0,29.0,0.05350984536655904,0.05818891311832903


==> pics/RAA_scatter/cifar10_XP_resnet20_rate10_regression.txt <==
dataset,model,rate,a,b,r2,acc
cifar10,resnet20,10,1.156326817010114,0.0,0.9659273713746236,0.8750733333333334


==> pics/RAA_scatter/cifar10_XP_resnet20_rate2.txt <==
class,model,before,after
0.0,0.0,0.032056293979671684,0.026069518716577637
1.0,0.0,0.07226627945939906,0.07063279857397506
2.0,0.0,-0.046129788897576234,-0.037433155080213866
3.0,0.0,-0.13771920026806653,-0.1254456327985739
4.0,0.0,0.010834357198704393,-0.009581105169340399
5.0,0.0,-0.058416173349715196,-0.059714795008912636
6.0,0.0,0.026471573774153975,0.020499108734402947
7.0,0.0,0.015302133363118559,0.03163992869875233
8.0,0.0,0.047693510555121145,0.0394385026737969
9.0,0.0,0.03764101418518939,0.04389483065953666
0.0,1.0,0.01018010963194988,0.012952507472600513
1.0,1.0,0.0705895514039601,0.06276984390567915
2.0,1.0,-0.035686318380132045,-0.03243662127753791
3.0,1.0,-0.13748741469963083,-0.11657256725340413
4.0,1.0,0.0012305627027631612,0.009631351710395263
5.0,1.0,-0.061416265801543864,-0.07893280194841142
6.0,1.0,0.03367267032106501,0.02845123436289168
7.0,1.0,0.03591005705336169,0.02513007860068643
8.0,1.0,0.04821568408099343,0.04727111701538798
9.0,1.0,0.034791363687213354,0.04173585741171256
0.0,2.0,0.010697570759973315,0.024023026679951348
1.0,2.0,0.06529975484733673,0.06498394774714931
2.0,2.0,-0.0416759527523958,-0.034650725119008075
3.0,2.0,-0.1174504123022063,-0.12653603454001988
4.0,2.0,0.0006685981724983786,0.0029890401859847624
5.0,2.0,-0.06061956763984846,-0.07118343850326583
6.0,2.0,0.030755515934923188,0.0339864939665671
7.0,2.0,0.025183864497437113,0.02845123436289168
8.0,2.0,0.05192779139737015,0.04173585741171256
9.0,2.0,0.035212837084912046,0.03620059780803726
0.0,3.0,0.011035559023520254,0.012911843276936837
1.0,3.0,0.0667707056069557,0.06077471059661619
2.0,3.0,-0.04135547876490918,-0.04496883348174532
3.0,3.0,-0.13276111916174338,-0.1362422083704363
4.0,3.0,-0.00122617322483557,0.006233303650935051
5.0,3.0,-0.053617211013265,-0.05276046304541407
6.0,3.0,0.031100211793557056,0.03628673196794309
7.0,3.0,0.02329729127187608,0.0329474621549422
8.0,3.0,0.05005016163192502,0.04630454140694565
9.0,3.0,0.04670605283691889,0.03851291184327702
0.0,4.0,0.026730790739290942,0.029444568369395595
1.0,4.0,0.07594228833463813,0.08298014722284187
2.0,4.0,-0.05044178503523099,-0.0709346419808164
3.0,4.0,-0.15893076837042835,-0.12000892259647548
4.0,4.0,-0.00011184431271668604,-0.005130492973455206
5.0,4.0,-0.04373112627222908,-0.06089672094579521
6.0,4.0,0.009954143831786175,0.028329243809948796
7.0,4.0,0.03567833575662682,0.024983270131608396
8.0,4.0,0.055810312045632415,0.05844300691501227
9.0,4.0,0.04909965328263051,0.032790542047735995
0.0,5.0,0.014037057832678347,0.011261010146058644
1.0,5.0,0.07130825379000562,0.06700858512654692
2.0,5.0,-0.04211117349803479,-0.03779685583677114
3.0,5.0,-0.14430095451993258,-0.12476307280633292
4.0,5.0,0.005053340819764244,0.0023413981491805
5.0,5.0,-0.06457046603032005,-0.07570520682350325
6.0,5.0,0.034250421111735076,0.01906567064332702
7.0,5.0,0.01516002245929261,0.0302151856394247
8.0,5.0,0.06793935991016282,0.06700858512654692
9.0,5.0,0.04323413812464918,0.041364700635522375
0.0,6.0,0.020408163265306103,0.016761016761016764
1.0,6.0,0.0705921712947473,0.07004107004106996
2.0,6.0,-0.03423664547786334,-0.02208902208902212
3.0,6.0,-0.14241106278577007,-0.14751914751914752
4.0,6.0,0.008140961302553778,0.0023310023310023206
5.0,6.0,-0.06434705029552813,-0.07536907536907544
6.0,6.0,0.021523363443738133,0.028971028971028982
7.0,6.0,0.02375376380060219,0.02564102564102565
8.0,6.0,0.054979368796698895,0.0533910533910533
9.0,6.0,0.04159696665551466,0.04784104784104774
0.0,7.0,0.006141820212172039,0.013235457679902148
1.0,7.0,0.06867671691792294,0.06995884773662546
2.0,7.0,-0.041876046901172505,-0.05016127238349464
3.0,7.0,-0.1367950865438302,-0.1213435657880102
4.0,7.0,0.013958682300390919,0.006562117673228803
5.0,7.0,-0.06085985482970407,-0.041263485707930175
6.0,7.0,0.03629257398101629,0.02102102102102105
7.0,7.0,0.015075376884422186,0.02102102102102105
8.0,7.0,0.05192629815745392,0.04437771104437764
9.0,7.0,0.04745951982132885,0.03659214770325886
0.0,8.0,0.026471573774153975,0.028463420057816397
1.0,8.0,0.05662906288394948,0.05625972870802755
2.0,8.0,-0.06623478163743998,-0.052701801200800535
3.0,8.0,-0.1019769909527532,-0.12497220369134973
4.0,8.0,0.007483525075393767,0.0040026684456304735
5.0,8.0,-0.06288394951412936,-0.05714921058483434
6.0,8.0,0.027588517815257518,0.03179897709584175
7.0,8.0,0.015302133363118559,0.022904158327774142
8.0,8.0,0.04992739863732823,0.048476762285968394
9.0,8.0,0.047693510555121145,0.042917500555926136
0.0,9.0,0.021547393100368406,0.020657485561972524
1.0,9.0,0.05839008596628324,0.05619724566859172
2.0,9.0,-0.04432287596293409,-0.049311417147934244
3.0,9.0,-0.13587138550854083,-0.11594846734784534
4.0,9.0,0.011499385955118874,0.0017769880053310149
5.0,9.0,-0.06218599977671104,-0.048200799644602395
6.0,9.0,0.014848721670202052,0.013993780541981403
7.0,9.0,0.03047895500725688,0.030653043091959205
8.0,9.0,0.0595065312046443,0.05064415815193245
9.0,9.0,0.04610918834431171,0.039537983118614034
0.0,10.0,0.019036954087346042,0.015642458100558674
1.0,10.0,0.06830907054871214,0.06480446927374295
2.0,10.0,-0.04031354983202691,-0.03463687150837992
3.0,10.0,-0.1276595744680851,-0.1083798882681564
4.0,10.0,0.0,-0.014525139664804482
5.0,10.0,-0.07278835386338192,-0.06480446927374307
6.0,10.0,0.03247480403135501,0.021229050279329628
7.0,10.0,0.020156774916013455,0.017877094972067055
8.0,10.0,0.05487122060470317,0.051396648044692655
9.0,10.0,0.04591265397536398,0.051396648044692655
0.0,11.0,0.01439571476397726,0.001332149200710456
1.0,11.0,0.06461332440575823,0.07238010657193597
2.0,11.0,-0.038053788639660774,-0.03197158081705156
3.0,11.0,-0.13514116728043743,-0.11523090586145648
4.0,11.0,0.016627608525834198,-0.0031083481349911462
5.0,11.0,-0.05590893873451627,-0.06749555950266438
6.0,11.0,0.02332328981140501,0.03463587921847247
7.0,11.0,0.02443923669233348,0.017984014209591465
8.0,11.0,0.05233790871554508,0.04351687388987555
9.0,11.0,0.03336681173976123,0.04795737122557716
0.0,12.0,0.034907138062206314,0.03582989172898763
1.0,12.0,0.06959051241888557,0.06373479182944516
2.0,12.0,-0.05907361825911844,-0.04342002455631214
3.0,12.0,-0.14634146341463417,-0.156155820962161
4.0,12.0,0.004699037816066213,0.005692599620493351
5.0,12.0,-0.07026180353546663,-0.0545819845964952
6.0,12.0,0.03266950100693668,0.029132715704877788
7.0,12.0,0.025956589841127767,0.01908695166871303
8.0,12.0,0.06175878272544184,0.05480522379729871
9.0,12.0,0.0460953233385545,0.04587565576515239
0.0,13.0,0.007154035323049489,0.02227171492204902
1.0,13.0,0.07757657053431703,0.08017817371937634
2.0,13.0,-0.04650122959982112,-0.05122494432071274
3.0,13.0,-0.12586630896490045,-0.13140311804008908
4.0,13.0,0.010507489380728902,0.01113585746102451
5.0,13.0,-0.06550413592667112,-0.06904231625835196
6.0,13.0,0.01945003353454067,0.03229398663697108
7.0,13.0,0.01945003353454067,0.021158129175946568
8.0,13.0,0.048513302034428794,0.048997772828507716
9.0,13.0,0.05522021014978762,0.03563474387527843
0.0,14.0,0.019406647334374395,0.020770854159724593
1.0,14.0,0.06736560339058667,0.06408974786182381
2.0,14.0,-0.031898282400178404,-0.05587026546706655
3.0,14.0,-0.1545839839393263,-0.13028990336554477
4.0,14.0,-0.015168414008476407,-0.009219149172498027
5.0,14.0,-0.046397501672986806,-0.045873597689659006
6.0,14.0,0.027213919250501997,0.028546040208819345
7.0,14.0,0.029444568369395595,0.02965678107297574
8.0,14.0,0.05844300691501227,0.05631456181272906
9.0,14.0,0.046174436761097476,0.04187493057869594
0.0,15.0,0.020977460388306224,0.021727019498607326
1.0,15.0,0.0667261771925909,0.06852367688022284
2.0,15.0,-0.04820352599866103,-0.04735376044568243
3.0,15.0,-0.1318902030796697,-0.14094707520891359
4.0,15.0,-0.005802276277616584,-0.010584958217270143
5.0,15.0,-0.0593617496094622,-0.04178272980501391
6.0,15.0,0.02990403927694716,0.026183844011142147
7.0,15.0,0.024324927471546576,0.026183844011142147
8.0,15.0,0.05556795358178973,0.055153203342618376
9.0,15.0,0.04775719705422891,0.04289693593314774
0.0,16.0,0.015625000000000014,0.006778530947883092
1.0,16.0,0.06696428571428564,0.06456272919213238
2.0,16.0,-0.02343750000000002,-0.01989109901100125
3.0,16.0,-0.14174107142857142,-0.15212801422380268
4.0,16.0,-0.008928571428571437,0.00011112345816200576
5.0,16.0,-0.06696428571428577,-0.059895543949327765
6.0,16.0,0.02566964285714288,0.033448160906767437
7.0,16.0,0.04464285714285718,0.03233692632514725
8.0,16.0,0.050223214285714204,0.046782975886209485
9.0,16.0,0.0379464285714286,0.04789421046782966
0.0,17.0,0.02045378339108079,0.02174395384956741
1.0,17.0,0.07186766513915269,0.06722875526958064
2.0,17.0,-0.03878394992735002,-0.04814732638118482
3.0,17.0,-0.13714094109757463,-0.12025737741291319
4.0,17.0,0.0014530010059237374,0.007321943643221711
5.0,17.0,-0.06337319771990621,-0.05702240958508986
6.0,17.0,0.02268916955404044,0.02063456844907928
7.0,17.0,0.027159941879959747,0.015087641446638626
8.0,17.0,0.059573041242874596,0.05613490126469933
9.0,17.0,0.036101486531798364,0.037275349456401236
0.0,18.0,0.01476629288331308,0.009944751381215478
1.0,18.0,0.06916842455867661,0.053038674033149096
2.0,18.0,-0.05406905739980012,-0.03425414364640887
3.0,18.0,-0.12623515043854772,-0.11712707182320439
4.0,18.0,0.013656045298101575,0.01657458563535913
5.0,18.0,-0.05739980015543463,-0.06961325966850834
6.0,18.0,0.019207283224159093,0.022099447513812175
7.0,18.0,0.0225380259797936,0.022099447513812175
8.0,18.0,0.051404463195292564,0.046408839779005444
9.0,18.0,0.04696347285444655,0.050828729281767876
0.0,19.0,0.028329243809948796,0.023271350629105923
1.0,19.0,0.06959625250948027,0.06446943547489138
2.0,19.0,-0.046397501672986806,-0.04910366328916605
3.0,19.0,-0.1545839839393263,-0.14820175926956908
4.0,19.0,0.011599375418246795,-0.010132501948558064
5.0,19.0,-0.05755074726745481,-0.03796904576327805
6.0,19.0,0.026098594691055195,0.024384812381694723
7.0,19.0,0.022752621012714795,0.024384812381694723
8.0,19.0,0.05732768235556547,0.06892328248524658
9.0,19.0,0.042828463082757194,0.039973276917937915
0.0,20.0,0.013763007720711623,0.01612006670372437
1.0,20.0,0.06859124986013193,0.06392440244580322
2.0,20.0,-0.052254671590019106,-0.04613674263479709
3.0,20.0,-0.1328186192234531,-0.11395219566425784
4.0,20.0,0.007049345417925447,-0.009449694274596946
5.0,20.0,-0.060087277609936304,-0.06281267370761534
6.0,20.0,0.03054716347767706,0.021678710394663785
7.0,20.0,0.01711983887210471,0.03168426903835473
8.0,20.0,0.06971019357726296,0.061700944969427456
9.0,20.0,0.038379769497594265,0.03724291272929415
0.0,21.0,0.01749693525019508,0.0075622775800712055
1.0,21.0,0.07879193134960435,0.0687277580071174
2.0,21.0,-0.039340242951075445,-0.03692170818505339
3.0,21.0,-0.1396411456591998,-0.1292259786476868
4.0,21.0,-0.00033433634236037775,-0.002446619217081828
5.0,21.0,-0.061629332441769775,-0.04693060498220642
6.0,21.0,0.02975593447007696,0.0298042704626335
7.0,21.0,0.02975593447007696,0.016459074733096126
8.0,21.0,0.056502841858910025,0.05204626334519568
9.0,21.0,0.028641479995542247,0.04092526690391465
0.0,22.0,0.01630556176010728,0.03317746604319756
1.0,22.0,0.0732633459906187,0.06657759964373187
2.0,22.0,-0.05070359615814161,-0.0692496103317747
3.0,22.0,-0.11324547688184045,-0.12268982409262967
4.0,22.0,0.0029037301764575016,0.017590737029614827
5.0,22.0,-0.07862407862407865,-0.05811623246492989
6.0,22.0,0.04310922492740683,0.017590737029614827
7.0,22.0,0.01742238105874476,0.026497439323090673
8.0,22.0,0.046459682823319276,0.047650857270095694
9.0,22.0,0.04310922492740683,0.04097083054998893
0.0,23.0,0.006666666666666672,0.006875138611665539
1.0,23.0,0.06444444444444437,0.06897316478154793
2.0,23.0,-0.04555555555555559,-0.029718341095586655
3.0,23.0,-0.12666666666666665,-0.1295187402971834
4.0,23.0,0.002222222222222224,0.006875138611665539
5.0,23.0,-0.04666666666666671,-0.049678420935906034
6.0,23.0,0.024444444444444467,0.013528498558438665
7.0,23.0,0.025555555555555578,0.023508538478598354
8.0,23.0,0.046666666666666586,0.04790419161676636
9.0,23.0,0.04888888888888881,0.041250831669993236
0.0,24.0,0.024177300201477573,0.020749665327978648
1.0,24.0,0.06447280053727332,0.06202588130298972
2.0,24.0,-0.04857846429370942,-0.04841588576528335
3.0,24.0,-0.1504365345869711,-0.1376617581436858
4.0,24.0,-0.0049250055965972235,0.007362784471218262
5.0,24.0,-0.03962390866353256,-0.0640339134315038
6.0,24.0,0.03089321692411022,0.019634091923248616
7.0,24.0,0.032012536377882324,0.037483266398929134
8.0,24.0,0.052160286545780137,0.056448014279339556
9.0,24.0,0.03984777255428708,0.04640785363676927
0.0,25.0,0.023745519713261644,0.022335815090565626
1.0,25.0,0.06630824372759847,0.06678519835537274
2.0,25.0,-0.05129928315412193,-0.03544838315368379
3.0,25.0,-0.11850358422939068,-0.11323480386709633
4.0,25.0,0.0024641577060931672,-0.003222580286698537
5.0,25.0,-0.07370071684587823,-0.06211801311256813
6.0,25.0,0.03494623655913979,0.022335815090565626
7.0,25.0,0.01590501792114694,0.014557173019224358
8.0,25.0,0.055107526881720326,0.05011667963107003
9.0,25.0,0.04502688172043012,0.037893099233248156
0.0,26.0,0.010822269329465627,0.011335852411647017
1.0,26.0,0.06214437130425078,0.05912424983329619
2.0,26.0,-0.03268994756220015,-0.03200711269170932
3.0,26.0,-0.13979694298783885,-0.11869304289842188
4.0,26.0,0.01305366506749977,0.00689042009335406
5.0,26.0,-0.05500390494254157,-0.0709046454767727
6.0,26.0,0.029789133102755837,0.03245165592353857
7.0,26.0,0.03090483097177291,0.035785730162258285
8.0,26.0,0.048755996876045926,0.0424538786396976
9.0,26.0,0.03202052884078998,0.033563014003111805
0.0,27.0,0.012321012321012318,0.016949152542372982
1.0,27.0,0.07004107004106996,0.06679960119641079
2.0,27.0,-0.03540903540903545,-0.0384402348510025
3.0,27.0,-0.13197913197913197,-0.11266201395812551
4.0,27.0,-0.006549006549006567,0.0014401240722278486
5.0,27.0,-0.04650904650904656,-0.048410324581810084
6.0,27.0,0.03896103896103898,0.02470366677744555
7.0,27.0,0.016761016761016764,0.013625789298770454
8.0,27.0,0.0434010434010433,0.0446438462390606
9.0,27.0,0.03896103896103898,0.03135039326465061
0.0,28.0,0.01874581566614599,0.01757117437722424
1.0,28.0,0.06895782191475114,0.062055160142348714
2.0,28.0,-0.03704530238785986,-0.03469750889679716
3.0,28.0,-0.14193260432939073,-0.14034697508896796
4.0,28.0,0.0064717696942647035,0.01312277580071178
5.0,28.0,-0.0660566837759429,-0.0602758007117438
6.0,28.0,0.03325150636018751,0.026467971530249157
7.0,28.0,0.022093282749386343,0.025355871886121043
8.0,28.0,0.04998884177638915,0.043149466192170756
9.0,28.0,0.0455255523320688,0.04759786476868322
0.0,29.0,0.01012348425853821,0.02294137204920764
1.0,29.0,0.0635220825453331,0.06283941039565552
2.0,29.0,-0.03993770163533212,-0.03690568547046436
3.0,29.0,-0.1411725442207142,-0.12889282943588604
4.0,29.0,0.006786071865613521,-0.009198714396542141
5.0,29.0,-0.06663700077872962,-0.044663637371162586
6.0,29.0,0.024585604627878527,0.019616535520336972
7.0,29.0,0.03459784180665259,0.02959104510694897
8.0,29.0,0.0546223161642006,0.04067383353651774
9.0,29.0,0.05350984536655904,0.04399867006538841


==> pics/RAA_scatter/cifar10_XP_resnet20_rate20.txt <==
class,model,before,after
0.0,0.0,0.032056293979671684,0.037893231649189764
1.0,0.0,0.07226627945939906,0.11177311725452825
2.0,0.0,-0.046129788897576234,-0.08722592945662529
3.0,0.0,-0.13771920026806653,-0.18612964728312667
4.0,0.0,0.010834357198704393,-0.013346043851286927
5.0,0.0,-0.058416173349715196,-0.08722592945662529
6.0,0.0,0.026471573774153975,0.036701620591039145
7.0,0.0,0.015302133363118559,0.041468064823641626
8.0,0.0,0.047693510555121145,0.08794089609151584
9.0,0.0,0.03764101418518939,0.05815061963775032
0.0,1.0,0.01018010963194988,0.026037332065152814
1.0,1.0,0.0705895514039601,0.08905005350136735
2.0,1.0,-0.035686318380132045,-0.04054214718820581
3.0,1.0,-0.13748741469963083,-0.17370110569492334
4.0,1.0,0.0012305627027631612,-0.03340863155391751
5.0,1.0,-0.061416265801543864,-0.08690999881108066
6.0,1.0,0.03367267032106501,0.04387112115087391
7.0,1.0,0.03591005705336169,0.001070027345143279
8.0,1.0,0.04821568408099343,0.08429437641184173
9.0,1.0,0.034791363687213354,0.09023897277374876
0.0,2.0,0.010697570759973315,0.01011302795954783
1.0,2.0,0.06529975484733673,0.10172516359309937
2.0,2.0,-0.0416759527523958,-0.07555026769779893
3.0,2.0,-0.1174504123022063,-0.19214753123140985
4.0,2.0,0.0006685981724983786,-0.004164187983343318
5.0,2.0,-0.06061956763984846,-0.07555026769779893
6.0,2.0,0.030755515934923188,0.051754907792980344
7.0,2.0,0.025183864497437113,0.014872099940511547
8.0,2.0,0.05192779139737015,0.07792980368828079
9.0,2.0,0.035212837084912046,0.09101725163593101
0.0,3.0,0.011035559023520254,0.0
1.0,3.0,0.0667707056069557,0.10107015457788357
2.0,3.0,-0.04135547876490918,-0.07966706302021397
3.0,3.0,-0.13276111916174338,-0.18430439952437566
4.0,3.0,-0.00122617322483557,-0.008323424494649234
5.0,3.0,-0.053617211013265,-0.06183115338882276
6.0,3.0,0.031100211793557056,0.04161712247324617
7.0,3.0,0.02329729127187608,0.020214030915576713
8.0,3.0,0.05005016163192502,0.0820451843043996
9.0,3.0,0.04670605283691889,0.08917954815695608
0.0,4.0,0.026730790739290942,0.03920867596234065
1.0,4.0,0.07594228833463813,0.10475509474436907
2.0,4.0,-0.05044178503523099,-0.10022643308306514
3.0,4.0,-0.15893076837042835,-0.20152544392801802
4.0,4.0,-0.00011184431271668604,-0.0025026814444047084
5.0,4.0,-0.04373112627222908,-0.05851507567631978
6.0,4.0,0.009954143831786175,0.06423549040638787
7.0,4.0,0.03567833575662682,0.005839590036944364
8.0,4.0,0.055810312045632415,0.07853652723155771
9.0,4.0,0.04909965328263051,0.07019425575020864
0.0,5.0,0.014037057832678347,0.01815592737629047
1.0,5.0,0.07130825379000562,0.11308888097780935
2.0,5.0,-0.04211117349803479,-0.10051026462560816
3.0,5.0,-0.14430095451993258,-0.19306989438708907
4.0,5.0,0.005053340819764244,0.0039159843360626195
5.0,5.0,-0.06457046603032005,-0.06372374510501955
6.0,5.0,0.034250421111735076,0.06206241841699301
7.0,5.0,0.01516002245929261,0.022902575056366423
8.0,5.0,0.06793935991016282,0.08698231873739175
9.0,5.0,0.04323413812464918,0.05019579921680314
0.0,6.0,0.020408163265306103,-0.0016658733936221655
1.0,6.0,0.0705921712947473,0.11375535459305094
2.0,6.0,-0.03423664547786334,-0.09804854831032844
3.0,6.0,-0.14241106278577007,-0.17420276059019524
4.0,6.0,0.008140961302553778,0.01142313184197994
5.0,6.0,-0.06434705029552813,-0.08138981437410758
6.0,6.0,0.021523363443738133,0.05188005711565918
7.0,6.0,0.02375376380060219,0.02213231794383621
8.0,6.0,0.054979368796698895,0.08400761542122798
9.0,6.0,0.04159696665551466,0.0721085197524988
0.0,7.0,0.006141820212172039,0.006936139679502411
1.0,7.0,0.06867671691792294,0.08706051183927287
2.0,7.0,-0.041876046901172505,-0.07079646017699118
3.0,7.0,-0.1367950865438302,-0.20832336761540302
4.0,7.0,0.013958682300390919,0.0033484812245873157
5.0,7.0,-0.06085985482970407,-0.08155943554173646
6.0,7.0,0.03629257398101629,0.05716335804831374
7.0,7.0,0.015075376884422186,0.024874431954077885
8.0,7.0,0.05192629815745392,0.0822769672327194
9.0,7.0,0.04745951982132885,0.09901937335565651
0.0,8.0,0.026471573774153975,0.024751883295468062
1.0,8.0,0.05662906288394948,0.1048666746382877
2.0,8.0,-0.06623478163743998,-0.10080114791342824
3.0,8.0,-0.1019769909527532,-0.19526485710869304
4.0,8.0,0.007483525075393767,-0.005141695563792995
5.0,8.0,-0.06288394951412936,-0.04460121965801746
6.0,8.0,0.027588517815257518,0.04388377376539514
7.0,8.0,0.015302133363118559,0.0044242496711705435
8.0,8.0,0.04992739863732823,0.07497309577902664
9.0,8.0,0.047693510555121145,0.09290924309458327
0.0,9.0,0.021547393100368406,0.034646416706217376
1.0,9.0,0.05839008596628324,0.1034646416706218
2.0,9.0,-0.04432287596293409,-0.09349786426198384
3.0,9.0,-0.13587138550854083,-0.1919791172282866
4.0,9.0,0.011499385955118874,-0.018747033697199853
5.0,9.0,-0.06218599977671104,-0.04010441385856661
6.0,9.0,0.014848721670202052,0.05244423350735645
7.0,9.0,0.03047895500725688,0.002610346464167038
8.0,9.0,0.0595065312046443,0.08092074038917897
9.0,9.0,0.04610918834431171,0.07024205030849552
0.0,10.0,0.019036954087346042,0.029657976560631346
1.0,10.0,0.06830907054871214,0.1133700071753169
2.0,10.0,-0.04031354983202691,-0.07677589093518301
3.0,10.0,-0.1276595744680851,-0.1628796938531453
4.0,10.0,0.0,-0.039703420234393695
5.0,10.0,-0.07278835386338192,-0.09830184166467358
6.0,10.0,0.03247480403135501,0.04998804113848355
7.0,10.0,0.020156774916013455,0.029657976560631346
8.0,10.0,0.05487122060470317,0.08825639799091123
9.0,10.0,0.04591265397536398,0.06673044726142066
0.0,11.0,0.01439571476397726,0.018199119781134743
1.0,11.0,0.06461332440575823,0.09670512668014754
2.0,11.0,-0.038053788639660774,-0.07101225169501603
3.0,11.0,-0.13514116728043743,-0.167360532889259
4.0,11.0,0.016627608525834198,-0.016295943856310273
5.0,11.0,-0.05590893873451627,-0.08171761627215414
6.0,11.0,0.02332328981140501,0.057452123230641146
7.0,11.0,0.02443923669233348,0.015820149875104054
8.0,11.0,0.05233790871554508,0.07886285238491736
9.0,11.0,0.03336681173976123,0.0693469727607946
0.0,12.0,0.034907138062206314,0.018233483305706805
1.0,12.0,0.06959051241888557,0.09282500591996214
2.0,12.0,-0.05907361825911844,-0.04451811508406342
3.0,12.0,-0.14634146341463417,-0.20672507695950743
4.0,12.0,0.004699037816066213,0.006393559081221833
5.0,12.0,-0.07026180353546663,-0.07174994080037886
6.0,12.0,0.03266950100693668,0.033625384797537274
7.0,12.0,0.025956589841127767,0.0217854605730523
8.0,12.0,0.06175878272544184,0.08690504380771966
9.0,12.0,0.0460953233385545,0.06322519535874971
0.0,13.0,0.007154035323049489,-0.00381315538608196
1.0,13.0,0.07757657053431703,0.1081982840800764
2.0,13.0,-0.04650122959982112,-0.10033365109628212
3.0,13.0,-0.12586630896490045,-0.194470924690181
4.0,13.0,0.010507489380728902,0.0033365109628217646
5.0,13.0,-0.06550413592667112,-0.06935176358436597
6.0,13.0,0.01945003353454067,0.0688751191611059
7.0,13.0,0.01945003353454067,0.01286939942802673
8.0,13.0,0.048513302034428794,0.09866539561487142
9.0,13.0,0.05522021014978762,0.07602478551000963
0.0,14.0,0.019406647334374395,0.04585204443394004
1.0,14.0,0.06736560339058667,0.10730323800519985
2.0,14.0,-0.031898282400178404,-0.10423067832663667
3.0,14.0,-0.1545839839393263,-0.17277239423304183
4.0,14.0,-0.015168414008476407,0.0009454029780194079
5.0,14.0,-0.046397501672986806,-0.074686835263531
6.0,14.0,0.027213919250501997,0.054124320491609625
7.0,14.0,0.029444568369395595,0.02812573859607663
8.0,14.0,0.05844300691501227,0.05766958165918231
9.0,14.0,0.046174436761097476,0.05766958165918231
0.0,15.0,0.020977460388306224,0.0019015925837888457
1.0,15.0,0.0667261771925909,0.10886617542191587
2.0,15.0,-0.04820352599866103,-0.06584264321369147
3.0,15.0,-0.1318902030796697,-0.20489660090325645
4.0,15.0,-0.005802276277616584,-0.014737342524364247
5.0,15.0,-0.0593617496094622,-0.058711671024483
6.0,15.0,0.02990403927694716,0.05062990254338005
7.0,15.0,0.024324927471546576,0.01140955550273347
8.0,15.0,0.05556795358178973,0.0969812217732351
9.0,15.0,0.04775719705422891,0.0743998098407416
0.0,16.0,0.015625000000000014,0.015270818420424761
1.0,16.0,0.06696428571428564,0.10832736816988799
2.0,16.0,-0.02343750000000002,-0.05392507754712468
3.0,16.0,-0.14174107142857142,-0.1923168694822237
4.0,16.0,-0.008928571428571437,-0.014554998806967298
5.0,16.0,-0.06696428571428577,-0.06704843712717719
6.0,16.0,0.02566964285714288,0.03197327606776432
7.0,16.0,0.04464285714285718,0.021235981865903173
8.0,16.0,0.050223214285714204,0.08804581245526139
9.0,16.0,0.0379464285714286,0.06299212598425205
0.0,17.0,0.02045378339108079,-0.014018141123807306
1.0,17.0,0.07186766513915269,0.10613735422311221
2.0,17.0,-0.03878394992735002,-0.05289197785369294
3.0,17.0,-0.13714094109757463,-0.202497349511132
4.0,17.0,0.0014530010059237374,-0.00695017080928262
5.0,17.0,-0.06337319771990621,-0.051713982801272165
6.0,17.0,0.02268916955404044,0.040169631287548614
7.0,17.0,0.027159941879959747,0.03545765107786549
8.0,17.0,0.059573041242874596,0.08375544822711752
9.0,17.0,0.036101486531798364,0.06255153728354346
0.0,18.0,0.01476629288331308,0.017556431386599708
1.0,18.0,0.06916842455867661,0.10354711572912934
2.0,18.0,-0.05406905739980012,-0.09351486922250093
3.0,18.0,-0.12623515043854772,-0.1962259644094112
4.0,18.0,0.013656045298101575,0.008001910904096415
5.0,18.0,-0.05739980015543463,-0.054102472232174854
6.0,18.0,0.019207283224159093,0.03188821211035465
7.0,18.0,0.0225380259797936,0.02830526692941591
8.0,18.0,0.051404463195292564,0.08563238982443566
9.0,18.0,0.04696347285444655,0.0689119789800549
0.0,19.0,0.028329243809948796,0.04457989721525039
1.0,19.0,0.06959625250948027,0.10314330106370269
2.0,19.0,-0.046397501672986806,-0.0844986255527668
3.0,19.0,-0.1545839839393263,-0.22194334887056288
4.0,19.0,0.011599375418246795,-0.005617306083423016
5.0,19.0,-0.05755074726745481,-0.07732759651009917
6.0,19.0,0.026098594691055195,0.04936058324369547
7.0,19.0,0.022752621012714795,0.025457153101470044
8.0,19.0,0.05732768235556547,0.08402055694992235
9.0,19.0,0.042828463082757194,0.08282538544281108
0.0,20.0,0.013763007720711623,0.010847538443199424
1.0,20.0,0.06859124986013193,0.10144236500178813
2.0,20.0,-0.052254671590019106,-0.05948265585886273
3.0,20.0,-0.1328186192234531,-0.16795804029085712
4.0,20.0,0.007049345417925447,-0.026105614495172288
5.0,20.0,-0.060087277609936304,-0.07617117654070803
6.0,20.0,0.03054716347767706,0.048992728573131514
7.0,20.0,0.01711983887210471,0.016807724401001315
8.0,20.0,0.06971019357726296,0.09548217904398625
9.0,20.0,0.038379769497594265,0.05614495172249378
0.0,21.0,0.01749693525019508,0.028742514970059908
1.0,21.0,0.07879193134960435,0.12335329341317364
2.0,21.0,-0.039340242951075445,-0.08383233532934126
3.0,21.0,-0.1396411456591998,-0.18682634730538913
4.0,21.0,-0.00033433634236037775,-0.03952095808383224
5.0,21.0,-0.061629332441769775,-0.0922155688622754
6.0,21.0,0.02975593447007696,0.07185628742514977
7.0,21.0,0.02975593447007696,0.011976047904191628
8.0,21.0,0.056502841858910025,0.08143712574850306
9.0,21.0,0.028641479995542247,0.08502994011976056
0.0,22.0,0.01630556176010728,0.03398926654740605
1.0,22.0,0.0732633459906187,0.11270125223613599
2.0,22.0,-0.05070359615814161,-0.09838998211091236
3.0,22.0,-0.11324547688184045,-0.23076923076923078
4.0,22.0,0.0029037301764575016,-0.006559332140727562
5.0,22.0,-0.07862407862407865,-0.05068574836016694
6.0,22.0,0.04310922492740683,0.05187835420393558
7.0,22.0,0.01742238105874476,0.02206320810971969
8.0,22.0,0.046459682823319276,0.10077519379844964
9.0,22.0,0.04310922492740683,0.06499701848539056
0.0,23.0,0.006666666666666672,0.018485390578413783
1.0,23.0,0.06444444444444437,0.10554561717352418
2.0,23.0,-0.04555555555555559,-0.08884913536076328
3.0,23.0,-0.12666666666666665,-0.19379844961240306
4.0,23.0,0.002222222222222224,0.0005963029218842515
5.0,23.0,-0.04666666666666671,-0.07334525939177101
6.0,23.0,0.024444444444444467,0.06022659511031603
7.0,23.0,0.025555555555555578,-0.0017889087656530194
8.0,23.0,0.046666666666666586,0.09600477042337509
9.0,23.0,0.04888888888888881,0.07692307692307693
0.0,24.0,0.024177300201477573,0.007909875359539716
1.0,24.0,0.06447280053727332,0.11337488015340366
2.0,24.0,-0.04857846429370942,-0.09875359539789073
3.0,24.0,-0.1504365345869711,-0.20421860019175453
4.0,24.0,-0.0049250055965972235,-0.00047938638542673414
5.0,24.0,-0.03962390866353256,-0.05680728667305848
6.0,24.0,0.03089321692411022,0.06663470757430487
7.0,24.0,0.032012536377882324,0.022291466922339343
8.0,24.0,0.052160286545780137,0.07622243528283795
9.0,24.0,0.03984777255428708,0.07382550335570467
0.0,25.0,0.023745519713261644,0.03002751525302071
1.0,25.0,0.06630824372759847,0.11735853571001326
2.0,25.0,-0.05129928315412193,-0.09319296566574946
3.0,25.0,-0.11850358422939068,-0.16018662519440127
4.0,25.0,0.0024641577060931672,-0.041751405670534675
5.0,25.0,-0.07370071684587823,-0.08840770427084575
6.0,25.0,0.03494623655913979,0.05515013757626514
7.0,25.0,0.01590501792114694,0.037205407345376265
8.0,25.0,0.055107526881720326,0.0958248594329466
9.0,25.0,0.04502688172043012,0.04797224548390959
0.0,26.0,0.010822269329465627,0.03945643104064849
1.0,26.0,0.06214437130425078,0.10501847657646927
2.0,26.0,-0.03268994756220015,-0.10478006913815709
3.0,26.0,-0.13979694298783885,-0.16795804029085712
4.0,26.0,0.01305366506749977,-0.022529502920491152
5.0,26.0,-0.05500390494254157,-0.08093932530694953
6.0,26.0,0.029789133102755837,0.058529026105614536
7.0,26.0,0.03090483097177291,0.0060793896769579135
8.0,26.0,0.048755996876045926,0.08594588151150323
9.0,26.0,0.03202052884078998,0.08117773274526172
0.0,27.0,0.012321012321012318,-0.002733864257696517
1.0,27.0,0.07004107004106996,0.08879115654344465
2.0,27.0,-0.03540903540903545,-0.09425888505883755
3.0,27.0,-0.13197913197913197,-0.18459526922619754
4.0,27.0,-0.006549006549006567,-0.002733864257696517
5.0,27.0,-0.04650904650904656,-0.060977059312968034
6.0,27.0,0.03896103896103898,0.051943420896231975
7.0,27.0,0.016761016761016764,0.032925234755735104
8.0,27.0,0.0434010434010433,0.09354570307856887
9.0,27.0,0.03896103896103898,0.07809342683941517
0.0,28.0,0.01874581566614599,0.02667457024303493
1.0,28.0,0.06895782191475114,0.08595139300533493
2.0,28.0,-0.03704530238785986,-0.09069353882631892
3.0,28.0,-0.14193260432939073,-0.20569057498518079
4.0,28.0,0.0064717696942647035,0.03023117960877293
5.0,28.0,-0.0660566837759429,-0.06935388263189092
6.0,28.0,0.03325150636018751,0.05986959098992293
7.0,28.0,0.022093282749386343,0.001778304682868934
8.0,28.0,0.04998884177638915,0.08120924718435092
9.0,28.0,0.0455255523320688,0.08002371072910493
0.0,29.0,0.01012348425853821,0.034523668288053165
1.0,29.0,0.0635220825453331,0.10570648950053395
2.0,29.0,-0.03993770163533212,-0.0853007474196227
3.0,29.0,-0.1411725442207142,-0.175465654288765
4.0,29.0,0.006786071865613521,-0.014117926207142036
5.0,29.0,-0.06663700077872962,-0.08055522600545731
6.0,29.0,0.024585604627878527,0.03689642899513586
7.0,29.0,0.03459784180665259,0.03215090758097047
8.0,29.0,0.0546223161642006,0.08791078419741376
9.0,29.0,0.05350984536655904,0.0582512753588801


==> pics/RAA_scatter/cifar10_XP_resnet20_rate20_regression.txt <==
dataset,model,rate,a,b,r2,acc
cifar10,resnet20,20,1.4261005853859696,0.0,0.9415576847829498,0.8398833333333332


==> pics/RAA_scatter/cifar10_XP_resnet20_rate2_regression.txt <==
dataset,model,rate,a,b,r2,acc
cifar10,resnet20,2,0.9417502729469487,0.0,0.9735854284306459,0.8995599999999999


==> pics/RAA_scatter/cifar10_XP_resnet20_rate4.txt <==
class,model,before,after
0.0,0.0,0.032056293979671684,0.020248349927284935
1.0,0.0,0.07226627945939906,0.07394563150240512
2.0,0.0,-0.046129788897576234,-0.05806018570309884
3.0,0.0,-0.13771920026806653,-0.12406309430585076
4.0,0.0,0.010834357198704393,0.002349256068911501
5.0,0.0,-0.058416173349715196,-0.07036581273073057
6.0,0.0,0.026471573774153975,0.029197896856471655
7.0,0.0,0.015302133363118559,0.03367267032106501
8.0,0.0,0.047693510555121145,0.04933437744714164
9.0,0.0,0.03764101418518939,0.04374091061640007
0.0,1.0,0.01018010963194988,0.020362497202953675
1.0,1.0,0.0705895514039601,0.07294696800179003
2.0,1.0,-0.035686318380132045,-0.0322219735958828
3.0,1.0,-0.13748741469963083,-0.13179682255538153
4.0,1.0,0.0012305627027631612,-0.019914969791899797
5.0,1.0,-0.061416265801543864,-0.06690534795256217
6.0,1.0,0.03367267032106501,0.033788319534571495
7.0,1.0,0.03591005705336169,0.018124860147684035
8.0,1.0,0.04821568408099343,0.055045871559632926
9.0,1.0,0.034791363687213354,0.05057059744909365
0.0,2.0,0.010697570759973315,0.012856344326439426
1.0,2.0,0.06529975484733673,0.06428172163219675
2.0,2.0,-0.0416759527523958,-0.034097261039686945
3.0,2.0,-0.1174504123022063,-0.12912241475684733
4.0,2.0,0.0006685981724983786,0.01844605925097828
5.0,2.0,-0.06061956763984846,-0.07322526551145893
6.0,2.0,0.030755515934923188,0.025153717160424905
7.0,2.0,0.025183864497437113,0.025153717160424905
8.0,2.0,0.05192779139737015,0.049748462828395734
9.0,2.0,0.035212837084912046,0.04080491894913369
0.0,3.0,0.011035559023520254,0.015703307718008687
1.0,3.0,0.0667707056069557,0.07138879607974155
2.0,3.0,-0.04135547876490918,-0.04109589041095895
3.0,3.0,-0.13276111916174338,-0.10457734714333443
4.0,3.0,-0.00122617322483557,-0.0021160485577458657
5.0,3.0,-0.053617211013265,-0.07227976389352941
6.0,3.0,0.031100211793557056,0.03352266399376324
7.0,3.0,0.02329729127187608,0.01236217841630471
8.0,3.0,0.05005016163192502,0.05245573003675233
9.0,3.0,0.04670605283691889,0.0346363737609979
0.0,4.0,0.026730790739290942,0.030743432084963756
1.0,4.0,0.07594228833463813,0.07210732252655115
2.0,4.0,-0.05044178503523099,-0.05980994969256567
3.0,4.0,-0.15893076837042835,-0.15148127445500276
4.0,4.0,-0.00011184431271668604,-0.00950251537171599
5.0,4.0,-0.04373112627222908,-0.049748462828395734
6.0,4.0,0.009954143831786175,0.030743432084963756
7.0,4.0,0.03567833575662682,0.03186137506987153
8.0,4.0,0.055810312045632415,0.0586920067076579
9.0,4.0,0.04909965328263051,0.04639463387367255
0.0,5.0,0.014037057832678347,0.008845593998432447
1.0,5.0,0.07130825379000562,0.06483036614040975
2.0,5.0,-0.04211117349803479,-0.05161795991490318
3.0,5.0,-0.14430095451993258,-0.12439816369947372
4.0,5.0,0.005053340819764244,-0.001231664987123491
5.0,5.0,-0.06457046603032005,-0.0773709551002128
6.0,5.0,0.034250421111735076,0.041316761840779356
7.0,5.0,0.01516002245929261,0.033478893740902516
8.0,5.0,0.06793935991016282,0.0726682342402866
9.0,5.0,0.04323413812464918,0.033478893740902516
0.0,6.0,0.020408163265306103,0.023867945572161597
1.0,6.0,0.0705921712947473,0.06625027883113987
2.0,6.0,-0.03423664547786334,-0.027436984162391206
3.0,6.0,-0.14241106278577007,-0.1389694401070711
4.0,6.0,0.008140961302553778,0.0037921035021191945
5.0,6.0,-0.06434705029552813,-0.07204996654026322
6.0,6.0,0.021523363443738133,0.024983270131608396
7.0,6.0,0.02375376380060219,0.013830024537140394
8.0,6.0,0.054979368796698895,0.05844300691501227
9.0,6.0,0.04159696665551466,0.04728976132054427
0.0,7.0,0.006141820212172039,0.008104807372044059
1.0,7.0,0.06867671691792294,0.06805817697346511
2.0,7.0,-0.041876046901172505,-0.03297435328078156
3.0,7.0,-0.1367950865438302,-0.1317863883646052
4.0,7.0,0.013958682300390919,0.0025535694459865436
5.0,7.0,-0.06085985482970407,-0.051848562229377115
6.0,7.0,0.03629257398101629,0.034750749417120134
7.0,7.0,0.015075376884422186,0.006994559786832557
8.0,7.0,0.05192629815745392,0.05362495836571557
9.0,7.0,0.04745951982132885,0.04252248251360054
0.0,8.0,0.026471573774153975,0.02216748768472911
1.0,8.0,0.05662906288394948,0.07030900134348407
2.0,8.0,-0.06623478163743998,-0.04388714733542321
3.0,8.0,-0.1019769909527532,-0.12337662337662333
4.0,8.0,0.007483525075393767,0.0031347962382445417
5.0,8.0,-0.06288394951412936,-0.07075682937751906
6.0,8.0,0.027588517815257518,0.028884908195253075
7.0,8.0,0.015302133363118559,0.023287057769816436
8.0,8.0,0.04992739863732823,0.04343931930138833
9.0,8.0,0.047693510555121145,0.046798029556650314
0.0,9.0,0.021547393100368406,0.028622540250447304
1.0,9.0,0.05839008596628324,0.06663685152057244
2.0,9.0,-0.04432287596293409,-0.03398926654740606
3.0,9.0,-0.13587138550854083,-0.13573345259391767
4.0,9.0,0.011499385955118874,0.007379248658318482
5.0,9.0,-0.06218599977671104,-0.07983005366726299
6.0,9.0,0.014848721670202052,0.015205724508050153
7.0,9.0,0.03047895500725688,0.025268336314848015
8.0,9.0,0.0595065312046443,0.05881037567084077
9.0,9.0,0.04610918834431171,0.04762969588550993
0.0,10.0,0.019036954087346042,0.021209740769835065
1.0,10.0,0.06830907054871214,0.06834249803613507
2.0,10.0,-0.04031354983202691,-0.058467063180338945
3.0,10.0,-0.1276595744680851,-0.12692178206710805
4.0,10.0,0.0,0.0032544046683874017
5.0,10.0,-0.07278835386338192,-0.0663225227247223
6.0,10.0,0.03247480403135501,0.030187408820558898
7.0,10.0,0.020156774916013455,0.021209740769835065
8.0,10.0,0.05487122060470317,0.05599820446638979
9.0,10.0,0.04591265397536398,0.051509370441028
0.0,11.0,0.01439571476397726,0.008150050240035695
1.0,11.0,0.06461332440575823,0.07402031930333808
2.0,11.0,-0.038053788639660774,-0.03427486881768456
3.0,11.0,-0.13514116728043743,-0.14145361170034612
4.0,11.0,0.016627608525834198,0.012615831193479933
5.0,11.0,-0.05590893873451627,-0.06553533549179422
6.0,11.0,0.02332328981140501,0.024896728815451585
7.0,11.0,0.02443923669233348,0.021547393100368406
8.0,11.0,0.05233790871554508,0.0595065312046443
9.0,11.0,0.03336681173976123,0.04052696215250642
0.0,12.0,0.034907138062206314,0.014881951437842652
1.0,12.0,0.06959051241888557,0.07642385588004913
2.0,12.0,-0.05907361825911844,-0.029875797247398517
3.0,12.0,-0.14634146341463417,-0.13505650665771515
4.0,12.0,0.004699037816066213,-0.0030211480362538163
5.0,12.0,-0.07026180353546663,-0.07799037708403278
6.0,12.0,0.03266950100693668,0.027190332326283973
7.0,12.0,0.025956589841127767,0.02159561374062883
8.0,12.0,0.06175878272544184,0.05628286897169061
9.0,12.0,0.0460953233385545,0.049569206668904436
0.0,13.0,0.007154035323049489,0.01764968722073284
1.0,13.0,0.07757657053431703,0.07573726541554957
2.0,13.0,-0.04650122959982112,-0.04490616621983916
3.0,13.0,-0.12586630896490045,-0.11304736371760496
4.0,13.0,0.010507489380728902,0.01764968722073284
5.0,13.0,-0.06550413592667112,-0.0806523681858803
6.0,13.0,0.01945003353454067,0.023235031277926765
7.0,13.0,0.01945003353454067,0.015415549597855266
8.0,13.0,0.048513302034428794,0.06009830205540657
9.0,13.0,0.05522021014978762,0.028820375335120694
0.0,14.0,0.019406647334374395,0.010644257703081304
1.0,14.0,0.06736560339058667,0.0700280112044818
2.0,14.0,-0.031898282400178404,-0.04313725490196076
3.0,14.0,-0.1545839839393263,-0.13949579831932768
4.0,14.0,-0.015168414008476407,-0.01736694677871144
5.0,14.0,-0.046397501672986806,-0.048739495798319314
6.0,14.0,0.027213919250501997,0.03865546218487405
7.0,14.0,0.029444568369395595,0.01736694677871156
8.0,14.0,0.05844300691501227,0.05658263305322128
9.0,14.0,0.046174436761097476,0.05546218487394957
0.0,15.0,0.020977460388306224,0.014784946236559127
1.0,15.0,0.0667261771925909,0.06630824372759847
2.0,15.0,-0.04820352599866103,-0.03113799283154127
3.0,15.0,-0.1318902030796697,-0.14650537634408606
4.0,15.0,-0.005802276277616584,-0.008736559139784978
5.0,15.0,-0.0593617496094622,-0.05913978494623663
6.0,15.0,0.02990403927694716,0.036066308243727606
7.0,15.0,0.024324927471546576,0.031586021505376344
8.0,15.0,0.05556795358178973,0.0607078853046594
9.0,15.0,0.04775719705422891,0.036066308243727606
0.0,16.0,0.015625000000000014,0.00570533616735652
1.0,16.0,0.06696428571428564,0.06052131110862504
2.0,16.0,-0.02343750000000002,-0.04463586530931877
3.0,16.0,-0.14174107142857142,-0.1397248014319275
4.0,16.0,-0.008928571428571437,0.0012305627027631612
5.0,16.0,-0.06696428571428577,-0.05246671887235715
6.0,16.0,0.02566964285714288,0.045978297348696746
7.0,16.0,0.04464285714285718,0.028079203490323314
8.0,16.0,0.050223214285714204,0.05045307081328999
9.0,16.0,0.0379464285714286,0.04485960398254841
0.0,17.0,0.02045378339108079,0.012856344326439426
1.0,17.0,0.07186766513915269,0.06763555058692007
2.0,17.0,-0.03878394992735002,-0.04304080491894911
3.0,17.0,-0.13714094109757463,-0.12017887087758516
4.0,17.0,0.0014530010059237374,0.006148686416992801
5.0,17.0,-0.06337319771990621,-0.0665176076020123
6.0,17.0,0.02268916955404044,0.01956400223588605
7.0,17.0,0.027159941879959747,0.030743432084963756
8.0,17.0,0.059573041242874596,0.050866405813303504
9.0,17.0,0.036101486531798364,0.04192286193404147
0.0,18.0,0.01476629288331308,0.0065548272414176385
1.0,18.0,0.06916842455867661,0.06765914898344623
2.0,18.0,-0.05406905739980012,-0.032329741139873365
3.0,18.0,-0.12623515043854772,-0.10787690256638147
4.0,18.0,0.013656045298101575,0.013220753249638954
5.0,18.0,-0.05739980015543463,-0.07454727252527502
6.0,18.0,0.019207283224159093,0.01988667925786027
7.0,18.0,0.0225380259797936,0.020997666925897152
8.0,18.0,0.051404463195292564,0.04988334629485606
9.0,18.0,0.04696347285444655,0.03655149427841355
0.0,19.0,0.028329243809948796,0.0278181208803486
1.0,19.0,0.06959625250948027,0.06691989721818786
2.0,19.0,-0.046397501672986806,-0.03809630208915207
3.0,19.0,-0.1545839839393263,-0.15093285666405987
4.0,19.0,0.011599375418246795,-0.003463300189922904
5.0,19.0,-0.05755074726745481,-0.04033068930845718
6.0,19.0,0.026098594691055195,0.019997765612780726
7.0,19.0,0.022752621012714795,0.02111495922243328
8.0,19.0,0.05732768235556547,0.055747961121662325
9.0,19.0,0.042828463082757194,0.041224444196179245
0.0,20.0,0.013763007720711623,0.0067936295801314115
1.0,20.0,0.06859124986013193,0.061365408174629606
2.0,20.0,-0.052254671590019106,-0.05111927831607089
3.0,20.0,-0.1328186192234531,-0.1134870252812117
4.0,20.0,0.007049345417925447,0.005679919812896752
5.0,20.0,-0.060087277609936304,-0.05000556854883623
6.0,20.0,0.03054716347767706,0.03129524445929392
7.0,20.0,0.01711983887210471,0.014589597950774028
8.0,20.0,0.06971019357726296,0.058024278872925626
9.0,20.0,0.038379769497594265,0.03686379329546722
0.0,21.0,0.01749693525019508,0.02145730889584264
1.0,21.0,0.07879193134960435,0.06727760393383987
2.0,21.0,-0.039340242951075445,-0.03889137237371485
3.0,21.0,-0.1396411456591998,-0.14617791685292805
4.0,21.0,-0.00033433634236037775,0.0058113544926240305
5.0,21.0,-0.061629332441769775,-0.06459544032185971
6.0,21.0,0.02975593447007696,0.04269110415735361
7.0,21.0,0.02975593447007696,0.018104604380867223
8.0,21.0,0.056502841858910025,0.04939651318730432
9.0,21.0,0.028641479995542247,0.04492624050067055
0.0,22.0,0.01630556176010728,0.015983011065161482
1.0,22.0,0.0732633459906187,0.06516150665027373
2.0,22.0,-0.05070359615814161,-0.03543087068291054
3.0,22.0,-0.11324547688184045,-0.11366938638649828
4.0,22.0,0.0029037301764575016,0.005923773331843044
5.0,22.0,-0.07862407862407865,-0.08572705934950274
6.0,22.0,0.04310922492740683,0.024924555717000096
7.0,22.0,0.01742238105874476,0.031630714205879054
8.0,22.0,0.046459682823319276,0.049513803509556156
9.0,22.0,0.04310922492740683,0.041689951939197493
0.0,23.0,0.006666666666666672,0.002884402041269189
1.0,23.0,0.06444444444444437,0.06722875526958064
2.0,23.0,-0.04555555555555559,-0.03261593077435099
3.0,23.0,-0.12666666666666665,-0.10694475260705562
4.0,23.0,0.002222222222222224,0.0017750166407810581
5.0,23.0,-0.04666666666666671,-0.05924118038606612
6.0,23.0,0.024444444444444467,0.030619037053472454
7.0,23.0,0.025555555555555578,0.011759485245174233
8.0,23.0,0.046666666666666586,0.04836920346128242
9.0,23.0,0.04888888888888881,0.03616596405591311
0.0,24.0,0.024177300201477573,0.024778562619127715
1.0,24.0,0.06447280053727332,0.06738423590088567
2.0,24.0,-0.04857846429370942,-0.04809956273124795
3.0,24.0,-0.1504365345869711,-0.13779571700863327
4.0,24.0,-0.0049250055965972235,-0.0043726875210225525
5.0,24.0,-0.03962390866353256,-0.061553985872855765
6.0,24.0,0.03089321692411022,0.039354187689202846
7.0,24.0,0.032012536377882324,0.02141495683372576
8.0,24.0,0.052160286545780137,0.055051014687745176
9.0,24.0,0.03984777255428708,0.043838995403072116
0.0,25.0,0.023745519713261644,0.008742434431741795
1.0,25.0,0.06630824372759847,0.0591795561533288
2.0,25.0,-0.05129928315412193,-0.04505716207128448
3.0,25.0,-0.11850358422939068,-0.1291190316072629
4.0,25.0,0.0024641577060931672,0.009863259358888175
5.0,25.0,-0.07370071684587823,-0.06074871105133381
6.0,25.0,0.03494623655913979,0.036763057610401315
7.0,25.0,0.01590501792114694,0.027796458193230268
8.0,25.0,0.055107526881720326,0.052454606590450516
9.0,25.0,0.04502688172043012,0.040125532391840454
0.0,26.0,0.010822269329465627,0.006921187765126125
1.0,26.0,0.06214437130425078,0.06831882116543862
2.0,26.0,-0.03268994756220015,-0.025452109845947802
3.0,26.0,-0.13979694298783885,-0.1460147354320161
4.0,26.0,0.01305366506749977,0.004688546550569303
5.0,26.0,-0.05500390494254157,-0.056709086849743316
6.0,26.0,0.029789133102755837,0.04152712659075688
7.0,26.0,0.03090483097177291,0.015851752623353414
8.0,26.0,0.048755996876045926,0.051574012056262455
9.0,26.0,0.03202052884078998,0.039294485376200054
0.0,27.0,0.012321012321012318,0.011486561837849867
1.0,27.0,0.07004107004106996,0.07505297200847542
2.0,27.0,-0.03540903540903545,-0.0175086428013829
3.0,27.0,-0.13197913197913197,-0.13348946135831385
4.0,27.0,-0.006549006549006567,0.009256161480985807
5.0,27.0,-0.04650904650904656,-0.0632318501170961
6.0,27.0,0.03896103896103898,0.02709936433589828
7.0,27.0,0.016761016761016764,0.009256161480985807
8.0,27.0,0.0434010434010433,0.04159696665551466
9.0,27.0,0.03896103896103898,0.04048176647708263
0.0,28.0,0.01874581566614599,0.02022572354453012
1.0,28.0,0.06895782191475114,0.06715834171415792
2.0,28.0,-0.03704530238785986,-0.031176667784109994
3.0,28.0,-0.14193260432939073,-0.13509889373114314
4.0,28.0,0.0064717696942647035,0.01463850709576489
5.0,28.0,-0.0660566837759429,-0.08034417253324402
6.0,28.0,0.03325150636018751,0.026930383283048396
7.0,28.0,0.022093282749386343,0.032517599731813625
8.0,28.0,0.04998884177638915,0.041457146049837995
9.0,28.0,0.0455255523320688,0.04369203262934408
0.0,29.0,0.01012348425853821,0.02027102699070445
1.0,29.0,0.0635220825453331,0.07290850039198112
2.0,29.0,-0.03993770163533212,-0.04916564004927769
3.0,29.0,-0.1411725442207142,-0.13540150072796506
4.0,29.0,0.006786071865613521,-0.018927091499608046
5.0,29.0,-0.06663700077872962,-0.050285586291858045
6.0,29.0,0.024585604627878527,0.022510919475865164
7.0,29.0,0.03459784180665259,0.03147048941650802
8.0,29.0,0.0546223161642006,0.057229252995856114
9.0,29.0,0.05350984536655904,0.04938962929779374


==> pics/RAA_scatter/cifar10_XP_resnet20_rate4_regression.txt <==
dataset,model,rate,a,b,r2,acc
cifar10,resnet20,4,0.9739563301062503,0.0,0.9739915850390364,0.8950133333333332


==> pics/RAA_scatter/cifar10_XP_resnet20_rate50.txt <==
class,model,before,after
0.0,0.0,0.032056293979671684,0.05199678370410085
1.0,0.0,0.07226627945939906,0.15652640042883947
2.0,0.0,-0.046129788897576234,-0.12489949075314923
3.0,0.0,-0.13771920026806653,-0.27767354596622884
4.0,0.0,0.010834357198704393,-0.0873760385955507
5.0,0.0,-0.058416173349715196,-0.09675690163495032
6.0,0.0,0.026471573774153975,0.08013937282229976
7.0,0.0,0.015302133363118559,0.04127579737335842
8.0,0.0,0.047693510555121145,0.13240418118466898
9.0,0.0,0.03764101418518939,0.12436344143661217
0.0,1.0,0.01018010963194988,0.054540569586244064
1.0,1.0,0.0705895514039601,0.19156367544331016
2.0,1.0,-0.035686318380132045,-0.24234282643739927
3.0,1.0,-0.13748741469963083,-0.2598065556152605
4.0,1.0,0.0012305627027631612,-0.08785599140247166
5.0,1.0,-0.061416265801543864,-0.08919935518538408
6.0,1.0,0.03367267032106501,0.10961848468565288
7.0,1.0,0.03591005705336169,0.03976356797420751
8.0,1.0,0.04821568408099343,0.16603976356797429
9.0,1.0,0.034791363687213354,0.11767866738312738
0.0,2.0,0.010697570759973315,0.035680876653748576
1.0,2.0,0.06529975484733673,0.2094079914472806
2.0,2.0,-0.0416759527523958,-0.24361886943739144
3.0,2.0,-0.1174504123022063,-0.27301884271014293
4.0,2.0,0.0006685981724983786,-0.049846318321528804
5.0,2.0,-0.06061956763984846,-0.08993719096618992
6.0,2.0,0.030755515934923188,0.08779901109180807
7.0,2.0,0.025183864497437113,0.04904450086863566
8.0,2.0,0.05192779139737015,0.1332353334224242
9.0,2.0,0.035212837084912046,0.14125350795135644
0.0,3.0,0.011035559023520254,0.03799814643188145
1.0,3.0,0.0667707056069557,0.17966370978419177
2.0,3.0,-0.04135547876490918,-0.16457036938964645
3.0,3.0,-0.13276111916174338,-0.26651661591420617
4.0,3.0,-0.00122617322483557,-0.07056798623063686
5.0,3.0,-0.053617211013265,-0.09307559909969539
6.0,3.0,0.031100211793557056,0.09228121276314045
7.0,3.0,0.02329729127187608,0.031378260293923016
8.0,3.0,0.05005016163192502,0.13862041572884948
9.0,3.0,0.04670605283691889,0.11478882563219912
0.0,4.0,0.026730790739290942,-0.009338205440519715
1.0,4.0,0.07594228833463813,0.17065908783326564
2.0,4.0,-0.05044178503523099,-0.19745567735823524
3.0,4.0,-0.15893076837042835,-0.27189064826092835
4.0,4.0,-0.00011184431271668604,-0.06888618216267432
5.0,4.0,-0.04373112627222908,-0.05399918798213567
6.0,4.0,0.009954143831786175,0.038029503315739635
7.0,4.0,0.03567833575662682,0.043442955745026414
8.0,4.0,0.055810312045632415,0.186899445121126
9.0,4.0,0.04909965328263051,0.16253890918933547
0.0,5.0,0.014037057832678347,0.03688799463447346
1.0,5.0,0.07130825379000562,0.187122736418511
2.0,5.0,-0.04211117349803479,-0.21663313212608998
3.0,5.0,-0.14430095451993258,-0.27833668678739104
4.0,5.0,0.005053340819764244,-0.07847082494969818
5.0,5.0,-0.06457046603032005,-0.05566733735747832
6.0,5.0,0.034250421111735076,0.085177733065057
7.0,5.0,0.01516002245929261,0.03420523138832993
8.0,5.0,0.06793935991016282,0.11602951039570746
9.0,5.0,0.04323413812464918,0.16968477531857806
0.0,6.0,0.020408163265306103,0.03625541125541132
1.0,6.0,0.0705921712947473,0.1999458874458875
2.0,6.0,-0.03423664547786334,-0.23836580086580092
3.0,6.0,-0.14241106278577007,-0.28977272727272724
4.0,6.0,0.008140961302553778,-0.05032467532467534
5.0,6.0,-0.06434705029552813,-0.07873376623376613
6.0,6.0,0.021523363443738133,0.09172077922077934
7.0,6.0,0.02375376380060219,0.06195887445887455
8.0,6.0,0.054979368796698895,0.13501082251082253
9.0,6.0,0.04159696665551466,0.13230519480519481
0.0,7.0,0.006141820212172039,0.04004299919376519
1.0,7.0,0.06867671691792294,0.209352324643913
2.0,7.0,-0.041876046901172505,-0.21660843859177642
3.0,7.0,-0.1367950865438302,-0.2703574307981725
4.0,7.0,0.013958682300390919,-0.06476753560870736
5.0,7.0,-0.06085985482970407,-0.1185165278151034
6.0,7.0,0.03629257398101629,0.09110454178984155
7.0,7.0,0.015075376884422186,0.05616769685568404
8.0,7.0,0.05192629815745392,0.1206664875033593
9.0,7.0,0.04745951982132885,0.152915882827197
0.0,8.0,0.026471573774153975,0.0017550965303091235
1.0,8.0,0.05662906288394948,0.1894154178479816
2.0,8.0,-0.06623478163743998,-0.1724044822465236
3.0,8.0,-0.1019769909527532,-0.2696098285405697
4.0,8.0,0.007483525075393767,-0.05764817064938581
5.0,8.0,-0.06288394951412936,-0.08464965573106517
6.0,8.0,0.027588517815257518,0.07600918050492779
7.0,8.0,0.015302133363118559,0.04630754691508032
8.0,8.0,0.04992739863732823,0.14351289320912644
9.0,8.0,0.047693510555121145,0.12731200216011873
0.0,9.0,0.021547393100368406,0.011646803900325098
1.0,9.0,0.05839008596628324,0.20530877573131104
2.0,9.0,-0.04432287596293409,-0.16440953412784393
3.0,9.0,-0.13587138550854083,-0.2510834236186348
4.0,9.0,0.011499385955118874,-0.056067172264355356
5.0,9.0,-0.06218599977671104,-0.10752979414951236
6.0,9.0,0.014848721670202052,0.0874864572047672
7.0,9.0,0.03047895500725688,0.044149512459371716
8.0,9.0,0.0595065312046443,0.11321776814734563
9.0,9.0,0.04610918834431171,0.11728060671722645
0.0,10.0,0.019036954087346042,0.03689738755723132
1.0,10.0,0.06830907054871214,0.1931053056827363
2.0,10.0,-0.04031354983202691,-0.19337462967950453
3.0,10.0,-0.1276595744680851,-0.2149205494209535
4.0,10.0,0.0,-0.1139240506329114
5.0,10.0,-0.07278835386338192,-0.1314301104228387
6.0,10.0,0.03247480403135501,0.10692162671694036
7.0,10.0,0.020156774916013455,0.0651764072178831
8.0,10.0,0.05487122060470317,0.1405871263129544
9.0,10.0,0.04591265397536398,0.11096148666846205
0.0,11.0,0.01439571476397726,0.05575806669366815
1.0,11.0,0.06461332440575823,0.19751586337248547
2.0,11.0,-0.038053788639660774,-0.18860537329553131
3.0,11.0,-0.13514116728043743,-0.2804104225732415
4.0,11.0,0.016627608525834198,-0.05764817064938581
5.0,11.0,-0.05590893873451627,-0.10760091805049277
6.0,11.0,0.02332328981140501,0.08815984879168358
7.0,11.0,0.02443923669233348,0.06250843796408803
8.0,11.0,0.05233790871554508,0.12461185365195077
9.0,11.0,0.03336681173976123,0.1057108140947751
0.0,12.0,0.034907138062206314,0.024612092027822326
1.0,12.0,0.06959051241888557,0.17576243980738357
2.0,12.0,-0.05907361825911844,-0.20278223649010174
3.0,12.0,-0.14634146341463417,-0.26029962546816476
4.0,12.0,0.004699037816066213,-0.05430711610486902
5.0,12.0,-0.07026180353546663,-0.08774745853397538
6.0,12.0,0.03266950100693668,0.08480470840021404
7.0,12.0,0.025956589841127767,0.039325842696629185
8.0,12.0,0.06175878272544184,0.13964686998394854
9.0,12.0,0.0460953233385545,0.1409844836811128
0.0,13.0,0.007154035323049489,0.04092769440654847
1.0,13.0,0.07757657053431703,0.22783083219645298
2.0,13.0,-0.04650122959982112,-0.14597544338335605
3.0,13.0,-0.12586630896490045,-0.23055934515688956
4.0,13.0,0.010507489380728902,-0.10777626193724414
5.0,13.0,-0.06550413592667112,-0.12141882673942697
6.0,13.0,0.01945003353454067,0.06684856753069583
7.0,13.0,0.01945003353454067,0.021828103683492518
8.0,13.0,0.048513302034428794,0.11323328785811727
9.0,13.0,0.05522021014978762,0.1350613915416098
0.0,14.0,0.019406647334374395,0.019317714755445952
1.0,14.0,0.06736560339058667,0.19879435539114948
2.0,14.0,-0.031898282400178404,-0.1875599397177696
3.0,14.0,-0.1545839839393263,-0.29305384299219067
4.0,14.0,-0.015168414008476407,-0.11768735443211396
5.0,14.0,-0.046397501672986806,-0.024523907384573267
6.0,14.0,0.027213919250501997,0.05082888066858477
7.0,14.0,0.029444568369395595,0.08508014796547478
8.0,14.0,0.05844300691501227,0.14262227702424987
9.0,14.0,0.046174436761097476,0.12618166872174266
0.0,15.0,0.020977460388306224,0.05199678370410085
1.0,15.0,0.0667261771925909,0.18332886625569558
2.0,15.0,-0.04820352599866103,-0.1999463950683463
3.0,15.0,-0.1318902030796697,-0.21200750469043153
4.0,15.0,-0.005802276277616584,-0.11015813454837838
5.0,15.0,-0.0593617496094622,-0.15840257303671934
6.0,15.0,0.02990403927694716,0.10828196194049851
7.0,15.0,0.024324927471546576,0.07477887965692853
8.0,15.0,0.05556795358178973,0.1297239346019834
9.0,15.0,0.04775719705422891,0.13240418118466898
0.0,16.0,0.015625000000000014,0.04672897196261686
1.0,16.0,0.06696428571428564,0.16154873164218958
2.0,16.0,-0.02343750000000002,-0.18024032042723634
3.0,16.0,-0.14174107142857142,-0.22830440587449938
4.0,16.0,-0.008928571428571437,-0.08010680907877177
5.0,16.0,-0.06696428571428577,-0.11081441922563413
6.0,16.0,0.02566964285714288,0.07476635514018698
7.0,16.0,0.04464285714285718,0.03738317757009349
8.0,16.0,0.050223214285714204,0.12950600801068088
9.0,16.0,0.0379464285714286,0.14953271028037382
0.0,17.0,0.02045378339108079,0.027578891540705436
1.0,17.0,0.07186766513915269,0.1827101564571732
2.0,17.0,-0.03878394992735002,-0.20180323521612306
3.0,17.0,-0.13714094109757463,-0.2787059135507822
4.0,17.0,0.0014530010059237374,-0.07451604348979055
5.0,17.0,-0.06337319771990621,-0.055953328029700364
6.0,17.0,0.02268916955404044,0.1058074781225139
7.0,17.0,0.027159941879959747,0.022275258552108244
8.0,17.0,0.059573041242874596,0.10978520286396179
9.0,17.0,0.036101486531798364,0.16282153274993375
0.0,18.0,0.01476629288331308,0.02226320642866556
1.0,18.0,0.06916842455867661,0.17639309708865764
2.0,18.0,-0.05406905739980012,-0.14635752865235144
3.0,18.0,-0.12623515043854772,-0.2741404294559346
4.0,18.0,0.013656045298101575,-0.04623896719799766
5.0,18.0,-0.05739980015543463,-0.13318403372414697
6.0,18.0,0.019207283224159093,0.08944803056250818
7.0,18.0,0.0225380259797936,0.052562244763535826
8.0,18.0,0.051404463195292564,0.1474114082466078
9.0,18.0,0.04696347285444655,0.11184297194045577
0.0,19.0,0.028329243809948796,0.0432940553422482
1.0,19.0,0.06959625250948027,0.19952336819806707
2.0,19.0,-0.046397501672986806,-0.18840195948629682
3.0,19.0,-0.1545839839393263,-0.23606513967959755
4.0,19.0,0.011599375418246795,-0.07983582682377866
5.0,19.0,-0.05755074726745481,-0.09837150801006213
6.0,19.0,0.026098594691055195,0.0631537137561235
7.0,19.0,0.022752621012714795,0.039322123659473136
8.0,19.0,0.05732768235556547,0.13464848404607443
9.0,19.0,0.042828463082757194,0.12273268899774925
0.0,20.0,0.013763007720711623,0.03122043519394514
1.0,20.0,0.06859124986013193,0.20421678605216922
2.0,20.0,-0.052254671590019106,-0.2039464792539533
3.0,20.0,-0.1328186192234531,-0.2863900527098256
4.0,20.0,0.007049345417925447,-0.048520070279767596
5.0,20.0,-0.060087277609936304,-0.09852682794972288
6.0,20.0,0.03054716347767706,0.08798486281929997
7.0,20.0,0.01711983887210471,-0.02013785646709018
8.0,20.0,0.06971019357726296,0.17448303824841194
9.0,20.0,0.038379769497594265,0.15961616434653328
0.0,21.0,0.01749693525019508,0.03883886574385168
1.0,21.0,0.07879193134960435,0.15844644537024594
2.0,21.0,-0.039340242951075445,-0.17349818572772477
3.0,21.0,-0.1396411456591998,-0.2635398467947856
4.0,21.0,-0.00033433634236037775,-0.07270528154817905
5.0,21.0,-0.061629332441769775,-0.09689557855126991
6.0,21.0,0.02975593447007696,0.06840478430318513
7.0,21.0,0.02975593447007696,0.07243650047036697
8.0,21.0,0.056502841858910025,0.13156833758903372
9.0,21.0,0.028641479995542247,0.13694395914527616
0.0,22.0,0.01630556176010728,-0.0036452004860267795
1.0,22.0,0.0732633459906187,0.16916430403672197
2.0,22.0,-0.05070359615814161,-0.19670581882003516
3.0,22.0,-0.11324547688184045,-0.2642095315242338
4.0,22.0,0.0029037301764575016,-0.13595247738625627
5.0,22.0,-0.07862407862407865,-0.06034831915755376
6.0,22.0,0.04310922492740683,0.09085999729985153
7.0,22.0,0.01742238105874476,0.061158363710004056
8.0,22.0,0.046459682823319276,0.18131497232347776
9.0,22.0,0.04310922492740683,0.15836371000405017
0.0,23.0,0.006666666666666672,0.0056695464362850724
1.0,23.0,0.06444444444444437,0.1892548596112311
2.0,23.0,-0.04555555555555559,-0.16576673866090716
3.0,23.0,-0.12666666666666665,-0.26295896328293733
4.0,23.0,0.002222222222222224,-0.09422246220302372
5.0,23.0,-0.04666666666666671,-0.06452483801295905
6.0,23.0,0.024444444444444467,0.10286177105831525
7.0,23.0,0.025555555555555578,0.06911447084233265
8.0,23.0,0.046666666666666586,0.12985961123110146
9.0,23.0,0.04888888888888881,0.0907127429805616
0.0,24.0,0.024177300201477573,0.03736678807500345
1.0,24.0,0.06447280053727332,0.16282206933765012
2.0,24.0,-0.04857846429370942,-0.23917442331040067
3.0,24.0,-0.1504365345869711,-0.29987859166329417
4.0,24.0,-0.0049250055965972235,-0.05841089977067315
5.0,24.0,-0.03962390866353256,-0.06920275192229869
6.0,24.0,0.03089321692411022,0.06029947389720771
7.0,24.0,0.032012536377882324,0.10886280857952246
8.0,24.0,0.052160286545780137,0.15742614326183735
9.0,24.0,0.03984777255428708,0.13988938351544586
0.0,25.0,0.023745519713261644,0.0400214161424174
1.0,25.0,0.06630824372759847,0.18056485075625756
2.0,25.0,-0.05129928315412193,-0.20358720385490567
3.0,25.0,-0.11850358422939068,-0.2169722928657476
4.0,25.0,0.0024641577060931672,-0.10052201847142277
5.0,25.0,-0.07370071684587823,-0.11792263418551728
6.0,25.0,0.03494623655913979,0.08820773658144822
7.0,25.0,0.01590501792114694,0.034667380538080626
8.0,25.0,0.055107526881720326,0.16851827064649982
9.0,25.0,0.04502688172043012,0.12702449471288982
0.0,26.0,0.010822269329465627,0.03706677371872081
1.0,26.0,0.06214437130425078,0.19898300548641784
2.0,26.0,-0.03268994756220015,-0.1716847317007895
3.0,26.0,-0.13979694298783885,-0.28944199116820546
4.0,26.0,0.01305366506749977,-0.053927472233373484
5.0,26.0,-0.05500390494254157,-0.13555466345510497
6.0,26.0,0.029789133102755837,0.08925465007359827
7.0,26.0,0.03090483097177291,0.041081225746019086
8.0,26.0,0.048755996876045926,0.16686738926803163
9.0,26.0,0.03202052884078998,0.1173558142646862
0.0,27.0,0.012321012321012318,0.0440741736092449
1.0,27.0,0.07004107004106996,0.18516527815103473
2.0,27.0,-0.03540903540903545,-0.18435904326793873
3.0,27.0,-0.13197913197913197,-0.27976350443429177
4.0,27.0,-0.006549006549006567,-0.05401773716742813
5.0,27.0,-0.04650904650904656,-0.09567320612738502
6.0,27.0,0.03896103896103898,0.0763235689330826
7.0,27.0,0.016761016761016764,0.02123085192152652
8.0,27.0,0.0434010434010433,0.1448535339962376
9.0,27.0,0.03896103896103898,0.14216608438591777
0.0,28.0,0.01874581566614599,-0.004988539840906076
1.0,28.0,0.06895782191475114,0.1864635297290009
2.0,28.0,-0.03704530238785986,-0.1519482270459755
3.0,28.0,-0.14193260432939073,-0.3096939463394904
4.0,28.0,0.0064717696942647035,-0.10341108264797086
5.0,28.0,-0.0660566837759429,-0.04948092220574365
6.0,28.0,0.03325150636018751,0.06781717675610087
7.0,28.0,0.022093282749386343,0.04220035054604287
8.0,28.0,0.04998884177638915,0.1797222596737225
9.0,28.0,0.0455255523320688,0.143319401375219
0.0,29.0,0.01012348425853821,0.058776701605413297
1.0,29.0,0.0635220825453331,0.19543584980761575
2.0,29.0,-0.03993770163533212,-0.21586838264561503
3.0,29.0,-0.1411725442207142,-0.3167042589889877
4.0,29.0,0.006786071865613521,-0.027464508425102892
5.0,29.0,-0.06663700077872962,-0.043385962584582806
6.0,29.0,0.024585604627878527,0.022953429746583497
7.0,29.0,0.03459784180665259,0.06408385299190661
8.0,29.0,0.0546223161642006,0.13175003316969608
9.0,29.0,0.05350984536655904,0.13042324532307276


==> pics/RAA_scatter/cifar10_XP_resnet20_rate50_regression.txt <==
dataset,model,rate,a,b,r2,acc
cifar10,resnet20,50,2.2498275956662748,0.0,0.8564149487920414,0.7446499999999999


==> pics/RAA_scatter/cifar10_XP_resnet32_rate10.txt <==
class,model,before,after
0.0,0.0,0.02923331494760075,-0.005064715813168204
1.0,0.0,0.050193050193050176,0.07371975239167136
2.0,0.0,-0.03585217870932154,-0.038829487900956645
3.0,0.0,-0.12630998345284053,-0.13111986494091157
4.0,0.0,0.012686155543298473,-0.012943162633652172
5.0,0.0,-0.06453392167677882,-0.04558244231851433
6.0,0.0,0.030336458907887567,0.030951041080472797
7.0,0.0,0.025923883066740296,0.02194710185706255
8.0,0.0,0.043574186431329265,0.0545863815419247
9.0,0.0,0.03474903474903472,0.05233539673607214
0.0,1.0,0.008645533141210407,0.01727231942575155
1.0,1.0,0.07071602748836174,0.08120233288470169
2.0,1.0,-0.03236532919530038,-0.045536114849708355
3.0,1.0,-0.14653070272666813,-0.14423508299685953
4.0,1.0,0.006428729771669283,0.00717810677433835
5.0,1.0,-0.046774551097317686,-0.058995065051592625
6.0,1.0,0.03413877189093333,0.02400179452669368
7.0,1.0,0.018621148304145463,0.02400179452669368
8.0,1.0,0.04743959210817995,0.04643337819650079
9.0,1.0,0.039680780314786016,0.048676536563481504
0.0,2.0,0.010738403631130346,0.01059035601622361
1.0,2.0,0.0594486881434739,0.07255520504731863
2.0,2.0,-0.041293036643418574,-0.058134294727354645
3.0,2.0,-0.11989372301560938,-0.14601171698963492
4.0,2.0,0.007417247868925096,0.02073005858494827
5.0,2.0,-0.05236355585076941,-0.043488057683641244
6.0,2.0,0.027344182442156598,0.0331230283911673
7.0,2.0,0.022915974759216265,0.015096890491212347
8.0,2.0,0.05502048046053356,0.05340243352861662
9.0,2.0,0.03066533820436185,0.042136097341144776
0.0,3.0,0.024789729969012936,0.0231725064368074
1.0,3.0,0.0657370517928287,0.0701891861636628
2.0,3.0,-0.036077910579902575,-0.06078585021829175
3.0,3.0,-0.12903939796370067,-0.14810254113959473
4.0,3.0,-0.0006640106241699136,0.005261390350386251
5.0,3.0,-0.065958388667552,-0.054069181685883816
6.0,3.0,0.03585657370517939,0.04220306727862987
7.0,3.0,0.02810978308986287,0.03660584350162326
8.0,3.0,0.04581673306772908,0.037725288257024585
9.0,3.0,0.03142983621071281,0.04780029105563648
0.0,4.0,0.011522269000664831,0.024834251039442642
1.0,4.0,0.06359406159982274,0.06641195639959538
2.0,4.0,-0.03390206071349431,-0.06843465557927864
3.0,4.0,-0.11699534677598042,-0.12799190920328127
4.0,4.0,-0.007312209173498715,0.0068547027755927565
5.0,4.0,-0.06824728561932195,-0.07517698617822235
6.0,4.0,0.027033015732328927,0.03045285987189573
7.0,4.0,0.030356747174828377,0.02595797280593326
8.0,4.0,0.05251495679149125,0.06079334756714229
9.0,4.0,0.04143585198315975,0.05629846050117982
0.0,5.0,0.024076334183956567,0.013544018058690757
1.0,5.0,0.05625208032841448,0.07449209932279904
2.0,5.0,-0.03472761566625984,-0.04966139954853278
3.0,5.0,-0.13680239653833348,-0.136568848758465
4.0,5.0,0.009652723843337447,0.001128668171557563
5.0,5.0,-0.05247975147009876,-0.07674943566591429
6.0,5.0,0.024076334183956567,0.02934537246049664
7.0,5.0,0.019638300232996838,0.03386004514672689
8.0,5.0,0.04737601242649502,0.05756207674943572
9.0,5.0,0.04293797847553529,0.05304740406320546
0.0,6.0,0.019955654101995582,0.02247191011235957
1.0,6.0,0.06208425720620835,0.06516853932584263
2.0,6.0,-0.0388026607538803,-0.0471910112359551
3.0,6.0,-0.13082039911308202,-0.1404494382022472
4.0,6.0,-0.0044345898004434624,-0.006741573033707871
5.0,6.0,-0.05432372505543242,-0.0674157303370787
6.0,6.0,0.022172949002217314,0.03595505617977531
7.0,6.0,0.026607538802660778,0.03258426966292138
8.0,6.0,0.055432372505543163,0.0561797752808988
9.0,6.0,0.04212860310421277,0.04943820224719105
0.0,7.0,0.006511422580289169,0.009194886745907137
1.0,7.0,0.06941838649155717,0.0663825969948418
2.0,7.0,-0.047566493764485185,-0.04238618524332816
3.0,7.0,-0.10826619578412974,-0.1545189504373178
4.0,7.0,0.00761505352610089,0.028257456828885398
5.0,7.0,-0.04867012471029691,-0.050235478806907444
6.0,7.0,0.026376779604900157,0.021529490917246014
7.0,7.0,0.016444101092594664,0.019286835613366218
8.0,7.0,0.047345767575322745,0.052926665171563025
9.0,7.0,0.03079130338814704,0.049562682215743455
0.0,8.0,0.014557173019224358,0.02901484480431854
1.0,8.0,0.0690076675186131,0.07174988753936119
2.0,8.0,-0.04544949438826541,-0.04633378317588845
3.0,8.0,-0.13323702633625958,-0.144174538911381
4.0,8.0,0.0012223580397821867,-0.004723346828609966
5.0,8.0,-0.03878208689854433,-0.05533063427800272
6.0,8.0,0.01677964218246472,0.02901484480431854
7.0,8.0,0.031225691743527073,0.024516419253261406
8.0,8.0,0.0456717413045893,0.054880791722896935
9.0,8.0,0.03900433381486834,0.04138551506972566
0.0,9.0,0.024766097963676473,0.017709033848912842
1.0,9.0,0.06108970831040176,0.07262945527908538
2.0,9.0,-0.054485415520088044,-0.073077785249944
3.0,9.0,-0.1150247660979636,-0.13023985653440928
4.0,9.0,0.0016510731975784886,-0.00022416498542925125
5.0,9.0,-0.04457897633461748,-0.0439363371441381
6.0,9.0,0.02366538249862419,0.035642232683254935
7.0,9.0,0.02366538249862419,0.017709033848912842
8.0,9.0,0.03467253714914691,0.0535754315175969
9.0,9.0,0.04457897633461748,0.05021295673615788
0.0,10.0,0.020227699789985735,0.007987400157498025
1.0,10.0,0.06223057367083013,0.07661154235572049
2.0,10.0,-0.029512545595224877,-0.05501181235234565
3.0,10.0,-0.1212556648612799,-0.12813589830127123
4.0,10.0,0.005858295567591558,-0.0010124873439082145
5.0,10.0,-0.06267270918536529,-0.07863651704353704
6.0,10.0,0.013595667071957654,0.028237147035662068
7.0,10.0,0.020227699789985735,0.032737090786365185
8.0,10.0,0.04786116944843596,0.06311171110361112
9.0,10.0,0.0434398143030839,0.054111823602205004
0.0,11.0,0.019038186420160773,0.015642458100558674
1.0,11.0,0.059755694948828014,0.060335195530726186
2.0,11.0,-0.04038736656762403,-0.03910614525139668
3.0,11.0,-0.11191812479366117,-0.13854748603351955
4.0,11.0,0.00473203477495332,0.0
5.0,11.0,-0.045889732585011514,-0.037988826815642494
6.0,11.0,0.01683724001320578,0.02793296089385477
7.0,11.0,0.02564102564102575,0.005586592178770954
8.0,11.0,0.035545284472323094,0.055865921787709424
9.0,11.0,0.03664575767580059,0.05027932960893847
0.0,12.0,0.02072481436329386,0.018986630715649957
1.0,12.0,0.0650559680815693,0.07291315582518813
2.0,12.0,-0.034689127784550584,-0.052915402763734444
3.0,12.0,-0.12445971406405847,-0.1618919222559263
4.0,12.0,-0.0036573201817576965,-0.006853162566003814
5.0,12.0,-0.05463814695777459,-0.028199078755196057
6.0,12.0,0.016291698991466305,0.03696213908549606
7.0,12.0,0.02959104510694897,0.0223570385349961
8.0,12.0,0.047323506594259074,0.051567239635996014
9.0,12.0,0.038457275850604086,0.04707336254353449
0.0,13.0,0.013931888544891703,0.01563378697559332
1.0,13.0,0.06147722246793452,0.06849623214486554
2.0,13.0,-0.0546218487394958,-0.04510178832527278
3.0,13.0,-0.11543564794338781,-0.12383308964121019
4.0,13.0,-0.0026536930561697897,-0.0012372061635361488
5.0,13.0,-0.0513047324192835,-0.059723315712518314
6.0,13.0,0.024988942945599363,0.037003711618490656
7.0,13.0,0.032728881026094725,0.01788325272747725
8.0,13.0,0.049314462627156094,0.04600157462602637
9.0,13.0,0.04157452454666073,0.044876841750084405
0.0,14.0,0.04101649576460104,0.030857917938284154
1.0,14.0,0.07222469906375387,0.08624392449417873
2.0,14.0,-0.04703522068658049,-0.05843788854979098
3.0,14.0,-0.14065983058403922,-0.14999434836667802
4.0,14.0,-0.01582701738742754,-0.015485475302362434
5.0,14.0,-0.06041016495764604,-0.0765231151802872
6.0,14.0,0.03321444493981281,0.03877020458912625
7.0,14.0,0.025412394115024568,0.030857917938284154
8.0,14.0,0.03990191707534558,0.05911608454843451
9.0,14.0,0.05216228265715554,0.05459477789081045
0.0,15.0,0.014572753367189212,0.009184587813620054
1.0,15.0,0.056524619121218714,0.06406810035842285
2.0,15.0,-0.028483108854051715,-0.03225806451612909
3.0,15.0,-0.13005078383749172,-0.13866487455197135
4.0,15.0,0.003532788695076154,-0.01433691756272405
5.0,15.0,-0.05166703466548914,-0.04793906810035849
6.0,15.0,0.03444468977699272,0.03046594982078853
7.0,15.0,0.023404725104879658,0.036066308243727606
8.0,15.0,0.03665268271141521,0.04950716845878138
9.0,15.0,0.04106866858026043,0.043906810035842306
0.0,16.0,-0.0003328525463219427,0.017405951712521135
1.0,16.0,0.06069011427937421,0.06681639528354857
2.0,16.0,-0.04582270054365916,-0.04884896125772036
3.0,16.0,-0.1301453456118939,-0.13531723750701846
4.0,16.0,0.008543215355597515,-0.006176305446378382
5.0,16.0,-0.042494175080439366,-0.04660303200449184
6.0,16.0,0.028514368134916295,0.03537338573834934
7.0,16.0,0.02740485964717636,0.01628298708590687
8.0,16.0,0.04626650393875509,0.057832678270634465
9.0,16.0,0.04737601242649502,0.04323413812464918
0.0,17.0,0.01702459107599864,0.020316027088036134
1.0,17.0,0.06820963614109259,0.07674943566591416
2.0,17.0,-0.03638589073105604,-0.04401805869074496
3.0,17.0,-0.127628797151441,-0.16027088036117382
4.0,17.0,0.003671970624234972,-0.012415349887133194
5.0,17.0,-0.060865694892622765,-0.04740406320541765
6.0,17.0,0.02258818293090017,0.037246049661399584
7.0,17.0,0.03260264826972292,0.02483069977426639
8.0,17.0,0.04039167686658506,0.05530474040632059
9.0,17.0,0.04039167686658506,0.04966139954853278
0.0,18.0,0.021768103065304377,0.012445341405987216
1.0,18.0,0.06063971568191913,0.059535822401614445
2.0,18.0,-0.04709018214127054,-0.04137235116044404
3.0,18.0,-0.11928031985784089,-0.11873528422468886
4.0,18.0,-0.013771657041314934,0.0012333221213140372
5.0,18.0,-0.049311417147934244,-0.06267518780132308
6.0,18.0,0.03176366059529106,0.02702096647606235
7.0,18.0,0.02509995557529994,0.024778562619127715
8.0,18.0,0.05064415815193245,0.055051014687745176
9.0,18.0,0.039537983118614034,0.042717793474604804
0.0,19.0,0.014492753623188406,0.02509522742549864
1.0,19.0,0.059851753512556616,0.058704907013219815
2.0,19.0,-0.02644097798429033,-0.05444768093210842
3.0,19.0,-0.13264741674964045,-0.1194263948017028
4.0,19.0,0.006748534129881617,0.008290387631637993
5.0,19.0,-0.03639783161854192,-0.07349316603181716
6.0,19.0,0.03108750968027438,0.04526103517813142
7.0,19.0,0.0178117048346056,0.015012323549182253
8.0,19.0,0.034406460891691575,0.05086264844275151
9.0,19.0,0.03108750968027438,0.044140712525207376
0.0,20.0,0.026775835361805708,0.01444407121263019
1.0,20.0,0.07103341447222829,0.07602732056880523
2.0,20.0,-0.04846204912591288,-0.05945582801478002
3.0,20.0,-0.13365788891347644,-0.12327846825663417
4.0,20.0,0.002434166851073224,-0.0034710558728025882
5.0,20.0,-0.044036291214870606,-0.054977046243421826
6.0,20.0,0.020137198495242304,0.0424364572836189
7.0,20.0,0.02566939588404514,0.018922852983988384
8.0,20.0,0.04115954857269296,0.044675848169298
9.0,20.0,0.038946669617171824,0.044675848169298
0.0,21.0,0.016855178531825228,0.0038305543037405023
1.0,21.0,0.06453759148369917,0.07593510590356019
2.0,21.0,-0.02750055444666228,-0.03898152320865251
3.0,21.0,-0.13062763362164562,-0.14037854889589899
4.0,21.0,-0.006431581281880713,0.00045065344749894884
5.0,21.0,-0.07296518074961197,-0.05475439387111309
6.0,21.0,0.03459747172322023,0.02523659305993701
7.0,21.0,0.03237968507429585,0.019603424966201086
8.0,21.0,0.049013084941228545,0.0680486705723299
9.0,21.0,0.04014193834553104,0.04100946372239759
0.0,22.0,0.012868870645662365,0.00786516853932585
1.0,22.0,0.06500998446860438,0.06853932584269656
2.0,22.0,-0.0548036387841136,-0.0471910112359551
3.0,22.0,-0.12580430441535384,-0.16966292134831462
4.0,22.0,0.002884402041269189,0.012359550561797763
5.0,22.0,-0.055913024184601735,-0.04606741573033712
6.0,22.0,0.030619037053472454,0.03370786516853935
7.0,22.0,0.029509651652984324,0.03707865168539329
8.0,22.0,0.05280674506323494,0.06179775280898869
9.0,22.0,0.04282227645884177,0.041573033707865206
0.0,23.0,0.027602261390089828,0.012373453318335219
1.0,23.0,0.06196652255847462,0.08098987626546676
2.0,23.0,-0.04666888371577433,-0.05511811023622052
3.0,23.0,-0.140893470790378,-0.14173228346456693
4.0,23.0,0.017625540405720015,0.015748031496063006
5.0,23.0,-0.04999445737723094,-0.06411698537682796
6.0,23.0,0.03092783505154643,0.03262092238470194
7.0,23.0,0.02427668772863322,0.012373453318335219
8.0,23.0,0.04090455603591612,0.05736782902137225
9.0,23.0,0.03425340871300304,0.049493813273340875
0.0,24.0,0.01343101343101343,0.030371203599550083
1.0,24.0,0.060051060051059965,0.06749156355455561
2.0,24.0,-0.0398490398490399,-0.05174353205849273
3.0,24.0,-0.12309912309912309,-0.1361079865016873
4.0,24.0,0.011211011211011208,-0.002249718785151858
5.0,24.0,-0.05760905760905767,-0.06524184476940388
6.0,24.0,0.028971028971028982,0.0348706411698538
7.0,24.0,0.017871017871017875,0.014623172103487077
8.0,24.0,0.045621045621045526,0.05961754780652411
9.0,24.0,0.0434010434010433,0.048368953880764946
0.0,25.0,0.03253025424669713,0.00875224416517059
1.0,25.0,0.06139669146219609,0.07046678635547572
2.0,25.0,-0.03297435328078156,-0.0417414721723519
3.0,25.0,-0.14844010214277778,-0.11355475763016153
4.0,25.0,-0.0029976684800709723,0.003141831238779202
5.0,25.0,-0.056289552570223125,-0.0765260323159785
6.0,25.0,0.026979016320639614,0.025583482944344753
7.0,25.0,0.03253025424669713,0.03119389587073614
8.0,25.0,0.04696347285444655,0.04465888689407547
9.0,25.0,0.04030198734317765,0.0480251346499103
0.0,26.0,0.009407858328721708,0.02272727272727272
1.0,26.0,0.07028223574986166,0.06998199819981989
2.0,26.0,-0.0381848367459878,-0.04702970297029709
3.0,26.0,-0.1355838406198118,-0.1437893789378938
4.0,26.0,0.007194244604316615,-0.00540054005400543
5.0,26.0,-0.05810736026563364,-0.07178217821782187
6.0,26.0,0.03154399557277264,0.03172817281728173
7.0,26.0,0.023796347537354816,0.03735373537353736
8.0,26.0,0.05146651909241836,0.050855085508550876
9.0,26.0,0.0381848367459878,0.055355535553555255
0.0,27.0,0.008562215056154832,0.013101423085611085
1.0,27.0,0.06527299010341374,0.07973797153828778
2.0,27.0,-0.04370065606582898,-0.04788796024395753
3.0,27.0,-0.11931502279550757,-0.15292523153377002
4.0,27.0,-0.00922940064494604,0.011971990060989444
5.0,27.0,-0.059268319804292244,-0.055793991416309016
6.0,27.0,0.03302568664516853,0.04020781567653047
7.0,27.0,0.029689758701212116,0.018748588208719292
8.0,27.0,0.0552652062715445,0.05263157894736852
9.0,27.0,0.03969754253308136,0.04020781567653047
0.0,28.0,0.008291873963515824,0.015598698238132671
1.0,28.0,0.060254284134881146,0.07844237459319937
2.0,28.0,-0.05914870093974571,-0.06295589720570086
3.0,28.0,-0.09784411276948593,-0.14936595219391763
4.0,28.0,0.010503040353786694,0.015598698238132671
5.0,28.0,-0.06467661691542288,-0.05510043766131751
6.0,28.0,0.022664455500276477,0.032431825833239857
7.0,28.0,0.028192371475953652,0.036920659858601775
8.0,28.0,0.05362078496406853,0.054875995960049315
9.0,28.0,0.03814262023217244,0.03355403433958034
0.0,29.0,0.015469613259668521,0.011817670230726015
1.0,29.0,0.0541436464088397,0.06359032076533483
2.0,29.0,-0.0375690607734807,-0.07259425998874508
3.0,29.0,-0.1303867403314917,-0.13111986494091157
4.0,29.0,0.0,0.008441193021947173
5.0,29.0,-0.047513812154696175,-0.05458638154192458
6.0,29.0,0.03314917127071826,0.042205965109735614
7.0,29.0,0.027624309392265217,0.016319639842431143
8.0,29.0,0.04309392265193362,0.06809229037703995
9.0,29.0,0.041988950276243005,0.047833427124367014


==> pics/RAA_scatter/cifar10_XP_resnet32_rate10_regression.txt <==
dataset,model,rate,a,b,r2,acc
cifar10,resnet32,10,1.099204577487673,0.0,0.9620949781245544,0.8898466666666667


==> pics/RAA_scatter/cifar10_XP_resnet32_rate2.txt <==
class,model,before,after
0.0,0.0,0.02923331494760075,0.013662406346408196
1.0,0.0,0.050193050193050176,0.057734684883208466
2.0,0.0,-0.03585217870932154,-0.02930806522697219
3.0,0.0,-0.12630998345284053,-0.1218598501542529
4.0,0.0,0.012686155543298473,0.004847950639048117
5.0,0.0,-0.06453392167677882,-0.052446011458792394
6.0,0.0,0.030336458907887567,0.026884089907448314
7.0,0.0,0.025923883066740296,0.015866020273248214
8.0,0.0,0.043574186431329265,0.04451300132216835
9.0,0.0,0.03474903474903472,0.04010577346848831
0.0,1.0,0.008645533141210407,0.007289595758780705
1.0,1.0,0.07071602748836174,0.07134967969958028
2.0,1.0,-0.03236532919530038,-0.03799425668212943
3.0,1.0,-0.14653070272666813,-0.11751711950519102
4.0,1.0,0.006428729771669283,0.005080627347028991
5.0,1.0,-0.046774551097317686,-0.051248067152639715
6.0,1.0,0.03413877189093333,0.022752374641042704
7.0,1.0,0.018621148304145463,0.01281201678815999
8.0,1.0,0.04743959210817995,0.04815551137618729
9.0,1.0,0.039680780314786016,0.039319637729180436
0.0,2.0,0.010738403631130346,0.010503040353786694
1.0,2.0,0.0594486881434739,0.0525152017689331
2.0,2.0,-0.041293036643418574,-0.03703703703703701
3.0,2.0,-0.11989372301560938,-0.11995577667219451
4.0,2.0,0.007417247868925096,0.0027639579878386486
5.0,2.0,-0.05236355585076941,-0.04809286898839136
6.0,2.0,0.027344182442156598,0.03703703703703701
7.0,2.0,0.022915974759216265,0.019347705914870172
8.0,2.0,0.05502048046053356,0.04809286898839136
9.0,2.0,0.03066533820436185,0.03482587064676626
0.0,3.0,0.024789729969012936,0.01842656956857558
1.0,3.0,0.0657370517928287,0.06145867814189559
2.0,3.0,-0.036077910579902575,-0.04998344918901027
3.0,3.0,-0.12903939796370067,-0.1172900805472801
4.0,3.0,-0.0006640106241699136,-0.002537791018426535
5.0,3.0,-0.065958388667552,-0.04777667439037847
6.0,3.0,0.03585657370517939,0.03828754275626167
7.0,3.0,0.02810978308986287,0.02284011916583918
8.0,3.0,0.04581673306772908,0.04380447975284118
9.0,3.0,0.03142983621071281,0.03277060575968229
0.0,4.0,0.011522269000664831,0.005506607929515423
1.0,4.0,0.06359406159982274,0.05726872246696028
2.0,4.0,-0.03390206071349431,-0.044052863436123385
3.0,4.0,-0.11699534677598042,-0.09801762114537453
4.0,4.0,-0.007312209173498715,-0.004405286343612339
5.0,4.0,-0.06824728561932195,-0.05947136563876657
6.0,4.0,0.027033015732328927,0.022026431718061693
7.0,4.0,0.030356747174828377,0.0286343612334802
8.0,4.0,0.05251495679149125,0.047356828193832516
9.0,4.0,0.04143585198315975,0.045154185022026345
0.0,5.0,0.024076334183956567,0.012378426171529606
1.0,5.0,0.05625208032841448,0.0621131741821396
2.0,5.0,-0.03472761566625984,-0.03846153846153852
3.0,5.0,-0.13680239653833348,-0.11251105216622458
4.0,5.0,0.009652723843337447,0.011273209549071603
5.0,5.0,-0.05247975147009876,-0.06388152077807258
6.0,5.0,0.024076334183956567,0.020114942528735625
7.0,5.0,0.019638300232996838,0.01900972590627762
8.0,5.0,0.04737601242649502,0.05548187444739159
9.0,5.0,0.04293797847553529,0.03448275862068966
0.0,6.0,0.019955654101995582,0.026150281363786887
1.0,6.0,0.06208425720620835,0.05152819154805248
2.0,6.0,-0.0388026607538803,-0.02239876420611275
3.0,6.0,-0.13082039911308202,-0.12060024274522779
4.0,6.0,-0.0044345898004434624,-0.0058479532163742375
5.0,6.0,-0.05432372505543242,-0.06101732318216928
6.0,6.0,0.022172949002217314,0.009599470374048374
7.0,6.0,0.026607538802660778,0.03277060575968229
8.0,6.0,0.055432372505543163,0.04711464195078888
9.0,6.0,0.04212860310421277,0.042701092353525275
0.0,7.0,0.006511422580289169,0.017733230531996918
1.0,7.0,0.06941838649155717,0.05738517457869801
2.0,7.0,-0.047566493764485185,-0.027425927965635016
3.0,7.0,-0.10826619578412974,-0.1210485736314572
4.0,7.0,0.00761505352610089,0.007820244520321616
5.0,7.0,-0.04867012471029691,-0.061570657561405506
6.0,7.0,0.026376779604900157,0.019936116312369207
7.0,7.0,0.016444101092594664,0.016631787641810773
8.0,7.0,0.047345767575322745,0.047472188567022705
9.0,7.0,0.03079130338814704,0.043066417006278127
0.0,8.0,0.014557173019224358,0.023317493645706715
1.0,8.0,0.0690076675186131,0.05868051718421916
2.0,8.0,-0.04544949438826541,-0.029727041662062144
3.0,8.0,-0.13323702633625958,-0.12697535639297158
4.0,8.0,0.0012223580397821867,-0.012045529892805858
5.0,8.0,-0.03878208689854433,-0.050723836888053986
6.0,8.0,0.01677964218246472,0.0343684385014919
7.0,8.0,0.031225691743527073,0.029948060559177824
8.0,8.0,0.0456717413045893,0.03989391092938436
9.0,8.0,0.03900433381486834,0.033263344015913375
0.0,9.0,0.024766097963676473,0.025387405209363674
1.0,9.0,0.06108970831040176,0.057259039454885065
2.0,9.0,-0.054485415520088044,-0.037256841411144125
3.0,9.0,-0.1150247660979636,-0.11968348170128584
4.0,9.0,0.0016510731975784886,-0.002088141554016939
5.0,9.0,-0.04457897633461748,-0.05044510385756682
6.0,9.0,0.02366538249862419,0.028684470820969348
7.0,9.0,0.02366538249862419,0.027585448950434126
8.0,9.0,0.03467253714914691,0.03967468952632147
9.0,9.0,0.04457897633461748,0.030882514562039675
0.0,10.0,0.020227699789985735,0.009275618374558385
1.0,10.0,0.06223057367083013,0.06338339222614842
2.0,10.0,-0.029512545595224877,-0.029372791519434584
3.0,10.0,-0.1212556648612799,-0.11992049469964657
4.0,10.0,0.005858295567591558,0.01700530035335698
5.0,10.0,-0.06267270918536529,-0.07022968197879857
6.0,10.0,0.013595667071957654,0.022526501766784546
7.0,10.0,0.020227699789985735,0.021422261484099033
8.0,10.0,0.04786116944843596,0.049028268551236744
9.0,10.0,0.0434398143030839,0.0368816254416961
0.0,11.0,0.019038186420160773,0.017674827094082777
1.0,11.0,0.059755694948828014,0.059391810297507876
2.0,11.0,-0.04038736656762403,-0.022944340761883883
3.0,11.0,-0.11191812479366117,-0.10857393786365131
4.0,11.0,0.00473203477495332,-0.0009880338127127148
5.0,11.0,-0.045889732585011514,-0.05478098583818208
6.0,11.0,0.01683724001320578,0.020968273136458455
7.0,11.0,0.02564102564102575,0.01657701174662422
8.0,11.0,0.035545284472323094,0.03633768800087815
9.0,11.0,0.03664575767580059,0.03633768800087815
0.0,12.0,0.02072481436329386,0.014492753623188394
1.0,12.0,0.0650559680815693,0.055116381203337624
2.0,12.0,-0.034689127784550584,-0.034914361001317576
3.0,12.0,-0.12445971406405847,-0.11067193675889328
4.0,12.0,-0.0036573201817576965,0.006807202459376354
5.0,12.0,-0.05463814695777459,-0.04589371980676335
6.0,12.0,0.016291698991466305,0.02766798418972332
7.0,12.0,0.02959104510694897,0.009003074220465508
8.0,12.0,0.047323506594259074,0.03754940711462439
9.0,12.0,0.038457275850604086,0.04084321475625812
0.0,13.0,0.013931888544891703,0.009032826613791567
1.0,13.0,0.06147722246793452,0.0552985239039435
2.0,13.0,-0.0546218487394958,-0.03943599911874868
3.0,13.0,-0.11543564794338781,-0.11213923771755893
4.0,13.0,-0.0026536930561697897,-0.004185944040537591
5.0,13.0,-0.0513047324192835,-0.048248512888301454
6.0,13.0,0.024988942945599363,0.026657854152897113
7.0,13.0,0.032728881026094725,0.028860982595285304
8.0,13.0,0.049314462627156094,0.047587574355584826
9.0,13.0,0.04157452454666073,0.036571932143643855
0.0,14.0,0.04101649576460104,0.022865348503258647
1.0,14.0,0.07222469906375387,0.0659449906108472
2.0,14.0,-0.04703522068658049,-0.04893405500938916
3.0,14.0,-0.14065983058403922,-0.13288412680879264
4.0,14.0,-0.01582701738742754,0.016237711255937308
5.0,14.0,-0.06041016495764604,-0.05445708604882361
6.0,14.0,0.03321444493981281,0.023969954711145536
7.0,14.0,0.025412394115024568,0.02065613608748487
8.0,14.0,0.03990191707534558,0.04827129128465698
9.0,14.0,0.05216228265715554,0.038329835413674976
0.0,15.0,0.014572753367189212,0.015066534697019735
1.0,15.0,0.056524619121218714,0.05245793467502471
2.0,15.0,-0.028483108854051715,-0.03992081821181128
3.0,15.0,-0.13005078383749172,-0.11140437699329149
4.0,15.0,0.003532788695076154,-0.006928406466512672
5.0,15.0,-0.05166703466548914,-0.04761904761904762
6.0,15.0,0.03444468977699272,0.023864511162432697
7.0,15.0,0.023404725104879658,0.0293632464533158
8.0,15.0,0.03665268271141521,0.03816122291872864
9.0,15.0,0.04106866858026043,0.0469591993841416
0.0,16.0,-0.0003328525463219427,0.0011037527593818993
1.0,16.0,0.06069011427937421,0.059602649006622446
2.0,16.0,-0.04582270054365916,-0.041942604856512175
3.0,16.0,-0.1301453456118939,-0.11368653421633551
4.0,16.0,0.008543215355597515,0.007726269315673296
5.0,16.0,-0.042494175080439366,-0.05408388520971307
6.0,16.0,0.028514368134916295,0.025386313465783687
7.0,16.0,0.02740485964717636,0.022075055187637988
8.0,16.0,0.04626650393875509,0.05077262693156725
9.0,16.0,0.04737601242649502,0.043046357615893954
0.0,17.0,0.01702459107599864,0.01503759398496247
1.0,17.0,0.06820963614109259,0.06147722246793452
2.0,17.0,-0.03638589073105604,-0.0446704997788589
3.0,17.0,-0.127628797151441,-0.11875276426360011
4.0,17.0,0.003671970624234972,0.009509066784608639
5.0,17.0,-0.060865694892622765,-0.06567890314020346
6.0,17.0,0.02258818293090017,0.03494029190623626
7.0,17.0,0.03260264826972292,0.024988942945599363
8.0,17.0,0.04039167686658506,0.0393631136665192
9.0,17.0,0.04039167686658506,0.043785935426802265
0.0,18.0,0.021768103065304377,0.018671969948072065
1.0,18.0,0.06063971568191913,0.04850292785327581
2.0,18.0,-0.04709018214127054,-0.03325599381283838
3.0,18.0,-0.11928031985784089,-0.10396641255109929
4.0,18.0,-0.013771657041314934,-0.011158987957131807
5.0,18.0,-0.049311417147934244,-0.057562700254115605
6.0,18.0,0.03176366059529106,0.03966412551099319
7.0,18.0,0.02509995557529994,0.018671969948072065
8.0,18.0,0.05064415815193245,0.04518837697491983
9.0,18.0,0.039537983118614034,0.03524472433985199
0.0,19.0,0.014492753623188406,0.027306760625412953
1.0,19.0,0.059851753512556616,0.05593481611979735
2.0,19.0,-0.02644097798429033,-0.026646113190927107
3.0,19.0,-0.13264741674964045,-0.13675401893855976
4.0,19.0,0.006748534129881617,-0.006826690156353208
5.0,19.0,-0.03639783161854192,-0.04536445716802468
6.0,19.0,0.03108750968027438,0.033913234970270795
7.0,19.0,0.0178117048346056,0.026205681567936626
8.0,19.0,0.034406460891691575,0.036115393085223456
9.0,19.0,0.03108750968027438,0.036115393085223456
0.0,20.0,0.026775835361805708,0.024255788313120197
1.0,20.0,0.07103341447222829,0.06394707828004403
2.0,20.0,-0.04846204912591288,-0.050716648291069505
3.0,20.0,-0.13365788891347644,-0.12789415656008818
4.0,20.0,0.002434166851073224,0.007717750826901881
5.0,20.0,-0.044036291214870606,-0.06063947078280049
6.0,20.0,0.020137198495242304,0.03528114663726562
7.0,20.0,0.02566939588404514,0.02205071664829109
8.0,20.0,0.04115954857269296,0.04410143329658205
9.0,20.0,0.038946669617171824,0.04189636163175295
0.0,21.0,0.016855178531825228,0.022187879456893704
1.0,21.0,0.06453759148369917,0.05420024285241188
2.0,21.0,-0.02750055444666228,-0.023070979136770094
3.0,21.0,-0.13062763362164562,-0.12683519152224307
4.0,21.0,-0.006431581281880713,-0.0076167347389336755
5.0,21.0,-0.07296518074961197,-0.052875593332597476
6.0,21.0,0.03459747172322023,0.028811127055966456
7.0,21.0,0.03237968507429585,0.029915001655811912
8.0,21.0,0.049013084941228545,0.04205762225411183
9.0,21.0,0.04014193834553104,0.03322662545534829
0.0,22.0,0.012868870645662365,0.01964246303244321
1.0,22.0,0.06500998446860438,0.051644228647097716
2.0,22.0,-0.0548036387841136,-0.04325755903774003
3.0,22.0,-0.12580430441535384,-0.1094681085853012
4.0,22.0,0.002884402041269189,0.008607371441182994
5.0,22.0,-0.055913024184601735,-0.06643125137938648
6.0,22.0,0.030619037053472454,0.0240564996689473
7.0,22.0,0.029509651652984324,0.022952990509821275
8.0,22.0,0.05280674506323494,0.045023173692341587
9.0,22.0,0.04282227645884177,0.047230192010593634
0.0,23.0,0.027602261390089828,0.02029499833647565
1.0,23.0,0.06196652255847462,0.06465565043806146
2.0,23.0,-0.04666888371577433,-0.06066319174891868
3.0,23.0,-0.140893470790378,-0.12276810469113887
4.0,23.0,0.017625540405720015,0.009204835311079167
5.0,23.0,-0.04999445737723094,-0.0495730287235222
6.0,23.0,0.03092783505154643,0.030276145059332488
7.0,23.0,0.02427668772863322,0.02805811245425319
8.0,23.0,0.04090455603591612,0.04469335699234779
9.0,23.0,0.03425340871300304,0.035821226572030726
0.0,24.0,0.01343101343101343,0.02680549401860877
1.0,24.0,0.060051060051059965,0.06668143553389445
2.0,24.0,-0.0398490398490399,-0.028577758085954856
3.0,24.0,-0.12309912309912309,-0.1470979175897209
4.0,24.0,0.011211011211011208,0.0135135135135135
5.0,24.0,-0.05760905760905767,-0.05626938413823667
6.0,24.0,0.028971028971028982,0.02680549401860877
7.0,24.0,0.017871017871017875,0.02237483385024368
8.0,24.0,0.045621045621045526,0.042312804607886466
9.0,24.0,0.0434010434010433,0.033451484271156406
0.0,25.0,0.03253025424669713,0.01784534038334434
1.0,25.0,0.06139669146219609,0.056400088125137596
2.0,25.0,-0.03297435328078156,-0.026217228464419522
3.0,25.0,-0.14844010214277778,-0.1220533157083058
4.0,25.0,-0.0029976684800709723,0.00022031284423879485
5.0,25.0,-0.056289552570223125,-0.05485789821546603
6.0,25.0,0.026979016320639614,0.0299625468164794
7.0,25.0,0.03253025424669713,0.022251597268120725
8.0,25.0,0.04696347285444655,0.03877506058603205
9.0,25.0,0.04030198734317765,0.03767349636483795
0.0,26.0,0.009407858328721708,0.013342154592568089
1.0,26.0,0.07028223574986166,0.06075642297938022
2.0,26.0,-0.0381848367459878,-0.041790715624655465
3.0,26.0,-0.1355838406198118,-0.13331128018524643
4.0,26.0,0.007194244604316615,0.001212923144778906
5.0,26.0,-0.05810736026563364,-0.04840666005072229
6.0,26.0,0.03154399557277264,0.028779358253390685
7.0,26.0,0.023796347537354816,0.026574043444701743
8.0,26.0,0.05146651909241836,0.05193516374462445
9.0,26.0,0.0381848367459878,0.04090858970117974
0.0,27.0,0.008562215056154832,0.016705387764133203
1.0,27.0,0.06527299010341374,0.0642770217944462
2.0,27.0,-0.04370065606582898,-0.04192941697090391
3.0,27.0,-0.11931502279550757,-0.13043478260869565
4.0,27.0,-0.00922940064494604,0.0056422170594092194
5.0,27.0,-0.059268319804292244,-0.0463546852527935
6.0,27.0,0.03302568664516853,0.018918021905078
7.0,27.0,0.029689758701212116,0.026662241398384787
8.0,27.0,0.0552652062715445,0.05210753401924983
9.0,27.0,0.03969754253308136,0.034406460891691575
0.0,28.0,0.008291873963515824,0.008496082974732472
1.0,28.0,0.060254284134881146,0.05263157894736838
2.0,28.0,-0.05914870093974571,-0.04336312479311486
3.0,28.0,-0.09784411276948593,-0.1272205671411232
4.0,28.0,0.010503040353786694,0.011806245172680176
5.0,28.0,-0.06467661691542288,-0.06543087277943288
6.0,28.0,0.022664455500276477,0.03828754275626167
7.0,28.0,0.028192371475953652,0.03277060575968229
8.0,28.0,0.05362078496406853,0.05152819154805248
9.0,28.0,0.03814262023217244,0.04049431755489347
0.0,29.0,0.015469613259668521,0.021150033046926628
1.0,29.0,0.0541436464088397,0.06190790923110808
2.0,29.0,-0.0375690607734807,-0.051553205551883745
3.0,29.0,-0.1303867403314917,-0.11874862304472351
4.0,29.0,0.0,-0.005287508261731688
5.0,29.0,-0.047513812154696175,-0.04163912756113687
6.0,29.0,0.03314917127071826,0.022251597268120725
7.0,29.0,0.027624309392265217,0.03216567525886759
8.0,29.0,0.04309392265193362,0.039876624807226146
9.0,29.0,0.041988950276243005,0.039876624807226146


==> pics/RAA_scatter/cifar10_XP_resnet32_rate20.txt <==
class,model,before,after
0.0,0.0,0.02923331494760075,-0.00023036166781844965
1.0,0.0,0.050193050193050176,0.08615526376410963
2.0,0.0,-0.03585217870932154,-0.06357982031789913
3.0,0.0,-0.12630998345284053,-0.1741534208707671
4.0,0.0,0.012686155543298473,0.005528680027643431
5.0,0.0,-0.06453392167677882,-0.046302695231513494
6.0,0.0,0.030336458907887567,0.03547569684404521
7.0,0.0,0.025923883066740296,0.019350380096751944
8.0,0.0,0.043574186431329265,0.07233356369500124
9.0,0.0,0.03474903474903472,0.06542271366044698
0.0,1.0,0.008645533141210407,0.019344376230742557
1.0,1.0,0.07071602748836174,0.09579520444804819
2.0,1.0,-0.03236532919530038,-0.0663732190432062
3.0,1.0,-0.14653070272666813,-0.1601992354917178
4.0,1.0,0.006428729771669283,-0.01656434611374954
5.0,1.0,-0.046774551097317686,-0.08490675315649245
6.0,1.0,0.03413877189093333,0.054094752693154266
7.0,1.0,0.018621148304145463,0.025136105641144508
8.0,1.0,0.04743959210817995,0.07146994092436013
9.0,1.0,0.039680780314786016,0.062203173867716996
0.0,2.0,0.010738403631130346,-0.004283894870904291
1.0,2.0,0.0594486881434739,0.09065647794373037
2.0,2.0,-0.041293036643418574,-0.06912122264675231
3.0,2.0,-0.11989372301560938,-0.1559569294894061
4.0,2.0,0.007417247868925096,0.0015051522519392935
5.0,2.0,-0.05236355585076941,-0.06217436609934001
6.0,2.0,0.027344182442156598,0.03739724441356952
7.0,2.0,0.022915974759216265,0.031608197290725934
8.0,2.0,0.05502048046053356,0.06750028945235616
9.0,2.0,0.03066533820436185,0.06286905175408129
0.0,3.0,0.024789729969012936,0.02976948916946607
1.0,3.0,0.0657370517928287,0.07957836209892286
2.0,3.0,-0.036077910579902575,-0.0571064519865632
3.0,3.0,-0.12903939796370067,-0.15788254372755703
4.0,3.0,-0.0006640106241699136,-0.0072975790571064205
5.0,3.0,-0.065958388667552,-0.0663732190432062
6.0,3.0,0.03585657370517939,0.04366963975443075
7.0,3.0,0.02810978308986287,0.013552646820340604
8.0,3.0,0.04581673306772908,0.06799490327811895
9.0,3.0,0.03142983621071281,0.054094752693154266
0.0,4.0,0.011522269000664831,-0.00450919181408257
1.0,4.0,0.06359406159982274,0.08798705052607232
2.0,4.0,-0.03390206071349431,-0.05538212510116783
3.0,4.0,-0.11699534677598042,-0.16059660076309404
4.0,4.0,-0.007312209173498715,0.0012718233321771185
5.0,4.0,-0.06824728561932195,-0.06810035842293902
6.0,4.0,0.027033015732328927,0.04289513238524687
7.0,4.0,0.030356747174828377,0.018614868770956184
8.0,4.0,0.05251495679149125,0.07295641114579725
9.0,4.0,0.04143585198315975,0.06486298994103369
0.0,5.0,0.024076334183956567,0.002198819581067021
1.0,5.0,0.05625208032841448,0.09478069667862513
2.0,5.0,-0.03472761566625984,-0.06145122092350414
3.0,5.0,-0.13680239653833348,-0.15171855109362342
4.0,5.0,0.009652723843337447,0.004513366508505977
5.0,5.0,-0.05247975147009876,-0.06955213516954048
6.0,5.0,0.024076334183956567,0.03923157042009032
7.0,5.0,0.019638300232996838,0.012614280754542323
8.0,5.0,0.04737601242649502,0.06932068047679674
9.0,5.0,0.04293797847553529,0.06006249276704092
0.0,6.0,0.019955654101995582,0.023804021261844308
1.0,6.0,0.06208425720620835,0.08504737693552115
2.0,6.0,-0.0388026607538803,-0.07672752484400266
3.0,6.0,-0.13082039911308202,-0.15877051074647558
4.0,6.0,-0.0044345898004434624,-0.014328634157614938
5.0,6.0,-0.05432372505543242,-0.07903859486942444
6.0,6.0,0.022172949002217314,0.045759186503351146
7.0,6.0,0.026607538802660778,0.03882597642708583
8.0,6.0,0.055432372505543163,0.07002542177027976
9.0,6.0,0.04212860310421277,0.06540328171943621
0.0,7.0,0.006511422580289169,0.03640157662879664
1.0,7.0,0.06941838649155717,0.07929515418502205
2.0,7.0,-0.047566493764485185,-0.09343844191977742
3.0,7.0,-0.10826619578412974,-0.1606770229538605
4.0,7.0,0.00761505352610089,-0.004173429167632793
5.0,7.0,-0.04867012471029691,-0.07257129608161371
6.0,7.0,0.026376779604900157,0.03640157662879664
7.0,7.0,0.016444101092594664,0.028286575469510754
8.0,7.0,0.047345767575322745,0.07697658242522608
9.0,7.0,0.03079130338814704,0.07349872478553213
0.0,8.0,0.014557173019224358,0.02301790281329928
1.0,8.0,0.0690076675186131,0.08346896070681248
2.0,8.0,-0.04544949438826541,-0.06765868402697038
3.0,8.0,-0.13323702633625958,-0.17228551499651246
4.0,8.0,0.0012223580397821867,-0.023482910950941637
5.0,8.0,-0.03878208689854433,-0.05254591955359221
6.0,8.0,0.01677964218246472,0.03813066728667758
7.0,8.0,0.031225691743527073,0.03231806556614746
8.0,8.0,0.0456717413045893,0.07184375726575225
9.0,8.0,0.03900433381486834,0.06719367588932815
0.0,9.0,0.024766097963676473,0.03147254766827473
1.0,9.0,0.06108970831040176,0.07741787273144946
2.0,9.0,-0.054485415520088044,-0.06616126809097185
3.0,9.0,-0.1150247660979636,-0.1603491844704802
4.0,9.0,0.0016510731975784886,-0.01217551114174139
5.0,9.0,-0.04457897633461748,-0.061566735584654364
6.0,9.0,0.02366538249862419,0.029175281415115984
7.0,9.0,0.02366538249862419,0.03147254766827473
8.0,9.0,0.03467253714914691,0.06937744084539399
9.0,9.0,0.04457897633461748,0.061337008959338385
0.0,10.0,0.020227699789985735,-0.001160092807424595
1.0,10.0,0.06223057367083013,0.07888631090487246
2.0,10.0,-0.029512545595224877,-0.06844547563805098
3.0,10.0,-0.1212556648612799,-0.16125290023201858
4.0,10.0,0.005858295567591558,0.00232018561484919
5.0,10.0,-0.06267270918536529,-0.08584686774941991
6.0,10.0,0.013595667071957654,0.045243619489559204
7.0,10.0,0.020227699789985735,0.03480278422273785
8.0,10.0,0.04786116944843596,0.08004640371229706
9.0,10.0,0.0434398143030839,0.07540603248259868
0.0,11.0,0.019038186420160773,0.02221710602049037
1.0,11.0,0.059755694948828014,0.08207666628295145
2.0,11.0,-0.04038736656762403,-0.06526994359387588
3.0,11.0,-0.11191812479366117,-0.1631173017152067
4.0,11.0,0.00473203477495332,-0.0008058017727639391
5.0,11.0,-0.045889732585011514,-0.057211925866236996
6.0,11.0,0.01683724001320578,0.0394842868654311
7.0,11.0,0.02564102564102575,0.01185679751352593
8.0,11.0,0.035545284472323094,0.07056521238632442
9.0,11.0,0.03664575767580059,0.06020490387935998
0.0,12.0,0.02072481436329386,0.012056573150938981
1.0,12.0,0.0650559680815693,0.1013215859030836
2.0,12.0,-0.034689127784550584,-0.05750057964294005
3.0,12.0,-0.12445971406405847,-0.1745884535126363
4.0,12.0,-0.0036573201817576965,-0.005332715047530777
5.0,12.0,-0.05463814695777459,-0.06677486668212379
6.0,12.0,0.016291698991466305,0.03640157662879664
7.0,12.0,0.02959104510694897,0.02364943194991882
8.0,12.0,0.047323506594259074,0.0758172965453281
9.0,12.0,0.038457275850604086,0.05495015070716438
0.0,13.0,0.013931888544891703,0.023239680887963934
1.0,13.0,0.06147722246793452,0.08336223840906469
2.0,13.0,-0.0546218487394958,-0.07619377962770257
3.0,13.0,-0.11543564794338781,-0.15134697652907853
4.0,13.0,-0.0026536930561697897,0.0047404324199329315
5.0,13.0,-0.0513047324192835,-0.062319343276679325
6.0,13.0,0.024988942945599363,0.046363741473002686
7.0,13.0,0.032728881026094725,0.007052838478436807
8.0,13.0,0.049314462627156094,0.07526881720430113
9.0,13.0,0.04157452454666073,0.0498323505607585
0.0,14.0,0.04101649576460104,0.03424260011607658
1.0,14.0,0.07222469906375387,0.09228090539756227
2.0,14.0,-0.04703522068658049,-0.07603017991874637
3.0,14.0,-0.14065983058403922,-0.1468369123621591
4.0,14.0,-0.01582701738742754,-0.017991874637260673
5.0,14.0,-0.06041016495764604,-0.0783517121300058
6.0,14.0,0.03321444493981281,0.04236796285548459
7.0,14.0,0.025412394115024568,0.02263493905977941
8.0,14.0,0.03990191707534558,0.0574579222286709
9.0,14.0,0.05216228265715554,0.07022634939059778
0.0,15.0,0.014572753367189212,0.01667625071880386
1.0,15.0,0.056524619121218714,0.07878090856814249
2.0,15.0,-0.028483108854051715,-0.0684301322599195
3.0,15.0,-0.13005078383749172,-0.16273720529039684
4.0,15.0,0.003532788695076154,0.0017251293847037905
5.0,15.0,-0.05166703466548914,-0.05922944220816573
6.0,15.0,0.03444468977699272,0.04542840713053476
7.0,15.0,0.023404725104879658,0.013225991949396151
8.0,15.0,0.03665268271141521,0.07418056354226567
9.0,15.0,0.04106866858026043,0.06037952846463483
0.0,16.0,-0.0003328525463219427,0.01127473538886336
1.0,16.0,0.06069011427937421,0.08490566037735847
2.0,16.0,-0.04582270054365916,-0.0761619880349746
3.0,16.0,-0.1301453456118939,-0.15669581224114126
4.0,16.0,0.008543215355597515,-0.00138057984353426
5.0,16.0,-0.042494175080439366,-0.07846295444086508
6.0,16.0,0.028514368134916295,0.05729406350667288
7.0,16.0,0.02740485964717636,0.033133916244822884
8.0,16.0,0.04626650393875509,0.061895996318453834
9.0,16.0,0.04737601242649502,0.0641969627243443
0.0,17.0,0.01702459107599864,0.011483586590882751
1.0,17.0,0.06820963614109259,0.0926806634961141
2.0,17.0,-0.03638589073105604,-0.05811390789931554
3.0,17.0,-0.127628797151441,-0.17410973204964622
4.0,17.0,0.003671970624234972,-0.00011599582415031782
5.0,17.0,-0.060865694892622765,-0.05695394965781236
6.0,17.0,0.02258818293090017,0.047442292077485265
7.0,17.0,0.03260264826972292,0.008003711866372831
8.0,17.0,0.04039167686658506,0.0694814986660481
9.0,17.0,0.04039167686658506,0.060201832734021646
0.0,18.0,0.021768103065304377,0.015987025023169642
1.0,18.0,0.06063971568191913,0.07622798887859139
2.0,18.0,-0.04709018214127054,-0.07089898053753467
3.0,18.0,-0.11928031985784089,-0.16241890639481
4.0,18.0,-0.013771657041314934,0.012511584800741465
5.0,18.0,-0.049311417147934244,-0.05583873957367936
6.0,18.0,0.03176366059529106,0.05189990732159414
7.0,18.0,0.02509995557529994,0.006719184430027836
8.0,18.0,0.05064415815193245,0.06696014828544958
9.0,18.0,0.039537983118614034,0.058850787766450495
0.0,19.0,0.014492753623188406,0.011339967600092607
1.0,19.0,0.059851753512556616,0.10159685258042118
2.0,19.0,-0.02644097798429033,-0.07197408007405684
3.0,19.0,-0.13264741674964045,-0.15644526729923627
4.0,19.0,0.006748534129881617,-0.012959962971534353
5.0,19.0,-0.03639783161854192,-0.06734552186993742
6.0,19.0,0.03108750968027438,0.0529969914371674
7.0,19.0,0.0178117048346056,0.014811386253182172
8.0,19.0,0.034406460891691575,0.06688266604952565
9.0,19.0,0.03108750968027438,0.061096968294376386
0.0,20.0,0.026775835361805708,0.011547344110854514
1.0,20.0,0.07103341447222829,0.09006928406466508
2.0,20.0,-0.04846204912591288,-0.06004618937644347
3.0,20.0,-0.13365788891347644,-0.1535796766743649
4.0,20.0,0.002434166851073224,-0.009237875288683611
5.0,20.0,-0.044036291214870606,-0.07736720554272511
6.0,20.0,0.020137198495242304,0.03810623556581989
7.0,20.0,0.02566939588404514,0.027713625866050834
8.0,20.0,0.04115954857269296,0.062355658198614376
9.0,20.0,0.038946669617171824,0.07043879907621253
0.0,21.0,0.016855178531825228,0.0018552875695732082
1.0,21.0,0.06453759148369917,0.09114100185528744
2.0,21.0,-0.02750055444666228,-0.04220779220779232
3.0,21.0,-0.13062763362164562,-0.16280148423005575
4.0,21.0,-0.006431581281880713,0.0018552875695732082
5.0,21.0,-0.07296518074961197,-0.0804730983302412
6.0,21.0,0.03459747172322023,0.03664192949907231
7.0,21.0,0.03237968507429585,0.01924860853432276
8.0,21.0,0.049013084941228545,0.07954545454545453
9.0,21.0,0.04014193834553104,0.055194805194805165
0.0,22.0,0.012868870645662365,0.012906199585157856
1.0,22.0,0.06500998446860438,0.09126526849504486
2.0,22.0,-0.0548036387841136,-0.06430053007605434
3.0,22.0,-0.12580430441535384,-0.17262041945148657
4.0,22.0,0.002884402041269189,-0.027425674118460523
5.0,22.0,-0.055913024184601735,-0.06430053007605434
6.0,22.0,0.030619037053472454,0.03480064530997926
7.0,22.0,0.029509651652984324,0.04171468080202813
8.0,22.0,0.05280674506323494,0.08780825074902043
9.0,22.0,0.04282227645884177,0.0601521087808251
0.0,23.0,0.027602261390089828,0.039935364727608585
1.0,23.0,0.06196652255847462,0.08494921514312097
2.0,23.0,-0.04666888371577433,-0.08240997229916887
3.0,23.0,-0.140893470790378,-0.1608956602031394
4.0,23.0,0.017625540405720015,-0.007386888273314822
5.0,23.0,-0.04999445737723094,-0.05009233610341643
6.0,23.0,0.03092783505154643,0.05032317636195763
7.0,23.0,0.02427668772863322,0.021468144044321402
8.0,23.0,0.04090455603591612,0.05840258541089577
9.0,23.0,0.03425340871300304,0.04570637119113583
0.0,24.0,0.01343101343101343,0.023676880222841194
1.0,24.0,0.060051060051059965,0.08867223769730723
2.0,24.0,-0.0398490398490399,-0.07381615598885792
3.0,24.0,-0.12309912309912309,-0.1620241411327763
4.0,24.0,0.011211011211011208,-0.02971216341689887
5.0,24.0,-0.05760905760905767,-0.058727948003713996
6.0,24.0,0.028971028971028982,0.046889507892293396
7.0,24.0,0.017871017871017875,0.019034354688950754
8.0,24.0,0.045621045621045526,0.07938718662952648
9.0,24.0,0.0434010434010433,0.06662024141132777
0.0,25.0,0.03253025424669713,0.019653179190751463
1.0,25.0,0.06139669146219609,0.08786127167630053
2.0,25.0,-0.03297435328078156,-0.06705202312138722
3.0,25.0,-0.14844010214277778,-0.1606936416184971
4.0,25.0,-0.0029976684800709723,0.009248554913294805
5.0,25.0,-0.056289552570223125,-0.08554913294797682
6.0,25.0,0.026979016320639614,0.056647398843930684
7.0,25.0,0.03253025424669713,0.021965317919075165
8.0,25.0,0.04696347285444655,0.05895953757225439
9.0,25.0,0.04030198734317765,0.05895953757225439
0.0,26.0,0.009407858328721708,0.027064538514920165
1.0,26.0,0.07028223574986166,0.08142493638676847
2.0,26.0,-0.0381848367459878,-0.06199398565810777
3.0,26.0,-0.1355838406198118,-0.1545223224612538
4.0,26.0,0.007194244604316615,0.00046264168401567886
5.0,26.0,-0.05810736026563364,-0.08396946564885495
6.0,26.0,0.03154399557277264,0.03516076798519544
7.0,26.0,0.023796347537354816,0.014341892204487585
8.0,26.0,0.05146651909241836,0.08026833217672914
9.0,26.0,0.0381848367459878,0.06176266481609993
0.0,27.0,0.008562215056154832,0.02321284212957617
1.0,27.0,0.06527299010341374,0.08326596604688756
2.0,27.0,-0.04370065606582898,-0.03915001732301656
3.0,27.0,-0.11931502279550757,-0.14655271971359282
4.0,27.0,-0.00922940064494604,-0.019517265273126257
5.0,27.0,-0.059268319804292244,-0.09227393463448431
6.0,27.0,0.03302568664516853,0.04053585864418526
7.0,27.0,0.029689758701212116,0.016283635523732534
8.0,27.0,0.0552652062715445,0.08211109827924709
9.0,27.0,0.03969754253308136,0.052084536320591325
0.0,28.0,0.008291873963515824,0.007518796992481145
1.0,28.0,0.060254284134881146,0.08502024291497963
2.0,28.0,-0.05914870093974571,-0.05725853094274158
3.0,28.0,-0.09784411276948593,-0.17524580682475427
4.0,28.0,0.010503040353786694,0.008675534991324408
5.0,28.0,-0.06467661691542288,-0.06998264893001735
6.0,28.0,0.022664455500276477,0.03643724696356272
7.0,28.0,0.028192371475953652,0.02602660497397335
8.0,28.0,0.05362078496406853,0.07113938692886061
9.0,28.0,0.03814262023217244,0.06766917293233082
0.0,29.0,0.015469613259668521,0.025017373175816614
1.0,29.0,0.0541436464088397,0.09335186472087098
2.0,29.0,-0.0375690607734807,-0.06648135279129012
3.0,29.0,-0.1303867403314917,-0.17187861941162844
4.0,29.0,0.0,-0.016678248783877657
5.0,29.0,-0.047513812154696175,-0.052582812138058835
6.0,29.0,0.03314917127071826,0.030808431781329707
7.0,29.0,0.027624309392265217,0.02617558489691923
8.0,29.0,0.04309392265193362,0.07134584201992136
9.0,29.0,0.041988950276243005,0.06092193652999779


==> pics/RAA_scatter/cifar10_XP_resnet32_rate20_regression.txt <==
dataset,model,rate,a,b,r2,acc
cifar10,resnet32,20,1.3132892008296153,0.0,0.9577829497767167,0.8647266666666664


==> pics/RAA_scatter/cifar10_XP_resnet32_rate2_regression.txt <==
dataset,model,rate,a,b,r2,acc
cifar10,resnet32,2,0.9432803034009897,0.0,0.9744125992963392,0.9065100000000001


==> pics/RAA_scatter/cifar10_XP_resnet32_rate4.txt <==
class,model,before,after
0.0,0.0,0.02923331494760075,0.0030966600309666275
1.0,0.0,0.050193050193050176,0.06281796062817957
2.0,0.0,-0.03585217870932154,-0.03450564034505641
3.0,0.0,-0.12630998345284053,-0.11966379119663786
4.0,0.0,0.012686155543298473,0.01747401017474014
5.0,0.0,-0.06453392167677882,-0.06989604069896044
6.0,0.0,0.030336458907887567,0.03627516036275166
7.0,0.0,0.025923883066740296,0.021897810218978145
8.0,0.0,0.043574186431329265,0.045122760451227546
9.0,0.0,0.03474903474903472,0.03738111037381104
0.0,1.0,0.008645533141210407,0.004545958531988017
1.0,1.0,0.07071602748836174,0.06331078833573558
2.0,1.0,-0.03236532919530038,-0.03093469342499172
3.0,1.0,-0.14653070272666813,-0.1418117307905533
4.0,1.0,0.006428729771669283,0.01452489189488857
5.0,1.0,-0.046774551097317686,-0.04645747865617036
6.0,1.0,0.03413877189093333,0.036700299368000906
7.0,1.0,0.018621148304145463,0.012307351147577335
8.0,1.0,0.04743959210817995,0.04889677347821257
9.0,1.0,0.039680780314786016,0.03891784011531214
0.0,2.0,0.010738403631130346,0.01527900797165637
1.0,2.0,0.0594486881434739,0.06620903454384407
2.0,2.0,-0.041293036643418574,-0.03565101860053145
3.0,2.0,-0.11989372301560938,-0.12976085031000884
4.0,2.0,0.007417247868925096,-0.003542958370239128
5.0,2.0,-0.05236355585076941,-0.051151461470327744
6.0,2.0,0.027344182442156598,0.025243578387953988
7.0,2.0,0.022915974759216265,0.025243578387953988
8.0,2.0,0.05502048046053356,0.04627989371124883
9.0,2.0,0.03066533820436185,0.04185119574844989
0.0,3.0,0.024789729969012936,0.004657351962741163
1.0,3.0,0.0657370517928287,0.06453759148369917
2.0,3.0,-0.036077910579902575,-0.03637170104235978
3.0,3.0,-0.12903939796370067,-0.13284542027056997
4.0,3.0,-0.0006640106241699136,-0.005322687957418525
5.0,3.0,-0.065958388667552,-0.04191616766467072
6.0,3.0,0.03585657370517939,0.033488578398758045
7.0,3.0,0.02810978308986287,0.03237968507429585
8.0,3.0,0.04581673306772908,0.04568640496784199
9.0,3.0,0.03142983621071281,0.03570636504768242
0.0,4.0,0.011522269000664831,0.01369257950530044
1.0,4.0,0.06359406159982274,0.060070671378091876
2.0,4.0,-0.03390206071349431,-0.044832155477031774
3.0,4.0,-0.11699534677598042,-0.11439929328621899
4.0,4.0,-0.007312209173498715,0.012588339222614927
5.0,4.0,-0.06824728561932195,-0.06802120141342755
6.0,4.0,0.027033015732328927,0.031360424028268656
7.0,4.0,0.030356747174828377,0.03025618374558314
8.0,4.0,0.05251495679149125,0.04019434628975264
9.0,4.0,0.04143585198315975,0.039090106007067124
0.0,5.0,0.024076334183956567,0.015104398045313256
1.0,5.0,0.05625208032841448,0.06286095068858284
2.0,5.0,-0.03472761566625984,-0.04153709462461127
3.0,5.0,-0.13680239653833348,-0.1359395824078187
4.0,5.0,0.009652723843337447,0.008440693025322136
5.0,5.0,-0.05247975147009876,-0.04597956463793869
6.0,5.0,0.024076334183956567,0.023989338071968087
7.0,5.0,0.019638300232996838,0.011772545535317697
8.0,5.0,0.04737601242649502,0.05952909817858727
9.0,5.0,0.04293797847553529,0.041759218125277615
0.0,6.0,0.019955654101995582,0.012868870645662365
1.0,6.0,0.06208425720620835,0.059463057466163725
2.0,6.0,-0.0388026607538803,-0.03705347237630351
3.0,6.0,-0.13082039911308202,-0.10583536720656748
4.0,6.0,-0.0044345898004434624,-0.00044375416019520295
5.0,6.0,-0.05432372505543242,-0.06256933658753051
6.0,6.0,0.022172949002217314,0.025072110051031802
7.0,6.0,0.026607538802660778,0.02063456844907928
8.0,6.0,0.055432372505543163,0.05835367206567559
9.0,6.0,0.04212860310421277,0.029509651652984324
0.0,7.0,0.006511422580289169,0.006741076362028947
1.0,7.0,0.06941838649155717,0.059785611669797685
2.0,7.0,-0.047566493764485185,-0.055144214830368056
3.0,7.0,-0.10826619578412974,-0.11813460050834346
4.0,7.0,0.00761505352610089,0.011161454304343019
5.0,7.0,-0.04867012471029691,-0.046303458945739916
6.0,7.0,0.026376779604900157,0.03215824953033486
7.0,7.0,0.016444101092594664,0.02663277710244227
8.0,7.0,0.047345767575322745,0.03878881644380584
9.0,7.0,0.03079130338814704,0.044314288871698436
0.0,8.0,0.014557173019224358,0.014975041597337846
1.0,8.0,0.0690076675186131,0.06156405990016638
2.0,8.0,-0.04544949438826541,-0.05158069883527453
3.0,8.0,-0.13323702633625958,-0.13366611203549633
4.0,8.0,0.0012223580397821867,0.009428729894620147
5.0,8.0,-0.03878208689854433,-0.033832501386577896
6.0,8.0,0.01677964218246472,0.02939545202440386
7.0,8.0,0.031225691743527073,0.02939545202440386
8.0,8.0,0.0456717413045893,0.04825291181364391
9.0,8.0,0.03900433381486834,0.02606766500277324
0.0,9.0,0.024766097963676473,0.03490170090567713
1.0,9.0,0.06108970831040176,0.06803622708195271
2.0,9.0,-0.054485415520088044,-0.06560636182902585
3.0,9.0,-0.1150247660979636,-0.10536779324055659
4.0,9.0,0.0016510731975784886,0.007289595758780705
5.0,9.0,-0.04457897633461748,-0.06450187762315
6.0,9.0,0.02366538249862419,0.01612546940578756
7.0,9.0,0.02366538249862419,0.028274795670421987
8.0,9.0,0.03467253714914691,0.04042412193505629
9.0,9.0,0.04457897633461748,0.04042412193505629
0.0,10.0,0.020227699789985735,0.01952995696789148
1.0,10.0,0.06223057367083013,0.06366545294052739
2.0,10.0,-0.029512545595224877,-0.042259737393798964
3.0,10.0,-0.1212556648612799,-0.11618669314796419
4.0,10.0,0.005858295567591558,0.010702857773364275
5.0,10.0,-0.06267270918536529,-0.06322409798080107
6.0,10.0,0.013595667071957654,0.02284011916583918
7.0,10.0,0.020227699789985735,0.015116407370627877
8.0,10.0,0.04786116944843596,0.05594174114531608
9.0,10.0,0.0434398143030839,0.033873993158998195
0.0,11.0,0.019038186420160773,0.014954915328788274
1.0,11.0,0.059755694948828014,0.058939960413459405
2.0,11.0,-0.04038736656762403,-0.04222564328128435
3.0,11.0,-0.11191812479366117,-0.1082032109082911
4.0,11.0,0.00473203477495332,0.001759401803386899
5.0,11.0,-0.045889732585011514,-0.044424895535517914
6.0,11.0,0.01683724001320578,0.03144930723553987
7.0,11.0,0.02564102564102575,0.017154167583021837
8.0,11.0,0.035545284472323094,0.042445568506707686
9.0,11.0,0.03664575767580059,0.02815042885418965
0.0,12.0,0.02072481436329386,0.025102289063363988
1.0,12.0,0.0650559680815693,0.06380625898485014
2.0,12.0,-0.034689127784550584,-0.0633639279000332
3.0,12.0,-0.12445971406405847,-0.1319252460466659
4.0,12.0,-0.0036573201817576965,-0.00917837000995242
5.0,12.0,-0.05463814695777459,-0.035718235098971575
6.0,12.0,0.016291698991466305,0.037266393895830974
7.0,12.0,0.02959104510694897,0.027313944487448918
8.0,12.0,0.047323506594259074,0.04832467101625562
9.0,12.0,0.038457275850604086,0.038372221607873444
0.0,13.0,0.013931888544891703,0.007400861592842195
1.0,13.0,0.06147722246793452,0.056003534739865204
2.0,13.0,-0.0546218487394958,-0.0445156301778416
3.0,13.0,-0.11543564794338781,-0.1251518833535844
4.0,13.0,-0.0026536930561697897,0.0018778305534077487
5.0,13.0,-0.0513047324192835,-0.04893405500938916
6.0,13.0,0.024988942945599363,0.027283773334806204
7.0,13.0,0.032728881026094725,0.029492985750579983
8.0,13.0,0.049314462627156094,0.057108140947752094
9.0,13.0,0.04157452454666073,0.039434441621561865
0.0,14.0,0.04101649576460104,0.02615248226950362
1.0,14.0,0.07222469906375387,0.0726950354609929
2.0,14.0,-0.04703522068658049,-0.06582446808510639
3.0,14.0,-0.14065983058403922,-0.11347517730496447
4.0,14.0,-0.01582701738742754,-0.00044326241134746893
5.0,14.0,-0.06041016495764604,-0.05806737588652482
6.0,14.0,0.03321444493981281,0.0305851063829788
7.0,14.0,0.025412394115024568,0.02393617021276603
8.0,14.0,0.03990191707534558,0.04609929078014181
9.0,14.0,0.05216228265715554,0.03834219858156037
0.0,15.0,0.014572753367189212,0.02198652082642805
1.0,15.0,0.056524619121218714,0.05734173019555844
2.0,15.0,-0.028483108854051715,-0.03104629322726772
3.0,15.0,-0.13005078383749172,-0.12495856811402052
4.0,15.0,0.003532788695076154,0.0043089161418627935
5.0,15.0,-0.05166703466548914,-0.050933598497403636
6.0,15.0,0.03444468977699272,0.02972047287592535
7.0,15.0,0.023404725104879658,0.007623467020218779
8.0,15.0,0.03665268271141521,0.04187382609656384
9.0,15.0,0.04106866858026043,0.0440835266821345
0.0,16.0,-0.0003328525463219427,0.013931888544891703
1.0,16.0,0.06069011427937421,0.057054400707651456
2.0,16.0,-0.04582270054365916,-0.0479876160990712
3.0,16.0,-0.1301453456118939,-0.11764705882352934
4.0,16.0,0.008543215355597515,0.010614772224679403
5.0,16.0,-0.042494175080439366,-0.045776205218929666
6.0,16.0,0.028514368134916295,0.021671826625387067
7.0,16.0,0.02740485964717636,0.021671826625387067
8.0,16.0,0.04626650393875509,0.050420168067226864
9.0,16.0,0.04737601242649502,0.03604599734630703
0.0,17.0,0.01702459107599864,0.026350752878653724
1.0,17.0,0.06820963614109259,0.060673162090345394
2.0,17.0,-0.03638589073105604,-0.04782993799822854
3.0,17.0,-0.127628797151441,-0.13308237378210802
4.0,17.0,0.003671970624234972,0.0031000885739592833
5.0,17.0,-0.060865694892622765,-0.05668733392382642
6.0,17.0,0.02258818293090017,0.0318866253321524
7.0,17.0,0.03260264826972292,0.02967227635075293
8.0,17.0,0.04039167686658506,0.04627989371124883
9.0,17.0,0.04039167686658506,0.03963684676705043
0.0,18.0,0.021768103065304377,0.004545958531988017
1.0,18.0,0.06063971568191913,0.054440625346490655
2.0,18.0,-0.04709018214127054,-0.04978378977713721
3.0,18.0,-0.11928031985784089,-0.1362678789222752
4.0,18.0,-0.013771657041314934,0.00011087703736554938
5.0,18.0,-0.049311417147934244,-0.03758731566692542
6.0,18.0,0.03176366059529106,0.046679232730901334
7.0,18.0,0.02509995557529994,0.02783013637875597
8.0,18.0,0.05064415815193245,0.04778800310455695
9.0,18.0,0.039537983118614034,0.042244151236278865
0.0,19.0,0.014492753623188406,0.01876379690949229
1.0,19.0,0.059851753512556616,0.06070640176600434
2.0,19.0,-0.02644097798429033,-0.026490066225165587
3.0,19.0,-0.13264741674964045,-0.11589403973509932
4.0,19.0,0.006748534129881617,-0.007726269315673296
5.0,19.0,-0.03639783161854192,-0.052980132450331174
6.0,19.0,0.03108750968027438,0.030905077262693183
7.0,19.0,0.0178117048346056,0.01766004415011039
8.0,19.0,0.034406460891691575,0.03863134657836636
9.0,19.0,0.03108750968027438,0.03642384105960256
0.0,20.0,0.026775835361805708,0.01527900797165637
1.0,20.0,0.07103341447222829,0.0639946855624446
2.0,20.0,-0.04846204912591288,-0.05004428697962801
3.0,20.0,-0.13365788891347644,-0.1319751992914083
4.0,20.0,0.002434166851073224,0.021922054915854784
5.0,20.0,-0.044036291214870606,-0.05225863596102748
6.0,20.0,0.020137198495242304,0.03631532329495134
7.0,20.0,0.02566939588404514,0.01085031000885743
8.0,20.0,0.04115954857269296,0.04849424269264831
9.0,20.0,0.038946669617171824,0.03742249778565108
0.0,21.0,0.016855178531825228,0.02996670366259714
1.0,21.0,0.06453759148369917,0.06881243063263034
2.0,21.0,-0.02750055444666228,-0.02996670366259714
3.0,21.0,-0.13062763362164562,-0.11653718091009986
4.0,21.0,-0.006431581281880713,0.0044395116537180946
5.0,21.0,-0.07296518074961197,-0.07436182019977809
6.0,21.0,0.03459747172322023,0.024417314095449522
7.0,21.0,0.03237968507429585,0.014428412874583808
8.0,21.0,0.049013084941228545,0.036625971143174285
9.0,21.0,0.04014193834553104,0.042175360710321776
0.0,22.0,0.012868870645662365,0.005772646536412058
1.0,22.0,0.06500998446860438,0.06016873889875656
2.0,22.0,-0.0548036387841136,-0.07637655417406758
3.0,22.0,-0.12580430441535384,-0.1374333925399645
4.0,22.0,0.002884402041269189,0.00910301953818826
5.0,22.0,-0.055913024184601735,-0.04307282415630557
6.0,22.0,0.030619037053472454,0.03907637655417408
7.0,22.0,0.029509651652984324,0.03352575488454707
8.0,22.0,0.05280674506323494,0.05239786856127876
9.0,22.0,0.04282227645884177,0.05683836589698036
0.0,23.0,0.027602261390089828,0.02996670366259714
1.0,23.0,0.06196652255847462,0.06437291897891226
2.0,23.0,-0.04666888371577433,-0.061043285238623804
3.0,23.0,-0.140893470790378,-0.12874583795782463
4.0,23.0,0.017625540405720015,0.003329633740288571
5.0,23.0,-0.04999445737723094,-0.05549389567147619
6.0,23.0,0.03092783505154643,0.036625971143174285
7.0,23.0,0.02427668772863322,0.02663706992230857
8.0,23.0,0.04090455603591612,0.041065482796892254
9.0,23.0,0.03425340871300304,0.043285238623751304
0.0,24.0,0.01343101343101343,0.020113345927325263
1.0,24.0,0.060051060051059965,0.06122902544727184
2.0,24.0,-0.0398490398490399,-0.0465607289698856
3.0,24.0,-0.12309912309912309,-0.11323480386709633
4.0,24.0,0.011211011211011208,-0.004333814868318718
5.0,24.0,-0.05760905760905767,-0.0632292476941883
6.0,24.0,0.028971028971028982,0.03900433381486834
7.0,24.0,0.017871017871017875,0.024558284253805986
8.0,24.0,0.045621045621045526,0.037893099233248156
9.0,24.0,0.0434010434010433,0.04456050672296912
0.0,25.0,0.03253025424669713,0.02126716880815241
1.0,25.0,0.06139669146219609,0.06446610544971192
2.0,25.0,-0.03297435328078156,-0.03522374833850249
3.0,25.0,-0.14844010214277778,-0.1304829419583518
4.0,25.0,-0.0029976684800709723,0.005759858218874593
5.0,25.0,-0.056289552570223125,-0.058484714222419215
6.0,25.0,0.026979016320639614,0.038989809481612646
7.0,25.0,0.03253025424669713,0.01794417368187859
8.0,25.0,0.04696347285444655,0.040097474523703915
9.0,25.0,0.04030198734317765,0.03566681435533895
0.0,26.0,0.009407858328721708,0.015971606033717924
1.0,26.0,0.07028223574986166,0.0736468500443656
2.0,26.0,-0.0381848367459878,-0.03172138420585621
3.0,26.0,-0.1355838406198118,-0.12599822537710728
4.0,26.0,0.007194244604316615,-0.0017746228926352429
5.0,26.0,-0.05810736026563364,-0.07054125998225376
6.0,26.0,0.03154399557277264,0.03039041703637987
7.0,26.0,0.023796347537354816,0.019299023957409144
8.0,26.0,0.05146651909241836,0.05479148181011535
9.0,26.0,0.0381848367459878,0.035936113575865236
0.0,27.0,0.008562215056154832,0.009428729894620147
1.0,27.0,0.06527299010341374,0.06711037160288408
2.0,27.0,-0.04370065606582898,-0.06267332224070993
3.0,27.0,-0.11931502279550757,-0.1358846367165834
4.0,27.0,-0.00922940064494604,-0.009428729894620024
5.0,27.0,-0.059268319804292244,-0.037160288408208515
6.0,27.0,0.03302568664516853,0.02717692734331678
7.0,27.0,0.029689758701212116,0.04492512479201329
8.0,27.0,0.0552652062715445,0.04714364947310037
9.0,27.0,0.03969754253308136,0.04936217415418745
0.0,28.0,0.008291873963515824,0.00793126239259747
1.0,28.0,0.060254284134881146,0.056400088125137596
2.0,28.0,-0.05914870093974571,-0.05375633399427193
3.0,28.0,-0.09784411276948593,-0.10993610927517074
4.0,28.0,0.010503040353786694,0.012337519277373856
5.0,28.0,-0.06467661691542288,-0.05265476977307784
6.0,28.0,0.022664455500276477,0.0299625468164794
7.0,28.0,0.028192371475953652,0.022251597268120725
8.0,28.0,0.05362078496406853,0.04318131747080844
9.0,28.0,0.03814262023217244,0.044282881692002535
0.0,29.0,0.015469613259668521,0.017397049108126002
1.0,29.0,0.0541436464088397,0.06144021140717899
2.0,29.0,-0.0375690607734807,-0.04866769434045366
3.0,29.0,-0.1303867403314917,-0.10812596344417524
4.0,29.0,0.0,0.00968949570579171
5.0,29.0,-0.047513812154696175,-0.05527416868531163
6.0,29.0,0.03314917127071826,0.02840783968288928
7.0,29.0,0.027624309392265217,0.021801365338031314
8.0,29.0,0.04309392265193362,0.03831755120017611
9.0,29.0,0.041988950276243005,0.03501431402774712


==> pics/RAA_scatter/cifar10_XP_resnet32_rate4_regression.txt <==
dataset,model,rate,a,b,r2,acc
cifar10,resnet32,4,0.9810323130446169,0.0,0.9730971107112718,0.9035466666666666


==> pics/RAA_scatter/cifar10_XP_resnet32_rate50.txt <==
class,model,before,after
0.0,0.0,0.02923331494760075,0.01574403250380914
1.0,0.0,0.050193050193050176,0.1642965972574912
2.0,0.0,-0.03585217870932154,-0.1505840528186896
3.0,0.0,-0.12630998345284053,-0.1950228542407313
4.0,0.0,0.012686155543298473,-0.05662772981208732
5.0,0.0,-0.06453392167677882,-0.08583037074657186
6.0,0.0,0.030336458907887567,0.05510411376333164
7.0,0.0,0.025923883066740296,0.030980192991366288
8.0,0.0,0.043574186431329265,0.11604875571356023
9.0,0.0,0.03474903474903472,0.10589131538852213
0.0,1.0,0.008645533141210407,0.033135945571374566
1.0,1.0,0.07071602748836174,0.1515686027466298
2.0,1.0,-0.03236532919530038,-0.16719163411868457
3.0,1.0,-0.14653070272666813,-0.22262819705178277
4.0,1.0,0.006428729771669283,-0.034899836210154904
5.0,1.0,-0.046774551097317686,-0.09285624291293938
6.0,1.0,0.03413877189093333,0.07597328965604136
7.0,1.0,0.018621148304145463,0.033135945571374566
8.0,1.0,0.04743959210817995,0.11377094620133558
9.0,1.0,0.039680780314786016,0.10999118054680616
0.0,2.0,0.010738403631130346,-0.005222264679658632
1.0,2.0,0.0594486881434739,0.1450770602471023
2.0,2.0,-0.041293036643418574,-0.14151063558782317
3.0,2.0,-0.11989372301560938,-0.24086103681059742
4.0,2.0,0.007417247868925096,-0.05107629601324675
5.0,2.0,-0.05236355585076941,-0.09183543497643619
6.0,2.0,0.027344182442156598,0.0890332441727168
7.0,2.0,0.022915974759216265,0.05209527448732637
8.0,2.0,0.05502048046053356,0.11960259839510888
9.0,2.0,0.03066533820436185,0.12469749076550755
0.0,3.0,0.024789729969012936,0.029762652266733573
1.0,3.0,0.0657370517928287,0.1440411905060907
2.0,3.0,-0.036077910579902575,-0.13223659424839893
3.0,3.0,-0.12903939796370067,-0.23521285947507223
4.0,3.0,-0.0006640106241699136,-0.028004520909205056
5.0,3.0,-0.065958388667552,-0.05186487504709281
6.0,3.0,0.03585657370517939,0.05613462262966214
7.0,3.0,0.02810978308986287,0.007158106241366367
8.0,3.0,0.04581673306772908,0.09506467411779479
9.0,3.0,0.03142983621071281,0.11515760391812131
0.0,4.0,0.011522269000664831,-0.004014049172102334
1.0,4.0,0.06359406159982274,0.15403913697942803
2.0,4.0,-0.03390206071349431,-0.13070747616658313
3.0,4.0,-0.11699534677598042,-0.19844455594581034
4.0,4.0,-0.007312209173498715,-0.029101856497742093
5.0,4.0,-0.06824728561932195,-0.07551430005017565
6.0,4.0,0.027033015732328927,0.05870546914199693
7.0,4.0,0.030356747174828377,0.014801806322127487
8.0,4.0,0.05251495679149125,0.10888108379327645
9.0,4.0,0.04143585198315975,0.10135474159558452
0.0,5.0,0.024076334183956567,0.02740599107711928
1.0,5.0,0.05625208032841448,0.16634799235181652
2.0,5.0,-0.03472761566625984,-0.1650732950924155
3.0,5.0,-0.13680239653833348,-0.22625876354365837
4.0,5.0,0.009652723843337447,-0.0541746335245379
5.0,5.0,-0.05247975147009876,-0.06819630337794773
6.0,5.0,0.024076334183956567,0.057998725302740584
7.0,5.0,0.019638300232996838,0.028680688336520172
8.0,5.0,0.04737601242649502,0.11408540471637989
9.0,5.0,0.04293797847553529,0.11918419375398347
0.0,6.0,0.019955654101995582,0.05209785777665092
1.0,6.0,0.06208425720620835,0.14843452909113952
2.0,6.0,-0.0388026607538803,-0.16592724046140198
3.0,6.0,-0.13082039911308202,-0.21156040055773867
4.0,6.0,-0.0044345898004434624,-0.029027760172391975
5.0,6.0,-0.05432372505543242,-0.0632526302446445
6.0,6.0,0.022172949002217314,0.06984408670300409
7.0,6.0,0.026607538802660778,-0.020154645709215394
8.0,6.0,0.055432372505543163,0.09899860565344143
9.0,6.0,0.04212860310421277,0.12054759792115599
0.0,7.0,0.006511422580289169,0.04669061056952282
1.0,7.0,0.06941838649155717,0.14417650076962552
2.0,7.0,-0.047566493764485185,-0.1841970241149307
3.0,7.0,-0.10826619578412974,-0.24448435094920473
4.0,7.0,0.00761505352610089,-0.05336069779374034
5.0,7.0,-0.04867012471029691,-0.07516675218060542
6.0,7.0,0.026376779604900157,0.09415084658799387
7.0,7.0,0.016444101092594664,0.026167265264238182
8.0,7.0,0.047345767575322745,0.13519753719856342
9.0,7.0,0.03079130338814704,0.11082606464853775
0.0,8.0,0.014557173019224358,0.023391812865497182
1.0,8.0,0.0690076675186131,0.14289346554792787
2.0,8.0,-0.04544949438826541,-0.13424866514111355
3.0,8.0,-0.13323702633625958,-0.22832443427409102
4.0,8.0,0.0012223580397821867,-0.008390541571319526
5.0,8.0,-0.03878208689854433,-0.11009407576913299
6.0,8.0,0.01677964218246472,0.06661581489956776
7.0,8.0,0.031225691743527073,0.03356216628527839
8.0,8.0,0.0456717413045893,0.1174675819984745
9.0,8.0,0.03900433381486834,0.0971268751589118
0.0,9.0,0.024766097963676473,0.01062484189223384
1.0,9.0,0.06108970831040176,0.13711105489501652
2.0,9.0,-0.054485415520088044,-0.13103971667088277
3.0,9.0,-0.1150247660979636,-0.2537313432835821
4.0,9.0,0.0016510731975784886,-0.008348090058183582
5.0,9.0,-0.04457897633461748,-0.08676954211990892
6.0,9.0,0.02366538249862419,0.06374905135340249
7.0,9.0,0.02366538249862419,0.03592208449279026
8.0,9.0,0.03467253714914691,0.1054895016443208
9.0,9.0,0.04457897633461748,0.1269921578547939
0.0,10.0,0.020227699789985735,0.03896103896103891
1.0,10.0,0.06223057367083013,0.14209320091673036
2.0,10.0,-0.029512545595224877,-0.1125541125541126
3.0,10.0,-0.1212556648612799,-0.20422714540361597
4.0,10.0,0.005858295567591558,-0.06671759612936085
5.0,10.0,-0.06267270918536529,-0.08836261777438251
6.0,10.0,0.013595667071957654,0.037687802393684695
7.0,10.0,0.020227699789985735,0.03896103896103891
8.0,10.0,0.04786116944843596,0.11408199643493763
9.0,10.0,0.0434398143030839,0.10007639419404125
0.0,11.0,0.019038186420160773,0.02570564516129029
1.0,11.0,0.059755694948828014,0.16431451612903236
2.0,11.0,-0.04038736656762403,-0.13810483870967732
3.0,11.0,-0.11191812479366117,-0.2162298387096774
4.0,11.0,0.00473203477495332,-0.07006048387096772
5.0,11.0,-0.045889732585011514,-0.10030241935483872
6.0,11.0,0.01683724001320578,0.07484879032258066
7.0,11.0,0.02564102564102575,0.044606854838709666
8.0,11.0,0.035545284472323094,0.10761088709677424
9.0,11.0,0.03664575767580059,0.10761088709677424
0.0,12.0,0.02072481436329386,-0.012188928390045635
1.0,12.0,0.0650559680815693,0.1719146775012698
2.0,12.0,-0.034689127784550584,-0.1213814118842052
3.0,12.0,-0.12445971406405847,-0.2051802945657694
4.0,12.0,-0.0036573201817576965,-0.04012188928390041
5.0,12.0,-0.05463814695777459,-0.09217877094972067
6.0,12.0,0.016291698991466305,0.04875571356018282
7.0,12.0,0.02959104510694897,0.04875571356018282
8.0,12.0,0.047323506594259074,0.12112747587607929
9.0,12.0,0.038457275850604086,0.08049771457592689
0.0,13.0,0.013931888544891703,0.039659702239459464
1.0,13.0,0.06147722246793452,0.1309896159139247
2.0,13.0,-0.0546218487394958,-0.13549355686225456
3.0,13.0,-0.11543564794338781,-0.2318278493681972
4.0,13.0,-0.0026536930561697897,-0.047916927311397475
5.0,13.0,-0.0513047324192835,-0.1029650944576505
6.0,13.0,0.024988942945599363,0.08094582759914923
7.0,13.0,0.032728881026094725,0.0459151757788064
8.0,13.0,0.049314462627156094,0.09846115350932065
9.0,13.0,0.04157452454666073,0.122231952958839
0.0,14.0,0.04101649576460104,0.02593295382669206
1.0,14.0,0.07222469906375387,0.16255534471853264
2.0,14.0,-0.04703522068658049,-0.1802656546489563
3.0,14.0,-0.14065983058403922,-0.19924098671726753
4.0,14.0,-0.01582701738742754,-0.03731815306767865
5.0,14.0,-0.06041016495764604,-0.0777988614800759
6.0,14.0,0.03321444493981281,0.06641366223908918
7.0,14.0,0.025412394115024568,0.029728020240354164
8.0,14.0,0.03990191707534558,0.10942441492726125
9.0,14.0,0.05216228265715554,0.10056925996204935
0.0,15.0,0.014572753367189212,0.02974539954625656
1.0,15.0,0.056524619121218714,0.15452482984623148
2.0,15.0,-0.028483108854051715,-0.11898159818502652
3.0,15.0,-0.13005078383749172,-0.20973027476682632
4.0,15.0,0.003532788695076154,-0.035795311318376585
5.0,15.0,-0.05166703466548914,-0.12780438618603485
6.0,15.0,0.03444468977699272,0.04108898411898155
7.0,15.0,0.023404725104879658,0.03352659440383156
8.0,15.0,0.03665268271141521,0.12427527098563149
9.0,15.0,0.04106866858026043,0.1091504915553315
0.0,16.0,-0.0003328525463219427,0.027224602974539894
1.0,16.0,0.06069011427937421,0.1646080161330981
2.0,16.0,-0.04582270054365916,-0.18704310562137633
3.0,16.0,-0.1301453456118939,-0.20973027476682632
4.0,16.0,0.008543215355597515,-0.06856566675069323
5.0,16.0,-0.042494175080439366,-0.07108646332240989
6.0,16.0,0.028514368134916295,0.07638013612301486
7.0,16.0,0.02740485964717636,0.05117217040584821
8.0,16.0,0.04626650393875509,0.11797327955633982
9.0,16.0,0.04737601242649502,0.09906730526846484
0.0,17.0,0.01702459107599864,-0.028499050031665567
1.0,17.0,0.06820963614109259,0.14249525015832812
2.0,17.0,-0.03638589073105604,-0.12349588347055103
3.0,17.0,-0.127628797151441,-0.2311589613679544
4.0,17.0,0.003671970624234972,-0.042431918936035436
5.0,17.0,-0.060865694892622765,-0.05763141228625711
6.0,17.0,0.02258818293090017,0.08043065231158962
7.0,17.0,0.03260264826972292,0.03103229892336918
8.0,17.0,0.04039167686658506,0.12349588347055103
9.0,17.0,0.04039167686658506,0.10576314122862573
0.0,18.0,0.021768103065304377,0.038244514106583034
1.0,18.0,0.06063971568191913,0.13855799373040759
2.0,18.0,-0.04709018214127054,-0.1510971786833855
3.0,18.0,-0.11928031985784089,-0.19874608150470216
4.0,18.0,-0.013771657041314934,-0.042006269592476456
5.0,18.0,-0.049311417147934244,-0.0871473354231975
6.0,18.0,0.03176366059529106,0.05078369905956111
7.0,18.0,0.02509995557529994,0.042006269592476456
8.0,18.0,0.05064415815193245,0.09467084639498434
9.0,18.0,0.039537983118614034,0.11473354231974925
0.0,19.0,0.014492753623188406,0.06409931593615402
1.0,19.0,0.059851753512556616,0.16037496833037757
2.0,19.0,-0.02644097798429033,-0.17912338484925255
3.0,19.0,-0.13264741674964045,-0.2335951355459843
4.0,19.0,0.006748534129881617,-0.05624524955662528
5.0,19.0,-0.03639783161854192,-0.07651380795540919
6.0,19.0,0.03108750968027438,0.08056751963516594
7.0,19.0,0.0178117048346056,0.03623004813782615
8.0,19.0,0.034406460891691575,0.10210286293387384
9.0,19.0,0.03108750968027438,0.10210286293387384
0.0,20.0,0.026775835361805708,0.009579026972523382
1.0,20.0,0.07103341447222829,0.14066044870178981
2.0,20.0,-0.04846204912591288,-0.12024199647088485
3.0,20.0,-0.13365788891347644,-0.23367784219813462
4.0,20.0,0.002434166851073224,-0.01814973531635993
5.0,20.0,-0.044036291214870606,-0.08369044618099321
6.0,20.0,0.020137198495242304,0.05747416183513987
7.0,20.0,0.02566939588404514,0.009579026972523382
8.0,20.0,0.04115954857269296,0.12301487269977315
9.0,20.0,0.038946669617171824,0.11545248298462316
0.0,21.0,0.016855178531825228,0.03739141382349232
1.0,21.0,0.06453759148369917,0.16202945990180037
2.0,21.0,-0.02750055444666228,-0.12249779680221586
3.0,21.0,-0.13062763362164562,-0.19300012589701623
4.0,21.0,-0.006431581281880713,-0.09731839355407282
5.0,21.0,-0.07296518074961197,-0.0847286919300013
6.0,21.0,0.03459747172322023,0.0953040412942213
7.0,21.0,0.03237968507429585,0.03235553317386371
8.0,21.0,0.049013084941228545,0.06508875739644966
9.0,21.0,0.04014193834553104,0.10537580259347853
0.0,22.0,0.012868870645662365,0.030233739837398427
1.0,22.0,0.06500998446860438,0.13948170731707318
2.0,22.0,-0.0548036387841136,-0.1387195121951219
3.0,22.0,-0.12580430441535384,-0.22637195121951223
4.0,22.0,0.002884402041269189,-0.029471544715447152
5.0,22.0,-0.055913024184601735,-0.11077235772357731
6.0,22.0,0.030619037053472454,0.06199186991869913
7.0,22.0,0.029509651652984324,0.03531504065040642
8.0,22.0,0.05280674506323494,0.11280487804878048
9.0,22.0,0.04282227645884177,0.12550813008130082
0.0,23.0,0.027602261390089828,0.03192559074912014
1.0,23.0,0.06196652255847462,0.13122171945701364
2.0,23.0,-0.04666888371577433,-0.17295123177476113
3.0,23.0,-0.140893470790378,-0.214429361488185
4.0,23.0,0.017625540405720015,-0.04097536450477622
5.0,23.0,-0.04999445737723094,-0.09250879839115134
6.0,23.0,0.03092783505154643,0.08094519859225743
7.0,23.0,0.02427668772863322,0.021870286576168893
8.0,23.0,0.04090455603591612,0.12745098039215694
9.0,23.0,0.03425340871300304,0.12745098039215694
0.0,24.0,0.01343101343101343,0.027371101209420847
1.0,24.0,0.060051060051059965,0.1444939528962445
2.0,24.0,-0.0398490398490399,-0.16868236791852317
3.0,24.0,-0.12309912309912309,-0.24506683640993
4.0,24.0,0.011211011211011208,-0.035009548058561386
5.0,24.0,-0.05760905760905767,-0.059197963080840216
6.0,24.0,0.028971028971028982,0.07447485677912158
7.0,24.0,0.017871017871017875,0.03373647358370475
8.0,24.0,0.045621045621045526,0.10630171865054108
9.0,24.0,0.0434010434010433,0.12157861234882245
0.0,25.0,0.03253025424669713,0.013238289205702745
1.0,25.0,0.06139669146219609,0.15325865580448073
2.0,25.0,-0.03297435328078156,-0.1547861507128309
3.0,25.0,-0.14844010214277778,-0.19933808553971483
4.0,25.0,-0.0029976684800709723,-0.06186354378818735
5.0,25.0,-0.056289552570223125,-0.1064154786150713
6.0,25.0,0.026979016320639614,0.07561099796334014
7.0,25.0,0.03253025424669713,0.028513238289205815
8.0,25.0,0.04696347285444655,0.12652749490835036
9.0,25.0,0.04030198734317765,0.12525458248472512
0.0,26.0,0.009407858328721708,0.04069547688043341
1.0,26.0,0.07028223574986166,0.1477888370921004
2.0,26.0,-0.0381848367459878,-0.144513040191508
3.0,26.0,-0.1355838406198118,-0.23018772836084161
4.0,26.0,0.007194244604316615,-0.060098273907017725
5.0,26.0,-0.05810736026563364,-0.09285624291293938
6.0,26.0,0.03154399557277264,0.06463399269245308
7.0,26.0,0.023796347537354816,0.034395867456217706
8.0,26.0,0.05146651909241836,0.117550711855865
9.0,26.0,0.0381848367459878,0.12259039939523757
0.0,27.0,0.008562215056154832,0.005707038681040025
1.0,27.0,0.06527299010341374,0.15916296766011423
2.0,27.0,-0.04370065606582898,-0.10462904248573243
3.0,27.0,-0.11931502279550757,-0.2111604311984781
4.0,27.0,-0.00922940064494604,-0.04629042485732401
5.0,27.0,-0.059268319804292244,-0.08433734939759037
6.0,27.0,0.03302568664516853,0.06024096385542167
7.0,27.0,0.029689758701212116,0.014584654407102176
8.0,27.0,0.0552652062715445,0.11477488902980346
9.0,27.0,0.03969754253308136,0.09194673430564364
0.0,28.0,0.008291873963515824,0.03343465045592703
1.0,28.0,0.060254284134881146,0.1448834853090173
2.0,28.0,-0.05914870093974571,-0.15780141843971623
3.0,28.0,-0.09784411276948593,-0.22998986828774062
4.0,28.0,0.010503040353786694,-0.07674772036474163
5.0,28.0,-0.06467661691542288,-0.09954407294832827
6.0,28.0,0.022664455500276477,0.07522796352583588
7.0,28.0,0.028192371475953652,0.06636271529888552
8.0,28.0,0.05362078496406853,0.1385511651469099
9.0,28.0,0.03814262023217244,0.1056231003039514
0.0,29.0,0.015469613259668521,0.015004413062665516
1.0,29.0,0.0541436464088397,0.147396293027361
2.0,29.0,-0.0375690607734807,-0.15017021813138315
3.0,29.0,-0.1303867403314917,-0.19682259488084733
4.0,29.0,0.0,-0.05812633967973777
5.0,29.0,-0.047513812154696175,-0.08586559071995971
6.0,29.0,0.03314917127071826,0.08435254066322022
7.0,29.0,0.027624309392265217,0.03013491363005916
8.0,29.0,0.04309392265193362,0.10957004160887653
9.0,29.0,0.041988950276243005,0.10452654141974527


==> pics/RAA_scatter/cifar10_XP_resnet32_rate50_regression.txt <==
dataset,model,rate,a,b,r2,acc
cifar10,resnet32,50,1.973954969197789,0.0,0.8790282400831695,0.7905399999999998


==> pics/RAA_scatter/cifar10_XP_resnet44_rate10.txt <==
class,model,before,after
0.0,0.0,0.01349091314527818,0.01761472007180528
1.0,0.0,0.07369829412420552,0.06922472792550205
2.0,0.0,-0.05563607983052743,-0.042970941321664985
3.0,0.0,-0.13814249080165014,-0.15853248064624703
4.0,0.0,0.009031107146839109,-0.007068327162571494
5.0,0.0,-0.05006132233247859,-0.06765398855604177
6.0,0.0,0.03578994313747354,0.0445416806911254
7.0,0.0,0.026870331140595394,0.03556602715135203
8.0,0.0,0.05585907013044924,0.05015146415348376
9.0,0.0,0.02910023413981493,0.05912711769325701
0.0,1.0,0.025271558412768836,0.024521330198186128
1.0,1.0,0.05187319884726219,0.06035158436905156
2.0,1.0,-0.0345821325648415,-0.049378569029224086
3.0,1.0,-0.11771225892263353,-0.1467920725562647
4.0,1.0,0.009753934825980968,0.011084984884111544
5.0,1.0,-0.0578585679450233,-0.05945582801478002
6.0,1.0,0.02305475504322771,0.026760721083865225
7.0,1.0,0.014187541565063216,0.023401634755346578
8.0,1.0,0.0430059853690977,0.05139402082633517
9.0,1.0,0.0430059853690977,0.05811219348337246
0.0,2.0,0.016535345688602845,0.029840700022436693
1.0,2.0,0.07091332815447782,0.08144491810634956
2.0,2.0,-0.02674508933525692,-0.05429661207089971
3.0,2.0,-0.14104982798801463,-0.15077406327125867
4.0,2.0,-0.01342803240483853,0.005160421808391349
5.0,2.0,-0.048940184219287565,-0.05317478124298856
6.0,2.0,0.039840195316835025,0.03769351581781476
7.0,2.0,0.012096326711796716,0.009647745120035958
8.0,2.0,0.05315725224725329,0.05227731658065961
9.0,2.0,0.03762068582843196,0.042180839129459365
0.0,3.0,0.01600089515497368,0.02239312372766347
1.0,3.0,0.07306702472865605,0.07441755258991176
2.0,3.0,-0.0444220655701019,-0.038679031893236834
3.0,3.0,-0.13617545037484619,-0.15403754806604839
4.0,3.0,0.013763007720711623,-0.005881022393123708
5.0,3.0,-0.07687143336690175,-0.07486993892784442
6.0,3.0,0.038379769497594265,0.045012440624293215
7.0,3.0,0.026071388609152944,0.02126215788283198
8.0,3.0,0.05292603782029752,0.057453064917439574
9.0,3.0,0.03726082578046323,0.052929201538113625
0.0,4.0,0.030779450841452664,0.02814216840452967
1.0,4.0,0.06842338352524355,0.07411144747168957
2.0,4.0,-0.05004428697962801,-0.03352393766117282
3.0,4.0,-0.12090345438441094,-0.15573494786411035
4.0,4.0,0.005314437555358754,0.011324139477519899
5.0,4.0,-0.060008857395925624,-0.06715999551519236
6.0,4.0,0.028565101860053194,0.01580894719138917
7.0,4.0,0.014171833480956636,0.02141495683372576
8.0,4.0,0.04627989371124883,0.061778226258549084
9.0,4.0,0.03742249778565108,0.043838995403072116
0.0,5.0,0.018988739236034436,0.02022572354453012
1.0,5.0,0.0730845661293883,0.06492345513465184
2.0,5.0,-0.04393905939501,-0.051290646999664825
3.0,5.0,-0.13667476264075956,-0.1339814504413901
4.0,5.0,-0.005299183042614292,-0.0010056989607777538
5.0,5.0,-0.03841907705895347,-0.04011621410213436
6.0,5.0,0.026716714506513577,0.029165269862554487
7.0,5.0,0.024508721572090966,0.023578053413789258
8.0,5.0,0.04658865091631696,0.04927924907810919
9.0,5.0,0.03444468977699272,0.0392222594703319
0.0,6.0,0.027351567711807946,0.01664417453891142
1.0,6.0,0.06626639982210361,0.06500224921277549
2.0,6.0,-0.04158327774071602,-0.05533063427800272
3.0,6.0,-0.10829441850122297,-0.13067926225820958
4.0,6.0,-0.008227707360462489,0.015519568151147137
5.0,6.0,-0.08383366688903716,-0.06770130454340985
6.0,6.0,0.0306871247498333,0.02676563202878997
7.0,6.0,0.015121191905714985,0.02676563202878997
8.0,6.0,0.048476762285968394,0.052631578947368494
9.0,6.0,0.054036024016010646,0.05038236617183993
0.0,7.0,0.016874379618396485,0.011599375418246795
1.0,7.0,0.0565788022499173,0.07071157706892707
2.0,7.0,-0.04709385684349836,-0.046397501672986806
3.0,7.0,-0.11767949707731323,-0.12335489627481588
4.0,7.0,0.00033087018859609353,0.009368726299353194
5.0,7.0,-0.058122863130031954,-0.04862815079188041
6.0,7.0,0.02569758464762336,0.022752621012714795
7.0,7.0,0.030109187162236796,0.018291322774927597
8.0,7.0,0.043343994706076985,0.0450591122016508
9.0,7.0,0.049961398477997146,0.0405978139638636
0.0,8.0,0.017425519955030996,0.02558297486982122
1.0,8.0,0.06913996627318719,0.07086257640932758
2.0,8.0,-0.06689151208544127,-0.06158025809372878
3.0,8.0,-0.1410905002810567,-0.15893140140366763
4.0,8.0,-0.011804384485666054,0.014263074484944595
5.0,8.0,-0.0657672849915683,-0.06837219832465476
6.0,8.0,0.044406970207982115,0.038034865293185505
7.0,8.0,0.0387858347386173,0.038034865293185505
8.0,8.0,0.06689151208544127,0.05048675571654979
9.0,8.0,0.04890387858347397,0.05161874575503746
0.0,9.0,0.02654477365348608,0.020977460388306224
1.0,9.0,0.0595880603590703,0.06895782191475114
2.0,9.0,-0.03513602819693803,-0.0392769471100201
3.0,9.0,-0.12875867386276021,-0.12184780182994863
4.0,9.0,0.001211587179204747,0.010935059138585172
5.0,9.0,-0.06267210045159165,-0.05489846016514174
6.0,9.0,0.0320519881044168,0.022093282749386343
7.0,9.0,0.027646216543672223,0.014282526221825523
8.0,9.0,0.046370745676836564,0.0455255523320688
9.0,9.0,0.03315343099460282,0.03325150636018751
0.0,10.0,0.0076403499058797664,0.009739169371991539
1.0,10.0,0.06300520429631265,0.06906974140826148
2.0,10.0,-0.04993909866017056,-0.05742751595208778
3.0,10.0,-0.11859151810430735,-0.13354975931937754
4.0,10.0,0.008747646993688426,0.004141945594984929
5.0,10.0,-0.0543682870114052,-0.05518862644128514
6.0,10.0,0.03421548001328761,0.04108362252322855
7.0,10.0,0.023142509135201005,0.028769730213814012
8.0,10.0,0.047503045066991406,0.048919735811037805
9.0,10.0,0.03864466836452213,0.04444195678943252
0.0,11.0,0.016873393675270982,0.024627202892001855
1.0,11.0,0.06827578500391097,0.0652959783099864
2.0,11.0,-0.050173203709911775,-0.045413465883416194
3.0,11.0,-0.12839423399262487,-0.12788070492544054
4.0,11.0,0.012403620516258798,-0.0024853140533212604
5.0,11.0,-0.06469996647670137,-0.0646181653863534
6.0,11.0,0.02022572354453012,0.026886579304112115
7.0,11.0,0.02581293999329535,0.021238138273836464
8.0,11.0,0.05039669236786224,0.06642566651604154
9.0,11.0,0.04927924907810919,0.03592408495255315
0.0,12.0,0.02036274618893956,0.0026887743670177783
1.0,12.0,0.06820963614109259,0.062065874971991945
2.0,12.0,-0.045287637698898486,-0.02755993726193139
3.0,12.0,-0.16546122176477138,-0.1351109119426394
4.0,12.0,0.012573717592077418,0.016132646202106297
5.0,12.0,-0.0486257928118394,-0.06341026215550077
6.0,12.0,0.03482808501168354,0.039659421913511204
7.0,12.0,0.02258818293090017,0.01389200089625821
8.0,12.0,0.049293423834427384,0.04974232578982759
9.0,12.0,0.051518860576388,0.04190006721935929
0.0,13.0,0.014090757794297176,0.00661360833987223
1.0,13.0,0.06512814823033393,0.07723349400291443
2.0,13.0,-0.02918007322756018,-0.05055487053020965
3.0,13.0,-0.12903583712415395,-0.1346261629862123
4.0,13.0,0.002995672916897854,0.009976460038112341
5.0,13.0,-0.04915122600687896,-0.06512722788925013
6.0,13.0,0.022966825696216633,0.036879273624033225
7.0,13.0,0.02074780872073677,0.024548817397152818
8.0,13.0,0.04737601242649502,0.04920972985091363
9.0,13.0,0.034061910573615954,0.04584687815267352
0.0,14.0,0.012911843276936837,0.017445132245357424
1.0,14.0,0.05966162065894922,0.07371975239167136
2.0,14.0,-0.056099732858414963,-0.03432751828925152
3.0,14.0,-0.145146927871772,-0.16826111423747886
4.0,14.0,0.01847729296527166,0.017445132245357424
5.0,14.0,-0.04830810329474621,-0.06696679797411367
6.0,14.0,0.041852181656277916,0.04108047270680933
7.0,14.0,0.025155832591273446,0.019696117051209987
8.0,14.0,0.05520926090828136,0.059088351153629703
9.0,14.0,0.03628673196794309,0.04108047270680933
0.0,15.0,0.009854944081497086,0.012077834936255907
1.0,15.0,0.060790610120695324,0.06352046522030862
2.0,15.0,-0.04329531613331859,-0.04383806754641021
3.0,15.0,-0.12191340936773333,-0.14225005591590245
4.0,15.0,0.015391429520540387,0.015432789085215875
5.0,15.0,-0.07208504041634375,-0.06620442853947667
6.0,15.0,0.03421548001328761,0.03444419592932235
7.0,15.0,0.02424980622300967,0.022142697383135807
8.0,15.0,0.051932233418226045,0.050100648624468745
9.0,15.0,0.04085926254013945,0.05457392082308203
0.0,16.0,0.028967676993624913,0.030811055731762575
1.0,16.0,0.0647578570629683,0.07272315360217481
2.0,16.0,-0.05156022816239798,-0.05188038060715911
3.0,16.0,-0.13208813331842073,-0.14136837335749888
4.0,16.0,0.004361928195951252,0.007023108291798803
5.0,16.0,-0.07952130634157259,-0.07566832804712288
6.0,16.0,0.039033665138127775,0.027412777526053464
7.0,16.0,0.02561234761212396,0.007023108291798803
8.0,16.0,0.04686276702829666,0.06252831898504747
9.0,16.0,0.05357342579129845,0.06139555958314457
0.0,17.0,0.010437486120364286,0.005718129835183309
1.0,17.0,0.05707306240284255,0.07523264940015689
2.0,17.0,-0.018432156340217574,-0.04361475501737868
3.0,17.0,-0.1372418387741505,-0.13218970736629668
4.0,17.0,0.009327115256495752,0.002354524049781355
5.0,17.0,-0.06839884521430156,-0.052584370445117226
6.0,17.0,0.032644903397734945,0.035990581903800896
7.0,17.0,0.020430823895181083,0.016930149119856488
8.0,17.0,0.050410837219631355,0.046081399260006754
9.0,17.0,0.04374861203642016,0.046081399260006754
0.0,18.0,0.029981192609801983,0.013716962194713925
1.0,18.0,0.05653280230113942,0.07282257165161136
2.0,18.0,-0.03639783161854192,-0.04650384744061566
3.0,18.0,-0.14149795331341963,-0.13237426117988182
4.0,18.0,-0.005420953645314764,0.00368016058882566
5.0,18.0,-0.06184312423940708,-0.0632318501170961
6.0,18.0,0.027768558468857184,0.04159696665551466
7.0,18.0,0.03330014382121918,0.02375376380060219
8.0,18.0,0.05542648523066702,0.049403367904538746
9.0,18.0,0.042150680384998244,0.03713616594178654
0.0,19.0,0.004864028299801095,0.017328116266070507
1.0,19.0,0.0568206942294937,0.06428172163219675
2.0,19.0,-0.04045987176652661,-0.048630519843487964
3.0,19.0,-0.10899845235463179,-0.14365567356064834
4.0,19.0,0.004864028299801095,0.01956400223588605
5.0,19.0,-0.07694008401503427,-0.0586920067076579
6.0,19.0,0.026973247844351192,0.03186137506987153
7.0,19.0,0.03360601370771622,0.026271660145332675
8.0,19.0,0.05239885032058368,0.048630519843487964
9.0,19.0,0.04687154543444616,0.04304080491894924
0.0,20.0,0.014780498566071122,0.008046490835940974
1.0,20.0,0.06221045665122436,0.06504246759052293
2.0,20.0,-0.056915949702183964,-0.062360303978542767
3.0,20.0,-0.11096404147363767,-0.13164953062136792
4.0,20.0,0.002647253474520261,0.013634331694233335
5.0,20.0,-0.06684315023163467,-0.05006705409029957
6.0,20.0,0.03132583278182229,0.0348681269557443
7.0,20.0,0.03463489962497241,0.025927581582476527
8.0,20.0,0.050077211559673505,0.05610192221725515
9.0,20.0,0.03904698874917272,0.04045596781403667
0.0,21.0,0.01342281879194632,0.02627442173815415
1.0,21.0,0.06935123042505587,0.06220525488434764
2.0,21.0,-0.038031319910514574,-0.05344711430496292
3.0,21.0,-0.11856823266219237,-0.14215135863462827
4.0,21.0,0.005592841163310967,0.0229059061306985
5.0,21.0,-0.07494407158836695,-0.07478104648551538
6.0,21.0,0.03020134228187922,0.031888614417246906
7.0,21.0,0.00671140939597316,0.0206602290590614
8.0,21.0,0.05033557046979858,0.05659106220525489
9.0,21.0,0.05592841163310954,0.04985403099034371
0.0,22.0,0.00946719506825193,0.011499385955118874
1.0,22.0,0.06891237340378686,0.06955453834989384
2.0,22.0,-0.03236459709379126,-0.039857095009489855
3.0,22.0,-0.14575077058564506,-0.12470693312493024
4.0,22.0,0.005063848524878962,-0.0007815116668527788
5.0,22.0,-0.04887714663143989,-0.07111756168359952
6.0,22.0,0.031483927785116765,0.027129619292173703
7.0,22.0,0.031483927785116765,0.028246064530534763
8.0,22.0,0.038088947600176094,0.052807859774477946
9.0,22.0,0.04249229414354906,0.04722563358267265
0.0,23.0,0.031100211793557056,0.0031631269769543885
1.0,23.0,0.06900011147029311,0.087889742431089
2.0,23.0,-0.055846616876602424,-0.028468142792589246
3.0,23.0,-0.12272879277672498,-0.14708540442837775
4.0,23.0,-0.006799687883179127,0.0020334387708992588
5.0,23.0,-0.06587894326162082,-0.07365567103479444
6.0,23.0,0.029985508861888346,0.024627202892001855
7.0,23.0,0.019953182476869943,0.028016267510167243
8.0,23.0,0.055623676290268584,0.05738816086760062
9.0,23.0,0.04559134990525018,0.04609127880704932
0.0,24.0,0.01655371625374961,0.02008753226349459
1.0,24.0,0.05988223530718803,0.06946470654247554
2.0,24.0,-0.03455171647594713,-0.04387835259791272
3.0,24.0,-0.13120764359515608,-0.15385478621927953
4.0,24.0,-0.004555049438951219,0.01672090674447315
5.0,24.0,-0.05121653149650042,-0.05734485467399847
6.0,24.0,0.015442728585712724,0.01784311525081363
7.0,24.0,0.029885568270192238,0.03130961732689938
8.0,24.0,0.05766025997111426,0.049264953428347046
9.0,24.0,0.04210643261859786,0.05038716193468752
0.0,25.0,0.005097517730496508,0.02969187675070037
1.0,25.0,0.05164007092198579,0.06442577030812324
2.0,25.0,-0.05031028368794326,-0.048739495798319314
3.0,25.0,-0.11569148936170207,-0.1428571428571428
4.0,25.0,0.006205673758865303,0.015126050420168144
5.0,25.0,-0.04698581560283687,-0.0700280112044818
6.0,25.0,0.02836879432624121,0.03417366946778721
7.0,25.0,0.031693262411347595,0.025210084033613533
8.0,25.0,0.05385638297872338,0.049859943977591144
9.0,25.0,0.03612588652482278,0.04313725490196089
0.0,26.0,0.016854559660676418,0.028520098809791256
1.0,26.0,0.06261859582542686,0.0633280934201662
2.0,26.0,-0.05123339658444028,-0.05007859869750727
3.0,26.0,-0.11932135282955686,-0.1298001347406242
4.0,26.0,0.006808795624511658,-0.0017965416573096059
5.0,26.0,-0.06909253264873319,-0.06355266112732988
6.0,26.0,0.03471369572496932,0.029642937345609806
7.0,26.0,0.010157383636566578,0.01953739052324285
8.0,26.0,0.05034043978122549,0.053222546597799236
9.0,26.0,0.05815381180935364,0.05097686952616226
0.0,27.0,0.0008828073273008419,-0.017036538892624964
1.0,27.0,0.056058265283601805,0.07375028020623176
2.0,27.0,-0.02560141249172368,-0.04841963685272362
3.0,27.0,-0.12271021849481346,-0.13472315624299483
4.0,27.0,-0.003531229309203245,0.012104909213180937
5.0,27.0,-0.0520856323107482,-0.04841963685272362
6.0,27.0,0.028470536305451384,0.026675633266083885
7.0,27.0,0.027367027146325364,0.0199506837032056
8.0,27.0,0.049437210328845675,0.06030038108047518
9.0,27.0,0.041712646214963525,0.05581708137188966
0.0,28.0,0.015651015651015652,0.008918617614269797
1.0,28.0,0.048951048951048855,0.06688963210702334
2.0,28.0,-0.0398490398490399,-0.04236343366778153
3.0,28.0,-0.12864912864912864,-0.1426978818283166
4.0,28.0,0.0012210012210012097,0.014492753623188418
5.0,28.0,-0.06648906648906656,-0.05797101449275367
6.0,28.0,0.030081030081030094,0.025641025641025664
7.0,28.0,0.02564102564102565,0.03232998885172801
8.0,28.0,0.06116106116106108,0.04570791527313258
9.0,28.0,0.05228105228105219,0.049052396878483756
0.0,29.0,0.017865019850022045,0.02109515260323164
1.0,29.0,0.05756506396118208,0.07383303411131056
2.0,29.0,-0.046096162329069316,-0.057450628366247786
3.0,29.0,-0.11446846052051168,-0.13824057450628363
4.0,29.0,-0.004190560211733596,0.019973070017953364
5.0,29.0,-0.05491839435377158,-0.05969479353680434
6.0,29.0,0.02558447287163652,0.024461400359066476
7.0,29.0,0.033303925893251,0.027827648114901307
8.0,29.0,0.039920599911777564,0.0480251346499103
9.0,29.0,0.045434494927216476,0.04017055655296236


==> pics/RAA_scatter/cifar10_XP_resnet44_rate10_regression.txt <==
dataset,model,rate,a,b,r2,acc
cifar10,resnet44,10,1.0561813553201644,0.0,0.9665544929850782,0.8914966666666665


==> pics/RAA_scatter/cifar10_XP_resnet44_rate2.txt <==
class,model,before,after
0.0,0.0,0.01349091314527818,0.023333333333333355
1.0,0.0,0.07369829412420552,0.07333333333333328
2.0,0.0,-0.05563607983052743,-0.04111111111111115
3.0,0.0,-0.13814249080165014,-0.10666666666666663
4.0,0.0,0.009031107146839109,-0.0077777777777777845
5.0,0.0,-0.05006132233247859,-0.0633333333333334
6.0,0.0,0.03578994313747354,0.024444444444444467
7.0,0.0,0.026870331140595394,0.01777777777777779
8.0,0.0,0.05585907013044924,0.04222222222222213
9.0,0.0,0.02910023413981493,0.03777777777777781
0.0,1.0,0.025271558412768836,0.015054239539517442
1.0,1.0,0.05187319884726219,0.06154527341155633
2.0,1.0,-0.0345821325648415,-0.035864511844144326
3.0,1.0,-0.11771225892263353,-0.10560106265220272
4.0,1.0,0.009753934825980968,-0.002656630506973608
5.0,1.0,-0.0578585679450233,-0.05911002878016383
6.0,1.0,0.02305475504322771,0.03055125083019711
7.0,1.0,0.014187541565063216,0.015054239539517442
8.0,1.0,0.0430059853690977,0.042727473987159585
9.0,1.0,0.0430059853690977,0.03829975647553682
0.0,2.0,0.016535345688602845,0.023040458604343544
1.0,2.0,0.07091332815447782,0.058317715797596675
2.0,2.0,-0.02674508933525692,-0.023260941461801354
3.0,2.0,-0.14104982798801463,-0.12247822731782601
4.0,2.0,-0.01342803240483853,-0.012236798588909711
5.0,2.0,-0.048940184219287565,-0.05633337008047628
6.0,2.0,0.039840195316835025,0.028552530040789365
7.0,2.0,0.012096326711796716,0.023040458604343544
8.0,2.0,0.05315725224725329,0.05060081578657253
9.0,2.0,0.03762068582843196,0.030757358615367693
0.0,3.0,0.01600089515497368,0.01642254771415894
1.0,3.0,0.07306702472865605,0.05969818020417217
2.0,3.0,-0.0444220655701019,-0.043497558810474936
3.0,3.0,-0.13617545037484619,-0.1422547714158899
4.0,3.0,0.013763007720711623,0.015312916111850903
5.0,3.0,-0.07687143336690175,-0.06236129604971152
6.0,3.0,0.038379769497594265,0.04083444296493558
7.0,3.0,0.026071388609152944,0.034176653351087494
8.0,3.0,0.05292603782029752,0.044163337771859684
9.0,3.0,0.03726082578046323,0.037505548158011597
0.0,4.0,0.030779450841452664,0.013707716117621135
1.0,4.0,0.06842338352524355,0.060137077161176215
2.0,4.0,-0.05004428697962801,-0.04156533274375411
3.0,4.0,-0.12090345438441094,-0.11563121821799682
4.0,4.0,0.005314437555358754,0.002653106345346085
5.0,4.0,-0.060008857395925624,-0.0625690913110767
6.0,4.0,0.028565101860053194,0.03360601370771622
7.0,4.0,0.014171833480956636,0.02586778686712369
8.0,4.0,0.04627989371124883,0.050187928366128676
9.0,4.0,0.03742249778565108,0.03360601370771622
0.0,5.0,0.018988739236034436,0.013312795687094288
1.0,5.0,0.0730845661293883,0.06172296182198254
2.0,5.0,-0.04393905939501,-0.04059852569039503
3.0,5.0,-0.13667476264075956,-0.10001100231048529
4.0,5.0,-0.005299183042614292,0.002310485201892387
5.0,5.0,-0.03841907705895347,-0.0659038398063594
6.0,5.0,0.026716714506513577,0.02211464407525581
7.0,5.0,0.024508721572090966,0.030916492463417333
8.0,5.0,0.04658865091631696,0.04411926504565949
9.0,5.0,0.03444468977699272,0.0320167235119374
0.0,6.0,0.027351567711807946,0.016237711255937308
1.0,6.0,0.06626639982210361,0.06373577819507342
2.0,6.0,-0.04158327774071602,-0.043411023969954714
3.0,6.0,-0.10829441850122297,-0.09753672815641229
4.0,6.0,-0.008227707360462489,-0.006959019109687366
5.0,6.0,-0.08383366688903716,-0.06660775433557939
6.0,6.0,0.0306871247498333,0.037225229205788087
7.0,6.0,0.015121191905714985,0.0173423174638242
8.0,6.0,0.048476762285968394,0.038329835413674976
9.0,6.0,0.054036024016010646,0.041643654037335644
0.0,7.0,0.016874379618396485,0.021801365338031314
1.0,7.0,0.0565788022499173,0.0658445276370843
2.0,7.0,-0.04709385684349836,-0.03545474565073773
3.0,7.0,-0.11767949707731323,-0.10812596344417524
4.0,7.0,0.00033087018859609353,0.00968949570579171
5.0,7.0,-0.058122863130031954,-0.08059898700726717
6.0,7.0,0.02569758464762336,0.029508918740365608
7.0,7.0,0.030109187162236796,0.027306760625412953
8.0,7.0,0.043343994706076985,0.031711076855318265
9.0,7.0,0.049961398477997146,0.03831755120017611
0.0,8.0,0.017425519955030996,-0.0004457321149988366
1.0,8.0,0.06913996627318719,0.06641408513483395
2.0,8.0,-0.06689151208544127,-0.040561622464898583
3.0,8.0,-0.1410905002810567,-0.13527969690216174
4.0,8.0,-0.011804384485666054,0.0006685981724983786
5.0,8.0,-0.0657672849915683,-0.05393358591486517
6.0,8.0,0.044406970207982115,0.034098506797414836
7.0,8.0,0.0387858347386173,0.027412525072431543
8.0,8.0,0.06689151208544127,0.05972810340985066
9.0,8.0,0.04890387858347397,0.04189881880989534
0.0,9.0,0.02654477365348608,0.03133589884551948
1.0,9.0,0.0595880603590703,0.05772402418911489
2.0,9.0,-0.03513602819693803,-0.02583837273227044
3.0,9.0,-0.12875867386276021,-0.11709730621220443
4.0,9.0,0.001211587179204747,0.0005497526113249653
5.0,9.0,-0.06267210045159165,-0.08960967564595934
6.0,9.0,0.0320519881044168,0.03133589884551948
7.0,9.0,0.027646216543672223,0.03243540406816929
8.0,9.0,0.046370745676836564,0.04343045629466738
9.0,9.0,0.03315343099460282,0.03573391973611872
0.0,10.0,0.0076403499058797664,0.0030898256455528855
1.0,10.0,0.06300520429631265,0.053851246965349764
2.0,10.0,-0.04993909866017056,-0.04436106819686605
3.0,10.0,-0.11859151810430735,-0.08850143456190691
4.0,10.0,0.008747646993688426,0.0008828073273008419
5.0,10.0,-0.0543682870114052,-0.055396159788126266
6.0,10.0,0.03421548001328761,0.03288457294195547
7.0,10.0,0.023142509135201005,0.01853895387331719
8.0,10.0,0.047503045066991406,0.042816155374089546
9.0,10.0,0.03864466836452213,0.036195100419333416
0.0,11.0,0.016873393675270982,0.012181616832779634
1.0,11.0,0.06827578500391097,0.056478405315614544
2.0,11.0,-0.050173203709911775,-0.026578073089701018
3.0,11.0,-0.12839423399262487,-0.1040974529346622
4.0,11.0,0.012403620516258798,-0.0066445182724252545
5.0,11.0,-0.06469996647670137,-0.05647840531561467
6.0,11.0,0.02022572354453012,0.011074197120708758
7.0,11.0,0.02581293999329535,0.022148394241417516
8.0,11.0,0.05039669236786224,0.05315614617940192
9.0,11.0,0.04927924907810919,0.03875968992248053
0.0,12.0,0.02036274618893956,0.01709873138444575
1.0,12.0,0.06820963614109259,0.051296194153337
2.0,12.0,-0.045287637698898486,-0.03916161059018199
3.0,12.0,-0.16546122176477138,-0.13623827909542188
4.0,12.0,0.012573717592077418,0.01709873138444575
5.0,12.0,-0.0486257928118394,-0.03474903474903472
6.0,12.0,0.03482808501168354,0.02261445118587984
7.0,12.0,0.02258818293090017,0.020408163265306204
8.0,12.0,0.049293423834427384,0.04688361831218972
9.0,12.0,0.051518860576388,0.03474903474903472
0.0,13.0,0.014090757794297176,0.009062776304155598
1.0,13.0,0.06512814823033393,0.06321839080459761
2.0,13.0,-0.02918007322756018,-0.03625110521662251
3.0,13.0,-0.12903583712415395,-0.1290893015030946
4.0,13.0,0.002995672916897854,-0.001989389920424429
5.0,13.0,-0.04915122600687896,-0.05282935455349255
6.0,13.0,0.022966825696216633,0.028956675508399646
7.0,13.0,0.02074780872073677,0.03448275862068966
8.0,13.0,0.04737601242649502,0.04442970822281156
9.0,13.0,0.034061910573615954,0.04000884173297955
0.0,14.0,0.012911843276936837,0.022010839508903913
1.0,14.0,0.05966162065894922,0.05740515429709097
2.0,14.0,-0.056099732858414963,-0.03992921137042365
3.0,14.0,-0.145146927871772,-0.13726357703793826
4.0,14.0,0.01847729296527166,0.009844043800464572
5.0,14.0,-0.04830810329474621,-0.06094458577590978
6.0,14.0,0.041852181656277916,0.03970799690299738
7.0,14.0,0.025155832591273446,0.024222984183165614
8.0,14.0,0.05520926090828136,0.04855657560004417
9.0,14.0,0.03628673196794309,0.036389779891604954
0.0,15.0,0.009854944081497086,0.015736766809728284
1.0,15.0,0.060790610120695324,0.064157587762738
2.0,15.0,-0.04329531613331859,-0.045889732585011514
3.0,15.0,-0.12191340936773333,-0.11742049081104865
4.0,15.0,0.015391429520540387,0.00473203477495332
5.0,15.0,-0.07208504041634375,-0.057994937823263974
6.0,15.0,0.03421548001328761,0.02344007923407076
7.0,15.0,0.02424980622300967,0.027841972047980744
8.0,15.0,0.051932233418226045,0.04214812369318807
9.0,15.0,0.04085926254013945,0.04324859689666557
0.0,16.0,0.028967676993624913,0.02452619843924194
1.0,16.0,0.0647578570629683,0.06131549609810472
2.0,16.0,-0.05156022816239798,-0.04905239687848388
3.0,16.0,-0.13208813331842073,-0.11817168338907467
4.0,16.0,0.004361928195951252,-0.005574136008918622
5.0,16.0,-0.07952130634157259,-0.06577480490523975
6.0,16.0,0.039033665138127775,0.03678929765886291
7.0,16.0,0.02561234761212396,0.016722408026755866
8.0,16.0,0.04686276702829666,0.04570791527313258
9.0,16.0,0.05357342579129845,0.05351170568561865
0.0,17.0,0.010437486120364286,0.01876379690949229
1.0,17.0,0.05707306240284255,0.04746136865342155
2.0,17.0,-0.018432156340217574,-0.025386313465783687
3.0,17.0,-0.1372418387741505,-0.1335540838852097
4.0,17.0,0.009327115256495752,0.012141280353200893
5.0,17.0,-0.06839884521430156,-0.05629139072847687
6.0,17.0,0.032644903397734945,0.030905077262693183
7.0,17.0,0.020430823895181083,0.02317880794701989
8.0,17.0,0.050410837219631355,0.04635761589403965
9.0,17.0,0.04374861203642016,0.03642384105960256
0.0,18.0,0.029981192609801983,0.026176858776946813
1.0,18.0,0.05653280230113942,0.0646722393312802
2.0,18.0,-0.03639783161854192,-0.020017597888253403
3.0,18.0,-0.14149795331341963,-0.13440387153541572
4.0,18.0,-0.005420953645314764,-0.0068191816981961985
5.0,18.0,-0.06184312423940708,-0.05851297844258692
6.0,18.0,0.027768558468857184,0.022877254729432514
7.0,18.0,0.03330014382121918,0.029476462824461116
8.0,18.0,0.05542648523066702,0.0415750109986801
9.0,18.0,0.042150680384998244,0.034975802903651494
0.0,19.0,0.004864028299801095,0.02168199737187915
1.0,19.0,0.0568206942294937,0.04905825667980722
2.0,19.0,-0.04045987176652661,-0.048401226456417014
3.0,19.0,-0.10899845235463179,-0.09986859395532201
4.0,19.0,0.004864028299801095,0.0019710906701708537
5.0,19.0,-0.07694008401503427,-0.05716162943495404
6.0,19.0,0.026973247844351192,0.03372755146736743
7.0,19.0,0.03360601370771622,0.020586946999562022
8.0,19.0,0.05239885032058368,0.03920280332895307
9.0,19.0,0.04687154543444616,0.03920280332895307
0.0,20.0,0.014780498566071122,0.017674827094082777
1.0,20.0,0.06221045665122436,0.06378307168734211
2.0,20.0,-0.056915949702183964,-0.05368317049072352
3.0,20.0,-0.11096404147363767,-0.10308486112635865
4.0,20.0,0.002647253474520261,-0.0020858491601712732
5.0,20.0,-0.06684315023163467,-0.05038972444834784
6.0,20.0,0.03132583278182229,0.02865298056866836
7.0,20.0,0.03463489962497241,0.033044241958502474
8.0,20.0,0.050077211559673505,0.027555165221209803
9.0,20.0,0.03904698874917272,0.038533318695795266
0.0,21.0,0.01342281879194632,0.02418996893031518
1.0,21.0,0.06935123042505587,0.05858854860186413
2.0,21.0,-0.038031319910514574,-0.03018197958277852
3.0,21.0,-0.11856823266219237,-0.12782956058588546
4.0,21.0,0.005592841163310967,0.0119840213049268
5.0,21.0,-0.07494407158836695,-0.0679094540612517
6.0,21.0,0.03020134228187922,0.02862849533954732
7.0,21.0,0.00671140939597316,0.007545494895694661
8.0,21.0,0.05033557046979858,0.044163337771859684
9.0,21.0,0.05592841163310954,0.05082112738570789
0.0,22.0,0.00946719506825193,0.014508683227082863
1.0,22.0,0.06891237340378686,0.05737524730710036
2.0,22.0,-0.03236459709379126,-0.043745878214992366
3.0,22.0,-0.14575077058564506,-0.12068586502528028
4.0,22.0,0.005063848524878962,0.004616399208617258
5.0,22.0,-0.04887714663143989,-0.058034732908331575
6.0,22.0,0.031483927785116765,0.03099582325785875
7.0,22.0,0.031483927785116765,0.03209496592657715
8.0,22.0,0.038088947600176094,0.04638382061991636
9.0,22.0,0.04249229414354906,0.036491536601450755
0.0,23.0,0.031100211793557056,0.025669518835426168
1.0,23.0,0.06900011147029311,0.06678519835537274
2.0,23.0,-0.055846616876602424,-0.01877986442938107
3.0,23.0,-0.12272879277672498,-0.12879208800977887
4.0,23.0,-0.006799687883179127,-0.00655628403155908
5.0,23.0,-0.06587894326162082,-0.06767418602066903
6.0,23.0,0.029985508861888346,0.025669518835426168
7.0,23.0,0.019953182476869943,0.01566840760084454
8.0,23.0,0.055623676290268584,0.04789421046782966
9.0,23.0,0.04559134990525018,0.04011556839648852
0.0,24.0,0.01655371625374961,0.011149133458439119
1.0,24.0,0.05988223530718803,0.06303123965117555
2.0,24.0,-0.03455171647594713,-0.023070979136770094
3.0,24.0,-0.13120764359515608,-0.12793906612208852
4.0,24.0,-0.004555049438951219,0.0045258858593663675
5.0,24.0,-0.05121653149650042,-0.055083342532288394
6.0,24.0,0.015442728585712724,0.015564631857820952
7.0,24.0,0.029885568270192238,0.02549950325643008
8.0,24.0,0.05766025997111426,0.047576995253339124
9.0,24.0,0.04210643261859786,0.03874599845457546
0.0,25.0,0.005097517730496508,0.01719197707736396
1.0,25.0,0.05164007092198579,0.04915142164425829
2.0,25.0,-0.05031028368794326,-0.03901256336786421
3.0,25.0,-0.11569148936170207,-0.11395195062816832
4.0,25.0,0.006205673758865303,-0.0004408199250605642
5.0,25.0,-0.04698581560283687,-0.04562486224377341
6.0,25.0,0.02836879432624121,0.019396076702667027
7.0,25.0,0.031693262411347595,0.03151862464183389
8.0,25.0,0.05385638297872338,0.04364117258100063
9.0,25.0,0.03612588652482278,0.038130923517742964
0.0,26.0,0.016854559660676418,0.020024338975550397
1.0,26.0,0.06261859582542686,0.059851753512556616
2.0,26.0,-0.05123339658444028,-0.04192941697090391
3.0,26.0,-0.11932135282955686,-0.11715897776302688
4.0,26.0,0.006808795624511658,0.006748534129881617
5.0,26.0,-0.06909253264873319,-0.06516207545082428
6.0,26.0,0.03471369572496932,0.023343290186967593
7.0,26.0,0.010157383636566578,0.022236973116495196
8.0,26.0,0.05034043978122549,0.04768226573736023
9.0,26.0,0.05815381180935364,0.04436331452594304
0.0,27.0,0.0008828073273008419,0.010479867622724836
1.0,27.0,0.056058265283601805,0.06122448979591836
2.0,27.0,-0.02560141249172368,-0.02702702702702699
3.0,27.0,-0.12271021849481346,-0.11748483177054599
4.0,27.0,-0.003531229309203245,0.0005515719801434704
5.0,27.0,-0.0520856323107482,-0.06122448979591836
6.0,27.0,0.028470536305451384,0.027027027027027112
7.0,27.0,0.027367027146325364,0.027027027027027112
8.0,27.0,0.049437210328845675,0.04688361831218972
9.0,27.0,0.041712646214963525,0.03254274682846121
0.0,28.0,0.015651015651015652,0.010145566828407572
1.0,28.0,0.048951048951048855,0.05094838994265539
2.0,28.0,-0.0398490398490399,-0.030657256285840366
3.0,28.0,-0.12864912864912864,-0.1199823555359506
4.0,28.0,0.0012210012210012097,0.007940008822232007
5.0,28.0,-0.06648906648906656,-0.06374062637847383
6.0,28.0,0.030081030081030094,0.02558447287163652
7.0,28.0,0.02564102564102565,0.018967798853109827
8.0,28.0,0.06116106116106108,0.05756506396118208
9.0,28.0,0.05228105228105219,0.04322893692104091
0.0,29.0,0.017865019850022045,0.012435347199295795
1.0,29.0,0.05756506396118208,0.05535380213491803
2.0,29.0,-0.046096162329069316,-0.030483107736326565
3.0,29.0,-0.11446846052051168,-0.10091339275888633
4.0,29.0,-0.004190560211733596,-0.006272697259821644
5.0,29.0,-0.05491839435377158,-0.054693518212831485
6.0,29.0,0.02558447287163652,0.02564102564102575
7.0,29.0,0.033303925893251,0.022339606030593262
8.0,29.0,0.039920599911777564,0.03884670408275558
9.0,29.0,0.045434494927216476,0.037746230879278087


==> pics/RAA_scatter/cifar10_XP_resnet44_rate20.txt <==
class,model,before,after
0.0,0.0,0.01349091314527818,0.015210878082507477
1.0,0.0,0.07369829412420552,0.084351233002996
2.0,0.0,-0.05563607983052743,-0.07467158331412764
3.0,0.0,-0.13814249080165014,-0.1553353307213644
4.0,0.0,0.009031107146839109,0.0002304678497349366
5.0,0.0,-0.05006132233247859,-0.07121456556810321
6.0,0.0,0.03578994313747354,0.05093339479142661
7.0,0.0,0.026870331140595394,0.009449181839133423
8.0,0.0,0.05585907013044924,0.07167550126757322
9.0,0.0,0.02910023413981493,0.06937082277022359
0.0,1.0,0.025271558412768836,0.04114285714285718
1.0,1.0,0.05187319884726219,0.0788571428571428
2.0,1.0,-0.0345821325648415,-0.06971428571428577
3.0,1.0,-0.11771225892263353,-0.15542857142857144
4.0,1.0,0.009753934825980968,-0.012571428571428582
5.0,1.0,-0.0578585679450233,-0.0548571428571429
6.0,1.0,0.02305475504322771,0.04457142857142861
7.0,1.0,0.014187541565063216,0.008000000000000007
8.0,1.0,0.0430059853690977,0.06057142857142862
9.0,1.0,0.0430059853690977,0.05942857142857148
0.0,2.0,0.016535345688602845,0.01998857795545411
1.0,2.0,0.07091332815447782,0.09080525414049118
2.0,2.0,-0.02674508933525692,-0.05082809822958308
3.0,2.0,-0.14104982798801463,-0.14448886350656762
4.0,2.0,-0.01342803240483853,0.0017133066818961244
5.0,2.0,-0.048940184219287565,-0.055396916047972575
6.0,2.0,0.039840195316835025,0.021130782410051483
7.0,2.0,0.012096326711796716,0.022272986864648858
8.0,2.0,0.05315725224725329,0.05311250713877796
9.0,2.0,0.03762068582843196,0.04169046259280421
0.0,3.0,0.01600089515497368,0.005930922200255836
1.0,3.0,0.07306702472865605,0.10129084777299681
2.0,3.0,-0.0444220655701019,-0.06617048494010926
3.0,3.0,-0.13617545037484619,-0.18595185486684504
4.0,3.0,0.013763007720711623,-0.0010466333294569274
5.0,3.0,-0.07687143336690175,-0.07896267007791599
6.0,3.0,0.038379769497594265,0.05361088498662639
7.0,3.0,0.026071388609152944,0.02802651471101292
8.0,3.0,0.05292603782029752,0.07221769973252709
9.0,3.0,0.03726082578046323,0.0710547738109083
0.0,4.0,0.030779450841452664,0.02446832837868737
1.0,4.0,0.06842338352524355,0.0770638005945574
2.0,4.0,-0.05004428697962801,-0.07271895723759432
3.0,4.0,-0.12090345438441094,-0.16761948319231657
4.0,4.0,0.005314437555358754,-0.00983306654470621
5.0,4.0,-0.060008857395925624,-0.04985136062199872
6.0,4.0,0.028565101860053194,0.051909444317402235
7.0,4.0,0.014171833480956636,0.019894809055568227
8.0,4.0,0.04627989371124883,0.06448662245597989
9.0,4.0,0.03742249778565108,0.06219986279442031
0.0,5.0,0.018988739236034436,0.005733944954128446
1.0,5.0,0.0730845661293883,0.08830275229357794
2.0,5.0,-0.04393905939501,-0.05619266055045877
3.0,5.0,-0.13667476264075956,-0.1662844036697248
4.0,5.0,-0.005299183042614292,-0.004587155963302756
5.0,5.0,-0.03841907705895347,-0.0630733944954129
6.0,5.0,0.026716714506513577,0.04472477064220187
7.0,5.0,0.024508721572090966,0.02408256880733947
8.0,5.0,0.04658865091631696,0.06536697247706427
9.0,5.0,0.03444468977699272,0.06192660550458721
0.0,6.0,0.027351567711807946,0.021041738530527748
1.0,6.0,0.06626639982210361,0.08198229274462449
2.0,6.0,-0.04158327774071602,-0.08129239967804988
3.0,6.0,-0.10829441850122297,-0.17097849833275847
4.0,6.0,-0.008227707360462489,0.01759227319765434
5.0,6.0,-0.08383366688903716,-0.05254685523743828
6.0,6.0,0.0306871247498333,0.03253995630677244
7.0,6.0,0.015121191905714985,0.01874209497527881
8.0,6.0,0.048476762285968394,0.06933425319075545
9.0,6.0,0.054036024016010646,0.06358514430263311
0.0,7.0,0.016874379618396485,0.022232408892963525
1.0,7.0,0.0565788022499173,0.07609443043777206
2.0,7.0,-0.04709385684349836,-0.05913362365344956
3.0,7.0,-0.11767949707731323,-0.1427916571166629
4.0,7.0,0.00033087018859609353,0.017648407059362787
5.0,7.0,-0.058122863130031954,-0.06142562457024993
6.0,7.0,0.02569758464762336,0.022232408892963525
7.0,7.0,0.030109187162236796,0.0016044006417602072
8.0,7.0,0.043343994706076985,0.06692642677057072
9.0,7.0,0.049961398477997146,0.05661242264496905
0.0,8.0,0.017425519955030996,0.026682134570765684
1.0,8.0,0.06913996627318719,0.07772621809744787
2.0,8.0,-0.06689151208544127,-0.0638051044083526
3.0,8.0,-0.1410905002810567,-0.1577726218097448
4.0,8.0,-0.011804384485666054,0.0
5.0,8.0,-0.0657672849915683,-0.06612529002320179
6.0,8.0,0.044406970207982115,0.03248259860788866
7.0,8.0,0.0387858347386173,0.024361948955916497
8.0,8.0,0.06689151208544127,0.05684454756380516
9.0,8.0,0.04890387858347397,0.0696055684454757
0.0,9.0,0.02654477365348608,0.010008052455999127
1.0,9.0,0.0595880603590703,0.08017945473369376
2.0,9.0,-0.03513602819693803,-0.08432071781893469
3.0,9.0,-0.12875867386276021,-0.17979983895088003
4.0,9.0,0.001211587179204747,0.021511561026113023
5.0,9.0,-0.06267210045159165,-0.059012998964684246
6.0,9.0,0.0320519881044168,0.051420683308409154
7.0,9.0,0.027646216543672223,0.02956401702519275
8.0,9.0,0.046370745676836564,0.07902910387668237
9.0,9.0,0.03315343099460282,0.051420683308409154
0.0,10.0,0.0076403499058797664,0.028617400298816268
1.0,10.0,0.06300520429631265,0.08148488679462126
2.0,10.0,-0.04993909866017056,-0.07481898632341102
3.0,10.0,-0.11859151810430735,-0.17595678657625563
4.0,10.0,0.008747646993688426,0.012527295713136445
5.0,10.0,-0.0543682870114052,-0.05298241581427426
6.0,10.0,0.03421548001328761,0.02746810711412485
7.0,10.0,0.023142509135201005,0.028617400298816268
8.0,10.0,0.047503045066991406,0.07114124813239865
9.0,10.0,0.03864466836452213,0.053901850362027416
0.0,11.0,0.016873393675270982,0.02059601887009553
1.0,11.0,0.06827578500391097,0.08963295363019212
2.0,11.0,-0.050173203709911775,-0.0726038430560349
3.0,11.0,-0.12839423399262487,-0.17730986077551492
4.0,11.0,0.012403620516258798,0.0033367851800713538
5.0,11.0,-0.06469996647670137,-0.07835692095270963
6.0,11.0,0.02022572354453012,0.041307099298124546
7.0,11.0,0.02581293999329535,0.036704636980784765
8.0,11.0,0.05039669236786224,0.08157864457484751
9.0,11.0,0.04927924907810919,0.05511448625014389
0.0,12.0,0.02036274618893956,0.01477493986943079
1.0,12.0,0.06820963614109259,0.07891421372122319
2.0,12.0,-0.045287637698898486,-0.05852708738976067
3.0,12.0,-0.16546122176477138,-0.1616080632229985
4.0,12.0,0.012573717592077418,-0.0012598785935173404
5.0,12.0,-0.0486257928118394,-0.053945710686061195
6.0,12.0,0.03482808501168354,0.03310044668422865
7.0,12.0,0.02258818293090017,0.028519069980529187
8.0,12.0,0.049293423834427384,0.06860611613789952
9.0,12.0,0.051518860576388,0.05142595349902652
0.0,13.0,0.014090757794297176,0.015589179275561735
1.0,13.0,0.06512814823033393,0.08551123337918387
2.0,13.0,-0.02918007322756018,-0.04172397982576798
3.0,13.0,-0.12903583712415395,-0.15061898211829433
4.0,13.0,0.002995672916897854,-0.010774873911049936
5.0,13.0,-0.04915122600687896,-0.060064190738193496
6.0,13.0,0.022966825696216633,0.051123337918386164
7.0,13.0,0.02074780872073677,0.008711600183402168
8.0,13.0,0.04737601242649502,0.05341586428243935
9.0,13.0,0.034061910573615954,0.04883081155433297
0.0,14.0,0.012911843276936837,0.011171254174824419
1.0,14.0,0.05966162065894922,0.09178855234366003
2.0,14.0,-0.056099732858414963,-0.06599101692963251
3.0,14.0,-0.145146927871772,-0.14084993665783713
4.0,14.0,0.01847729296527166,-0.006103881147068953
5.0,14.0,-0.04830810329474621,-0.08096280087527344
6.0,14.0,0.041852181656277916,0.046873200506737385
7.0,14.0,0.025155832591273446,0.024991362432339116
8.0,14.0,0.05520926090828136,0.07336174133364055
9.0,14.0,0.03628673196794309,0.04572152481861116
0.0,15.0,0.009854944081497086,0.013598445891898094
1.0,15.0,0.060790610120695324,0.07873385898754423
2.0,15.0,-0.04329531613331859,-0.04125242829390929
3.0,15.0,-0.12191340936773333,-0.16123871557536282
4.0,15.0,0.015391429520540387,0.012455719346360439
5.0,15.0,-0.07208504041634375,-0.06867786538681299
6.0,15.0,0.03421548001328761,0.03531025025711352
7.0,15.0,0.02424980622300967,0.011312992800822786
8.0,15.0,0.051932233418226045,0.06502114044109251
9.0,15.0,0.04085926254013945,0.054736601531253634
0.0,16.0,0.028967676993624913,0.032728113796692486
1.0,16.0,0.0647578570629683,0.09749045911876943
2.0,16.0,-0.05156022816239798,-0.05516364056898355
3.0,16.0,-0.13208813331842073,-0.18584480166531753
4.0,16.0,0.004361928195951252,-0.014687174742685376
5.0,16.0,-0.07952130634157259,-0.07944952006476233
6.0,16.0,0.039033665138127775,0.043136347866312014
7.0,16.0,0.02561234761212396,0.02925870244015264
8.0,16.0,0.04686276702829666,0.06510928645773102
9.0,16.0,0.05357342579129845,0.06742222736209091
0.0,17.0,0.010437486120364286,0.012672811059907845
1.0,17.0,0.05707306240284255,0.0841013824884792
2.0,17.0,-0.018432156340217574,-0.064516129032258
3.0,17.0,-0.1372418387741505,-0.15898617511520738
4.0,17.0,0.009327115256495752,0.008064516129032265
5.0,17.0,-0.06839884521430156,-0.06682027649769579
6.0,17.0,0.032644903397734945,0.03686635944700464
7.0,17.0,0.020430823895181083,0.014976958525345635
8.0,17.0,0.050410837219631355,0.07373271889400929
9.0,17.0,0.04374861203642016,0.05990783410138254
0.0,18.0,0.029981192609801983,0.008942903003898222
1.0,18.0,0.05653280230113942,0.08002751662462736
2.0,18.0,-0.03639783161854192,-0.06328823664297183
3.0,18.0,-0.14149795331341963,-0.13322632423756017
4.0,18.0,-0.005420953645314764,-0.004815409309791311
5.0,18.0,-0.06184312423940708,-0.07131391882595726
6.0,18.0,0.027768558468857184,0.042192157761981264
7.0,18.0,0.03330014382121918,0.04333868378812206
8.0,18.0,0.05542648523066702,0.05021783994496682
9.0,18.0,0.042150680384998244,0.047924787892685235
0.0,19.0,0.004864028299801095,0.0012630612010563669
1.0,19.0,0.0568206942294937,0.07704673326443902
2.0,19.0,-0.04045987176652661,-0.06188999885176261
3.0,19.0,-0.10899845235463179,-0.15260075783672064
4.0,19.0,0.004864028299801095,-0.012515788265013228
5.0,19.0,-0.07694008401503427,-0.05844528648524521
6.0,19.0,0.026973247844351192,0.04374784705477095
7.0,19.0,0.03360601370771622,0.024227810311172358
8.0,19.0,0.05239885032058368,0.07015730853140434
9.0,19.0,0.04687154543444616,0.06900907107589854
0.0,20.0,0.014780498566071122,0.007582720588235352
1.0,20.0,0.06221045665122436,0.0822610294117647
2.0,20.0,-0.056915949702183964,-0.06824448529411753
3.0,20.0,-0.11096404147363767,-0.14292279411764702
4.0,20.0,0.002647253474520261,0.008731617647058883
5.0,20.0,-0.06684315023163467,-0.06824448529411753
6.0,20.0,0.03132583278182229,0.03400735294117655
7.0,20.0,0.03463489962497241,0.017922794117647127
8.0,20.0,0.050077211559673505,0.069623161764706
9.0,20.0,0.03904698874917272,0.059283088235294226
0.0,21.0,0.01342281879194632,0.032421246263508854
1.0,21.0,0.06935123042505587,0.09565417337318917
2.0,21.0,-0.038031319910514574,-0.0699011266957921
3.0,21.0,-0.11856823266219237,-0.18142101632559215
4.0,21.0,0.005592841163310967,0.01517590250632328
5.0,21.0,-0.07494407158836695,-0.07449988503104159
6.0,21.0,0.03020134228187922,0.0427684525178202
7.0,21.0,0.00671140939597316,0.011726833754886165
8.0,21.0,0.05033557046979858,0.07036100252931712
9.0,21.0,0.05592841163310954,0.05771441710738103
0.0,22.0,0.00946719506825193,0.03575123577422694
1.0,22.0,0.06891237340378686,0.08518220485113225
2.0,22.0,-0.03236459709379126,-0.044717783653293534
3.0,22.0,-0.14575077058564506,-0.16542131279457412
4.0,22.0,0.005063848524878962,-0.014829290723071643
5.0,22.0,-0.04887714663143989,-0.07920450626508789
6.0,22.0,0.031483927785116765,0.03230256351304749
7.0,22.0,0.031483927785116765,0.027704333831474894
8.0,22.0,0.038088947600176094,0.07253707322680773
9.0,22.0,0.04249229414354906,0.05069548223933789
0.0,23.0,0.031100211793557056,0.02454765471937304
1.0,23.0,0.06900011147029311,0.09254350581998377
2.0,23.0,-0.055846616876602424,-0.056125388959317825
3.0,23.0,-0.12272879277672498,-0.15869540163651036
4.0,23.0,-0.006799687883179127,-0.008874034804656034
5.0,23.0,-0.06587894326162082,-0.06880258153739768
6.0,23.0,0.029985508861888346,0.05105451192808575
7.0,23.0,0.019953182476869943,0.029157542929583943
8.0,23.0,0.055623676290268584,0.055664400138296655
9.0,23.0,0.04559134990525018,0.03952979140255848
0.0,24.0,0.01655371625374961,0.02428357693635632
1.0,24.0,0.05988223530718803,0.08412935895960404
2.0,24.0,-0.03455171647594713,-0.07239037863965929
3.0,24.0,-0.13120764359515608,-0.174818736333295
4.0,24.0,-0.004555049438951219,0.0001150880423523869
5.0,24.0,-0.05121653149650042,-0.05973069398089545
6.0,24.0,0.015442728585712724,0.05075382667740825
7.0,24.0,0.029885568270192238,0.023132696512832323
8.0,24.0,0.05766025997111426,0.0703187938773162
9.0,24.0,0.04210643261859786,0.05420646794798024
0.0,25.0,0.005097517730496508,0.021462182945024735
1.0,25.0,0.05164007092198579,0.08573396074830712
2.0,25.0,-0.05031028368794326,-0.05428669803741537
3.0,25.0,-0.11569148936170207,-0.15987604728566507
4.0,25.0,0.006205673758865303,-0.015264547228279558
5.0,25.0,-0.04698581560283687,-0.06576380121657296
6.0,25.0,0.02836879432624121,0.03408699644209808
7.0,25.0,0.031693262411347595,0.021462182945024735
8.0,25.0,0.05385638297872338,0.06966601629748662
9.0,25.0,0.03612588652482278,0.06277975438999206
0.0,26.0,0.016854559660676418,0.028283522271842502
1.0,26.0,0.06261859582542686,0.08324745219283178
2.0,26.0,-0.05123339658444028,-0.08851482881025985
3.0,26.0,-0.11932135282955686,-0.15492957746478872
4.0,26.0,0.006808795624511658,0.00881713042482542
5.0,26.0,-0.06909253264873319,-0.06904843696324289
6.0,26.0,0.03471369572496932,0.03973434100538196
7.0,26.0,0.010157383636566578,0.021413031031718825
8.0,26.0,0.05034043978122549,0.061490896599106934
9.0,26.0,0.05815381180935364,0.06950646971258455
0.0,27.0,0.0008828073273008419,0.016910157598067466
1.0,27.0,0.056058265283601805,0.08938226158978488
2.0,27.0,-0.02560141249172368,-0.07856896353387774
3.0,27.0,-0.12271021849481346,-0.159093523524675
4.0,27.0,-0.003531229309203245,0.014609455884044685
5.0,27.0,-0.0520856323107482,-0.06706545496376384
6.0,27.0,0.028470536305451384,0.03761647302427248
7.0,27.0,0.027367027146325364,0.02496261359714719
8.0,27.0,0.049437210328845675,0.06867594616358
9.0,27.0,0.041712646214963525,0.05257103416542054
0.0,28.0,0.015651015651015652,0.00526677352873832
1.0,28.0,0.048951048951048855,0.07968857339134416
2.0,28.0,-0.0398490398490399,-0.057705518662697505
3.0,28.0,-0.12864912864912864,-0.13441722005953738
4.0,28.0,0.0012210012210012097,-0.005037783375314815
5.0,28.0,-0.06648906648906656,-0.061140370964048556
6.0,28.0,0.030081030081030094,0.04076024730936579
7.0,28.0,0.02564102564102565,-0.0004579803068467552
8.0,28.0,0.06116106116106108,0.06709411495305713
9.0,28.0,0.05228105228105219,0.06594916418594012
0.0,29.0,0.017865019850022045,0.02614079339601014
1.0,29.0,0.05756506396118208,0.09263930291217609
2.0,29.0,-0.046096162329069316,-0.08621875716578759
3.0,29.0,-0.11446846052051168,-0.15271726668195368
4.0,29.0,-0.004190560211733596,0.005503324925475839
5.0,29.0,-0.05491839435377158,-0.06558128869525341
6.0,29.0,0.02558447287163652,0.03531300160513649
7.0,29.0,0.033303925893251,0.024994267369869344
8.0,29.0,0.039920599911777564,0.0742948864939235
9.0,29.0,0.045434494927216476,0.04563173584040364


==> pics/RAA_scatter/cifar10_XP_resnet44_rate20_regression.txt <==
dataset,model,rate,a,b,r2,acc
cifar10,resnet44,20,1.233890967201083,0.0,0.9542104048131492,0.8702833333333333


==> pics/RAA_scatter/cifar10_XP_resnet44_rate2_regression.txt <==
dataset,model,rate,a,b,r2,acc
cifar10,resnet44,2,0.9114044324069308,0.0,0.9749219188816952,0.9055099999999999


==> pics/RAA_scatter/cifar10_XP_resnet44_rate4.txt <==
class,model,before,after
0.0,0.0,0.01349091314527818,0.01202404809619242
1.0,0.0,0.07369829412420552,0.06657759964373187
2.0,0.0,-0.05563607983052743,-0.04364284123803163
3.0,0.0,-0.13814249080165014,-0.1315965263861055
4.0,0.0,0.009031107146839109,0.007570696949454496
5.0,0.0,-0.05006132233247859,-0.07147628590514365
6.0,0.0,0.03578994313747354,0.03317746604319756
7.0,0.0,0.026870331140595394,0.029837452683144118
8.0,0.0,0.05585907013044924,0.05655755956357154
9.0,0.0,0.02910023413981493,0.04097083054998893
0.0,1.0,0.025271558412768836,0.01693039725572656
1.0,1.0,0.05187319884726219,0.05566006418059092
2.0,1.0,-0.0345821325648415,-0.042823945999778644
3.0,1.0,-0.11771225892263353,-0.11475047028881256
4.0,1.0,0.009753934825980968,0.011397587695031634
5.0,1.0,-0.0578585679450233,-0.06052893659400241
6.0,1.0,0.02305475504322771,0.029102578289255398
7.0,1.0,0.014187541565063216,0.020250082992143516
8.0,1.0,0.0430059853690977,0.04348788314706208
9.0,1.0,0.0430059853690977,0.04127475932278411
0.0,2.0,0.016535345688602845,0.011621472053126802
1.0,2.0,0.07091332815447782,0.06696181516325402
2.0,2.0,-0.02674508933525692,-0.0381848367459878
3.0,2.0,-0.14104982798801463,-0.12008854454897613
4.0,2.0,-0.01342803240483853,-0.006087437742113945
5.0,2.0,-0.048940184219287565,-0.054786939679026
6.0,2.0,0.039840195316835025,0.039291643608190346
7.0,2.0,0.012096326711796716,0.011621472053126802
8.0,2.0,0.05315725224725329,0.043718871057000536
9.0,2.0,0.03762068582843196,0.04593248478140562
0.0,3.0,0.01600089515497368,0.016664802594788083
1.0,3.0,0.07306702472865605,0.055810312045632415
2.0,3.0,-0.0444220655701019,-0.029191365619058284
3.0,3.0,-0.13617545037484619,-0.14103567833575661
4.0,3.0,0.013763007720711623,0.0010065988144502985
5.0,3.0,-0.07687143336690175,-0.0705737613242367
6.0,3.0,0.038379769497594265,0.05021809640979749
7.0,3.0,0.026071388609152944,0.026730790739290942
8.0,3.0,0.05292603782029752,0.04127055139246174
9.0,3.0,0.03726082578046323,0.04909965328263051
0.0,4.0,0.030779450841452664,0.02797513321492007
1.0,4.0,0.06842338352524355,0.06460923623445816
2.0,4.0,-0.05004428697962801,-0.03863232682060396
3.0,4.0,-0.12090345438441094,-0.12189165186500889
4.0,4.0,0.005314437555358754,0.0024422735346358564
5.0,4.0,-0.060008857395925624,-0.05084369449378337
6.0,4.0,0.028565101860053194,0.013543516873889862
7.0,4.0,0.014171833480956636,0.019094138543516864
8.0,4.0,0.04627989371124883,0.050177619893427956
9.0,4.0,0.03742249778565108,0.03352575488454707
0.0,5.0,0.018988739236034436,0.01927764236649688
1.0,5.0,0.0730845661293883,0.061378240638156445
2.0,5.0,-0.04393905939501,-0.03833370263682691
3.0,5.0,-0.13667476264075956,-0.10923997341014836
4.0,5.0,-0.005299183042614292,-0.011743851096831313
5.0,5.0,-0.03841907705895347,-0.08043430090848659
6.0,5.0,0.026716714506513577,0.03589629957899412
7.0,5.0,0.024508721572090966,0.025925105251495776
8.0,5.0,0.04658865091631696,0.058054509195656995
9.0,5.0,0.03444468977699272,0.03922003102149345
0.0,6.0,0.027351567711807946,0.013220753249638954
1.0,6.0,0.06626639982210361,0.062104210643261805
2.0,6.0,-0.04158327774071602,-0.04121764248416845
3.0,6.0,-0.10829441850122297,-0.11898677924675033
4.0,6.0,-0.008227707360462489,-0.004555049438951219
5.0,6.0,-0.08383366688903716,-0.06788134651705371
6.0,6.0,0.0306871247498333,0.025441617598044697
7.0,6.0,0.015121191905714985,0.023219642261970926
8.0,6.0,0.048476762285968394,0.05877124763915115
9.0,6.0,0.054036024016010646,0.04988334629485606
0.0,7.0,0.016874379618396485,0.016407884594207712
1.0,7.0,0.0565788022499173,0.06486069816099543
2.0,7.0,-0.04709385684349836,-0.055170135447637964
3.0,7.0,-0.11767949707731323,-0.10692654993943394
4.0,7.0,0.00033087018859609353,-0.002312520647505771
5.0,7.0,-0.058122863130031954,-0.03975333113093274
6.0,7.0,0.02569758464762336,0.024116286752560324
7.0,7.0,0.030109187162236796,0.023015086444224238
8.0,7.0,0.043343994706076985,0.03843189076092934
9.0,7.0,0.049961398477997146,0.03733069045259325
0.0,8.0,0.017425519955030996,0.010644257703081304
1.0,8.0,0.06913996627318719,0.06442577030812324
2.0,8.0,-0.06689151208544127,-0.030812324929971956
3.0,8.0,-0.1410905002810567,-0.13501400560224083
4.0,8.0,-0.011804384485666054,0.0016806722689076269
5.0,8.0,-0.0657672849915683,-0.06666666666666667
6.0,8.0,0.044406970207982115,0.042016806722689176
7.0,8.0,0.0387858347386173,0.007282913165266175
8.0,8.0,0.06689151208544127,0.05546218487394957
9.0,8.0,0.04890387858347397,0.05098039215686273
0.0,9.0,0.02654477365348608,0.020092735703245743
1.0,9.0,0.0595880603590703,0.05873261205564132
2.0,9.0,-0.03513602819693803,-0.017443144181938656
3.0,9.0,-0.12875867386276021,-0.13446676970633695
4.0,9.0,0.001211587179204747,-0.004195186575402987
5.0,9.0,-0.06267210045159165,-0.06601898873923612
6.0,9.0,0.0320519881044168,0.021196732170457047
7.0,9.0,0.027646216543672223,0.03886067564583782
8.0,9.0,0.046370745676836564,0.045484654449105655
9.0,9.0,0.03315343099460282,0.03775667917862651
0.0,10.0,0.0076403499058797664,0.019347705914870172
1.0,10.0,0.06300520429631265,0.06246545052515201
2.0,10.0,-0.04993909866017056,-0.051409618573797666
3.0,10.0,-0.11859151810430735,-0.10116086235489223
4.0,10.0,0.008747646993688426,0.0060807075732449535
5.0,10.0,-0.0543682870114052,-0.06688778330569375
6.0,10.0,0.03421548001328761,0.032614704256495396
7.0,10.0,0.023142509135201005,0.018242122719734737
8.0,10.0,0.047503045066991406,0.04588170259812049
9.0,10.0,0.03864466836452213,0.03482587064676626
0.0,11.0,0.016873393675270982,0.03233692632514725
1.0,11.0,0.06827578500391097,0.051227914212690205
2.0,11.0,-0.050173203709911775,-0.03211467940882324
3.0,11.0,-0.12839423399262487,-0.12434714968329814
4.0,11.0,0.012403620516258798,0.0034448272030225486
5.0,11.0,-0.06469996647670137,-0.06100677853094795
6.0,11.0,0.02022572354453012,0.025669518835426168
7.0,11.0,0.02581293999329535,0.031225691743527073
8.0,11.0,0.05039669236786224,0.05011667963107003
9.0,11.0,0.04927924907810919,0.023447049672185805
0.0,12.0,0.02036274618893956,0.011186177871303575
1.0,12.0,0.06820963614109259,0.05991804186510125
2.0,12.0,-0.045287637698898486,-0.04419094030346666
3.0,12.0,-0.16546122176477138,-0.1316867870196035
4.0,12.0,0.012573717592077418,0.008971093144312766
5.0,12.0,-0.0486257928118394,-0.03754568612249423
6.0,12.0,0.03482808501168354,0.03222948277771626
7.0,12.0,0.02258818293090017,0.013401262598294383
8.0,12.0,0.049293423834427384,0.0466275335031564
9.0,12.0,0.051518860576388,0.04108982168567938
0.0,13.0,0.014090757794297176,0.017606023696157706
1.0,13.0,0.06512814823033393,0.06300520429631265
2.0,13.0,-0.02918007322756018,-0.032222345255231995
3.0,13.0,-0.12903583712415395,-0.13298638024581994
4.0,13.0,0.002995672916897854,0.006533052818071107
5.0,13.0,-0.04915122600687896,-0.046617207396744575
6.0,13.0,0.022966825696216633,0.028678994574244308
7.0,13.0,0.02074780872073677,0.015391429520540387
8.0,13.0,0.04737601242649502,0.04528845089137409
9.0,13.0,0.034061910573615954,0.03532277710109627
0.0,14.0,0.012911843276936837,0.014686248331108131
1.0,14.0,0.05966162065894922,0.06364040943480187
2.0,14.0,-0.056099732858414963,-0.03538050734312422
3.0,14.0,-0.145146927871772,-0.14552736982643527
4.0,14.0,0.01847729296527166,0.004672897196261661
5.0,14.0,-0.04830810329474621,-0.053182020471740164
6.0,14.0,0.041852181656277916,0.03916332888295506
7.0,14.0,0.025155832591273446,0.023587004895416104
8.0,14.0,0.05520926090828136,0.05362705829995539
9.0,14.0,0.03628673196794309,0.034712950600801075
0.0,15.0,0.009854944081497086,0.0030932390631904826
1.0,15.0,0.060790610120695324,0.05612019443216964
2.0,15.0,-0.04329531613331859,-0.026734423331860362
3.0,15.0,-0.12191340936773333,-0.10848431285903662
4.0,15.0,0.015391429520540387,0.0008837825894830125
5.0,15.0,-0.07208504041634375,-0.06208572691117988
6.0,15.0,0.03421548001328761,0.025187803800265182
7.0,15.0,0.02424980622300967,0.019664162615996506
8.0,15.0,0.051932233418226045,0.05391073795846217
9.0,15.0,0.04085926254013945,0.03844454264250988
0.0,16.0,0.028967676993624913,0.03072128227960827
1.0,16.0,0.0647578570629683,0.05632235084594833
2.0,16.0,-0.05156022816239798,-0.031611754229741745
3.0,16.0,-0.13208813331842073,-0.12399821905609967
4.0,16.0,0.004361928195951252,0.0017809439002671927
5.0,16.0,-0.07952130634157259,-0.07168299198575247
6.0,16.0,0.039033665138127775,0.025155832591273446
7.0,16.0,0.02561234761212396,0.015138023152270766
8.0,16.0,0.04686276702829666,0.04741763134461261
9.0,16.0,0.05357342579129845,0.050756901157613506
0.0,17.0,0.010437486120364286,0.005208910561897415
1.0,17.0,0.05707306240284255,0.0550814584949573
2.0,17.0,-0.018432156340217574,-0.05020503158594703
3.0,17.0,-0.1372418387741505,-0.12224315637814469
4.0,17.0,0.009327115256495752,0.006317189404854304
5.0,17.0,-0.06839884521430156,-0.057962983486645255
6.0,17.0,0.032644903397734945,0.04399867006538841
7.0,17.0,0.020430823895181083,0.026266208578078307
8.0,17.0,0.050410837219631355,0.05064834312312974
9.0,17.0,0.04374861203642016,0.04289039122243152
0.0,18.0,0.029981192609801983,0.03326723948006157
1.0,18.0,0.05653280230113942,0.06190790923110808
2.0,18.0,-0.03639783161854192,-0.03723287067636049
3.0,18.0,-0.14149795331341963,-0.11434236615994713
4.0,18.0,-0.005420953645314764,-0.012998457810090364
5.0,18.0,-0.06184312423940708,-0.05375633399427193
6.0,18.0,0.027768558468857184,0.02445472571050892
7.0,18.0,0.03330014382121918,0.023353161489314822
8.0,18.0,0.05542648523066702,0.039876624807226146
9.0,18.0,0.042150680384998244,0.03547036792244976
0.0,19.0,0.004864028299801095,0.019980130257202786
1.0,19.0,0.0568206942294937,0.057511866651948254
2.0,19.0,-0.04045987176652661,-0.04625234573352472
3.0,19.0,-0.10899845235463179,-0.11690032012363394
4.0,19.0,0.004864028299801095,0.01004525885859366
5.0,19.0,-0.07694008401503427,-0.055083342532288394
6.0,19.0,0.026973247844351192,0.02549950325643008
7.0,19.0,0.03360601370771622,0.02439562865658462
8.0,19.0,0.05239885032058368,0.040953747654266376
9.0,19.0,0.04687154543444616,0.03984987305442092
0.0,20.0,0.014780498566071122,0.006963634353929572
1.0,20.0,0.06221045665122436,0.05670387973914006
2.0,20.0,-0.056915949702183964,-0.05051398253564714
3.0,20.0,-0.11096404147363767,-0.11683430971592783
4.0,20.0,0.002647253474520261,0.0036476179949155307
5.0,20.0,-0.06684315023163467,-0.054935337680999195
6.0,20.0,0.03132583278182229,0.04122913673040787
7.0,20.0,0.03463489962497241,0.029070410080689845
8.0,20.0,0.050077211559673505,0.04896650823477397
9.0,20.0,0.03904698874917272,0.035702442798717926
0.0,21.0,0.01342281879194632,0.01447661469933186
1.0,21.0,0.06935123042505587,0.05456570155901997
2.0,21.0,-0.038031319910514574,-0.03452115812917598
3.0,21.0,-0.11856823266219237,-0.13474387527839643
4.0,21.0,0.005592841163310967,0.01447661469933186
5.0,21.0,-0.07494407158836695,-0.06458797327394215
6.0,21.0,0.03020134228187922,0.026726057906458822
7.0,21.0,0.00671140939597316,0.013363028953229411
8.0,21.0,0.05033557046979858,0.059020044543429774
9.0,21.0,0.05592841163310954,0.05122494432071262
0.0,22.0,0.00946719506825193,0.01849812816560233
1.0,22.0,0.06891237340378686,0.05593481611979735
2.0,22.0,-0.03236459709379126,-0.03545474565073773
3.0,22.0,-0.14575077058564506,-0.12464214930632016
4.0,22.0,0.005063848524878962,0.00968949570579171
5.0,22.0,-0.04887714663143989,-0.06628495926007491
6.0,22.0,0.031483927785116765,0.0251046025104603
7.0,22.0,0.031483927785116765,0.02840783968288928
8.0,22.0,0.038088947600176094,0.043822946487557746
9.0,22.0,0.04249229414354906,0.04492402554503407
0.0,23.0,0.031100211793557056,0.04238513739014353
1.0,23.0,0.06900011147029311,0.07353431972410716
2.0,23.0,-0.055846616876602424,-0.03548781844476587
3.0,23.0,-0.12272879277672498,-0.13116030704194015
4.0,23.0,-0.006799687883179127,-0.00545110690844367
5.0,23.0,-0.06587894326162082,-0.05996217599288025
6.0,23.0,0.029985508861888346,0.02569807542552009
7.0,23.0,0.019953182476869943,0.01012348425853821
8.0,23.0,0.055623676290268584,0.0457225497830681
9.0,23.0,0.04559134990525018,0.03459784180665259
0.0,24.0,0.01655371625374961,0.0214040146390153
1.0,24.0,0.05988223530718803,0.06132860153044252
2.0,24.0,-0.03455171647594713,-0.02073860485749134
3.0,24.0,-0.13120764359515608,-0.14273039813685254
4.0,24.0,-0.004555049438951219,0.006986802705999871
5.0,24.0,-0.05121653149650042,-0.05511811023622044
6.0,24.0,0.015442728585712724,0.012531884218698114
7.0,24.0,0.029885568270192238,0.025840079849173893
8.0,24.0,0.05766025997111426,0.04691138959742709
9.0,24.0,0.04210643261859786,0.04358434068980815
0.0,25.0,0.005097517730496508,0.014668578361089766
1.0,25.0,0.05164007092198579,0.048858497849343784
2.0,25.0,-0.05031028368794326,-0.040476453071578204
3.0,25.0,-0.11569148936170207,-0.11106209330539309
4.0,25.0,0.006205673758865303,0.0025366714459028124
5.0,25.0,-0.04698581560283687,-0.055917061872725236
6.0,25.0,0.02836879432624121,0.027903385904930078
7.0,25.0,0.031693262411347595,0.02680048527627672
8.0,25.0,0.05385638297872338,0.052167199735303864
9.0,25.0,0.03612588652482278,0.034520789676850114
0.0,26.0,0.016854559660676418,0.021044427123928323
1.0,26.0,0.06261859582542686,0.05890212671194738
2.0,26.0,-0.05123339658444028,-0.050217125041754844
3.0,26.0,-0.11932135282955686,-0.1248190624652043
4.0,26.0,0.006808795624511658,0.00879634784545153
5.0,26.0,-0.06909253264873319,-0.05912481906246524
6.0,26.0,0.03471369572496932,0.026611735886872323
7.0,26.0,0.010157383636566578,0.00879634784545153
8.0,26.0,0.05034043978122549,0.05333481794900339
9.0,26.0,0.05815381180935364,0.05667520320676979
0.0,27.0,0.0008828073273008419,0.014588859416445612
1.0,27.0,0.056058265283601805,0.05548187444739159
2.0,27.0,-0.02560141249172368,-0.03735632183908052
3.0,27.0,-0.12271021849481346,-0.13461538461538464
4.0,27.0,-0.003531229309203245,0.005747126436781589
5.0,27.0,-0.0520856323107482,-0.04840848806366054
6.0,27.0,0.028470536305451384,0.03669319186560554
7.0,27.0,0.027367027146325364,0.024535809018567636
8.0,27.0,0.049437210328845675,0.04664014146772757
9.0,27.0,0.041712646214963525,0.03669319186560554
0.0,28.0,0.015651015651015652,0.01764510043280438
1.0,28.0,0.048951048951048855,0.06092553545666402
2.0,28.0,-0.0398490398490399,-0.04450116524248144
3.0,28.0,-0.12864912864912864,-0.13883031849961158
4.0,28.0,0.0012210012210012097,-0.005659749195427803
5.0,28.0,-0.06648906648906656,-0.0567084674286983
6.0,28.0,0.030081030081030094,0.03318166685162583
7.0,28.0,0.02564102564102565,0.024303628898013574
8.0,28.0,0.06116106116106108,0.06425479968926862
9.0,28.0,0.05228105228105219,0.045388969037842564
0.0,29.0,0.017865019850022045,0.012714206744057563
1.0,29.0,0.05756506396118208,0.06135986733001658
2.0,29.0,-0.046096162329069316,-0.014925373134328311
3.0,29.0,-0.11446846052051168,-0.13101160862354885
4.0,29.0,-0.004190560211733596,0.0038695411829740836
5.0,29.0,-0.05491839435377158,-0.060254284134881146
6.0,29.0,0.02558447287163652,0.013819789939192998
7.0,29.0,0.033303925893251,0.028192371475953652
8.0,29.0,0.039920599911777564,0.04367053620784962
9.0,29.0,0.045434494927216476,0.042564953012714186


==> pics/RAA_scatter/cifar10_XP_resnet44_rate4_regression.txt <==
dataset,model,rate,a,b,r2,acc
cifar10,resnet44,4,0.9473496109375994,0.0,0.9706163420690975,0.9021633333333334


==> pics/RAA_scatter/cifar10_XP_resnet44_rate50.txt <==
class,model,before,after
0.0,0.0,0.01349091314527818,0.03653250773993805
1.0,0.0,0.07369829412420552,0.146749226006192
2.0,0.0,-0.05563607983052743,-0.13312693498452016
3.0,0.0,-0.13814249080165014,-0.24458204334365327
4.0,0.0,0.009031107146839109,-0.015479876160990657
5.0,0.0,-0.05006132233247859,-0.09845201238390094
6.0,0.0,0.03578994313747354,0.08854489164086689
7.0,0.0,0.026870331140595394,0.037770897832817306
8.0,0.0,0.05585907013044924,0.07863777089783282
9.0,0.0,0.02910023413981493,0.10340557275541798
0.0,1.0,0.025271558412768836,0.01883561643835613
1.0,1.0,0.05187319884726219,0.14236790606653627
2.0,1.0,-0.0345821325648415,-0.15239726027397266
3.0,1.0,-0.11771225892263353,-0.20865949119373775
4.0,1.0,0.009753934825980968,-0.016634050880626156
5.0,1.0,-0.0578585679450233,-0.06188845401174166
6.0,1.0,0.02305475504322771,0.08121330724070452
7.0,1.0,0.014187541565063216,0.009050880626223046
8.0,1.0,0.0430059853690977,0.09833659491193741
9.0,1.0,0.0430059853690977,0.08977495107632097
0.0,2.0,0.016535345688602845,0.012021589793915505
1.0,2.0,0.07091332815447782,0.1273307163886163
2.0,2.0,-0.02674508933525692,-0.12168792934249271
3.0,2.0,-0.14104982798801463,-0.19406280667320902
4.0,2.0,-0.01342803240483853,-0.028459273797841016
5.0,2.0,-0.048940184219287565,-0.043179587831207074
6.0,2.0,0.039840195316835025,0.0696761530912659
7.0,2.0,0.012096326711796716,0.0071148184494601524
8.0,2.0,0.05315725224725329,0.08316977428851811
9.0,2.0,0.03762068582843196,0.08807654563297347
0.0,3.0,0.01600089515497368,0.0331695331695332
1.0,3.0,0.07306702472865605,0.11670761670761681
2.0,3.0,-0.0444220655701019,-0.10442260442260438
3.0,3.0,-0.13617545037484619,-0.2469287469287469
4.0,3.0,0.013763007720711623,-0.025798525798525686
5.0,3.0,-0.07687143336690175,-0.09828009828009823
6.0,3.0,0.038379769497594265,0.07616707616707624
7.0,3.0,0.026071388609152944,0.029484029484029513
8.0,3.0,0.05292603782029752,0.11670761670761681
9.0,3.0,0.03726082578046323,0.1031941031941033
0.0,4.0,0.030779450841452664,0.01043585021485568
1.0,4.0,0.06842338352524355,0.12093308778391655
2.0,4.0,-0.05004428697962801,-0.11233885819521182
3.0,4.0,-0.12090345438441094,-0.23265807243707795
4.0,4.0,0.005314437555358754,-0.02148557397176177
5.0,4.0,-0.060008857395925624,-0.0718232044198895
6.0,4.0,0.028565101860053194,0.06936771025168814
7.0,4.0,0.014171833480956636,0.03376304481276853
8.0,4.0,0.04627989371124883,0.10497237569060776
9.0,4.0,0.03742249778565108,0.09883364027010438
0.0,5.0,0.018988739236034436,0.050876759693751564
1.0,5.0,0.0730845661293883,0.1126204000987899
2.0,5.0,-0.04393905939501,-0.1417633983699679
3.0,5.0,-0.13667476264075956,-0.24672758705853295
4.0,5.0,-0.005299183042614292,-0.02815510002469737
5.0,5.0,-0.03841907705895347,-0.06520128426772037
6.0,5.0,0.026716714506513577,0.1052111632501853
7.0,5.0,0.024508721572090966,0.027414176339836994
8.0,5.0,0.04658865091631696,0.10397629044208453
9.0,5.0,0.03444468977699272,0.08174857989627073
0.0,6.0,0.027351567711807946,0.020206998521439097
1.0,6.0,0.06626639982210361,0.1347954657466733
2.0,6.0,-0.04158327774071602,-0.11779201577131594
3.0,6.0,-0.10829441850122297,-0.2237555446032528
4.0,6.0,-0.008227707360462489,-0.0179891572203055
5.0,6.0,-0.08383366688903716,-0.07466732380482995
6.0,6.0,0.0306871247498333,0.058403154263183835
7.0,6.0,0.015121191905714985,0.037456875308033495
8.0,6.0,0.048476762285968394,0.09783144406111388
9.0,6.0,0.054036024016010646,0.08551010349926075
0.0,7.0,0.016874379618396485,0.045142296368989136
1.0,7.0,0.0565788022499173,0.13959764474975467
2.0,7.0,-0.04709385684349836,-0.1646221786064769
3.0,7.0,-0.11767949707731323,-0.18179587831207064
4.0,7.0,0.00033087018859609353,-0.0026987242394505527
5.0,7.0,-0.058122863130031954,-0.10083415112855747
6.0,7.0,0.02569758464762336,0.07335623159960741
7.0,7.0,0.030109187162236796,0.019381746810598535
8.0,7.0,0.043343994706076985,0.07335623159960741
9.0,7.0,0.049961398477997146,0.09911678115799802
0.0,8.0,0.017425519955030996,0.021979386564013333
1.0,8.0,0.06913996627318719,0.12753011300136596
2.0,8.0,-0.06689151208544127,-0.1257916304482802
3.0,8.0,-0.1410905002810567,-0.19657270582391653
4.0,8.0,-0.011804384485666054,-0.04755991555941885
5.0,8.0,-0.0657672849915683,-0.07612070036011427
6.0,8.0,0.044406970207982115,0.07661740966099587
7.0,8.0,0.0387858347386173,-0.005339624984477797
8.0,8.0,0.06689151208544127,0.10269464795728299
9.0,8.0,0.04890387858347397,0.12256301999254937
0.0,9.0,0.02654477365348608,0.02282541640962364
1.0,9.0,0.0595880603590703,0.13386798272671196
2.0,9.0,-0.03513602819693803,-0.1437384330660087
3.0,9.0,-0.12875867386276021,-0.2017273288093769
4.0,9.0,0.001211587179204747,-0.0006169031462059777
5.0,9.0,-0.06267210045159165,-0.07217766810610733
6.0,9.0,0.0320519881044168,0.04380012338062921
7.0,9.0,0.027646216543672223,0.017890191239975272
8.0,9.0,0.046370745676836564,0.10549043800123384
9.0,9.0,0.03315343099460282,0.094386181369525
0.0,10.0,0.0076403499058797664,0.02734663710273466
1.0,10.0,0.06300520429631265,0.12219758561221984
2.0,10.0,-0.04993909866017056,-0.11677753141167775
3.0,10.0,-0.11859151810430735,-0.23010593742301055
4.0,10.0,0.008747646993688426,-0.0428677014042867
5.0,10.0,-0.0543682870114052,-0.09337275190933725
6.0,10.0,0.03421548001328761,0.08401084010840114
7.0,10.0,0.023142509135201005,0.05937423010593745
8.0,10.0,0.047503045066991406,0.10495195861049526
9.0,10.0,0.03864466836452213,0.08524267060852432
0.0,11.0,0.016873393675270982,0.035974780566201035
1.0,11.0,0.06827578500391097,0.1348745209543826
2.0,11.0,-0.050173203709911775,-0.13462727160341204
3.0,11.0,-0.12839423399262487,-0.22610953146247986
4.0,11.0,0.012403620516258798,-0.030782544195821392
5.0,11.0,-0.06469996647670137,-0.06539745333168494
6.0,11.0,0.02022572354453012,0.0656447026826555
7.0,11.0,0.02581293999329535,0.032266040301644226
8.0,11.0,0.05039669236786224,0.10520459883792814
9.0,11.0,0.04927924907810919,0.08295215725058729
0.0,12.0,0.02036274618893956,0.021897810218978207
1.0,12.0,0.06820963614109259,0.15278127359677834
2.0,12.0,-0.045287637698898486,-0.1505159828844701
3.0,12.0,-0.16546122176477138,-0.2511955700981626
4.0,12.0,0.012573717592077418,-0.05361188019129118
5.0,12.0,-0.0486257928118394,-0.07248930279385853
6.0,12.0,0.03482808501168354,0.0760130883463378
7.0,12.0,0.02258818293090017,0.05210168638308582
8.0,12.0,0.049293423834427384,0.13138686131386867
9.0,12.0,0.051518860576388,0.09363201610873398
0.0,13.0,0.014090757794297176,0.004075583549462727
1.0,13.0,0.06512814823033393,0.11522786217117457
2.0,13.0,-0.02918007322756018,-0.11448684698036311
3.0,13.0,-0.12903583712415395,-0.2169939483759417
4.0,13.0,0.002995672916897854,-0.015684821538841466
5.0,13.0,-0.04915122600687896,-0.06508583425960228
6.0,13.0,0.022966825696216633,0.08558725453871809
7.0,13.0,0.02074780872073677,0.013955786093614891
8.0,13.0,0.04737601242649502,0.11275781153513653
9.0,13.0,0.034061910573615954,0.080647153266642
0.0,14.0,0.012911843276936837,-0.008843036109064091
1.0,14.0,0.05966162065894922,0.1250307049864898
2.0,14.0,-0.056099732858414963,-0.09358879882092858
3.0,14.0,-0.145146927871772,-0.18324735937116188
4.0,14.0,0.01847729296527166,-0.021125030704986482
5.0,14.0,-0.04830810329474621,-0.09850159665929753
6.0,14.0,0.041852181656277916,0.05133873741095547
7.0,14.0,0.025155832591273446,0.029231147138295176
8.0,14.0,0.05520926090828136,0.0930975190370916
9.0,14.0,0.03628673196794309,0.10660771309260622
0.0,15.0,0.009854944081497086,0.006273834419977849
1.0,15.0,0.060790610120695324,0.1329806864312955
2.0,15.0,-0.04329531613331859,-0.1179726903678189
3.0,15.0,-0.12191340936773333,-0.20408414319104434
4.0,15.0,0.015391429520540387,-0.024480255874031145
5.0,15.0,-0.07208504041634375,-0.06138516422684211
6.0,15.0,0.03421548001328761,0.07762332390207903
7.0,15.0,0.02424980622300967,0.017345306925821136
8.0,15.0,0.051932233418226045,0.0825439783491205
9.0,15.0,0.04085926254013945,0.09115512363144306
0.0,16.0,0.028967676993624913,0.015857284440039546
1.0,16.0,0.0647578570629683,0.1124876114965312
2.0,16.0,-0.05156022816239798,-0.10431119920713584
3.0,16.0,-0.13208813331842073,-0.23191278493557982
4.0,16.0,0.004361928195951252,-0.013875123885034672
5.0,16.0,-0.07952130634157259,-0.08077304261645198
6.0,16.0,0.039033665138127775,0.07284440039643206
7.0,16.0,0.02561234761212396,0.03196233894945482
8.0,16.0,0.04686276702829666,0.08894945490584734
9.0,16.0,0.05357342579129845,0.1087710604558969
0.0,17.0,0.010437486120364286,0.026967122275581724
1.0,17.0,0.05707306240284255,0.12917128432459055
2.0,17.0,-0.018432156340217574,-0.10355867504001977
3.0,17.0,-0.1372418387741505,-0.2513237286048517
4.0,17.0,0.009327115256495752,-0.016131018347494152
5.0,17.0,-0.06839884521430156,-0.07277428888067977
6.0,17.0,0.032644903397734945,0.08976727004063534
7.0,17.0,0.020430823895181083,0.006033739687230519
8.0,17.0,0.050410837219631355,0.08484176825514093
9.0,17.0,0.04374861203642016,0.10700652628986575
0.0,18.0,0.029981192609801983,0.020534388916377967
1.0,18.0,0.05653280230113942,0.128154379020287
2.0,18.0,-0.03639783161854192,-0.12295893122216729
3.0,18.0,-0.14149795331341963,-0.2169717961405245
4.0,18.0,-0.005420953645314764,-0.048738248391885196
5.0,18.0,-0.06184312423940708,-0.07100445324096982
6.0,18.0,0.027768558468857184,0.06011875309252842
7.0,18.0,0.03330014382121918,0.05517070757050962
8.0,18.0,0.05542648523066702,0.11578426521524
9.0,18.0,0.042150680384998244,0.07991093518060365
0.0,19.0,0.004864028299801095,-0.0008655867441571942
1.0,19.0,0.0568206942294937,0.12155310992951658
2.0,19.0,-0.04045987176652661,-0.10720910102633857
3.0,19.0,-0.10899845235463179,-0.19376777544206747
4.0,19.0,0.004864028299801095,-0.005811796710770281
5.0,19.0,-0.07694008401503427,-0.09360702361815258
6.0,19.0,0.026973247844351192,0.06219859033015953
7.0,19.0,0.03360601370771622,0.021392358105601562
8.0,19.0,0.05239885032058368,0.09929516507975769
9.0,19.0,0.04687154543444616,0.09682206009645114
0.0,20.0,0.014780498566071122,0.03254220699779784
1.0,20.0,0.06221045665122436,0.12184976755566433
2.0,20.0,-0.056915949702183964,-0.11793491558600445
3.0,20.0,-0.11096404147363767,-0.20479569366283337
4.0,20.0,0.002647253474520261,-0.011499877660875903
5.0,20.0,-0.06684315023163467,-0.09836065573770494
6.0,20.0,0.03132583278182229,0.07780768289699044
7.0,20.0,0.03463489962497241,0.015414729630535777
8.0,20.0,0.050077211559673505,0.1071690726694397
9.0,20.0,0.03904698874917272,0.07780768289699044
0.0,21.0,0.01342281879194632,0.011846001974333591
1.0,21.0,0.06935123042505587,0.14017769002961505
2.0,21.0,-0.038031319910514574,-0.13869693978282335
3.0,21.0,-0.11856823266219237,-0.21890424481737414
4.0,21.0,0.005592841163310967,-0.016535044422507365
5.0,21.0,-0.07494407158836695,-0.08193484698914118
6.0,21.0,0.03020134228187922,0.0649062191510365
7.0,21.0,0.00671140939597316,0.04022704837117468
8.0,21.0,0.05033557046979858,0.08218163869693977
9.0,21.0,0.05592841163310954,0.11673247778874632
0.0,22.0,0.00946719506825193,0.025800822634924517
1.0,22.0,0.06891237340378686,0.13922472890439988
2.0,22.0,-0.03236459709379126,-0.16864015954131867
3.0,22.0,-0.14575077058564506,-0.19232207403714321
4.0,22.0,0.005063848524878962,-0.017823756699488942
5.0,22.0,-0.04887714663143989,-0.06892683534837345
6.0,22.0,0.031483927785116765,0.06443973575969085
7.0,22.0,0.031483927785116765,0.018322323320453613
8.0,22.0,0.038088947600176094,0.104325065436869
9.0,22.0,0.04249229414354906,0.09560014956998628
0.0,23.0,0.031100211793557056,0.022041620490087323
1.0,23.0,0.06900011147029311,0.14148503878832655
2.0,23.0,-0.055846616876602424,-0.13803718753848057
3.0,23.0,-0.12272879277672498,-0.19098633173254526
4.0,23.0,-0.006799687883179127,-0.05922915897057016
5.0,23.0,-0.06587894326162082,-0.07646841521980056
6.0,23.0,0.029985508861888346,0.08484176825514093
7.0,23.0,0.019953182476869943,0.026967122275581724
8.0,23.0,0.055623676290268584,0.10331239995074494
9.0,23.0,0.04559134990525018,0.08607314370151455
0.0,24.0,0.01655371625374961,0.012923076923076867
1.0,24.0,0.05988223530718803,0.10646153846153848
2.0,24.0,-0.03455171647594713,-0.12123076923076927
3.0,24.0,-0.13120764359515608,-0.18030769230769225
4.0,24.0,-0.004555049438951219,-0.04615384615384613
5.0,24.0,-0.05121653149650042,-0.07323076923076922
6.0,24.0,0.015442728585712724,0.04492307692307689
7.0,24.0,0.029885568270192238,0.04861538461538459
8.0,24.0,0.05766025997111426,0.10523076923076925
9.0,24.0,0.04210643261859786,0.1027692307692308
0.0,25.0,0.005097517730496508,0.0006161429451633469
1.0,25.0,0.05164007092198579,0.14232902033271724
2.0,25.0,-0.05031028368794326,-0.12507701786814546
3.0,25.0,-0.11569148936170207,-0.2224276032039433
4.0,25.0,0.006205673758865303,-0.03265557609365369
5.0,25.0,-0.04698581560283687,-0.0807147258163894
6.0,25.0,0.02836879432624121,0.08934072704867531
7.0,25.0,0.031693262411347595,0.017868145409735005
8.0,25.0,0.05385638297872338,0.12138016019716578
9.0,25.0,0.03612588652482278,0.08934072704867531
0.0,26.0,0.016854559660676418,0.03583221230280053
1.0,26.0,0.06261859582542686,0.11654641066405778
2.0,26.0,-0.05123339658444028,-0.1537238596062126
3.0,26.0,-0.11932135282955686,-0.22343157637275282
4.0,26.0,0.006808795624511658,-0.020423138070196818
5.0,26.0,-0.06909253264873319,-0.054665525253760505
6.0,26.0,0.03471369572496932,0.07129754188577721
7.0,26.0,0.010157383636566578,0.04072398190045248
8.0,26.0,0.05034043978122549,0.09453344747462399
9.0,26.0,0.05815381180935364,0.093310505075211
0.0,27.0,0.0008828073273008419,0.020256916996047394
1.0,27.0,0.056058265283601805,0.12277667984189729
2.0,27.0,-0.02560141249172368,-0.11931818181818184
3.0,27.0,-0.12271021849481346,-0.2045454545454545
4.0,27.0,-0.003531229309203245,-0.022974308300395197
5.0,27.0,-0.0520856323107482,-0.07485177865612647
6.0,27.0,0.028470536305451384,0.0881916996047431
7.0,27.0,0.027367027146325364,0.0066699604743082515
8.0,27.0,0.049437210328845675,0.08448616600790516
9.0,27.0,0.041712646214963525,0.09930830039525695
0.0,28.0,0.015651015651015652,0.020761245674740393
1.0,28.0,0.048951048951048855,0.15422639644092934
2.0,28.0,-0.0398490398490399,-0.12629757785467136
3.0,28.0,-0.12864912864912864,-0.20538803756796836
4.0,28.0,0.0012210012210012097,-0.03732081067721207
5.0,28.0,-0.06648906648906656,-0.0743944636678201
6.0,28.0,0.030081030081030094,0.06401384083044977
7.0,28.0,0.02564102564102565,-0.015076618882847241
8.0,28.0,0.06116106116106108,0.10355907068709835
9.0,28.0,0.05228105228105219,0.11591695501730102
0.0,29.0,0.017865019850022045,0.008289001608313655
1.0,29.0,0.05756506396118208,0.12087096375108253
2.0,29.0,-0.046096162329069316,-0.1253247556600273
3.0,29.0,-0.11446846052051168,-0.18594581219844117
4.0,29.0,-0.004190560211733596,-0.02387727328962017
5.0,29.0,-0.05491839435377158,-0.0696523567982185
6.0,29.0,0.02558447287163652,0.046641098602004154
7.0,29.0,0.033303925893251,0.02684646789558325
8.0,29.0,0.039920599911777564,0.08994185327229987
9.0,29.0,0.045434494927216476,0.11221081281702339


==> pics/RAA_scatter/cifar10_XP_resnet44_rate50_regression.txt <==
dataset,model,rate,a,b,r2,acc
cifar10,resnet44,50,1.7619865896587197,0.0,0.9079014407427292,0.8106899999999998


==> pics/RAA_scatter/cifar10_XP_resnet56_rate10.txt <==
class,model,before,after
0.0,0.0,0.010021393987163629,0.029595192198661992
1.0,0.0,0.0798333520999887,0.07495180859507873
2.0,0.0,-0.06316856209886279,-0.06565370223381342
3.0,0.0,-0.1397365161580903,-0.12688513436897608
4.0,0.0,-0.00574259655444206,0.005782968590543138
5.0,0.0,-0.0654205607476636,-0.06338587141399259
6.0,0.0,0.04717937169237704,0.03186302301848284
7.0,0.0,0.020155387906767287,0.014854291869826512
8.0,0.0,0.06857335885598463,0.060210908266243375
9.0,0.0,0.04830537101677745,0.03866651547794537
0.0,1.0,0.010056359818764501,0.008347245409015094
1.0,1.0,0.06420598961211176,0.06065664997217584
2.0,1.0,-0.03746270306111177,-0.04730105731775179
3.0,1.0,-0.12255497845065752,-0.1074012242626599
4.0,1.0,0.00011050944855783952,0.01057317751808577
5.0,1.0,-0.05293402585921102,-0.06622148024485253
6.0,1.0,0.011161454304343019,0.019476905954368472
7.0,1.0,0.03989391092938436,0.0350584307178632
8.0,1.0,0.048734666814012506,0.05175292153589314
9.0,1.0,0.03878881644380584,0.0350584307178632
0.0,2.0,0.013566543334454534,0.00271616115889538
1.0,2.0,0.06514183204395103,0.07967406066093244
2.0,2.0,-0.04137235116044404,-0.03236758714350393
3.0,2.0,-0.15573494786411035,-0.1602535083748303
4.0,2.0,0.005718129835183309,0.0015844273426889506
5.0,2.0,-0.0761296109429309,-0.06858306926210966
6.0,2.0,0.044960197331539435,0.05477591670439112
7.0,2.0,0.029263370332996985,0.015165233137166102
8.0,2.0,0.061778226258549084,0.061566319601629574
9.0,2.0,0.05280861083081054,0.04572204617473969
0.0,3.0,0.017704041866161924,0.01332437576979064
1.0,3.0,0.06001558846453618,0.07154853879744705
2.0,3.0,-0.04019596926845565,-0.04042100548650769
3.0,3.0,-0.13929406524885868,-0.1333557272421901
4.0,3.0,-0.010132501948558064,0.0054865076699138005
5.0,3.0,-0.06914597483576444,-0.0728921733288546
6.0,3.0,0.024384812381694723,0.023401634755346578
7.0,3.0,0.038859815165349115,0.024521330198186128
8.0,3.0,0.05667520320676979,0.06259097525473066
9.0,3.0,0.06112905021712498,0.04579554361213755
0.0,4.0,0.023404725104879658,0.023955431754874735
1.0,4.0,0.0730845661293883,0.07298050139275766
2.0,4.0,-0.03289909472289694,-0.051810584958217255
3.0,4.0,-0.1466107308456613,-0.15766016713091918
4.0,4.0,0.011260763965555295,0.013927576601671383
5.0,4.0,-0.05497902406712306,-0.040668523676880196
6.0,4.0,0.016780746301611825,0.026183844011142147
7.0,4.0,0.023404725104879658,0.01838440111420621
8.0,4.0,0.05210863325237349,0.05069637883008355
9.0,4.0,0.03444468977699272,0.04401114206128144
0.0,5.0,0.012530767509509943,0.01516002245929261
1.0,5.0,0.07294696800179003,0.07804604154969119
2.0,5.0,-0.028865518012978344,-0.062324536777091516
3.0,5.0,-0.15641083016334753,-0.13868613138686126
4.0,5.0,0.009174311926605488,0.020774845592363922
5.0,5.0,-0.06578652942492735,-0.07243121841661988
6.0,5.0,0.028194226896397404,0.03200449185850655
7.0,5.0,0.025956589841127767,0.01965188096574966
8.0,5.0,0.049451778921458835,0.05895564289724873
9.0,5.0,0.05280823450436329,0.04884896125772049
0.0,6.0,0.026954778347070614,0.002357166909866417
1.0,6.0,0.0681666295388727,0.07194971377258944
2.0,6.0,-0.05546892403653382,-0.05488831518688972
3.0,6.0,-0.14012029405212745,-0.12335840161634302
4.0,6.0,-0.0031187346847850574,0.0135817712425637
5.0,6.0,-0.05992425930051244,-0.053765854753619995
6.0,6.0,0.026954778347070614,0.025928836008530708
7.0,6.0,0.03252394742704389,0.02031653384218207
8.0,6.0,0.05145912229895289,0.05174542597373446
9.0,6.0,0.05257295611494755,0.046133123807385816
0.0,7.0,0.02102102102102105,0.01793721973094172
1.0,7.0,0.06217328439550656,0.0706278026905829
2.0,7.0,-0.047936825714603525,-0.06502242152466374
3.0,7.0,-0.15137359581804025,-0.16704035874439463
4.0,7.0,0.00767434100767436,0.014573991031390147
5.0,7.0,-0.047936825714603525,-0.036995515695067295
6.0,7.0,0.037704371037704416,0.03587443946188344
7.0,7.0,0.018796574352129936,0.024663677130044866
8.0,7.0,0.05883661439216989,0.050448430493273584
9.0,7.0,0.04104104104104109,0.05493273542600889
0.0,8.0,0.01650836725463598,0.024301612536906624
1.0,8.0,0.0741745816372682,0.06631841925959561
2.0,8.0,-0.05698778833107192,-0.05859641153758811
3.0,8.0,-0.1293532338308457,-0.14603679309561668
4.0,8.0,0.0018091361374943983,0.004996593231887303
5.0,8.0,-0.06829488919041159,-0.07449466272995696
6.0,8.0,0.032338308457711525,0.044742221212809435
7.0,8.0,0.02781546811397565,0.03225073813309105
8.0,8.0,0.05721393034825881,0.05836929366341131
9.0,8.0,0.04477611940298517,0.048148989325459905
0.0,9.0,0.027995520716685356,0.012943162633652297
1.0,9.0,0.06159014557670765,0.061339335959482266
2.0,9.0,-0.04143337066069432,-0.04445694991558805
3.0,9.0,-0.15453527435610304,-0.15025323579065836
4.0,9.0,0.011198208286674142,0.016319639842431143
5.0,9.0,-0.0705487122060471,-0.0770962296004502
6.0,9.0,0.03471444568868984,0.03995498030388305
7.0,9.0,0.02911534154535277,0.02307259425998883
8.0,9.0,0.05599104143337059,0.06471581316826111
9.0,9.0,0.04591265397536398,0.05346088913899842
0.0,10.0,0.0298042704626335,0.026244952893674393
1.0,10.0,0.06650355871886117,0.0733512786002692
2.0,10.0,-0.04581850533807831,-0.046657694033198714
3.0,10.0,-0.1514679715302491,-0.17676087931807982
4.0,10.0,0.018683274021352354,0.020637056976222614
5.0,10.0,-0.07028469750889683,-0.06123822341857334
6.0,10.0,0.039813167259786536,0.04419021982952008
7.0,10.0,0.0220195729537367,0.00942126514131906
8.0,10.0,0.049822064056939445,0.05989232839838493
9.0,10.0,0.04092526690391465,0.050919694930462216
0.0,11.0,0.020317035052467063,0.024571686203787243
1.0,11.0,0.06831882116543862,0.0831830477908025
2.0,11.0,-0.03661531591873191,-0.05207394048692518
3.0,11.0,-0.13150256753739675,-0.14449954914337237
4.0,11.0,-0.004242018307657988,-0.019386834986474293
5.0,11.0,-0.0645233311006922,-0.05320108205590624
6.0,11.0,0.02813127930341594,0.03697024346257896
7.0,11.0,0.024782317481580707,0.01780883678990085
8.0,11.0,0.04822505023442722,0.05613165013525706
9.0,11.0,0.04710872962714881,0.05049594229035174
0.0,12.0,0.027787077335118884,0.023489932885906062
1.0,12.0,0.0724249525722575,0.06935123042505587
2.0,12.0,-0.04921325744894546,-0.04250559284116335
3.0,12.0,-0.15299631737529293,-0.1319910514541387
4.0,12.0,0.015511661644905729,0.012304250559284127
5.0,12.0,-0.06260462002008708,-0.08165548098434011
6.0,12.0,0.028903024216047353,0.02908277404921703
7.0,12.0,0.03113491797790429,0.03020134228187922
8.0,12.0,0.053453855596473546,0.05033557046979858
9.0,12.0,0.035598705501618165,0.041387024608501154
0.0,13.0,0.021699819168173592,-0.0021471352695219942
1.0,13.0,0.07142857142857134,0.07469770595547512
2.0,13.0,-0.05176311030741417,-0.03378912871510909
3.0,13.0,-0.12409584086799277,-0.14679624816363432
4.0,13.0,-0.003164556962025344,-0.003277206464007248
5.0,13.0,-0.07436708860759503,-0.0530003390213584
6.0,13.0,0.013788426763110295,0.027234715787094597
7.0,13.0,0.030741410488245934,0.02497457339812409
8.0,13.0,0.07255877034358038,0.0679172787885636
9.0,13.0,0.0431735985533454,0.0441857837043734
0.0,14.0,0.02102102102102105,0.019058295964125577
1.0,14.0,0.06328550772995212,0.0706278026905829
2.0,14.0,-0.03570236903570239,-0.04035874439461887
3.0,14.0,-0.13580246913580246,-0.1446188340807175
4.0,14.0,0.014347681014347706,0.007847533632287003
5.0,14.0,-0.07574240907574246,-0.0605381165919283
6.0,14.0,0.0354799243688133,0.029147982062780294
7.0,14.0,0.01768435101768438,0.021300448430493293
8.0,14.0,0.05216327438549654,0.060538116591928176
9.0,14.0,0.043265487709932084,0.036995515695067295
0.0,15.0,0.018796574352129936,0.010542844324809416
1.0,15.0,0.06773440106773435,0.05652759084791387
2.0,15.0,-0.04237570904237573,-0.05226558995065049
3.0,15.0,-0.13246579913246578,-0.1341408703454463
4.0,15.0,0.006562117673228803,0.002691790040376928
5.0,15.0,-0.061283505727950216,-0.0545087483176312
6.0,15.0,0.029918807696585514,0.02960969044414546
7.0,15.0,0.029918807696585514,0.037460744728577945
8.0,15.0,0.03992881770659553,0.050919694930462216
9.0,15.0,0.043265487709932084,0.0531628532974428
0.0,16.0,0.003932454314133655,0.009665773844183037
1.0,16.0,0.07217210270645386,0.07022242925352279
2.0,16.0,-0.060837381448068446,-0.07651100500756956
3.0,16.0,-0.16493176035160775,-0.1685105391871434
4.0,16.0,-0.009946796206338251,0.011994875975311488
5.0,16.0,-0.08049965301873697,-0.08116920926982646
6.0,16.0,0.05482303955586398,0.042273203679981365
7.0,16.0,0.04441360166551005,0.03295679515546756
8.0,16.0,0.08142493638676847,0.0946780016303714
9.0,16.0,0.05944945639602128,0.06439967392570166
0.0,17.0,0.016532618409294052,0.011891406775858262
1.0,17.0,0.0656836461126005,0.07695759479470496
2.0,17.0,-0.029267202859696157,-0.03746914965223243
3.0,17.0,-0.13092046470062552,-0.13619026250841368
4.0,17.0,0.0008936550491510533,0.008525914292124806
5.0,17.0,-0.07730116175156394,-0.06439308952210007
6.0,17.0,0.04222520107238612,0.03544985416199246
7.0,17.0,0.025469168900804338,0.019744222571236324
8.0,17.0,0.052278820375335065,0.05003365492483743
9.0,17.0,0.03440571939231462,0.03544985416199246
0.0,18.0,0.006905769659166833,-0.005815253858197251
1.0,18.0,0.07039429717086201,0.07134869156788187
2.0,18.0,-0.046558253508576584,-0.04607470364571686
3.0,18.0,-0.14012029405212745,-0.11876537687318268
4.0,18.0,0.004678102027177524,0.005367926638335972
5.0,18.0,-0.03541991534863004,-0.058376202191903405
6.0,18.0,0.031410113611049235,0.036680832028629
7.0,18.0,0.02361327689908665,0.022142697383135807
8.0,18.0,0.04143461795500113,0.04339074032654893
9.0,18.0,0.04366228558699043,0.050100648624468745
0.0,19.0,0.017783245721955068,0.026650174294388908
1.0,19.0,0.06252097080863432,0.07275385134375349
2.0,19.0,-0.04484956939939607,-0.04531654109974138
3.0,19.0,-0.13991723520858962,-0.16338693354323625
4.0,19.0,0.020020131976289036,-0.007084223546609662
5.0,19.0,-0.08287663572307354,-0.0430675812436748
6.0,19.0,0.04686276702829666,0.031148094006522048
7.0,19.0,0.02561234761212396,0.024401214438322334
8.0,19.0,0.04909965328263051,0.05363769256718776
9.0,19.0,0.04574432390112968,0.0502642527830879
0.0,20.0,0.033786059041418806,0.02027027027027029
1.0,20.0,0.06297003030643161,0.0675675675675675
2.0,20.0,-0.04366371085419244,-0.03716216216216219
3.0,20.0,-0.1424402289819284,-0.12274774774774773
4.0,20.0,0.01245931080929397,0.005630630630630636
5.0,20.0,-0.08631720731844211,-0.07094594594594601
6.0,20.0,0.030418677741609623,0.028153153153153178
7.0,20.0,0.03490851947468854,0.003378378378378381
8.0,20.0,0.04388820294084636,0.0540540540540541
9.0,20.0,0.05399034684027379,0.05180180180180185
0.0,21.0,0.017917133258678625,0.01819414623121257
1.0,21.0,0.0649496080627099,0.06678720759407834
2.0,21.0,-0.042553191489361736,-0.03378912871510909
3.0,21.0,-0.13213885778275475,-0.13775567860775229
4.0,21.0,0.01343784994400897,0.004633291897389527
5.0,21.0,-0.060470324748040365,-0.0801220476890045
6.0,21.0,0.033594624860022425,0.03853542773194713
7.0,21.0,0.0033594624860022425,0.010283647869815794
8.0,21.0,0.057110862262038,0.05435642445474068
9.0,21.0,0.04479283314669657,0.0588767092326817
0.0,22.0,0.023006477551932168,0.023083818915284698
1.0,22.0,0.07102970739334374,0.07799193186911699
2.0,22.0,-0.06410542774179138,-0.0452711788435679
3.0,22.0,-0.1467500558409649,-0.14500224114746746
4.0,22.0,0.010721465266919871,-0.0026893769610039867
5.0,22.0,-0.0451194996649542,-0.06544150605109818
6.0,22.0,0.029707393343757056,0.02420439264903638
7.0,22.0,0.021889658253294687,0.02420439264903638
8.0,22.0,0.05092696001786908,0.055580457194083346
9.0,22.0,0.04869332142059412,0.053339309726579985
0.0,23.0,0.024496336996336965,0.018252783836528556
1.0,23.0,0.08516483516483506,0.0859832395821375
2.0,23.0,-0.040750915750915835,-0.060957410171048144
3.0,23.0,-0.15636446886446892,-0.17460681896452762
4.0,23.0,-0.022435897435897505,-0.011594535644587302
5.0,23.0,-0.08882783882783883,-0.06554930547583519
6.0,23.0,0.04395604395604394,0.04465618183905412
7.0,23.0,0.019917582417582385,0.029732522098496195
8.0,23.0,0.08402014652014642,0.07565147514636675
9.0,23.0,0.05082417582417582,0.05843186775341529
0.0,24.0,0.019379410776296607,0.02961121157323689
1.0,24.0,0.059706508345468694,0.0702983725135623
2.0,24.0,-0.05007281281505553,-0.06984629294755886
3.0,24.0,-0.13520779657219673,-0.14217902350813746
4.0,24.0,0.014898622157499696,0.014918625678119336
5.0,24.0,-0.06911616444494241,-0.07323688969258599
6.0,24.0,0.030581382323288886,0.03187160940325497
7.0,24.0,0.02834098801389043,0.02509041591320072
8.0,24.0,0.05634591688137101,0.06012658227848092
9.0,24.0,0.04514394533437885,0.05334538878842678
0.0,25.0,0.007357102433503182,0.01725703905540417
1.0,25.0,0.07526881720430108,0.07402361489554941
2.0,25.0,-0.04131295981890207,-0.05313351498637609
3.0,25.0,-0.15676287492925858,-0.15644868301544054
4.0,25.0,0.005093378607809915,0.0024977293369663712
5.0,25.0,-0.06960950764006792,-0.07243415077202552
6.0,25.0,0.03678551216751566,0.039963669391462314
7.0,25.0,0.03225806451612913,0.035422343324250684
8.0,25.0,0.06508205998868138,0.06948228882833778
9.0,25.0,0.04584040747028873,0.043369663941871035
0.0,26.0,0.027412525072431543,0.028820375335120694
1.0,26.0,0.07087140628482282,0.06791778373547806
2.0,26.0,-0.02050367728994871,-0.03596961572832887
3.0,26.0,-0.12747938488968125,-0.12980339588918674
4.0,26.0,-0.004903053264987698,0.018766756032171622
5.0,26.0,-0.07176287051482061,-0.05049151027703309
6.0,26.0,0.017383552484956606,0.016532618409294052
7.0,26.0,0.025183864497437113,0.0008936550491510533
8.0,26.0,0.04747047024738129,0.04222520107238612
9.0,26.0,0.036327167372409264,0.04110813226094734
0.0,27.0,0.02461819010713479,0.016659059790050272
1.0,27.0,0.06336904490540243,0.0737106344135098
2.0,27.0,-0.04376567130157282,-0.05408489274303971
3.0,27.0,-0.14292227034419872,-0.15449566408032858
4.0,27.0,0.006382493731479428,-0.014148790506617945
5.0,27.0,-0.0893549122407111,-0.06663623916020084
6.0,27.0,0.032596307271484014,0.038338658146964945
7.0,27.0,0.02803738317757017,0.017800091282519463
8.0,27.0,0.06564850695235935,0.07256960292104062
9.0,27.0,0.05539092774105321,0.07028753993610222
0.0,28.0,0.0026619343389530487,0.015642458100558674
1.0,28.0,0.06366459627329193,0.07262569832402228
2.0,28.0,-0.052795031055900596,-0.05586592178770954
3.0,28.0,-0.12045252883762192,-0.13743016759776536
4.0,28.0,0.004880212954747195,0.013407821229050291
5.0,28.0,-0.05834072759538596,-0.04022346368715087
6.0,28.0,0.032608695652174016,0.021229050279329628
7.0,28.0,0.03704525288376231,0.013407821229050291
8.0,28.0,0.04591836734693877,0.05474860335195523
9.0,28.0,0.04480922803904169,0.042458100558659256
0.0,29.0,0.01988382484361041,0.009680324178298123
1.0,29.0,0.0656836461126005,0.06933813597478612
2.0,29.0,-0.037086684539767656,-0.04434939216569112
3.0,29.0,-0.14655942806076852,-0.1377757766771724
4.0,29.0,-0.005808757819481661,0.0018009905447996914
5.0,29.0,-0.05942806076854337,-0.06573615488518686
6.0,29.0,0.027703306523681907,0.036695182350292746
7.0,29.0,0.03663985701519219,0.031067086897793864
8.0,29.0,0.058981233243967784,0.05583070688878881
9.0,29.0,0.03999106344950855,0.0434488968932914


==> pics/RAA_scatter/cifar10_XP_resnet56_rate10_regression.txt <==
dataset,model,rate,a,b,r2,acc
cifar10,resnet56,10,1.004736100555156,0.0,0.9710844688546905,0.8876333333333333


==> pics/RAA_scatter/cifar10_XP_resnet56_rate2.txt <==
class,model,before,after
0.0,0.0,0.010021393987163629,-0.004691689008042875
1.0,0.0,0.0798333520999887,0.06121537086684535
2.0,0.0,-0.06316856209886279,-0.05272564789991065
3.0,0.0,-0.1397365161580903,-0.13650580875781945
4.0,0.0,-0.00574259655444206,0.002010723860589839
5.0,0.0,-0.0654205607476636,-0.056076854334227016
6.0,0.0,0.04717937169237704,0.052278820375335065
7.0,0.0,0.020155387906767287,0.03217158176943705
8.0,0.0,0.06857335885598463,0.052278820375335065
9.0,0.0,0.04830537101677745,0.0500446827524575
0.0,1.0,0.010056359818764501,0.011767293522489874
1.0,1.0,0.06420598961211176,0.06015616408226105
2.0,1.0,-0.03746270306111177,-0.0410205652699879
3.0,1.0,-0.12255497845065752,-0.1235015946332343
4.0,1.0,0.00011050944855783952,0.004069064115253532
5.0,1.0,-0.05293402585921102,-0.06521500054987354
6.0,1.0,0.011161454304343019,0.02496425822060932
7.0,1.0,0.03989391092938436,0.0414604640932585
8.0,1.0,0.048734666814012506,0.04365995820961174
9.0,1.0,0.03878881644380584,0.04365995820961174
0.0,2.0,0.013566543334454534,0.022549676267023883
1.0,2.0,0.06514183204395103,0.06943514177271704
2.0,2.0,-0.04137235116044404,-0.03996427774056715
3.0,2.0,-0.15573494786411035,-0.13931681178834562
4.0,2.0,0.005718129835183309,0.015851752623353414
5.0,2.0,-0.0761296109429309,-0.08238446081714677
6.0,2.0,0.044960197331539435,0.03148024112525118
7.0,2.0,0.029263370332996985,0.029247599910694352
8.0,2.0,0.061778226258549084,0.05045769144898404
9.0,2.0,0.05280861083081054,0.042643447198035284
0.0,3.0,0.017704041866161924,0.01880530973451329
1.0,3.0,0.06001558846453618,0.0696902654867256
2.0,3.0,-0.04019596926845565,-0.030973451327433656
3.0,3.0,-0.13929406524885868,-0.1327433628318584
4.0,3.0,-0.010132501948558064,0.0011061946902654876
5.0,3.0,-0.06914597483576444,-0.0719026548672567
6.0,3.0,0.024384812381694723,0.022123893805309755
7.0,3.0,0.038859815165349115,0.030973451327433656
8.0,3.0,0.05667520320676979,0.045353982300884874
9.0,3.0,0.06112905021712498,0.04756637168141585
0.0,4.0,0.023404725104879658,0.03634361233480167
1.0,4.0,0.0730845661293883,0.0704845814977973
2.0,4.0,-0.03289909472289694,-0.0506607929515419
3.0,4.0,-0.1466107308456613,-0.1134361233480176
4.0,4.0,0.011260763965555295,0.006607929515418508
5.0,4.0,-0.05497902406712306,-0.06167400881057274
6.0,4.0,0.016780746301611825,0.022026431718061693
7.0,4.0,0.023404725104879658,0.019823788546255522
8.0,4.0,0.05210863325237349,0.045154185022026345
9.0,4.0,0.03444468977699272,0.02533039647577095
0.0,5.0,0.012530767509509943,0.01595391092399743
1.0,5.0,0.07294696800179003,0.06802570352315535
2.0,5.0,-0.028865518012978344,-0.02947041879016171
3.0,5.0,-0.15641083016334753,-0.1258586306226456
4.0,5.0,0.009174311926605488,0.008198537558165383
5.0,5.0,-0.06578652942492735,-0.06603146465765565
6.0,5.0,0.028194226896397404,0.02038555284733003
7.0,5.0,0.025956589841127767,0.024817194770662628
8.0,5.0,0.049451778921458835,0.0403279415023266
9.0,5.0,0.05280823450436329,0.043651672944826046
0.0,6.0,0.026954778347070614,0.027685492801771894
1.0,6.0,0.0681666295388727,0.05980066445182717
2.0,6.0,-0.05546892403653382,-0.04983388704318941
3.0,6.0,-0.14012029405212745,-0.12181616832779622
4.0,6.0,-0.0031187346847850574,0.007751937984496131
5.0,6.0,-0.05992425930051244,-0.05869324473975642
6.0,6.0,0.026954778347070614,0.023255813953488393
7.0,6.0,0.03252394742704389,0.025470653377630145
8.0,6.0,0.05145912229895289,0.043189368770764035
9.0,6.0,0.05257295611494755,0.043189368770764035
0.0,7.0,0.02102102102102105,0.01578889256928353
1.0,7.0,0.06217328439550656,0.062161863751794215
2.0,7.0,-0.047936825714603525,-0.03500055205918069
3.0,7.0,-0.15137359581804025,-0.14430826984652748
4.0,7.0,0.00767434100767436,0.0036435905929116494
5.0,7.0,-0.047936825714603525,-0.04272938058959916
6.0,7.0,0.037704371037704416,0.03014243126863211
7.0,7.0,0.018796574352129936,0.02020536601523694
8.0,7.0,0.05883661439216989,0.048912443413933984
9.0,7.0,0.04104104104104109,0.04118361488351552
0.0,8.0,0.01650836725463598,0.009987655706430275
1.0,8.0,0.0741745816372682,0.05936482998541123
2.0,8.0,-0.05698778833107192,-0.05285602064863655
3.0,8.0,-0.1293532338308457,-0.12467736505442709
4.0,8.0,0.0018091361374943983,0.0010099876557064435
5.0,8.0,-0.06829488919041159,-0.06520031421838182
6.0,8.0,0.032338308457711525,0.030187408820558898
7.0,8.0,0.02781546811397565,0.026820783301537462
8.0,8.0,0.05721393034825881,0.06273145550443267
9.0,8.0,0.04477611940298517,0.052631578947368356
0.0,9.0,0.027995520716685356,0.010201818585052102
1.0,9.0,0.06159014557670765,0.053448658239077296
2.0,9.0,-0.04143337066069432,-0.03748059436682197
3.0,9.0,-0.15453527435610304,-0.12619206032379685
4.0,9.0,0.011198208286674142,0.007984031936127726
5.0,9.0,-0.0705487122060471,-0.07407407407407417
6.0,9.0,0.03471444568868984,0.03903304502106898
7.0,9.0,0.02911534154535277,0.02572632512752273
8.0,9.0,0.05599104143337059,0.053448658239077296
9.0,9.0,0.04591265397536398,0.04790419161676636
0.0,10.0,0.0298042704626335,0.020362992474546353
1.0,10.0,0.06650355871886117,0.0635236830455954
2.0,10.0,-0.04581850533807831,-0.037184594953519216
3.0,10.0,-0.1514679715302491,-0.15117308543603358
4.0,10.0,0.018683274021352354,0.008189464364763251
5.0,10.0,-0.07028469750889683,-0.052678176184152256
6.0,10.0,0.039813167259786536,0.0336432049579461
7.0,10.0,0.0220195729537367,0.014829570606463125
8.0,10.0,0.049822064056939445,0.05467020805666224
9.0,10.0,0.04092526690391465,0.04581673306772908
0.0,11.0,0.020317035052467063,0.020997666925897152
1.0,11.0,0.06831882116543862,0.07321408732363066
2.0,11.0,-0.03661531591873191,-0.050105543828463536
3.0,11.0,-0.13150256753739675,-0.11454282857460278
4.0,11.0,-0.004242018307657988,0.007665814909454524
5.0,11.0,-0.0645233311006922,-0.0689923341850906
6.0,11.0,0.02813127930341594,0.02210865459393404
7.0,11.0,0.024782317481580707,0.02433062993000781
8.0,11.0,0.04822505023442722,0.048772358626819175
9.0,11.0,0.04710872962714881,0.03655149427841355
0.0,12.0,0.027787077335118884,0.03196549054308156
1.0,12.0,0.0724249525722575,0.05740515429709097
2.0,12.0,-0.04921325744894546,-0.0366109943590311
3.0,12.0,-0.15299631737529293,-0.1450060833978542
4.0,12.0,0.015511661644905729,0.01316226081185712
5.0,12.0,-0.06260462002008708,-0.04988386240460129
6.0,12.0,0.028903024216047353,0.02754120119455816
7.0,12.0,0.03113491797790429,0.02754120119455816
8.0,12.0,0.053453855596473546,0.043026213914389926
9.0,12.0,0.035598705501618165,0.030859418205950707
0.0,13.0,0.021699819168173592,0.02569832402234639
1.0,13.0,0.07142857142857134,0.0703910614525139
2.0,13.0,-0.05176311030741417,-0.05586592178770954
3.0,13.0,-0.12409584086799277,-0.11731843575418992
4.0,13.0,-0.003164556962025344,0.004469273743016764
5.0,13.0,-0.07436708860759503,-0.07262569832402241
6.0,13.0,0.013788426763110295,0.020111731843575436
7.0,13.0,0.030741410488245934,0.02569832402234639
8.0,13.0,0.07255877034358038,0.0581005586592178
9.0,13.0,0.0431735985533454,0.04134078212290506
0.0,14.0,0.02102102102102105,0.012096326711796716
1.0,14.0,0.06328550772995212,0.06203529020086555
2.0,14.0,-0.03570236903570239,-0.04006214626567531
3.0,14.0,-0.13580246913580246,-0.13439129952280543
4.0,14.0,0.014347681014347706,-0.004549994451226271
5.0,14.0,-0.07574240907574246,-0.06669626012651209
6.0,14.0,0.0354799243688133,0.03762068582843196
7.0,14.0,0.01768435101768438,0.029852402619021234
8.0,14.0,0.05216327438549654,0.049827988014648696
9.0,14.0,0.043265487709932084,0.05426700699145483
0.0,15.0,0.018796574352129936,0.022099447513812175
1.0,15.0,0.06773440106773435,0.0541436464088397
2.0,15.0,-0.04237570904237573,-0.029834254143646436
3.0,15.0,-0.13246579913246578,-0.12596685082872927
4.0,15.0,0.006562117673228803,0.0011049723756906087
5.0,15.0,-0.061283505727950216,-0.06629834254143652
6.0,15.0,0.029918807696585514,0.025414364640884
7.0,15.0,0.029918807696585514,0.029834254143646436
8.0,15.0,0.03992881770659553,0.0408839779005524
9.0,15.0,0.043265487709932084,0.048618784530386656
0.0,16.0,0.003932454314133655,0.011081914772078193
1.0,16.0,0.07217210270645386,0.06592025591225875
2.0,16.0,-0.060837381448068446,-0.04718382268936365
3.0,16.0,-0.16493176035160775,-0.13743859248257737
4.0,16.0,-0.009946796206338251,-0.006055066834228232
5.0,16.0,-0.08049965301873697,-0.07460299325945381
6.0,16.0,0.05482303955586398,0.04878327430595233
7.0,16.0,0.04441360166551005,0.02479150005712333
8.0,16.0,0.08142493638676847,0.0636353250314179
9.0,16.0,0.05944945639602128,0.051068205186793184
0.0,17.0,0.016532618409294052,0.011634349030470986
1.0,17.0,0.0656836461126005,0.06925207756232687
2.0,17.0,-0.029267202859696157,-0.02160664819944594
3.0,17.0,-0.13092046470062552,-0.142382271468144
4.0,17.0,0.0008936550491510533,0.010526315789473755
5.0,17.0,-0.07730116175156394,-0.0559556786703601
6.0,17.0,0.04222520107238612,0.031578947368421144
7.0,17.0,0.025469168900804338,0.012742382271468218
8.0,17.0,0.052278820375335065,0.04487534626038779
9.0,17.0,0.03440571939231462,0.03933518005540164
0.0,18.0,0.006905769659166833,0.012560599382988185
1.0,18.0,0.07039429717086201,0.05442926399294844
2.0,18.0,-0.046558253508576584,-0.038122520934332264
3.0,18.0,-0.14012029405212745,-0.11965623622741288
4.0,18.0,0.004678102027177524,0.004847950639048117
5.0,18.0,-0.03541991534863004,-0.05905685323931245
6.0,18.0,0.031410113611049235,0.03349493168796825
7.0,18.0,0.02361327689908665,0.030189510797708343
8.0,18.0,0.04143461795500113,0.04230938739532833
9.0,18.0,0.04366228558699043,0.0390039665050683
0.0,19.0,0.017783245721955068,0.009786476868327435
1.0,19.0,0.06252097080863432,0.06761565836298929
2.0,19.0,-0.04484956939939607,-0.04804270462633454
3.0,19.0,-0.13991723520858962,-0.13923487544483984
4.0,19.0,0.020020131976289036,0.028692170818505388
5.0,19.0,-0.08287663572307354,-0.06917259786476872
6.0,19.0,0.04686276702829666,0.035364768683274074
7.0,19.0,0.02561234761212396,0.016459074733096126
8.0,19.0,0.04909965328263051,0.05315836298932379
9.0,19.0,0.04574432390112968,0.04537366548042699
0.0,20.0,0.033786059041418806,0.031180400890868622
1.0,20.0,0.06297003030643161,0.06570155902004447
2.0,20.0,-0.04366371085419244,-0.04565701559020049
3.0,20.0,-0.1424402289819284,-0.13697104677060132
4.0,20.0,0.01245931080929397,0.005567928730512255
5.0,20.0,-0.08631720731844211,-0.06013363028953234
6.0,20.0,0.030418677741609623,0.03006681514476617
7.0,20.0,0.03490851947468854,0.01447661469933186
8.0,20.0,0.04388820294084636,0.047884187082405265
9.0,20.0,0.05399034684027379,0.047884187082405265
0.0,21.0,0.017917133258678625,0.01644079093534774
1.0,21.0,0.0649496080627099,0.06087536103088198
2.0,21.0,-0.042553191489361736,-0.027993779160186624
3.0,21.0,-0.13213885778275475,-0.13463674738946899
4.0,21.0,0.01343784994400897,-0.0035547656076427244
5.0,21.0,-0.060470324748040365,-0.06243057098422576
6.0,21.0,0.033594624860022425,0.03310375472117313
7.0,21.0,0.0033594624860022425,0.018662519440124457
8.0,21.0,0.057110862262038,0.05421017551655183
9.0,21.0,0.04479283314669657,0.04532326149744496
0.0,22.0,0.023006477551932168,0.024676330640699455
1.0,22.0,0.07102970739334374,0.07004536903839773
2.0,22.0,-0.06410542774179138,-0.05278300320902951
3.0,22.0,-0.1467500558409649,-0.13134889897089733
4.0,22.0,0.010721465266919871,-0.0007745933384972036
5.0,22.0,-0.0451194996649542,-0.05942237468186342
6.0,22.0,0.029707393343757056,0.029102578289255398
7.0,22.0,0.021889658253294687,0.024676330640699455
8.0,22.0,0.05092696001786908,0.04680756888347904
9.0,22.0,0.04869332142059412,0.04902069270775701
0.0,23.0,0.024496336996336965,0.012429378531073457
1.0,23.0,0.08516483516483506,0.07796610169491519
2.0,23.0,-0.040750915750915835,-0.05310734463276841
3.0,23.0,-0.15636446886446892,-0.12655367231638417
4.0,23.0,-0.022435897435897505,-0.019209039548022614
5.0,23.0,-0.08882783882783883,-0.09039548022598866
6.0,23.0,0.04395604395604394,0.040677966101694954
7.0,23.0,0.019917582417582385,0.03276836158192093
8.0,23.0,0.08402014652014642,0.08022598870056492
9.0,23.0,0.05082417582417582,0.04519774011299439
0.0,24.0,0.019379410776296607,0.02120535714285716
1.0,24.0,0.059706508345468694,0.06361607142857136
2.0,24.0,-0.05007281281505553,-0.04241071428571432
3.0,24.0,-0.13520779657219673,-0.1328125
4.0,24.0,0.014898622157499696,0.005580357142857147
5.0,24.0,-0.06911616444494241,-0.0758928571428572
6.0,24.0,0.030581382323288886,0.033482142857142884
7.0,24.0,0.02834098801389043,0.017857142857142873
8.0,24.0,0.05634591688137101,0.054687499999999924
9.0,24.0,0.04514394533437885,0.054687499999999924
0.0,25.0,0.007357102433503182,0.021505376344086016
1.0,25.0,0.07526881720430108,0.06518817204301065
2.0,25.0,-0.04131295981890207,-0.025537634408602197
3.0,25.0,-0.15676287492925858,-0.12522401433691757
4.0,25.0,0.005093378607809915,-0.005376344086021534
5.0,25.0,-0.06960950764006792,-0.08266129032258074
6.0,25.0,0.03678551216751566,0.031586021505376344
7.0,25.0,0.03225806451612913,0.028225806451612902
8.0,25.0,0.06508205998868138,0.05622759856630814
9.0,25.0,0.04584040747028873,0.036066308243727606
0.0,26.0,0.027412525072431543,0.01481317709484864
1.0,26.0,0.07087140628482282,0.06676984302454125
2.0,26.0,-0.02050367728994871,-0.032721644925934074
3.0,26.0,-0.12747938488968125,-0.11894760114967932
4.0,26.0,-0.004903053264987698,0.0015476453681185806
5.0,26.0,-0.07176287051482061,-0.06920185717444173
6.0,26.0,0.017383552484956606,0.0280787088215787
7.0,26.0,0.025183864497437113,0.03139509175326121
8.0,26.0,0.04747047024738129,0.049082467388901166
9.0,26.0,0.036327167372409264,0.029184169798806205
0.0,27.0,0.02461819010713479,0.017943798668321888
1.0,27.0,0.06336904490540243,0.0540571041643156
2.0,27.0,-0.04376567130157282,-0.04976864913666632
3.0,27.0,-0.14292227034419872,-0.12425234172215323
4.0,27.0,0.006382493731479428,0.013429635481322675
5.0,27.0,-0.0893549122407111,-0.09491028100665834
6.0,27.0,0.032596307271484014,0.03938607380656815
7.0,27.0,0.02803738317757017,0.0213294210585713
8.0,27.0,0.06564850695235935,0.0630854305383139
9.0,27.0,0.05539092774105321,0.05969980814806449
0.0,28.0,0.0026619343389530487,0.01508312231641533
1.0,28.0,0.06366459627329193,0.06572718264890452
2.0,28.0,-0.052795031055900596,-0.04326764284927887
3.0,28.0,-0.12045252883762192,-0.11482990201475278
4.0,28.0,0.004880212954747195,0.007376417483210437
5.0,28.0,-0.05834072759538596,-0.054277221182428725
6.0,28.0,0.032608695652174016,0.03049653198282512
7.0,28.0,0.03704525288376231,0.0172850379830453
8.0,28.0,0.04591836734693877,0.0382032368160299
9.0,28.0,0.04480922803904169,0.0382032368160299
0.0,29.0,0.01988382484361041,0.012742382271468218
1.0,29.0,0.0656836461126005,0.06703601108033241
2.0,29.0,-0.037086684539767656,-0.0060941828254847084
3.0,29.0,-0.14655942806076852,-0.13019390581717444
4.0,29.0,-0.005808757819481661,-0.013850415512465325
5.0,29.0,-0.05942806076854337,-0.060387811634349024
6.0,29.0,0.027703306523681907,0.02714681440443222
7.0,29.0,0.03663985701519219,0.023822714681440527
8.0,29.0,0.058981233243967784,0.0415512465373961
9.0,29.0,0.03999106344950855,0.038227146814404526


==> pics/RAA_scatter/cifar10_XP_resnet56_rate20.txt <==
class,model,before,after
0.0,0.0,0.010021393987163629,0.022937905468025998
1.0,0.0,0.0798333520999887,0.09244670991658942
2.0,0.0,-0.06316856209886279,-0.05120481927710845
3.0,0.0,-0.1397365161580903,-0.18327154772937906
4.0,0.0,-0.00574259655444206,-0.00023169601482851945
5.0,0.0,-0.0654205607476636,-0.07437442075996284
6.0,0.0,0.04717937169237704,0.03336422613531053
7.0,0.0,0.020155387906767287,0.03336422613531053
8.0,0.0,0.06857335885598463,0.07043558850787776
9.0,0.0,0.04830537101677745,0.05653382761816505
0.0,1.0,0.010056359818764501,0.029310739638195638
1.0,1.0,0.06420598961211176,0.07396381955575909
2.0,1.0,-0.03746270306111177,-0.07258987863521858
3.0,1.0,-0.12255497845065752,-0.14586672773070755
4.0,1.0,0.00011050944855783952,-0.0004579803068467552
5.0,1.0,-0.05293402585921102,-0.05427066636134646
6.0,1.0,0.011161454304343019,0.02816578887107862
7.0,1.0,0.03989391092938436,0.020151133501259515
8.0,1.0,0.048734666814012506,0.05449965651476997
9.0,1.0,0.03878881644380584,0.06709411495305713
0.0,2.0,0.013566543334454534,0.01261467889908258
1.0,2.0,0.06514183204395103,0.08371559633027517
2.0,2.0,-0.04137235116044404,-0.05160550458715601
3.0,2.0,-0.15573494786411035,-0.1651376146788991
4.0,2.0,0.005718129835183309,-0.006880733944954135
5.0,2.0,-0.0761296109429309,-0.057339449541284455
6.0,2.0,0.044960197331539435,0.033256880733944984
7.0,2.0,0.029263370332996985,0.026376146788990848
8.0,2.0,0.061778226258549084,0.06651376146788997
9.0,2.0,0.05280861083081054,0.058486238532110144
0.0,3.0,0.017704041866161924,0.003444316877152701
1.0,3.0,0.06001558846453618,0.0929965556831228
2.0,3.0,-0.04019596926845565,-0.049368541905855386
3.0,3.0,-0.13929406524885868,-0.1630309988518944
4.0,3.0,-0.010132501948558064,-0.003444316877152701
5.0,3.0,-0.06914597483576444,-0.08495981630309983
6.0,3.0,0.024384812381694723,0.04247990815154998
7.0,3.0,0.038859815165349115,0.025258323765786475
8.0,3.0,0.05667520320676979,0.07233065442020672
9.0,3.0,0.06112905021712498,0.06429391504018375
0.0,4.0,0.023404725104879658,0.01797088262056419
1.0,4.0,0.0730845661293883,0.08166515013648769
2.0,4.0,-0.03289909472289694,-0.06278434940855326
3.0,4.0,-0.1466107308456613,-0.1537761601455869
4.0,4.0,0.011260763965555295,0.016833484986351267
5.0,4.0,-0.05497902406712306,-0.05823475887170158
6.0,4.0,0.016780746301611825,0.030482256596906333
7.0,4.0,0.023404725104879658,0.012283894449499582
8.0,4.0,0.05210863325237349,0.06801637852593263
9.0,4.0,0.03444468977699272,0.04754322111010016
0.0,5.0,0.012530767509509943,0.01768895014932227
1.0,5.0,0.07294696800179003,0.08201240523776694
2.0,5.0,-0.028865518012978344,-0.05008040431886065
3.0,5.0,-0.15641083016334753,-0.1833218470020676
4.0,5.0,0.009174311926605488,-0.008729611762003275
5.0,5.0,-0.06578652942492735,-0.07420169997702733
6.0,5.0,0.028194226896397404,0.0567424764530209
7.0,5.0,0.025956589841127767,0.019986216402481015
8.0,5.0,0.049451778921458835,0.07282334022513211
9.0,5.0,0.05280823450436329,0.06708017459223524
0.0,6.0,0.026954778347070614,0.01881597062872874
1.0,6.0,0.0681666295388727,0.08191831115190443
2.0,6.0,-0.05546892403653382,-0.06264341441028005
3.0,6.0,-0.14012029405212745,-0.16934373565855904
4.0,6.0,-0.0031187346847850574,0.010784763653051817
5.0,6.0,-0.05992425930051244,-0.06379072969251962
6.0,6.0,0.026954778347070614,0.034878384580082585
7.0,6.0,0.03252394742704389,0.0314364387333639
8.0,6.0,0.05145912229895289,0.05667737494263423
9.0,6.0,0.05257295611494755,0.061266636071592474
0.0,7.0,0.02102102102102105,0.010528725108720514
1.0,7.0,0.06217328439550656,0.062027924010070984
2.0,7.0,-0.047936825714603525,-0.0638590066376746
3.0,7.0,-0.15137359581804025,-0.1657129777981232
4.0,7.0,0.00767434100767436,0.01281757839322498
5.0,7.0,-0.047936825714603525,-0.06271457999542238
6.0,7.0,0.037704371037704416,0.0345616845960174
7.0,7.0,0.018796574352129936,0.03341725795376517
8.0,7.0,0.05883661439216989,0.06660563057907991
9.0,7.0,0.04104104104104109,0.07232776379034107
0.0,8.0,0.01650836725463598,-0.0009315323707499103
1.0,8.0,0.0741745816372682,0.0770843036795529
2.0,8.0,-0.05698778833107192,-0.0579878900791802
3.0,8.0,-0.1293532338308457,-0.20237540754541214
4.0,8.0,0.0018091361374943983,0.007219375873311578
5.0,8.0,-0.06829488919041159,-0.07428970656730317
6.0,8.0,0.032338308457711525,0.061946902654867284
7.0,8.0,0.02781546811397565,0.023521192361434556
8.0,8.0,0.05721393034825881,0.08872845831392646
9.0,8.0,0.04477611940298517,0.0770843036795529
0.0,9.0,0.027995520716685356,0.04305014884359982
1.0,9.0,0.06159014557670765,0.0728188687886422
2.0,9.0,-0.04143337066069432,-0.06801007556675065
3.0,9.0,-0.15453527435610304,-0.1733455461415159
4.0,9.0,0.011198208286674142,0.0018319212273872748
5.0,9.0,-0.0705487122060471,-0.0737348294023356
6.0,9.0,0.03471444568868984,0.02816578887107862
7.0,9.0,0.02911534154535277,0.031600641172429667
8.0,9.0,0.05599104143337059,0.06823906572017414
9.0,9.0,0.04591265397536398,0.06938401648729116
0.0,10.0,0.0298042704626335,0.020757299270072985
1.0,10.0,0.06650355871886117,0.09260948905109481
2.0,10.0,-0.04581850533807831,-0.06706204379562052
3.0,10.0,-0.1514679715302491,-0.1651459854014599
4.0,10.0,0.018683274021352354,-0.002052919708029224
5.0,10.0,-0.07028469750889683,-0.045392335766423424
6.0,10.0,0.039813167259786536,0.03102189781021898
7.0,10.0,0.0220195729537367,0.027600364963503647
8.0,10.0,0.049822064056939445,0.06295620437956208
9.0,10.0,0.04092526690391465,0.04470802919708031
0.0,11.0,0.020317035052467063,0.02496261359714719
1.0,11.0,0.06831882116543862,0.09053261244679627
2.0,11.0,-0.03661531591873191,-0.07511791096284356
3.0,11.0,-0.13150256753739675,-0.15679282181065224
4.0,11.0,-0.004242018307657988,-0.0037961578281375473
5.0,11.0,-0.0645233311006922,-0.0532612446796273
6.0,11.0,0.02813127930341594,0.051420683308409154
7.0,11.0,0.024782317481580707,0.019210859312090243
8.0,11.0,0.04822505023442722,0.059473139307488876
9.0,11.0,0.04710872962714881,0.043368227309329425
0.0,12.0,0.027787077335118884,0.02540627145799954
1.0,12.0,0.0724249525722575,0.07118333714808885
2.0,12.0,-0.04921325744894546,-0.07072556649118787
3.0,12.0,-0.15299631737529293,-0.15312428473334863
4.0,12.0,0.015511661644905729,0.01281757839322498
5.0,12.0,-0.06260462002008708,-0.07301441977569234
6.0,12.0,0.028903024216047353,0.0345616845960174
7.0,12.0,0.03113491797790429,0.027695124742504004
8.0,12.0,0.053453855596473546,0.062027924010070984
9.0,12.0,0.035598705501618165,0.06317235065232321
0.0,13.0,0.021699819168173592,0.02596507352941184
1.0,13.0,0.07142857142857134,0.08455882352941177
2.0,13.0,-0.05176311030741417,-0.05330882352941176
3.0,13.0,-0.12409584086799277,-0.1681985294117647
4.0,13.0,-0.003164556962025344,0.0029871323529412305
5.0,13.0,-0.07436708860759503,-0.06824448529411753
6.0,13.0,0.013788426763110295,0.03745404411764715
7.0,13.0,0.030741410488245934,0.02711397058823537
8.0,13.0,0.07255877034358038,0.059283088235294226
9.0,13.0,0.0431735985533454,0.05238970588235304
0.0,14.0,0.02102102102102105,-0.005373270835715145
1.0,14.0,0.06328550772995212,0.0849434091688578
2.0,14.0,-0.03570236903570239,-0.06253572653481203
3.0,14.0,-0.13580246913580246,-0.16199839945124048
4.0,14.0,0.014347681014347706,0.009488967646050044
5.0,14.0,-0.07574240907574246,-0.05338973362295653
6.0,14.0,0.0354799243688133,0.04835943752143593
7.0,14.0,0.01768435101768438,0.01634846232994167
8.0,14.0,0.05216327438549654,0.0757974162570023
9.0,14.0,0.043265487709932084,0.04835943752143593
0.0,15.0,0.018796574352129936,0.025494455241797172
1.0,15.0,0.06773440106773435,0.08037041271293005
2.0,15.0,-0.04237570904237573,-0.05796273007888428
3.0,15.0,-0.13246579913246578,-0.1837201326168973
4.0,15.0,0.006562117673228803,0.010632216760031982
5.0,15.0,-0.061283505727950216,-0.06024922830684815
6.0,15.0,0.029918807696585514,0.046072939293472046
7.0,15.0,0.029918807696585514,0.020921458785869422
8.0,15.0,0.03992881770659553,0.05864867954727336
9.0,15.0,0.043265487709932084,0.0597919286612553
0.0,16.0,0.003932454314133655,0.000948766603415587
1.0,16.0,0.07217210270645386,0.0827798861480077
2.0,16.0,-0.060837381448068446,-0.08444022770398474
3.0,16.0,-0.16493176035160775,-0.1793168880455408
4.0,16.0,-0.009946796206338251,-0.006166982922201118
5.0,16.0,-0.08049965301873697,-0.08918406072106254
6.0,16.0,0.05482303955586398,0.055502846299810324
7.0,16.0,0.04441360166551005,0.04008538899430746
8.0,16.0,0.08142493638676847,0.09108159392789385
9.0,16.0,0.05944945639602128,0.08870967741935495
0.0,17.0,0.016532618409294052,0.02843384544829173
1.0,17.0,0.0656836461126005,0.07200183444164192
2.0,17.0,-0.029267202859696157,-0.04265076817243753
3.0,17.0,-0.13092046470062552,-0.16762210502178398
4.0,17.0,0.0008936550491510533,-0.013987617518917667
5.0,17.0,-0.07730116175156394,-0.083925705113506
6.0,17.0,0.04222520107238612,0.04677826186654444
7.0,17.0,0.025469168900804338,0.030726897500573315
8.0,17.0,0.052278820375335065,0.06626920431093794
9.0,17.0,0.03440571939231462,0.06397615225865635
0.0,18.0,0.006905769659166833,0.019943019943020026
1.0,18.0,0.07039429717086201,0.07806267806267807
2.0,18.0,-0.046558253508576584,-0.07008547008547009
3.0,18.0,-0.14012029405212745,-0.13960113960113954
4.0,18.0,0.004678102027177524,-0.013105413105413055
5.0,18.0,-0.03541991534863004,-0.050712250712250696
6.0,18.0,0.031410113611049235,0.03589743589743599
7.0,18.0,0.02361327689908665,0.02564102564102573
8.0,18.0,0.04143461795500113,0.07008547008547009
9.0,18.0,0.04366228558699043,0.04387464387464398
0.0,19.0,0.017783245721955068,0.021468144044321402
1.0,19.0,0.06252097080863432,0.08264081255771007
2.0,19.0,-0.04484956939939607,-0.04201292705447829
3.0,19.0,-0.13991723520858962,-0.2082179132040627
4.0,19.0,0.020020131976289036,-0.003924284395198475
5.0,19.0,-0.08287663572307354,-0.054709141274238225
6.0,19.0,0.04686276702829666,0.037626962142197684
7.0,19.0,0.02561234761212396,0.024930747922437747
8.0,19.0,0.04909965328263051,0.0780240073868884
9.0,19.0,0.04574432390112968,0.06417359187442301
0.0,20.0,0.033786059041418806,0.0237765466297323
1.0,20.0,0.06297003030643161,0.07686980609418295
2.0,20.0,-0.04366371085419244,-0.08933518005540157
3.0,20.0,-0.1424402289819284,-0.1608956602031394
4.0,20.0,0.01245931080929397,0.011080332409972362
5.0,20.0,-0.08631720731844211,-0.054709141274238225
6.0,20.0,0.030418677741609623,0.030701754385964994
7.0,20.0,0.03490851947468854,0.024930747922437747
8.0,20.0,0.04388820294084636,0.07686980609418295
9.0,20.0,0.05399034684027379,0.06071098799630666
0.0,21.0,0.017917133258678625,0.025377229080932782
1.0,21.0,0.0649496080627099,0.08139003200731587
2.0,21.0,-0.042553191489361736,-0.053497942386831344
3.0,21.0,-0.13213885778275475,-0.1586648376771834
4.0,21.0,0.01343784994400897,0.00594421582075901
5.0,21.0,-0.060470324748040365,-0.07178783721993595
6.0,21.0,0.033594624860022425,0.01851851851851851
7.0,21.0,0.0033594624860022425,0.023090992226794692
8.0,21.0,0.057110862262038,0.06538637402834936
9.0,21.0,0.04479283314669657,0.06424325560128032
0.0,22.0,0.023006477551932168,0.025054341608511648
1.0,22.0,0.07102970739334374,0.09026427182244591
2.0,22.0,-0.06410542774179138,-0.06532433360027462
3.0,22.0,-0.1467500558409649,-0.1488388056286466
4.0,22.0,0.010721465266919871,-0.009266674293559086
5.0,22.0,-0.0451194996649542,-0.07218853678068864
6.0,22.0,0.029707393343757056,0.022766273881706933
7.0,22.0,0.021889658253294687,0.03306257865232815
8.0,22.0,0.05092696001786908,0.0616634252373871
9.0,22.0,0.04869332142059412,0.06280745910078946
0.0,23.0,0.024496336996336965,0.01868170602749386
1.0,23.0,0.08516483516483506,0.09975326048642943
2.0,23.0,-0.040750915750915835,-0.07648924920690864
3.0,23.0,-0.15636446886446892,-0.18458465515215605
4.0,23.0,-0.022435897435897505,0.011632005639760334
5.0,23.0,-0.08882783882783883,-0.06826459875455285
6.0,23.0,0.04395604395604394,0.030431206673716408
7.0,23.0,0.019917582417582385,0.03865585712607219
8.0,23.0,0.08402014652014642,0.07625425919398433
9.0,23.0,0.05082417582417582,0.0539302079661615
0.0,24.0,0.019379410776296607,0.028782799676338035
1.0,24.0,0.059706508345468694,0.08657958617500863
2.0,24.0,-0.05007281281505553,-0.06138018726158817
3.0,24.0,-0.13520779657219673,-0.17003814587908914
4.0,24.0,0.014898622157499696,-0.015142758062651718
5.0,24.0,-0.06911616444494241,-0.06484799445150842
6.0,24.0,0.030581382323288886,0.05305745000577974
7.0,24.0,0.02834098801389043,0.016067506646630474
8.0,24.0,0.05634591688137101,0.07502022887527461
9.0,24.0,0.04514394533437885,0.051901514275806325
0.0,25.0,0.007357102433503182,0.007410838351088422
1.0,25.0,0.07526881720430108,0.08615099583140332
2.0,25.0,-0.04131295981890207,-0.04701250578971755
3.0,25.0,-0.15676287492925858,-0.16859657248726267
4.0,25.0,0.005093378607809915,-0.004168596572487317
5.0,25.0,-0.06960950764006792,-0.07596109309865677
6.0,25.0,0.03678551216751566,0.05372857804539138
7.0,25.0,0.03225806451612913,0.025937934228809606
8.0,25.0,0.06508205998868138,0.06878184344603984
9.0,25.0,0.04584040747028873,0.05372857804539138
0.0,26.0,0.027412525072431543,0.01086335048599194
1.0,26.0,0.07087140628482282,0.08404802744425374
2.0,26.0,-0.02050367728994871,-0.07261292166952545
3.0,26.0,-0.12747938488968125,-0.14579759862778735
4.0,26.0,-0.004903053264987698,0.015437392795883312
5.0,26.0,-0.07176287051482061,-0.07261292166952545
6.0,26.0,0.017383552484956606,0.04173813607775869
7.0,26.0,0.025183864497437113,0.03259005145797595
8.0,26.0,0.04747047024738129,0.06117781589479701
9.0,26.0,0.036327167372409264,0.04516866781017722
0.0,27.0,0.02461819010713479,0.028946443220438364
1.0,27.0,0.06336904490540243,0.09574592757529604
2.0,27.0,-0.04376567130157282,-0.07887026836985811
3.0,27.0,-0.14292227034419872,-0.1808273760693777
4.0,27.0,0.006382493731479428,0.0019922653228642154
5.0,27.0,-0.0893549122407111,-0.0776983475917027
6.0,27.0,0.032596307271484014,0.033634126333059955
7.0,27.0,0.02803738317757017,0.028946443220438364
8.0,27.0,0.06564850695235935,0.08754248212820825
9.0,27.0,0.05539092774105321,0.060588304230634105
0.0,28.0,0.0026619343389530487,0.010273972602739736
1.0,28.0,0.06366459627329193,0.08789954337899539
2.0,28.0,-0.052795031055900596,-0.06278538812785393
3.0,28.0,-0.12045252883762192,-0.16095890410958905
4.0,28.0,0.004880212954747195,0.0045662100456621045
5.0,28.0,-0.05834072759538596,-0.05936073059360736
6.0,28.0,0.032608695652174016,0.03995433789954341
7.0,28.0,0.03704525288376231,0.022831050228310522
8.0,28.0,0.04591836734693877,0.05936073059360736
9.0,28.0,0.04480922803904169,0.05821917808219183
0.0,29.0,0.01988382484361041,0.023738872403560877
1.0,29.0,0.0656836461126005,0.08080346952750511
2.0,29.0,-0.037086684539767656,-0.051586395800045676
3.0,29.0,-0.14655942806076852,-0.16799817393289204
4.0,29.0,-0.005808757819481661,-0.007076010043369075
5.0,29.0,-0.05942806076854337,-0.05729285551244011
6.0,29.0,0.027703306523681907,0.03286920794339197
7.0,29.0,0.03663985701519219,0.03401049988587086
8.0,29.0,0.058981233243967784,0.06254279844784304
9.0,29.0,0.03999106344950855,0.049988587080575284


==> pics/RAA_scatter/cifar10_XP_resnet56_rate20_regression.txt <==
dataset,model,rate,a,b,r2,acc
cifar10,resnet56,20,1.159822349918629,0.0,0.9601832591092775,0.8693700000000003


==> pics/RAA_scatter/cifar10_XP_resnet56_rate2_regression.txt <==
dataset,model,rate,a,b,r2,acc
cifar10,resnet56,2,0.9201990955696534,0.0,0.9789660964774664,0.8995733333333332


==> pics/RAA_scatter/cifar10_XP_resnet56_rate4.txt <==
class,model,before,after
0.0,0.0,0.010021393987163629,0.0006708407871199071
1.0,0.0,0.0798333520999887,0.062164579606440055
2.0,0.0,-0.06316856209886279,-0.03175313059033987
3.0,0.0,-0.1397365161580903,-0.13237924865831838
4.0,0.0,-0.00574259655444206,-0.0004472271914131887
5.0,0.0,-0.0654205607476636,-0.07312164579606442
6.0,0.0,0.04717937169237704,0.03980322003577826
7.0,0.0,0.020155387906767287,0.02750447227191421
8.0,0.0,0.06857335885598463,0.05769230769230767
9.0,0.0,0.04830537101677745,0.049865831842576
0.0,1.0,0.010056359818764501,0.014908890115958109
1.0,1.0,0.06420598961211176,0.06902263942573164
2.0,1.0,-0.03746270306111177,-0.046935394809497495
3.0,1.0,-0.12255497845065752,-0.13528437327443396
4.0,1.0,0.00011050944855783952,0.014908890115958109
5.0,1.0,-0.05293402585921102,-0.05356156819436774
6.0,1.0,0.011161454304343019,0.011595803423522988
7.0,1.0,0.03989391092938436,0.03478741027056884
8.0,1.0,0.048734666814012506,0.04914411927112091
9.0,1.0,0.03878881644380584,0.041413583655438964
0.0,2.0,0.013566543334454534,0.019471799462847005
1.0,2.0,0.06514183204395103,0.06759176365264102
2.0,2.0,-0.04137235116044404,-0.03983885407341089
3.0,2.0,-0.15573494786411035,-0.14055505819158454
4.0,2.0,0.005718129835183309,0.012757385854968753
5.0,2.0,-0.0761296109429309,-0.07900626678603402
6.0,2.0,0.044960197331539435,0.026186213070725255
7.0,2.0,0.029263370332996985,0.02730528200537163
8.0,2.0,0.061778226258549084,0.05528200537153089
9.0,2.0,0.05280861083081054,0.050805729632945384
0.0,3.0,0.017704041866161924,-0.005880394985021604
1.0,3.0,0.06001558846453618,0.064018639742594
2.0,3.0,-0.04019596926845565,-0.03472761566625984
3.0,3.0,-0.13929406524885868,-0.1135027182957949
4.0,3.0,-0.010132501948558064,0.004105181404637786
5.0,3.0,-0.06914597483576444,-0.04804171751913903
6.0,3.0,0.024384812381694723,0.015200266282037108
7.0,3.0,0.038859815165349115,0.028514368134916295
8.0,3.0,0.05667520320676979,0.05181404637745475
9.0,3.0,0.06112905021712498,0.03849994452457568
0.0,4.0,0.023404725104879658,0.01390114739629309
1.0,4.0,0.0730845661293883,0.06244483671668136
2.0,4.0,-0.03289909472289694,-0.034642541924095306
3.0,4.0,-0.1466107308456613,-0.12290379523389226
4.0,4.0,0.011260763965555295,0.011694616063548161
5.0,4.0,-0.05497902406712306,-0.0467784642541924
6.0,4.0,0.016780746301611825,0.010591350397175698
7.0,4.0,0.023404725104879658,0.019417475728155408
8.0,4.0,0.05210863325237349,0.04368932038834948
9.0,4.0,0.03444468977699272,0.04258605472197702
0.0,5.0,0.012530767509509943,0.0063241983801176505
1.0,5.0,0.07294696800179003,0.07400421613225339
2.0,5.0,-0.028865518012978344,-0.040275158104959505
3.0,5.0,-0.15641083016334753,-0.12348829468545429
4.0,5.0,0.009174311926605488,-0.0003328525463219427
5.0,5.0,-0.06578652942492735,-0.05802729390879842
6.0,5.0,0.028194226896397404,0.021857317208476702
7.0,5.0,0.025956589841127767,0.024076334183956567
8.0,5.0,0.049451778921458835,0.045156995451015154
9.0,5.0,0.05280823450436329,0.05070453788971482
0.0,6.0,0.026954778347070614,0.02410971024109715
1.0,6.0,0.0681666295388727,0.06502986065029856
2.0,6.0,-0.05546892403653382,-0.040035390400353914
3.0,6.0,-0.14012029405212745,-0.11192214111922136
4.0,6.0,-0.0031187346847850574,0.011944260119442636
5.0,6.0,-0.05992425930051244,-0.05220084052200843
6.0,6.0,0.026954778347070614,0.01526211015262114
7.0,6.0,0.03252394742704389,0.01526211015262114
8.0,6.0,0.05145912229895289,0.039593010395930044
9.0,6.0,0.05257295611494755,0.03295731032957316
0.0,7.0,0.02102102102102105,0.0135135135135135
1.0,7.0,0.06217328439550656,0.06335844040762065
2.0,7.0,-0.047936825714603525,-0.03965440850686758
3.0,7.0,-0.15137359581804025,-0.14155959237926452
4.0,7.0,0.00767434100767436,0.007975188303057138
5.0,7.0,-0.047936825714603525,-0.04186973859105013
6.0,7.0,0.037704371037704416,0.025697828976517498
7.0,7.0,0.018796574352129936,0.016836508639787317
8.0,7.0,0.05883661439216989,0.04785112981834282
9.0,7.0,0.04104104104104109,0.04785112981834282
0.0,8.0,0.01650836725463598,0.02436823104693148
1.0,8.0,0.0741745816372682,0.06272563176895306
2.0,8.0,-0.05698778833107192,-0.052346570397111915
3.0,8.0,-0.1293532338308457,-0.13357400722021656
4.0,8.0,0.0018091361374943983,0.011958483754512696
5.0,8.0,-0.06829488919041159,-0.07942238267148016
6.0,8.0,0.032338308457711525,0.034521660649819576
7.0,8.0,0.02781546811397565,0.02098375451263545
8.0,8.0,0.05721393034825881,0.06046931407942236
9.0,8.0,0.04477611940298517,0.050315884476534393
0.0,9.0,0.027995520716685356,0.010709504685408358
1.0,9.0,0.06159014557670765,0.060910307898259686
2.0,9.0,-0.04143337066069432,-0.040606871932173126
3.0,9.0,-0.15453527435610304,-0.1477019187862561
4.0,9.0,0.011198208286674142,0.016287371709058522
5.0,9.0,-0.0705487122060471,-0.0673806336456939
6.0,9.0,0.03471444568868984,0.0508701472556894
7.0,9.0,0.02911534154535277,0.014056224899598456
8.0,9.0,0.05599104143337059,0.05421686746987949
9.0,9.0,0.04591265397536398,0.04863900044622933
0.0,10.0,0.0298042704626335,0.027685492801771894
1.0,10.0,0.06650355871886117,0.06090808416389805
2.0,10.0,-0.04581850533807831,-0.05094130675526029
3.0,10.0,-0.1514679715302491,-0.1317829457364341
4.0,10.0,0.018683274021352354,0.017718715393134014
5.0,10.0,-0.07028469750889683,-0.05094130675526029
6.0,10.0,0.039813167259786536,0.03433001107419715
7.0,10.0,0.0220195729537367,0.009966777408637882
8.0,10.0,0.049822064056939445,0.04540420819490579
9.0,10.0,0.04092526690391465,0.037652270210409775
0.0,11.0,0.020317035052467063,0.00960464596828239
1.0,11.0,0.06831882116543862,0.06879606879606878
2.0,11.0,-0.03661531591873191,-0.05182041545677909
3.0,11.0,-0.13150256753739675,-0.14116595934777748
4.0,11.0,-0.004242018307657988,-0.004914004914004869
5.0,11.0,-0.0645233311006922,-0.046236318963591684
6.0,11.0,0.02813127930341594,0.03640830913558195
7.0,11.0,0.024782317481580707,0.026356935447844614
8.0,11.0,0.04822505023442722,0.05762787580969397
9.0,11.0,0.04710872962714881,0.045342863524681795
0.0,12.0,0.027787077335118884,0.008747646993688426
1.0,12.0,0.0724249525722575,0.060790610120695324
2.0,12.0,-0.04921325744894546,-0.04329531613331859
3.0,12.0,-0.15299631737529293,-0.1562396190898018
4.0,12.0,0.015511661644905729,0.010962241169305746
5.0,12.0,-0.06260462002008708,-0.032222345255231995
6.0,12.0,0.028903024216047353,0.039751965452330784
7.0,12.0,0.03113491797790429,0.022035212047392345
8.0,12.0,0.053453855596473546,0.049717639242608726
9.0,12.0,0.035598705501618165,0.039751965452330784
0.0,13.0,0.021699819168173592,0.01299865531151956
1.0,13.0,0.07142857142857134,0.07350963693411025
2.0,13.0,-0.05176311030741417,-0.06768265351860153
3.0,13.0,-0.12409584086799277,-0.1237113402061855
4.0,13.0,-0.003164556962025344,-0.0038099506947556687
5.0,13.0,-0.07436708860759503,-0.07216494845360827
6.0,13.0,0.013788426763110295,0.04213357238906329
7.0,13.0,0.030741410488245934,0.043254146122814974
8.0,13.0,0.07255877034358038,0.05445988346033166
9.0,13.0,0.0431735985533454,0.041012998655311605
0.0,14.0,0.02102102102102105,0.010874389702618765
1.0,14.0,0.06328550772995212,0.0641367066134043
2.0,14.0,-0.03570236903570239,-0.03462050599201066
3.0,14.0,-0.13580246913580246,-0.13115845539280954
4.0,14.0,0.014347681014347706,-0.0002219263204615823
5.0,14.0,-0.07574240907574246,-0.04904571682201511
6.0,14.0,0.0354799243688133,0.021970705725699112
7.0,14.0,0.01768435101768438,0.025299600532623215
8.0,14.0,0.05216327438549654,0.05415002219263199
9.0,14.0,0.043265487709932084,0.03861517976031963
0.0,15.0,0.018796574352129936,0.008562215056154832
1.0,15.0,0.06773440106773435,0.06638496608473254
2.0,15.0,-0.04237570904237573,-0.039252752140553765
3.0,15.0,-0.13246579913246578,-0.14266651840320246
4.0,15.0,0.006562117673228803,0.007450239074836027
5.0,15.0,-0.061283505727950216,-0.044812632047147784
6.0,15.0,0.029918807696585514,0.0252418547759369
7.0,15.0,0.029918807696585514,0.017458022906705267
8.0,15.0,0.03992881770659553,0.04748137440231286
9.0,15.0,0.043265487709932084,0.054153230290225694
0.0,16.0,0.003932454314133655,0.012034383954154675
1.0,16.0,0.07217210270645386,0.07048710601719198
2.0,16.0,-0.060837381448068446,-0.057879656160458565
3.0,16.0,-0.16493176035160775,-0.1426934097421204
4.0,16.0,-0.009946796206338251,-0.018911174785100366
5.0,16.0,-0.08049965301873697,-0.08997134670487107
6.0,16.0,0.05482303955586398,0.05558739255014325
7.0,16.0,0.04441360166551005,0.04183381088825212
8.0,16.0,0.08142493638676847,0.06819484240687679
9.0,16.0,0.05944945639602128,0.06131805157593122
0.0,17.0,0.016532618409294052,0.011023271350629128
1.0,17.0,0.0656836461126005,0.06446943547489138
2.0,17.0,-0.029267202859696157,-0.04910366328916605
3.0,17.0,-0.13092046470062552,-0.1147979066919051
4.0,17.0,0.0008936550491510533,0.016590580113573127
5.0,17.0,-0.07730116175156394,-0.06135174256764284
6.0,17.0,0.04222520107238612,0.036632891660171515
7.0,17.0,0.025469168900804338,0.016590580113573127
8.0,17.0,0.052278820375335065,0.05333481794900339
9.0,17.0,0.03440571939231462,0.026611735886872323
0.0,18.0,0.006905769659166833,0.010874389702618765
1.0,18.0,0.07039429717086201,0.06524633821571234
2.0,18.0,-0.046558253508576584,-0.03683976919662673
3.0,18.0,-0.14012029405212745,-0.11562361296049707
4.0,18.0,0.004678102027177524,-0.001331557922769617
5.0,18.0,-0.03541991534863004,-0.047936085219707075
6.0,18.0,0.031410113611049235,0.01642254771415894
7.0,18.0,0.02361327689908665,0.019751442521083042
8.0,18.0,0.04143461795500113,0.044163337771859684
9.0,18.0,0.04366228558699043,0.04527296937416772
0.0,19.0,0.017783245721955068,0.01636424357119008
1.0,19.0,0.06252097080863432,0.06868529444506287
2.0,19.0,-0.04484956939939607,-0.054881442725147514
3.0,19.0,-0.13991723520858962,-0.15507068907937213
4.0,19.0,0.020020131976289036,0.020817098964711178
5.0,19.0,-0.08287663572307354,-0.05933429811866861
6.0,19.0,0.04686276702829666,0.0497606590225982
7.0,19.0,0.02561234761212396,0.020817098964711178
8.0,19.0,0.04909965328263051,0.046421017477457374
9.0,19.0,0.04574432390112968,0.046421017477457374
0.0,20.0,0.033786059041418806,0.01930848675348001
1.0,20.0,0.06297003030643161,0.07319263583295905
2.0,20.0,-0.04366371085419244,-0.04018859452177823
3.0,20.0,-0.1424402289819284,-0.1378536147283341
4.0,20.0,0.01245931080929397,0.01369555455770093
5.0,20.0,-0.08631720731844211,-0.08396946564885506
6.0,20.0,0.030418677741609623,0.040637629097440515
7.0,20.0,0.03490851947468854,0.020431073192635825
8.0,20.0,0.04388820294084636,0.04400538841490796
9.0,20.0,0.05399034684027379,0.050740907049842854
0.0,21.0,0.017917133258678625,0.027756102998550924
1.0,21.0,0.0649496080627099,0.06565600267528698
2.0,21.0,-0.042553191489361736,-0.03578196410656562
3.0,21.0,-0.13213885778275475,-0.13164641623007467
4.0,21.0,0.01343784994400897,0.009920856091851542
5.0,21.0,-0.060470324748040365,-0.06253483446661469
6.0,21.0,0.033594624860022425,0.019953182476869943
7.0,21.0,0.0033594624860022425,0.008806153160182831
8.0,21.0,0.057110862262038,0.05005016163192502
9.0,21.0,0.04479283314669657,0.0478207557685876
0.0,22.0,0.023006477551932168,0.020135721437312275
1.0,22.0,0.07102970739334374,0.05795972855712529
2.0,22.0,-0.06410542774179138,-0.04550005562353993
3.0,22.0,-0.1467500558409649,-0.15452219379241297
4.0,22.0,0.010721465266919871,0.007898542663255084
5.0,22.0,-0.0451194996649542,-0.046612526421181494
6.0,22.0,0.029707393343757056,0.031260429413727905
7.0,22.0,0.021889658253294687,0.03014795861608634
8.0,22.0,0.05092696001786908,0.05128490377127591
9.0,22.0,0.04869332142059412,0.04794749137835122
0.0,23.0,0.024496336996336965,0.01719846119031454
1.0,23.0,0.08516483516483506,0.07829825752432669
2.0,23.0,-0.040750915750915835,-0.046164290563475964
3.0,23.0,-0.15636446886446892,-0.15026023987327453
4.0,23.0,-0.022435897435897505,-0.005431093007467783
5.0,23.0,-0.08882783882783883,-0.08350305498981667
6.0,23.0,0.04395604395604394,0.03982801538809686
7.0,23.0,0.019917582417582385,0.02059289431998189
8.0,23.0,0.08402014652014642,0.07377234668477023
9.0,23.0,0.05082417582417582,0.05566870332654449
0.0,24.0,0.019379410776296607,0.020385429430767498
1.0,24.0,0.059706508345468694,0.0549181240949091
2.0,24.0,-0.05007281281505553,-0.057591623036649296
3.0,24.0,-0.13520779657219673,-0.12108722290297429
4.0,24.0,0.014898622157499696,0.014815639968809155
5.0,24.0,-0.06911616444494241,-0.08098473877687434
6.0,24.0,0.030581382323288886,0.04266458727860087
7.0,24.0,0.02834098801389043,0.02484126100033417
8.0,24.0,0.05634591688137101,0.05046229252534242
9.0,24.0,0.04514394533437885,0.051576250417734094
0.0,25.0,0.007357102433503182,0.021118849696697414
1.0,25.0,0.07526881720430108,0.07166928780049424
2.0,25.0,-0.04131295981890207,-0.035048303751965854
3.0,25.0,-0.15676287492925858,-0.13502583689058636
4.0,25.0,0.005093378607809915,0.0008986744551786373
5.0,25.0,-0.06960950764006792,-0.082228712648843
6.0,25.0,0.03678551216751566,0.03010559424848354
7.0,25.0,0.03225806451612913,0.02224219276567068
8.0,25.0,0.06508205998868138,0.05369579869692199
9.0,25.0,0.04584040747028873,0.05257245562794885
0.0,26.0,0.027412525072431543,0.019341929746554118
1.0,26.0,0.07087140628482282,0.06825255669186306
2.0,26.0,-0.02050367728994871,-0.03512672298799462
3.0,26.0,-0.12747938488968125,-0.12627834593152504
4.0,26.0,-0.004903053264987698,-0.009559804357492154
5.0,26.0,-0.07176287051482061,-0.051800800355713626
6.0,26.0,0.017383552484956606,0.02045353490440205
7.0,26.0,0.025183864497437113,0.021565140062249983
8.0,26.0,0.04747047024738129,0.04824366385060026
9.0,26.0,0.036327167372409264,0.044908848377056464
0.0,27.0,0.02461819010713479,0.026193445968930727
1.0,27.0,0.06336904490540243,0.0681483161356162
2.0,27.0,-0.04376567130157282,-0.056582378954530055
3.0,27.0,-0.14292227034419872,-0.12575121895906566
4.0,27.0,0.006382493731479428,-0.0010205238689193921
5.0,27.0,-0.0893549122407111,-0.09400158748157385
6.0,27.0,0.032596307271484014,0.032996938428393255
7.0,27.0,0.02803738317757017,0.026193445968930727
8.0,27.0,0.06564850695235935,0.06361265449597452
9.0,27.0,0.05539092774105321,0.060210908266243375
0.0,28.0,0.0026619343389530487,0.016556291390728492
1.0,28.0,0.06366459627329193,0.05187637969094915
2.0,28.0,-0.052795031055900596,-0.04525386313465787
3.0,28.0,-0.12045252883762192,-0.11479028697571741
4.0,28.0,0.004880212954747195,-0.0022075055187637986
5.0,28.0,-0.05834072759538596,-0.04525386313465787
6.0,28.0,0.032608695652174016,0.028697571743929385
7.0,28.0,0.03704525288376231,0.024282560706401786
8.0,28.0,0.04591836734693877,0.045253863134657756
9.0,28.0,0.04480922803904169,0.04083885209713015
0.0,29.0,0.01988382484361041,0.020997666925897152
1.0,29.0,0.0656836461126005,0.05210532163092983
2.0,29.0,-0.037086684539767656,-0.016775913787356964
3.0,29.0,-0.14655942806076852,-0.12454171758693476
4.0,29.0,-0.005808757819481661,0.008776802577491409
5.0,29.0,-0.05942806076854337,-0.06454838351294305
6.0,29.0,0.027703306523681907,0.020997666925897152
7.0,29.0,0.03663985701519219,0.015442728585712724
8.0,29.0,0.058981233243967784,0.04543939562270852
9.0,29.0,0.03999106344950855,0.04210643261859786


==> pics/RAA_scatter/cifar10_XP_resnet56_rate4_regression.txt <==
dataset,model,rate,a,b,r2,acc
cifar10,resnet56,4,0.9307672759320631,0.0,0.9741085685149735,0.8967633333333332


==> pics/RAA_scatter/cifar10_XP_resnet56_rate50.txt <==
class,model,before,after
0.0,0.0,0.010021393987163629,0.02914053854666168
1.0,0.0,0.0798333520999887,0.11766875691626706
2.0,0.0,-0.06316856209886279,-0.08766752735767863
3.0,0.0,-0.1397365161580903,-0.21800073773515308
4.0,0.0,-0.00574259655444206,-0.017582687815074362
5.0,0.0,-0.0654205607476636,-0.09135620312307885
6.0,0.0,0.04717937169237704,0.043895241608262574
7.0,0.0,0.020155387906767287,0.0033198081888601064
8.0,0.0,0.06857335885598463,0.127505225624001
9.0,0.0,0.04830537101677745,0.09307758514693223
0.0,1.0,0.010056359818764501,0.012642986152919871
1.0,1.0,0.06420598961211176,0.12341962673088505
2.0,1.0,-0.03746270306111177,-0.1294400963275136
3.0,1.0,-0.12255497845065752,-0.18964479229379888
4.0,1.0,0.00011050944855783952,-0.021071643588199965
5.0,1.0,-0.05293402585921102,-0.06441902468392534
6.0,1.0,0.011161454304343019,0.049969897652016836
7.0,1.0,0.03989391092938436,0.0596026490066225
8.0,1.0,0.048734666814012506,0.08729680915111379
9.0,1.0,0.03878881644380584,0.07164358819987958
0.0,2.0,0.013566543334454534,0.04962296278277785
1.0,2.0,0.06514183204395103,0.11286791534906347
2.0,2.0,-0.04137235116044404,-0.07929944052541965
3.0,2.0,-0.15573494786411035,-0.20700559474580396
4.0,2.0,0.005718129835183309,-0.054974458769155944
5.0,2.0,-0.0761296109429309,-0.07808319143760646
6.0,2.0,0.044960197331539435,0.05083921187059103
7.0,2.0,0.029263370332996985,0.025297981026514142
8.0,2.0,0.061778226258549084,0.09097543176842614
9.0,2.0,0.05280861083081054,0.08975918268061296
0.0,3.0,0.017704041866161924,0.004393458628264507
1.0,3.0,0.06001558846453618,0.13619721747620214
2.0,3.0,-0.04019596926845565,-0.07737368806443741
3.0,3.0,-0.13929406524885868,-0.23114474005369784
4.0,3.0,-0.010132501948558064,-0.028557481083719766
5.0,3.0,-0.06914597483576444,-0.09079814498413476
6.0,3.0,0.024384812381694723,0.06297290700512567
7.0,3.0,0.038859815165349115,0.02147913107151568
8.0,3.0,0.05667520320676979,0.10568708811325361
9.0,3.0,0.06112905021712498,0.09714425189162802
0.0,4.0,0.023404725104879658,0.022823330515638243
1.0,4.0,0.0730845661293883,0.1327134404057481
2.0,4.0,-0.03289909472289694,-0.11846395362878875
3.0,4.0,-0.1466107308456613,-0.1897113875135852
4.0,4.0,0.011260763965555295,-0.04600893611882612
5.0,4.0,-0.05497902406712306,-0.07136819224731304
6.0,4.0,0.016780746301611825,0.0795797608984423
7.0,4.0,0.023404725104879658,0.022823330515638243
8.0,4.0,0.05210863325237349,0.07837217727327626
9.0,4.0,0.03444468977699272,0.08924042989977066
0.0,5.0,0.012530767509509943,0.025299600532623208
1.0,5.0,0.07294696800179003,0.12819271274664099
2.0,5.0,-0.028865518012978344,-0.11754024936448368
3.0,5.0,-0.15641083016334753,-0.16596053746519793
4.0,5.0,0.009174311926605488,-0.047330831618448026
5.0,5.0,-0.06578652942492735,-0.10785619174434083
6.0,5.0,0.028194226896397404,0.03982568696283748
7.0,5.0,0.025956589841127767,0.036194165355283914
8.0,5.0,0.049451778921458835,0.102772061493766
9.0,5.0,0.05280823450436329,0.10640358310131957
0.0,6.0,0.026954778347070614,0.026044821320411828
1.0,6.0,0.0681666295388727,0.11689884918231379
2.0,6.0,-0.05546892403653382,-0.11932162325863117
3.0,6.0,-0.14012029405212745,-0.18958207147183523
4.0,6.0,-0.0031187346847850574,-0.015142337976983727
5.0,6.0,-0.05992425930051244,-0.0987280436099334
6.0,6.0,0.026954778347070614,0.07086614173228346
7.0,6.0,0.03252394742704389,0.02241066020593575
8.0,6.0,0.05145912229895289,0.09993943064809209
9.0,6.0,0.05257295611494755,0.08661417322834647
0.0,7.0,0.02102102102102105,0.022754780924715477
1.0,7.0,0.06217328439550656,0.10869038973614135
2.0,7.0,-0.047936825714603525,-0.10917453401113539
3.0,7.0,-0.15137359581804025,-0.21205519244734933
4.0,7.0,0.00767434100767436,0.005809731299927276
5.0,7.0,-0.047936825714603525,-0.08496732026143795
6.0,7.0,0.037704371037704416,0.05301379811183726
7.0,7.0,0.018796574352129936,0.036068748487049065
8.0,7.0,0.05883661439216989,0.08690389736141367
9.0,7.0,0.04104104104104109,0.09295570079883803
0.0,8.0,0.01650836725463598,0.009824648675537891
1.0,8.0,0.0741745816372682,0.1279691580649173
2.0,8.0,-0.05698778833107192,-0.1356796418355927
3.0,8.0,-0.1293532338308457,-0.2563114040542222
4.0,8.0,0.0018091361374943983,-0.005098868299962682
5.0,8.0,-0.06829488919041159,-0.05111304564108945
6.0,8.0,0.032338308457711525,0.06330058450441481
7.0,8.0,0.02781546811397565,0.04837706752891423
8.0,8.0,0.05721393034825881,0.10807113543091652
9.0,8.0,0.04477611940298517,0.09066036562616585
0.0,9.0,0.027995520716685356,0.02078239608801958
1.0,9.0,0.06159014557670765,0.1173594132029341
2.0,9.0,-0.04143337066069432,-0.09535452322738382
3.0,9.0,-0.15453527435610304,-0.23349633251833735
4.0,9.0,0.011198208286674142,-0.0256723716381417
5.0,9.0,-0.0705487122060471,-0.089242053789731
6.0,9.0,0.03471444568868984,0.07579462102689494
7.0,9.0,0.02911534154535277,0.022004889975550144
8.0,9.0,0.05599104143337059,0.1075794621026896
9.0,9.0,0.04591265397536398,0.10024449877750621
0.0,10.0,0.0298042704626335,0.033691583142132636
1.0,10.0,0.06650355871886117,0.1411665257819104
2.0,10.0,-0.04581850533807831,-0.08102886124864139
3.0,10.0,-0.1514679715302491,-0.21024030914140796
4.0,10.0,0.018683274021352354,-0.02668759811616942
5.0,10.0,-0.07028469750889683,-0.07740611037314327
6.0,10.0,0.039813167259786536,0.06629634102161583
7.0,10.0,0.0220195729537367,0.002294408887815497
8.0,10.0,0.049822064056939445,0.07595701002294418
9.0,10.0,0.04092526690391465,0.07595701002294418
0.0,11.0,0.020317035052467063,0.0024360535931790524
1.0,11.0,0.06831882116543862,0.12911084043848978
2.0,11.0,-0.03661531591873191,-0.10353227771010959
3.0,11.0,-0.13150256753739675,-0.22168087697929348
4.0,11.0,-0.004242018307657988,-0.024360535931790387
5.0,11.0,-0.0645233311006922,-0.06455542021924475
6.0,11.0,0.02813127930341594,0.05237515225334962
7.0,11.0,0.024782317481580707,0.029232643118148625
8.0,11.0,0.04822505023442722,0.10596833130328877
9.0,11.0,0.04710872962714881,0.09500609013398303
0.0,12.0,0.027787077335118884,0.0070542447093163655
1.0,12.0,0.0724249525722575,0.12138165896375577
2.0,12.0,-0.04921325744894546,-0.12186815859888113
3.0,12.0,-0.15299631737529293,-0.23133057650206765
4.0,12.0,0.015511661644905729,-0.0038919970810023007
5.0,12.0,-0.06260462002008708,-0.0671369496472878
6.0,12.0,0.028903024216047353,0.09097543176842614
7.0,12.0,0.03113491797790429,0.02651423011432733
8.0,12.0,0.053453855596473546,0.08854293359279977
9.0,12.0,0.035598705501618165,0.08975918268061296
0.0,13.0,0.021699819168173592,0.014223871366728454
1.0,13.0,0.07142857142857134,0.1267779839208411
2.0,13.0,-0.05176311030741417,-0.10080395794681511
3.0,13.0,-0.12409584086799277,-0.1960420531849103
4.0,13.0,-0.003164556962025344,-0.051329622758194166
5.0,13.0,-0.07436708860759503,-0.08596165739022883
6.0,13.0,0.013788426763110295,0.07977736549165121
7.0,13.0,0.030741410488245934,0.021645021645021596
8.0,13.0,0.07255877034358038,0.09833024118738407
9.0,13.0,0.0431735985533454,0.09338280766852197
0.0,14.0,0.02102102102102105,0.02557885804339921
1.0,14.0,0.06328550772995212,0.12862165110922547
2.0,14.0,-0.03570236903570239,-0.113831979633895
3.0,14.0,-0.13580246913580246,-0.21202570008485871
4.0,14.0,0.014347681014347706,-0.030185477027518393
5.0,14.0,-0.07574240907574246,-0.07625166686871131
6.0,14.0,0.0354799243688133,0.05467329373257368
7.0,14.0,0.01768435101768438,0.02557885804339921
8.0,14.0,0.05216327438549654,0.09710267911261979
9.0,14.0,0.043265487709932084,0.1007394835737666
0.0,15.0,0.018796574352129936,0.025422697968616854
1.0,15.0,0.06773440106773435,0.12030166646393381
2.0,15.0,-0.04237570904237573,-0.0877022260065686
3.0,15.0,-0.13246579913246578,-0.20325994404573655
4.0,15.0,0.006562117673228803,-0.028098771438997697
5.0,15.0,-0.061283505727950216,-0.0877022260065686
6.0,15.0,0.029918807696585514,0.04123585938450301
7.0,15.0,0.029918807696585514,0.0266390950006081
8.0,15.0,0.03992881770659553,0.0947573287921177
9.0,15.0,0.043265487709932084,0.09840651988809143
0.0,16.0,0.003932454314133655,0.04689480354879584
1.0,16.0,0.07217210270645386,0.13814955640050694
2.0,16.0,-0.060837381448068446,-0.12420785804816234
3.0,16.0,-0.16493176035160775,-0.21039290240811157
4.0,16.0,-0.009946796206338251,-0.03802281368821296
5.0,16.0,-0.08049965301873697,-0.11280101394169845
6.0,16.0,0.05482303955586398,0.054499366286438436
7.0,16.0,0.04441360166551005,0.030418250950570228
8.0,16.0,0.08142493638676847,0.10392902408111528
9.0,16.0,0.05944945639602128,0.11153358681875787
0.0,17.0,0.016532618409294052,0.024674851100036446
1.0,17.0,0.0656836461126005,0.12070013370608977
2.0,17.0,-0.029267202859696157,-0.09809164944694299
3.0,17.0,-0.13092046470062552,-0.19290142214659045
4.0,17.0,0.0008936550491510533,-0.03731615412665607
5.0,17.0,-0.07730116175156394,-0.0664883918803938
6.0,17.0,0.04222520107238612,0.05870912847939712
7.0,17.0,0.025469168900804338,0.012519752035979064
8.0,17.0,0.052278820375335065,0.09638993557797501
9.0,17.0,0.03440571939231462,0.08180381670110615
0.0,18.0,0.006905769659166833,0.03757575757575761
1.0,18.0,0.07039429717086201,0.11272727272727283
2.0,18.0,-0.046558253508576584,-0.11030303030303028
3.0,18.0,-0.14012029405212745,-0.19272727272727264
4.0,18.0,0.004678102027177524,-0.008484848484848493
5.0,18.0,-0.03541991534863004,-0.07272727272727265
6.0,18.0,0.031410113611049235,0.05575757575757581
7.0,18.0,0.02361327689908665,0.016969696969696985
8.0,18.0,0.04143461795500113,0.06545454545454552
9.0,18.0,0.04366228558699043,0.09575757575757585
0.0,19.0,0.017783245721955068,0.02554699914435878
1.0,19.0,0.06252097080863432,0.11233345556777898
2.0,19.0,-0.04484956939939607,-0.08935337978242275
3.0,19.0,-0.13991723520858962,-0.18469624740251803
4.0,19.0,0.020020131976289036,-0.030680845862364026
5.0,19.0,-0.08287663572307354,-0.09302041315242641
6.0,19.0,0.04686276702829666,0.027991688057694558
7.0,19.0,0.02561234761212396,0.040215132624373456
8.0,19.0,0.04909965328263051,0.10988876665444319
9.0,19.0,0.04574432390112968,0.08177484415108172
0.0,20.0,0.033786059041418806,0.022075862910110995
1.0,20.0,0.06297003030643161,0.1269667032564948
2.0,20.0,-0.04366371085419244,-0.09989023051591654
3.0,20.0,-0.1424402289819284,-0.22307598487620436
4.0,20.0,0.01245931080929397,-0.010854982314916342
5.0,20.0,-0.08631720731844211,-0.08281497743627267
6.0,20.0,0.030418677741609623,0.06110501280643985
7.0,20.0,0.03490851947468854,0.053787047200878194
8.0,20.0,0.04388820294084636,0.08305890962312483
9.0,20.0,0.05399034684027379,0.06964263934626179
0.0,21.0,0.017917133258678625,0.025076452599388333
1.0,21.0,0.0649496080627099,0.12171253822629974
2.0,21.0,-0.042553191489361736,-0.0996941896024465
3.0,21.0,-0.13213885778275475,-0.21957186544342508
4.0,21.0,0.01343784994400897,-0.025076452599388333
5.0,21.0,-0.060470324748040365,-0.072782874617737
6.0,21.0,0.033594624860022425,0.0654434250764526
7.0,21.0,0.0033594624860022425,0.025076452599388333
8.0,21.0,0.057110862262038,0.09724770642201837
9.0,21.0,0.04479283314669657,0.08256880733944955
0.0,22.0,0.023006477551932168,0.029357116313637983
1.0,22.0,0.07102970739334374,0.13836244271026882
2.0,22.0,-0.06410542774179138,-0.147776539080887
3.0,22.0,-0.1467500558409649,-0.21466617118791032
4.0,22.0,0.010721465266919871,-0.04124860646599776
5.0,22.0,-0.0451194996649542,-0.06602254428341386
6.0,22.0,0.029707393343757056,0.047937569676700056
7.0,22.0,0.021889658253294687,0.04917626656757086
8.0,22.0,0.05092696001786908,0.11482720178372352
9.0,22.0,0.04869332142059412,0.09005326396630743
0.0,23.0,0.024496336996336965,0.028248587570621424
1.0,23.0,0.08516483516483506,0.13245448838669183
2.0,23.0,-0.040750915750915835,-0.11487758945386067
3.0,23.0,-0.15636446886446892,-0.2592592592592593
4.0,23.0,-0.022435897435897505,-0.03829252981795351
5.0,23.0,-0.08882783882783883,-0.08725674827369743
6.0,23.0,0.04395604395604394,0.06465787821720025
7.0,23.0,0.019917582417582385,0.04331450094161955
8.0,23.0,0.08402014652014642,0.11738857501569369
9.0,23.0,0.05082417582417582,0.11362209667294416
0.0,24.0,0.019379410776296607,0.05185730047811696
1.0,24.0,0.059706508345468694,0.12418781414735817
2.0,24.0,-0.05007281281505553,-0.09648154958930978
3.0,24.0,-0.13520779657219673,-0.22152752237342158
4.0,24.0,0.014898622157499696,-0.0180213313718278
5.0,24.0,-0.06911616444494241,-0.09525560867966164
6.0,24.0,0.030581382323288886,0.06043888684565405
7.0,24.0,0.02834098801389043,0.01507907318867228
8.0,24.0,0.05634591688137101,0.11070246414122845
9.0,24.0,0.04514394533437885,0.06902047321319114
0.0,25.0,0.007357102433503182,0.03900928792569656
1.0,25.0,0.07526881720430108,0.1058823529411765
2.0,25.0,-0.04131295981890207,-0.1294117647058824
3.0,25.0,-0.15676287492925858,-0.21362229102167182
4.0,25.0,0.005093378607809915,-0.040247678018575817
5.0,25.0,-0.06960950764006792,-0.06377708978328173
6.0,25.0,0.03678551216751566,0.07244582043343653
7.0,25.0,0.03225806451612913,0.016718266253869914
8.0,25.0,0.06508205998868138,0.10340557275541798
9.0,25.0,0.04584040747028873,0.10959752321981427
0.0,26.0,0.027412525072431543,0.0182169139823863
1.0,26.0,0.07087140628482282,0.113523947400169
2.0,26.0,-0.02050367728994871,-0.10363131861503194
3.0,26.0,-0.12747938488968125,-0.2025576064664012
4.0,26.0,-0.004903053264987698,-0.02280130293159599
5.0,26.0,-0.07176287051482061,-0.08312221015804074
6.0,26.0,0.017383552484956606,0.05079020388466646
7.0,26.0,0.025183864497437113,0.059235130896368726
8.0,26.0,0.04747047024738129,0.08336349378694662
9.0,26.0,0.036327167372409264,0.0869827482205333
0.0,27.0,0.02461819010713479,0.03224193951512114
1.0,27.0,0.06336904490540243,0.1434641339665084
2.0,27.0,-0.04376567130157282,-0.11897025743564116
3.0,27.0,-0.14292227034419872,-0.17520619845038737
4.0,27.0,0.006382493731479428,-0.022744313921519613
5.0,27.0,-0.0893549122407111,-0.09772556860784809
6.0,27.0,0.032596307271484014,0.05098725318670326
7.0,27.0,0.02803738317757017,0.0009997500624844076
8.0,27.0,0.06564850695235935,0.10097475631092225
9.0,27.0,0.05539092774105321,0.08597850537365655
0.0,28.0,0.0026619343389530487,0.021627434579997617
1.0,28.0,0.06366459627329193,0.10407456087943609
2.0,28.0,-0.052795031055900596,-0.0966662683713705
3.0,28.0,-0.12045252883762192,-0.20540088421555736
4.0,28.0,0.004880212954747195,0.004899032142430389
5.0,28.0,-0.05834072759538596,-0.08710718126418923
6.0,28.0,0.032608695652174016,0.051499581789939096
7.0,28.0,0.03704525288376231,0.03477117935237187
8.0,28.0,0.04591836734693877,0.09093081610706184
9.0,28.0,0.04480922803904169,0.08137172899988057
0.0,29.0,0.01988382484361041,0.014545899034347769
1.0,29.0,0.0656836461126005,0.12577924459112577
2.0,29.0,-0.037086684539767656,-0.08813103532575486
3.0,29.0,-0.14655942806076852,-0.22747830338589417
4.0,29.0,-0.005808757819481661,-0.044126634885710815
5.0,29.0,-0.05942806076854337,-0.06857352401906862
6.0,29.0,0.027703306523681907,0.03899278816770557
7.0,29.0,0.03663985701519219,0.05732795501772392
8.0,29.0,0.058981233243967784,0.08910891089108906
9.0,29.0,0.03999106344950855,0.10255469991443585


==> pics/RAA_scatter/cifar10_XP_resnet56_rate50_regression.txt <==
dataset,model,rate,a,b,r2,acc
cifar10,resnet56,50,1.5531483204333947,0.0,0.923790979577288,0.8181166666666667


==> pics/RAA_scatter/fashion_MP_lenet_rate10.txt <==
class,model,before,after
0.0,0.0,-0.06627854903716976,-0.07975460122699388
1.0,0.0,0.09381997313031794,0.09090909090909093
2.0,0.0,-0.09202866099417817,-0.050752928053541535
3.0,0.0,0.00873264666368118,-0.021751254880089194
4.0,0.0,-0.12001791312136136,-0.021751254880089194
5.0,0.0,0.08262427227944467,0.0864472950362521
6.0,0.0,-0.15248544558889385,-0.22141662018962635
7.0,0.0,0.08934169278996863,0.07640825432236475
8.0,0.0,0.09493954321540526,0.08087005019520359
9.0,0.0,0.061352440662785446,0.060791968767428886
0.0,1.0,-0.11948283548818542,-0.06803251308317564
1.0,1.0,0.09117253678109673,0.08005790001113458
2.0,1.0,-0.06932679447168974,-0.050217125041754844
3.0,1.0,0.03098528756130188,0.017704041866161924
4.0,1.0,-0.09161836825679899,-0.05801135730987644
5.0,1.0,0.0978600089166295,0.08117136176372337
6.0,1.0,-0.161836825679893,-0.20944215566195307
7.0,1.0,0.049933125278644616,0.06780982073265777
8.0,1.0,0.09563085153811858,0.07783097650595698
9.0,1.0,0.07668301382077572,0.06112905021712498
0.0,2.0,-0.05677146983668485,-0.024172886264899242
1.0,2.0,0.07654705032774131,0.08722290297426749
2.0,2.0,-0.04788356849238976,-0.05202183357469096
3.0,2.0,0.01877569158982338,-0.005235602094240879
4.0,2.0,-0.09565603821797586,-0.07541494931491599
5.0,2.0,0.09210087768025772,0.0727414503731758
6.0,2.0,-0.18120208865681595,-0.2224573911106161
7.0,2.0,0.04543939562270852,0.07385540826556747
8.0,2.0,0.07654705032774131,0.0794251977275258
9.0,2.0,0.07210309965559378,0.06605770301882578
0.0,3.0,-0.03563474387527843,-0.0855358536857367
1.0,3.0,0.09020044543429839,0.08732017397122775
2.0,3.0,-0.05456570155902009,-0.028660644585703193
3.0,3.0,0.005567928730512255,0.00368016058882566
4.0,3.0,-0.004454342984409804,-0.07103825136612031
5.0,3.0,0.08685968819599105,0.08732017397122775
6.0,3.0,-0.3062360801781737,-0.20486227277796373
7.0,3.0,0.07349665924276164,0.06055536968885904
8.0,3.0,0.08240534521158124,0.08285937325749963
9.0,3.0,0.06236080178173713,0.06836177093788325
0.0,4.0,-0.04608550805108271,-0.1003576218149307
1.0,4.0,0.08939478067740146,0.09074653553866778
2.0,4.0,-0.023875624652970533,-0.04559678140366569
3.0,4.0,0.028317601332593093,0.018104604380867223
4.0,4.0,-0.059411438089950024,-0.1160035762181493
5.0,4.0,0.08051082731815659,0.08851139919535084
6.0,4.0,-0.2826207662409772,-0.1562360303978543
7.0,4.0,0.08717379233759025,0.07621814930710764
8.0,4.0,0.08051082731815659,0.07621814930710764
9.0,4.0,0.04608550805108271,0.06839517210549835
0.0,5.0,-0.024824668818880093,-0.07204996654026322
1.0,5.0,0.08427028832238671,0.07963417354450147
2.0,5.0,-0.08048536123789383,-0.06312737006468881
3.0,5.0,0.009684960480908429,0.014945349096587195
4.0,5.0,-0.08827785817655576,-0.05197412447022081
5.0,5.0,0.07981743292886562,0.08855677002007588
6.0,5.0,-0.19069353222754093,-0.2058889136738791
7.0,5.0,0.08427028832238671,0.05732768235556547
8.0,5.0,0.08760992986752754,0.08186482266339508
9.0,5.0,0.03862852053879558,0.07071157706892707
0.0,6.0,-0.030074353567861516,-0.06389633601429852
1.0,6.0,0.08201087559649313,0.09807864164432528
2.0,6.0,-0.0944401287315504,-0.07618409294012515
3.0,6.0,0.012096326711796716,0.03440571939231462
4.0,6.0,-0.03895239152147378,-0.07953529937444151
5.0,6.0,0.09421817778271,0.10031277926720285
6.0,6.0,-0.24758628343136163,-0.2269883824843611
7.0,6.0,0.07646210187548548,0.05451295799821264
8.0,6.0,0.08977915880590387,0.08467381590705986
9.0,6.0,0.05648651647985789,0.07462019660411078
0.0,7.0,-0.08295492302580582,-0.07314907314907322
1.0,7.0,0.08428397386200016,0.08669108669108663
2.0,7.0,-0.03200797430501721,-0.04539904539904545
3.0,7.0,0.0023258389633403374,0.02231102231102232
4.0,7.0,-0.03754568612249423,-0.07758907758907767
5.0,7.0,0.08539151622549557,0.08114108114108108
6.0,7.0,-0.23579576918817155,-0.1941391941391942
7.0,7.0,0.07985380440801854,0.0533910533910533
8.0,7.0,0.07653117731753233,0.08447108447108441
9.0,7.0,0.05991804186510125,0.06227106227106219
0.0,8.0,-0.09757723938653032,-0.03801136996990304
1.0,8.0,0.0791286952656145,0.08126184371864895
2.0,8.0,-0.06645921315847975,-0.0435848846282466
3.0,8.0,0.039119804400978,0.011035559023520254
4.0,8.0,-0.04645476772616143,-0.06922305205662696
5.0,8.0,0.08135141142476097,0.08014714078698022
6.0,8.0,-0.20204489886641483,-0.22528146249024641
7.0,8.0,0.053567459435429995,0.03444432058856319
8.0,8.0,0.08024005334518775,0.08349124958198637
9.0,8.0,0.0791286952656145,0.08572065544532378
0.0,9.0,-0.0336228011578713,-0.07343243545322464
1.0,9.0,0.09218436873747493,0.08192690287247113
2.0,9.0,-0.10598975729236244,-0.06784397004582551
3.0,9.0,0.0020040080160320904,-0.008606236727394702
4.0,9.0,-0.010242707637497201,-0.06337319771990621
5.0,9.0,0.08105099087063013,0.09198614060578957
6.0,9.0,-0.2562903584947673,-0.1907902090086063
7.0,9.0,0.062124248496993946,0.07074997205767286
8.0,9.0,0.09441104431084389,0.09310383368726939
9.0,9.0,0.07437096415052323,0.06627919973175356
0.0,10.0,-0.1040974529346622,-0.01632063950260901
1.0,10.0,0.08527131782945732,0.08471189075163765
2.0,10.0,-0.04097452934662241,-0.052958809814588614
3.0,10.0,0.017718715393134014,-0.0007771733096479659
4.0,10.0,-0.053156146179402036,-0.03963583879205058
5.0,10.0,0.08194905869324469,0.07805040524036864
6.0,10.0,-0.18936877076411965,-0.2605751082491395
7.0,10.0,0.050941306755260166,0.06694792938825361
8.0,10.0,0.08416389811738643,0.08804263350727216
9.0,10.0,0.0675526024363233,0.05251471078050406
0.0,11.0,-0.06714333594011847,-0.048417756904841784
1.0,11.0,0.08926376941123894,0.09247456110924746
2.0,11.0,-0.11518266115517815,-0.09090909090909095
3.0,11.0,0.0278181208803486,0.013082858101308334
4.0,11.0,-0.05597139984359293,-0.03499944090349994
5.0,11.0,0.05798234834096743,0.08129263110812925
6.0,11.0,-0.18780024578259416,-0.24857430392485738
7.0,11.0,0.08479499497262873,0.06451973610645194
8.0,11.0,0.08702938219193383,0.09247456110924746
9.0,11.0,0.07920902692436595,0.07905624510790561
0.0,12.0,-0.037160288408208515,-0.08014168696037195
1.0,12.0,0.07931225734886302,0.08147000221385875
2.0,12.0,-0.05158069883527453,-0.04804073500110692
3.0,12.0,0.040488075429839135,0.05158290901040511
4.0,12.0,-0.11259012756516908,-0.09453176887314593
5.0,12.0,0.09373266777592903,0.08589771972548152
6.0,12.0,-0.18801996672212978,-0.18308611910560105
7.0,12.0,0.06932889628397117,0.06154527341155633
8.0,12.0,0.07265668330560178,0.07040070843480185
9.0,12.0,0.03383250138657802,0.05490369714412218
0.0,13.0,-0.026607538802660778,-0.05786598282974697
1.0,13.0,0.08093126385809307,0.09599732411640088
2.0,13.0,-0.029933481152993373,-0.034452001337941844
3.0,13.0,0.016629711751662987,-0.009923068346526946
4.0,13.0,-0.08536585365853666,-0.05563607983052743
5.0,13.0,0.06762749445676268,0.08596276061991297
6.0,13.0,-0.25055432372505543,-0.25521239826067565
7.0,13.0,0.08093126385809307,0.056974021630059005
8.0,13.0,0.07871396895787135,0.09376742111718135
9.0,13.0,0.06762749445676268,0.08038800312186413
0.0,14.0,-0.03796904576327805,-0.015041782729804967
1.0,14.0,0.08228482351631218,0.08300835654596102
2.0,14.0,-0.029061351742567656,-0.1030640668523676
3.0,14.0,0.003229039082507531,0.033983286908078086
4.0,14.0,-0.07916713060906364,-0.046239554317548726
5.0,14.0,0.09341944104220017,0.0774373259052925
6.0,14.0,-0.24618639349738333,-0.2401114206128133
7.0,14.0,0.04554058568088179,0.059610027855153194
8.0,14.0,0.08896559403184497,0.0774373259052925
9.0,14.0,0.07894443825854577,0.07298050139275766
0.0,15.0,-0.04311017043555761,-0.08989266547406086
1.0,15.0,0.08499498718948414,0.08788014311270126
2.0,15.0,-0.036426423081207596,-0.08542039355992848
3.0,15.0,0.003676061044892469,0.019677996422182535
4.0,15.0,-0.06873120196056598,-0.046288014311270116
5.0,15.0,0.08053915561991748,0.09011627906976745
6.0,15.0,-0.23805280160409936,-0.20169946332737032
7.0,15.0,0.06605770301882578,0.07334525939177101
8.0,15.0,0.08165311351230914,0.08117173524150269
9.0,15.0,0.06939957669600079,0.07110912343470482
0.0,16.0,-0.08000000000000007,-0.029950827000447076
1.0,16.0,0.07888888888888883,0.09186410371032626
2.0,16.0,-0.07555555555555563,-0.02659812248547166
3.0,16.0,0.00555555555555556,-0.01989271345552083
4.0,16.0,-0.02666666666666669,-0.08135896289673679
5.0,16.0,0.07444444444444438,0.09074653553866778
6.0,16.0,-0.21222222222222228,-0.25234689316048275
7.0,16.0,0.06444444444444437,0.0706303084488153
8.0,16.0,0.09222222222222218,0.08851139919535084
9.0,16.0,0.07888888888888883,0.06839517210549835
0.0,17.0,-0.05532009814856121,-0.04510771992818673
1.0,17.0,0.08744144546062907,0.09290843806104128
2.0,17.0,-0.06312737006468881,-0.05969479353680434
3.0,17.0,-0.001784519295114806,0.032315978456014416
4.0,17.0,-0.12223957171536909,-0.09560143626570909
5.0,17.0,0.08521079634173548,0.08729802513464989
6.0,17.0,-0.1690832032121347,-0.23922800718132847
7.0,17.0,0.08521079634173548,0.05026929982046686
8.0,17.0,0.08632612090118227,0.08617594254937161
9.0,17.0,0.06736560339058667,0.09066427289048472
0.0,18.0,-0.08989640191600769,-0.08300835654596102
1.0,18.0,0.08945081875905082,0.09303621169916437
2.0,18.0,-0.06761724406817432,-0.10417827298050131
3.0,18.0,0.031525008354684185,0.011699164345403973
4.0,18.0,-0.03308454940403259,-0.010584958217270143
5.0,18.0,0.08833686086665915,0.0796657381615599
6.0,18.0,-0.2514202963127994,-0.20222841225626742
7.0,18.0,0.0794251977275258,0.060724233983286906
8.0,18.0,0.08833686086665915,0.08189415041782731
9.0,18.0,0.06494374512643411,0.07298050139275766
0.0,19.0,-0.0681284259984339,-0.029093746516553352
1.0,19.0,0.09408211209307524,0.09463827889867348
2.0,19.0,-0.03456762501398371,-0.04469958755991531
3.0,19.0,0.04038483051795505,0.0021179355701705636
4.0,19.0,-0.09385837341984558,-0.02017612306320366
5.0,19.0,0.08625125853003686,0.07903243785531151
6.0,19.0,-0.24823805794831635,-0.2966224501170438
7.0,19.0,0.06947085803781176,0.08237654665031766
8.0,19.0,0.0817764850654435,0.07345892319696797
9.0,19.0,0.07282693813625678,0.05896778508527471
0.0,20.0,-0.07126948775055686,-0.043749304241344766
1.0,20.0,0.08351893095768369,0.08872314371590782
2.0,20.0,-0.12360801781737192,-0.053768228876767236
3.0,20.0,0.0033407572383073528,0.013024602026049253
4.0,20.0,-0.021158129175946568,-0.05042858733162641
5.0,20.0,0.08797327394209349,0.07647779138372479
6.0,20.0,-0.1692650334075724,-0.24969386619169537
7.0,20.0,0.03897550111358578,0.06868529444506287
8.0,20.0,0.08574610244988859,0.08649671601914727
9.0,20.0,0.08574610244988859,0.06423243905154177
0.0,21.0,-0.05154180118000669,-0.07010493413708425
1.0,21.0,0.08427028832238671,0.08394730966733638
2.0,21.0,-0.06267393966380944,-0.05001116320607285
3.0,21.0,-0.005900033396415419,0.03594552355436482
4.0,21.0,-0.04263609039296449,-0.04889484259879444
5.0,21.0,0.07425136368696425,0.08841259209645003
6.0,21.0,-0.22965601692085055,-0.24871623130162981
7.0,21.0,0.08872314371590782,0.07278410359455227
8.0,21.0,0.08872314371590782,0.08059834784550114
9.0,21.0,0.05643994211287985,0.0560392944853761
0.0,22.0,-0.044330585876587274,-0.07603250584437274
1.0,22.0,0.08710180441078183,0.09206278526104865
2.0,22.0,-0.08554243706838949,-0.045975731938105315
3.0,22.0,0.009133437291156142,0.01636424357119008
4.0,22.0,-0.06437959456449106,-0.054881442725147514
5.0,22.0,0.09712630875473373,0.08427028832238671
6.0,22.0,-0.20138115393183345,-0.23744851385951235
7.0,22.0,0.0659389619068834,0.07425136368696425
8.0,22.0,0.08487413677879253,0.0809306467772459
9.0,22.0,0.05145912229895289,0.06645886674830233
0.0,23.0,-0.032580896252640934,-0.03092553310260138
1.0,23.0,0.08640053374847102,0.09299988835547608
2.0,23.0,-0.05370843989769822,-0.04878865691637833
3.0,23.0,0.009674191037473636,-0.004130847381935957
4.0,23.0,-0.028132992327365717,-0.040973540247850916
5.0,23.0,0.08528855776715222,0.08295188121022655
6.0,23.0,-0.2749916601801401,-0.2821257117338395
7.0,23.0,0.06082508617813852,0.08071899073350443
8.0,23.0,0.07305682197264537,0.07960254549514337
9.0,23.0,0.07416879795396418,0.0706709835882549
0.0,24.0,-0.06711037160288408,-0.01800693434738844
1.0,24.0,0.08264004437049363,0.0927189352421429
2.0,24.0,-0.10371602884082076,-0.059389330052566865
3.0,24.0,0.032723239046034476,0.024493904484956974
4.0,24.0,-0.04714364947310037,-0.05156022816239798
5.0,24.0,0.07376594564614532,0.09383737836930989
6.0,24.0,-0.19689406544647808,-0.28084106923162955
7.0,24.0,0.07598447032723239,0.06140252768146734
8.0,24.0,0.08818635607321133,0.08265294709764004
9.0,24.0,0.06156405990016638,0.05469186891846543
0.0,25.0,-0.08728841686027224,-0.019870506809555745
1.0,25.0,0.0698086071468082,0.09064523331100685
2.0,25.0,-0.04524836818232111,-0.06675597231524902
3.0,25.0,0.037725412103108646,0.012502790801518181
4.0,25.0,-0.03861046575948671,-0.05336012502790809
5.0,25.0,0.08087177785153218,0.0750167448091091
6.0,25.0,-0.2388538555149907,-0.265461040410806
7.0,25.0,0.072021241287753,0.07278410359455227
8.0,25.0,0.07976546078105978,0.07836570663094432
9.0,25.0,0.0698086071468082,0.07613306541638751
0.0,26.0,0.008113815716349865,-0.06997441317165431
1.0,26.0,0.08814049127486931,0.08799644009344748
2.0,26.0,-0.06968989663221083,-0.06218711758816338
3.0,26.0,-0.026342114038012728,0.0034486594726888327
4.0,26.0,-0.014115816383238906,-0.05884970519523869
5.0,26.0,0.08258308324997211,0.07019690733118249
6.0,26.0,-0.2808714015783039,-0.1834464345310936
7.0,26.0,0.0703567855951983,0.07130937812882404
8.0,26.0,0.07924863843503381,0.08132161530759811
9.0,26.0,0.06257641436034223,0.060184670152408415
0.0,27.0,-0.06916973963571356,-0.03528360875390795
1.0,27.0,0.08615487763995971,0.08195623046002683
2.0,27.0,-0.07810928595373792,-0.040866458240285806
3.0,27.0,0.036987372890825806,-0.006252791424743121
4.0,27.0,-0.04123365739188741,-0.05873157659669494
5.0,27.0,0.07945021790144144,0.0830728003573024
6.0,27.0,-0.22784668678064596,-0.24184903974988825
7.0,27.0,0.07051067158341706,0.05962483251451541
8.0,27.0,0.08280254777070058,0.0830728003573024
9.0,27.0,0.060453681975639655,0.0752568110763734
0.0,28.0,-0.07871396895787146,-0.052853653120142105
1.0,28.0,0.08980044345898,0.08261159227181882
2.0,28.0,-0.043237250554323765,-0.03508771929824557
3.0,28.0,0.018847006651884716,0.02265156562291815
4.0,28.0,-0.04545454545454549,-0.07506107039751277
5.0,28.0,0.0798226164079822,0.08483233399955588
6.0,28.0,-0.2350332594235034,-0.23273373306684433
7.0,28.0,0.05875831485587576,0.06373528758605375
8.0,28.0,0.08314855875831481,0.08372196313568735
9.0,28.0,0.07206208425720614,0.05818343326671108
0.0,29.0,-0.09850679741475366,-0.02804155960227909
1.0,29.0,0.09427234232226434,0.09373254384984915
2.0,29.0,-0.07956318252730112,-0.06267456150150826
3.0,29.0,-0.014932025852462633,0.0032398614679924184
4.0,29.0,-0.026075328727434784,-0.030275946821584195
5.0,29.0,0.07978604858480054,0.08479499497262873
6.0,29.0,-0.16536661466458658,-0.27494134733549325
7.0,29.0,0.09315801203476712,0.06915428443749297
8.0,29.0,0.0842433697347894,0.08814657580158639
9.0,29.0,0.03298417650991762,0.05686515473131488


==> pics/RAA_scatter/fashion_MP_lenet_rate10_regression.txt <==
dataset,model,rate,a,b,r2,acc
fashion,lenet,10,0.9606525461962317,0.0,0.9080746153548381,0.8968100000000001


==> pics/RAA_scatter/fashion_MP_lenet_rate2.txt <==
class,model,before,after
0.0,0.0,-0.06627854903716976,-0.02031197396476266
1.0,0.0,0.09381997313031794,0.10537537874537087
2.0,0.0,-0.09202866099417817,-0.11569969700370325
3.0,0.0,0.00873264666368118,0.0021321961620469226
4.0,0.0,-0.12001791312136136,0.009987655706430275
5.0,0.0,0.08262427227944467,0.09415329368196608
6.0,0.0,-0.15248544558889385,-0.3154528111323084
7.0,0.0,0.08934169278996863,0.08405341712490177
8.0,0.0,0.09493954321540526,0.09639771069464703
9.0,0.0,0.061352440662785446,0.05936482998541123
0.0,1.0,-0.11948283548818542,-0.08385093167701864
1.0,1.0,0.09117253678109673,0.0858473824312334
2.0,1.0,-0.06932679447168974,-0.048358473824312305
3.0,1.0,0.03098528756130188,0.009316770186335485
4.0,1.0,-0.09161836825679899,-0.03504880212954743
5.0,1.0,0.0978600089166295,0.06255545696539486
6.0,1.0,-0.161836825679893,-0.2069653948535936
7.0,1.0,0.049933125278644616,0.07919254658385096
8.0,1.0,0.09563085153811858,0.08695652173913046
9.0,1.0,0.07668301382077572,0.05035492457852706
0.0,2.0,-0.05677146983668485,-0.10998233215547694
1.0,2.0,0.07654705032774131,0.07553003533568907
2.0,2.0,-0.04788356849238976,-0.04262367491166074
3.0,2.0,0.01877569158982338,0.025839222614841086
4.0,2.0,-0.09565603821797586,-0.0967314487632509
5.0,2.0,0.09210087768025772,0.08767667844522971
6.0,2.0,-0.18120208865681595,-0.15304770318021196
7.0,2.0,0.04543939562270852,0.06890459363957599
8.0,2.0,0.07654705032774131,0.08105123674911663
9.0,2.0,0.07210309965559378,0.06338339222614842
0.0,3.0,-0.03563474387527843,-0.03658536585365857
1.0,3.0,0.09020044543429839,0.07871396895787135
2.0,3.0,-0.05456570155902009,-0.027716186252771644
3.0,3.0,0.005567928730512255,0.008869179600886925
4.0,3.0,-0.004454342984409804,-0.03658536585365857
5.0,3.0,0.08685968819599105,0.07760532150776048
6.0,3.0,-0.3062360801781737,-0.27827050997782704
7.0,3.0,0.07349665924276164,0.06762749445676268
8.0,3.0,0.08240534521158124,0.08314855875831481
9.0,3.0,0.06236080178173713,0.06319290465631922
0.0,4.0,-0.04608550805108271,-0.02666666666666669
1.0,4.0,0.08939478067740146,0.08999999999999996
2.0,4.0,-0.023875624652970533,-0.05888888888888894
3.0,4.0,0.028317601332593093,-0.004444444444444448
4.0,4.0,-0.059411438089950024,-0.07888888888888895
5.0,4.0,0.08051082731815659,0.07999999999999995
6.0,4.0,-0.2826207662409772,-0.2222222222222223
7.0,4.0,0.08717379233759025,0.07777777777777772
8.0,4.0,0.08051082731815659,0.07777777777777772
9.0,4.0,0.04608550805108271,0.06555555555555549
0.0,5.0,-0.024824668818880093,-0.05433937104122686
1.0,5.0,0.08427028832238671,0.09123235915101673
2.0,5.0,-0.08048536123789383,-0.05433937104122686
3.0,5.0,0.009684960480908429,0.014557173019224358
4.0,5.0,-0.08827785817655576,-0.08323147016335157
5.0,5.0,0.07981743292886562,0.07567507500833419
6.0,5.0,-0.19069353222754093,-0.20435603955995116
7.0,5.0,0.08427028832238671,0.08345371707967546
8.0,5.0,0.08760992986752754,0.08345371707967546
9.0,5.0,0.03862852053879558,0.04789421046782966
0.0,6.0,-0.030074353567861516,-0.048517819473742604
1.0,6.0,0.08201087559649313,0.08582213833684917
2.0,6.0,-0.0944401287315504,-0.03408460086599306
3.0,6.0,0.012096326711796716,0.03919173975796615
4.0,6.0,-0.03895239152147378,-0.07849450427445319
5.0,6.0,0.09421817778271,0.09470411901854119
6.0,6.0,-0.24758628343136163,-0.261685355834351
7.0,6.0,0.07646210187548548,0.07582991006994563
8.0,6.0,0.08977915880590387,0.07916065282558014
9.0,6.0,0.05648651647985789,0.04807372043965805
0.0,7.0,-0.08295492302580582,-0.061048440610484436
1.0,7.0,0.08428397386200016,0.08051316080513159
2.0,7.0,-0.03200797430501721,-0.059942490599424934
3.0,7.0,0.0023258389633403374,0.014156160141561638
4.0,7.0,-0.03754568612249423,-0.05330679053306793
5.0,7.0,0.08539151622549557,0.0904667109046671
6.0,7.0,-0.23579576918817155,-0.19376244193762443
7.0,7.0,0.07985380440801854,0.04069896040698954
8.0,7.0,0.07653117731753233,0.07719531077195307
9.0,7.0,0.05991804186510125,0.06502986065029856
0.0,8.0,-0.09757723938653032,-0.0535298681148177
1.0,8.0,0.0791286952656145,0.07835531419705197
2.0,8.0,-0.06645921315847975,-0.05242158927186081
3.0,8.0,0.039119804400978,0.007425468247811193
4.0,8.0,-0.04645476772616143,-0.04023052199933503
5.0,8.0,0.08135141142476097,0.0850049872547933
6.0,8.0,-0.20204489886641483,-0.22863792530200602
7.0,8.0,0.053567459435429995,0.05397317965200041
8.0,8.0,0.08024005334518775,0.08389670841183641
9.0,8.0,0.0791286952656145,0.06616424692452619
0.0,9.0,-0.0336228011578713,-0.04608192341941228
1.0,9.0,0.09218436873747493,0.0886019590382903
2.0,9.0,-0.10598975729236244,-0.06277827248441675
3.0,9.0,0.0020040080160320904,-0.00378450578806763
4.0,9.0,-0.010242707637497201,-0.019367764915405133
5.0,9.0,0.08105099087063013,0.06411398040961708
6.0,9.0,-0.2562903584947673,-0.25756901157613526
7.0,9.0,0.062124248496993946,0.09082813891362423
8.0,9.0,0.09441104431084389,0.09194122885129119
9.0,9.0,0.07437096415052323,0.0540961709706144
0.0,10.0,-0.1040974529346622,-0.04598717665266413
1.0,10.0,0.08527131782945732,0.0789299137740438
2.0,10.0,-0.04097452934662241,-0.0625690913110767
3.0,10.0,0.017718715393134014,0.002653106345346085
4.0,10.0,-0.053156146179402036,-0.0625690913110767
5.0,10.0,0.08194905869324469,0.07671899181958879
6.0,10.0,-0.18936877076411965,-0.18638072076055712
7.0,10.0,0.050941306755260166,0.06566438204731374
8.0,10.0,0.08416389811738643,0.0800353747512713
9.0,10.0,0.0675526024363233,0.05350431129781119
0.0,11.0,-0.06714333594011847,-0.07067334446299388
1.0,11.0,0.08926376941123894,0.09293266555370064
2.0,11.0,-0.11518266115517815,-0.10072342793544788
3.0,11.0,0.0278181208803486,-0.01391207568169166
4.0,11.0,-0.05597139984359293,-0.04284919309961044
5.0,11.0,0.05798234834096743,0.0862548692264886
6.0,11.0,-0.18780024578259416,-0.1719532554257095
7.0,11.0,0.08479499497262873,0.08069003895381192
8.0,11.0,0.08702938219193383,0.0918196994991653
9.0,11.0,0.07920902692436595,0.048414023372287125
0.0,12.0,-0.037160288408208515,-0.07149181053563523
1.0,12.0,0.07931225734886302,0.0878707392651616
2.0,12.0,-0.05158069883527453,-0.07038512616201859
3.0,12.0,0.040488075429839135,0.020362992474546353
4.0,12.0,-0.11259012756516908,-0.06817175741478529
5.0,12.0,0.09373266777592903,0.07901726427622845
6.0,12.0,-0.18801996672212978,-0.18658698539176624
7.0,12.0,0.06932889628397117,0.0635236830455954
8.0,12.0,0.07265668330560178,0.0801239486498451
9.0,12.0,0.03383250138657802,0.0657370517928287
0.0,13.0,-0.026607538802660778,-0.07427937915742801
1.0,13.0,0.08093126385809307,0.08980044345898
2.0,13.0,-0.029933481152993373,-0.07427937915742801
3.0,13.0,0.016629711751662987,-0.013303769401330389
4.0,13.0,-0.08536585365853666,-0.05432372505543242
5.0,13.0,0.06762749445676268,0.08536585365853654
6.0,13.0,-0.25055432372505543,-0.1796008869179601
7.0,13.0,0.08093126385809307,0.07206208425720614
8.0,13.0,0.07871396895787135,0.08093126385809307
9.0,13.0,0.06762749445676268,0.06762749445676268
0.0,14.0,-0.03796904576327805,-0.031756606706639975
1.0,14.0,0.08228482351631218,0.07817010881634469
2.0,14.0,-0.029061351742567656,-0.0728403286697757
3.0,14.0,0.003229039082507531,0.01932045303131255
4.0,14.0,-0.07916713060906364,-0.042860315345325306
5.0,14.0,0.09341944104220017,0.07705973795247616
6.0,14.0,-0.24618639349738333,-0.25049966688874076
7.0,14.0,0.04554058568088179,0.07372862536087055
8.0,14.0,0.08896559403184497,0.08150122140795028
9.0,14.0,0.07894443825854577,0.06817677104152789
0.0,15.0,-0.04311017043555761,-0.0776591010235871
1.0,15.0,0.08499498718948414,0.09590565198041827
2.0,15.0,-0.036426423081207596,-0.0765465064530486
3.0,15.0,0.003676061044892469,-0.0031152647975078154
4.0,15.0,-0.06873120196056598,-0.009790832220738796
5.0,15.0,0.08053915561991748,0.06364040943480187
6.0,15.0,-0.23805280160409936,-0.21673342234089907
7.0,15.0,0.06605770301882578,0.08255451713395631
8.0,15.0,0.08165311351230914,0.07699154428126383
9.0,15.0,0.06939957669600079,0.06475300400534036
0.0,16.0,-0.08000000000000007,-0.08000000000000007
1.0,16.0,0.07888888888888883,0.07999999999999995
2.0,16.0,-0.07555555555555563,-0.08777777777777786
3.0,16.0,0.00555555555555556,0.01666666666666668
4.0,16.0,-0.02666666666666669,-0.04444444444444448
5.0,16.0,0.07444444444444438,0.08444444444444439
6.0,16.0,-0.21222222222222228,-0.19000000000000003
7.0,16.0,0.06444444444444437,0.053333333333333253
8.0,16.0,0.09222222222222218,0.08777777777777773
9.0,16.0,0.07888888888888883,0.07999999999999995
0.0,17.0,-0.05532009814856121,-0.11519198664440727
1.0,17.0,0.08744144546062907,0.08402893711741793
2.0,17.0,-0.06312737006468881,-0.06733444629938787
3.0,17.0,-0.001784519295114806,0.03728436282693388
4.0,17.0,-0.12223957171536909,-0.05509181969949915
5.0,17.0,0.08521079634173548,0.08959376739009463
6.0,17.0,-0.1690832032121347,-0.1897607122982749
7.0,17.0,0.08521079634173548,0.04952698942682247
8.0,17.0,0.08632612090118227,0.08514190317195328
9.0,17.0,0.06736560339058667,0.08180300500834727
0.0,18.0,-0.08989640191600769,-0.10317902955939756
1.0,18.0,0.08945081875905082,0.083100948131623
2.0,18.0,-0.06761724406817432,-0.019520356943669784
3.0,18.0,0.031525008354684185,0.01171221416620197
4.0,18.0,-0.03308454940403259,-0.08198549916341329
5.0,18.0,0.08833686086665915,0.09313998884551035
6.0,18.0,-0.2514202963127994,-0.20022308979364195
7.0,18.0,0.0794251977275258,0.07417735638594534
8.0,18.0,0.08833686086665915,0.07640825432236475
9.0,18.0,0.06494374512643411,0.06636921360847742
0.0,19.0,-0.0681284259984339,-0.038033807829181504
1.0,19.0,0.09408211209307524,0.08207295373665478
2.0,19.0,-0.03456762501398371,-0.049154804270462656
3.0,19.0,0.04038483051795505,0.006450177935943091
4.0,19.0,-0.09385837341984558,-0.0669483985765125
5.0,19.0,0.08625125853003686,0.08652135231316724
6.0,19.0,-0.24823805794831635,-0.24488434163701062
7.0,19.0,0.06947085803781176,0.08540925266903912
8.0,19.0,0.0817764850654435,0.08985765124555158
9.0,19.0,0.07282693813625678,0.048709964412811335
0.0,20.0,-0.07126948775055686,-0.113404349755881
1.0,20.0,0.08351893095768369,0.0796715490457168
2.0,20.0,-0.12360801781737192,-0.03683976919662673
3.0,20.0,0.0033407572383073528,0.01864181091877501
4.0,20.0,-0.021158129175946568,-0.08011540168664008
5.0,20.0,0.08797327394209349,0.08411007545494893
6.0,20.0,-0.1692650334075724,-0.16444740346205058
7.0,20.0,0.03897550111358578,0.05969818020417217
8.0,20.0,0.08574610244988859,0.08411007545494893
9.0,20.0,0.08574610244988859,0.06857523302263645
0.0,21.0,-0.05154180118000669,-0.06250000000000003
1.0,21.0,0.08427028832238671,0.08985765124555158
2.0,21.0,-0.06267393966380944,-0.07806939501779364
3.0,21.0,-0.005900033396415419,0.01312277580071178
4.0,21.0,-0.04263609039296449,-0.056939501779359455
5.0,21.0,0.07425136368696425,0.07873665480427043
6.0,21.0,-0.22965601692085055,-0.20262455516014238
7.0,21.0,0.08872314371590782,0.084297153024911
8.0,21.0,0.08872314371590782,0.08540925266903912
9.0,21.0,0.05643994211287985,0.048709964412811335
0.0,22.0,-0.044330585876587274,-0.054986642920747994
1.0,22.0,0.08710180441078183,0.08971504897595727
2.0,22.0,-0.08554243706838949,-0.09171861086375782
3.0,22.0,0.009133437291156142,0.006233303650935051
4.0,22.0,-0.06437959456449106,-0.06166518254674978
5.0,22.0,0.09712630875473373,0.08414959928762245
6.0,22.0,-0.20138115393183345,-0.20191451469278718
7.0,22.0,0.0659389619068834,0.0852626892252894
8.0,22.0,0.08487413677879253,0.0852626892252894
9.0,22.0,0.05145912229895289,0.05966162065894922
0.0,23.0,-0.032580896252640934,-0.07434159351039012
1.0,23.0,0.08640053374847102,0.08900988998777636
2.0,23.0,-0.05370843989769822,-0.05322813645960668
3.0,23.0,0.009674191037473636,0.025669518835426168
4.0,23.0,-0.028132992327365717,-0.01877986442938107
5.0,23.0,0.08528855776715222,0.08123124791643509
6.0,23.0,-0.2749916601801401,-0.2699188798755417
7.0,23.0,0.06082508617813852,0.05567285253917093
8.0,23.0,0.07305682197264537,0.08123124791643509
9.0,23.0,0.07416879795396418,0.08345371707967546
0.0,24.0,-0.06711037160288408,-0.08342602892102344
1.0,24.0,0.08264004437049363,0.082313681868743
2.0,24.0,-0.10371602884082076,-0.023359288097886562
3.0,24.0,0.032723239046034476,0.022246941045606247
4.0,24.0,-0.04714364947310037,-0.08898776418242499
5.0,24.0,0.07376594564614532,0.08342602892102331
6.0,24.0,-0.19689406544647808,-0.20355951056729704
7.0,24.0,0.07598447032723239,0.07675194660734143
8.0,24.0,0.08818635607321133,0.08676307007786424
9.0,24.0,0.06156405990016638,0.04783092324805331
0.0,25.0,-0.08728841686027224,-0.057417855957517486
1.0,25.0,0.0698086071468082,0.08197809492200459
2.0,25.0,-0.04524836818232111,-0.03750414868901432
3.0,25.0,0.037725412103108646,-0.01537780727956635
4.0,25.0,-0.03861046575948671,-0.044142051111848706
5.0,25.0,0.08087177785153218,0.07644650956964259
6.0,25.0,-0.2388538555149907,-0.21894014824648753
7.0,25.0,0.072021241287753,0.07644650956964259
8.0,25.0,0.07976546078105978,0.07865914371058738
9.0,25.0,0.0698086071468082,0.059851753512556616
0.0,26.0,0.008113815716349865,-0.08225395771061667
1.0,26.0,0.08814049127486931,0.08933909000332114
2.0,26.0,-0.06968989663221083,-0.09553858075943766
3.0,26.0,-0.026342114038012728,0.005203144027454929
4.0,26.0,-0.014115816383238906,-0.03907893280194841
5.0,26.0,0.08258308324997211,0.08158972655817556
6.0,26.0,-0.2808714015783039,-0.15974759216207238
7.0,26.0,0.0703567855951983,0.05169932469832831
8.0,26.0,0.07924863843503381,0.07826857079597031
9.0,26.0,0.06257641436034223,0.07051920735082473
0.0,27.0,-0.06916973963571356,-0.04634581105169337
1.0,27.0,0.08615487763995971,0.08957219251336902
2.0,27.0,-0.07810928595373792,-0.0586007130124777
3.0,27.0,0.036987372890825806,0.01827094474153307
4.0,27.0,-0.04123365739188741,-0.000668449197860889
5.0,27.0,0.07945021790144144,0.08288770053475938
6.0,27.0,-0.22784668678064596,-0.3014705882352941
7.0,27.0,0.07051067158341706,0.08288770053475938
8.0,27.0,0.08280254777070058,0.08400178253119432
9.0,27.0,0.060453681975639655,0.049465240641711226
0.0,28.0,-0.07871396895787146,-0.04100455606178469
1.0,28.0,0.08980044345898,0.08789865540615618
2.0,28.0,-0.043237250554323765,-0.04211579064340487
3.0,28.0,0.018847006651884716,0.010112234692743634
4.0,28.0,-0.04545454545454549,-0.0576730747860874
5.0,28.0,0.0798226164079822,0.09012112456939654
6.0,28.0,-0.2350332594235034,-0.2476941882431381
7.0,28.0,0.05875831485587576,0.06789643293699292
8.0,28.0,0.08314855875831481,0.08345371707967546
9.0,28.0,0.07206208425720614,0.04900544504944984
0.0,29.0,-0.09850679741475366,-0.05822108427028834
1.0,29.0,0.09427234232226434,0.0898363575642881
2.0,29.0,-0.07956318252730112,-0.03929644884782366
3.0,29.0,-0.014932025852462633,0.009684960480908429
4.0,29.0,-0.026075328727434784,-0.09607035511521755
5.0,29.0,0.07978604858480054,0.08872314371590782
6.0,29.0,-0.16536661466458658,-0.22520316152732944
7.0,29.0,0.09315801203476712,0.0675720805966826
8.0,29.0,0.0842433697347894,0.08872314371590782
9.0,29.0,0.03298417650991762,0.07425136368696425


==> pics/RAA_scatter/fashion_MP_lenet_rate20.txt <==
class,model,before,after
0.0,0.0,-0.06627854903716976,-0.07355101118517687
1.0,0.0,0.09381997313031794,0.10270025985764318
2.0,0.0,-0.09202866099417817,-0.08371935374533945
3.0,0.0,0.00873264666368118,0.002146650096034361
4.0,0.0,-0.12001791312136136,-0.07581064286521302
5.0,0.0,0.08262427227944467,0.08801265393740816
6.0,0.0,-0.15248544558889385,-0.20573946446729188
7.0,0.0,0.08934169278996863,0.08688283809739009
8.0,0.0,0.09493954321540526,0.09027228561744433
9.0,0.0,0.061352440662785446,0.06880578465710084
0.0,1.0,-0.11948283548818542,-0.030043884325419216
1.0,1.0,0.09117253678109673,0.08022954877911546
2.0,1.0,-0.06932679447168974,-0.031169123438730795
3.0,1.0,0.03098528756130188,0.02846854956678293
4.0,1.0,-0.09161836825679899,-0.08630583999099807
5.0,1.0,0.0978600089166295,0.07797907055249231
6.0,1.0,-0.161836825679893,-0.270845054574097
7.0,1.0,0.049933125278644616,0.06447620119275335
8.0,1.0,0.09563085153811858,0.09485765725216601
9.0,1.0,0.07668301382077572,0.07235287498593442
0.0,2.0,-0.05677146983668485,-0.060842081499040586
1.0,2.0,0.07654705032774131,0.09267411671746241
2.0,2.0,-0.04788356849238976,-0.013432667343944035
3.0,2.0,0.01877569158982338,0.00011287955751212212
4.0,2.0,-0.09565603821797586,-0.10825149565413701
5.0,2.0,0.09210087768025772,0.09380291229258375
6.0,2.0,-0.18120208865681595,-0.2448357602438198
7.0,2.0,0.04543939562270852,0.08364375211649164
8.0,2.0,0.07654705032774131,0.09944689016819049
9.0,2.0,0.07210309965559378,0.057681453888700794
0.0,3.0,-0.03563474387527843,-0.09315931593159314
1.0,3.0,0.09020044543429839,0.09698469846984692
2.0,3.0,-0.05456570155902009,-0.034653465346534705
3.0,3.0,0.005567928730512255,0.0058505850585058305
4.0,3.0,-0.004454342984409804,-0.07403240324032412
5.0,3.0,0.08685968819599105,0.08685868586858678
6.0,3.0,-0.3062360801781737,-0.21917191719171925
7.0,3.0,0.07349665924276164,0.055355535553555255
8.0,3.0,0.08240534521158124,0.08798379837983791
9.0,3.0,0.06236080178173713,0.08798379837983791
0.0,4.0,-0.04608550805108271,-0.028308245338126266
1.0,4.0,0.08939478067740146,0.0986295214558526
2.0,4.0,-0.023875624652970533,-0.04403504830375198
3.0,4.0,0.028317601332593093,0.025612221972590478
4.0,4.0,-0.059411438089950024,-0.082228712648843
5.0,4.0,0.08051082731815659,0.08514940462817341
6.0,4.0,-0.2826207662409772,-0.29117052347787015
7.0,4.0,0.08717379233759025,0.08964277690406648
8.0,4.0,0.08051082731815659,0.07953268928330709
9.0,4.0,0.04608550805108271,0.06717591552460117
0.0,5.0,-0.024824668818880093,-0.0698985343855694
1.0,5.0,0.08427028832238671,0.09808342728297628
2.0,5.0,-0.08048536123789383,-0.07440811724915451
3.0,5.0,0.009684960480908429,0.007891770011273964
4.0,5.0,-0.08827785817655576,-0.064261555806088
5.0,5.0,0.07981743292886562,0.08680947012401348
6.0,5.0,-0.19069353222754093,-0.2006764374295378
7.0,5.0,0.08427028832238671,0.037204058624577256
8.0,5.0,0.08760992986752754,0.08455467869222091
9.0,5.0,0.03862852053879558,0.09470124013528744
0.0,6.0,-0.030074353567861516,-0.038439860218690135
1.0,6.0,0.08201087559649313,0.10134144966745573
2.0,6.0,-0.0944401287315504,-0.04407620335926054
3.0,6.0,0.012096326711796716,0.006650884905873088
4.0,6.0,-0.03895239152147378,-0.053094352384173184
5.0,6.0,0.09421817778271,0.09006876338631492
6.0,6.0,-0.24758628343136163,-0.2999661819411566
7.0,6.0,0.07646210187548548,0.04835982414609407
8.0,6.0,0.08977915880590387,0.09457783789877125
9.0,6.0,0.05648651647985789,0.09457783789877125
0.0,7.0,-0.08295492302580582,-0.06242982259151132
1.0,7.0,0.08428397386200016,0.1015046036379969
2.0,7.0,-0.03200797430501721,-0.07141253087805972
3.0,7.0,0.0023258389633403374,0.008309005165057348
4.0,7.0,-0.03754568612249423,-0.027621827981136264
5.0,7.0,0.08539151622549557,0.08690770267235574
6.0,7.0,-0.23579576918817155,-0.2634179205030316
7.0,7.0,0.07985380440801854,0.07792499438580734
8.0,7.0,0.07653117731753233,0.0925218953514485
9.0,7.0,0.05991804186510125,0.05771390074107344
0.0,8.0,-0.09757723938653032,-0.05756207674943572
1.0,8.0,0.0791286952656145,0.0936794582392776
2.0,8.0,-0.06645921315847975,-0.07674943566591429
3.0,8.0,0.039119804400978,0.010158013544018067
4.0,8.0,-0.04645476772616143,-0.007900677200902942
5.0,8.0,0.08135141142476097,0.07336343115124147
6.0,8.0,-0.20204489886641483,-0.2618510158013544
7.0,8.0,0.053567459435429995,0.04401805869074496
8.0,8.0,0.08024005334518775,0.08690744920993224
9.0,8.0,0.0791286952656145,0.09593679458239274
0.0,9.0,-0.0336228011578713,-0.030017921146953456
1.0,9.0,0.09218436873747493,0.07750896057347662
2.0,9.0,-0.10598975729236244,-0.03225806451612909
3.0,9.0,0.0020040080160320904,0.0203853046594982
4.0,9.0,-0.010242707637497201,-0.041218637992831604
5.0,9.0,0.08105099087063013,0.09543010752688165
6.0,9.0,-0.2562903584947673,-0.3055555555555556
7.0,9.0,0.062124248496993946,0.061827956989247215
8.0,9.0,0.09441104431084389,0.08646953405017914
9.0,9.0,0.07437096415052323,0.06742831541218629
0.0,10.0,-0.1040974529346622,-0.051209904333145734
1.0,10.0,0.08527131782945732,0.09622960045019699
2.0,10.0,-0.04097452934662241,-0.038829487900956645
3.0,10.0,0.017718715393134014,0.008441193021947173
4.0,10.0,-0.053156146179402036,-0.04445694991558805
5.0,10.0,0.08194905869324469,0.06471581316826111
6.0,10.0,-0.18936877076411965,-0.2785593697242543
7.0,10.0,0.050941306755260166,0.08835115362971302
8.0,10.0,0.08416389811738643,0.09397861564434443
9.0,10.0,0.0675526024363233,0.061339335959482266
0.0,11.0,-0.06714333594011847,-0.06126593704163378
1.0,11.0,0.08926376941123894,0.09669412162924518
2.0,11.0,-0.11518266115517815,-0.11655195757644132
3.0,11.0,0.0278181208803486,-0.02403249464064085
4.0,11.0,-0.05597139984359293,-0.01839106397382374
5.0,11.0,0.05798234834096743,0.0876678325623378
6.0,11.0,-0.18780024578259416,-0.20455827597878826
7.0,11.0,0.08479499497262873,0.08315468802888411
8.0,11.0,0.08702938219193383,0.08541126029561096
9.0,11.0,0.07920902692436595,0.0718718266952499
0.0,12.0,-0.037160288408208515,-0.07378335949764529
1.0,12.0,0.07931225734886302,0.09217313298945945
2.0,12.0,-0.05158069883527453,-0.040143529939448364
3.0,12.0,0.040488075429839135,-0.01659564924871051
4.0,12.0,-0.11259012756516908,-0.05920610002242663
5.0,12.0,0.09373266777592903,0.08432383942588016
6.0,12.0,-0.18801996672212978,-0.21843462659789198
7.0,12.0,0.06932889628397117,0.08880915003363976
8.0,12.0,0.07265668330560178,0.09105180533751955
9.0,12.0,0.03383250138657802,0.05180533751962313
0.0,13.0,-0.026607538802660778,-0.01805869074492101
1.0,13.0,0.08093126385809307,0.09142212189616249
2.0,13.0,-0.029933481152993373,-0.08239277652370211
3.0,13.0,0.016629711751662987,0.007900677200902942
4.0,13.0,-0.08536585365853666,-0.11173814898419862
5.0,13.0,0.06762749445676268,0.09142212189616249
6.0,13.0,-0.25055432372505543,-0.22686230248306993
7.0,13.0,0.08093126385809307,0.08577878103837466
8.0,13.0,0.07871396895787135,0.09593679458239274
9.0,13.0,0.06762749445676268,0.0665914221218961
0.0,14.0,-0.03796904576327805,-0.05057575073380002
1.0,14.0,0.08228482351631218,0.0984420862497177
2.0,14.0,-0.029061351742567656,-0.02122375254007681
3.0,14.0,0.003229039082507531,0.0013547076089410464
4.0,14.0,-0.07916713060906364,-0.09911944005418828
5.0,14.0,0.09341944104220017,0.07021901106344539
6.0,14.0,-0.24618639349738333,-0.24475050801535334
7.0,14.0,0.04554058568088179,0.0826371641454052
8.0,14.0,0.08896559403184497,0.08376608715285609
9.0,14.0,0.07894443825854577,0.07925039512305253
0.0,15.0,-0.04311017043555761,-0.028107009820521542
1.0,15.0,0.08499498718948414,0.09718929901794779
2.0,15.0,-0.036426423081207596,-0.04278135229709904
3.0,15.0,0.003676061044892469,0.021559995484817705
4.0,15.0,-0.06873120196056598,-0.08567558415171009
5.0,15.0,0.08053915561991748,0.09041652556721971
6.0,15.0,-0.23805280160409936,-0.30014674342476577
7.0,15.0,0.06605770301882578,0.09041652556721971
8.0,15.0,0.08165311351230914,0.08590134326673433
9.0,15.0,0.06939957669600079,0.07122700079015683
0.0,16.0,-0.08000000000000007,-0.02181245783674384
1.0,16.0,0.07888888888888883,0.0962446593208905
2.0,16.0,-0.07555555555555563,-0.02181245783674384
3.0,16.0,0.00555555555555556,-0.003822801888913828
4.0,16.0,-0.02666666666666669,-0.10501461659545754
5.0,16.0,0.07444444444444438,0.07600629637958174
6.0,16.0,-0.21222222222222228,-0.2657971666291882
7.0,16.0,0.06444444444444437,0.08837418484371487
8.0,16.0,0.09222222222222218,0.091747245333933
9.0,16.0,0.07888888888888883,0.06588711490892735
0.0,17.0,-0.05532009814856121,-0.04378402903811261
1.0,17.0,0.08744144546062907,0.10367513611615237
2.0,17.0,-0.06312737006468881,-0.08688747731397459
3.0,17.0,-0.001784519295114806,0.03107985480943736
4.0,17.0,-0.12223957171536909,-0.06533575317604366
5.0,17.0,0.08521079634173548,0.07758620689655162
6.0,17.0,-0.1690832032121347,-0.29333030852994557
7.0,17.0,0.08521079634173548,0.086660617059891
8.0,17.0,0.08632612090118227,0.10707803992740463
9.0,17.0,0.06736560339058667,0.08325771324863873
0.0,18.0,-0.08989640191600769,-0.06905890318212597
1.0,18.0,0.08945081875905082,0.10133152787181222
2.0,18.0,-0.06761724406817432,-0.06793048973143763
3.0,18.0,0.031525008354684185,0.005416384563304025
4.0,18.0,-0.03308454940403259,-0.05438952832317764
5.0,18.0,0.08833686086665915,0.09456104716768222
6.0,18.0,-0.2514202963127994,-0.2349356804333107
7.0,18.0,0.0794251977275258,0.05619498984427902
8.0,18.0,0.08833686086665915,0.08214849921011055
9.0,18.0,0.06494374512643411,0.0866621530128639
0.0,19.0,-0.0681284259984339,-0.09922113105316624
1.0,19.0,0.09408211209307524,0.10170448131843318
2.0,19.0,-0.03456762501398371,-0.06309967264928328
3.0,19.0,0.04038483051795505,0.0238175866350604
4.0,19.0,-0.09385837341984558,-0.05294051247319116
5.0,19.0,0.08625125853003686,0.0825149565413703
6.0,19.0,-0.24823805794831635,-0.22338864431651437
7.0,19.0,0.06947085803781176,0.09154532114234107
8.0,19.0,0.0817764850654435,0.0779997742408849
9.0,19.0,0.07282693813625678,0.06106784061406471
0.0,20.0,-0.07126948775055686,-0.020338983050847477
1.0,20.0,0.08351893095768369,0.09717514124293782
2.0,20.0,-0.12360801781737192,-0.04971751412429383
3.0,20.0,0.0033407572383073528,-0.0022598870056497193
4.0,20.0,-0.021158129175946568,-0.030508474576271212
5.0,20.0,0.08797327394209349,0.08587570621468922
6.0,20.0,-0.1692650334075724,-0.3107344632768362
7.0,20.0,0.03897550111358578,0.06892655367231632
8.0,20.0,0.08574610244988859,0.09039548022598866
9.0,20.0,0.08574610244988859,0.07118644067796603
0.0,21.0,-0.05154180118000669,-0.03414854051617265
1.0,21.0,0.08427028832238671,0.09207708779443255
2.0,21.0,-0.06267393966380944,-0.04992674405499832
3.0,21.0,-0.005900033396415419,0.026710244562154914
4.0,21.0,-0.04263609039296449,-0.07922912205567455
5.0,21.0,0.07425136368696425,0.08531500056350726
6.0,21.0,-0.22965601692085055,-0.27758368082948265
7.0,21.0,0.08872314371590782,0.08982305871745745
8.0,21.0,0.08872314371590782,0.07967992787106952
9.0,21.0,0.05643994211287985,0.0672827679477065
0.0,22.0,-0.044330585876587274,-0.04649330181245075
1.0,22.0,0.08710180441078183,0.10097939885173929
2.0,22.0,-0.08554243706838949,-0.05212203084543511
3.0,22.0,0.009133437291156142,-0.011595181807947738
4.0,22.0,-0.06437959456449106,-0.027355623100303938
5.0,22.0,0.09712630875473373,0.09084768659236744
6.0,22.0,-0.20138115393183345,-0.29753461668355285
7.0,22.0,0.0659389619068834,0.08521895755938308
8.0,22.0,0.08487413677879253,0.08747044917257682
9.0,22.0,0.05145912229895289,0.07058426207362375
0.0,23.0,-0.032580896252640934,-0.12156066756878665
1.0,23.0,0.08640053374847102,0.09156517816869636
2.0,23.0,-0.05370843989769822,-0.08885881822282361
3.0,23.0,0.009674191037473636,0.025033829499323406
4.0,23.0,-0.028132992327365717,-0.10126296797474063
5.0,23.0,0.08528855776715222,0.09494812810103737
6.0,23.0,-0.2749916601801401,-0.13960306720793866
7.0,23.0,0.06082508617813852,0.08254397834912035
8.0,23.0,0.07305682197264537,0.09156517816869636
9.0,23.0,0.07416879795396418,0.06562922868741533
0.0,24.0,-0.06711037160288408,-0.050782569530458316
1.0,24.0,0.08264004437049363,0.09559734264159439
2.0,24.0,-0.10371602884082076,-0.0845625492624705
3.0,24.0,0.032723239046034476,0.011147393311564035
4.0,24.0,-0.04714364947310037,-0.05190856885485872
5.0,24.0,0.07376594564614532,0.08658934804639114
6.0,24.0,-0.19689406544647808,-0.25008444994933
7.0,24.0,0.07598447032723239,0.06632136020718382
8.0,24.0,0.08818635607321133,0.0978493412903952
9.0,24.0,0.06156405990016638,0.0798333520999887
0.0,25.0,-0.08728841686027224,-0.08988890135787224
1.0,25.0,0.0698086071468082,0.08517562563124224
2.0,25.0,-0.04524836818232111,-0.04836718662327463
3.0,25.0,0.037725412103108646,-0.013578722926719784
4.0,25.0,-0.03861046575948671,-0.03041185052182697
5.0,25.0,0.08087177785153218,0.09078666816294464
6.0,25.0,-0.2388538555149907,-0.21445404556166542
7.0,25.0,0.072021241287753,0.07283133206149697
8.0,25.0,0.07976546078105978,0.07956458309953986
9.0,25.0,0.0698086071468082,0.06834249803613507
0.0,26.0,0.008113815716349865,-0.00474469046543152
1.0,26.0,0.08814049127486931,0.09353818346136465
2.0,26.0,-0.06968989663221083,-0.03524627202892003
3.0,26.0,-0.026342114038012728,0.014460009037505687
4.0,26.0,-0.014115816383238906,-0.0849525530953456
5.0,26.0,0.08258308324997211,0.0686850429281518
6.0,26.0,-0.2808714015783039,-0.31089019430637144
7.0,26.0,0.0703567855951983,0.087889742431089
8.0,26.0,0.07924863843503381,0.10144600090375056
9.0,26.0,0.06257641436034223,0.06981473113420693
0.0,27.0,-0.06916973963571356,-0.05756207674943572
1.0,27.0,0.08615487763995971,0.09593679458239274
2.0,27.0,-0.07810928595373792,-0.07449209932279917
3.0,27.0,0.036987372890825806,0.007900677200902942
4.0,27.0,-0.04123365739188741,-0.022573363431151263
5.0,27.0,0.07945021790144144,0.07223476297968391
6.0,27.0,-0.22784668678064596,-0.26636568848758463
7.0,27.0,0.07051067158341706,0.0665914221218961
8.0,27.0,0.08280254777070058,0.08690744920993224
9.0,27.0,0.060453681975639655,0.09142212189616249
0.0,28.0,-0.07871396895787146,-0.06582221216919253
1.0,28.0,0.08980044345898,0.10382266455553042
2.0,28.0,-0.043237250554323765,-0.057905451255372116
3.0,28.0,0.018847006651884716,0.028047952951820904
4.0,28.0,-0.04545454545454549,-0.0827866998416647
5.0,28.0,0.0798226164079822,0.07781045012440621
6.0,28.0,-0.2350332594235034,-0.25469350825605064
7.0,28.0,0.05875831485587576,0.0551911332277766
8.0,28.0,0.08314855875831481,0.0970368694865415
9.0,28.0,0.07206208425720614,0.09929880117620447
0.0,29.0,-0.09850679741475366,-0.0859789854253756
1.0,29.0,0.09427234232226434,0.10270025985764318
2.0,29.0,-0.07956318252730112,-0.08145972206530341
3.0,29.0,-0.014932025852462633,0.002146650096034361
4.0,29.0,-0.026075328727434784,-0.06112303694497801
5.0,29.0,0.07978604858480054,0.09479154897751664
6.0,29.0,-0.16536661466458658,-0.19557112190712916
7.0,29.0,0.09315801203476712,0.040560388656649016
8.0,29.0,0.0842433697347894,0.08914246977742625
9.0,29.0,0.03298417650991762,0.09479154897751664


==> pics/RAA_scatter/fashion_MP_lenet_rate20_regression.txt <==
dataset,model,rate,a,b,r2,acc
fashion,lenet,20,1.0463656969239765,0.0,0.914644519039745,0.8872233333333335


==> pics/RAA_scatter/fashion_MP_lenet_rate2_regression.txt <==
dataset,model,rate,a,b,r2,acc
fashion,lenet,2,0.9416820061841314,0.0,0.9168509498840427,0.9002933333333334


==> pics/RAA_scatter/fashion_MP_lenet_rate4.txt <==
class,model,before,after
0.0,0.0,-0.06627854903716976,-0.030526668903052657
1.0,0.0,0.09381997313031794,0.09806552610980655
2.0,0.0,-0.09202866099417817,-0.07972716090797276
3.0,0.0,0.00873264666368118,-0.017108352901710814
4.0,0.0,-0.12001791312136136,-0.07860896790786093
5.0,0.0,0.08262427227944467,0.09135636810913564
6.0,0.0,-0.15248544558889385,-0.2105557419210556
7.0,0.0,0.08934169278996863,0.0566923851056692
8.0,0.0,0.09493954321540526,0.08576540310857653
9.0,0.0,0.061352440662785446,0.08464721010846471
0.0,1.0,-0.11948283548818542,-0.03653374916462469
1.0,1.0,0.09117253678109673,0.08598797059478717
2.0,1.0,-0.06932679447168974,-0.054355090220539165
3.0,1.0,0.03098528756130188,-0.009801737580752985
4.0,1.0,-0.09161836825679899,-0.06103809311650709
5.0,1.0,0.0978600089166295,0.09601247493873907
6.0,1.0,-0.161836825679893,-0.22143016261973722
7.0,1.0,0.049933125278644616,0.04700378703497427
8.0,1.0,0.09563085153811858,0.08598797059478717
9.0,1.0,0.07668301382077572,0.0681666295388727
0.0,2.0,-0.05677146983668485,-0.05406905739980012
1.0,2.0,0.07654705032774131,0.08471189075163765
2.0,2.0,-0.04788356849238976,-0.06850227600754966
3.0,2.0,0.01877569158982338,-0.006328411235705482
4.0,2.0,-0.09565603821797586,-0.06184079049628064
5.0,2.0,0.09210087768025772,0.08471189075163765
6.0,2.0,-0.18120208865681595,-0.19062951038081488
7.0,2.0,0.04543939562270852,0.07694015765515713
8.0,2.0,0.07654705032774131,0.08138114799600316
9.0,2.0,0.07210309965559378,0.05362495836571557
0.0,3.0,-0.03563474387527843,-0.0557653854698956
1.0,3.0,0.09020044543429839,0.0819817818262608
2.0,3.0,-0.05456570155902009,-0.04687847145078873
3.0,3.0,0.005567928730512255,0.014219062430571021
4.0,3.0,-0.004454342984409804,-0.07131748500333263
5.0,3.0,0.08685968819599105,0.07642746056431901
6.0,3.0,-0.3062360801781737,-0.19017996000888693
7.0,3.0,0.07349665924276164,0.05087758275938675
8.0,3.0,0.08240534521158124,0.07531659631193065
9.0,3.0,0.06236080178173713,0.06531881804043542
0.0,4.0,-0.04608550805108271,-0.05760905760905767
1.0,4.0,0.08939478067740146,0.08669108669108663
2.0,4.0,-0.023875624652970533,-0.04539904539904545
3.0,4.0,0.028317601332593093,0.023421023421023427
4.0,4.0,-0.059411438089950024,-0.07425907425907434
5.0,4.0,0.08051082731815659,0.08669108669108663
6.0,4.0,-0.2826207662409772,-0.2363192363192364
7.0,4.0,0.08717379233759025,0.06893106893106886
8.0,4.0,0.08051082731815659,0.08003108003107996
9.0,4.0,0.04608550805108271,0.06782106782106774
0.0,5.0,-0.024824668818880093,-0.07113527910331821
1.0,5.0,0.08427028832238671,0.08644989457329927
2.0,5.0,-0.08048536123789383,-0.07002552435911669
3.0,5.0,0.009684960480908429,0.004328043502385989
4.0,5.0,-0.08827785817655576,-0.08223282654533354
5.0,5.0,0.07981743292886562,0.08312063034069467
6.0,5.0,-0.19069353222754093,-0.1610254133836422
7.0,5.0,0.08427028832238671,0.059815780712462484
8.0,5.0,0.08760992986752754,0.08534013982909773
9.0,5.0,0.03862852053879558,0.06536455443347015
0.0,6.0,-0.030074353567861516,-0.055450605622847045
1.0,6.0,0.08201087559649313,0.086787420824536
2.0,6.0,-0.0944401287315504,-0.05100566729636632
3.0,6.0,0.012096326711796716,0.00011112345816200576
4.0,6.0,-0.03895239152147378,-0.05100566729636632
5.0,6.0,0.09421817778271,0.08234248249805527
6.0,6.0,-0.24758628343136163,-0.2254694966107346
7.0,6.0,0.07646210187548548,0.07567507500833419
8.0,6.0,0.08977915880590387,0.07900877875319473
9.0,6.0,0.05648651647985789,0.059006556284031474
0.0,7.0,-0.08295492302580582,-0.02587350729765588
1.0,7.0,0.08428397386200016,0.08137992038920831
2.0,7.0,-0.03200797430501721,-0.05683325961963733
3.0,7.0,0.0023258389633403374,0.0006634232640425088
4.0,7.0,-0.03754568612249423,-0.0513047324192835
5.0,7.0,0.08539151622549557,0.07585139318885449
6.0,7.0,-0.23579576918817155,-0.23927465723131364
7.0,7.0,0.07985380440801854,0.08137992038920831
8.0,7.0,0.07653117731753233,0.08359133126934985
9.0,7.0,0.05991804186510125,0.050420168067226864
0.0,8.0,-0.09757723938653032,-0.03839732888146909
1.0,8.0,0.0791286952656145,0.07846410684474124
2.0,8.0,-0.06645921315847975,-0.04396215915414578
3.0,8.0,0.039119804400978,0.0005564830272677306
4.0,8.0,-0.04645476772616143,-0.048414023372287125
5.0,8.0,0.08135141142476097,0.08736783528102395
6.0,8.0,-0.20204489886641483,-0.23761825264329428
7.0,8.0,0.053567459435429995,0.05175292153589314
8.0,8.0,0.08024005334518775,0.07957707289927658
9.0,8.0,0.0791286952656145,0.07067334446299388
0.0,9.0,-0.0336228011578713,-0.07013044932545441
1.0,9.0,0.09218436873747493,0.08930761511874227
2.0,9.0,-0.10598975729236244,-0.046716467833649286
3.0,9.0,0.0020040080160320904,-0.004348310848478107
4.0,9.0,-0.010242707637497201,-0.0534061768313079
5.0,9.0,0.08105099087063013,0.0915375181179618
6.0,9.0,-0.2562903584947673,-0.2295685137696511
7.0,9.0,0.062124248496993946,0.07481324562381529
8.0,9.0,0.09441104431084389,0.08484780912030321
9.0,9.0,0.07437096415052323,0.06366373062771762
0.0,10.0,-0.1040974529346622,-0.06454112697885533
1.0,10.0,0.08527131782945732,0.07605446695450015
2.0,10.0,-0.04097452934662241,-0.073397542344736
3.0,10.0,0.017718715393134014,0.032879442045832014
4.0,10.0,-0.053156146179402036,-0.04350714048488875
5.0,10.0,0.08194905869324469,0.07716151887523523
6.0,10.0,-0.18936877076411965,-0.2128860843573564
7.0,10.0,0.050941306755260166,0.0660909996678844
8.0,10.0,0.08416389811738643,0.07605446695450015
9.0,10.0,0.0675526024363233,0.0660909996678844
0.0,11.0,-0.06714333594011847,-0.07745381704874249
1.0,11.0,0.08926376941123894,0.08502114400178058
2.0,11.0,-0.11518266115517815,-0.07077676385488536
3.0,11.0,0.0278181208803486,-0.0006677053193856376
4.0,11.0,-0.05597139984359293,-0.06298686846205206
5.0,11.0,0.05798234834096743,0.08502114400178058
6.0,11.0,-0.18780024578259416,-0.1731582461606944
7.0,11.0,0.08479499497262873,0.061651457823280666
8.0,11.0,0.08702938219193383,0.08835967059870914
9.0,11.0,0.07920902692436595,0.06498998442020923
0.0,12.0,-0.037160288408208515,-0.00917837000995242
1.0,12.0,0.07931225734886302,0.08481698551365696
2.0,12.0,-0.05158069883527453,-0.05672896162777841
3.0,12.0,0.040488075429839135,0.02841977219949138
4.0,12.0,-0.11259012756516908,-0.040141545947141435
5.0,12.0,0.09373266777592903,0.08149950237752956
6.0,12.0,-0.18801996672212978,-0.29005860886873824
7.0,12.0,0.06932889628397117,0.06380625898485014
8.0,12.0,0.07265668330560178,0.07928784695344464
9.0,12.0,0.03383250138657802,0.058277120424637806
0.0,13.0,-0.026607538802660778,-0.020435362061306056
1.0,13.0,0.08093126385809307,0.08618391825855176
2.0,13.0,-0.029933481152993373,-0.054864504664593514
3.0,13.0,0.016629711751662987,-0.00932918702798752
4.0,13.0,-0.08536585365853666,-0.058196357174589076
5.0,13.0,0.06762749445676268,0.07618836072856508
6.0,13.0,-0.25055432372505543,-0.24922256774766763
7.0,13.0,0.08093126385809307,0.08951577076854732
8.0,13.0,0.07871396895787135,0.0850733007552199
9.0,13.0,0.06762749445676268,0.05508662816525986
0.0,14.0,-0.03796904576327805,-0.08150783943066833
1.0,14.0,0.08228482351631218,0.0819526298231958
2.0,14.0,-0.029061351742567656,-0.03814077615923496
3.0,14.0,0.003229039082507531,0.0007783831869232002
4.0,14.0,-0.07916713060906364,-0.0737240075614367
5.0,14.0,0.09341944104220017,0.08640053374847102
6.0,14.0,-0.24618639349738333,-0.18714555765595464
7.0,14.0,0.04554058568088179,0.06527299010341374
8.0,14.0,0.08896559403184497,0.07639274991660179
9.0,14.0,0.07894443825854577,0.06972089402868896
0.0,15.0,-0.04311017043555761,-0.04016866400355083
1.0,15.0,0.08499498718948414,0.08411007545494893
2.0,15.0,-0.036426423081207596,-0.023524189968930312
3.0,15.0,0.003676061044892469,0.013093652907234835
4.0,15.0,-0.06873120196056598,-0.08455392809587223
5.0,15.0,0.08053915561991748,0.0830004438526409
6.0,15.0,-0.23805280160409936,-0.2598757212605415
7.0,15.0,0.06605770301882578,0.07190412782956056
8.0,15.0,0.08165311351230914,0.0896582334664891
9.0,15.0,0.06939957669600079,0.06635596981802037
0.0,16.0,-0.08000000000000007,-0.04137010676156585
1.0,16.0,0.07888888888888883,0.08096085409252667
2.0,16.0,-0.07555555555555563,-0.052491103202847
3.0,16.0,0.00555555555555556,0.01757117437722424
4.0,16.0,-0.02666666666666669,-0.07473309608540929
5.0,16.0,0.07444444444444438,0.07428825622775798
6.0,16.0,-0.21222222222222228,-0.22375444839857656
7.0,16.0,0.06444444444444437,0.07206405693950174
8.0,16.0,0.09222222222222218,0.0754003558718861
9.0,16.0,0.07888888888888883,0.07206405693950174
0.0,17.0,-0.05532009814856121,-0.05902004454342989
1.0,17.0,0.08744144546062907,0.08685968819599105
2.0,17.0,-0.06312737006468881,-0.026726057906458822
3.0,17.0,-0.001784519295114806,0.001113585746102451
4.0,17.0,-0.12223957171536909,-0.10690423162583516
5.0,17.0,0.08521079634173548,0.08351893095768369
6.0,17.0,-0.1690832032121347,-0.20378619153674837
7.0,17.0,0.08521079634173548,0.08685968819599105
8.0,17.0,0.08632612090118227,0.07795100222717144
9.0,17.0,0.06736560339058667,0.060133630289532225
0.0,18.0,-0.08989640191600769,-0.022765130483064923
1.0,18.0,0.08945081875905082,0.08495280399777903
2.0,18.0,-0.06761724406817432,-0.02609661299278175
3.0,18.0,0.031525008354684185,-0.007218212104386397
4.0,18.0,-0.03308454940403259,-0.06163242642976124
5.0,18.0,0.08833686086665915,0.0816213214880622
6.0,18.0,-0.2514202963127994,-0.26596335369239305
7.0,18.0,0.0794251977275258,0.07495835646862854
8.0,18.0,0.08833686086665915,0.0816213214880622
9.0,18.0,0.06494374512643411,0.06052193225985563
0.0,19.0,-0.0681284259984339,-0.09748497663031372
1.0,19.0,0.09408211209307524,0.0839083018028044
2.0,19.0,-0.03456762501398371,-0.03850434008457597
3.0,19.0,0.04038483051795505,0.024927665257066644
4.0,19.0,-0.09385837341984558,-0.048519919875361646
5.0,19.0,0.08625125853003686,0.07723124860894727
6.0,19.0,-0.24823805794831635,-0.21322056532383707
7.0,19.0,0.06947085803781176,0.07834409080792346
8.0,19.0,0.0817764850654435,0.06944135321611397
9.0,19.0,0.07282693813625678,0.06387714222123304
0.0,20.0,-0.07126948775055686,-0.04165743407932636
1.0,20.0,0.08351893095768369,0.07467316640815425
2.0,20.0,-0.12360801781737192,-0.03168623975182801
3.0,20.0,0.0033407572383073528,0.004874806115665932
4.0,20.0,-0.021158129175946568,-0.057168180810990454
5.0,20.0,0.08797327394209349,0.08021271881231999
6.0,20.0,-0.1692650334075724,-0.23332594726346112
7.0,20.0,0.03897550111358578,0.0713494349656548
8.0,20.0,0.08574610244988859,0.08353645025481944
9.0,20.0,0.08574610244988859,0.0491912253489918
0.0,21.0,-0.05154180118000669,-0.06361209964412814
1.0,21.0,0.08427028832238671,0.08207295373665478
2.0,21.0,-0.06267393966380944,-0.0602758007117438
3.0,21.0,-0.005900033396415419,0.018683274021352354
4.0,21.0,-0.04263609039296449,-0.049154804270462656
5.0,21.0,0.07425136368696425,0.07984875444839855
6.0,21.0,-0.22965601692085055,-0.22931494661921714
7.0,21.0,0.08872314371590782,0.05760676156583625
8.0,21.0,0.08872314371590782,0.0831850533807829
9.0,21.0,0.05643994211287985,0.08096085409252667
0.0,22.0,-0.044330585876587274,-0.018226545901822634
1.0,22.0,0.08710180441078183,0.09247456110924746
2.0,22.0,-0.08554243706838949,-0.06742703790674273
3.0,22.0,0.009133437291156142,0.020910209102091078
4.0,22.0,-0.06437959456449106,-0.014871966901487173
5.0,22.0,0.09712630875473373,0.08911998210891199
6.0,22.0,-0.20138115393183345,-0.34026612993402666
7.0,22.0,0.0659389619068834,0.07234708710723468
8.0,22.0,0.08487413677879253,0.09694733310969474
9.0,22.0,0.05145912229895289,0.06899250810689922
0.0,23.0,-0.032580896252640934,-0.04156915190014488
1.0,23.0,0.08640053374847102,0.09216538504402094
2.0,23.0,-0.05370843989769822,-0.039340242951075445
3.0,23.0,0.009674191037473636,0.03644266131728526
4.0,23.0,-0.028132992327365717,-0.09729187562688058
5.0,23.0,0.08528855776715222,0.08547865819681265
6.0,23.0,-0.2749916601801401,-0.25331550206174075
7.0,23.0,0.06082508617813852,0.09439429399309038
8.0,23.0,0.07305682197264537,0.08324974924774321
9.0,23.0,0.07416879795396418,0.03978602474088941
0.0,24.0,-0.06711037160288408,-0.06813627254509022
1.0,24.0,0.08264004437049363,0.08439100423068356
2.0,24.0,-0.10371602884082076,-0.03918949009129371
3.0,24.0,0.032723239046034476,0.026497439323090673
4.0,24.0,-0.04714364947310037,-0.11044310843910038
5.0,24.0,0.07376594564614532,0.08773101759073701
6.0,24.0,-0.19689406544647808,-0.20062346916054333
7.0,24.0,0.07598447032723239,0.0643509240703629
8.0,24.0,0.08818635607321133,0.08550434201736805
9.0,24.0,0.06156405990016638,0.06991761300378531
0.0,25.0,-0.08728841686027224,-0.08045977011494262
1.0,25.0,0.0698086071468082,0.07758620689655164
2.0,25.0,-0.04524836818232111,-0.0683023872679046
3.0,25.0,0.037725412103108646,0.014588859416445612
4.0,25.0,-0.03861046575948671,-0.03625110521662251
5.0,25.0,0.08087177785153218,0.07979664014146765
6.0,25.0,-0.2388538555149907,-0.19982316534040678
7.0,25.0,0.072021241287753,0.07869142351900965
8.0,25.0,0.07976546078105978,0.07537577365163564
9.0,25.0,0.0698086071468082,0.0587975243147656
0.0,26.0,0.008113815716349865,-0.06353774629178659
1.0,26.0,0.08814049127486931,0.07482842594642461
2.0,26.0,-0.06968989663221083,-0.11334956829754254
3.0,26.0,-0.026342114038012728,0.023909674562762967
4.0,26.0,-0.014115816383238906,-0.030329864954615874
5.0,26.0,0.08258308324997211,0.07814921408014168
6.0,26.0,-0.2808714015783039,-0.17312375470444985
7.0,26.0,0.0703567855951983,0.060438344033650636
8.0,26.0,0.07924863843503381,0.077042284702236
9.0,26.0,0.06257641436034223,0.06597299092317908
0.0,27.0,-0.06916973963571356,-0.09860724233983277
1.0,27.0,0.08615487763995971,0.08300835654596102
2.0,27.0,-0.07810928595373792,-0.06183844011142061
3.0,27.0,0.036987372890825806,-0.01169916434540385
4.0,27.0,-0.04123365739188741,-0.022841225626740905
5.0,27.0,0.07945021790144144,0.08635097493036213
6.0,27.0,-0.22784668678064596,-0.18885793871866294
7.0,27.0,0.07051067158341706,0.08300835654596102
8.0,27.0,0.08280254777070058,0.08412256267409472
9.0,27.0,0.060453681975639655,0.04735376044568243
0.0,28.0,-0.07871396895787146,-0.04544441969258193
1.0,28.0,0.08980044345898,0.09378480730674976
2.0,28.0,-0.043237250554323765,-0.026509244820672802
3.0,28.0,0.018847006651884716,0.03363778124303854
4.0,28.0,-0.04545454545454549,-0.09445310759634673
5.0,28.0,0.0798226164079822,0.08598797059478717
6.0,28.0,-0.2350332594235034,-0.2548451770995767
7.0,28.0,0.05875831485587576,0.05814212519492082
8.0,28.0,0.08314855875831481,0.08598797059478717
9.0,28.0,0.07206208425720614,0.0637112942748941
0.0,29.0,-0.09850679741475366,-0.0431686693368937
1.0,29.0,0.09427234232226434,0.08255451713395631
2.0,29.0,-0.07956318252730112,-0.0776591010235871
3.0,29.0,-0.014932025852462633,0.030262572318647086
4.0,29.0,-0.026075328727434784,-0.0420560747663552
5.0,29.0,0.07978604858480054,0.07921673342234081
6.0,29.0,-0.16536661466458658,-0.23676012461059187
7.0,29.0,0.09315801203476712,0.07365376056964833
8.0,29.0,0.0842433697347894,0.0858923008455718
9.0,29.0,0.03298417650991762,0.04806408544726291


==> pics/RAA_scatter/fashion_MP_lenet_rate4_regression.txt <==
dataset,model,rate,a,b,r2,acc
fashion,lenet,4,0.9447647454516552,0.0,0.916581790770218,0.8997333333333335


==> pics/RAA_scatter/fashion_MP_lenet_rate50.txt <==
class,model,before,after
0.0,0.0,-0.06627854903716976,-0.008902854150301162
1.0,0.0,0.09381997313031794,0.23985336475517138
2.0,0.0,-0.09202866099417817,-0.07698350353495689
3.0,0.0,0.00873264666368118,0.032992930086410056
4.0,0.0,-0.12001791312136136,-0.17910447761194034
5.0,0.0,0.08262427227944467,0.000261848651479416
6.0,0.0,-0.15248544558889385,-0.515579994763027
7.0,0.0,0.08934169278996863,0.18355590468709085
8.0,0.0,0.09493954321540526,0.1403508771929824
9.0,0.0,0.061352440662785446,0.18355590468709085
0.0,1.0,-0.11948283548818542,-0.009076215342533847
1.0,1.0,0.09117253678109673,0.17866467735919425
2.0,1.0,-0.06932679447168974,-0.07870197687430067
3.0,1.0,0.03098528756130188,0.07795598657217453
4.0,1.0,-0.09161836825679899,-0.05756558498072859
5.0,1.0,0.0978600089166295,0.10406564714658709
6.0,1.0,-0.161836825679893,-0.6095984085540221
7.0,1.0,0.049933125278644616,0.10157901280616685
8.0,1.0,0.09563085153811858,0.16001491980604257
9.0,1.0,0.07668301382077572,0.13266194206141987
0.0,2.0,-0.05677146983668485,-0.03499742665980443
1.0,2.0,0.07654705032774131,0.21204323211528558
2.0,2.0,-0.04788356849238976,0.004889346371590357
3.0,2.0,0.01877569158982338,0.04863612969634579
4.0,2.0,-0.09565603821797586,-0.07617086978898614
5.0,2.0,0.09210087768025772,0.08723623262995364
6.0,2.0,-0.18120208865681595,-0.6371590324240864
7.0,2.0,0.04543939562270852,0.1760164693772517
8.0,2.0,0.07654705032774131,0.09752959341224907
9.0,2.0,0.07210309965559378,0.12197632527020072
0.0,3.0,-0.03563474387527843,-0.0956566042542352
1.0,3.0,0.09020044543429839,0.2049420455992866
2.0,3.0,-0.05456570155902009,-0.04980257292064708
3.0,3.0,0.005567928730512255,0.048274105209527365
4.0,3.0,-0.004454342984409804,-0.2255763596994014
5.0,3.0,0.08685968819599105,0.08139090561711879
6.0,3.0,-0.3062360801781737,-0.38224430008916066
7.0,3.0,0.07349665924276164,0.15017195261750096
8.0,3.0,0.08240534521158124,0.13870844478410393
9.0,3.0,0.06236080178173713,0.12979238313590624
0.0,4.0,-0.04608550805108271,0.02285553047404062
1.0,4.0,0.08939478067740146,0.20626410835214448
2.0,4.0,-0.023875624652970533,-0.23532731376975163
3.0,4.0,0.028317601332593093,0.05812641083521447
4.0,4.0,-0.059411438089950024,-0.3552483069977426
5.0,4.0,0.08051082731815659,0.16393905191873584
6.0,4.0,-0.2826207662409772,-0.29317155756207675
7.0,4.0,0.08717379233759025,0.25000000000000006
8.0,4.0,0.08051082731815659,0.20344243792325056
9.0,4.0,0.04608550805108271,-0.02088036117381495
0.0,5.0,-0.024824668818880093,-0.04904904904904906
1.0,5.0,0.08427028832238671,0.18493493493493485
2.0,5.0,-0.08048536123789383,-0.1191191191191192
3.0,5.0,0.009684960480908429,0.05105105105105098
4.0,5.0,-0.08827785817655576,-0.3055555555555555
5.0,5.0,0.07981743292886562,0.061061061061061
6.0,5.0,-0.19069353222754093,-0.2830330330330331
7.0,5.0,0.08427028832238671,0.13613613613613615
8.0,5.0,0.08760992986752754,0.15990990990990994
9.0,5.0,0.03862852053879558,0.1636636636636637
0.0,6.0,-0.030074353567861516,-0.07275677024834645
1.0,6.0,0.08201087559649313,0.1968051915637089
2.0,6.0,-0.0944401287315504,-0.0028703357044801807
3.0,6.0,0.012096326711796716,0.06826407088481214
4.0,6.0,-0.03895239152147378,-0.13390740047422944
5.0,6.0,0.09421817778271,0.06452015474853359
6.0,6.0,-0.24758628343136163,-0.4608760763758892
7.0,6.0,0.07646210187548548,0.08323973542992634
8.0,6.0,0.08977915880590387,0.1019593161113191
9.0,6.0,0.05648651647985789,0.155622114064645
0.0,7.0,-0.08295492302580582,-0.1059775515531192
1.0,7.0,0.08428397386200016,0.19942573740537725
2.0,7.0,-0.03200797430501721,-0.08248499086400422
3.0,7.0,0.0023258389633403374,-0.0015661707126076467
4.0,7.0,-0.03754568612249423,-0.04333072304881233
5.0,7.0,0.08539151622549557,0.03758809710258425
6.0,7.0,-0.23579576918817155,-0.4218219785956669
7.0,7.0,0.07985380440801854,0.08065779169929518
8.0,7.0,0.07653117731753233,0.12894805533803186
9.0,7.0,0.05991804186510125,0.20856173322892202
0.0,8.0,-0.09757723938653032,0.027902079494603837
1.0,8.0,0.0791286952656145,0.23058699657804688
2.0,8.0,-0.06645921315847975,-0.09318241642537521
3.0,8.0,0.039119804400978,0.08317978415372455
4.0,8.0,-0.04645476772616143,-0.0826533298236379
5.0,8.0,0.08135141142476097,0.10292182153198201
6.0,8.0,-0.20204489886641483,-0.6130560673861543
7.0,8.0,0.053567459435429995,0.016056857067649366
8.0,8.0,0.08024005334518775,0.19505132929718347
9.0,8.0,0.0791286952656145,0.13319294551197677
0.0,9.0,-0.0336228011578713,0.057092994265769074
1.0,9.0,0.09218436873747493,0.2029419097481924
2.0,9.0,-0.10598975729236244,-0.15731737721266514
3.0,9.0,0.0020040080160320904,-0.005235602094240815
4.0,9.0,-0.010242707637497201,-0.15357766143106455
5.0,9.0,0.08105099087063013,0.1069558713537771
6.0,9.0,-0.2562903584947673,-0.5175766641735228
7.0,9.0,0.062124248496993946,0.15681874844178512
8.0,9.0,0.09441104431084389,0.1543256045873847
9.0,9.0,0.07437096415052323,0.1555721765145849
0.0,10.0,-0.1040974529346622,-0.038750000000000034
1.0,10.0,0.08527131782945732,0.1949999999999999
2.0,10.0,-0.04097452934662241,-0.14000000000000012
3.0,10.0,0.017718715393134014,0.012500000000000011
4.0,10.0,-0.053156146179402036,0.016249999999999876
5.0,10.0,0.08194905869324469,0.007500000000000007
6.0,10.0,-0.18936877076411965,-0.4425
7.0,10.0,0.050941306755260166,0.10749999999999996
8.0,10.0,0.08416389811738643,0.13874999999999998
9.0,10.0,0.0675526024363233,0.14375
0.0,11.0,-0.06714333594011847,-0.0010626992561105512
1.0,11.0,0.08926376941123894,0.2367162592986185
2.0,11.0,-0.11518266115517815,-0.18570669500531353
3.0,11.0,0.0278181208803486,-0.01434643995749207
4.0,11.0,-0.05597139984359293,-0.009032943676939463
5.0,11.0,0.05798234834096743,0.1317747077577045
6.0,11.0,-0.18780024578259416,-0.6439957492029755
7.0,11.0,0.08479499497262873,0.1649840595111583
8.0,11.0,0.08702938219193383,0.13974495217853342
9.0,11.0,0.07920902692436595,0.18092454835281613
0.0,12.0,-0.037160288408208515,-0.030712530712530606
1.0,12.0,0.07931225734886302,0.16216216216216217
2.0,12.0,-0.05158069883527453,-0.05896805896805889
3.0,12.0,0.040488075429839135,0.05159705159705165
4.0,12.0,-0.11259012756516908,-0.09090909090909086
5.0,12.0,0.09373266777592903,0.020884520884520905
6.0,12.0,-0.18801996672212978,-0.4705159705159705
7.0,12.0,0.06932889628397117,0.14742014742014756
8.0,12.0,0.07265668330560178,0.1486486486486488
9.0,12.0,0.03383250138657802,0.12039312039312051
0.0,13.0,-0.026607538802660778,-0.165
1.0,13.0,0.08093126385809307,0.2024999999999999
2.0,13.0,-0.029933481152993373,-0.13875000000000012
3.0,13.0,0.016629711751662987,0.010000000000000009
4.0,13.0,-0.08536585365853666,-0.1162500000000001
5.0,13.0,0.06762749445676268,0.13874999999999998
6.0,13.0,-0.25055432372505543,-0.3
7.0,13.0,0.08093126385809307,0.07499999999999993
8.0,13.0,0.07871396895787135,0.13999999999999999
9.0,13.0,0.06762749445676268,0.15375
0.0,14.0,-0.03796904576327805,0.02948920484465505
1.0,14.0,0.08228482351631218,0.1914165350184307
2.0,14.0,-0.029061351742567656,-0.21932596103212226
3.0,14.0,0.003229039082507531,0.051869404949973656
4.0,14.0,-0.07916713060906364,-0.03106898367561883
5.0,14.0,0.09341944104220017,0.158504476040021
6.0,14.0,-0.24618639349738333,-0.6406003159557662
7.0,14.0,0.04554058568088179,0.11769352290679294
8.0,14.0,0.08896559403184497,0.1940494997367035
9.0,14.0,0.07894443825854577,0.1479726171669299
0.0,15.0,-0.04311017043555761,-0.015947102294826886
1.0,15.0,0.08499498718948414,0.23687281213535585
2.0,15.0,-0.036426423081207596,-0.2078309347854272
3.0,15.0,0.003676061044892469,-0.015947102294826886
4.0,15.0,-0.06873120196056598,-0.09244133281472842
5.0,15.0,0.08053915561991748,0.12537274730973683
6.0,15.0,-0.23805280160409936,-0.5189939063918061
7.0,15.0,0.06605770301882578,0.12796577207312332
8.0,15.0,0.08165311351230914,0.16037858161545449
9.0,15.0,0.06939957669600079,0.2005704654479451
0.0,16.0,-0.08000000000000007,0.008192389006342473
1.0,16.0,0.07888888888888883,0.2698202959830866
2.0,16.0,-0.07555555555555563,-0.024841437632135355
3.0,16.0,0.00555555555555556,0.06633192389006345
4.0,16.0,-0.02666666666666669,-0.12922832980972515
5.0,16.0,0.07444444444444438,-0.17811839323467235
6.0,16.0,-0.21222222222222228,-0.44238900634249473
7.0,16.0,0.06444444444444437,0.11257928118393226
8.0,16.0,0.09222222222222218,0.17732558139534882
9.0,16.0,0.07888888888888883,0.14032769556025365
0.0,17.0,-0.05532009814856121,-0.10758423312085337
1.0,17.0,0.08744144546062907,0.24495902172499012
2.0,17.0,-0.06312737006468881,-0.24938207363080536
3.0,17.0,-0.001784519295114806,0.002992064524521879
4.0,17.0,-0.12223957171536909,-0.021724990243267916
5.0,17.0,0.08521079634173548,0.08624951216339262
6.0,17.0,-0.1690832032121347,-0.5069598022635619
7.0,17.0,0.08521079634173548,0.16950695980226352
8.0,17.0,0.08632612090118227,0.19812670742812538
9.0,17.0,0.06736560339058667,0.18381683361519444
0.0,18.0,-0.08989640191600769,-0.03700906344410874
1.0,18.0,0.08945081875905082,0.19964753272910368
2.0,18.0,-0.06761724406817432,-0.07477341389728098
3.0,18.0,0.031525008354684185,-0.07225579053373617
4.0,18.0,-0.03308454940403259,-0.11631419939577044
5.0,18.0,0.08833686086665915,0.10020140986908359
6.0,18.0,-0.2514202963127994,-0.4020644511581068
7.0,18.0,0.0794251977275258,0.1492950654582075
8.0,18.0,0.08833686086665915,0.12411883182275935
9.0,18.0,0.06494374512643411,0.12915407854984898
0.0,19.0,-0.0681284259984339,-0.018218623481781337
1.0,19.0,0.09408211209307524,0.21457489878542507
2.0,19.0,-0.03456762501398371,-0.054908906882591084
3.0,19.0,0.04038483051795505,0.007085020242915042
4.0,19.0,-0.09385837341984558,-0.16877530364372464
5.0,19.0,0.08625125853003686,0.1070344129554656
6.0,19.0,-0.24823805794831635,-0.4648279352226721
7.0,19.0,0.06947085803781176,0.09185222672064777
8.0,19.0,0.0817764850654435,0.14245951417004052
9.0,19.0,0.07282693813625678,0.14372469635627536
0.0,20.0,-0.07126948775055686,-0.011196546607311446
1.0,20.0,0.08351893095768369,0.25859975718332673
2.0,20.0,-0.12360801781737192,0.014434102252799196
3.0,20.0,0.0033407572383073528,0.12235262376905437
4.0,20.0,-0.021158129175946568,-0.18251719951436662
5.0,20.0,0.08797327394209349,0.05490354782139494
6.0,20.0,-0.1692650334075724,-0.6398219344394981
7.0,20.0,0.03897550111358578,0.025225954404424728
8.0,20.0,0.08574610244988859,0.16552003237555651
9.0,20.0,0.08574610244988859,0.19249966275462033
0.0,21.0,-0.05154180118000669,-0.030729833546734982
1.0,21.0,0.08427028832238671,0.20102432778489104
2.0,21.0,-0.06267393966380944,-0.16261203585147246
3.0,21.0,-0.005900033396415419,0.0588988476312419
4.0,21.0,-0.04263609039296449,0.01024327784891166
5.0,21.0,0.07425136368696425,0.1011523687580025
6.0,21.0,-0.22965601692085055,-0.6504481434058899
7.0,21.0,0.08872314371590782,0.14852752880921893
8.0,21.0,0.08872314371590782,0.16005121638924455
9.0,21.0,0.05643994211287985,0.16389244558258642
0.0,22.0,-0.044330585876587274,-0.06570968939487691
1.0,22.0,0.08710180441078183,0.17312213834921408
2.0,22.0,-0.08554243706838949,-0.0644722187848039
3.0,22.0,0.009133437291156142,0.04690013612176702
4.0,22.0,-0.06437959456449106,-0.06694716000494992
5.0,22.0,0.09712630875473373,0.08031184259373834
6.0,22.0,-0.20138115393183345,-0.5223363445118179
7.0,22.0,0.0659389619068834,0.10877366662541761
8.0,22.0,0.08487413677879253,0.16074743224848398
9.0,22.0,0.05145912229895289,0.149610196757827
0.0,23.0,-0.032580896252640934,0.04166666666666659
1.0,23.0,0.08640053374847102,0.19283536585365846
2.0,23.0,-0.05370843989769822,-0.01803861788617885
3.0,23.0,0.009674191037473636,0.05436991869918693
4.0,23.0,-0.028132992327365717,-0.2251016260162602
5.0,23.0,0.08528855776715222,0.07723577235772353
6.0,23.0,-0.2749916601801401,-0.5096544715447154
7.0,23.0,0.06082508617813852,0.15599593495934963
8.0,23.0,0.07305682197264537,0.07850609756097557
9.0,23.0,0.07416879795396418,0.15218495934959353
0.0,24.0,-0.06711037160288408,-0.08697863682604275
1.0,24.0,0.08264004437049363,0.1915055951169889
2.0,24.0,-0.10371602884082076,-0.06790437436419125
3.0,24.0,0.032723239046034476,0.024923702950152674
4.0,24.0,-0.04714364947310037,-0.10096642929806718
5.0,24.0,0.07376594564614532,0.11902339776195323
6.0,24.0,-0.19689406544647808,-0.5231434384537131
7.0,24.0,0.07598447032723239,0.1012207527975585
8.0,24.0,0.08818635607321133,0.16225839267548328
9.0,24.0,0.06156405990016638,0.180061037639878
0.0,25.0,-0.08728841686027224,-0.008436080467229008
1.0,25.0,0.0698086071468082,0.2381570408825438
2.0,25.0,-0.04524836818232111,-0.013627514600908441
3.0,25.0,0.037725412103108646,-0.061648280337443205
4.0,25.0,-0.03861046575948671,-0.27709279688513944
5.0,25.0,0.08087177785153218,0.09279688513951981
6.0,25.0,-0.2388538555149907,-0.48994159636599605
7.0,25.0,0.072021241287753,0.15768981181051273
8.0,25.0,0.07976546078105978,0.14860480207657373
9.0,25.0,0.0698086071468082,0.21349772874756665
0.0,26.0,0.008113815716349865,0.027388453131027515
1.0,26.0,0.08814049127486931,0.22283656937122287
2.0,26.0,-0.06968989663221083,-0.14620033431914609
3.0,26.0,-0.026342114038012728,-0.0047576186190046625
4.0,26.0,-0.014115816383238906,-0.1474861771891474
5.0,26.0,0.08258308324997211,0.17783206892117795
6.0,26.0,-0.2808714015783039,-0.4406583515494406
7.0,26.0,0.0703567855951983,0.05824868201105826
8.0,26.0,0.07924863843503381,0.07110711071107113
9.0,26.0,0.06257641436034223,0.18168959753118183
0.0,27.0,-0.06916973963571356,-0.03157103482836382
1.0,27.0,0.08615487763995971,0.17764971185166614
2.0,27.0,-0.07810928595373792,-0.041593585567526944
3.0,27.0,0.036987372890825806,0.06614883487847652
4.0,27.0,-0.04123365739188741,-0.04034076672513155
5.0,27.0,0.07945021790144144,0.14006514657980457
6.0,27.0,-0.22784668678064596,-0.6103733400150338
7.0,27.0,0.07051067158341706,0.05362064645452261
8.0,27.0,0.08280254777070058,0.11751440741668753
9.0,27.0,0.060453681975639655,0.16887997995489856
0.0,28.0,-0.07871396895787146,0.004486540378863469
1.0,28.0,0.08980044345898,0.1727318045862412
2.0,28.0,-0.043237250554323765,-0.11764705882352947
3.0,28.0,0.018847006651884716,0.04312063808574273
4.0,28.0,-0.04545454545454549,-0.07278165503489532
5.0,28.0,0.0798226164079822,0.09795613160518445
6.0,28.0,-0.2350332594235034,-0.5102193419740777
7.0,28.0,0.05875831485587576,0.132851445663011
8.0,28.0,0.08314855875831481,0.10917248255234298
9.0,28.0,0.07206208425720614,0.1403290129611167
0.0,29.0,-0.09850679741475366,0.040454956701563904
1.0,29.0,0.09427234232226434,0.22011115419413194
2.0,29.0,-0.07956318252730112,-0.04614191547111292
3.0,29.0,-0.014932025852462633,0.06759725991986545
4.0,29.0,-0.026075328727434784,-0.10171901253715923
5.0,29.0,0.07978604858480054,0.1451466976864417
6.0,29.0,-0.16536661466458658,-0.7492568178880704
7.0,29.0,0.09315801203476712,0.16841152901641457
8.0,29.0,0.0842433697347894,0.09861703502649595
9.0,29.0,0.03298417650991762,0.15677911335142813


==> pics/RAA_scatter/fashion_MP_lenet_rate50_regression.txt <==
dataset,model,rate,a,b,r2,acc
fashion,lenet,50,1.889018818412121,0.0,0.7838274776606257,0.78008


==> pics/RAA_scatter/qmnist_MP_lenet_rate10.txt <==
class,model,before,after
0.0,0.0,0.00494743351886215,0.007517711480751893
1.0,0.0,0.01010101010101011,0.004378574147491341
2.0,0.0,-0.00360191057865478,0.0027772228554864232
3.0,0.0,0.002100210021002102,-0.00039523911966745523
4.0,0.0,0.00392931350161495,0.0034074688506301985
5.0,0.0,0.0021742084522354,0.003813585245979581
6.0,0.0,-0.005714767718943061,-0.0041574317388951825
7.0,0.0,-0.0016900522737098105,-0.005117940712107469
8.0,0.0,-0.007529089664613279,-0.010140354627075064
9.0,0.0,-0.005916448929332963,-0.002409341695333304
0.0,1.0,0.00510410893177701,0.004188250170980603
1.0,1.0,0.004448142797705069,0.0079930278995521
2.0,1.0,-0.00037078584603592583,-0.014035426442922433
3.0,1.0,-0.004683605774440462,0.0004240274184348343
4.0,1.0,-0.0031346564880455063,0.004205083009819105
5.0,1.0,-0.00025629793089412985,0.004507913706300511
6.0,1.0,0.002798527197842379,-0.0033994330684961644
7.0,1.0,-0.006338926751406557,0.00555903764159079
8.0,1.0,0.008174432280226237,-0.0020995409865785164
9.0,1.0,-0.005705842392123062,-0.007615273413029815
0.0,2.0,0.004931800829533074,0.00648647533798755
1.0,2.0,0.007558919034489476,0.006159387222220904
2.0,2.0,-0.002594430205124602,0.0027772228554864232
3.0,2.0,0.00011012223568160668,0.006608998444058605
4.0,2.0,-0.007411465015372714,-0.0037964822077846405
5.0,2.0,0.0020539839580678786,-0.005250194304774212
6.0,2.0,-0.005764875002902459,6.22401605162445e-05
7.0,2.0,-0.004614966971314747,-0.006101025750929606
8.0,2.0,0.0007412128900451408,-0.00806517717346309
9.0,2.0,0.004107621898364643,-0.0004061476023520036
0.0,3.0,0.0074159008793492414,0.008001984988524348
1.0,3.0,0.004277080758834572,0.008707916571821319
2.0,3.0,-0.003199162765630837,-0.002536855085098545
3.0,3.0,-0.003497762872487782,-0.0018758714777252817
4.0,3.0,0.00021897798201078972,-0.010558853692709884
5.0,3.0,0.0003135750822001644,0.004084488484831949
6.0,3.0,-0.001093628432989154,-0.0026926241557787517
7.0,3.0,0.0006794397138803866,-0.0006268257779143835
8.0,3.0,-0.004015477599478187,0.0027690572930644843
9.0,3.0,-0.0015086533246056943,-0.005907320438244191
0.0,4.0,0.0039000433338148557,0.0028505329257209073
1.0,4.0,0.006668062342151305,0.010362232249549705
2.0,4.0,0.007203266944137453,0.004299657910429021
3.0,4.0,0.004114567169558213,-0.006894616587164795
4.0,4.0,-0.0012335280756343844,0.0069922573942297235
5.0,4.0,-0.01041501357987186,-0.002605254080354363
6.0,4.0,0.002678735400469852,-0.002645525005705189
7.0,4.0,-0.0036313849228674336,-0.0016383370878557666
8.0,4.0,-0.007563693440992589,-0.002402547198829522
9.0,4.0,-0.003909205422181127,-0.009922840187302138
0.0,5.0,0.005033422004659924,0.008752839051318514
1.0,5.0,0.006769859092312296,0.008143968658478407
2.0,5.0,0.0014259050656080761,-0.002896888176355199
3.0,5.0,-0.004794806510684454,0.0028092670785324118
4.0,5.0,0.0009269902022428066,0.003610320860910412
5.0,5.0,-0.001245665451534435,0.0006169148906755895
6.0,5.0,-0.0003865453506785651,-0.010286896515049245
7.0,5.0,0.001387777875271579,0.005899309380802665
8.0,5.0,-0.007463335840976521,-0.006826846020385234
9.0,5.0,-0.0028062735211190687,-0.0112238614222728
0.0,6.0,0.0069953158209693994,0.007797770647967537
1.0,6.0,0.006668062342151305,0.009396040240184478
2.0,6.0,-0.006513509064829424,-0.0037204904953953193
3.0,6.0,0.00211234470261991,0.0029365983599980994
4.0,6.0,0.0018554403942347803,-0.0014755056164939447
5.0,6.0,-0.00021310650337572054,0.003881067802399874
6.0,6.0,-0.002598521101637842,-0.007124174823968004
7.0,6.0,0.00227010736781645,-0.0047707937869318874
8.0,6.0,-0.0034112402754737804,-0.001594121386186735
9.0,6.0,-0.007917619082454011,-0.0061087168482040054
0.0,7.0,0.005891207254771531,0.005252055353817818
1.0,7.0,0.004535075831286096,0.00862674089376081
2.0,7.0,0.0011583715220501274,0.001595503453007801
3.0,7.0,0.003984971194122756,0.000403162474477181
4.0,7.0,0.0028150745299150553,0.005262554618065002
5.0,7.0,0.00106191743286556,-0.0031857277944895837
6.0,7.0,-0.002605443141243076,-0.0022492634469060903
7.0,7.0,0.00014643949830539616,0.002544103094558784
8.0,7.0,-0.005522870177019029,-0.004116112592142672
9.0,7.0,-0.01201966080874988,-0.0156290666010553
0.0,8.0,0.007124012184346917,0.0020391651806353495
1.0,8.0,0.0047378278901883415,0.006871676432430844
2.0,8.0,0.004294115208083471,0.000547214068889359
3.0,8.0,0.00019084560590481195,0.004317664776186338
4.0,8.0,0.003017479429406387,0.004117809898562515
5.0,8.0,-0.008918376961289493,-0.004545982265952719
6.0,8.0,-0.0034575598278362464,0.001825877806379207
7.0,8.0,0.0013300018495154401,-0.006381197033231397
8.0,8.0,-0.0032499026562664442,-0.0011330183475874076
9.0,8.0,-0.006819340438025679,-0.008719261276344597
0.0,9.0,0.00308864705712555,0.0065602096621512505
1.0,9.0,0.006744565493140098,0.007406984390991618
2.0,9.0,0.004431245212798428,0.0019658550448832844
3.0,9.0,0.003302997505246565,0.003736184839873431
4.0,9.0,0.0020745205989071923,-0.0027090835360573983
5.0,9.0,-0.0010211783510190044,-0.0008637986613392468
6.0,9.0,-0.0055138614283225425,-0.012611091823785621
7.0,9.0,-0.0005055456709015365,0.0038942031464152356
8.0,9.0,-0.005254001492845137,-0.002836146118713955
9.0,9.0,-0.00871946380334112,-0.00631003167160936
0.0,10.0,0.006805469107457156,0.005440112311996111
1.0,10.0,0.007227659254527041,0.004503330146909692
2.0,10.0,0.0020683316658290174,0.0008508702795323877
3.0,10.0,-0.003101683628269897,0.00261923005654126
4.0,10.0,0.0006413154412221965,0.007513080672128665
5.0,10.0,0.004236132936862036,-0.004243871790160932
6.0,10.0,-0.006969765075611503,-0.00842992957634931
7.0,10.0,7.308982110290507e-05,0.00474523164248781
8.0,10.0,0.0005652934694296009,0.0012474047023314002
9.0,10.0,-0.012122567264244084,-0.015436689420907384
0.0,11.0,0.007402758797227081,0.008638987768316573
1.0,11.0,0.0035105043308697047,0.011736139214892811
2.0,11.0,0.0007496310654640665,-0.004930056876825413
3.0,11.0,0.008526909741348364,-0.0002844881817197866
4.0,11.0,-0.0008294145931645258,0.004524170809084058
5.0,11.0,-0.0020765879002694223,0.00039380581562268045
6.0,11.0,-8.320321392480887e-05,-0.006217424842156403
7.0,11.0,-0.004212221661572253,-0.0010581893938557871
8.0,11.0,-0.009239207873245767,-0.01007747364292311
9.0,11.0,-0.004508683431154842,-0.00430724852290529
0.0,12.0,0.005017858950443246,0.0019191399608734965
1.0,12.0,0.007788960073274249,0.006897111436041279
2.0,12.0,-0.0014838460095842104,0.0034204573007812983
3.0,12.0,-0.0017829599540579756,0.005232621652690619
4.0,12.0,0.005032584702600088,-0.0001214285522850656
5.0,12.0,-0.0070435225874335055,-0.008178329990190672
6.0,12.0,-0.00043131494422809396,-0.00043131494422809396
7.0,12.0,0.0014167536136670432,0.006340139816290757
8.0,12.0,-0.002301565575912115,-0.003340834778437194
9.0,12.0,-0.007816181344315746,-0.013835496725442258
0.0,13.0,0.0006024245525141117,0.004322505073169124
1.0,13.0,0.008245883738205294,0.004277080758834572
2.0,13.0,-0.00965309058764894,-0.004178338440713716
3.0,13.0,0.005913369339360167,0.0035057669065208445
4.0,13.0,0.004741225603112438,0.00536413733377013
5.0,13.0,-0.002681879092404251,0.002579290994051134
6.0,13.0,-0.001744941400528611,-0.009532119428275346
7.0,13.0,0.0050176143595973225,0.0006794397138803866
8.0,13.0,-0.0004990239556407796,-0.005052961476978718
9.0,13.0,-0.01112390427118327,-0.0025101491587836435
0.0,14.0,0.007937767572436505,0.0016529334416053273
1.0,14.0,0.003769921340210835,0.0027787738337914634
2.0,14.0,-0.004681227876911664,-0.0008674153995982211
3.0,14.0,-0.005000994999004994,-0.00010198959706107743
4.0,14.0,0.0027994045325711015,0.0016697237818606174
5.0,14.0,0.0020729889584012295,-0.0014247246332443613
6.0,14.0,-0.0005437969509838501,-0.0016989039560553433
7.0,14.0,0.003121564971820287,0.004002650095449071
8.0,14.0,-0.0045184492803187135,-0.0025452722097499348
9.0,14.0,-0.005015861188301308,-0.004115455347439522
0.0,15.0,0.005760169008970432,0.006574220137265858
1.0,15.0,0.008245883738205294,0.009061946776439397
2.0,15.0,0.00014262562810133677,-0.0029693279248585633
3.0,15.0,0.005913369339360167,0.0027206686674333632
4.0,15.0,0.0037117776260601086,0.005554452009913848
5.0,15.0,0.002984701140025343,-0.009814294243720382
6.0,15.0,0.0003655344104639122,-0.0019930568287330848
7.0,15.0,-0.0028494511148417674,0.002878527101143782
8.0,15.0,-0.01502967158245394,-0.001767525887564637
9.0,15.0,-0.01012200346497371,-0.012328942391804397
0.0,16.0,0.00968222340482589,0.006588202291225774
1.0,16.0,0.005370584584258372,0.005370584584258372
2.0,16.0,0.005816695734475407,-5.954591538521898e-05
3.0,16.0,0.0037086182845089116,-0.0012949142094318153
4.0,16.0,0.004538124486152058,-0.0026665546853675334
5.0,16.0,-0.010815088367185392,-0.0017503927279384959
6.0,16.0,-0.0030017559829389347,0.004383416194965275
7.0,16.0,-0.003051017831818733,-0.001084649030698067
8.0,16.0,-0.004851840183563827,-0.003814146586257858
9.0,16.0,-0.009320401809227281,-0.006315306971439345
0.0,17.0,0.006384768943955832,0.00349418117762577
1.0,17.0,0.007838347002660277,0.00269909498837465
2.0,17.0,0.002675891284866438,-0.0010389195236953233
3.0,17.0,0.006507279668953113,-0.0012949142094318153
4.0,17.0,0.0022770417227145484,0.0014504048412151223
5.0,17.0,-0.004217856741501775,0.003915042046590758
6.0,17.0,-0.005312873930632249,-0.0051118051766258195
7.0,17.0,-0.005218474469109064,-0.004034202232379066
8.0,17.0,-0.0019405098444770124,0.001374321400272098
9.0,17.0,-0.010522115832207012,-0.0013068155751260423
0.0,18.0,0.004338743371364307,0.004289929823691303
1.0,18.0,0.005042109485551781,0.008987212358353635
2.0,18.0,0.0006855135952370371,-0.005105164504978071
3.0,18.0,0.0024927386742307966,0.0035329170827167354
4.0,18.0,-0.0018187253461561556,0.00018230126893231132
5.0,18.0,-0.0040913737110906045,-0.0010661348706018127
6.0,18.0,-0.006316999840252044,0.003043163198610509
7.0,18.0,0.005561224930690885,-0.0002490020219594451
8.0,18.0,-0.0008751670217498501,-0.004077667803556766
9.0,18.0,-0.006518558893639894,-0.010525360857186163
0.0,19.0,0.004830200202616744,0.002223489638868868
1.0,19.0,0.004784752925834343,0.003634495051412859
2.0,19.0,-0.0007359285984674815,0.005687580258774651
3.0,19.0,-0.003995030986265134,0.004535447469412757
4.0,19.0,0.007931463131432026,-0.0008488145055718151
5.0,19.0,-0.001447617596827804,-0.01014735182632353
6.0,19.0,-0.0016440158056848782,-0.000127679256179594
7.0,19.0,-0.00668256761344573,-0.0022189547273348876
8.0,19.0,0.0037540609481126596,-0.0030380829056481746
9.0,19.0,-0.007015918506768395,-0.001493645084077237
0.0,20.0,0.003071131365167427,0.005628626412582728
1.0,20.0,0.008653750196028149,0.007509020953778207
2.0,20.0,-0.00043275381952287515,0.0020673404956121294
3.0,20.0,0.0023150373289755957,-0.0011763254721096213
4.0,20.0,-0.0020613766238902747,0.0077062192904882015
5.0,20.0,-0.004545982265952719,-0.0075755820898504205
6.0,20.0,0.0007702130247075828,-0.0019383963391438194
7.0,20.0,0.0024728319040963256,-0.002901045613927125
8.0,20.0,-0.0032096648790893917,0.002464356880638792
9.0,20.0,-0.008719261276344597,-0.013236186787262598
0.0,21.0,0.005861853385576322,0.00884312437786286
1.0,21.0,0.002112453051031639,0.007483013212292718
2.0,21.0,0.005142095350953308,0.004096399529957392
3.0,21.0,9.009090171994764e-06,-0.00308792263561509
4.0,21.0,-0.0023640574317082908,0.005757964345880212
5.0,21.0,0.0019526742842272196,0.0005962736977954213
6.0,21.0,0.001522017970829838,-0.013410435202191697
7.0,21.0,-0.002748637188152348,0.0011127412415924964
8.0,21.0,-0.007664030748298109,-0.000526541734562218
9.0,21.0,-0.004009912205577923,-0.012129049443492702
0.0,22.0,0.00515049422476612,0.007402758797227081
1.0,22.0,-0.0012666644709962678,0.0035105043308697047
2.0,22.0,0.005410223034643262,-0.002190867360781181
3.0,22.0,-0.010701231771995175,-0.0014882532153681135
4.0,22.0,0.003103344542027293,0.006381094786060006
5.0,22.0,0.0012440797479582833,-0.003210591777655427
6.0,22.0,-0.0012954684757385784,-0.0021949599125226276
7.0,22.0,0.004408389699447996,0.003659618483395527
8.0,22.0,-0.006291275735292627,-0.007162141223084882
9.0,22.0,0.00029217743481028887,-0.005511192309874747
0.0,23.0,0.0025821901011238257,0.008434933755011137
1.0,23.0,0.007125949907939703,0.007966590051699422
2.0,23.0,-0.004882241463122505,0.004670295633791063
3.0,23.0,-0.001202755840564333,0.0035193282629901253
4.0,23.0,-0.0004880333121297035,0.00844124032298135
5.0,23.0,-0.00039350307851624783,-0.005478599532427549
6.0,23.0,-0.004961909225120363,-0.010641986706914016
7.0,23.0,0.0009543938066954469,-0.008148141734056254
8.0,23.0,-0.001609244165323487,0.00010759205247832768
9.0,23.0,0.0017887082500052157,-0.010523736703474161
0.0,24.0,0.006297340779452932,0.0027847115010028304
1.0,24.0,0.0022726777533261847,0.00821925609792457
2.0,24.0,0.0015625941410152791,0.0011908592742570093
3.0,24.0,-0.0016060251427383928,0.004998995001005015
4.0,24.0,-0.003975259115476649,-0.002343156516313904
5.0,24.0,-0.005323499577460529,-0.001323868631288332
6.0,24.0,0.0009581803886793669,-0.005815190426980729
7.0,24.0,0.0015321478072926492,-0.0017908814776009508
8.0,24.0,0.002132978382737646,-0.0014075694343196354
9.0,24.0,-0.004618071954208813,-0.006016851267588752
0.0,25.0,0.0045415581418351905,0.005221365654695616
1.0,25.0,0.007913858504195426,0.007100998671322423
2.0,25.0,0.0018659753791436947,0.002642581268988362
3.0,25.0,0.004694572849853694,-0.0015808303519427925
4.0,25.0,0.002495648654784613,-0.0019809852633419843
5.0,25.0,-0.002758318421872323,-0.002302309437471037
6.0,25.0,-0.004008418184087018,-0.006569954490335494
7.0,25.0,-0.006022013665822135,0.0016195311278137592
8.0,25.0,-0.00378334267696778,-0.0010600613417727693
9.0,25.0,-0.006317936631703948,-0.004605006294970298
0.0,26.0,0.0026655223350966397,0.0063705838394431365
1.0,26.0,0.008245883738205294,0.007966590051699422
2.0,26.0,-0.0008369459934736908,0.004670295633791063
3.0,26.0,0.003911551688933578,0.0025178119673184775
4.0,26.0,0.0006234336949028958,0.0032908764806780476
5.0,26.0,-0.002681879092404251,-0.004344595655041544
6.0,26.0,0.0003655344104639122,0.0009726751353741006
7.0,26.0,0.004034231175292436,-0.0012602816072093354
8.0,26.0,-0.003612734161386521,-0.015470407823728534
9.0,26.0,-0.014129606689811844,-0.006513701188594653
0.0,27.0,0.008866483373797933,0.007212341392406579
1.0,27.0,0.007227659254527041,0.008524838818503822
2.0,27.0,0.0030469140209714303,0.0024732895691087584
3.0,27.0,-0.0011018876074640172,-0.006700023407068963
4.0,27.0,0.007840173825691367,0.009276288200747447
5.0,27.0,-0.005953410689329434,-0.0010211783510190044
6.0,27.0,-0.003807248403877807,-0.006568459666468534
7.0,27.0,7.308982110290507e-05,0.002442815551308183
8.0,27.0,-0.006692693115322761,-0.007328549977740117
9.0,27.0,-0.0111216782746435,-0.009720757274246856
0.0,28.0,0.008129007493380568,0.0032567097312800855
1.0,28.0,0.005878912314354513,0.002742375500255951
2.0,28.0,0.007305117815504024,0.0017629457992282068
3.0,28.0,-0.002792381574086232,0.005537977856108779
4.0,28.0,0.007105551870157984,-0.0008488145055718151
5.0,28.0,-0.00011200559393123534,-0.0056067433484627265
6.0,28.0,-0.008831009592700221,-0.0022415742260396628
7.0,28.0,-0.00057958514609437,-0.005173883785398163
8.0,28.0,-0.009539772376874034,0.0021598415838948977
9.0,28.0,-0.007817297272269217,-0.00249716905886713
0.0,29.0,0.0027490401078962327,0.008819670638484642
1.0,29.0,0.007584974857188192,0.012206332855967483
2.0,29.0,-0.001685954329387936,-0.009588130149552199
3.0,29.0,-0.0029870308152159125,-0.0010661986904429428
4.0,29.0,0.005859751408358278,0.0005695708723355741
5.0,29.0,-0.0004370393330861046,-0.0076054029917798065
6.0,29.0,-0.0006336363054376197,-0.0029420618311402423
7.0,29.0,0.0081054037206178,0.00018386022834975302
8.0,29.0,0.0006136681541140884,-0.0016228053920280565
9.0,29.0,-0.02005320198368512,-0.001081123669171679


==> pics/RAA_scatter/qmnist_MP_lenet_rate10_regression.txt <==
dataset,model,rate,a,b,r2,acc
qmnist,lenet,10,0.5896357116418394,0.0,0.29859947306197376,0.9884600000000001


==> pics/RAA_scatter/qmnist_MP_lenet_rate2.txt <==
class,model,before,after
0.0,0.0,0.00494743351886215,0.0031899998556561165
1.0,0.0,0.01010101010101011,0.005065834482838391
2.0,0.0,-0.00360191057865478,-0.00917434067014284
3.0,0.0,0.002100210021002102,0.002403968799426137
4.0,0.0,0.00392931350161495,0.0011468430331395007
5.0,0.0,0.0021742084522354,-0.000920240812204326
6.0,0.0,-0.005714767718943061,-0.004358673037927414
7.0,0.0,-0.0016900522737098105,0.003526989470141681
8.0,0.0,-0.007529089664613279,3.340360539012865e-05
9.0,0.0,-0.005916448929332963,-0.001609541608598347
0.0,1.0,0.00510410893177701,0.006268796585084955
1.0,1.0,0.004448142797705069,0.0016267523455575877
2.0,1.0,-0.00037078584603592583,-0.0022917886850088646
3.0,1.0,-0.004683605774440462,0.001414999394143893
4.0,1.0,-0.0031346564880455063,0.003189400716899291
5.0,1.0,-0.00025629793089412985,-0.003311409963983154
6.0,1.0,0.002798527197842379,-0.009686281705611696
7.0,1.0,-0.006338926751406557,0.002574224928462057
8.0,1.0,0.008174432280226237,0.002083294824951084
9.0,1.0,-0.005705842392123062,-0.002604555360609557
0.0,2.0,0.004931800829533074,0.0020762443047465367
1.0,2.0,0.007558919034489476,0.005728472875565269
2.0,2.0,-0.002594430205124602,0.000483518134277181
3.0,2.0,0.00011012223568160668,-0.004704669094281275
4.0,2.0,-0.007411465015372714,0.0010631413895824972
5.0,2.0,0.0020539839580678786,0.0013650245939776174
6.0,2.0,-0.005764875002902459,-0.004410514099232791
7.0,2.0,-0.004614966971314747,0.0024128597886548565
8.0,2.0,0.0007412128900451408,0.0030680618984181693
9.0,2.0,0.004107621898364643,-0.007719383041524178
0.0,3.0,0.0074159008793492414,0.005252055353817818
1.0,3.0,0.004277080758834572,0.006846287688299544
2.0,3.0,-0.003199162765630837,0.004532733668412521
3.0,3.0,-0.003497762872487782,0.001403565636951659
4.0,3.0,0.00021897798201078972,0.003204698825602307
5.0,3.0,0.0003135750822001644,-0.006583958267917414
6.0,3.0,-0.001093628432989154,-0.0022492634469060903
7.0,3.0,0.0006794397138803866,-0.006301874285687403
8.0,3.0,-0.004015477599478187,-0.004116112592142672
9.0,3.0,-0.0015086533246056943,-0.0036123308932349903
0.0,4.0,0.0039000433338148557,-0.004203558504843103
1.0,4.0,0.006668062342151305,0.007405273450958819
2.0,4.0,0.007203266944137453,0.0023383330947279
3.0,4.0,0.004114567169558213,0.005186803875664581
4.0,4.0,-0.0012335280756343844,0.003017479429406387
5.0,4.0,-0.01041501357987186,-0.006655633529694257
6.0,4.0,0.002678735400469852,-0.0034575598278362464
7.0,4.0,-0.0036313849228674336,0.0013300018495154401
8.0,4.0,-0.007563693440992589,0.0008945883929797985
9.0,4.0,-0.003909205422181127,-0.00781952237111933
0.0,5.0,0.005033422004659924,0.008866483373797933
1.0,5.0,0.006769859092312296,0.003668550917938557
2.0,5.0,0.0014259050656080761,-0.001845997754740634
3.0,5.0,-0.004794806510684454,0.002897704434147742
4.0,5.0,0.0009269902022428066,-0.0003870928994163365
5.0,5.0,-0.001245665451534435,-0.0014247246332443613
6.0,5.0,-0.0003865453506785651,-0.003807248403877807
7.0,5.0,0.001387777875271579,-0.0038564704532432614
8.0,5.0,-0.007463335840976521,-0.0025452722097499348
9.0,5.0,-0.0028062735211190687,-0.002113677368238466
0.0,6.0,0.0069953158209693994,0.0008245722531436916
1.0,6.0,0.006668062342151305,0.00565122591554307
2.0,6.0,-0.006513509064829424,0.003249549761177665
3.0,6.0,0.00211234470261991,0.002100210021002102
4.0,6.0,0.0018554403942347803,0.0008434652019173707
5.0,6.0,-0.00021310650337572054,-0.002355392489921609
6.0,6.0,-0.002598521101637842,-0.0014972269669555787
7.0,6.0,0.00227010736781645,0.0022403018511968297
8.0,6.0,-0.0034112402754737804,-0.00856615435670876
9.0,6.0,-0.007917619082454011,-0.003914266550540038
0.0,7.0,0.005891207254771531,0.003933359418439483
1.0,7.0,0.004535075831286096,0.0019692652373564925
2.0,7.0,0.0011583715220501274,-0.0006961881741878549
3.0,7.0,0.003984971194122756,0.0040862814838497005
4.0,7.0,0.0028150745299150553,0.0008611104831466804
5.0,7.0,0.00106191743286556,-0.004493354993144611
6.0,7.0,-0.002605443141243076,-0.0014514766510283772
7.0,7.0,0.00014643949830539616,0.002210556486982093
8.0,7.0,-0.005522870177019029,-0.0023144646790311633
9.0,7.0,-0.01201966080874988,-0.004919398471276123
0.0,8.0,0.007124012184346917,0.006689949809904751
1.0,8.0,0.0047378278901883415,0.0072533821137270044
2.0,8.0,0.004294115208083471,0.00297994745325372
3.0,8.0,0.00019084560590481195,-0.0021947711803425047
4.0,8.0,0.003017479429406387,0.003610320860910412
5.0,8.0,-0.008918376961289493,-0.002782689576676715
6.0,8.0,-0.0034575598278362464,-0.0018458465919366127
7.0,8.0,0.0013300018495154401,-0.0009836770958987955
8.0,8.0,-0.0032499026562664442,-0.0026756520643575247
9.0,8.0,-0.006819340438025679,-0.0112238614222728
0.0,9.0,0.00308864705712555,0.00648647533798755
1.0,9.0,0.006744565493140098,0.005268980684856122
2.0,9.0,0.004431245212798428,0.0027772228554864232
3.0,9.0,0.003302997505246565,0.003607182345318865
4.0,9.0,0.0020745205989071923,-0.0027673463422968544
5.0,9.0,-0.0010211783510190044,-0.0029842494170857635
6.0,9.0,-0.0055138614283225425,-0.011541857562865293
7.0,9.0,-0.0005055456709015365,0.0017636545596467032
8.0,9.0,-0.005254001492845137,-0.0028772335394330346
9.0,9.0,-0.00871946380334112,-0.001407744648842654
0.0,10.0,0.006805469107457156,0.005048953615186905
1.0,10.0,0.007227659254527041,0.0048627703683858745
2.0,10.0,0.0020683316658290174,0.0033508983367672262
3.0,10.0,-0.003101683628269897,0.003201643530349592
4.0,10.0,0.0006413154412221965,-0.004199029340946417
5.0,10.0,0.004236132936862036,-0.0011220954963517523
6.0,10.0,-0.006969765075611503,-0.0024508496145094817
7.0,10.0,7.308982110290507e-05,-0.0025718904908446478
8.0,10.0,0.0005652934694296009,-0.002242982667031436
9.0,10.0,-0.012122567264244084,-0.004814833985793662
0.0,11.0,0.007402758797227081,0.00648647533798755
1.0,11.0,0.0035105043308697047,0.00794020029695058
2.0,11.0,0.0007496310654640665,0.0017979482237916106
3.0,11.0,0.008526909741348364,0.0016059716128257048
4.0,11.0,-0.0008294145931645258,0.0013491971196545143
5.0,11.0,-0.0020765879002694223,-0.0007183045293973154
6.0,11.0,-8.320321392480887e-05,-0.007322185663453753
7.0,11.0,-0.004212221661572253,-0.0011856005568193708
8.0,11.0,-0.009239207873245767,-0.0049524109930451235
9.0,11.0,-0.004508683431154842,-0.0064157298812957935
0.0,12.0,0.005017858950443246,0.005135063734231582
1.0,12.0,0.007788960073274249,0.008653750196028149
2.0,12.0,-0.0014838460095842104,-0.0014127217079351094
3.0,12.0,-0.0017829599540579756,-0.00269153128905126
4.0,12.0,0.005032584702600088,0.003087945478153661
5.0,12.0,-0.0070435225874335055,-0.0034122077582829017
6.0,12.0,-0.00043131494422809396,-0.0023967813203072895
7.0,12.0,0.0014167536136670432,0.0064079558762419305
8.0,12.0,-0.002301565575912115,-0.0042479881448403275
9.0,12.0,-0.007816181344315746,-0.010723873488121496
0.0,13.0,0.0006024245525141117,0.0016529334416053273
1.0,13.0,0.008245883738205294,0.006337882170379836
2.0,13.0,-0.00965309058764894,-0.0008674153995982211
3.0,13.0,0.005913369339360167,0.005897398465356561
4.0,13.0,0.004741225603112438,0.004754948803775992
5.0,13.0,-0.002681879092404251,-0.00482123917530811
6.0,13.0,-0.001744941400528611,0.002517784939589585
7.0,13.0,0.0050176143595973225,-0.0028740803846567194
8.0,13.0,-0.0004990239556407796,-0.00047156175696357766
9.0,13.0,-0.01112390427118327,-0.013123456253844668
0.0,14.0,0.007937767572436505,0.003427089443947021
1.0,14.0,0.003769921340210835,0.005018427559364633
2.0,14.0,-0.004681227876911664,-0.0021774228226749746
3.0,14.0,-0.005000994999004994,0.0015827603940423752
4.0,14.0,0.0027994045325711015,0.0013834497505784968
5.0,14.0,0.0020729889584012295,-0.004995375489870262
6.0,14.0,-0.0005437969509838501,-0.0009022410741828299
7.0,14.0,0.003121564971820287,0.0026862573116627243
8.0,14.0,-0.0045184492803187135,-0.0028175839605849105
9.0,14.0,-0.005015861188301308,-0.004421627440778927
0.0,15.0,0.005760169008970432,0.001513627812756219
1.0,15.0,0.008245883738205294,0.005598096852112488
2.0,15.0,0.00014262562810133677,-0.0009075171757626028
3.0,15.0,0.005913369339360167,0.000818487191226493
4.0,15.0,0.0037117776260601086,0.003595426984517248
5.0,15.0,0.002984701140025343,0.0027637257255177235
6.0,15.0,0.0003655344104639122,-0.007173068956900032
7.0,15.0,-0.0028494511148417674,0.001995723505874845
8.0,15.0,-0.01502967158245394,-0.00374421802855212
9.0,15.0,-0.01012200346497371,-0.005209313687688048
0.0,16.0,0.00968222340482589,0.006384768943955832
1.0,16.0,0.005370584584258372,0.0069480304417037664
2.0,16.0,0.005816695734475407,-0.0022199870905479577
3.0,16.0,0.0037086182845089116,-0.0014967543641996026
4.0,16.0,0.004538124486152058,0.0012480098523627251
5.0,16.0,-0.010815088367185392,-0.001952140829650805
6.0,16.0,-0.0030017559829389347,-0.001093628432989154
7.0,16.0,-0.003051017831818733,-0.0022695173776143386
8.0,16.0,-0.004851840183563827,-0.0009030259669764815
9.0,16.0,-0.009320401809227281,-0.005514636661317378
0.0,17.0,0.006384768943955832,0.002260241202382305
1.0,17.0,0.007838347002660277,0.009618980124573073
2.0,17.0,0.002675891284866438,0.002675891284866438
3.0,17.0,0.006507279668953113,0.0045062711606649345
4.0,17.0,0.0022770417227145484,-0.004926181369748438
5.0,17.0,-0.004217856741501775,-0.003084998785576346
6.0,17.0,-0.005312873930632249,-0.002148439807399928
7.0,17.0,-0.005218474469109064,-0.0062014601662740846
8.0,17.0,-0.0019405098444770124,-0.005052961476978718
9.0,17.0,-0.010522115832207012,0.000494338343750204
0.0,18.0,0.004338743371364307,0.004440140518600174
1.0,18.0,0.005042109485551781,0.005143577644005637
2.0,18.0,0.0006855135952370371,-0.00019174404908654146
3.0,18.0,0.0024927386742307966,-0.002404026369320483
4.0,18.0,-0.0018187253461561556,0.002394437584753741
5.0,18.0,-0.0040913737110906045,-0.0005953418461935681
6.0,18.0,-0.006316999840252044,-0.004108972609308311
7.0,18.0,0.005561224930690885,0.0017343753989750685
8.0,18.0,-0.0008751670217498501,0.001298786106616495
9.0,18.0,-0.006518558893639894,-0.008419429576016846
0.0,19.0,0.004830200202616744,0.0024446848751642053
1.0,19.0,0.004784752925834343,0.004604959379016928
2.0,19.0,-0.0007359285984674815,0.003893223407025412
3.0,19.0,-0.003995030986265134,0.006727544466304229
4.0,19.0,0.007931463131432026,0.0024636084074243655
5.0,19.0,-0.001447617596827804,-0.003008894204158303
6.0,19.0,-0.0016440158056848782,-0.0019930568287330848
7.0,19.0,-0.00668256761344573,-0.005979085012605361
8.0,19.0,0.0037540609481126596,-0.0007287824181448419
9.0,19.0,-0.007015918506768395,-0.00932080719096719
0.0,20.0,0.003071131365167427,0.004424003052458974
1.0,20.0,0.008653750196028149,0.005268980684856122
2.0,20.0,-0.00043275381952287515,-0.0001606010395980148
3.0,20.0,0.0023150373289755957,0.006608998444058605
4.0,20.0,-0.0020613766238902747,0.0023783329851423
5.0,20.0,-0.004545982265952719,-0.0018512769732414833
6.0,20.0,0.0007702130247075828,-0.007322185663453753
7.0,20.0,0.0024728319040963256,-0.002168685595641395
8.0,20.0,-0.0032096648790893917,-0.0028772335394330346
9.0,20.0,-0.008719261276344597,-0.005414132834805143
0.0,21.0,0.005861853385576322,0.009569229816357428
1.0,21.0,0.002112453051031639,0.004503330146909692
2.0,21.0,0.005142095350953308,0.0018311355785329108
3.0,21.0,9.009090171994764e-06,0.0006159948316530641
4.0,21.0,-0.0023640574317082908,0.0013320188275142816
5.0,21.0,0.0019526742842272196,0.0036949583891886617
6.0,21.0,0.001522017970829838,-0.003150003748747377
7.0,21.0,-0.002748637188152348,-0.002143325283562522
8.0,21.0,-0.007664030748298109,-0.004984425617392691
9.0,21.0,-0.004009912205577923,-0.011426248237285854
0.0,22.0,0.00515049422476612,0.008854815682844111
1.0,22.0,-0.0012666644709962678,0.004683177435243388
2.0,22.0,0.005410223034643262,-0.0018165176150487183
3.0,22.0,-0.010701231771995175,0.0019097340385069886
4.0,22.0,0.003103344542027293,0.002682329649007667
5.0,22.0,0.0012440797479582833,-0.006081827231861917
6.0,22.0,-0.0012954684757385784,-0.003855417211521134
7.0,22.0,0.004408389699447996,0.00010069843807289128
8.0,22.0,-0.006291275735292627,-0.00880225117096257
9.0,22.0,0.00029217743481028887,0.0008989054033312464
0.0,23.0,0.0025821901011238257,0.0045415581418351905
1.0,23.0,0.007125949907939703,0.005245066292798551
2.0,23.0,-0.004882241463122505,0.0038227448623060884
3.0,23.0,-0.001202755840564333,0.0026951806650778636
4.0,23.0,-0.0004880333121297035,-0.0016171540063632864
5.0,23.0,-0.00039350307851624783,-0.006154147076508465
6.0,23.0,-0.004961909225120363,-0.009278214913271701
7.0,23.0,0.0009543938066954469,-0.0030754386075192465
8.0,23.0,-0.001609244165323487,0.0013998865494787341
9.0,23.0,0.0017887082500052157,0.0006868714685761193
0.0,24.0,0.006297340779452932,0.0037307901368780765
1.0,24.0,0.0022726777533261847,0.00532260989216113
2.0,24.0,0.0015625941410152791,0.0010573668437287049
3.0,24.0,-0.0016060251427383928,0.00188590287600191
4.0,24.0,-0.003975259115476649,0.002713902710450789
5.0,24.0,-0.005323499577460529,-0.009218341132911347
6.0,24.0,0.0009581803886793669,-0.0027060680965355142
7.0,24.0,0.0015321478072926492,0.0010269358683261528
8.0,24.0,0.002132978382737646,-0.0025157733019772607
9.0,24.0,-0.004618071954208813,-0.003120423052895208
0.0,25.0,0.0045415581418351905,0.0013495554708505978
1.0,25.0,0.007913858504195426,0.0033645624623348616
2.0,25.0,0.0018659753791436947,0.004699685774548074
3.0,25.0,0.004694572849853694,0.0005947591225553096
4.0,25.0,0.002495648654784613,0.0013663407256923829
5.0,25.0,-0.002758318421872323,0.0005364867587370773
6.0,25.0,-0.004008418184087018,-0.0020012667312327903
7.0,25.0,-0.006022013665822135,0.0036985604487769735
8.0,25.0,-0.00378334267696778,-0.0069935433849496985
9.0,25.0,-0.006317936631703948,-0.0074188437330057425
0.0,26.0,0.0026655223350966397,0.003916718202432535
1.0,26.0,0.008245883738205294,0.007431139589729954
2.0,26.0,-0.0008369459934736908,0.00520710985827265
3.0,26.0,0.003911551688933578,0.0001000100010001001
4.0,26.0,0.0006234336949028958,-0.0001851508979818974
5.0,26.0,-0.002681879092404251,-0.0012229922543824127
6.0,26.0,0.0003655344104639122,-0.00360599734294932
7.0,26.0,0.004034231175292436,-0.0036552293361631306
8.0,26.0,-0.003612734161386521,-0.00856615435670876
9.0,26.0,-0.014129606689811844,-0.0009109929823507601
0.0,27.0,0.008866483373797933,0.0029873147359762405
1.0,27.0,0.007227659254527041,0.008422957331604298
2.0,27.0,0.0030469140209714303,-0.0005646173640591894
3.0,27.0,-0.0011018876074640172,0.005202045611167838
4.0,27.0,0.007840173825691367,0.004030730747144954
5.0,27.0,-0.005953410689329434,-0.0033871247582647934
6.0,27.0,-0.003807248403877807,-0.0056143247214401875
7.0,27.0,7.308982110290507e-05,0.0023415484722546223
8.0,27.0,-0.006692693115322761,-0.009503168863841002
9.0,27.0,-0.0111216782746435,-0.005816026305727493
0.0,28.0,0.008129007493380568,0.0026834405747757153
1.0,28.0,0.005878912314354513,0.0018889967496443704
2.0,28.0,0.007305117815504024,-0.0038031624650254597
3.0,28.0,-0.002792381574086232,0.004897500454953622
4.0,28.0,0.007105551870157984,-0.002443909580693178
5.0,28.0,-0.00011200559393123534,-0.0036890676612868975
6.0,28.0,-0.008831009592700221,0.0014636127156783527
7.0,28.0,-0.00057958514609437,0.004002650095449071
8.0,28.0,-0.009539772376874034,0.0016021486958227797
9.0,28.0,-0.007817297272269217,-0.0071181223162412755
0.0,29.0,0.0027490401078962327,0.0067641319088414045
1.0,29.0,0.007584974857188192,0.012073483317744715
2.0,29.0,-0.001685954329387936,0.003150402673601967
3.0,29.0,-0.0029870308152159125,0.005945408155078096
4.0,29.0,0.005859751408358278,0.004713695794974054
5.0,29.0,-0.0004370393330861046,-0.005203828738798341
6.0,29.0,-0.0006336363054376197,-0.007124174823968004
7.0,29.0,0.0081054037206178,-0.0047707937869318874
8.0,29.0,0.0006136681541140884,-0.007834158127522991
9.0,29.0,-0.02005320198368512,-0.010124439204372962


==> pics/RAA_scatter/qmnist_MP_lenet_rate20.txt <==
class,model,before,after
0.0,0.0,0.00494743351886215,0.004884712505691945
1.0,0.0,0.01010101010101011,0.009730946913172053
2.0,0.0,-0.00360191057865478,0.00044027233989023457
3.0,0.0,0.002100210021002102,-0.00488020404474525
4.0,0.0,0.00392931350161495,0.01110041600740305
5.0,0.0,0.0021742084522354,-0.0005821410054666417
6.0,0.0,-0.005714767718943061,0.004670819447208706
7.0,0.0,-0.0016900522737098105,-0.005532710870474612
8.0,0.0,-0.007529089664613279,-0.005585382209245632
9.0,0.0,-0.005916448929332963,-0.014950636965083051
0.0,1.0,0.00510410893177701,0.007861736301064515
1.0,1.0,0.004448142797705069,0.007203970442816176
2.0,1.0,-0.00037078584603592583,-0.00845930921811849
3.0,1.0,-0.004683605774440462,0.002071551530724674
4.0,1.0,-0.0031346564880455063,0.00270471577512177
5.0,1.0,-0.00025629793089412985,-0.0032093242192109896
6.0,1.0,0.002798527197842379,-0.0029358236460769434
7.0,1.0,-0.006338926751406557,0.005283620460259829
8.0,1.0,0.008174432280226237,-0.009925161192321353
9.0,1.0,-0.005705842392123062,-0.0019707804034596226
0.0,2.0,0.004931800829533074,0.002001935756061612
1.0,2.0,0.007558919034489476,0.010698042352890793
2.0,2.0,-0.002594430205124602,-0.0023346939288531477
3.0,2.0,0.00011012223568160668,-0.004683605774440462
4.0,2.0,-0.007411465015372714,0.004089005421461469
5.0,2.0,0.0020539839580678786,-0.0036645150970387626
6.0,2.0,-0.005764875002902459,0.002798527197842379
7.0,2.0,-0.004614966971314747,0.0025330471168845377
8.0,2.0,0.0007412128900451408,0.0008914384453846505
9.0,2.0,0.004107621898364643,-0.013740542655621113
0.0,3.0,0.0074159008793492414,0.010366609868051848
1.0,3.0,0.004277080758834572,0.011825939123295754
2.0,3.0,-0.003199162765630837,-0.004170490730626304
3.0,3.0,-0.003497762872487782,-0.008595188422159696
4.0,3.0,0.00021897798201078972,0.006242630099217137
5.0,3.0,0.0003135750822001644,0.005408735045682359
6.0,3.0,-0.001093628432989154,-0.0034952852936871903
7.0,3.0,0.0006794397138803866,-0.004243167568604653
8.0,3.0,-0.004015477599478187,-0.006324318660333521
9.0,3.0,-0.0015086533246056943,-0.007612626666383832
0.0,4.0,0.0039000433338148557,-0.004555634049376513
1.0,4.0,0.006668062342151305,0.008864682894064311
2.0,4.0,0.007203266944137453,0.005288881859080146
3.0,4.0,0.004114567169558213,-0.0019609005870640773
4.0,4.0,-0.0012335280756343844,0.0016868447815423136
5.0,4.0,-0.01041501357987186,-0.0030831587970172893
6.0,4.0,0.002678735400469852,0.006648329419413967
7.0,4.0,-0.0036313849228674336,-0.0006742486393566852
8.0,4.0,-0.007563693440992589,-0.002592425914087027
9.0,4.0,-0.003909205422181127,-0.011032471033462981
0.0,5.0,0.005033422004659924,0.005394547468911419
1.0,5.0,0.006769859092312296,0.01292530234658047
2.0,5.0,0.0014259050656080761,0.0019311017505771013
3.0,5.0,-0.004794806510684454,0.002657343359906713
4.0,5.0,0.0009269902022428066,0.006446839663925225
5.0,5.0,-0.001245665451534435,-7.50796868494812e-05
6.0,5.0,-0.0003865453506785651,-0.0043522516997507735
7.0,5.0,0.001387777875271579,-0.005028161256507379
8.0,5.0,-0.007463335840976521,-0.005080859318433534
9.0,5.0,-0.0028062735211190687,-0.01646219036283798
0.0,6.0,0.0069953158209693994,0.0071587977856998105
1.0,6.0,0.006668062342151305,0.00814830505066212
2.0,6.0,-0.006513509064829424,-0.00033970756840157024
3.0,6.0,0.00211234470261991,0.004360935180553947
4.0,6.0,0.0018554403942347803,0.009239551943090837
5.0,6.0,-0.00021310650337572054,-0.0015166030275654758
6.0,6.0,-0.002598521101637842,-0.0004197389994286336
7.0,6.0,0.00227010736781645,-0.00039707819914375236
8.0,6.0,-0.0034112402754737804,-0.010591049994105248
9.0,6.0,-0.007917619082454011,-0.016761501929982547
0.0,7.0,0.005891207254771531,0.008796121578076528
1.0,7.0,0.004535075831286096,0.014263244729277721
2.0,7.0,0.0011583715220501274,-0.003637314530827381
3.0,7.0,0.003984971194122756,0.003981723106267166
4.0,7.0,0.0028150745299150553,0.004672191294551702
5.0,7.0,0.00106191743286556,-0.0033106034994163014
6.0,7.0,-0.002605443141243076,-0.004097729512519011
7.0,7.0,0.00014643949830539616,-0.004702312095308207
8.0,7.0,-0.005522870177019029,-0.005853053189052246
9.0,7.0,-0.01201966080874988,-0.012142092836892264
0.0,8.0,0.007124012184346917,0.004070051206538544
1.0,8.0,0.0047378278901883415,0.0071266711784989025
2.0,8.0,0.004294115208083471,0.00650289244382435
3.0,8.0,0.00019084560590481195,0.002339796200941517
4.0,8.0,0.003017479429406387,-0.002102704786687303
5.0,8.0,-0.008918376961289493,-0.00139237031960897
6.0,8.0,-0.0034575598278362464,0.000682918490673952
7.0,8.0,0.0013300018495154401,-0.011267801122679324
8.0,8.0,-0.0032499026562664442,-0.0043107000080737385
9.0,8.0,-0.006819340438025679,-0.0026928297933113635
0.0,9.0,0.00308864705712555,0.001252860352664566
1.0,9.0,0.006744565493140098,0.010243240645750978
2.0,9.0,0.004431245212798428,-0.002001895704773552
3.0,9.0,0.003302997505246565,0.005671343390046716
4.0,9.0,0.0020745205989071923,-0.00801954201502237
5.0,9.0,-0.0010211783510190044,0.002200062338891482
6.0,9.0,-0.0055138614283225425,-0.005411451431985073
7.0,9.0,-0.0005055456709015365,-0.0010798603091124682
8.0,9.0,-0.005254001492845137,-0.002997259023812478
9.0,9.0,-0.00871946380334112,-0.0013772546322066823
0.0,10.0,0.006805469107457156,0.005628626412582728
1.0,10.0,0.007227659254527041,0.006616630324058313
2.0,10.0,0.0020683316658290174,0.00010442699806930078
3.0,10.0,-0.003101683628269897,-0.0011763254721096213
4.0,10.0,0.0006413154412221965,-0.000545213416086951
5.0,10.0,0.004236132936862036,0.0015083942754597866
6.0,10.0,-0.006969765075611503,-0.0008811276911980056
7.0,10.0,7.308982110290507e-05,-0.0009304943206740236
8.0,10.0,0.0005652934694296009,0.002464356880638792
9.0,10.0,-0.012122567264244084,-0.013236186787262598
0.0,11.0,0.007402758797227081,0.007439071205503005
1.0,11.0,0.0035105043308697047,0.010505947248543656
2.0,11.0,0.0007496310654640665,0.00790957780116096
3.0,11.0,0.008526909741348364,-0.0013439574765814726
4.0,11.0,-0.0008294145931645258,-0.00082522517671937
5.0,11.0,-0.0020765879002694223,0.001958321269557537
6.0,11.0,-8.320321392480887e-05,-0.0012661949303380618
7.0,11.0,-0.004212221661572253,-3.758513527690921e-05
8.0,11.0,-0.009239207873245767,-0.0176724997364106
9.0,11.0,-0.004508683431154842,-0.00841586877230498
0.0,12.0,0.005017858950443246,0.0023716922770732622
1.0,12.0,0.007788960073274249,0.01047709913415799
2.0,12.0,-0.0014838460095842104,0.005019387719745792
3.0,12.0,-0.0017829599540579756,-0.0032627805649318173
4.0,12.0,0.005032584702600088,0.0023991373367505645
5.0,12.0,-0.0070435225874335055,-9.657381610533228e-05
6.0,12.0,-0.00043131494422809396,-0.004300066422410909
7.0,12.0,0.0014167536136670432,-0.003916347946249525
8.0,12.0,-0.002301565575912115,-0.0008402120304679824
9.0,12.0,-0.007816181344315746,-0.009322436954045063
0.0,13.0,0.0006024245525141117,0.0011512721971904836
1.0,13.0,0.008245883738205294,0.007458950740889047
2.0,13.0,-0.00965309058764894,-0.0021031536293164817
3.0,13.0,0.005913369339360167,0.004564742188504524
4.0,13.0,0.004741225603112438,0.005311516385854461
5.0,13.0,-0.002681879092404251,0.0020983780793197714
6.0,13.0,-0.001744941400528611,-0.000216902095816527
7.0,13.0,0.0050176143595973225,-0.006116087220172894
8.0,13.0,-0.0004990239556407796,0.002110056268167159
9.0,13.0,-0.01112390427118327,-0.014550860437877367
0.0,14.0,0.007937767572436505,0.011915119275481202
1.0,14.0,0.003769921340210835,0.008762280875906175
2.0,14.0,-0.004681227876911664,-0.00858283998527038
3.0,14.0,-0.005000994999004994,0.005977577051249611
4.0,14.0,0.0027994045325711015,0.003652426585564133
5.0,14.0,0.0020729889584012295,-0.01570143960207483
6.0,14.0,-0.0005437969509838501,0.0012485410378402354
7.0,14.0,0.003121564971820287,0.004161196604691136
8.0,14.0,-0.0045184492803187135,-0.006862134539855076
9.0,14.0,-0.005015861188301308,-0.007108978994168177
0.0,15.0,0.005760169008970432,0.007976794778825276
1.0,15.0,0.008245883738205294,0.012545003242469705
2.0,15.0,0.00014262562810133677,0.001455947743280987
3.0,15.0,0.005913369339360167,-0.0008544001608282663
4.0,15.0,0.0037117776260601086,-0.0033806486296483356
5.0,15.0,0.002984701140025343,-0.004120097425508169
6.0,15.0,0.0003655344104639122,-0.003846846751374956
7.0,15.0,-0.0028494511148417674,-0.0015603705386241483
8.0,15.0,-0.01502967158245394,0.0016781496575949963
9.0,15.0,-0.01012200346497371,-0.011938241109204965
0.0,16.0,0.00968222340482589,0.008693632893572011
1.0,16.0,0.005370584584258372,0.012369979604907173
2.0,16.0,0.005816695734475407,0.0011837003749566076
3.0,16.0,0.0037086182845089116,-0.00014384248543717202
4.0,16.0,0.004538124486152058,0.0025009761193714886
5.0,16.0,-0.010815088367185392,-0.004550820072446731
6.0,16.0,-0.0030017559829389347,0.002164038027512153
7.0,16.0,-0.003051017831818733,-0.005791708026126912
8.0,16.0,-0.004851840183563827,-0.011169404830374832
9.0,16.0,-0.009320401809227281,-0.00720801217368381
0.0,17.0,0.006384768943955832,0.010346193982319998
1.0,17.0,0.007838347002660277,0.0129874666311986
2.0,17.0,0.002675891284866438,-0.016921557826683434
3.0,17.0,0.006507279668953113,0.009524557213269334
4.0,17.0,0.0022770417227145484,0.003112443625391166
5.0,17.0,-0.004217856741501775,0.002894261666965197
6.0,17.0,-0.005312873930632249,-0.0025303893972800284
7.0,17.0,-0.005218474469109064,0.003714634139588153
8.0,17.0,-0.0019405098444770124,-0.00952256900413082
9.0,17.0,-0.010522115832207012,-0.014662487143007833
0.0,18.0,0.004338743371364307,0.006225763106297599
1.0,18.0,0.005042109485551781,0.0073567432791115505
2.0,18.0,0.0006855135952370371,-0.004170490730626304
3.0,18.0,0.0024927386742307966,0.006471754003035459
4.0,18.0,-0.0018187253461561556,4.401020127536144e-05
5.0,18.0,-0.0040913737110906045,-0.007102007132487877
6.0,18.0,-0.006316999840252044,0.0039176084395159275
7.0,18.0,0.005561224930690885,-0.00029566773736017254
8.0,18.0,-0.0008751670217498501,-0.00840749618934747
9.0,18.0,-0.006518558893639894,-0.005601710003093788
0.0,19.0,0.004830200202616744,0.0036971761545631153
1.0,19.0,0.004784752925834343,0.011813301177566073
2.0,19.0,-0.0007359285984674815,-0.006465073699001513
3.0,19.0,-0.003995030986265134,0.0030908492130873283
4.0,19.0,0.007931463131432026,0.008903835305460664
5.0,19.0,-0.001447617596827804,-0.0010550500772472076
6.0,19.0,-0.0016440158056848782,-0.0008598339070159871
7.0,19.0,-0.00668256761344573,-0.009525573634105083
8.0,19.0,0.0037540609481126596,-0.0016076623061149974
9.0,19.0,-0.007015918506768395,-0.009020534243784335
0.0,20.0,0.003071131365167427,0.004766945860670949
1.0,20.0,0.008653750196028149,0.011547833646442095
2.0,20.0,-0.00043275381952287515,0.002337936021920415
3.0,20.0,0.0023150373289755957,-0.0019609005870640773
4.0,20.0,-0.0020613766238902747,0.0016868447815423136
5.0,20.0,-0.004545982265952719,-0.0030831587970172893
6.0,20.0,0.0007702130247075828,-0.005007598605442313
7.0,20.0,0.0024728319040963256,-0.0006742486393566852
8.0,20.0,-0.0032096648790893917,0.0015764667675678434
9.0,20.0,-0.008719261276344597,-0.013044612496263708
0.0,21.0,0.005861853385576322,0.010879382203551322
1.0,21.0,0.002112453051031639,0.010550866480296048
2.0,21.0,0.005142095350953308,-0.0016979985962791895
3.0,21.0,9.009090171994764e-06,0.005977577051249611
4.0,21.0,-0.0023640574317082908,0.005719681841147202
5.0,21.0,0.0019526742842272196,-0.012287687369480804
6.0,21.0,0.001522017970829838,0.0012485410378402354
7.0,21.0,-0.002748637188152348,-0.004725185666146919
8.0,21.0,-0.007664030748298109,-0.00998848668715886
9.0,21.0,-0.004009912205577923,-0.008114947607142698
0.0,22.0,0.00515049422476612,0.008181501682720221
1.0,22.0,-0.0012666644709962678,0.009172013727602273
2.0,22.0,0.005410223034643262,-0.005228307483044649
3.0,22.0,-0.010701231771995175,0.0053807980310622274
4.0,22.0,0.003103344542027293,0.0019919890275155363
5.0,22.0,0.0012440797479582833,0.0017740507735516597
6.0,22.0,-0.0012954684757385784,-0.0036445410744357773
7.0,22.0,0.004408389699447996,0.004569060616309569
8.0,22.0,-0.006291275735292627,-0.01479907322305197
9.0,22.0,0.00029217743481028887,-0.00871844705530009
0.0,23.0,0.0025821901011238257,0.01003816160610591
1.0,23.0,0.007125949907939703,0.009097095376240132
2.0,23.0,-0.004882241463122505,0.009366925064599485
3.0,23.0,-0.001202755840564333,-0.0008452064718666996
4.0,23.0,-0.0004880333121297035,-0.00029804778699520437
5.0,23.0,-0.00039350307851624783,0.004867111451383554
6.0,23.0,-0.004961909225120363,-0.008138567815740804
7.0,23.0,0.0009543938066954469,-0.009442915440827567
8.0,23.0,-0.001609244165323487,-0.0035642142869066985
9.0,23.0,0.0017887082500052157,-0.01194130870942011
0.0,24.0,0.006297340779452932,0.009115190395378418
1.0,24.0,0.0022726777533261847,0.007280418906993428
2.0,24.0,0.0015625941410152791,-0.002377764712271609
3.0,24.0,-0.0016060251427383928,0.0022628823954585434
4.0,24.0,-0.003975259115476649,-0.001211573786580661
5.0,24.0,-0.005323499577460529,-0.01084856672071146
6.0,24.0,0.0009581803886793669,-0.0026858591877220437
7.0,24.0,0.0015321478072926492,-0.001458995817387346
8.0,24.0,0.002132978382737646,0.004907157628444144
9.0,24.0,-0.004618071954208813,-0.006806544933551143
0.0,25.0,0.0045415581418351905,0.003577973645169826
1.0,25.0,0.007913858504195426,0.01274043615115579
2.0,25.0,0.0018659753791436947,0.0013511828374523978
3.0,25.0,0.004694572849853694,0.0009858652328275212
4.0,25.0,0.002495648654784613,-0.0026131121747139338
5.0,25.0,-0.002758318421872323,-0.0047052786231694625
6.0,25.0,-0.004008418184087018,0.002181205414626755
7.0,25.0,-0.006022013665822135,0.0012859244751122366
8.0,25.0,-0.00378334267696778,-0.0017381254920751045
9.0,25.0,-0.006317936631703948,-0.015175778006090152
0.0,26.0,0.0026655223350966397,0.006620264686185404
1.0,26.0,0.008245883738205294,0.01147486910127774
2.0,26.0,-0.0008369459934736908,0.00413704462385029
3.0,26.0,0.003911551688933578,0.0008620490211167151
4.0,26.0,0.0006234336949028958,0.004570121580918212
5.0,26.0,-0.002681879092404251,0.0034218850299478267
6.0,26.0,0.0003655344104639122,-0.0010174351090830986
7.0,26.0,0.004034231175292436,-0.004803429405874557
8.0,26.0,-0.003612734161386521,-0.002824842845821023
9.0,26.0,-0.014129606689811844,-0.023318226986281235
0.0,27.0,0.008866483373797933,0.0063278558176517175
1.0,27.0,0.007227659254527041,0.012822529893014474
2.0,27.0,0.0030469140209714303,-0.010951500050337336
3.0,27.0,-0.0011018876074640172,0.0015510479619390072
4.0,27.0,0.007840173825691367,0.007377932657973413
5.0,27.0,-0.005953410689329434,-0.008138722264282788
6.0,27.0,-0.003807248403877807,-0.0044532711547325245
7.0,27.0,7.308982110290507e-05,-0.00019423669715496456
8.0,27.0,-0.006692693115322761,0.002110056268167159
9.0,27.0,-0.0111216782746435,-0.00851749835892558
0.0,28.0,0.008129007493380568,0.005292539093559471
1.0,28.0,0.005878912314354513,0.011034670175639257
2.0,28.0,0.007305117815504024,0.002812594382361771
3.0,28.0,-0.002792381574086232,-0.00045808152243800355
4.0,28.0,0.007105551870157984,0.002211891977676088
5.0,28.0,-0.00011200559393123534,0.0032358336730533388
6.0,28.0,-0.008831009592700221,-0.005512363419461524
7.0,28.0,-0.00057958514609437,-0.009077012481681803
8.0,28.0,-0.009539772376874034,-0.0020567215125737223
9.0,28.0,-0.007817297272269217,-0.00851749835892558
0.0,29.0,0.0027490401078962327,0.009411491314703998
1.0,29.0,0.007584974857188192,0.011298959320521705
2.0,29.0,-0.001685954329387936,0.0018962141918154856
3.0,29.0,-0.0029870308152159125,0.003587548669466335
4.0,29.0,0.005859751408358278,0.002179118397109714
5.0,29.0,-0.0004370393330861046,-0.011820766398532398
6.0,29.0,-0.0006336363054376197,-0.006673962377564145
7.0,29.0,0.0081054037206178,0.0008497332913477788
8.0,29.0,0.0006136681541140884,-0.002115181794572702
9.0,29.0,-0.02005320198368512,-0.01153949549620723


==> pics/RAA_scatter/qmnist_MP_lenet_rate20_regression.txt <==
dataset,model,rate,a,b,r2,acc
qmnist,lenet,20,0.7738091869417326,0.0,0.3393273720504,0.9849533333333335


==> pics/RAA_scatter/qmnist_MP_lenet_rate2_regression.txt <==
dataset,model,rate,a,b,r2,acc
qmnist,lenet,2,0.4886745323532976,0.0,0.312933767599469,0.9897566666666667


==> pics/RAA_scatter/qmnist_MP_lenet_rate4.txt <==
class,model,before,after
0.0,0.0,0.00494743351886215,0.007008864151721267
1.0,0.0,0.01010101010101011,0.00565122591554307
2.0,0.0,-0.00360191057865478,0.0012919896640826807
3.0,0.0,0.002100210021002102,-0.0009000900090009009
4.0,0.0,0.00392931350161495,-0.0001851508979818974
5.0,0.0,0.0021742084522354,-9.05920188431043e-05
6.0,0.0,-0.005714767718943061,-0.0014972269669555787
7.0,0.0,-0.0016900522737098105,-0.011515937585976523
8.0,0.0,-0.007529089664613279,0.0038786219484371162
9.0,0.0,-0.005916448929332963,-0.003914266550540038
0.0,1.0,0.00510410893177701,0.004103097549699505
1.0,1.0,0.004448142797705069,0.009544787077826744
2.0,1.0,-0.00037078584603592583,-0.007292529038408515
3.0,1.0,-0.004683605774440462,-0.0006889038418405178
4.0,1.0,-0.0031346564880455063,0.003087945478153661
5.0,1.0,-0.00025629793089412985,-1.0884235273674798e-05
6.0,1.0,0.002798527197842379,-0.010842099573680394
7.0,1.0,-0.006338926751406557,0.0014890509110599246
8.0,1.0,0.008174432280226237,0.005096921246918208
9.0,1.0,-0.005705842392123062,-0.005712342958679362
0.0,2.0,0.004931800829533074,0.005688263401799744
1.0,2.0,0.007558919034489476,0.008776354282255665
2.0,2.0,-0.002594430205124602,-2.1113923694254e-05
3.0,2.0,0.00011012223568160668,0.004781200403910095
4.0,2.0,-0.007411465015372714,-0.0014963173499465815
5.0,2.0,0.0020539839580678786,-0.007056458453116106
6.0,2.0,-0.005764875002902459,-0.0038596752077099694
7.0,2.0,-0.004614966971314747,-0.0020179452285466427
8.0,2.0,0.0007412128900451408,-0.0036521018279979576
9.0,2.0,0.004107621898364643,-0.0032209859074243106
0.0,3.0,0.0074159008793492414,0.00606528383423351
1.0,3.0,0.004277080758834572,0.007660805870270079
2.0,3.0,-0.003199162765630837,-0.0034734388926385474
3.0,3.0,-0.003497762872487782,0.0032148932357084345
4.0,3.0,0.00021897798201078972,0.004016271036200452
5.0,3.0,0.0003135750822001644,0.0021553141212752765
6.0,3.0,-0.001093628432989154,-0.003553219441436686
7.0,3.0,0.0006794397138803866,-0.00057958514609437
8.0,3.0,-0.004015477599478187,-0.004348681037130251
9.0,3.0,-0.0015086533246056943,-0.011826116273189425
0.0,4.0,0.0039000433338148557,0.00308864705712555
1.0,4.0,0.006668062342151305,0.009414975481185629
2.0,4.0,0.007203266944137453,0.004431245212798428
3.0,4.0,0.004114567169558213,0.004303299596478118
4.0,4.0,-0.0012335280756343844,0.0061898163713873695
5.0,4.0,-0.01041501357987186,-0.011214839796416744
6.0,4.0,0.002678735400469852,-0.0012954684757385784
7.0,4.0,-0.0036313849228674336,-0.004436693967181163
8.0,4.0,-0.007563693440992589,-0.010440372705082586
9.0,4.0,-0.003909205422181127,-0.002711702977906922
0.0,5.0,0.005033422004659924,0.008650883033625852
1.0,5.0,0.006769859092312296,0.000918101924452056
2.0,5.0,0.0014259050656080761,0.0018992013012349897
3.0,5.0,-0.004794806510684454,-0.00029420771064366983
4.0,5.0,0.0009269902022428066,-0.0016373148037218135
5.0,5.0,-0.001245665451534435,0.0027819550916849517
6.0,5.0,-0.0003865453506785651,-0.0051118051766258195
7.0,5.0,0.001387777875271579,-0.001084649030698067
8.0,5.0,-0.007463335840976521,-0.006927227378175764
9.0,5.0,-0.0028062735211190687,0.0006965809833993238
0.0,6.0,0.0069953158209693994,0.005978148835291652
1.0,6.0,0.006668062342151305,0.004761269078449685
2.0,6.0,-0.006513509064829424,-0.00360191057865478
3.0,6.0,0.00211234470261991,0.0001000100010001001
4.0,6.0,0.0018554403942347803,0.0008434652019173707
5.0,6.0,-0.00021310650337572054,-0.002355392489921609
6.0,6.0,-0.002598521101637842,0.0006115434090381625
7.0,6.0,0.00227010736781645,0.00322289038242349
8.0,6.0,-0.0034112402754737804,-0.005454960280422318
9.0,6.0,-0.007917619082454011,-0.0049153577399365005
0.0,7.0,0.005891207254771531,0.0036125931741979632
1.0,7.0,0.004535075831286096,0.0008981392636326517
2.0,7.0,0.0011583715220501274,-0.0019467908479694686
3.0,7.0,0.003984971194122756,0.00479602640663949
4.0,7.0,0.0028150745299150553,0.0025968801653021
5.0,7.0,0.00106191743286556,-0.003789674642235964
6.0,7.0,-0.002605443141243076,0.0003084196455092537
7.0,7.0,0.00014643949830539616,0.0009543938066954469
8.0,7.0,-0.005522870177019029,-0.004719495741132522
9.0,7.0,-0.01201966080874988,-0.0032152313516431554
0.0,8.0,0.007124012184346917,0.0031899998556561165
1.0,8.0,0.0047378278901883415,0.004175607880107814
2.0,8.0,0.004294115208083471,0.0035536569299442814
3.0,8.0,0.00019084560590481195,0.001403565636951659
4.0,8.0,0.003017479429406387,0.003204698825602307
5.0,8.0,-0.008918376961289493,-0.0031857277944895837
6.0,8.0,-0.0034575598278362464,-0.00013985385588476714
7.0,8.0,0.0013300018495154401,-0.0033532151589386
8.0,8.0,-0.0032499026562664442,-0.0030787335427593875
9.0,8.0,-0.006819340438025679,-0.006616514820190124
0.0,9.0,0.00308864705712555,0.004424003052458974
1.0,9.0,0.006744565493140098,0.00794020029695058
2.0,9.0,0.004431245212798428,0.0027772228554864232
3.0,9.0,0.003302997505246565,0.0016059716128257048
4.0,9.0,0.0020745205989071923,0.004436604716117985
5.0,9.0,-0.0010211783510190044,-0.004117221860929931
6.0,9.0,-0.0055138614283225425,-0.0009926778143366124
7.0,9.0,-0.0005055456709015365,-0.002168685595641395
8.0,9.0,-0.005254001492845137,-0.0028772335394330346
9.0,9.0,-0.00871946380334112,-0.012425312160239583
0.0,10.0,0.006805469107457156,0.0006224263084349391
1.0,10.0,0.007227659254527041,0.00455832800208565
2.0,10.0,0.0020683316658290174,0.0010897493106866046
3.0,10.0,-0.003101683628269897,0.004897500454953622
4.0,10.0,0.0006413154412221965,-0.005529134602608553
5.0,10.0,0.004236132936862036,-0.0025568961472655733
6.0,10.0,-0.006969765075611503,-0.003807248403877807
7.0,10.0,7.308982110290507e-05,0.0010554798896894467
8.0,10.0,0.0005652934694296009,-0.0015084169833567563
9.0,10.0,-0.012122567264244084,-0.00011189938903729753
0.0,11.0,0.007402758797227081,0.005048953615186905
1.0,11.0,0.0035105043308697047,0.010203050813213453
2.0,11.0,0.0007496310654640665,0.00041426156114741453
3.0,11.0,0.008526909741348364,-0.0007991606312869006
4.0,11.0,-0.0008294145931645258,0.0019732907251220834
5.0,11.0,-0.0020765879002694223,1.0419134604824462e-05
6.0,11.0,-8.320321392480887e-05,0.0007126254924212243
7.0,11.0,-0.004212221661572253,-0.0015892026982247938
8.0,11.0,-0.009239207873245767,-0.006391660493779807
9.0,11.0,-0.004508683431154842,-0.010821987905396532
0.0,12.0,0.005017858950443246,0.0042210276047369676
1.0,12.0,0.007788960073274249,0.004175607880107814
2.0,12.0,-0.0014838460095842104,0.0035536569299442814
3.0,12.0,-0.0017829599540579756,0.002403968799426137
4.0,12.0,0.005032584702600088,0.0021757709293708477
5.0,12.0,-0.0070435225874335055,-0.005451214776774841
6.0,12.0,-0.00043131494422809396,-0.005413377833438075
7.0,12.0,0.0014167536136670432,0.003526989470141681
8.0,12.0,-0.002301565575912115,-0.0030787335427593875
9.0,12.0,-0.007816181344315746,-0.007617909462508501
0.0,13.0,0.0006024245525141117,-4.123694335305817e-06
1.0,13.0,0.008245883738205294,0.004964292167776487
2.0,13.0,-0.00965309058764894,0.0005153339254190893
3.0,13.0,0.005913369339360167,0.0013023933227834592
4.0,13.0,0.004741225603112438,0.0010456966557872043
5.0,13.0,-0.002681879092404251,0.0012440797479582833
6.0,13.0,-0.001744941400528611,-0.0023500667138845696
7.0,13.0,0.0050176143595973225,-0.0005055456709015365
8.0,13.0,-0.0004990239556407796,0.0009696439618399139
9.0,13.0,-0.01112390427118327,-0.007718170332435495
0.0,14.0,0.007937767572436505,0.004744454841116492
1.0,14.0,0.003769921340210835,0.005448105086232743
2.0,14.0,-0.004681227876911664,-0.001845997754740634
3.0,14.0,-0.005000994999004994,0.006897296475759501
4.0,14.0,0.0027994045325711015,-0.005529134602608553
5.0,14.0,0.0020729889584012295,-0.0014247246332443613
6.0,14.0,-0.0005437969509838501,-0.0048614206277890395
7.0,14.0,0.003121564971820287,0.004002650095449071
8.0,14.0,-0.0045184492803187135,-0.0025452722097499348
9.0,14.0,-0.005015861188301308,-0.006117233326640691
0.0,15.0,0.005760169008970432,0.004204655463884757
1.0,15.0,0.008245883738205294,0.008755768376486924
2.0,15.0,0.00014262562810133677,-0.0003316546745668352
3.0,15.0,0.005913369339360167,0.0034178293929321823
4.0,15.0,0.0037117776260601086,0.002159432133001077
5.0,15.0,0.002984701140025343,-0.003311409963983154
6.0,15.0,0.0003655344104639122,-0.008630510150926743
7.0,15.0,-0.0028494511148417674,0.0006064639374346606
8.0,15.0,-0.01502967158245394,0.002083294824951084
9.0,15.0,-0.01012200346497371,-0.010623815217006722
0.0,16.0,0.00968222340482589,0.0075046710641767135
1.0,16.0,0.005370584584258372,0.008959866660427515
2.0,16.0,0.005816695734475407,0.002811400877533434
3.0,16.0,0.0037086182845089116,0.005624082893873554
4.0,16.0,0.004538124486152058,0.00030184185341194036
5.0,16.0,-0.010815088367185392,-0.011048583372460423
6.0,16.0,-0.0030017559829389347,0.0031859072443749404
7.0,16.0,-0.003051017831818733,-0.005095563966155634
8.0,16.0,-0.004851840183563827,-0.012254894323737444
9.0,16.0,-0.009320401809227281,-0.0024027555741372698
0.0,17.0,0.006384768943955832,0.008345138601060259
1.0,17.0,0.007838347002660277,0.00862674089376081
2.0,17.0,0.002675891284866438,0.0006164267145395611
3.0,17.0,0.006507279668953113,0.00640558144932405
4.0,17.0,0.0022770417227145484,0.0011468430331395007
5.0,17.0,-0.004217856741501775,-0.006583958267917414
6.0,17.0,-0.005312873930632249,-0.0011945586513954288
7.0,17.0,-0.005218474469109064,-0.004336101534521497
8.0,17.0,-0.0019405098444770124,-0.0030787335427593875
9.0,17.0,-0.010522115832207012,-0.0116234880317819
0.0,18.0,0.004338743371364307,0.006893506568535788
1.0,18.0,0.005042109485551781,0.005675519550768578
2.0,18.0,0.0006855135952370371,-0.0036749405731778765
3.0,18.0,0.0024927386742307966,0.001010019109281277
4.0,18.0,-0.0018187253461561556,0.0007245987372337817
5.0,18.0,-0.0040913737110906045,0.0008192436572089159
6.0,18.0,-0.006316999840252044,-0.004810049582199594
7.0,18.0,0.005561224930690885,0.007086188875080828
8.0,18.0,-0.0008751670217498501,-0.006626022412260776
9.0,18.0,-0.006518558893639894,-0.008017920607165106
0.0,19.0,0.004830200202616744,0.0014315004352256921
1.0,19.0,0.004784752925834343,0.009823067244064688
2.0,19.0,-0.0007359285984674815,-0.0039770403486256364
3.0,19.0,-0.003995030986265134,0.0037086182845089116
4.0,19.0,0.007931463131432026,-0.0026665546853675334
5.0,19.0,-0.001447617596827804,-0.005149653592656138
6.0,19.0,-0.0016440158056848782,0.0022733670012782775
7.0,19.0,-0.00668256761344573,0.0018649041709829322
8.0,19.0,0.0037540609481126596,-0.004851840183563827
9.0,19.0,-0.007015918506768395,-0.004311910412913979
0.0,20.0,0.003071131365167427,0.003680160588825741
1.0,20.0,0.008653750196028149,0.011049324763486724
2.0,20.0,-0.00043275381952287515,-0.0017869778110384624
3.0,20.0,0.0023150373289755957,0.007933215908111788
4.0,20.0,-0.0020613766238902747,0.0006055157580426848
5.0,20.0,-0.004545982265952719,-0.0130172810463922
6.0,20.0,0.0007702130247075828,-0.0017910720193481107
7.0,20.0,0.0024728319040963256,0.0020971195515645602
8.0,20.0,-0.0032096648790893917,-0.012993986120409747
9.0,20.0,-0.008719261276344597,0.000908841274512013
0.0,21.0,0.005861853385576322,0.0032740589660909666
1.0,21.0,0.002112453051031639,0.007075372907533478
2.0,21.0,0.005142095350953308,0.005650461775872812
3.0,21.0,9.009090171994764e-06,-0.004492802102383057
4.0,21.0,-0.0023640574317082908,-0.0018594873616252533
5.0,21.0,0.0019526742842272196,0.0035934314866609375
6.0,21.0,0.001522017970829838,-0.0021949599125226276
7.0,21.0,-0.002748637188152348,-0.002244261625330308
8.0,21.0,-0.007664030748298109,-0.0040465412478435546
9.0,21.0,-0.004009912205577923,-0.005511192309874747
0.0,22.0,0.00515049422476612,0.006805469107457156
1.0,22.0,-0.0012666644709962678,0.00455832800208565
2.0,22.0,0.005410223034643262,0.004025496376113843
3.0,22.0,-0.010701231771995175,-0.00010198959706107743
4.0,22.0,0.003103344542027293,0.0006413154412221965
5.0,22.0,0.0012440797479582833,-0.005953410689329434
6.0,22.0,-0.0012954684757385784,-0.0048614206277890395
7.0,22.0,0.004408389699447996,7.308982110290507e-05
8.0,22.0,-0.006291275735292627,-0.006692693115322761
9.0,22.0,0.00029217743481028887,-0.00011189938903729753
0.0,23.0,0.0025821901011238257,0.008027073316687618
1.0,23.0,0.007125949907939703,0.004886348957474963
2.0,23.0,-0.004882241463122505,-0.000634890775272191
3.0,23.0,-0.001202755840564333,0.005115678403027365
4.0,23.0,-0.0004880333121297035,0.0018554403942347803
5.0,23.0,-0.00039350307851624783,-0.00021310650337572054
6.0,23.0,-0.004961909225120363,-0.007875777603745537
7.0,23.0,0.0009543938066954469,-0.0026478028744201195
8.0,23.0,-0.001609244165323487,-0.01690671306341002
9.0,23.0,0.0017887082500052157,0.00711393214356939
0.0,24.0,0.006297340779452932,0.003949967083607594
1.0,24.0,0.0022726777533261847,0.0071763535597556
2.0,24.0,0.0015625941410152791,0.0022036759189797417
3.0,24.0,-0.0016060251427383928,-0.002914404343660175
4.0,24.0,-0.003975259115476649,0.0008787201892123335
5.0,24.0,-0.005323499577460529,-0.004366772746998381
6.0,24.0,0.0009581803886793669,-0.006667115630682188
7.0,24.0,0.0015321478072926492,-0.0027221664365507264
8.0,24.0,0.002132978382737646,-0.00021527455785918097
9.0,24.0,-0.004618071954208813,0.001071006106333295
0.0,25.0,0.0045415581418351905,0.0058765451438629905
1.0,25.0,0.007913858504195426,0.006439522194839009
2.0,25.0,0.0018659753791436947,0.0011908592742570093
3.0,25.0,0.004694572849853694,-0.0030009969990029924
4.0,25.0,0.002495648654784613,0.0027994045325711015
5.0,25.0,-0.002758318421872323,-0.005853012084207672
6.0,25.0,-0.004008418184087018,0.0036733178298137647
7.0,25.0,-0.006022013665822135,-0.0008083921877167032
8.0,25.0,-0.00378334267696778,-0.0024445293829859576
9.0,25.0,-0.006317936631703948,-0.009019821505450972
0.0,26.0,0.0026655223350966397,0.003916718202432535
1.0,26.0,0.008245883738205294,0.004761269078449685
2.0,26.0,-0.0008369459934736908,0.0003132096155351885
3.0,26.0,0.003911551688933578,0.002100210021002102
4.0,26.0,0.0006234336949028958,0.0008434652019173707
5.0,26.0,-0.002681879092404251,-9.05920188431043e-05
6.0,26.0,0.0003655344104639122,-0.0004428417789587081
7.0,26.0,0.004034231175292436,0.0012577133199701696
8.0,26.0,-0.003612734161386521,-0.00856615435670876
9.0,26.0,-0.014129606689811844,-0.0049153577399365005
0.0,27.0,0.008866483373797933,0.0020762443047465367
1.0,27.0,0.007227659254527041,0.005728472875565269
2.0,27.0,0.0030469140209714303,0.000483518134277181
3.0,27.0,-0.0011018876074640172,0.002290378412084224
4.0,27.0,0.007840173825691367,0.0031187125217993317
5.0,27.0,-0.005953410689329434,0.0002335386904815382
6.0,27.0,-0.003807248403877807,-0.004410514099232791
7.0,27.0,7.308982110290507e-05,0.0024128597886548565
8.0,27.0,-0.006692693115322761,-0.007294211468301013
9.0,27.0,-0.0111216782746435,-0.005718817281527209
0.0,28.0,0.008129007493380568,0.0026834405747757153
1.0,28.0,0.005878912314354513,0.005448105086232743
2.0,28.0,0.007305117815504024,0.00011116695554419174
3.0,28.0,-0.002792381574086232,0.003897602444550682
4.0,28.0,0.007105551870157984,0.0037265404631375712
5.0,28.0,-0.00011200559393123534,0.0008396183947981751
6.0,28.0,-0.008831009592700221,-0.0048614206277890395
7.0,28.0,-0.00057958514609437,-0.0028740803846567194
8.0,28.0,-0.009539772376874034,-0.0025452722097499348
9.0,28.0,-0.007817297272269217,-0.0071181223162412755
0.0,29.0,0.0027490401078962327,0.003071131365167427
1.0,29.0,0.007584974857188192,0.008653750196028149
2.0,29.0,-0.001685954329387936,0.0015271819573015933
3.0,29.0,-0.0029870308152159125,0.00031240988176485334
4.0,29.0,0.005859751408358278,0.003087945478153661
5.0,29.0,-0.0004370393330861046,-0.004545982265952719
6.0,29.0,-0.0006336363054376197,-0.006619440446993786
7.0,29.0,0.0081054037206178,-0.003429854054122081
8.0,29.0,0.0006136681541140884,0.0019819514496654
9.0,29.0,-0.02005320198368512,-0.005712342958679362


==> pics/RAA_scatter/qmnist_MP_lenet_rate4_regression.txt <==
dataset,model,rate,a,b,r2,acc
qmnist,lenet,4,0.5724540900195401,0.0,0.3607852098954789,0.9896933333333334


==> pics/RAA_scatter/qmnist_MP_lenet_rate50.txt <==
class,model,before,after
0.0,0.0,0.00494743351886215,0.04586898213791867
1.0,0.0,0.01010101010101011,0.05560098661736742
2.0,0.0,-0.00360191057865478,-0.01933565774751927
3.0,0.0,0.002100210021002102,-0.03311475479662393
4.0,0.0,0.00392931350161495,0.0021207723098369178
5.0,0.0,0.0021742084522354,-0.004077254667815101
6.0,0.0,-0.005714767718943061,-0.014312009990699912
7.0,0.0,-0.0016900522737098105,-0.001919160892305115
8.0,0.0,-0.007529089664613279,-0.017253495154507525
9.0,0.0,-0.005916448929332963,-0.02043151750400402
0.0,1.0,0.00510410893177701,0.09325117385117732
1.0,1.0,0.004448142797705069,0.14174305757953615
2.0,1.0,-0.00037078584603592583,-0.0067225203972925045
3.0,1.0,-0.004683605774440462,0.021969402071457894
4.0,1.0,-0.0031346564880455063,-0.06742798088602325
5.0,1.0,-0.00025629793089412985,-0.057225355631107755
6.0,1.0,0.002798527197842379,-0.032906233316082625
7.0,1.0,-0.006338926751406557,-0.0005467529208298683
8.0,1.0,0.008174432280226237,-0.04269530174366032
9.0,1.0,-0.005705842392123062,-0.07590210495374151
0.0,2.0,0.004931800829533074,0.053921513313939975
1.0,2.0,0.007558919034489476,0.08147027345122015
2.0,2.0,-0.002594430205124602,-0.03132921348218288
3.0,2.0,0.00011012223568160668,0.01057324575761794
4.0,2.0,-0.007411465015372714,-0.023673496597946965
5.0,2.0,0.0020539839580678786,-0.0032673985626222677
6.0,2.0,-0.005764875002902459,-0.002677303544166258
7.0,2.0,-0.004614966971314747,-0.0038944928489090523
8.0,2.0,0.0007412128900451408,-0.06674499045286934
9.0,2.0,0.004107621898364643,-0.025687972244053267
0.0,3.0,0.0074159008793492414,0.06738202768628253
1.0,3.0,0.004277080758834572,0.0789653074538032
2.0,3.0,-0.003199162765630837,-0.02832058541534992
3.0,3.0,-0.003497762872487782,-0.0038604526010004745
4.0,3.0,0.00021897798201078972,0.04035704240386863
5.0,3.0,0.0003135750822001644,0.00604622589655014
6.0,3.0,-0.001093628432989154,0.05136764636068163
7.0,3.0,0.0006794397138803866,-0.06770169043811541
8.0,3.0,-0.004015477599478187,-0.12079001345009059
9.0,3.0,-0.0015086533246056943,-0.029258031020867572
0.0,4.0,0.0039000433338148557,0.13892996616098988
1.0,4.0,0.006668062342151305,0.14431217425097767
2.0,4.0,0.007203266944137453,0.057250703985534425
3.0,4.0,0.004114567169558213,-0.010728337964511553
4.0,4.0,-0.0012335280756343844,-0.2596837378653169
5.0,4.0,-0.01041501357987186,0.01976852057550278
6.0,4.0,0.002678735400469852,0.05542988145042736
7.0,4.0,-0.0036313849228674336,0.031172531421731497
8.0,4.0,-0.007563693440992589,-0.025639529767508985
9.0,4.0,-0.003909205422181127,-0.169465972535825
0.0,5.0,0.005033422004659924,0.06053982286556245
1.0,5.0,0.006769859092312296,0.11143232470600223
2.0,5.0,0.0014259050656080761,0.00051222711605595
3.0,5.0,-0.004794806510684454,0.02454992184019496
4.0,5.0,0.0009269902022428066,-0.00971655040646632
5.0,5.0,-0.001245665451534435,-0.11437137648288792
6.0,5.0,-0.0003865453506785651,-0.023949787717951983
7.0,5.0,0.001387777875271579,0.023148289027043353
8.0,5.0,-0.007463335840976521,-0.041147123173728525
9.0,5.0,-0.0028062735211190687,-0.05980483705137273
0.0,6.0,0.0069953158209693994,0.07286735049131636
1.0,6.0,0.006668062342151305,0.13698001951883865
2.0,6.0,-0.006513509064829424,-0.025047836753200103
3.0,6.0,0.00211234470261991,-0.0336854272638591
4.0,6.0,0.0018554403942347803,0.05650106229172807
5.0,6.0,-0.00021310650337572054,0.02649315072770432
6.0,6.0,-0.002598521101637842,-0.017575346883121526
7.0,6.0,0.00227010736781645,0.01261238642823952
8.0,6.0,-0.0034112402754737804,-0.24103039714961044
9.0,6.0,-0.007917619082454011,-0.007424533498156904
0.0,7.0,0.005891207254771531,0.04983450448696386
1.0,7.0,0.004535075831286096,0.06502477734773486
2.0,7.0,0.0011583715220501274,0.008491498416668335
3.0,7.0,0.003984971194122756,-0.01569731994882052
4.0,7.0,0.0028150745299150553,0.017888338753239173
5.0,7.0,0.00106191743286556,-0.004595148549893193
6.0,7.0,-0.002605443141243076,-0.013194226914629473
7.0,7.0,0.00014643949830539616,-0.01289479989605868
8.0,7.0,-0.005522870177019029,-0.06613583705394904
9.0,7.0,-0.01201966080874988,-0.038359878182223
0.0,8.0,0.007124012184346917,0.013036563136638223
1.0,8.0,0.0047378278901883415,0.07624771442017636
2.0,8.0,0.004294115208083471,-0.07831188313715898
3.0,8.0,0.00019084560590481195,-0.030058434915295338
4.0,8.0,0.003017479429406387,0.04552701695314254
5.0,8.0,-0.008918376961289493,-0.017094940039110034
6.0,8.0,-0.0034575598278362464,0.03630045080783449
7.0,8.0,0.0013300018495154401,-0.000192508194375346
8.0,8.0,-0.0032499026562664442,0.010286719146135876
9.0,8.0,-0.006819340438025679,-0.061641374737693475
0.0,9.0,0.00308864705712555,0.03278404846966158
1.0,9.0,0.006744565493140098,0.05344831743783215
2.0,9.0,0.004431245212798428,-0.004695093490019484
3.0,9.0,0.003302997505246565,-0.0032061057345403156
4.0,9.0,0.0020745205989071923,0.035052540665979334
5.0,9.0,-0.0010211783510190044,0.0047211062665237615
6.0,9.0,-0.0055138614283225425,0.031853462019613955
7.0,9.0,-0.0005055456709015365,-0.00499860303056746
8.0,9.0,-0.005254001492845137,-0.06113198831307678
9.0,9.0,-0.00871946380334112,-0.08838059695221277
0.0,10.0,0.006805469107457156,0.13061380257483984
1.0,10.0,0.007227659254527041,0.15778165448455458
2.0,10.0,0.0020683316658290174,-0.16056008023122695
3.0,10.0,-0.003101683628269897,-0.05788823380493504
4.0,10.0,0.0006413154412221965,0.0026553526380328004
5.0,10.0,0.004236132936862036,-0.11009849954620728
6.0,10.0,-0.006969765075611503,-0.08775092493026669
7.0,10.0,7.308982110290507e-05,0.09514685362452777
8.0,10.0,0.0005652934694296009,-0.07661532891693378
9.0,10.0,-0.012122567264244084,0.07290334073859375
0.0,11.0,0.007402758797227081,0.029572489823071924
1.0,11.0,0.0035105043308697047,0.0931401305027614
2.0,11.0,0.0007496310654640665,-0.02875153315438299
3.0,11.0,0.008526909741348364,-0.009791210854093523
4.0,11.0,-0.0008294145931645258,0.03312107117605753
5.0,11.0,-0.0020765879002694223,-0.006830124943007776
6.0,11.0,-8.320321392480887e-05,0.03932755275860438
7.0,11.0,-0.004212221661572253,-0.03252234905730793
8.0,11.0,-0.009239207873245767,-0.07109176087989473
9.0,11.0,-0.004508683431154842,-0.05606169378575419
0.0,12.0,0.005017858950443246,0.05105941885219409
1.0,12.0,0.007788960073274249,0.061503186674911114
2.0,12.0,-0.0014838460095842104,0.007624926439146644
3.0,12.0,-0.0017829599540579756,0.00037311213371479785
4.0,12.0,0.005032584702600088,-0.005584964088714235
5.0,12.0,-0.0070435225874335055,-0.05464680282038538
6.0,12.0,-0.00043131494422809396,0.033009558188881134
7.0,12.0,0.0014167536136670432,0.0009201665225143106
8.0,12.0,-0.002301565575912115,-0.0422755711861765
9.0,12.0,-0.007816181344315746,-0.06467137109542247
0.0,13.0,0.0006024245525141117,0.1457767517653449
1.0,13.0,0.008245883738205294,0.1233061422756737
2.0,13.0,-0.00965309058764894,-0.12726221003920185
3.0,13.0,0.005913369339360167,-0.007077513835033753
4.0,13.0,0.004741225603112438,-0.0005459487505130171
5.0,13.0,-0.002681879092404251,-0.059553445071527294
6.0,13.0,-0.001744941400528611,0.031934400723941714
7.0,13.0,0.0050176143595973225,-0.012904824606826315
8.0,13.0,-0.0004990239556407796,-0.06553274880739528
9.0,13.0,-0.01112390427118327,-0.04377710868344595
0.0,14.0,0.007937767572436505,0.03900696192068179
1.0,14.0,0.003769921340210835,0.08546096900438932
2.0,14.0,-0.004681227876911664,-0.061316015322462475
3.0,14.0,-0.005000994999004994,0.00034755950842606546
4.0,14.0,0.0027994045325711015,-0.043310644710092217
5.0,14.0,0.0020729889584012295,-0.04138395902370508
6.0,14.0,-0.0005437969509838501,0.02763407864794829
7.0,14.0,0.003121564971820287,0.03536618253265006
8.0,14.0,-0.0045184492803187135,-0.050469728697715786
9.0,14.0,-0.005015861188301308,-0.006466553493803346
0.0,15.0,0.005760169008970432,0.004020975600211348
1.0,15.0,0.008245883738205294,0.11188075738825229
2.0,15.0,0.00014262562810133677,-0.07444053007499236
3.0,15.0,0.005913369339360167,0.00860996933825686
4.0,15.0,0.0037117776260601086,0.07398171887845063
5.0,15.0,0.002984701140025343,-0.11189910098929878
6.0,15.0,0.0003655344104639122,0.03583488291562993
7.0,15.0,-0.0028494511148417674,0.04924062958168404
8.0,15.0,-0.01502967158245394,-0.11653125067675187
9.0,15.0,-0.01012200346497371,-0.007019280929924158
0.0,16.0,0.00968222340482589,0.11047486130655827
1.0,16.0,0.005370584584258372,0.1139574464252025
2.0,16.0,0.005816695734475407,-0.06436054657194908
3.0,16.0,0.0037086182845089116,-0.046229739411519255
4.0,16.0,0.004538124486152058,-0.014407465701495446
5.0,16.0,-0.010815088367185392,0.027727502191721265
6.0,16.0,-0.0030017559829389347,-0.006317119543370666
7.0,16.0,-0.003051017831818733,-0.014308440127635946
8.0,16.0,-0.004851840183563827,-0.038968654749722456
9.0,16.0,-0.009320401809227281,-0.07568225851467204
0.0,17.0,0.006384768943955832,0.04065218580729877
1.0,17.0,0.007838347002660277,0.044041053016971594
2.0,17.0,0.002675891284866438,-0.03256645260510833
3.0,17.0,0.006507279668953113,-0.0454702306691795
4.0,17.0,0.0022770417227145484,-0.0018728534533124226
5.0,17.0,-0.004217856741501775,-0.0009497589535820623
6.0,17.0,-0.005312873930632249,0.013057811459306982
7.0,17.0,-0.005218474469109064,0.018140849772065763
8.0,17.0,-0.0019405098444770124,-0.031109104821883764
9.0,17.0,-0.010522115832207012,-0.008388312161059869
0.0,18.0,0.004338743371364307,0.05326647641853385
1.0,18.0,0.005042109485551781,0.0852899968714111
2.0,18.0,0.0006855135952370371,0.003400662693242676
3.0,18.0,0.0024927386742307966,-0.005315176422803315
4.0,18.0,-0.0018187253461561556,0.03652242347252748
5.0,18.0,-0.0040913737110906045,-0.11480967913581694
6.0,18.0,-0.006316999840252044,0.007235519521720806
7.0,18.0,0.005561224930690885,0.03197801650821544
8.0,18.0,-0.0008751670217498501,-0.06252462571182459
9.0,18.0,-0.006518558893639894,-0.05897648993203211
0.0,19.0,0.004830200202616744,0.04677826186654431
1.0,19.0,0.004784752925834343,0.07409790625154677
2.0,19.0,-0.0007359285984674815,-0.06693667798972212
3.0,19.0,-0.003995030986265134,-0.058849705195238675
4.0,19.0,0.007931463131432026,0.024050893613126123
5.0,19.0,-0.001447617596827804,-0.03385902151458662
6.0,19.0,-0.0016440158056848782,0.006309962234054955
7.0,19.0,-0.00668256761344573,0.02741223276352026
8.0,19.0,0.0037540609481126596,0.00939021295249522
9.0,19.0,-0.007015918506768395,-0.037872629480740785
0.0,20.0,0.003071131365167427,0.017108816990950595
1.0,20.0,0.008653750196028149,0.08548141591964095
2.0,20.0,-0.00043275381952287515,-0.0341408520822368
3.0,20.0,0.0023150373289755957,-0.026349284499193628
4.0,20.0,-0.0020613766238902747,0.042286636091411416
5.0,20.0,-0.004545982265952719,-0.028792247537232144
6.0,20.0,0.0007702130247075828,0.012534242860644248
7.0,20.0,0.0024728319040963256,-0.03580556113513342
8.0,20.0,-0.0032096648790893917,-0.04187432733739735
9.0,20.0,-0.008719261276344597,-0.0021791832035485013
0.0,21.0,0.005861853385576322,0.03163140603425019
1.0,21.0,0.002112453051031639,0.0718339176214879
2.0,21.0,0.005142095350953308,-0.07633002017863645
3.0,21.0,9.009090171994764e-06,-0.05841045164398679
4.0,21.0,-0.0023640574317082908,0.0363184357655667
5.0,21.0,0.0019526742842272196,-0.028508541402724106
6.0,21.0,0.001522017970829838,0.041405976928102786
7.0,21.0,-0.002748637188152348,-0.002488698834586884
8.0,21.0,-0.007664030748298109,-0.013342574074019129
9.0,21.0,-0.004009912205577923,-0.009029830294156346
0.0,22.0,0.00515049422476612,0.027294422581511855
1.0,22.0,-0.0012666644709962678,0.08487303915046542
2.0,22.0,0.005410223034643262,-0.0673489812878045
3.0,22.0,-0.010701231771995175,0.00882972465849306
4.0,22.0,0.003103344542027293,0.017316002684903055
5.0,22.0,0.0012440797479582833,0.013297137416982808
6.0,22.0,-0.0012954684757385784,0.013931511351529091
7.0,22.0,0.004408389699447996,-0.009910792962445913
8.0,22.0,-0.006291275735292627,-0.05610935773864249
9.0,22.0,0.00029217743481028887,-0.03951065041246771
0.0,23.0,0.0025821901011238257,0.032262970949010886
1.0,23.0,0.007125949907939703,0.06510978452529714
2.0,23.0,-0.004882241463122505,-0.04630092200823112
3.0,23.0,-0.001202755840564333,-0.014675689401469703
4.0,23.0,-0.0004880333121297035,-0.0022063071275952332
5.0,23.0,-0.00039350307851624783,-0.039147726490820066
6.0,23.0,-0.004961909225120363,0.02279061210929169
7.0,23.0,0.0009543938066954469,0.017114822668056417
8.0,23.0,-0.001609244165323487,-0.019892028335135294
9.0,23.0,0.0017887082500052157,-0.025647732442215573
0.0,24.0,0.006297340779452932,0.10362247848821421
1.0,24.0,0.0022726777533261847,0.12208681649905846
2.0,24.0,0.0015625941410152791,-0.03156818701494344
3.0,24.0,-0.0016060251427383928,0.007850929685218319
4.0,24.0,-0.003975259115476649,-0.049401664901718545
5.0,24.0,-0.005323499577460529,-0.12855612643198208
6.0,24.0,0.0009581803886793669,-0.015927485326452558
7.0,24.0,0.0015321478072926492,0.02171021687712238
8.0,24.0,0.002132978382737646,-0.03209294757981676
9.0,24.0,-0.004618071954208813,-0.027835656076227844
0.0,25.0,0.0045415581418351905,0.022814786291875288
1.0,25.0,0.007913858504195426,0.04937245449256097
2.0,25.0,0.0018659753791436947,-0.0017136037868815122
3.0,25.0,0.004694572849853694,-0.01711869300137553
4.0,25.0,0.002495648654784613,0.009814744299623125
5.0,25.0,-0.002758318421872323,-0.00127106584928735
6.0,25.0,-0.004008418184087018,0.007136795138528392
7.0,25.0,-0.006022013665822135,-0.010343320140691751
8.0,25.0,-0.00378334267696778,-0.021514787564146372
9.0,25.0,-0.006317936631703948,-0.04270655013965221
0.0,26.0,0.0026655223350966397,0.07047703628520677
1.0,26.0,0.008245883738205294,0.07393525872254517
2.0,26.0,-0.0008369459934736908,-0.0211112946975643
3.0,26.0,0.003911551688933578,-0.015176828517665303
4.0,26.0,0.0006234336949028958,-0.06170753853555841
5.0,26.0,-0.002681879092404251,-0.12011445730352296
6.0,26.0,0.0003655344104639122,0.0602962062022345
7.0,26.0,0.004034231175292436,-0.008663289354555568
8.0,26.0,-0.003612734161386521,0.04287860938577062
9.0,26.0,-0.014129606689811844,-0.03840568102002061
0.0,27.0,0.008866483373797933,0.029277218664226976
1.0,27.0,0.007227659254527041,0.09930635884745141
2.0,27.0,0.0030469140209714303,-0.00042199479421543037
3.0,27.0,-0.0011018876074640172,-0.01375087188499267
4.0,27.0,0.007840173825691367,0.05746064103543573
5.0,27.0,-0.005953410689329434,-0.06534243596634103
6.0,27.0,-0.003807248403877807,0.017100661449688425
7.0,27.0,7.308982110290507e-05,-0.0499321825127001
8.0,27.0,-0.006692693115322761,-0.053619166959426284
9.0,27.0,-0.0111216782746435,-0.03770910841765369
0.0,28.0,0.008129007493380568,0.06828085617854801
1.0,28.0,0.005878912314354513,0.09207300019680988
2.0,28.0,0.007305117815504024,0.0025180127749438548
3.0,28.0,-0.002792381574086232,0.0010742424595163716
4.0,28.0,0.007105551870157984,-0.057038562903965494
5.0,28.0,-0.00011200559393123534,-0.04097834268002867
6.0,28.0,-0.008831009592700221,-0.0018581334186078707
7.0,28.0,-0.00057958514609437,-0.05348702351403999
8.0,28.0,-0.009539772376874034,0.024279917423035924
9.0,28.0,-0.007817297272269217,-0.04898018383201956
0.0,29.0,0.0027490401078962327,0.032935250343945434
1.0,29.0,0.007584974857188192,0.05316989907596209
2.0,29.0,-0.001685954329387936,-0.01180738863371886
3.0,29.0,-0.0029870308152159125,-0.011606954363323414
4.0,29.0,0.005859751408358278,0.014382073532940375
5.0,29.0,-0.0004370393330861046,-0.05349583586458809
6.0,29.0,-0.0006336363054376197,-0.010790032540511517
7.0,29.0,0.0081054037206178,-0.028913447380308047
8.0,29.0,0.0006136681541140884,0.007234842939913998
9.0,29.0,-0.02005320198368512,-0.0020891024501220284


==> pics/RAA_scatter/qmnist_MP_lenet_rate50_regression.txt <==
dataset,model,rate,a,b,r2,acc
qmnist,lenet,50,4.879411212279311,0.0,0.19098561728892738,0.89041


==> pics/RAA_two_side_p/cifar100_resnet56_p_val.txt <==
rates,p_val
2vs4,3.3478497264997475
4vs5,0.5066067772596473
5vs10,4.176013987783386e-06
10vs20,2.9003134784876864e-06
20vs50,2.1166888079133365e-07


==> pics/RAA_two_side_p/cifar10_resnet110_p_val.txt <==
rates,p_val
4vs5,0.4177826639652955
5vs10,0.003623387694739232
10vs20,3.9560032867703046e-05
20vs50,2.9176725023029426e-05


==> pics/RAA_two_side_p/cifar10_resnet20_p_val.txt <==
rates,p_val
4vs5,1.6225566886491833
5vs10,3.7284107492357765e-05
10vs20,1.5232661487147455e-07
20vs50,3.887546253502836e-07


==> pics/RAA_two_side_p/cifar10_resnet32_p_val.txt <==
rates,p_val
4vs5,0.4289854854059043
5vs10,0.00022331095868634765
10vs20,3.04833950440999e-05
20vs50,1.1116310391694336e-07


==> pics/RAA_two_side_p/cifar10_resnet44_p_val.txt <==
rates,p_val
4vs5,2.2001807146523378
5vs10,0.0010585470025474626
10vs20,1.4839493659818083e-05
20vs50,1.009721552156062e-08


==> pics/RAA_two_side_p/cifar10_resnet56_p_val.txt <==
rates,p_val
4vs5,0.0005396472454404764
5vs10,0.005994513790732002
10vs20,0.00044516716443866034
20vs50,6.062724916657335e-06


==> pics/RAA_two_side_p/fashion_lenet_p_val.txt <==
rates,p_val
4vs10,1.0472521111156305
10vs20,0.08597653546388428
20vs30,2.699138501783127
30vs40,0.0019609476136347994
40vs50,0.005416624231604632


==> pics/RAA_two_side_p/qmnist_lenet_p_val.txt <==
rates,p_val
4vs10,1.1088198658583073
10vs20,0.25329335095667654
20vs30,1.9609439248266485
30vs40,2.7221379397579137
40vs50,0.06764598928968063


==> pics/RAR_coef_per_model/c_cifar100_MP_resnet56.txt <==
dataset,model,method,rate,mean,ci90,ci95,ci99,r
cifar100,resnet56,mp,2,0.952540501,0.006795974,0.008180276,0.011024678,0
cifar100,resnet56,mp,4,0.987590534,0.007406166,0.008914761,0.012014554,1
cifar100,resnet56,mp,10,1.105869174,0.009163608,0.011030184,0.01486554,2
cifar100,resnet56,mp,20,1.306312869,0.015564044,0.018734353,0.025248561,3
cifar100,resnet56,mp,50,1.910673098,0.026477231,0.031870494,0.042952331,4


==> pics/RAR_coef_per_model/c_cifar100_XP_resnet56.txt <==
dataset,model,method,rate,mean,ci90,ci95,ci99,r
cifar100,resnet56,xp,2,0.9477961945316904,0.007714989029683594,0.00928648888860839,0.01251553690589935,0
cifar100,resnet56,xp,4,0.9622953622905245,0.006594969442482834,0.007938327612999951,0.010698600235606315,1
cifar100,resnet56,xp,10,1.0483971912703096,0.011219611612660163,0.013504983373870294,0.0182008636263562,2
cifar100,resnet56,xp,20,1.3005995273633115,0.018729398322561597,0.022544471384675857,0.030383513836431897,3
cifar100,resnet56,xp,50,1.819319632248753,0.02473938838427081,0.029778662608276107,0.04013313916084993,4


==> pics/RAR_coef_per_model/c_cifar10_GP_resnet56.txt <==
dataset,model,method,rate,mean,ci90,ci95,ci99,r
cifar10,resnet56,gp,2,0.934245305,0.018049608,0.021726212,0.029280734,0
cifar10,resnet56,gp,4,0.988628421,0.01531995,0.018440538,0.024852582,1
cifar10,resnet56,gp,10,1.138416481,0.02860739,0.034434555,0.046407953,2
cifar10,resnet56,gp,20,1.384884203,0.039327559,0.047338361,0.063798602,3
cifar10,resnet56,gp,50,1.936486258,0.0581809,0.070032023,0.094383181,4


==> pics/RAR_coef_per_model/c_cifar10_MP_resnet110.txt <==
dataset,model,method,rate,mean,ci90,ci95,ci99,r
cifar10,resnet110,mp,2,0.9360595098342119,0.015168482469168798,0.018258217006533295,0.02460686611723628,0
cifar10,resnet110,mp,4,0.9550093462864189,0.012138570567111318,0.014611129097054643,0.01969163239675742,1
cifar10,resnet110,mp,10,1.044292183787865,0.020748930942677157,0.024975371437122584,0.03365967339316933,2
cifar10,resnet110,mp,20,1.201258775723301,0.029031306602457008,0.03494482042012126,0.047095645607733605,3
cifar10,resnet110,mp,50,1.729637442684704,0.10846789733741713,0.13056219775803735,0.17596058361309552,4


==> pics/RAR_coef_per_model/c_cifar10_MP_resnet20.txt <==
dataset,model,method,rate,mean,ci90,ci95,ci99,r
cifar10,resnet20,mp,2,0.9589606826384028,0.021575643933866018,0.025970481213326457,0.035000797393735184,0
cifar10,resnet20,mp,4,1.0205566973902431,0.020258149497997424,0.024384620573418392,0.032863509813417346,1
cifar10,resnet20,mp,10,1.2208114509163577,0.027848186399681563,0.03352070528856532,0.045176344814825464,2
cifar10,resnet20,mp,20,1.5663110654293166,0.03763118518424391,0.04529644588399062,0.061046682655549356,3
cifar10,resnet20,mp,50,2.5581630322630318,0.09242110970452533,0.11124676976749104,0.1499288987891929,4


==> pics/RAR_coef_per_model/c_cifar10_MP_resnet32.txt <==
dataset,model,method,rate,mean,ci90,ci95,ci99,r
cifar10,resnet32,mp,2,0.962014889929241,0.016573885192771143,0.019949892357792876,0.026886761731762854,0
cifar10,resnet32,mp,4,1.0048140630973283,0.018272546852145632,0.021994561840094518,0.029642392699835485,1
cifar10,resnet32,mp,10,1.1650318299233768,0.022733797711328885,0.027364544399200996,0.03687959673988761,2
cifar10,resnet32,mp,20,1.4614904725780145,0.034359579556227704,0.041358432596403816,0.055739364547714665,3
cifar10,resnet32,mp,50,2.139902387677367,0.06046380370191251,0.07277994033179302,0.09808659011578413,4


==> pics/RAR_coef_per_model/c_cifar10_MP_resnet44.txt <==
dataset,model,method,rate,mean,ci90,ci95,ci99,r
cifar10,resnet44,mp,2,0.9710074758644774,0.017236133383028873,0.020747036778435146,0.027961084927057844,0
cifar10,resnet44,mp,4,0.9839623138801452,0.01557087934209167,0.01874257985848704,0.02525964901744615,1
cifar10,resnet44,mp,10,1.1276659159450502,0.02447552668364006,0.02946105376377739,0.03970509307554848,2
cifar10,resnet44,mp,20,1.3514643351004076,0.026128458739149263,0.03145067877919239,0.04238653981047902,3
cifar10,resnet44,mp,50,1.967093535807719,0.042802027741185134,0.05152055997735183,0.06943501225744497,4


==> pics/RAR_coef_per_model/c_cifar10_MP_resnet56.txt <==
dataset,model,method,rate,mean,ci90,ci95,ci99,r
cifar10,resnet56,mp,2,0.932594129,0.015604513,0.018783064,0.025314211,0
cifar10,resnet56,mp,4,0.959261637,0.016954292,0.020407786,0.027503872,1
cifar10,resnet56,mp,10,1.064924993,0.017838156,0.021471688,0.028937708,2
cifar10,resnet56,mp,20,1.247367488,0.028842379,0.034717409,0.04678916,3
cifar10,resnet56,mp,50,1.801791234,0.046947512,0.056510456,0.076159967,4


==> pics/RAR_coef_per_model/c_cifar10_RP_resnet56.txt <==
dataset,model,method,rate,mean,ci90,ci95,ci99,r
cifar10,resnet56,rp,2,-1.393715966,0.8184689,0.98518641,1.327750135,0
cifar10,resnet56,rp,4,-0.770343898,0.608149577,0.732026224,0.986562449,1
cifar10,resnet56,rp,10,-1.026722131,0.78617071,0.94630926,1.275354831,2
cifar10,resnet56,rp,20,-1.293884118,1.010051365,1.215793145,1.638542204,3
cifar10,resnet56,rp,50,-1.113145798,1.274653501,1.534293248,2.067789452,4


==> pics/RAR_coef_per_model/c_cifar10_XP_resnet110.txt <==
dataset,model,method,rate,mean,ci90,ci95,ci99,r
cifar10,resnet110,xp,2,0.8844141472494103,0.01710308551790196,0.020586887811741894,0.02774524982219384,0
cifar10,resnet110,xp,4,0.9083699868100396,0.016640978803801665,0.020030652559905104,0.026995603437405147,1
cifar10,resnet110,xp,10,0.9787090022292826,0.01626039776441146,0.019572549304033404,0.026378210978926342,2
cifar10,resnet110,xp,20,1.0595168226719567,0.027215803380992165,0.03275950940691086,0.0441504699913331,3
cifar10,resnet110,xp,50,1.334956962996007,0.041746317757425544,0.05024980780958366,0.06772240097402848,4


==> pics/RAR_coef_per_model/c_cifar10_XP_resnet20.txt <==
dataset,model,method,rate,mean,ci90,ci95,ci99,r \\
cifar10,resnet20,xp,2,0.9433819857236706,0.016340506403908828,0.019668975622685547,0.026508166138973,0 \\
cifar10,resnet20,xp,4,0.975590348854169,0.015675723642874395,0.01886878035345929,0.025429731270417588,1 \\
cifar10,resnet20,xp,10,1.1602819755021767,0.021613139831007544,0.026015614813754695,0.03506162460718798,2 \\
cifar10,resnet20,xp,20,1.4324871813940097,0.030332328599964153,0.036510853278651556,0.049206210997073674,3 \\
cifar10,resnet20,xp,50,2.2618616362586232,0.051210675898154534,0.061642002454777245,0.08307582832761229,4 \\

==> pics/RAR_coef_per_model/c_cifar10_XP_resnet32.txt <==
dataset,model,method,rate,mean,ci90,ci95,ci99,r
cifar10,resnet32,xp,2,0.9466692950127685,0.01830892134986173,0.022038345618343502,0.02970140073819416,0
cifar10,resnet32,xp,4,0.9832958949921533,0.015619310107181428,0.018800875697942088,0.02533821517295598,1
cifar10,resnet32,xp,10,1.1027178459402907,0.0224030982807919,0.026966483355259863,0.036343124048646924,2
cifar10,resnet32,xp,20,1.3204923819160337,0.02483937100255451,0.029899011123377228,0.04029533461495394,3
cifar10,resnet32,xp,50,1.9890212040479924,0.05554687826805793,0.0668614648508914,0.09011017414238554,4


==> pics/RAR_coef_per_model/c_cifar10_XP_resnet44.txt <==
dataset,model,method,rate,mean,ci90,ci95,ci99,r
cifar10,resnet44,xp,2,0.9141690325747238,0.01714846219931343,0.020641507467856535,0.027818861531645034,0
cifar10,resnet44,xp,4,0.9519503077089657,0.017830223913602006,0.021462140207586855,0.02892484027813169,1
cifar10,resnet44,xp,10,1.0622514860645274,0.024374419493932376,0.02933935160837997,0.03954107330061829,2
cifar10,resnet44,xp,20,1.2427179043909051,0.03372949958487692,0.04060000887987347,0.054717225811707904,3
cifar10,resnet44,xp,50,1.772601317334891,0.04222360467431363,0.05082431538610854,0.06849667323806341,4


==> pics/RAR_coef_per_model/c_cifar10_XP_resnet56.txt <==
dataset,model,method,rate,mean,ci90,ci95,ci99,r
cifar10,resnet56,xp,2,0.9242504328960248,0.014361353928893594,0.01728668092370733,0.023297512728041148,0
cifar10,resnet56,xp,4,0.9324955531461403,0.021555803260990603,0.02594659910701491,0.03496861112974259,1
cifar10,resnet56,xp,10,1.004851715151856,0.018489718449181902,0.02225597006958635,0.029994696394262554,2
cifar10,resnet56,xp,20,1.1649635549749138,0.023020199577468148,0.02770928471410561,0.03734420830469909,3
cifar10,resnet56,xp,50,1.5630721102727188,0.034816996481520146,0.04190902277583852,0.056481402985858464,4


==> pics/RAR_coef_per_model/c_fashion_MP_lenet.txt <==
dataset,model,method,rate,mean,ci90,ci95,ci99,r
fashion,lenet,mp,2,0.946379774,0.025770895,0.031020281,0.041806487,0
fashion,lenet,mp,4,0.95418102,0.033297527,0.040080046,0.054016464,1
fashion,lenet,mp,10,0.970817869,0.030991323,0.037304081,0.050275256,2
fashion,lenet,mp,20,1.055129876,0.03296859,0.039684106,0.053482851,3
fashion,lenet,mp,50,1.913462661,0.091152372,0.109719597,0.147870706,4


==> pics/RAR_coef_per_model/c_qmnist_GP_lenet.txt <==
dataset,model,method,rate,mean,ci90,ci95,ci99,r
qmnist,lenet,GP,2,0.538160270706992,0.07781216540439084,0.09366206570692526,0.12622973592051145,0
qmnist,lenet,GP,4,0.55384740984309,0.10808831979426192,0.13010530240493778,0.17534481906285015,1
qmnist,lenet,GP,10,0.6747004407137429,0.10512971526128723,0.12654404677443143,0.17054526276018567,2
qmnist,lenet,GP,20,0.8957407241389693,0.15932178032146493,0.1917747305895089,0.2584576094476535,3
qmnist,lenet,GP,50,4.868594069620415,0.7700231614738131,0.9268725471267354,1.2491596888528695,4


==> pics/RAR_coef_per_model/c_qmnist_MP_lenet.txt <==
dataset,model,method,rate,mean,ci90,ci95,ci99,r
qmnist,lenet,MP,2,0.5170240231699688,0.0740129469391827,0.08908896781568976,0.12006650500314542,0
qmnist,lenet,MP,4,0.6126946165271053,0.09002286342818622,0.10836001421778374,0.14603837611113424,1
qmnist,lenet,MP,10,0.6293629459637456,0.09201171636877581,0.11075398531259673,0.14926476597151972,2
qmnist,lenet,MP,20,0.8159718513054887,0.13279209211024257,0.1598410941521976,0.21542018053724898,3
qmnist,lenet,MP,50,5.4726285478224606,1.082851545349703,1.3034223127488795,1.7566413156637042,4


==> pics/RAR_coef_per_model/c_qmnist_RP_lenet.txt <==
dataset,model,method,rate,mean,ci90,ci95,ci99,r
qmnist,lenet,RP,2,0.5665077098954486,0.12144640837828369,0.14618435847764,0.19701479811562084,0
qmnist,lenet,RP,4,0.8491975536762847,0.23921786838236192,0.28794520227341047,0.3880679607930472,1
qmnist,lenet,RP,10,1.9538073585365021,0.7527140332987963,0.9060376469278713,1.221080189108947,2
qmnist,lenet,RP,20,89.97475169843862,41.1092330178587,49.48295249296213,66.68889884725219,3
qmnist,lenet,RP,50,194.42198111176478,47.197763573049116,56.81168246667764,76.56593542799081,4


==> pics/RAR_coef_per_model/c_qmnist_XP_lenet.txt <==
dataset,model,method,rate,mean,ci90,ci95,ci99,r
qmnist,lenet,XP,2,0.5473981526742403,0.1034497407870203,0.12452187095170497,0.16781994682613055,0
qmnist,lenet,XP,4,0.436368932802438,0.06632361403139447,0.07983336105665922,0.10759258839498181,1
qmnist,lenet,XP,10,0.6063814231903603,0.0696466500656695,0.08383328083489983,0.11298333878575828,2
qmnist,lenet,XP,20,0.6178589812700235,0.11745318097758117,0.14137773312229185,0.19053683881913286,3
qmnist,lenet,XP,50,1.7865207944149384,0.23644171951246773,0.2846035674980134,0.3835643907291424,4


==> pics/RAR_coef_per_model/ci_interval.txt <==
dataset,model,rate,mean,ci90,ci95,ci99
cifar10,resnet110,4,0.9509047853957775,0.021610284699300042,0.026668220735656556,0.03831180833491332
cifar10,resnet110,5,0.9730628666865586,0.02983218609321625,0.03681447675637717,0.052888011968291515
cifar10,resnet110,10,1.0712839820044016,0.04279336114017118,0.05280924415325772,0.07586624021024879
cifar10,resnet110,20,1.2729996701868234,0.04461122496032521,0.05505258311421102,0.07908904135451023
cifar10,resnet110,50,1.8573595436146768,0.12703393676837993,0.15676651713747725,0.2252122035975448
cifar10,resnet56,4,0.9614608658970581,0.03102682730942241,0.0382887264526216,0.05500593248350627
cifar10,resnet56,5,1.0289467817113667,0.025394216186054974,0.03133778994964498,0.04502015391620451
cifar10,resnet56,10,1.0979105282254467,0.043278160843288616,0.05340751232395613,0.07672571770279957
cifar10,resnet56,20,1.3261627668513922,0.07614588667763322,0.09396800376707559,0.13499528842301634
cifar10,resnet56,50,1.955827349390578,0.15433391626230186,0.19045611860979816,0.2736109913262452
cifar10,resnet44,4,0.9863655146112926,0.02987720284165407,0.03687002977665643,0.052967819942226546
cifar10,resnet44,5,1.0004429987347152,0.04862974222022354,0.06001164343239784,0.08621327248769628
cifar10,resnet44,10,1.1309612577185155,0.06686779950007393,0.08251835928997941,0.11854662508482439
cifar10,resnet44,20,1.3407759203866951,0.062616878581637,0.07727250071106129,0.11101037696314653
cifar10,resnet44,50,1.933814454605871,0.08865378944932445,0.10940340948694516,0.15716993259493162
cifar10,resnet32,4,1.0161872141514336,0.039133014169034475,0.048292184690430506,0.06937699152385779
cifar10,resnet32,5,1.0393983431631695,0.039129920373288885,0.04828836678478976,0.06937150668590775
cifar10,resnet32,10,1.183295511017682,0.055318581149567336,0.0682660202495049,0.09807158525913429
cifar10,resnet32,20,1.5482356845331269,0.08114398706308812,0.10013592085807987,0.14385617418508168
cifar10,resnet32,50,2.3258072648267087,0.134201095038474,0.16561116501943918,0.23791850514658108
cifar10,resnet20,4,1.0358126492989426,0.04387349341281244,0.05414218382857072,0.07778115346482184
cifar10,resnet20,5,1.0511013328358558,0.055261585864591733,0.06819568508910478,0.09797054112832515
cifar10,resnet20,10,1.2696691879620183,0.06859125395542276,0.08464519216065347,0.12160205252069778
cifar10,resnet20,20,1.636428076557554,0.0873498536002304,0.10779428450165995,0.15485824901340384
cifar10,resnet20,50,3.1554030137367683,0.32836280642563453,0.40521686433044035,0.5821382308998739
qmnist,lenet,4,0.4720980454744141,0.1499743296172676,0.18507616084506912,0.26588209509521027
qmnist,lenet,10,0.5470121061052372,0.1468397343681659,0.18120790648455676,0.2603249257167336
qmnist,lenet,20,0.746945446127832,0.20700902894934892,0.2554599606211547,0.3669961016737946
qmnist,lenet,30,0.850011607384826,0.19429356200970094,0.2397684098701155,0.3444534772216282
qmnist,lenet,40,0.9289645393992242,0.1744818870286141,0.21531976752734183,0.3093303353828917
qmnist,lenet,50,1.58526931756564,0.458624728749095,0.5659668843468586,0.81307317094513
fashion,lenet,4,0.7970238461440518,0.07643379996520472,0.09432330381112997,0.13550571569614134
fashion,lenet,10,0.7504814218846863,0.06391430734075954,0.07887359560724216,0.1133105244456698
fashion,lenet,20,0.8593060027323173,0.08827706432278482,0.108938510992038,0.15650205519101223
fashion,lenet,30,0.8683304360660088,0.07717489352573925,0.09523785199654788,0.13681956393296513
fashion,lenet,40,1.029087367925167,0.09466045772567067,0.11681595206601902,0.16781885864736057
fashion,lenet,50,1.1998659163674315,0.12748968052519016,0.1573289287518833,0.22602016923537382
cifar100,resnet,2,1.0373264670780191,0.03113508663219111,0.03861026285403124,0.056180465972145655
cifar100,resnet,4,1.0552068052750814,0.04806364817786646,0.05960317733474407,0.0867265340499157
cifar100,resnet,5,1.0863875649817396,0.03696169627821755,0.04583577446536924,0.06669405948863538
cifar100,resnet,10,1.305231864666673,0.06472884268437928,0.08026949337912415,0.11679737997215911
cifar100,resnet,20,1.7904749407024494,0.1239422394330616,0.15369934568545673,0.22364263338137969
cifar100,resnet,50,5.450141303020718,0.7392725461001044,0.9167633821896075,1.3339508770589656


==> pics/RAR_coef_per_model/cifar100_resnet56_rate10.txt <==
model,coef,r2
0,1.2472437534934768,0.8215258947145772
1,1.2056310600667268,0.7963644373300216
2,1.349289093596793,0.8164638510891651
3,1.5016666145318194,0.825905383113702
4,1.2932868578603465,0.7623908230090675
5,1.1763741590821144,0.7221347507379343
6,1.3899166009174275,0.7763338302604301
7,1.3594844756443645,0.8077863991527962
8,1.224194166806988,0.7946480384286984


==> pics/RAR_coef_per_model/cifar100_resnet56_rate2.txt <==
model,coef,r2
0,1.1049721777578172,0.9347555251032
1,0.9869114894344782,0.9451000503030028
2,1.0730503553727997,0.9526693975313552
3,1.0549590010827048,0.9595689521696361
4,1.0168335278804066,0.9576475327753358
5,1.0212140469396112,0.9533813347136458
6,1.0390964778679757,0.9545206520091979
7,1.0907175938798073,0.9257839375601873
8,0.9481835334865726,0.9452405344089276


==> pics/RAR_coef_per_model/cifar100_resnet56_rate20.txt <==
model,coef,r2
0,1.6750126266040624,0.6960491327162079
1,1.8802368343887437,0.7028998973640181
2,1.6568022743092754,0.6905046333343177
3,2.155421875564549,0.7576011936983121
4,1.8253043345200448,0.6658452214131552
5,1.5249037114204387,0.6029579806103205
6,2.0231555280347906,0.7212708259738931
7,1.6857631752547604,0.6351170134332101
8,1.6876741062253815,0.6614120126969534


==> pics/RAR_coef_per_model/cifar100_resnet56_rate4.txt <==
model,coef,r2
0,1.0895921843075,0.8950354408180762
1,0.9338707018606405,0.7872267245665469
2,1.0302942848741536,0.8401053993083205
3,1.0042911390329976,0.922527071316423
4,1.0849813147217464,0.8739308101412122
5,1.011883478228725,0.8844408043498811
6,1.1769619659594643,0.8828870460766728
7,1.1528706303021705,0.840616130016253
8,1.0121155481883326,0.8683338885811798


==> pics/RAR_coef_per_model/cifar100_resnet56_rate5.txt <==
model,coef,r2
0,1.0528675524373456,0.864410817868198
1,0.982845448533369,0.8745807072082892
2,1.076642940508941,0.8379440884659729
3,1.0952911389098607,0.8905182555710461
4,1.1108027734774373,0.8756290381913197
5,1.0626250474329828,0.8300233042235163
6,1.209300548958646,0.8876277349365571
7,1.0988517047821023,0.8365352147999129
8,1.0882609297949726,0.8619489612981597


==> pics/RAR_coef_per_model/cifar100_resnet56_rate50.txt <==
model,coef,r2
0,5.499950505527358,0.26899726563637816
1,5.289891833340552,0.0994858529537681
2,7.398872525144516,0.18987147803860904
3,4.661088847924765,0.1285126039249057
4,5.354482898511505,0.2665805775502835
5,4.869451343288225,0.23384582470550208
6,5.1711422133177,0.33325351565912675
7,3.6000487363112583,0.2924713698067657
8,7.206342823820577,0.12829633446968625


==> pics/RAR_coef_per_model/cifar10_resnet110_rate10.txt <==
model,coef,r2
0,1.1465913787400195,0.9820572932746489
1,1.022089622709963,0.9555917539400568
2,1.031858400061078,0.9619510781673172
3,0.9885003741880571,0.9684676648098571
4,1.2111309242310628,0.9739730162147494
5,0.9894676932719955,0.9848137834008928
6,1.0535064375671055,0.9798299243636621
7,1.1389731460322823,0.9705170116915015
8,1.091144693852839,0.9958312375581092
9,1.0395771493896129,0.991810570899172


==> pics/RAR_coef_per_model/cifar10_resnet110_rate20.txt <==
model,coef,r2
0,1.3389789200939648,0.973887436498783
1,1.385943409702273,0.9347351968792206
2,1.1856457484628906,0.9795889199099591
3,1.2504725009632665,0.9549582751706285
4,1.4011396172940864,0.9787801434779831
5,1.2574118494465811,0.9878121670435897
6,1.1796003622146563,0.9786579039308032
7,1.2417714127580484,0.9782439383344874
8,1.2504874879393069,0.9671639942406874
9,1.2385453929931607,0.9756440878834655


==> pics/RAR_coef_per_model/cifar10_resnet110_rate4.txt <==
model,coef,r2
0,0.9533395449785796,0.975216024295653
1,0.9721112162824245,0.994317969815966
2,0.9395816173823145,0.9674174584063422
3,0.9515255650399603,0.9902291742160599
4,0.9660533093641556,0.9525915251957315
5,0.9125189118330657,0.9913589220498885
6,0.8897603280624157,0.9596468109267922
7,0.9643561116823293,0.9819803864556752
8,0.9318401161575726,0.9852650703733159
9,1.027961133174956,0.988568812878471


==> pics/RAR_coef_per_model/cifar10_resnet110_rate5.txt <==
model,coef,r2
0,1.0439439325246487,0.9894170074584685
1,1.0299828739003842,0.9914240688531135
2,0.899858110606449,0.9795747032762026
3,0.9429619183311992,0.9675441557016169
4,0.995444482305101,0.941674716951017
5,0.8929852561914757,0.9813806454988242
6,0.9447973055807782,0.9716830058758235
7,0.982720411827611,0.9918807080801707
8,0.9900399199124333,0.9780805352924764
9,1.0078944556855058,0.9914337872584117


==> pics/RAR_coef_per_model/cifar10_resnet110_rate50.txt <==
model,coef,r2
0,1.7445931925590044,0.9314560098966413
1,1.7941734716403321,0.9042282047794361
2,2.356948411730581,0.9674178918825831
3,1.8447894058013372,0.9345500675635667
4,1.8679405106015134,0.9168371179332758
5,1.6863621254073504,0.9440570993049536
6,1.627106196361338,0.9017616278310242
7,2.0425525003263303,0.9514820637976134
8,1.657046547454497,0.8647729324934985
9,1.9520830742644848,0.936730133002757


==> pics/RAR_coef_per_model/cifar10_resnet20_rate10.txt <==
model,coef,r2
0,1.5027248919749305,0.9764453332647682
1,1.1416979267409035,0.9878092291567361
2,1.1746824771971547,0.9792521922878795
3,1.1598329934391918,0.942371147206633
4,1.2818058317189256,0.9518205031385344
5,1.4059246137498507,0.9795946807068192
6,1.2839739461964852,0.99079995923721
7,1.338415712854054,0.9876173542064269
8,1.1728790038727297,0.9653611754807377
9,1.2347544818759557,0.9503534458430657


==> pics/RAR_coef_per_model/cifar10_resnet20_rate20.txt <==
model,coef,r2
0,1.7427306280120602,0.975917247127033
1,1.4853087179496682,0.9235321849787379
2,1.4501929612034925,0.9605763053673447
3,1.5519347189381882,0.9469938359444392
4,1.6726060109684744,0.9196080784417388
5,1.908811458248678,0.9491922253787397
6,1.729570421406051,0.9644039171964328
7,1.7474691302263803,0.9263720206386038
8,1.4589437002541208,0.8990344599373435
9,1.6167130183684244,0.9236294196581748


==> pics/RAR_coef_per_model/cifar10_resnet20_rate4.txt <==
model,coef,r2
0,1.120087398462661,0.9880029692616512
1,0.9085706536575383,0.9807589464625125
2,0.9489034293340594,0.990728687935662
3,1.0516962549658762,0.9804415154190209
4,0.9821121766629506,0.9859169247068509
5,1.1090195875963196,0.9938275805691507
6,1.1109110626165748,0.9904789192208824
7,1.1076690771665139,0.9896888037000074
8,1.005462342536621,0.9837944113306568
9,1.0136945099903099,0.9842614834279674


==> pics/RAR_coef_per_model/cifar10_resnet20_rate5.txt <==
model,coef,r2
0,1.2274181999287652,0.9902746143552197
1,0.9567630151342376,0.9781078506135639
2,0.9206228062965905,0.9896600788232451
3,1.0715335469364682,0.9917416329400984
4,1.0514647974438824,0.9634094568184471
5,1.0207026685607685,0.9830009686349225
6,1.1352125612834252,0.9929362516296747
7,1.0631029375581489,0.9779608393730864
8,0.9440703053783848,0.9617216509627183
9,1.1201224898378868,0.9827991716672764


==> pics/RAR_coef_per_model/cifar10_resnet20_rate50.txt <==
model,coef,r2
0,2.6240636690964187,0.7426929925089905
1,3.5171172365453063,0.8148346897871113
2,2.471275825254614,0.8308228590062159
3,3.264301284355524,0.8359420199069161
4,3.4418460347852764,0.8152668282705975
5,3.8263210087279123,0.861120460430482
6,3.84196053972055,0.870470738910678
7,3.502565731582808,0.8724082566312644
8,2.3152871174360254,0.8001081292655509
9,2.749291689863247,0.8007609919430448


==> pics/RAR_coef_per_model/cifar10_resnet32_rate10.txt <==
model,coef,r2
0,1.3481177719530208,0.9657935175529152
1,1.0857936007481186,0.9774388046523783
2,1.104469853692908,0.9729377190282134
3,1.1747124405419198,0.9932204867162696
4,1.2867593568868172,0.9567393796933961
5,1.0501304241625,0.9725946761251298
6,1.2472858008499932,0.9887073966924029
7,1.1458819855706344,0.976816041292763
8,1.1459173457698055,0.9710489721175668
9,1.243886530001102,0.9666655656493469


==> pics/RAR_coef_per_model/cifar10_resnet32_rate20.txt <==
model,coef,r2
0,1.545024446793033,0.9477879655326054
1,1.6353560571782928,0.9769161107753846
2,1.4850159283109698,0.9511922556401987
3,1.4909496376352958,0.9752761917405592
4,1.7418456081790605,0.9616536404367668
5,1.3447050439045958,0.9594462152096561
6,1.5010942454667513,0.9736343541112525
7,1.3793426698277722,0.9777819414592177
8,1.7726469876630617,0.9736911335181048
9,1.5863762203724363,0.969555120066227


==> pics/RAR_coef_per_model/cifar10_resnet32_rate4.txt <==
model,coef,r2
0,1.1032668436087043,0.9795583196801431
1,1.0295740052141078,0.9788281526469821
2,0.9878106665670372,0.9875443117510921
3,0.9976666001852748,0.996598344841902
4,1.0713086284703868,0.9857614074840005
5,0.8933391479337335,0.9780496449903298
6,1.0176096753135646,0.9908090722451635
7,0.9588361996676292,0.9679680243103008
8,1.115371599006187,0.9920256554370086
9,0.987088775547713,0.987162393546147


==> pics/RAR_coef_per_model/cifar10_resnet32_rate5.txt <==
model,coef,r2
0,1.149393702029845,0.9850674387923307
1,1.0111650228684792,0.9902293200507535
2,1.0398376226902726,0.9807987680533395
3,1.0274332073497008,0.9968599645842977
4,1.1294694573386466,0.9728487134956747
5,0.9379137232832147,0.9793793719490184
6,0.9606281283193939,0.9808178335859516
7,1.0042569704708626,0.9800196143090214
8,1.084275117275062,0.9898231787121144
9,1.0496104800062174,0.9721570794548137


==> pics/RAR_coef_per_model/cifar10_resnet32_rate50.txt <==
model,coef,r2
0,2.1413511975083206,0.7240464989659254
1,2.447303033984281,0.8856707030083192
2,2.3774317310039144,0.8832191642200478
3,2.4758920212988,0.8983286867229223
4,2.4954797314855703,0.7036420575882001
5,1.8213180984097068,0.7442760264028329
6,2.085866915914014,0.7769275390541386
7,2.4848767112174124,0.9123000281306965
8,2.5082630721635977,0.9469335343632963
9,2.4202901352814727,0.8723678187847185


==> pics/RAR_coef_per_model/cifar10_resnet44_rate10.txt <==
model,coef,r2
0,1.0616510623609692,0.9668953030898505
1,0.9868469277473266,0.9820382149369558
2,1.2071831574492866,0.9843610332677656
3,1.0618032607622399,0.9888440006078245
4,1.2313560006837523,0.9840428628350186
5,1.268932149046081,0.9630651818795296
6,1.2872746328977527,0.9637806206783839
7,1.130659747747995,0.9929366641903256
8,0.9583189282411102,0.9886159655356218
9,1.115586710248641,0.9391092182595417


==> pics/RAR_coef_per_model/cifar10_resnet44_rate20.txt <==
model,coef,r2
0,1.2116956763118019,0.9548853265046743
1,1.2685766565406635,0.968907335954817
2,1.3505243636489288,0.9702133547747347
3,1.400066865778317,0.9899924773220243
4,1.373484431042075,0.9610179853419867
5,1.3931501918363105,0.9828243550975608
6,1.5684412526326206,0.9713774810394341
7,1.218646895588344,0.9433274447432733
8,1.2513159225903325,0.9681994495781091
9,1.371856947897555,0.907395722098636


==> pics/RAR_coef_per_model/cifar10_resnet44_rate4.txt <==
model,coef,r2
0,1.0184792365979418,0.9833303179038003
1,0.9439658081469646,0.9808303055281413
2,0.9817190610112755,0.9849338395424216
3,0.9641386248379892,0.9904194406079484
4,1.013634884284965,0.9789363750828293
5,1.058685127321119,0.9747873108249896
6,1.0480842435785545,0.9929772434176156
7,0.9607600884357484,0.9826400845459499
8,0.9884235895085285,0.9943137975206998
9,0.88576448238984,0.9827623713207844


==> pics/RAR_coef_per_model/cifar10_resnet44_rate5.txt <==
model,coef,r2
0,0.9835662078463663,0.9817340899711139
1,0.8008595800481041,0.9729119923413216
2,1.0097891957554441,0.9902432208723646
3,0.9907882543835855,0.9906258001514929
4,1.0923479506024403,0.9752069209257016
5,1.0245652070418074,0.967034076144227
6,1.114408689753399,0.9959688627799373
7,0.9709123980867036,0.9841313381330742
8,1.0115973610971638,0.9838542199126105
9,1.0055951427321366,0.9853883737486291


==> pics/RAR_coef_per_model/cifar10_resnet44_rate50.txt <==
model,coef,r2
0,1.8376983391401236,0.9092539312063803
1,1.742118921558447,0.8266971949935035
2,2.110475983678448,0.9286726349256369
3,1.8021194922391235,0.848528240567568
4,1.9678189283557679,0.8929855456637842
5,2.0659971070564653,0.9512252690401484
6,2.197663425840417,0.8888407376194317
7,1.8190945694402667,0.8426751620406697
8,1.8203347286945843,0.8902261818659942
9,1.9748230500550676,0.8659666558135011


==> pics/RAR_coef_per_model/cifar10_resnet56_rate10.txt <==
model,coef,r2
0,1.2058743143896073,0.977884703488752
1,1.0649635385352243,0.9787769283529965
2,1.0454661731934862,0.9864219028263241
3,1.225351857359372,0.9915901512333389
4,1.1461523574745083,0.9865844005131369
5,1.1197450089551977,0.9723767900969517
6,1.062954662492704,0.990634794767874
7,1.0363350630237083,0.9690676352513996
8,1.0747372410899922,0.9824278362881733
9,0.9975250657406691,0.9918023974396647


==> pics/RAR_coef_per_model/cifar10_resnet56_rate20.txt <==
model,coef,r2
0,1.4068191233679495,0.9818682066195187
1,1.4605562270572223,0.9894320593694703
2,1.1249931342128414,0.9734426654130501
3,1.326784027607559,0.9783556646821455
4,1.5610345344518888,0.9706024924584399
5,1.328389220579254,0.9713787227580732
6,1.3384238616336728,0.9880486689472395
7,1.2430298913057016,0.9748373654158051
8,1.1593273833238769,0.9624542693289168
9,1.3122702649739562,0.9667063652658341


==> pics/RAR_coef_per_model/cifar10_resnet56_rate4.txt <==
model,coef,r2
0,1.013066980935251,0.9885555703604274
1,0.9738652513302973,0.9832279747167463
2,0.933902001710765,0.9678446021854641
3,0.980619854715569,0.9859925920480745
4,1.0575676667289153,0.96472780065222
5,0.8701131693677192,0.9601384955506045
6,0.9850689609479358,0.9914857758710097
7,0.9135195624343135,0.975083116644723
8,0.9628559410447618,0.9936032162853045
9,0.9240292697550536,0.9656731340149054


==> pics/RAR_coef_per_model/cifar10_resnet56_rate5.txt <==
model,coef,r2
0,1.0605554470408627,0.9893338412119415
1,1.0543116153156555,0.9886732723925187
2,0.9946376594139656,0.9817635377410995
3,1.0815231826043255,0.9875443694498965
4,1.100059672352347,0.9792681328070927
5,1.0141482297367534,0.9778065412796806
6,1.017597397635077,0.9783562203703525
7,0.9707528095593019,0.9814172652785189
8,1.020005033065402,0.9925594021135224
9,0.9758767703899778,0.973938411929165


==> pics/RAR_coef_per_model/cifar10_resnet56_rate50.txt <==
model,coef,r2
0,2.1283099973935515,0.9342072589294673
1,2.225525565292199,0.9394485294713639
2,2.0595362970891364,0.9611230600697358
3,1.7922542210841501,0.9113735193544842
4,2.2638878664583526,0.9448626826905071
5,2.076799150669299,0.9377067749575614
6,1.841866327180462,0.9555792303843732
7,1.4477074439086635,0.8671174631800369
8,1.6383351260941241,0.8605937357115896
9,2.084051498735842,0.9346024808625227


==> pics/RAR_coef_per_model/fashion_lenet_rate10.txt <==
model,coef,r2
0,0.8455757967301071,0.9434931414401749
1,0.6156104614565793,0.8247550230099889
2,0.784943516246039,0.9173985278288445
3,0.6760061398904136,0.849832354500116
4,0.9965821952875138,0.9585065510569972
5,0.706238024974178,0.8882172169004138
6,0.7460255776293816,0.8873190737355373
7,0.6433884987994893,0.8226598489913577
8,0.7189888995453954,0.9079921602157558
9,0.7714551082877659,0.9167071696411072


==> pics/RAR_coef_per_model/fashion_lenet_rate20.txt <==
model,coef,r2
0,0.7313475037048641,0.8677512407640882
1,0.7707302987364846,0.926235434377201
2,0.8059991182092338,0.8423379726477194
3,0.8982842490770481,0.9508521272098757
4,1.1526906093390739,0.9530362653864606
5,0.7300169879912446,0.9010540605750251
6,0.742344561990871,0.8520878654761512
7,0.8529422914295366,0.9511688455364943
8,0.803422101229466,0.9312692779175163
9,1.1052823056153491,0.9887453985653487


==> pics/RAR_coef_per_model/fashion_lenet_rate30.txt <==
model,coef,r2
0,0.7937667271054061,0.8882507233802489
1,0.6948443682051064,0.9016979582382267
2,0.943439217523756,0.9044263061458341
3,0.8503500364677555,0.950932637010585
4,1.1300891368513761,0.9409044115674192
5,0.7096931086151678,0.7737917602869684
6,0.8524572740650532,0.9072710281307579
7,0.9420520311790451,0.9771321943367849
8,0.7882278846921794,0.9192458878600301
9,0.978384575955241,0.9827920805408236


==> pics/RAR_coef_per_model/fashion_lenet_rate4.txt <==
model,coef,r2
0,0.7886009749049141,0.9322867269917535
1,0.6132056851309039,0.8525685817583585
2,0.7884653844915169,0.91175899361131
3,0.7905152751259152,0.9370599197466786
4,1.1195062007170642,0.937542745980369
5,0.6760518607444814,0.8520779363304389
6,0.7980574552962107,0.8806964236896729
7,0.8152745511949663,0.9588724934806874
8,0.8317626974444292,0.9254417006197847
9,0.7487983763901155,0.9072802226257644


==> pics/RAR_coef_per_model/fashion_lenet_rate40.txt <==
model,coef,r2
0,0.9656164915482812,0.9537120077948779
1,0.9558178288661305,0.9565292377837877
2,1.1098825621135908,0.9409512750333884
3,0.7780845376206942,0.8736741859830891
4,1.3058456389829813,0.9548695685451996
5,0.8388686919177808,0.8808462719682846
6,1.040229921617988,0.9715324536324184
7,0.9712832238292437,0.9735880491732598
8,1.0949457327977294,0.9903567850007249
9,1.230299049957252,0.9896437296710061


==> pics/RAR_coef_per_model/fashion_lenet_rate50.txt <==
model,coef,r2
0,0.8869078888151637,0.8546704935050964
1,1.2045163372931287,0.9894629530182989
2,1.383423377109359,0.9534771617333899
3,0.9497843258582688,0.8739864206374616
4,1.3992460939795952,0.9455830516089696
5,1.127956311879457,0.9391326050690774
6,1.3023246576427003,0.9759149967135007
7,1.1909662400149628,0.9835487347410278
8,0.98197971930835,0.9110772755535346
9,1.571554211773331,0.9732032442518302


==> pics/RAR_coef_per_model/qmnist_lenet_rate10.txt <==
model,coef,r2
0,0.3936216608734807,0.26766603873684636
1,0.30376725504286295,0.13484397636937584
2,0.766135197106367,0.1769395089349488
3,0.7492051593524035,0.48461666891275923
4,0.3122178257551178,0.04877138844202167
5,0.6175511725479448,0.5312815396047763
6,1.0494533764379195,0.7309422758925816
7,0.47088015989359244,0.2587624542525886
8,0.2512479694268595,0.14206989966126438
9,0.5560412846158229,0.41367682679024087


==> pics/RAR_coef_per_model/qmnist_lenet_rate20.txt <==
model,coef,r2
0,0.6011797661653213,0.6041270168949937
1,0.32950966090853157,0.09312136842505159
2,1.2473781936034427,0.48056704694118857
3,0.5406742823512252,0.2596137653886348
4,0.9781164674463839,0.36468816121285064
5,0.6327186002731794,0.5618392141646418
6,1.1466980183463233,0.5226166668940704
7,0.8116559794824962,0.5478361653977262
8,0.15487608987592258,0.07257714351335776
9,1.0266474028254937,0.484038171677288


==> pics/RAR_coef_per_model/qmnist_lenet_rate30.txt <==
model,coef,r2
0,0.8451326126462768,0.8738444950006337
1,0.9776659634936041,0.6450805731189886
2,1.4205899892144482,0.33181445553060696
3,0.5480702129916029,0.17682260257211135
4,1.2131814498213644,0.42009729039925714
5,1.0749060660146406,0.8149048276867638
6,0.6496208226578458,0.2355153696203457
7,0.8900774217854925,0.3023750323030141
8,0.34481893989295537,0.30804436564321824
9,0.5360525953300271,0.2538490707255643


==> pics/RAR_coef_per_model/qmnist_lenet_rate4.txt <==
model,coef,r2
0,0.3174424843486371,0.1955663992813531
1,0.4152010309415272,0.39974980949509265
2,0.9747146458609789,0.44867440958566474
3,0.7860310691544702,0.5051887519080565
4,0.13160669898776178,0.005052525789657314
5,0.45495266933822465,0.4149952699380386
6,0.672442640312488,0.2738958304985315
7,0.3357175034348641,0.19119863290887074
8,0.3345688692120584,0.3816821671856859
9,0.2983028431531303,0.16335988789424472


==> pics/RAR_coef_per_model/qmnist_lenet_rate40.txt <==
model,coef,r2
0,0.6449427139284277,0.32413841916556063
1,0.8411990320226548,0.49514436686199625
2,0.9085045638275027,0.09532458651220943
3,1.1069045924383567,0.46545763186379097
4,0.9524758988752657,0.1140960764733574
5,0.7540575586043652,0.4630625674022484
6,1.3537193303382273,0.5008889250304028
7,1.4333410780656362,0.45231439078364255
8,0.45982963869738974,0.17855238192507628
9,0.834670987194416,0.48490363391162306


==> pics/RAR_coef_per_model/qmnist_lenet_rate50.txt <==
model,coef,r2
0,1.4221904936172072,0.5899119795310765
1,0.5075270374616906,0.10745492274160062
2,2.702677169542758,0.34455188831854966
3,2.0382894056007177,0.6233458119813156
4,2.295197162551002,0.25893930825775024
5,0.6255314047942946,0.14073790951606246
6,2.5094756491892425,0.67808259400496
7,1.5676289270221602,0.3704790241504682
8,0.7562756145655574,0.30495055443239705
9,1.4279003113117692,0.35116751586474915


==> pics/RAR_scatter/cifar100_resnet56_rate10.txt <==
class,model,before,after
0.0,0.0,0.1515000000000001,0.16324324324324327
1.0,0.0,0.10684210526315796,0.15178082191780823
2.0,0.0,-0.4756521739130433,-0.23839999999999995
3.0,0.0,-0.6969999999999998,-1.064
4.0,0.0,-0.19087719298245617,-0.1258181818181817
5.0,0.0,0.0701369863013699,0.10260869565217388
6.0,0.0,0.11844155844155851,0.11542857142857141
7.0,0.0,-0.028484848484848373,-0.01508196721311473
8.0,0.0,0.1515000000000001,0.15178082191780823
9.0,0.0,0.17219512195121953,0.21620253164556968
10.0,0.0,-0.5084444444444444,-0.346086956521739
11.0,0.0,-0.6161904761904762,-0.6294736842105262
12.0,0.0,0.12974358974358982,0.12788732394366198
13.0,0.0,-0.1703448275862069,-0.01508196721311473
14.0,0.0,-0.1127868852459016,-0.08631578947368426
15.0,0.0,0.12974358974358982,0.15178082191780823
16.0,0.0,0.0017647058823530733,0.08941176470588245
17.0,0.0,0.1619753086419754,0.2539759036144578
18.0,0.0,-0.060624999999999915,0.0012903225806451982
19.0,0.0,-0.07746031746031738,-0.16830188679245273
20.0,0.0,0.1821686746987952,0.23555555555555563
21.0,0.0,0.1515000000000001,0.1958441558441559
22.0,0.0,0.0017647058823530733,0.04738461538461546
23.0,0.0,0.11844155844155851,0.18526315789473688
24.0,0.0,0.1619753086419754,0.2448780487804878
25.0,0.0,-0.3575999999999999,-0.26367346938775504
26.0,0.0,-0.0948387096774193,-0.23839999999999995
27.0,0.0,-0.33098039215686265,-0.3759999999999999
28.0,0.0,0.0017647058823530733,0.15178082191780823
29.0,0.0,0.016231884057970998,-0.16830188679245273
30.0,0.0,-0.19087719298245617,-0.16830188679245273
31.0,0.0,-0.04430769230769221,-0.01508196721311473
32.0,0.0,-0.0948387096774193,-0.049491525423728824
33.0,0.0,0.04394366197183099,-0.06758620689655175
34.0,0.0,0.057222222222222244,0.032500000000000064
35.0,0.0,-0.2570370370370369,-0.5479999999999998
36.0,0.0,0.14075949367088617,0.04738461538461546
37.0,0.0,0.09493333333333338,-0.08631578947368426
38.0,0.0,-0.060624999999999915,-0.21411764705882347
39.0,0.0,0.24577777777777784,0.26285714285714284
40.0,0.0,0.030285714285714284,-0.08631578947368426
41.0,0.0,0.1821686746987952,0.1958441558441559
42.0,0.0,-0.04430769230769221,0.017142857142857192
43.0,0.0,0.09493333333333338,0.14
44.0,0.0,-0.5427272727272726,-1.211428571428571
45.0,0.0,-0.21214285714285697,-0.29
46.0,0.0,-0.4442553191489362,-0.29
47.0,0.0,-0.1313333333333333,-0.29
48.0,0.0,0.25406593406593414,0.2963636363636364
49.0,0.0,0.1821686746987952,0.16324324324324327
50.0,0.0,-0.38530612244897955,-0.6294736842105262
51.0,0.0,0.0017647058823530733,-0.01508196721311473
52.0,0.0,-0.028484848484848373,-0.08631578947368426
53.0,0.0,0.23730337078651692,0.28
54.0,0.0,0.1821686746987952,0.23555555555555563
55.0,0.0,-0.6969999999999998,-0.8763636363636362
56.0,0.0,0.2286363636363637,0.20615384615384622
57.0,0.0,0.14075949367088617,0.12788732394366198
58.0,0.0,0.14075949367088617,0.04738461538461546
59.0,0.0,-0.07746031746031738,0.061818181818181904
60.0,0.0,0.14075949367088617,0.23555555555555563
61.0,0.0,-0.0948387096774193,-0.10571428571428557
62.0,0.0,0.0701369863013699,0.0012903225806451982
63.0,0.0,-0.04430769230769221,-0.08631578947368426
64.0,0.0,-0.38530612244897955,-0.5876923076923075
65.0,0.0,-0.21214285714285697,-0.3759999999999999
66.0,0.0,0.030285714285714284,0.04738461538461546
67.0,0.0,-0.30538461538461525,-0.19076923076923066
68.0,0.0,0.2621739130434783,0.3042696629213484
69.0,0.0,0.030285714285714284,0.18526315789473688
70.0,0.0,-0.0948387096774193,-0.06758620689655175
71.0,0.0,0.11844155844155851,0.17440000000000003
72.0,0.0,-0.5084444444444444,-0.9974193548387096
73.0,0.0,-0.38530612244897955,-0.47428571428571425
74.0,0.0,-0.4756521739130433,-0.72
75.0,0.0,0.1919047619047619,0.20615384615384622
76.0,0.0,0.21977011494252877,0.21620253164556968
77.0,0.0,-0.1703448275862069,-0.10571428571428557
78.0,0.0,-0.23418181818181802,-0.23839999999999995
79.0,0.0,0.04394366197183099,-0.031999999999999994
80.0,0.0,-0.5084444444444444,-0.6735135135135134
81.0,0.0,0.11844155844155851,-0.01508196721311473
82.0,0.0,0.2286363636363637,0.2539759036144578
83.0,0.0,-0.028484848484848373,-0.031999999999999994
84.0,0.0,-0.07746031746031738,0.10260869565217388
85.0,0.0,0.1821686746987952,0.14
86.0,0.0,0.057222222222222244,0.017142857142857192
87.0,0.0,0.1919047619047619,0.20615384615384622
88.0,0.0,0.12974358974358982,0.14
89.0,0.0,0.1619753086419754,0.2448780487804878
90.0,0.0,0.1821686746987952,0.15178082191780823
91.0,0.0,0.0701369863013699,0.14
92.0,0.0,-0.30538461538461525,-0.08631578947368426
93.0,0.0,-0.33098039215686265,-0.5876923076923075
94.0,0.0,0.24577777777777784,0.28
95.0,0.0,0.0017647058823530733,0.0012903225806451982
96.0,0.0,-0.013134328358208833,-0.031999999999999994
97.0,0.0,0.0701369863013699,-0.06758620689655175
98.0,0.0,-0.2807547169811319,-0.8211764705882351
99.0,0.0,0.0017647058823530733,-0.049491525423728824
0.0,1.0,0.1933734939759036,0.25518072289156624
1.0,1.0,0.22151162790697676,0.2272500000000001
2.0,1.0,-0.2632075471698112,-0.26163265306122446
3.0,1.0,-0.594047619047619,-0.7172222222222222
4.0,1.0,-0.07983870967741934,-0.12399999999999986
5.0,1.0,-0.06269841269841267,-0.030333333333333323
6.0,1.0,0.02971014492753618,0.10405797101449273
7.0,1.0,0.0007462686567165014,-0.28791666666666665
8.0,1.0,0.20297619047619048,0.1971428571428572
9.0,1.0,0.16312500000000008,0.1865789473684211
10.0,1.0,-0.31274509803921563,-0.28791666666666665
11.0,1.0,-0.521590909090909,-0.9941935483870967
12.0,1.0,0.16312500000000008,0.06333333333333342
13.0,1.0,-0.11583333333333334,-0.16641509433962254
14.0,1.0,-0.174561403508772,-0.18884615384615375
15.0,1.0,0.13051948051948056,0.048923076923077
16.0,1.0,0.02971014492753618,0.077313432835821
17.0,1.0,0.18353658536585363,0.1865789473684211
18.0,1.0,-0.02999999999999994,0.01873015873015878
19.0,1.0,-0.21727272727272715,-0.23639999999999994
20.0,1.0,0.18353658536585363,0.24609756097560975
21.0,1.0,0.10733333333333335,0.10405797101449273
22.0,1.0,0.05704225352112673,-0.013442622950819648
23.0,1.0,0.08287671232876713,0.077313432835821
24.0,1.0,0.1933734939759036,0.2272500000000001
25.0,1.0,-0.11583333333333334,-0.28791666666666665
26.0,1.0,-0.15431034482758627,-0.12399999999999986
27.0,1.0,-0.3663265306122449,-0.26163265306122446
28.0,1.0,0.14166666666666672,0.09088235294117658
29.0,1.0,-0.046093749999999954,-0.06586206896551726
30.0,1.0,-0.15431034482758627,-0.12399999999999986
31.0,1.0,-0.09754098360655737,-0.08456140350877198
32.0,1.0,-0.014393939393939322,-0.14481481481481467
33.0,1.0,-0.06269841269841267,-0.030333333333333323
34.0,1.0,0.08287671232876713,-0.12399999999999986
35.0,1.0,-0.6737499999999998,-0.8733333333333332
36.0,1.0,0.10733333333333335,0.034062500000000065
37.0,1.0,0.10733333333333335,0.09088235294117658
38.0,1.0,-0.2874999999999999,-0.16641509433962254
39.0,1.0,0.22151162790697676,0.24609756097560975
40.0,1.0,-0.046093749999999954,-0.013442622950819648
41.0,1.0,0.1933734939759036,0.1865789473684211
42.0,1.0,0.09527027027027028,0.0029032258064516513
43.0,1.0,0.08287671232876713,0.11685714285714284
44.0,1.0,-0.521590909090909,-0.9941935483870967
45.0,1.0,-0.2874999999999999,-0.18884615384615375
46.0,1.0,-0.424468085106383,-0.28791666666666665
47.0,1.0,-0.2398148148148147,-0.23639999999999994
48.0,1.0,0.22151162790697676,0.26404761904761903
49.0,1.0,0.15253164556962032,0.077313432835821
50.0,1.0,-0.521590909090909,-0.4376744186046511
51.0,1.0,0.02971014492753618,0.12929577464788733
52.0,1.0,-0.02999999999999994,0.12929577464788733
53.0,1.0,0.20297619047619048,0.26404761904761903
54.0,1.0,0.1933734939759036,0.21746835443037982
55.0,1.0,-0.8597222222222223,-1.0606666666666666
56.0,1.0,0.18353658536585363,0.21746835443037982
57.0,1.0,0.10733333333333335,0.16459459459459463
58.0,1.0,0.13051948051948056,0.12929577464788733
59.0,1.0,0.01544117647058833,0.034062500000000065
60.0,1.0,0.24775280898876406,0.26404761904761903
61.0,1.0,-0.06269841269841267,0.09088235294117658
62.0,1.0,0.09527027027027028,0.034062500000000065
63.0,1.0,-0.13474576271186445,-0.10392857142857127
64.0,1.0,-0.4554347826086956,-0.9318749999999999
65.0,1.0,-0.2874999999999999,-0.34391304347826074
66.0,1.0,-0.046093749999999954,0.077313432835821
67.0,1.0,-0.594047619047619,-0.28791666666666665
68.0,1.0,0.2561111111111111,0.3131111111111112
69.0,1.0,0.10733333333333335,0.11685714285714284
70.0,1.0,0.09527027027027028,0.09088235294117658
71.0,1.0,0.13051948051948056,0.1865789473684211
72.0,1.0,-0.9128571428571429,-1.0606666666666666
73.0,1.0,-0.21727272727272715,-0.4719047619047619
74.0,1.0,-0.594047619047619,-0.7172222222222222
75.0,1.0,0.20297619047619048,0.2367901234567902
76.0,1.0,0.17345679012345686,0.2727058823529412
77.0,1.0,-0.06269841269841267,-0.4049999999999999
78.0,1.0,-0.11583333333333334,-0.21215686274509796
79.0,1.0,0.09527027027027028,-0.030333333333333323
80.0,1.0,-0.2632075471698112,-1.2078571428571425
81.0,1.0,0.07013888888888888,0.048923076923077
82.0,1.0,0.23045977011494254,0.2727058823529412
83.0,1.0,-0.19553571428571415,0.0029032258064516513
84.0,1.0,-0.014393939393939322,-0.12399999999999986
85.0,1.0,0.11907894736842109,0.1865789473684211
86.0,1.0,0.08287671232876713,0.048923076923077
87.0,1.0,0.11907894736842109,0.1865789473684211
88.0,1.0,0.14166666666666672,0.09088235294117658
89.0,1.0,0.1933734939759036,0.26404761904761903
90.0,1.0,0.21235294117647058,0.2272500000000001
91.0,1.0,0.05704225352112673,0.09088235294117658
92.0,1.0,-0.2398148148148147,-0.10392857142857127
93.0,1.0,-0.33899999999999997,-0.3737777777777777
94.0,1.0,0.21235294117647058,0.29750000000000004
95.0,1.0,0.0007462686567165014,-0.013442622950819648
96.0,1.0,-0.06269841269841267,0.01873015873015878
97.0,1.0,0.05704225352112673,0.10405797101449273
98.0,1.0,-0.33899999999999997,-0.6708108108108107
99.0,1.0,0.04357142857142853,0.034062500000000065
0.0,2.0,0.1983333333333333,0.21759493670886082
1.0,2.0,0.16864197530864203,0.21759493670886082
2.0,2.0,-0.4029166666666667,-0.21196078431372545
3.0,2.0,-0.642439024390244,-0.6705405405405405
4.0,2.0,-0.18140350877192993,-0.21196078431372545
5.0,2.0,0.037999999999999944,-0.04762711864406782
6.0,2.0,0.15825000000000006,0.12943661971830983
7.0,2.0,0.09,-0.06568965517241383
8.0,2.0,0.2169767441860465,0.24621951219512192
9.0,2.0,0.1475949367088608,0.16472972972972974
10.0,2.0,-0.29499999999999993,-0.31510638297872345
11.0,2.0,-0.5304545454545454,-0.5848717948717947
12.0,2.0,0.10213333333333334,0.1532876712328767
13.0,2.0,-0.08612903225806452,-0.16622641509433952
14.0,2.0,-0.08612903225806452,-0.34369565217391296
15.0,2.0,-0.00507462686567158,-0.06568965517241383
16.0,2.0,0.09,0.03421875000000005
17.0,2.0,0.1366666666666667,0.20756410256410263
18.0,2.0,-0.08612903225806452,0.049076923076923136
19.0,2.0,-0.20249999999999987,-0.16622641509433952
20.0,2.0,0.178780487804878,0.22737500000000008
21.0,2.0,0.1366666666666667,0.16472972972972974
22.0,2.0,-0.05218749999999998,-0.21196078431372545
23.0,2.0,0.0647222222222222,0.21759493670886082
24.0,2.0,0.15825000000000006,0.1867105263157895
25.0,2.0,-0.12233333333333338,-0.14462962962962952
26.0,2.0,-0.10393442622950821,-0.08438596491228076
27.0,2.0,-0.24703703703703694,-0.40477272727272723
28.0,2.0,0.1475949367088608,0.11699999999999997
29.0,2.0,-0.00507462686567158,-0.06568965517241383
30.0,2.0,-0.20249999999999987,-0.1238181818181817
31.0,2.0,-0.18140350877192993,-0.06568965517241383
32.0,2.0,-0.05218749999999998,-0.08438596491228076
33.0,2.0,-0.03599999999999996,-0.1238181818181817
34.0,2.0,0.1366666666666667,-0.013278688524590158
35.0,2.0,-0.7266666666666666,-0.9938709677419354
36.0,2.0,0.12545454545454549,0.12943661971830983
37.0,2.0,0.02405797101449268,0.03421875000000005
38.0,2.0,-0.12233333333333338,-0.14462962962962952
39.0,2.0,0.2169767441860465,0.24621951219512192
40.0,2.0,-0.06888888888888887,-0.21196078431372545
41.0,2.0,0.18867469879518067,0.19727272727272732
42.0,2.0,0.09,0.049076923076923136
43.0,2.0,0.0647222222222222,0.14152777777777778
44.0,2.0,-0.642439024390244,-1.5754166666666667
45.0,2.0,-0.270566037735849,-0.1238181818181817
46.0,2.0,-0.4639130434782608,-0.2614285714285714
47.0,2.0,-0.10393442622950821,-0.28770833333333334
48.0,2.0,0.2759139784946237,0.2895402298850575
49.0,2.0,0.16864197530864203,0.19727272727272732
50.0,2.0,-0.29499999999999993,-0.3735555555555555
51.0,2.0,0.00970588235294125,0.06348484848484856
52.0,2.0,-0.00507462686567158,0.0030645161290322786
53.0,2.0,0.178780487804878,0.23691358024691364
54.0,2.0,0.1475949367088608,0.26416666666666666
55.0,2.0,-0.642439024390244,-1.4724
56.0,2.0,0.1983333333333333,0.1758666666666667
57.0,2.0,0.10213333333333334,0.11699999999999997
58.0,2.0,0.16864197530864203,0.1532876712328767
59.0,2.0,-0.12233333333333338,-0.013278688524590158
60.0,2.0,0.22597701149425287,0.22737500000000008
61.0,2.0,-0.18140350877192993,-0.04762711864406782
62.0,2.0,0.00970588235294125,0.0030645161290322786
63.0,2.0,-0.10393442622950821,-0.10374999999999987
64.0,2.0,-0.566046511627907,-1.2074999999999998
65.0,2.0,-0.43276595744680857,-0.5452499999999999
66.0,2.0,0.02405797101449268,0.018888888888888924
67.0,2.0,-0.270566037735849,-0.1886538461538461
68.0,2.0,0.26,0.2976136363636364
69.0,2.0,0.12545454545454549,0.1758666666666667
70.0,2.0,-0.08612903225806452,-0.013278688524590158
71.0,2.0,0.1475949367088608,0.14152777777777778
72.0,2.0,-0.6033333333333334,-0.626578947368421
73.0,2.0,-0.24703703703703694,-0.4716666666666667
74.0,2.0,-0.3203921568627451,-0.43744186046511624
75.0,2.0,0.20776470588235293,0.26416666666666666
76.0,2.0,0.22597701149425287,0.2728235294117647
77.0,2.0,-0.08612903225806452,-0.28770833333333334
78.0,2.0,-0.06888888888888887,-0.21196078431372545
79.0,2.0,0.05154929577464784,0.1042028985507246
80.0,2.0,-0.37428571428571433,-0.766
81.0,2.0,0.05154929577464784,0.049076923076923136
82.0,2.0,0.2517777777777778,0.2553012048192771
83.0,2.0,-0.10393442622950821,-0.06568965517241383
84.0,2.0,-0.06888888888888887,0.0030645161290322786
85.0,2.0,0.20776470588235293,0.1867105263157895
86.0,2.0,0.02405797101449268,0.09102941176470597
87.0,2.0,0.11394736842105264,0.16472972972972974
88.0,2.0,0.11394736842105264,0.1042028985507246
89.0,2.0,0.1475949367088608,0.20756410256410263
90.0,2.0,0.11394736842105264,0.1758666666666667
91.0,2.0,0.1366666666666667,0.12943661971830983
92.0,2.0,-0.16103448275862076,-0.030166666666666675
93.0,2.0,-0.24703703703703694,-0.34369565217391296
94.0,2.0,0.22597701149425287,0.23691358024691364
95.0,2.0,0.0647222222222222,0.06348484848484856
96.0,2.0,-0.16103448275862076,-0.1238181818181817
97.0,2.0,0.05154929577464784,0.018888888888888924
98.0,2.0,-0.37428571428571433,-0.43744186046511624
99.0,2.0,-0.00507462686567158,0.0030645161290322786
0.0,3.0,0.19892857142857134,0.2648809523809523
1.0,3.0,0.16925925925925925,0.228125
2.0,3.0,-0.22345454545454546,-0.06465517241379326
3.0,3.0,-0.4953333333333334,-0.6689189189189191
4.0,3.0,-0.43170212765957466,-0.403409090909091
5.0,3.0,0.010441176470588228,-0.10267857142857141
6.0,3.0,0.05225352112676044,0.09191176470588235
7.0,3.0,0.010441176470588228,-0.012295081967213217
8.0,3.0,0.23534090909090905,0.246951219512195
9.0,3.0,0.16925925925925925,0.1766666666666666
10.0,3.0,-0.22345454545454546,-0.4360465116279071
11.0,3.0,-0.5648837209302328,-1.1293103448275865
12.0,3.0,0.11460526315789468,0.049999999999999954
13.0,3.0,-0.06809523809523817,-0.04661016949152556
14.0,3.0,-0.16017241379310362,-0.08333333333333351
15.0,3.0,0.010441176470588228,-0.04661016949152556
16.0,3.0,0.07821917808219168,0.1050724637681158
17.0,3.0,0.13730769230769227,0.228125
18.0,3.0,-0.10311475409836077,0.09191176470588235
19.0,3.0,-0.06809523809523817,-0.10267857142857141
20.0,3.0,0.2083529411764705,0.228125
21.0,3.0,0.21755813953488365,0.198051948051948
22.0,3.0,-0.03523076923076928,-0.12272727272727273
23.0,3.0,0.1482278481012658,0.13028169014084495
24.0,3.0,0.18927710843373483,0.2560240963855421
25.0,3.0,-0.06809523809523817,-0.08333333333333351
26.0,3.0,-0.10311475409836077,-0.16509433962264156
27.0,3.0,-0.40187500000000015,-0.403409090909091
28.0,3.0,0.0906756756756756,0.13028169014084495
29.0,3.0,-0.019545454545454578,-0.08333333333333351
30.0,3.0,-0.10311475409836077,-0.06465517241379326
31.0,3.0,-0.10311475409836077,-0.08333333333333351
32.0,3.0,-0.14050847457627133,-0.21078431372549028
33.0,3.0,-0.08532258064516138,-0.10267857142857141
34.0,3.0,0.05225352112676044,-0.2602040816326532
35.0,3.0,-0.2940384615384616,-0.9296875000000001
36.0,3.0,0.11460526315789468,0.07835820895522386
37.0,3.0,0.06541666666666655,0.1050724637681158
38.0,3.0,-0.10311475409836077,-0.14351851851851855
39.0,3.0,0.1482278481012658,0.2083333333333333
40.0,3.0,-0.03523076923076928,-0.012295081967213217
41.0,3.0,0.2083529411764705,0.2648809523809523
42.0,3.0,-0.019545454545454578,-0.012295081967213217
43.0,3.0,0.12610389610389605,0.1050724637681158
44.0,3.0,-0.8186486486486488,-1.940476190476191
45.0,3.0,-0.16017241379310362,-0.16509433962264156
46.0,3.0,-0.269622641509434,-0.50609756097561
47.0,3.0,-0.22345454545454546,-0.2864583333333335
48.0,3.0,0.2523333333333333,0.2735294117647058
49.0,3.0,0.12610389610389605,0.13028169014084495
50.0,3.0,-0.43170212765957466,-0.403409090909091
51.0,3.0,0.07821917808219168,0.09191176470588235
52.0,3.0,-0.14050847457627133,0.035156249999999944
53.0,3.0,0.19892857142857134,0.28197674418604646
54.0,3.0,0.1793902439024389,0.228125
55.0,3.0,-0.7253846153846155,-1.806818181818182
56.0,3.0,0.18927710843373483,0.1766666666666666
57.0,3.0,0.0906756756756756,0.18749999999999994
58.0,3.0,0.11460526315789468,0.11785714285714273
59.0,3.0,-0.06809523809523817,0.049999999999999954
60.0,3.0,0.18927710843373483,0.2560240963855421
61.0,3.0,-0.05140625000000006,-0.04661016949152556
62.0,3.0,0.06541666666666655,0.1050724637681158
63.0,3.0,-0.05140625000000006,-0.10267857142857141
64.0,3.0,-0.4628260869565218,-0.6250000000000001
65.0,3.0,-0.3458000000000001,-0.50609756097561
66.0,3.0,0.038714285714285576,0.1541095890410958
67.0,3.0,-0.22345454545454546,-0.4702380952380954
68.0,3.0,0.2605494505494505,0.28197674418604646
69.0,3.0,0.16925925925925925,0.14236111111111102
70.0,3.0,-0.004328358208955244,0.049999999999999954
71.0,3.0,0.12610389610389605,0.198051948051948
72.0,3.0,-0.9225714285714288,-0.9919354838709679
73.0,3.0,-0.22345454545454546,-0.5833333333333334
74.0,3.0,-0.43170212765957466,-0.4702380952380954
75.0,3.0,0.22655172413793098,0.2902298850574712
76.0,3.0,0.2083529411764705,0.2648809523809523
77.0,3.0,0.02478260869565202,-0.10267857142857141
78.0,3.0,-0.16017241379310362,-0.10267857142857141
79.0,3.0,0.06541666666666655,-0.012295081967213217
80.0,3.0,-0.3732653061224491,-0.7642857142857146
81.0,3.0,0.038714285714285576,0.11785714285714273
82.0,3.0,0.22655172413793098,0.2183544303797468
83.0,3.0,-0.10311475409836077,-0.08333333333333351
84.0,3.0,-0.05140625000000006,-0.14351851851851855
85.0,3.0,0.2083529411764705,0.228125
86.0,3.0,0.02478260869565202,0.07835820895522386
87.0,3.0,0.10279999999999993,0.004032258064516043
88.0,3.0,0.12610389610389605,0.13028169014084495
89.0,3.0,0.1793902439024389,0.18749999999999994
90.0,3.0,0.12610389610389605,0.13028169014084495
91.0,3.0,0.12610389610389605,0.13028169014084495
92.0,3.0,-0.24611111111111114,-0.2350000000000001
93.0,3.0,-0.269622641509434,-0.2350000000000001
94.0,3.0,0.22655172413793098,0.2735294117647058
95.0,3.0,-0.10311475409836077,0.1541095890410958
96.0,3.0,-0.08532258064516138,0.035156249999999944
97.0,3.0,0.010441176470588228,-0.04661016949152556
98.0,3.0,-0.6021428571428573,-0.8712121212121213
99.0,3.0,0.010441176470588228,-0.06465517241379326
0.0,4.0,0.15562500000000007,0.1857894736842105
1.0,4.0,0.1762195121951219,0.1857894736842105
2.0,4.0,-0.25092592592592583,-0.08561403508771942
3.0,4.0,-0.4072916666666667,-0.82
4.0,4.0,-0.2990384615384615,-0.40636363636363637
5.0,4.0,0.02101449275362313,0.11599999999999992
6.0,4.0,0.12272727272727277,0.062424242424242445
7.0,4.0,-0.00820895522388052,-0.06689655172413804
8.0,4.0,0.18614457831325298,0.20666666666666667
9.0,4.0,0.18614457831325298,0.1749333333333333
10.0,4.0,-0.351,-0.28916666666666674
11.0,4.0,-0.4072916666666667,-0.16754716981132073
12.0,4.0,0.13397435897435903,0.12845070422535204
13.0,4.0,-0.1850877192982457,0.017777777777777757
14.0,4.0,-0.02348484848484842,-0.04881355932203398
15.0,4.0,0.02101449275362313,0.017777777777777757
16.0,4.0,0.04859154929577462,0.04800000000000001
17.0,4.0,0.15562500000000007,0.22650000000000003
18.0,4.0,0.02101449275362313,-0.04881355932203398
19.0,4.0,-0.10737704918032788,-0.23760000000000003
20.0,4.0,0.1762195121951219,0.22650000000000003
21.0,4.0,0.20529411764705882,0.20666666666666667
22.0,4.0,0.02101449275362313,-0.12509090909090903
23.0,4.0,0.07465753424657534,0.15232876712328763
24.0,4.0,0.13397435897435903,0.19636363636363635
25.0,4.0,-0.10737704918032788,-0.10499999999999993
26.0,4.0,-0.00820895522388052,-0.04881355932203398
27.0,4.0,-0.4072916666666667,-0.14592592592592588
28.0,4.0,0.15562500000000007,0.16378378378378375
29.0,4.0,-0.05546874999999996,-0.10499999999999993
30.0,4.0,-0.02348484848484842,-0.0313333333333334
31.0,4.0,-0.16465517241379315,0.0019354838709677079
32.0,4.0,-0.12583333333333335,-0.16754716981132073
33.0,4.0,-0.00820895522388052,-0.06689655172413804
34.0,4.0,0.07465753424657534,-0.2628571428571429
35.0,4.0,-0.351,-0.82
36.0,4.0,0.12272727272727277,0.1749333333333333
37.0,4.0,0.07465753424657534,0.10318840579710135
38.0,4.0,-0.0722222222222222,-0.04881355932203398
39.0,4.0,0.15562500000000007,0.2167088607594937
40.0,4.0,-0.03923076923076918,-0.14592592592592588
41.0,4.0,0.16604938271604944,0.2167088607594937
42.0,4.0,0.09933333333333334,0.017777777777777757
43.0,4.0,0.034999999999999955,0.04800000000000001
44.0,4.0,-0.732051282051282,-0.82
45.0,4.0,-0.14491525423728818,-0.31659574468085117
46.0,4.0,-0.43723404255319154,-0.5469999999999999
47.0,4.0,-0.16465517241379315,-0.43906976744186055
48.0,4.0,0.23238636363636364,0.288735632183908
49.0,4.0,0.1762195121951219,0.1405555555555555
50.0,4.0,-0.351,-0.40636363636363637
51.0,4.0,-0.0722222222222222,0.04800000000000001
52.0,4.0,-0.0722222222222222,0.017777777777777757
53.0,4.0,0.22356321839080462,0.288735632183908
54.0,4.0,0.13397435897435903,0.25445783132530114
55.0,4.0,-0.5709302325581396,-0.93375
56.0,4.0,0.1762195121951219,0.20666666666666667
57.0,4.0,0.09933333333333334,0.11599999999999992
58.0,4.0,0.13397435897435903,0.07641791044776122
59.0,4.0,-0.0722222222222222,-0.10499999999999993
60.0,4.0,0.14493670886075954,0.2167088607594937
61.0,4.0,-0.08951612903225806,-0.014426229508196772
62.0,4.0,0.11118421052631582,0.15232876712328763
63.0,4.0,-0.16465517241379315,-0.0313333333333334
64.0,4.0,-0.4072916666666667,-0.718888888888889
65.0,4.0,-0.22818181818181807,-0.718888888888889
66.0,4.0,0.04859154929577462,0.0019354838709677079
67.0,4.0,-0.22818181818181807,-0.6724324324324324
68.0,4.0,0.2410112359550562,0.32
69.0,4.0,0.15562500000000007,0.1749333333333333
70.0,4.0,0.034999999999999955,0.12845070422535204
71.0,4.0,0.09933333333333334,0.04800000000000001
72.0,4.0,-0.732051282051282,-0.6724324324324324
73.0,4.0,-0.3245098039215686,-0.5469999999999999
74.0,4.0,-0.6083333333333334,-0.718888888888889
75.0,4.0,0.1958333333333333,0.20666666666666667
76.0,4.0,0.23238636363636364,0.22650000000000003
77.0,4.0,-0.1850877192982457,-0.04881355932203398
78.0,4.0,-0.08951612903225806,0.0019354838709677079
79.0,4.0,0.02101449275362313,0.033124999999999995
80.0,4.0,-0.4684782608695651,-1.38
81.0,4.0,0.02101449275362313,0.0019354838709677079
82.0,4.0,0.21453488372093024,0.2167088607594937
83.0,4.0,-0.12583333333333335,-0.0313333333333334
84.0,4.0,-0.02348484848484842,0.0019354838709677079
85.0,4.0,0.14493670886075954,0.16378378378378375
86.0,4.0,0.034999999999999955,0.062424242424242445
87.0,4.0,0.15562500000000007,0.1857894736842105
88.0,4.0,0.034999999999999955,0.10318840579710135
89.0,4.0,0.18614457831325298,0.15232876712328763
90.0,4.0,0.1762195121951219,0.19636363636363635
91.0,4.0,0.12272727272727277,0.19636363636363635
92.0,4.0,-0.16465517241379315,-0.40636363636363637
93.0,4.0,-0.20624999999999988,-0.40636363636363637
94.0,4.0,0.2576923076923077,0.27199999999999996
95.0,4.0,-0.05546874999999996,0.04800000000000001
96.0,4.0,-0.20624999999999988,-0.04881355932203398
97.0,4.0,0.06180555555555554,0.033124999999999995
98.0,4.0,-0.3245098039215686,-0.628421052631579
99.0,4.0,-0.03923076923076918,-0.19
0.0,5.0,0.1780487804878048,0.2521686746987951
1.0,5.0,0.19761904761904753,0.2430487804878048
2.0,5.0,-0.32156862745098047,-0.12854545454545452
3.0,5.0,-0.4977777777777778,-0.37933333333333336
4.0,5.0,-0.2961538461538462,-0.2170588235294118
5.0,5.0,0.03714285714285702,0.10043478260869554
6.0,5.0,0.03714285714285702,0.030156249999999975
7.0,5.0,-0.02121212121212123,-0.12854545454545452
8.0,5.0,0.19761904761904753,0.1832894736842105
9.0,5.0,0.1575,0.2521686746987951
10.0,5.0,-0.22545454545454544,-0.29312500000000014
11.0,5.0,-0.5318181818181819,-0.6775675675675676
12.0,5.0,0.1575,0.04507692307692306
13.0,5.0,-0.16206896551724154,-0.2170588235294118
14.0,5.0,-0.24814814814814815,-0.19365384615384618
15.0,5.0,0.03714285714285702,-0.17113207547169812
16.0,5.0,0.05070422535211257,0.07358208955223881
17.0,5.0,0.1780487804878048,0.12577464788732387
18.0,5.0,-0.05312500000000005,-0.1083928571428571
19.0,5.0,-0.05312500000000005,-0.1083928571428571
20.0,5.0,0.20705882352941168,0.2521686746987951
21.0,5.0,0.1780487804878048,0.20423076923076922
22.0,5.0,-0.02121212121212123,-0.05203389830508485
23.0,5.0,0.0638888888888888,0.1832894736842105
24.0,5.0,0.14683544303797466,0.21430379746835443
25.0,5.0,-0.14237288135593235,-0.29312500000000014
26.0,5.0,-0.14237288135593235,-0.05203389830508485
27.0,5.0,-0.3480000000000001,-0.29312500000000014
28.0,5.0,0.12467532467532463,0.11328571428571418
29.0,5.0,-0.036923076923076954,-0.08894736842105277
30.0,5.0,-0.12333333333333345,-0.07017241379310357
31.0,5.0,-0.12333333333333345,-0.017540983606557446
32.0,5.0,-0.0698412698412699,-0.08894736842105277
33.0,5.0,-0.0698412698412699,-0.1083928571428571
34.0,5.0,0.03714285714285702,-0.2170588235294118
35.0,5.0,-0.32156862745098047,-0.477857142857143
36.0,5.0,0.11315789473684205,0.11328571428571418
37.0,5.0,0.008823529411764713,0.07358208955223881
38.0,5.0,-0.37551020408163277,-0.24140000000000006
39.0,5.0,0.18795180722891558,0.21430379746835443
40.0,5.0,-0.036923076923076954,-0.1083928571428571
41.0,5.0,0.18795180722891558,0.2610714285714285
42.0,5.0,0.14683544303797466,0.05954545454545455
43.0,5.0,0.07671232876712321,0.11328571428571418
44.0,5.0,-0.43404255319148954,-1.5862500000000002
45.0,5.0,-0.16206896551724154,-0.1083928571428571
46.0,5.0,-0.27169811320754716,-0.44348837209302333
47.0,5.0,-0.036923076923076954,-0.24140000000000006
48.0,5.0,0.2752688172043011,0.3103333333333333
49.0,5.0,0.14683544303797466,0.19389610389610387
50.0,5.0,-0.5318181818181819,-0.633421052631579
51.0,5.0,0.008823529411764713,-0.05203389830508485
52.0,5.0,-0.05312500000000005,-0.0011290322580645709
53.0,5.0,0.23409090909090904,0.29465909090909087
54.0,5.0,0.19761904761904753,0.19389610389610387
55.0,5.0,-0.8216216216216218,-0.9396875
56.0,5.0,0.16790123456790124,0.16121621621621618
57.0,5.0,0.11315789473684205,0.1832894736842105
58.0,5.0,0.14683544303797466,0.10043478260869554
59.0,5.0,-0.02121212121212123,0.030156249999999975
60.0,5.0,0.24269662921348312,0.2430487804878048
61.0,5.0,-0.16206896551724154,-0.0011290322580645709
62.0,5.0,0.07671232876712321,0.07358208955223881
63.0,5.0,-0.14237288135593235,0.05954545454545455
64.0,5.0,-0.5674418604651164,-0.9396875
65.0,5.0,-0.27169811320754716,-0.477857142857143
66.0,5.0,0.0638888888888888,0.0872058823529412
67.0,5.0,-0.46521739130434786,-0.32063829787234055
68.0,5.0,0.25111111111111106,0.2782558139534883
69.0,5.0,0.05070422535211257,0.16121621621621618
70.0,5.0,-0.05312500000000005,0.014761904761904723
71.0,5.0,0.13589743589743586,0.1832894736842105
72.0,5.0,-0.9257142857142859,-0.633421052631579
73.0,5.0,-0.18245614035087737,-0.8255882352941176
74.0,5.0,-0.3480000000000001,-0.55175
75.0,5.0,0.20705882352941168,0.2610714285714285
76.0,5.0,0.23409090909090904,0.29465909090909087
77.0,5.0,-0.18245614035087737,-0.17113207547169812
78.0,5.0,-0.12333333333333345,-0.14944444444444444
79.0,5.0,0.13589743589743586,0.07358208955223881
80.0,5.0,-0.3480000000000001,-0.7241666666666668
81.0,5.0,0.008823529411764713,0.10043478260869554
82.0,5.0,0.20705882352941168,0.2430487804878048
83.0,5.0,-0.12333333333333345,-0.034500000000000086
84.0,5.0,-0.02121212121212123,-0.05203389830508485
85.0,5.0,0.11315789473684205,0.1832894736842105
86.0,5.0,-0.08709677419354847,0.04507692307692306
87.0,5.0,0.13589743589743586,0.12577464788732387
88.0,5.0,0.07671232876712321,0.07358208955223881
89.0,5.0,0.1780487804878048,0.1497260273972602
90.0,5.0,0.1780487804878048,0.1832894736842105
91.0,5.0,0.14683544303797466,0.1497260273972602
92.0,5.0,-0.12333333333333345,-0.2667346938775511
93.0,5.0,-0.24814814814814815,-0.29312500000000014
94.0,5.0,0.25111111111111106,0.29465909090909087
95.0,5.0,0.07671232876712321,-0.017540983606557446
96.0,5.0,-0.0698412698412699,-0.017540983606557446
97.0,5.0,0.03714285714285702,-0.2170588235294118
98.0,5.0,-0.32156862745098047,-0.633421052631579
99.0,5.0,-0.0059701492537313485,-0.05203389830508485
0.0,6.0,0.1955952380952381,0.2308750000000001
1.0,6.0,0.18590361445783132,0.20090909090909098
2.0,6.0,-0.25129629629629613,-0.281875
3.0,6.0,-0.40770833333333334,-0.7091666666666666
4.0,6.0,-0.27490566037735836,-0.5382499999999998
5.0,6.0,-0.008507462686567055,-0.008688524590163888
6.0,6.0,0.08689189189189192,0.08164179104477624
7.0,6.0,-0.03953846153846145,-0.09874999999999982
8.0,6.0,0.1337179487179488,0.19039473684210534
9.0,6.0,0.110921052631579,0.16851351351351357
10.0,6.0,-0.27490566037735836,-0.25571428571428567
11.0,6.0,-0.5356818181818181,-0.3984090909090908
12.0,6.0,0.14468354430379754,0.12100000000000001
13.0,6.0,-0.07253968253968247,-0.04288135593220337
14.0,6.0,-0.10770491803278685,-0.16094339622641496
15.0,6.0,0.08689189189189192,0.08164179104477624
16.0,6.0,0.006323529411764825,-0.025499999999999967
17.0,6.0,0.1955952380952381,0.24037037037037048
18.0,6.0,-0.07253968253968247,-0.06086206896551724
19.0,6.0,0.006323529411764825,-0.06086206896551724
20.0,6.0,0.1955952380952381,0.24037037037037048
21.0,6.0,0.14468354430379754,0.1571232876712329
22.0,6.0,-0.02378787878787869,-0.1394444444444443
23.0,6.0,0.14468354430379754,0.19039473684210534
24.0,6.0,0.14468354430379754,0.22113924050632922
25.0,6.0,-0.18543859649122812,-0.16094339622641496
26.0,6.0,-0.16500000000000004,-0.20647058823529402
27.0,6.0,-0.40770833333333334,-0.20647058823529402
28.0,6.0,0.12246753246753253,0.08164179104477624
29.0,6.0,-0.03953846153846145,-0.23059999999999992
30.0,6.0,-0.03953846153846145,-0.16094339622641496
31.0,6.0,-0.0898387096774193,-0.06086206896551724
32.0,6.0,-0.0898387096774193,-0.11872727272727256
33.0,6.0,-0.0898387096774193,-0.09874999999999982
34.0,6.0,0.006323529411764825,-0.16094339622641496
35.0,6.0,-0.32490196078431366,-0.7091666666666666
36.0,6.0,0.04830985915492957,0.1454166666666667
37.0,6.0,0.04830985915492957,0.038593750000000086
38.0,6.0,-0.12616666666666665,-0.1394444444444443
39.0,6.0,0.21430232558139536,0.2308750000000001
40.0,6.0,-0.0898387096774193,-0.09874999999999982
41.0,6.0,0.1955952380952381,0.22113924050632922
42.0,6.0,0.0347142857142857,0.09514705882352954
43.0,6.0,0.08689189189189192,0.09514705882352954
44.0,6.0,-0.5015555555555554,-1.1217241379310345
45.0,6.0,-0.0898387096774193,-0.3984090909090908
46.0,6.0,-0.37897959183673463,-0.5007317073170732
47.0,6.0,-0.16500000000000004,-0.43093023255813945
48.0,6.0,0.2887368421052632,0.3238461538461539
49.0,6.0,0.16580246913580257,0.1571232876712329
50.0,6.0,-0.46891304347826074,-0.6629729729729729
51.0,6.0,0.006323529411764825,0.08164179104477624
52.0,6.0,-0.07253968253968247,0.05338461538461548
53.0,6.0,0.23215909090909095,0.2675
54.0,6.0,0.17597560975609755,0.21115384615384625
55.0,6.0,-0.8262162162162161,-1.56375
56.0,6.0,0.18590361445783132,0.16851351351351357
57.0,6.0,0.07438356164383564,0.13338028169014085
58.0,6.0,0.14468354430379754,0.10826086956521738
59.0,6.0,-0.12616666666666665,0.06772727272727283
60.0,6.0,0.1955952380952381,0.2761176470588236
61.0,6.0,-0.03953846153846145,0.06772727272727283
62.0,6.0,0.07438356164383564,0.10826086956521738
63.0,6.0,0.006323529411764825,0.1454166666666667
64.0,6.0,-0.40770833333333334,-0.5776923076923075
65.0,6.0,-0.22854545454545439,-0.5007317073170732
66.0,6.0,0.04830985915492957,0.12100000000000001
67.0,6.0,-0.32490196078431366,-0.46499999999999997
68.0,6.0,0.2492222222222223,0.3238461538461539
69.0,6.0,0.18590361445783132,0.1454166666666667
70.0,6.0,0.020724637681159393,-0.008688524590163888
71.0,6.0,0.14468354430379754,0.1571232876712329
72.0,6.0,-0.6480487804878049,-0.6192105263157893
73.0,6.0,-0.2994230769230768,-0.7091666666666666
74.0,6.0,-0.37897959183673463,-0.3984090909090908
75.0,6.0,0.21430232558139536,0.2845348837209303
76.0,6.0,0.21430232558139536,0.2761176470588236
77.0,6.0,-0.10770491803278685,-0.18326923076923066
78.0,6.0,-0.10770491803278685,-0.09874999999999982
79.0,6.0,0.07438356164383564,-0.008688524590163888
80.0,6.0,-0.6088095238095238,-0.8097058823529409
81.0,6.0,0.006323529411764825,0.08164179104477624
82.0,6.0,0.22333333333333336,0.2845348837209303
83.0,6.0,-0.05578124999999993,-0.06086206896551724
84.0,6.0,-0.03953846153846145,-0.04288135593220337
85.0,6.0,0.1553750000000001,0.20090909090909098
86.0,6.0,-0.03953846153846145,0.12100000000000001
87.0,6.0,0.12246753246753253,0.19039473684210534
88.0,6.0,0.12246753246753253,0.10826086956521738
89.0,6.0,0.18590361445783132,0.12100000000000001
90.0,6.0,0.14468354430379754,0.16851351351351357
91.0,6.0,0.110921052631579,0.08164179104477624
92.0,6.0,-0.4376595744680851,-0.06086206896551724
93.0,6.0,-0.22854545454545439,-0.6192105263157893
94.0,6.0,0.2050588235294118,0.3007954545454546
95.0,6.0,-0.0898387096774193,0.038593750000000086
96.0,6.0,-0.10770491803278685,-0.06086206896551724
97.0,6.0,0.0347142857142857,0.038593750000000086
98.0,6.0,-0.27490566037735836,-1.2788888888888885
99.0,6.0,0.006323529411764825,-0.16094339622641496
0.0,7.0,0.18952380952380954,0.23641975308641974
1.0,7.0,0.17975903614457833,0.226875
2.0,7.0,-0.23781818181818165,-0.12454545454545454
3.0,7.0,-0.38938775510204077,-0.5085365853658539
4.0,7.0,-0.23781818181818165,-0.2885416666666668
5.0,7.0,0.027428571428571424,0.06287878787878785
6.0,7.0,0.05444444444444446,0.15273972602739716
7.0,7.0,0.013333333333333313,-0.030833333333333456
8.0,7.0,0.18952380952380954,0.15273972602739716
9.0,7.0,0.17975903614457833,0.16418918918918912
10.0,7.0,-0.11606557377049176,-0.43837209302325597
11.0,7.0,-0.5128888888888887,-0.8742424242424243
12.0,7.0,0.08000000000000004,0.03359374999999994
13.0,7.0,-0.0980645161290322,-0.2622448979591838
14.0,7.0,-0.06374999999999992,-0.04830508474576285
15.0,7.0,0.05444444444444446,0.06287878787878785
16.0,7.0,0.09226666666666672,0.018253968253968182
17.0,7.0,0.1490000000000001,0.2636904761904761
18.0,7.0,-0.13466666666666666,0.03359374999999994
19.0,7.0,-0.031515151515151406,-0.2622448979591838
20.0,7.0,0.1990588235294118,0.226875
21.0,7.0,0.20837209302325585,0.226875
22.0,7.0,0.013333333333333313,-0.0850877192982458
23.0,7.0,0.12717948717948727,0.1288732394366196
24.0,7.0,0.18952380952380954,0.21708860759493667
25.0,7.0,-0.2607407407407406,-0.12454545454545454
26.0,7.0,-0.06374999999999992,-0.030833333333333456
27.0,7.0,-0.4183333333333333,-0.1453703703703704
28.0,7.0,0.10421052631578953,0.07686567164179102
29.0,7.0,-0.0980645161290322,-0.0850877192982458
30.0,7.0,-0.15389830508474575,-0.030833333333333456
31.0,7.0,-0.11606557377049176,-0.21274509803921576
32.0,7.0,-0.11606557377049176,-0.1453703703703704
33.0,7.0,-0.0980645161290322,-0.0850877192982458
34.0,7.0,0.10421052631578953,-0.2370000000000001
35.0,7.0,-0.6604878048780488,-0.8742424242424243
36.0,7.0,0.08000000000000004,0.09044117647058823
37.0,7.0,0.013333333333333313,0.1409722222222221
38.0,7.0,-0.19438596491228075,-0.18942307692307697
39.0,7.0,0.16975609756097562,0.2636904761904761
40.0,7.0,-0.04738461538461529,-0.013934426229508301
41.0,7.0,0.12717948717948727,0.24573170731707306
42.0,7.0,0.027428571428571424,0.04846153846153842
43.0,7.0,0.09226666666666672,0.09044117647058823
44.0,7.0,-0.3092307692307691,-1.061666666666667
45.0,7.0,-0.031515151515151406,-0.16698113207547174
46.0,7.0,-0.21571428571428553,-0.5085365853658539
47.0,7.0,-0.0980645161290322,-0.3445652173913044
48.0,7.0,0.2263636363636364,0.25481927710843366
49.0,7.0,0.11584415584415592,0.16418918918918912
50.0,7.0,-0.4183333333333333,-0.2622448979591838
51.0,7.0,-0.031515151515151406,0.03359374999999994
52.0,7.0,-0.0980645161290322,0.00241935483870959
53.0,7.0,0.23505617977528095,0.2723529411764705
54.0,7.0,0.15950617283950627,0.23641975308641974
55.0,7.0,-0.7456410256410255,-1.061666666666667
56.0,7.0,0.1990588235294118,0.23641975308641974
57.0,7.0,0.09226666666666672,0.1409722222222221
58.0,7.0,0.11584415584415592,0.1288732394366196
59.0,7.0,-0.08063492063492056,-0.030833333333333456
60.0,7.0,0.20837209302325585,0.21708860759493667
61.0,7.0,-0.0011764705882351646,0.018253968253968182
62.0,7.0,0.11584415584415592,0.018253968253968182
63.0,7.0,-0.21571428571428553,-0.1044642857142857
64.0,7.0,-0.7456410256410255,-0.9328125000000002
65.0,7.0,-0.21571428571428553,-0.3744444444444445
66.0,7.0,-0.031515151515151406,0.16418918918918912
67.0,7.0,-0.38938775510204077,-0.4056818181818183
68.0,7.0,0.26000000000000006,0.31277777777777777
69.0,7.0,0.11584415584415592,0.10362318840579696
70.0,7.0,-0.08063492063492056,-0.06637931034482775
71.0,7.0,0.09226666666666672,0.09044117647058823
72.0,7.0,-0.6604878048780488,-1.2089285714285714
73.0,7.0,-0.3092307692307691,-0.6276315789473685
74.0,7.0,-0.5472727272727271,-0.9951612903225808
75.0,7.0,0.16975609756097562,0.226875
76.0,7.0,0.1990588235294118,0.2636904761904761
77.0,7.0,-0.06374999999999992,0.00241935483870959
78.0,7.0,-0.08063492063492056,-0.31595744680851084
79.0,7.0,0.04112676056338029,0.07686567164179102
80.0,7.0,-0.23781818181818165,-0.7180555555555558
81.0,7.0,0.1382278481012659,0.1288732394366196
82.0,7.0,0.2263636363636364,0.207051282051282
83.0,7.0,-0.031515151515151406,-0.16698113207547174
84.0,7.0,-0.0011764705882351646,0.00241935483870959
85.0,7.0,0.17975903614457833,0.1409722222222221
86.0,7.0,-0.031515151515151406,0.1288732394366196
87.0,7.0,0.17975903614457833,0.1164285714285713
88.0,7.0,0.08000000000000004,0.15273972602739716
89.0,7.0,0.16975609756097562,0.207051282051282
90.0,7.0,0.1990588235294118,0.207051282051282
91.0,7.0,0.05444444444444446,0.09044117647058823
92.0,7.0,-0.23781818181818165,-0.1453703703703704
93.0,7.0,-0.21571428571428553,-0.5085365853658539
94.0,7.0,0.20837209302325585,0.2890804597701149
95.0,7.0,-0.016119402985074506,0.00241935483870959
96.0,7.0,-0.08063492063492056,-0.013934426229508301
97.0,7.0,0.04112676056338029,0.00241935483870959
98.0,7.0,-0.3349019607843136,-0.5085365853658539
99.0,7.0,-0.016119402985074506,0.04846153846153842
0.0,8.0,0.19144578313253005,0.26535714285714285
1.0,8.0,0.15050632911392406,0.19857142857142862
2.0,8.0,-0.22018181818181815,-0.14277777777777767
3.0,8.0,-0.7660526315789474,-0.40249999999999997
4.0,8.0,-0.29057692307692307,-0.285625
5.0,8.0,0.0679166666666666,-0.028500000000000008
6.0,8.0,0.09310810810810806,0.03578125000000005
7.0,8.0,0.027391304347825968,-0.12199999999999987
8.0,8.0,0.19144578313253005,0.2088461538461539
9.0,8.0,0.1396153846153846,0.13084507042253518
10.0,8.0,-0.29057692307692307,-0.18673076923076914
11.0,8.0,-0.636829268292683,-0.8149999999999998
12.0,8.0,0.10519999999999996,0.0789552238805971
13.0,8.0,-0.13745762711864418,-0.14277777777777767
14.0,8.0,-0.08241935483870973,-0.08263157894736849
15.0,8.0,0.027391304347825968,-0.12199999999999987
16.0,8.0,0.0679166666666666,0.14291666666666666
17.0,8.0,0.18158536585365845,0.23814814814814822
18.0,8.0,-0.016818181818181815,0.06500000000000007
19.0,8.0,-0.1570689655172415,-0.31297872340425537
20.0,8.0,0.2010714285714285,0.2565060240963855
21.0,8.0,0.1284415584415584,0.22862500000000008
22.0,8.0,-0.016818181818181815,-0.31297872340425537
23.0,8.0,0.1396153846153846,0.14291666666666666
24.0,8.0,0.1284415584415584,0.23814814814814822
25.0,8.0,-0.03246153846153847,-0.011639344262295074
26.0,8.0,-0.03246153846153847,-0.011639344262295074
27.0,8.0,-0.3158823529411765,-0.2593877551020408
28.0,8.0,0.09310810810810806,0.13084507042253518
29.0,8.0,0.027391304347825968,-0.18673076923076914
30.0,8.0,-0.13745762711864418,-0.08263157894736849
31.0,8.0,-0.0016417910447761041,-0.12199999999999987
32.0,8.0,-0.1570689655172415,-0.16433962264150934
33.0,8.0,-0.17736842105263173,-0.16433962264150934
34.0,8.0,0.027391304347825968,-0.08263157894736849
35.0,8.0,-0.49133333333333334,-0.8699999999999999
36.0,8.0,0.09310810810810806,0.14291666666666666
37.0,8.0,0.10519999999999996,-0.028500000000000008
38.0,8.0,-0.26622641509433964,-0.31297872340425537
39.0,8.0,0.1396153846153846,0.22862500000000008
40.0,8.0,-0.1570689655172415,-0.06396551724137935
41.0,8.0,0.16112500000000002,0.2088461538461539
42.0,8.0,0.05478873239436611,0.05061538461538467
43.0,8.0,0.1396153846153846,0.1184285714285714
44.0,8.0,-0.5252272727272728,-1.1279310344827587
45.0,8.0,-0.17736842105263173,-0.31297872340425537
46.0,8.0,-0.3981250000000001,-0.3415217391304347
47.0,8.0,-0.1570689655172415,-0.18673076923076914
48.0,8.0,0.27838709677419354,0.28244186046511627
49.0,8.0,0.16112500000000002,0.17720000000000002
50.0,8.0,-0.4589130434782609,-0.37133333333333324
51.0,8.0,0.04128571428571418,-0.06396551724137935
52.0,8.0,-0.06523809523809528,0.020476190476190512
53.0,8.0,0.19144578313253005,0.26535714285714285
54.0,8.0,0.21047058823529405,0.2088461538461539
55.0,8.0,-0.8641666666666669,-1.3734615384615383
56.0,8.0,0.21965116279069763,0.21886075949367095
57.0,8.0,0.0679166666666666,0.0925000000000001
58.0,8.0,0.1396153846153846,0.17720000000000002
59.0,8.0,-0.048593750000000026,0.10565217391304343
60.0,8.0,0.21047058823529405,0.24743902439024387
61.0,8.0,0.013088235294117675,-0.16433962264150934
62.0,8.0,0.09310810810810806,0.0925000000000001
63.0,8.0,-0.17736842105263173,-0.011639344262295074
64.0,8.0,-0.3981250000000001,-0.7141666666666667
65.0,8.0,-0.4589130434782609,-0.4692857142857143
66.0,8.0,0.0679166666666666,0.14291666666666666
67.0,8.0,-0.1983928571428571,-0.37133333333333324
68.0,8.0,0.27054347826086955,0.28244186046511627
69.0,8.0,0.1284415584415584,0.21886075949367095
70.0,8.0,-0.016818181818181815,0.10565217391304343
71.0,8.0,0.11697368421052629,0.1660810810810811
72.0,8.0,-0.636829268292683,-0.4692857142857143
73.0,8.0,-0.42787234042553207,-0.5051219512195122
74.0,8.0,-0.5252272727272728,-0.7141666666666667
75.0,8.0,0.19144578313253005,0.1880263157894737
76.0,8.0,0.21965116279069763,0.274
77.0,8.0,-0.08241935483870973,-0.08263157894736849
78.0,8.0,-0.10016393442622958,-0.12199999999999987
79.0,8.0,0.04128571428571418,-0.028500000000000008
80.0,8.0,-0.22018181818181815,-0.7141666666666667
81.0,8.0,0.1396153846153846,-0.06396551724137935
82.0,8.0,0.23738636363636362,0.274
83.0,8.0,-0.11850000000000009,-0.12199999999999987
84.0,8.0,-0.06523809523809528,-0.028500000000000008
85.0,8.0,0.1284415584415584,0.21886075949367095
86.0,8.0,0.08068493150684926,0.1184285714285714
87.0,8.0,0.10519999999999996,0.1184285714285714
88.0,8.0,0.10519999999999996,0.1184285714285714
89.0,8.0,0.1284415584415584,0.1660810810810811
90.0,8.0,0.1396153846153846,0.19857142857142862
91.0,8.0,0.1396153846153846,0.0925000000000001
92.0,8.0,-0.13745762711864418,-0.045932203389830534
93.0,8.0,-0.369591836734694,-0.7141666666666667
94.0,8.0,0.22862068965517238,0.2906896551724138
95.0,8.0,-0.0016417910447761041,0.0925000000000001
96.0,8.0,-0.11850000000000009,-0.16433962264150934
97.0,8.0,-0.016818181818181815,-0.011639344262295074
98.0,8.0,-0.24277777777777776,-0.8149999999999998
99.0,8.0,0.05478873239436611,-0.08263157894736849


==> pics/RAR_scatter/cifar100_resnet56_rate10_regression.txt <==
dataset,model,rate,a,b,r2
cifar100,resnet,10,1.2873083141677395,-0.020240315083270302,0.7919416028559016


==> pics/RAR_scatter/cifar100_resnet56_rate2.txt <==
class,model,before,after
0.0,0.0,0.1515000000000001,0.19865853658536578
1.0,0.0,0.10684210526315796,0.12386666666666664
2.0,0.0,-0.4756521739130433,-0.5645238095238096
3.0,0.0,-0.6969999999999998,-0.775945945945946
4.0,0.0,-0.19087719298245617,-0.34102040816326534
5.0,0.0,0.0701369863013699,0.0612857142857142
6.0,0.0,0.11844155844155851,0.16822784810126584
7.0,0.0,-0.028484848484848373,-0.043015873015873035
8.0,0.0,0.1515000000000001,0.16822784810126584
9.0,0.0,0.17219512195121953,0.19865853658536578
10.0,0.0,-0.5084444444444444,-0.49340909090909096
11.0,0.0,-0.6161904761904762,-0.6026829268292684
12.0,0.0,0.12974358974358982,0.17862500000000003
13.0,0.0,-0.1703448275862069,-0.23981132075471695
14.0,0.0,-0.1127868852459016,-0.19472727272727267
15.0,0.0,0.12974358974358982,0.11202702702702699
16.0,0.0,0.0017647058823530733,0.004393939393939414
17.0,0.0,0.1619753086419754,0.11202702702702699
18.0,0.0,-0.060624999999999915,-0.05983870967741939
19.0,0.0,-0.07746031746031738,-0.11372881355932213
20.0,0.0,0.1821686746987952,0.19865853658536578
21.0,0.0,0.1515000000000001,0.16822784810126584
22.0,0.0,0.0017647058823530733,-0.010923076923076916
23.0,0.0,0.11844155844155851,0.08736111111111106
24.0,0.0,0.1619753086419754,0.18876543209876545
25.0,0.0,-0.3575999999999999,-0.39808510638297884
26.0,0.0,-0.0948387096774193,-0.07721311475409841
27.0,0.0,-0.33098039215686265,-0.34102040816326534
28.0,0.0,0.0017647058823530733,0.019253731343283613
29.0,0.0,0.016231884057970998,-0.010923076923076916
30.0,0.0,-0.19087719298245617,-0.2884313725490196
31.0,0.0,-0.04430769230769221,-0.13293103448275873
32.0,0.0,-0.0948387096774193,-0.15280701754385978
33.0,0.0,0.04394366197183099,0.033676470588235335
34.0,0.0,0.057222222222222244,-0.026718750000000006
35.0,0.0,-0.2570370370370369,-0.23981132075471695
36.0,0.0,0.14075949367088617,0.14662337662337663
37.0,0.0,0.09493333333333338,0.12386666666666664
38.0,0.0,-0.060624999999999915,-0.09516666666666673
39.0,0.0,0.24577777777777784,0.2359302325581395
40.0,0.0,0.030285714285714284,0.019253731343283613
41.0,0.0,0.1821686746987952,0.21773809523809518
42.0,0.0,-0.04430769230769221,-0.026718750000000006
43.0,0.0,0.09493333333333338,0.14662337662337663
44.0,0.0,-0.5427272727272726,-0.8774285714285716
45.0,0.0,-0.21214285714285697,-0.17339285714285707
46.0,0.0,-0.4442553191489362,-0.2884313725490196
47.0,0.0,-0.1313333333333333,-0.11372881355932213
48.0,0.0,0.25406593406593414,0.2698888888888889
49.0,0.0,0.1821686746987952,0.18876543209876545
50.0,0.0,-0.38530612244897955,-0.6026829268292684
51.0,0.0,0.0017647058823530733,0.0612857142857142
52.0,0.0,-0.028484848484848373,-0.010923076923076916
53.0,0.0,0.23730337078651692,0.2698888888888889
54.0,0.0,0.1821686746987952,0.17862500000000003
55.0,0.0,-0.6969999999999998,-0.9912121212121212
56.0,0.0,0.2286363636363637,0.2447126436781609
57.0,0.0,0.14075949367088617,0.13539473684210526
58.0,0.0,0.14075949367088617,0.15756410256410258
59.0,0.0,-0.07746031746031738,-0.09516666666666673
60.0,0.0,0.14075949367088617,0.15756410256410258
61.0,0.0,-0.0948387096774193,-0.05983870967741939
62.0,0.0,0.0701369863013699,0.09986301369863008
63.0,0.0,-0.04430769230769221,-0.13293103448275873
64.0,0.0,-0.38530612244897955,-0.4284782608695652
65.0,0.0,-0.21214285714285697,-0.2168518518518518
66.0,0.0,0.030285714285714284,0.033676470588235335
67.0,0.0,-0.30538461538461525,-0.2884313725490196
68.0,0.0,0.2621739130434783,0.2447126436781609
69.0,0.0,0.030285714285714284,0.08736111111111106
70.0,0.0,-0.0948387096774193,-0.026718750000000006
71.0,0.0,0.11844155844155851,0.0612857142857142
72.0,0.0,-0.5084444444444444,-0.4602222222222222
73.0,0.0,-0.38530612244897955,-0.4602222222222222
74.0,0.0,-0.4756521739130433,-0.6026829268292684
75.0,0.0,0.1919047619047619,0.19865853658536578
76.0,0.0,0.21977011494252877,0.20831325301204814
77.0,0.0,-0.1703448275862069,-0.11372881355932213
78.0,0.0,-0.23418181818181802,-0.17339285714285707
79.0,0.0,0.04394366197183099,0.047681159420289755
80.0,0.0,-0.5084444444444444,-0.34102040816326534
81.0,0.0,0.11844155844155851,0.12386666666666664
82.0,0.0,0.2286363636363637,0.25329545454545455
83.0,0.0,-0.028484848484848373,-0.07721311475409841
84.0,0.0,-0.07746031746031738,-0.010923076923076916
85.0,0.0,0.1821686746987952,0.13539473684210526
86.0,0.0,0.057222222222222244,0.019253731343283613
87.0,0.0,0.1919047619047619,0.15756410256410258
88.0,0.0,0.12974358974358982,0.14662337662337663
89.0,0.0,0.1619753086419754,0.17862500000000003
90.0,0.0,0.1821686746987952,0.19865853658536578
91.0,0.0,0.0701369863013699,0.15756410256410258
92.0,0.0,-0.30538461538461525,-0.19472727272727267
93.0,0.0,-0.33098039215686265,-0.39808510638297884
94.0,0.0,0.24577777777777784,0.2447126436781609
95.0,0.0,0.0017647058823530733,-0.043015873015873035
96.0,0.0,-0.013134328358208833,0.047681159420289755
97.0,0.0,0.0701369863013699,0.11202702702702699
98.0,0.0,-0.2807547169811319,-0.4284782608695652
99.0,0.0,0.0017647058823530733,-0.026718750000000006
0.0,1.0,0.1933734939759036,0.16582278481012658
1.0,1.0,0.22151162790697676,0.18641975308641978
2.0,1.0,-0.2632075471698112,-0.22037037037037036
3.0,1.0,-0.594047619047619,-0.5690476190476191
4.0,1.0,-0.07983870967741934,-0.116949152542373
5.0,1.0,-0.06269841269841267,-0.013846153846153859
6.0,1.0,0.02971014492753618,0.08472222222222214
7.0,1.0,0.0007462686567165014,-0.029687500000000026
8.0,1.0,0.20297619047619048,0.22470588235294112
9.0,1.0,0.16312500000000008,0.2060240963855421
10.0,1.0,-0.31274509803921563,-0.4644444444444445
11.0,1.0,-0.521590909090909,-0.6475
12.0,1.0,0.16312500000000008,0.19634146341463407
13.0,1.0,-0.11583333333333334,-0.09833333333333343
14.0,1.0,-0.174561403508772,-0.13620689655172427
15.0,1.0,0.13051948051948056,0.10945945945945941
16.0,1.0,0.02971014492753618,-0.029687500000000026
17.0,1.0,0.18353658536585363,0.17625000000000002
18.0,1.0,-0.02999999999999994,-0.029687500000000026
19.0,1.0,-0.21727272727272715,-0.116949152542373
20.0,1.0,0.18353658536585363,0.18641975308641978
21.0,1.0,0.10733333333333335,0.10945945945945941
22.0,1.0,0.05704225352112673,0.016417910447761207
23.0,1.0,0.08287671232876713,0.14415584415584415
24.0,1.0,0.1933734939759036,0.18641975308641978
25.0,1.0,-0.11583333333333334,-0.13620689655172427
26.0,1.0,-0.15431034482758627,-0.13620689655172427
27.0,1.0,-0.3663265306122449,-0.29215686274509806
28.0,1.0,0.14166666666666672,0.15512820512820513
29.0,1.0,-0.046093749999999954,-0.029687500000000026
30.0,1.0,-0.15431034482758627,-0.08032786885245909
31.0,1.0,-0.09754098360655737,-0.09833333333333343
32.0,1.0,-0.014393939393939322,-0.06290322580645166
33.0,1.0,-0.06269841269841267,-0.13620689655172427
34.0,1.0,0.08287671232876713,0.09726027397260267
35.0,1.0,-0.6737499999999998,-0.5690476190476191
36.0,1.0,0.10733333333333335,0.09726027397260267
37.0,1.0,0.10733333333333335,0.1213333333333333
38.0,1.0,-0.2874999999999999,-0.24339622641509434
39.0,1.0,0.22151162790697676,0.2154761904761904
40.0,1.0,-0.046093749999999954,-0.06290322580645166
41.0,1.0,0.1933734939759036,0.18641975308641978
42.0,1.0,0.09527027027027028,0.04492753623188394
43.0,1.0,0.08287671232876713,0.07183098591549286
44.0,1.0,-0.521590909090909,-0.6475
45.0,1.0,-0.2874999999999999,-0.19818181818181815
46.0,1.0,-0.424468085106383,-0.3729166666666668
47.0,1.0,-0.2398148148148147,-0.19818181818181815
48.0,1.0,0.22151162790697676,0.2060240963855421
49.0,1.0,0.15253164556962032,0.14415584415584415
50.0,1.0,-0.521590909090909,-0.3729166666666668
51.0,1.0,0.02971014492753618,-0.013846153846153859
52.0,1.0,-0.02999999999999994,-0.06290322580645166
53.0,1.0,0.20297619047619048,0.2337209302325581
54.0,1.0,0.1933734939759036,0.13289473684210523
55.0,1.0,-0.8597222222222223,-0.7810810810810812
56.0,1.0,0.18353658536585363,0.18641975308641978
57.0,1.0,0.10733333333333335,0.13289473684210523
58.0,1.0,0.13051948051948056,0.1213333333333333
59.0,1.0,0.01544117647058833,-0.029687500000000026
60.0,1.0,0.24775280898876406,0.2154761904761904
61.0,1.0,-0.06269841269841267,-0.029687500000000026
62.0,1.0,0.09527027027027028,0.10945945945945941
63.0,1.0,-0.13474576271186445,-0.09833333333333343
64.0,1.0,-0.4554347826086956,-0.5325581395348838
65.0,1.0,-0.2874999999999999,-0.34489795918367355
66.0,1.0,-0.046093749999999954,-0.029687500000000026
67.0,1.0,-0.594047619047619,-0.4644444444444445
68.0,1.0,0.2561111111111111,0.30631578947368415
69.0,1.0,0.10733333333333335,0.1213333333333333
70.0,1.0,0.09527027027027028,0.05857142857142847
71.0,1.0,0.13051948051948056,0.10945945945945941
72.0,1.0,-0.9128571428571429,-1.1966666666666668
73.0,1.0,-0.21727272727272715,-0.2673076923076923
74.0,1.0,-0.594047619047619,-0.4326086956521739
75.0,1.0,0.20297619047619048,0.17625000000000002
76.0,1.0,0.17345679012345686,0.2060240963855421
77.0,1.0,-0.06269841269841267,-0.17678571428571424
78.0,1.0,-0.11583333333333334,-0.15614035087719313
79.0,1.0,0.09527027027027028,0.07183098591549286
80.0,1.0,-0.2632075471698112,-0.22037037037037036
81.0,1.0,0.07013888888888888,0.08472222222222214
82.0,1.0,0.23045977011494254,0.2337209302325581
83.0,1.0,-0.19553571428571415,-0.13620689655172427
84.0,1.0,-0.014393939393939322,-0.04603174603174607
85.0,1.0,0.11907894736842109,0.09726027397260267
86.0,1.0,0.08287671232876713,0.07183098591549286
87.0,1.0,0.11907894736842109,0.14415584415584415
88.0,1.0,0.14166666666666672,0.1213333333333333
89.0,1.0,0.1933734939759036,0.17625000000000002
90.0,1.0,0.21235294117647058,0.2337209302325581
91.0,1.0,0.05704225352112673,0.07183098591549286
92.0,1.0,-0.2398148148148147,-0.2673076923076923
93.0,1.0,-0.33899999999999997,-0.29215686274509806
94.0,1.0,0.21235294117647058,0.2060240963855421
95.0,1.0,0.0007462686567165014,0.016417910447761207
96.0,1.0,-0.06269841269841267,-0.17678571428571424
97.0,1.0,0.05704225352112673,0.04492753623188394
98.0,1.0,-0.33899999999999997,-0.31800000000000006
99.0,1.0,0.04357142857142853,0.09726027397260267
0.0,2.0,0.1983333333333333,0.20722891566265053
1.0,2.0,0.16864197530864203,0.1564102564102564
2.0,2.0,-0.4029166666666667,-0.40000000000000013
3.0,2.0,-0.642439024390244,-0.604878048780488
4.0,2.0,-0.18140350877192993,-0.13448275862068979
5.0,2.0,0.037999999999999944,0.03235294117647061
6.0,2.0,0.15825000000000006,0.14545454545454545
7.0,2.0,0.09,0.11081081081081076
8.0,2.0,0.2169767441860465,0.2166666666666666
9.0,2.0,0.1475949367088608,0.1564102564102564
10.0,2.0,-0.29499999999999993,-0.3428571428571429
11.0,2.0,-0.5304545454545454,-0.7315789473684211
12.0,2.0,0.10213333333333334,0.09863013698630131
13.0,2.0,-0.08612903225806452,-0.061290322580645214
14.0,2.0,-0.08612903225806452,-0.1152542372881357
15.0,2.0,-0.00507462686567158,-0.04444444444444448
16.0,2.0,0.09,0.11081081081081076
17.0,2.0,0.1366666666666667,0.1670886075949367
18.0,2.0,-0.08612903225806452,-0.1152542372881357
19.0,2.0,-0.20249999999999987,-0.09666666666666676
20.0,2.0,0.178780487804878,0.1564102564102564
21.0,2.0,0.1366666666666667,0.18765432098765433
22.0,2.0,-0.05218749999999998,-0.04444444444444448
23.0,2.0,0.0647222222222222,0.08611111111111104
24.0,2.0,0.15825000000000006,0.1564102564102564
25.0,2.0,-0.12233333333333338,-0.13448275862068979
26.0,2.0,-0.10393442622950821,-0.09666666666666676
27.0,2.0,-0.24703703703703694,-0.3428571428571429
28.0,2.0,0.1475949367088608,0.11081081081081076
29.0,2.0,-0.00507462686567158,-0.028125000000000025
30.0,2.0,-0.20249999999999987,-0.15438596491228085
31.0,2.0,-0.18140350877192993,-0.13448275862068979
32.0,2.0,-0.05218749999999998,-0.09666666666666676
33.0,2.0,-0.03599999999999996,-0.04444444444444448
34.0,2.0,0.1366666666666667,0.12266666666666663
35.0,2.0,-0.7266666666666666,-0.9352941176470587
36.0,2.0,0.12545454545454549,0.08611111111111104
37.0,2.0,0.02405797101449268,-0.012307692307692318
38.0,2.0,-0.12233333333333338,-0.24150943396226415
39.0,2.0,0.2169767441860465,0.20722891566265053
40.0,2.0,-0.06888888888888887,-0.012307692307692318
41.0,2.0,0.18867469879518067,0.2166666666666666
42.0,2.0,0.09,0.03235294117647061
43.0,2.0,0.0647222222222222,0.09863013698630131
44.0,2.0,-0.642439024390244,-0.604878048780488
45.0,2.0,-0.270566037735849,-0.3428571428571429
46.0,2.0,-0.4639130434782608,-0.40000000000000013
47.0,2.0,-0.10393442622950821,-0.09666666666666676
48.0,2.0,0.2759139784946237,0.2847826086956522
49.0,2.0,0.16864197530864203,0.18765432098765433
50.0,2.0,-0.29499999999999993,-0.2901960784313726
51.0,2.0,0.00970588235294125,-0.028125000000000025
52.0,2.0,-0.00507462686567158,0.003030303030303033
53.0,2.0,0.178780487804878,0.20722891566265053
54.0,2.0,0.1475949367088608,0.18765432098765433
55.0,2.0,-0.642439024390244,-0.8800000000000002
56.0,2.0,0.1983333333333333,0.19756097560975602
57.0,2.0,0.10213333333333334,0.12266666666666663
58.0,2.0,0.16864197530864203,0.09863013698630131
59.0,2.0,-0.12233333333333338,-0.09666666666666676
60.0,2.0,0.22597701149425287,0.20722891566265053
61.0,2.0,-0.18140350877192993,-0.19636363636363632
62.0,2.0,0.00970588235294125,0.07323943661971823
63.0,2.0,-0.10393442622950821,-0.1152542372881357
64.0,2.0,-0.566046511627907,-0.604878048780488
65.0,2.0,-0.43276595744680857,-0.49545454545454554
66.0,2.0,0.02405797101449268,0.04637681159420278
67.0,2.0,-0.270566037735849,-0.17499999999999993
68.0,2.0,0.26,0.2688888888888889
69.0,2.0,0.12545454545454549,0.1670886075949367
70.0,2.0,-0.08612903225806452,-0.028125000000000025
71.0,2.0,0.1475949367088608,0.11081081081081076
72.0,2.0,-0.6033333333333334,-0.604878048780488
73.0,2.0,-0.24703703703703694,-0.2901960784313726
74.0,2.0,-0.3203921568627451,-0.3428571428571429
75.0,2.0,0.20776470588235293,0.17750000000000002
76.0,2.0,0.22597701149425287,0.22588235294117642
77.0,2.0,-0.08612903225806452,-0.1152542372881357
78.0,2.0,-0.06888888888888887,-0.13448275862068979
79.0,2.0,0.05154929577464784,0.09863013698630131
80.0,2.0,-0.37428571428571433,-0.5666666666666668
81.0,2.0,0.05154929577464784,-0.012307692307692318
82.0,2.0,0.2517777777777778,0.25227272727272726
83.0,2.0,-0.10393442622950821,-0.13448275862068979
84.0,2.0,-0.06888888888888887,-0.04444444444444448
85.0,2.0,0.20776470588235293,0.18765432098765433
86.0,2.0,0.02405797101449268,0.0599999999999999
87.0,2.0,0.11394736842105264,0.1564102564102564
88.0,2.0,0.11394736842105264,0.11081081081081076
89.0,2.0,0.1475949367088608,0.1670886075949367
90.0,2.0,0.11394736842105264,0.1564102564102564
91.0,2.0,0.1366666666666667,0.1670886075949367
92.0,2.0,-0.16103448275862076,-0.1152542372881357
93.0,2.0,-0.24703703703703694,-0.19636363636363632
94.0,2.0,0.22597701149425287,0.2436781609195402
95.0,2.0,0.0647222222222222,0.017910447761194045
96.0,2.0,-0.16103448275862076,-0.19636363636363632
97.0,2.0,0.05154929577464784,0.04637681159420278
98.0,2.0,-0.37428571428571433,-0.24150943396226415
99.0,2.0,-0.00507462686567158,0.03235294117647061
0.0,3.0,0.19892857142857134,0.18740740740740744
1.0,3.0,0.16925925925925925,0.17725000000000005
2.0,3.0,-0.22345454545454546,-0.17535714285714277
3.0,3.0,-0.4953333333333334,-0.6876923076923076
4.0,3.0,-0.43170212765957466,-0.5306976744186047
5.0,3.0,0.010441176470588228,0.03205882352941182
6.0,3.0,0.05225352112676044,0.046086956521739046
7.0,3.0,0.010441176470588228,0.05971428571428564
8.0,3.0,0.23534090909090905,0.2164285714285714
9.0,3.0,0.16925925925925925,0.17725000000000005
10.0,3.0,-0.22345454545454546,-0.3712500000000001
11.0,3.0,-0.5648837209302328,-0.46266666666666667
12.0,3.0,0.11460526315789468,0.09835616438356161
13.0,3.0,-0.06809523809523817,-0.19672727272727264
14.0,3.0,-0.16017241379310362,-0.15473684210526326
15.0,3.0,0.010441176470588228,0.07295774647887318
16.0,3.0,0.07821917808219168,0.05971428571428564
17.0,3.0,0.13730769230769227,0.15615384615384617
18.0,3.0,-0.10311475409836077,-0.061612903225806474
19.0,3.0,-0.06809523809523817,-0.09700000000000006
20.0,3.0,0.2083529411764705,0.2256470588235294
21.0,3.0,0.21755813953488365,0.19731707317073166
22.0,3.0,-0.03523076923076928,-0.061612903225806474
23.0,3.0,0.1482278481012658,0.17725000000000005
24.0,3.0,0.18927710843373483,0.17725000000000005
25.0,3.0,-0.06809523809523817,-0.061612903225806474
26.0,3.0,-0.10311475409836077,-0.04476190476190477
27.0,3.0,-0.40187500000000015,-0.6053658536585367
28.0,3.0,0.0906756756756756,0.11054054054054052
29.0,3.0,-0.019545454545454578,-0.02843749999999999
30.0,3.0,-0.10311475409836077,-0.21888888888888883
31.0,3.0,-0.10311475409836077,-0.061612903225806474
32.0,3.0,-0.14050847457627133,-0.13482758620689664
33.0,3.0,-0.08532258064516138,-0.11559322033898312
34.0,3.0,0.05225352112676044,0.046086956521739046
35.0,3.0,-0.2940384615384616,-0.3164
36.0,3.0,0.11460526315789468,0.1224
37.0,3.0,0.06541666666666655,0.05971428571428564
38.0,3.0,-0.10311475409836077,-0.13482758620689664
39.0,3.0,0.1482278481012658,0.1451948051948052
40.0,3.0,-0.03523076923076928,-0.02843749999999999
41.0,3.0,0.2083529411764705,0.20698795180722887
42.0,3.0,-0.019545454545454578,0.002727272727272763
43.0,3.0,0.12610389610389605,0.08583333333333329
44.0,3.0,-0.8186486486486488,-0.6876923076923076
45.0,3.0,-0.16017241379310362,-0.13482758620689664
46.0,3.0,-0.269622641509434,-0.3164
47.0,3.0,-0.22345454545454546,-0.21888888888888883
48.0,3.0,0.2523333333333333,0.26866666666666666
49.0,3.0,0.12610389610389605,0.15615384615384617
50.0,3.0,-0.43170212765957466,-0.46266666666666667
51.0,3.0,0.07821917808219168,0.08583333333333329
52.0,3.0,-0.14050847457627133,-0.09700000000000006
53.0,3.0,0.19892857142857134,0.2256470588235294
54.0,3.0,0.1793902439024389,0.13394736842105262
55.0,3.0,-0.7253846153846155,-0.778918918918919
56.0,3.0,0.18927710843373483,0.20698795180722887
57.0,3.0,0.0906756756756756,0.08583333333333329
58.0,3.0,0.11460526315789468,0.19731707317073166
59.0,3.0,-0.06809523809523817,-0.09700000000000006
60.0,3.0,0.18927710843373483,0.17725000000000005
61.0,3.0,-0.05140625000000006,0.03205882352941182
62.0,3.0,0.06541666666666655,0.05971428571428564
63.0,3.0,-0.05140625000000006,0.03205882352941182
64.0,3.0,-0.4628260869565218,-0.4959090909090909
65.0,3.0,-0.3458000000000001,-0.3712500000000001
66.0,3.0,0.038714285714285576,0.07295774647887318
67.0,3.0,-0.22345454545454546,-0.34326530612244904
68.0,3.0,0.2605494505494505,0.2520454545454545
69.0,3.0,0.16925925925925925,0.17725000000000005
70.0,3.0,-0.004328358208955244,-0.07901639344262298
71.0,3.0,0.12610389610389605,0.1451948051948052
72.0,3.0,-0.9225714285714288,-0.9358823529411764
73.0,3.0,-0.22345454545454546,-0.21888888888888883
74.0,3.0,-0.43170212765957466,-0.5671428571428572
75.0,3.0,0.22655172413793098,0.23465116279069764
76.0,3.0,0.2083529411764705,0.24344827586206896
77.0,3.0,0.02478260869565202,0.01761194029850751
78.0,3.0,-0.16017241379310362,-0.11559322033898312
79.0,3.0,0.06541666666666655,0.05971428571428564
80.0,3.0,-0.3732653061224491,-0.4004255319148937
81.0,3.0,0.038714285714285576,0.05971428571428564
82.0,3.0,0.22655172413793098,0.20698795180722887
83.0,3.0,-0.10311475409836077,-0.11559322033898312
84.0,3.0,-0.05140625000000006,-0.012615384615384593
85.0,3.0,0.2083529411764705,0.18740740740740744
86.0,3.0,0.02478260869565202,0.046086956521739046
87.0,3.0,0.10279999999999993,0.1451948051948052
88.0,3.0,0.12610389610389605,0.09835616438356161
89.0,3.0,0.1793902439024389,0.18740740740740744
90.0,3.0,0.12610389610389605,0.15615384615384617
91.0,3.0,0.12610389610389605,0.13394736842105262
92.0,3.0,-0.24611111111111114,-0.21888888888888883
93.0,3.0,-0.269622641509434,-0.26576923076923076
94.0,3.0,0.22655172413793098,0.2256470588235294
95.0,3.0,-0.10311475409836077,-0.11559322033898312
96.0,3.0,-0.08532258064516138,-0.13482758620689664
97.0,3.0,0.010441176470588228,0.03205882352941182
98.0,3.0,-0.6021428571428573,-0.6876923076923076
99.0,3.0,0.010441176470588228,-0.012615384615384593
0.0,4.0,0.15562500000000007,0.19231707317073166
1.0,4.0,0.1762195121951219,0.19231707317073166
2.0,4.0,-0.25092592592592583,-0.20418181818181808
3.0,4.0,-0.4072916666666667,-0.5052272727272727
4.0,4.0,-0.2990384615384615,-0.2496226415094339
5.0,4.0,0.02101449275362313,-0.0034848484848484375
6.0,4.0,0.12272727272727277,0.105
7.0,4.0,-0.00820895522388052,-0.051269841269841264
8.0,4.0,0.18614457831325298,0.1616455696202532
9.0,4.0,0.18614457831325298,0.1616455696202532
10.0,4.0,-0.351,-0.4397826086956521
11.0,4.0,-0.4072916666666667,-0.3246
12.0,4.0,0.13397435897435903,0.1616455696202532
13.0,4.0,-0.1850877192982457,-0.2264814814814814
14.0,4.0,-0.02348484848484842,-0.10383333333333337
15.0,4.0,0.02101449275362313,-0.0034848484848484375
16.0,4.0,0.04859154929577462,0.0538571428571428
17.0,4.0,0.15562500000000007,0.17212500000000006
18.0,4.0,0.02101449275362313,-0.0034848484848484375
19.0,4.0,-0.10737704918032788,-0.141896551724138
20.0,4.0,0.1762195121951219,0.18234567901234575
21.0,4.0,0.20529411764705882,0.22988372093023254
22.0,4.0,0.02101449275362313,-0.0034848484848484375
23.0,4.0,0.07465753424657534,0.105
24.0,4.0,0.13397435897435903,0.15089743589743593
25.0,4.0,-0.10737704918032788,-0.16192982456140362
26.0,4.0,-0.00820895522388052,-0.01892307692307689
27.0,4.0,-0.4072916666666667,-0.27365384615384614
28.0,4.0,0.15562500000000007,0.15089743589743593
29.0,4.0,-0.05546874999999996,-0.141896551724138
30.0,4.0,-0.02348484848484842,-0.0034848484848484375
31.0,4.0,-0.16465517241379315,-0.18267857142857133
32.0,4.0,-0.12583333333333335,-0.06822580645161291
33.0,4.0,-0.00820895522388052,0.026029411764705954
34.0,4.0,0.07465753424657534,0.105
35.0,4.0,-0.351,-0.3246
36.0,4.0,0.12272727272727277,0.1398701298701299
37.0,4.0,0.07465753424657534,0.08013888888888886
38.0,4.0,-0.0722222222222222,-0.08573770491803281
39.0,4.0,0.15562500000000007,0.17212500000000006
40.0,4.0,-0.03923076923076918,-0.03484374999999998
41.0,4.0,0.16604938271604944,0.17212500000000006
42.0,4.0,0.09933333333333334,0.1616455696202532
43.0,4.0,0.034999999999999955,0.026029411764705954
44.0,4.0,-0.732051282051282,-0.8397222222222223
45.0,4.0,-0.14491525423728818,-0.2264814814814814
46.0,4.0,-0.43723404255319154,-0.3516326530612245
47.0,4.0,-0.16465517241379315,-0.18267857142857133
48.0,4.0,0.23238636363636364,0.26411111111111113
49.0,4.0,0.1762195121951219,0.19231707317073166
50.0,4.0,-0.351,-0.47177777777777774
51.0,4.0,-0.0722222222222222,-0.10383333333333337
52.0,4.0,-0.0722222222222222,-0.12254237288135598
53.0,4.0,0.22356321839080462,0.2558426966292135
54.0,4.0,0.13397435897435903,0.15089743589743593
55.0,4.0,-0.5709302325581396,-0.5402325581395349
56.0,4.0,0.1762195121951219,0.15089743589743593
57.0,4.0,0.09933333333333334,0.06718309859154925
58.0,4.0,0.13397435897435903,0.1285526315789474
59.0,4.0,-0.0722222222222222,-0.0034848484848484375
60.0,4.0,0.14493670886075954,0.15089743589743593
61.0,4.0,-0.08951612903225806,-0.08573770491803281
62.0,4.0,0.11118421052631582,0.11693333333333333
63.0,4.0,-0.16465517241379315,-0.20418181818181808
64.0,4.0,-0.4072916666666667,-0.4397826086956521
65.0,4.0,-0.22818181818181807,-0.3246
66.0,4.0,0.04859154929577462,0.026029411764705954
67.0,4.0,-0.22818181818181807,-0.2986274509803921
68.0,4.0,0.2410112359550562,0.24738636363636365
69.0,4.0,0.15562500000000007,0.1616455696202532
70.0,4.0,0.034999999999999955,0.0538571428571428
71.0,4.0,0.09933333333333334,0.08013888888888886
72.0,4.0,-0.732051282051282,-0.7428947368421053
73.0,4.0,-0.3245098039215686,-0.27365384615384614
74.0,4.0,-0.6083333333333334,-0.5769047619047619
75.0,4.0,0.1958333333333333,0.17212500000000006
76.0,4.0,0.23238636363636364,0.19231707317073166
77.0,4.0,-0.1850877192982457,-0.16192982456140362
78.0,4.0,-0.08951612903225806,-0.141896551724138
79.0,4.0,0.02101449275362313,0.011492537313432895
80.0,4.0,-0.4684782608695651,-0.5402325581395349
81.0,4.0,0.02101449275362313,0.06718309859154925
82.0,4.0,0.21453488372093024,0.2208235294117647
83.0,4.0,-0.12583333333333335,-0.03484374999999998
84.0,4.0,-0.02348484848484842,0.011492537313432895
85.0,4.0,0.14493670886075954,0.09273972602739723
86.0,4.0,0.034999999999999955,0.0538571428571428
87.0,4.0,0.15562500000000007,0.1616455696202532
88.0,4.0,0.034999999999999955,0.011492537313432895
89.0,4.0,0.18614457831325298,0.18234567901234575
90.0,4.0,0.1762195121951219,0.1616455696202532
91.0,4.0,0.12272727272727277,0.09273972602739723
92.0,4.0,-0.16465517241379315,-0.16192982456140362
93.0,4.0,-0.20624999999999988,-0.2986274509803921
94.0,4.0,0.2576923076923077,0.23873563218390803
95.0,4.0,-0.05546874999999996,-0.01892307692307689
96.0,4.0,-0.20624999999999988,-0.051269841269841264
97.0,4.0,0.06180555555555554,0.09273972602739723
98.0,4.0,-0.3245098039215686,-0.2986274509803921
99.0,4.0,-0.03923076923076918,-0.01892307692307689
0.0,5.0,0.1780487804878048,0.18024691358024691
1.0,5.0,0.19761904761904753,0.1263157894736842
2.0,5.0,-0.32156862745098047,-0.2528301886792453
3.0,5.0,-0.4977777777777778,-0.5090909090909091
4.0,5.0,-0.2961538461538462,-0.3551020408163266
5.0,5.0,0.03714285714285702,0.023529411764705903
6.0,5.0,0.03714285714285702,0.023529411764705903
7.0,5.0,-0.02121212121212123,0.008955223880597022
8.0,5.0,0.19761904761904753,0.18024691358024691
9.0,5.0,0.1575,0.11466666666666663
10.0,5.0,-0.22545454545454544,-0.3019607843137255
11.0,5.0,-0.5318181818181819,-0.544186046511628
12.0,5.0,0.1575,0.13766233766233762
13.0,5.0,-0.16206896551724154,-0.1448275862068967
14.0,5.0,-0.24814814814814815,-0.27692307692307694
15.0,5.0,0.03714285714285702,0.023529411764705903
16.0,5.0,0.05070422535211257,0.03768115942028973
17.0,5.0,0.1780487804878048,0.227906976744186
18.0,5.0,-0.05312500000000005,0.03768115942028973
19.0,5.0,-0.05312500000000005,-0.10666666666666677
20.0,5.0,0.20705882352941168,0.1902439024390243
21.0,5.0,0.1780487804878048,0.20952380952380945
22.0,5.0,-0.02121212121212123,-0.03750000000000003
23.0,5.0,0.0638888888888888,0.10270270270270264
24.0,5.0,0.14683544303797466,0.17
25.0,5.0,-0.14237288135593235,-0.20727272727272725
26.0,5.0,-0.14237288135593235,-0.1448275862068967
27.0,5.0,-0.3480000000000001,-0.38333333333333347
28.0,5.0,0.12467532467532463,0.1263157894736842
29.0,5.0,-0.036923076923076954,-0.02153846153846156
30.0,5.0,-0.12333333333333345,-0.16491228070175454
31.0,5.0,-0.12333333333333345,-0.12542372881355943
32.0,5.0,-0.0698412698412699,-0.006060606060606066
33.0,5.0,-0.0698412698412699,-0.03750000000000003
34.0,5.0,0.03714285714285702,0.023529411764705903
35.0,5.0,-0.32156862745098047,-0.41276595744680866
36.0,5.0,0.11315789473684205,0.09041095890410952
37.0,5.0,0.008823529411764713,0.0647887323943661
38.0,5.0,-0.37551020408163277,-0.32800000000000007
39.0,5.0,0.18795180722891558,0.19999999999999993
40.0,5.0,-0.036923076923076954,-0.03750000000000003
41.0,5.0,0.18795180722891558,0.18024691358024691
42.0,5.0,0.14683544303797466,0.09041095890410952
43.0,5.0,0.07671232876712321,0.11466666666666663
44.0,5.0,-0.43404255319148954,-0.544186046511628
45.0,5.0,-0.16206896551724154,-0.10666666666666677
46.0,5.0,-0.27169811320754716,-0.4434782608695652
47.0,5.0,-0.036923076923076954,-0.1448275862068967
48.0,5.0,0.2752688172043011,0.2782608695652174
49.0,5.0,0.14683544303797466,0.19999999999999993
50.0,5.0,-0.5318181818181819,-0.38333333333333347
51.0,5.0,0.008823529411764713,0.09041095890410952
52.0,5.0,-0.05312500000000005,-0.006060606060606066
53.0,5.0,0.23409090909090904,0.2703296703296703
54.0,5.0,0.19761904761904753,0.15949367088607594
55.0,5.0,-0.8216216216216218,-0.8444444444444447
56.0,5.0,0.16790123456790124,0.18024691358024691
57.0,5.0,0.11315789473684205,0.1263157894736842
58.0,5.0,0.14683544303797466,0.1487179487179487
59.0,5.0,-0.02121212121212123,-0.10666666666666677
60.0,5.0,0.24269662921348312,0.19999999999999993
61.0,5.0,-0.16206896551724154,-0.0885245901639345
62.0,5.0,0.07671232876712321,0.09041095890410952
63.0,5.0,-0.14237288135593235,-0.0885245901639345
64.0,5.0,-0.5674418604651164,-0.544186046511628
65.0,5.0,-0.27169811320754716,-0.4434782608695652
66.0,5.0,0.0638888888888888,0.05142857142857132
67.0,5.0,-0.46521739130434786,-0.5090909090909091
68.0,5.0,0.25111111111111106,0.2622222222222222
69.0,5.0,0.05070422535211257,0.11466666666666663
70.0,5.0,-0.05312500000000005,-0.1448275862068967
71.0,5.0,0.13589743589743586,0.17
72.0,5.0,-0.9257142857142859,-0.8971428571428574
73.0,5.0,-0.18245614035087737,-0.27692307692307694
74.0,5.0,-0.3480000000000001,-0.27692307692307694
75.0,5.0,0.20705882352941168,0.227906976744186
76.0,5.0,0.23409090909090904,0.21882352941176464
77.0,5.0,-0.18245614035087737,-0.18571428571428567
78.0,5.0,-0.12333333333333345,-0.0885245901639345
79.0,5.0,0.13589743589743586,0.1263157894736842
80.0,5.0,-0.3480000000000001,-0.4434782608695652
81.0,5.0,0.008823529411764713,0.1263157894736842
82.0,5.0,0.20705882352941168,0.227906976744186
83.0,5.0,-0.12333333333333345,-0.16491228070175454
84.0,5.0,-0.02121212121212123,-0.006060606060606066
85.0,5.0,0.11315789473684205,0.10270270270270264
86.0,5.0,-0.08709677419354847,-0.07096774193548394
87.0,5.0,0.13589743589743586,0.13766233766233762
88.0,5.0,0.07671232876712321,0.10270270270270264
89.0,5.0,0.1780487804878048,0.1487179487179487
90.0,5.0,0.1780487804878048,0.15949367088607594
91.0,5.0,0.14683544303797466,0.15949367088607594
92.0,5.0,-0.12333333333333345,-0.12542372881355943
93.0,5.0,-0.24814814814814815,-0.2296296296296296
94.0,5.0,0.25111111111111106,0.23678160919540225
95.0,5.0,0.07671232876712321,0.03768115942028973
96.0,5.0,-0.0698412698412699,-0.12542372881355943
97.0,5.0,0.03714285714285702,0.03768115942028973
98.0,5.0,-0.32156862745098047,-0.3551020408163266
99.0,5.0,-0.0059701492537313485,0.0647887323943661
0.0,6.0,0.1955952380952381,0.1920731707317073
1.0,6.0,0.18590361445783132,0.20180722891566263
2.0,6.0,-0.25129629629629613,-0.32499999999999996
3.0,6.0,-0.40770833333333334,-0.5406976744186046
4.0,6.0,-0.27490566037735836,-0.20454545454545442
5.0,6.0,-0.008507462686567055,0.05357142857142854
6.0,6.0,0.08689189189189192,0.09246575342465754
7.0,6.0,-0.03953846153846145,-0.06854838709677416
8.0,6.0,0.1337179487179488,0.18209876543209885
9.0,6.0,0.110921052631579,0.1506410256410257
10.0,6.0,-0.27490566037735836,-0.32499999999999996
11.0,6.0,-0.5356818181818181,-0.5406976744186046
12.0,6.0,0.14468354430379754,0.12828947368421056
13.0,6.0,-0.07253968253968247,-0.08606557377049179
14.0,6.0,-0.10770491803278685,-0.019230769230769162
15.0,6.0,0.08689189189189192,0.09246575342465754
16.0,6.0,0.006323529411764825,0.02573529411764716
17.0,6.0,0.1955952380952381,0.1920731707317073
18.0,6.0,-0.07253968253968247,-0.10416666666666667
19.0,6.0,0.006323529411764825,-0.003787878787878707
20.0,6.0,0.1955952380952381,0.20180722891566263
21.0,6.0,0.14468354430379754,0.17187500000000008
22.0,6.0,-0.02378787878787869,-0.08606557377049179
23.0,6.0,0.14468354430379754,0.17187500000000008
24.0,6.0,0.14468354430379754,0.1166666666666667
25.0,6.0,-0.18543859649122812,-0.12288135593220341
26.0,6.0,-0.16500000000000004,-0.16228070175438603
27.0,6.0,-0.40770833333333334,-0.47222222222222215
28.0,6.0,0.12246753246753253,0.13961038961038966
29.0,6.0,-0.03953846153846145,-0.05158730158730154
30.0,6.0,-0.03953846153846145,-0.08606557377049179
31.0,6.0,-0.0898387096774193,-0.06854838709677416
32.0,6.0,-0.0898387096774193,-0.18303571428571414
33.0,6.0,-0.0898387096774193,-0.035156249999999944
34.0,6.0,0.006323529411764825,-0.003787878787878707
35.0,6.0,-0.32490196078431366,-0.5773809523809524
36.0,6.0,0.04830985915492957,0.02573529411764716
37.0,6.0,0.04830985915492957,0.03985507246376807
38.0,6.0,-0.12616666666666665,-0.18303571428571414
39.0,6.0,0.21430232558139536,0.1506410256410257
40.0,6.0,-0.0898387096774193,-0.14224137931034486
41.0,6.0,0.1955952380952381,0.1920731707317073
42.0,6.0,0.0347142857142857,0.10472972972972974
43.0,6.0,0.08689189189189192,0.09246575342465754
44.0,6.0,-0.5015555555555554,-0.5056818181818181
45.0,6.0,-0.0898387096774193,-0.06854838709677416
46.0,6.0,-0.37897959183673463,-0.3520408163265306
47.0,6.0,-0.16500000000000004,-0.14224137931034486
48.0,6.0,0.2887368421052632,0.2876344086021506
49.0,6.0,0.16580246913580257,0.1506410256410257
50.0,6.0,-0.46891304347826074,-0.4095744680851064
51.0,6.0,0.006323529411764825,0.03985507246376807
52.0,6.0,-0.07253968253968247,0.01119402985074636
53.0,6.0,0.23215909090909095,0.2113095238095238
54.0,6.0,0.17597560975609755,0.20180722891566263
55.0,6.0,-0.8262162162162161,-0.8928571428571429
56.0,6.0,0.18590361445783132,0.1920731707317073
57.0,6.0,0.07438356164383564,0.0669014084507042
58.0,6.0,0.14468354430379754,0.12828947368421056
59.0,6.0,-0.12616666666666665,-0.14224137931034486
60.0,6.0,0.1955952380952381,0.1920731707317073
61.0,6.0,-0.03953846153846145,-0.003787878787878707
62.0,6.0,0.07438356164383564,0.03985507246376807
63.0,6.0,0.006323529411764825,-0.035156249999999944
64.0,6.0,-0.40770833333333334,-0.47222222222222215
65.0,6.0,-0.22854545454545439,-0.2499999999999999
66.0,6.0,0.04830985915492957,0.05357142857142854
67.0,6.0,-0.32490196078431366,-0.3520408163265306
68.0,6.0,0.2492222222222223,0.26388888888888895
69.0,6.0,0.18590361445783132,0.17187500000000008
70.0,6.0,0.020724637681159393,-0.019230769230769162
71.0,6.0,0.14468354430379754,0.13961038961038966
72.0,6.0,-0.6480487804878049,-0.7905405405405405
73.0,6.0,-0.2994230769230768,-0.22685185185185172
74.0,6.0,-0.37897959183673463,-0.3520408163265306
75.0,6.0,0.21430232558139536,0.2296511627906977
76.0,6.0,0.21430232558139536,0.2385057471264368
77.0,6.0,-0.10770491803278685,-0.16228070175438603
78.0,6.0,-0.10770491803278685,-0.10416666666666667
79.0,6.0,0.07438356164383564,0.10472972972972974
80.0,6.0,-0.6088095238095238,-0.5406976744186046
81.0,6.0,0.006323529411764825,0.0669014084507042
82.0,6.0,0.22333333333333336,0.2296511627906977
83.0,6.0,-0.05578124999999993,-0.06854838709677416
84.0,6.0,-0.03953846153846145,-0.003787878787878707
85.0,6.0,0.1553750000000001,0.13961038961038966
86.0,6.0,-0.03953846153846145,-0.05158730158730154
87.0,6.0,0.12246753246753253,0.1166666666666667
88.0,6.0,0.12246753246753253,0.1166666666666667
89.0,6.0,0.18590361445783132,0.17187500000000008
90.0,6.0,0.14468354430379754,0.1613924050632912
91.0,6.0,0.110921052631579,0.09246575342465754
92.0,6.0,-0.4376595744680851,-0.32499999999999996
93.0,6.0,-0.22854545454545439,-0.16228070175438603
94.0,6.0,0.2050588235294118,0.2113095238095238
95.0,6.0,-0.0898387096774193,-0.019230769230769162
96.0,6.0,-0.10770491803278685,-0.20454545454545442
97.0,6.0,0.0347142857142857,-0.019230769230769162
98.0,6.0,-0.27490566037735836,-0.32499999999999996
99.0,6.0,0.006323529411764825,0.03985507246376807
0.0,7.0,0.18952380952380954,0.1935365853658536
1.0,7.0,0.17975903614457833,0.1935365853658536
2.0,7.0,-0.23781818181818165,-0.18089285714285702
3.0,7.0,-0.38938775510204077,-0.43760869565217386
4.0,7.0,-0.23781818181818165,-0.18089285714285702
5.0,7.0,0.027428571428571424,0.027500000000000073
6.0,7.0,0.05444444444444446,0.08152777777777774
7.0,7.0,0.013333333333333313,-0.001969696969696921
8.0,7.0,0.18952380952380954,0.20325301204819274
9.0,7.0,0.17975903614457833,0.16291139240506333
10.0,7.0,-0.11606557377049176,-0.10216666666666671
11.0,7.0,-0.5128888888888887,-0.8369444444444445
12.0,7.0,0.08000000000000004,0.11826666666666667
13.0,7.0,-0.0980645161290322,-0.049682539682539675
14.0,7.0,-0.06374999999999992,-0.16017543859649133
15.0,7.0,0.05444444444444446,0.041594202898550654
16.0,7.0,0.09226666666666672,0.08152777777777774
17.0,7.0,0.1490000000000001,0.11826666666666667
18.0,7.0,-0.13466666666666666,-0.18089285714285702
19.0,7.0,-0.031515151515151406,-0.049682539682539675
20.0,7.0,0.1990588235294118,0.20325301204819274
21.0,7.0,0.20837209302325585,0.23104651162790696
22.0,7.0,0.013333333333333313,-0.01738461538461535
23.0,7.0,0.12717948717948727,0.10635135135135135
24.0,7.0,0.18952380952380954,0.17337500000000006
25.0,7.0,-0.2607407407407406,-0.14017241379310352
26.0,7.0,-0.06374999999999992,-0.08409836065573773
27.0,7.0,-0.4183333333333333,-0.3495918367346939
28.0,7.0,0.10421052631578953,0.11826666666666667
29.0,7.0,-0.0980645161290322,-0.16017543859649133
30.0,7.0,-0.15389830508474575,-0.14017241379310352
31.0,7.0,-0.11606557377049176,-0.08409836065573773
32.0,7.0,-0.11606557377049176,-0.18089285714285702
33.0,7.0,-0.0980645161290322,-0.1208474576271187
34.0,7.0,0.10421052631578953,0.10635135135135135
35.0,7.0,-0.6604878048780488,-0.6532499999999999
36.0,7.0,0.08000000000000004,0.0685915492957746
37.0,7.0,0.013333333333333313,0.10635135135135135
38.0,7.0,-0.19438596491228075,-0.10216666666666671
39.0,7.0,0.16975609756097562,0.16291139240506333
40.0,7.0,-0.04738461538461529,-0.06661290322580646
41.0,7.0,0.12717948717948727,0.1411688311688312
42.0,7.0,0.027428571428571424,-0.001969696969696921
43.0,7.0,0.09226666666666672,0.09410958904109587
44.0,7.0,-0.3092307692307691,-0.5745238095238095
45.0,7.0,-0.031515151515151406,-0.10216666666666671
46.0,7.0,-0.21571428571428553,-0.22462962962962954
47.0,7.0,-0.0980645161290322,-0.049682539682539675
48.0,7.0,0.2263636363636364,0.24852272727272728
49.0,7.0,0.11584415584415592,0.11826666666666667
50.0,7.0,-0.4183333333333333,-0.5379069767441861
51.0,7.0,-0.031515151515151406,-0.049682539682539675
52.0,7.0,-0.0980645161290322,-0.001969696969696921
53.0,7.0,0.23505617977528095,0.26522222222222225
54.0,7.0,0.15950617283950627,0.20325301204819274
55.0,7.0,-0.7456410256410255,-1.0665624999999999
56.0,7.0,0.1990588235294118,0.2127380952380952
57.0,7.0,0.09226666666666672,0.11826666666666667
58.0,7.0,0.11584415584415592,0.12986842105263158
59.0,7.0,-0.08063492063492056,-0.08409836065573773
60.0,7.0,0.20837209302325585,0.20325301204819274
61.0,7.0,-0.0011764705882351646,-0.06661290322580646
62.0,7.0,0.11584415584415592,0.1411688311688312
63.0,7.0,-0.21571428571428553,-0.22462962962962954
64.0,7.0,-0.7456410256410255,-0.6532499999999999
65.0,7.0,-0.21571428571428553,-0.2477358490566037
66.0,7.0,-0.031515151515151406,0.012985074626865732
67.0,7.0,-0.38938775510204077,-0.29666666666666663
68.0,7.0,0.26000000000000006,0.25696629213483146
69.0,7.0,0.11584415584415592,0.11826666666666667
70.0,7.0,-0.08063492063492056,-0.14017241379310352
71.0,7.0,0.09226666666666672,0.10635135135135135
72.0,7.0,-0.6604878048780488,-0.6532499999999999
73.0,7.0,-0.3092307692307691,-0.29666666666666663
74.0,7.0,-0.5472727272727271,-0.5379069767441861
75.0,7.0,0.16975609756097562,0.16291139240506333
76.0,7.0,0.1990588235294118,0.2127380952380952
77.0,7.0,-0.06374999999999992,-0.08409836065573773
78.0,7.0,-0.08063492063492056,-0.06661290322580646
79.0,7.0,0.04112676056338029,0.027500000000000073
80.0,7.0,-0.23781818181818165,-0.5029545454545454
81.0,7.0,0.1382278481012659,0.1411688311688312
82.0,7.0,0.2263636363636364,0.25696629213483146
83.0,7.0,-0.031515151515151406,-0.03328124999999998
84.0,7.0,-0.0011764705882351646,-0.001969696969696921
85.0,7.0,0.17975903614457833,0.1835802469135803
86.0,7.0,-0.031515151515151406,0.027500000000000073
87.0,7.0,0.17975903614457833,0.09410958904109587
88.0,7.0,0.08000000000000004,0.11826666666666667
89.0,7.0,0.16975609756097562,0.1521794871794872
90.0,7.0,0.1990588235294118,0.1935365853658536
91.0,7.0,0.05444444444444446,0.0685915492957746
92.0,7.0,-0.23781818181818165,-0.22462962962962954
93.0,7.0,-0.21571428571428553,-0.3226
94.0,7.0,0.20837209302325585,0.26522222222222225
95.0,7.0,-0.016119402985074506,-0.049682539682539675
96.0,7.0,-0.08063492063492056,-0.049682539682539675
97.0,7.0,0.04112676056338029,0.041594202898550654
98.0,7.0,-0.3349019607843136,-0.37770833333333337
99.0,7.0,-0.016119402985074506,0.027500000000000073
0.0,8.0,0.19144578313253005,0.18839506172839512
1.0,8.0,0.15050632911392406,0.15717948717948724
2.0,8.0,-0.22018181818181815,-0.2890196078431372
3.0,8.0,-0.7660526315789474,-0.494090909090909
4.0,8.0,-0.29057692307692307,-0.3695833333333334
5.0,8.0,0.0679166666666666,0.04724637681159415
6.0,8.0,0.09310810810810806,0.0740845070422535
7.0,8.0,0.027391304347825968,0.04724637681159415
8.0,8.0,0.19144578313253005,0.19829268292682925
9.0,8.0,0.1396153846153846,0.14623376623376627
10.0,8.0,-0.29057692307692307,-0.3695833333333334
11.0,8.0,-0.636829268292683,-0.6034146341463416
12.0,8.0,0.10519999999999996,0.15717948717948724
13.0,8.0,-0.13745762711864418,-0.04349206349206346
14.0,8.0,-0.08241935483870973,-0.07770491803278688
15.0,8.0,0.027391304347825968,-0.06032258064516127
16.0,8.0,0.0679166666666666,0.018805970149253812
17.0,8.0,0.18158536585365845,0.17825000000000008
18.0,8.0,-0.016818181818181815,-0.027187499999999955
19.0,8.0,-0.1570689655172415,-0.1739285714285713
20.0,8.0,0.2010714285714285,0.19829268292682925
21.0,8.0,0.1284415584415584,0.0740845070422535
22.0,8.0,-0.016818181818181815,-0.011384615384615326
23.0,8.0,0.1396153846153846,0.09945205479452054
24.0,8.0,0.1284415584415584,0.12346666666666668
25.0,8.0,-0.03246153846153847,-0.11423728813559325
26.0,8.0,-0.03246153846153847,-0.06032258064516127
27.0,8.0,-0.3158823529411765,-0.3987234042553192
28.0,8.0,0.09310810810810806,0.08694444444444444
29.0,8.0,0.027391304347825968,-0.011384615384615326
30.0,8.0,-0.13745762711864418,-0.133448275862069
31.0,8.0,-0.0016417910447761041,0.00393939393939401
32.0,8.0,-0.1570689655172415,-0.133448275862069
33.0,8.0,-0.17736842105263173,-0.19527272727272715
34.0,8.0,0.027391304347825968,0.033235294117647154
35.0,8.0,-0.49133333333333334,-0.4608888888888888
36.0,8.0,0.09310810810810806,0.12346666666666668
37.0,8.0,0.10519999999999996,0.09945205479452054
38.0,8.0,-0.26622641509433964,-0.3987234042553192
39.0,8.0,0.1396153846153846,0.13500000000000004
40.0,8.0,-0.1570689655172415,-0.07770491803278688
41.0,8.0,0.16112500000000002,0.16784810126582284
42.0,8.0,0.05478873239436611,0.0740845070422535
43.0,8.0,0.1396153846153846,0.14623376623376627
44.0,8.0,-0.5252272727272728,-0.494090909090909
45.0,8.0,-0.17736842105263173,-0.24037735849056593
46.0,8.0,-0.3981250000000001,-0.3987234042553192
47.0,8.0,-0.1570689655172415,-0.027187499999999955
48.0,8.0,0.27838709677419354,0.2854347826086957
49.0,8.0,0.16112500000000002,0.18839506172839512
50.0,8.0,-0.4589130434782609,-0.4608888888888888
51.0,8.0,0.04128571428571418,0.018805970149253812
52.0,8.0,-0.06523809523809528,-0.07770491803278688
53.0,8.0,0.19144578313253005,0.21738095238095237
54.0,8.0,0.21047058823529405,0.21738095238095237
55.0,8.0,-0.8641666666666669,-0.73
56.0,8.0,0.21965116279069763,0.2355813953488372
57.0,8.0,0.0679166666666666,0.0740845070422535
58.0,8.0,0.1396153846153846,0.14623376623376627
59.0,8.0,-0.048593750000000026,-0.07770491803278688
60.0,8.0,0.21047058823529405,0.21738095238095237
61.0,8.0,0.013088235294117675,0.018805970149253812
62.0,8.0,0.09310810810810806,0.08694444444444444
63.0,8.0,-0.17736842105263173,-0.09566666666666668
64.0,8.0,-0.3981250000000001,-0.3416326530612245
65.0,8.0,-0.4589130434782609,-0.3987234042553192
66.0,8.0,0.0679166666666666,0.0740845070422535
67.0,8.0,-0.1983928571428571,-0.1739285714285713
68.0,8.0,0.27054347826086955,0.2695555555555556
69.0,8.0,0.1284415584415584,0.14623376623376627
70.0,8.0,-0.016818181818181815,-0.011384615384615326
71.0,8.0,0.11697368421052629,0.12346666666666668
72.0,8.0,-0.636829268292683,-0.73
73.0,8.0,-0.42787234042553207,-0.4608888888888888
74.0,8.0,-0.5252272727272728,-0.3695833333333334
75.0,8.0,0.19144578313253005,0.20795180722891565
76.0,8.0,0.21965116279069763,0.17825000000000008
77.0,8.0,-0.08241935483870973,-0.011384615384615326
78.0,8.0,-0.10016393442622958,-0.133448275862069
79.0,8.0,0.04128571428571418,0.04724637681159415
80.0,8.0,-0.22018181818181815,-0.26423076923076916
81.0,8.0,0.1396153846153846,0.06085714285714282
82.0,8.0,0.23738636363636362,0.24436781609195404
83.0,8.0,-0.11850000000000009,-0.07770491803278688
84.0,8.0,-0.06523809523809528,-0.07770491803278688
85.0,8.0,0.1284415584415584,0.12346666666666668
86.0,8.0,0.08068493150684926,0.0740845070422535
87.0,8.0,0.10519999999999996,0.09945205479452054
88.0,8.0,0.10519999999999996,0.11162162162162163
89.0,8.0,0.1284415584415584,0.09945205479452054
90.0,8.0,0.1396153846153846,0.15717948717948724
91.0,8.0,0.1396153846153846,0.12346666666666668
92.0,8.0,-0.13745762711864418,-0.1533333333333334
93.0,8.0,-0.369591836734694,-0.3987234042553192
94.0,8.0,0.22862068965517238,0.24436781609195404
95.0,8.0,-0.0016417910447761041,0.033235294117647154
96.0,8.0,-0.11850000000000009,-0.09566666666666668
97.0,8.0,-0.016818181818181815,0.018805970149253812
98.0,8.0,-0.24277777777777776,-0.4291304347826086
99.0,8.0,0.05478873239436611,0.033235294117647154


==> pics/RAR_scatter/cifar100_resnet56_rate20.txt <==
class,model,before,after
0.0,0.0,0.1515000000000001,0.25405405405405396
1.0,0.0,0.10684210526315796,0.1636363636363636
2.0,0.0,-0.4756521739130433,-0.34634146341463434
3.0,0.0,-0.6969999999999998,-0.9034482758620692
4.0,0.0,-0.19087719298245617,-0.5771428571428574
5.0,0.0,0.0701369863013699,0.06440677966101682
6.0,0.0,0.11844155844155851,0.13749999999999996
7.0,0.0,-0.028484848484848373,0.04827586206896537
8.0,0.0,0.1515000000000001,0.25405405405405396
9.0,0.0,0.17219512195121953,0.13749999999999996
10.0,0.0,-0.5084444444444444,-0.34634146341463434
11.0,0.0,-0.6161904761904762,-0.8400000000000002
12.0,0.0,0.12974358974358982,0.06440677966101682
13.0,0.0,-0.1703448275862069,-0.17446808510638315
14.0,0.0,-0.1127868852459016,-0.38000000000000006
15.0,0.0,0.12974358974358982,-0.0036363636363636394
16.0,0.0,0.0017647058823530733,0.15076923076923074
17.0,0.0,0.1619753086419754,0.23333333333333325
18.0,0.0,-0.060624999999999915,0.014285714285714297
19.0,0.0,-0.07746031746031738,-0.45263157894736855
20.0,0.0,0.1821686746987952,0.2831168831168831
21.0,0.0,0.1515000000000001,0.26399999999999996
22.0,0.0,0.0017647058823530733,-0.12653061224489806
23.0,0.0,0.11844155844155851,0.23333333333333325
24.0,0.0,0.1619753086419754,0.22253521126760553
25.0,0.0,-0.3575999999999999,-0.5333333333333335
26.0,0.0,-0.0948387096774193,-0.12653061224489806
27.0,0.0,-0.33098039215686265,-0.04150943396226418
28.0,0.0,0.0017647058823530733,0.24383561643835608
29.0,0.0,0.016231884057970998,-0.25454545454545463
30.0,0.0,-0.19087719298245617,-0.08235294117647066
31.0,0.0,-0.04430769230769221,-0.10400000000000009
32.0,0.0,-0.0948387096774193,-0.22666666666666674
33.0,0.0,0.04394366197183099,0.04827586206896537
34.0,0.0,0.057222222222222244,-0.08235294117647066
35.0,0.0,-0.2570370370370369,-0.45263157894736855
36.0,0.0,0.14075949367088617,0.07999999999999989
37.0,0.0,0.09493333333333338,0.014285714285714297
38.0,0.0,-0.060624999999999915,-0.22666666666666674
39.0,0.0,0.24577777777777784,0.10967741935483863
40.0,0.0,0.030285714285714284,-0.10400000000000009
41.0,0.0,0.1821686746987952,0.25405405405405396
42.0,0.0,-0.04430769230769221,0.15076923076923074
43.0,0.0,0.09493333333333338,0.13749999999999996
44.0,0.0,-0.5427272727272726,-1.905263157894737
45.0,0.0,-0.21214285714285697,-0.38000000000000006
46.0,0.0,-0.4442553191489362,-0.25454545454545463
47.0,0.0,-0.1313333333333333,-0.22666666666666674
48.0,0.0,0.25406593406593414,0.32682926829268283
49.0,0.0,0.1821686746987952,0.18823529411764706
50.0,0.0,-0.38530612244897955,-0.8400000000000002
51.0,0.0,0.0017647058823530733,0.014285714285714297
52.0,0.0,-0.028484848484848373,0.13749999999999996
53.0,0.0,0.23730337078651692,0.27368421052631575
54.0,0.0,0.1821686746987952,0.19999999999999987
55.0,0.0,-0.6969999999999998,-1.3000000000000003
56.0,0.0,0.2286363636363637,0.23333333333333325
57.0,0.0,0.14075949367088617,0.12380952380952374
58.0,0.0,0.14075949367088617,-0.08235294117647066
59.0,0.0,-0.07746031746031738,0.07999999999999989
60.0,0.0,0.14075949367088617,0.26399999999999996
61.0,0.0,-0.0948387096774193,0.06440677966101682
62.0,0.0,0.0701369863013699,0.014285714285714297
63.0,0.0,-0.04430769230769221,-0.08235294117647066
64.0,0.0,-0.38530612244897955,-1.2080000000000002
65.0,0.0,-0.21214285714285697,-1.2080000000000002
66.0,0.0,0.030285714285714284,0.09508196721311465
67.0,0.0,-0.30538461538461525,-0.17446808510638315
68.0,0.0,0.2621739130434783,0.3185185185185185
69.0,0.0,0.030285714285714284,0.23333333333333325
70.0,0.0,-0.0948387096774193,0.15076923076923074
71.0,0.0,0.11844155844155851,0.22253521126760553
72.0,0.0,-0.5084444444444444,-1.628571428571429
73.0,0.0,-0.38530612244897955,-0.49189189189189203
74.0,0.0,-0.4756521739130433,-0.9714285714285714
75.0,0.0,0.1919047619047619,0.22253521126760553
76.0,0.0,0.21977011494252877,0.3349397590361445
77.0,0.0,-0.1703448275862069,-0.25454545454545463
78.0,0.0,-0.23418181818181802,-0.34634146341463434
79.0,0.0,0.04394366197183099,0.07999999999999989
80.0,0.0,-0.5084444444444444,-1.5090909090909095
81.0,0.0,0.11844155844155851,0.1636363636363636
82.0,0.0,0.2286363636363637,0.27368421052631575
83.0,0.0,-0.028484848484848373,0.10967741935483863
84.0,0.0,-0.07746031746031738,-0.08235294117647066
85.0,0.0,0.1821686746987952,0.1636363636363636
86.0,0.0,0.057222222222222244,0.03157894736842089
87.0,0.0,0.1919047619047619,0.18823529411764706
88.0,0.0,0.12974358974358982,0.22253521126760553
89.0,0.0,0.1619753086419754,0.13749999999999996
90.0,0.0,0.1821686746987952,0.10967741935483863
91.0,0.0,0.0701369863013699,0.1761194029850746
92.0,0.0,-0.30538461538461525,-0.15000000000000013
93.0,0.0,-0.33098039215686265,-0.7806451612903228
94.0,0.0,0.24577777777777784,0.35813953488372086
95.0,0.0,0.0017647058823530733,0.014285714285714297
96.0,0.0,-0.013134328358208833,0.06440677966101682
97.0,0.0,0.0701369863013699,0.04827586206896537
98.0,0.0,-0.2807547169811319,-1.0444444444444445
99.0,0.0,0.0017647058823530733,-0.06153846153846159
0.0,1.0,0.1933734939759036,0.3108860759493671
1.0,1.0,0.22151162790697676,0.26432432432432434
2.0,1.0,-0.2632075471698112,-0.2961904761904762
3.0,1.0,-0.594047619047619,-1.2683333333333333
4.0,1.0,-0.07983870967741934,-0.2961904761904762
5.0,1.0,-0.06269841269841267,-0.04692307692307688
6.0,1.0,0.02971014492753618,0.1358730158730159
7.0,1.0,0.0007462686567165014,-0.008148148148148073
8.0,1.0,0.20297619047619048,0.2836842105263158
9.0,1.0,0.16312500000000008,0.18746268656716422
10.0,1.0,-0.31274509803921563,-0.5122222222222222
11.0,1.0,-0.521590909090909,-1.4745454545454546
12.0,1.0,0.16312500000000008,0.0772881355932203
13.0,1.0,-0.11583333333333334,-0.11102040816326532
14.0,1.0,-0.174561403508772,-0.6011764705882352
15.0,1.0,0.13051948051948056,-0.04692307692307688
16.0,1.0,0.02971014492753618,0.23323943661971827
17.0,1.0,0.18353658536585363,0.24388888888888888
18.0,1.0,-0.02999999999999994,-0.06745098039215683
19.0,1.0,-0.21727272727272715,-0.266046511627907
20.0,1.0,0.18353658536585363,0.292987012987013
21.0,1.0,0.10733333333333335,0.23323943661971827
22.0,1.0,0.05704225352112673,-0.06745098039215683
23.0,1.0,0.08287671232876713,0.10754098360655737
24.0,1.0,0.1933734939759036,0.26432432432432434
25.0,1.0,-0.11583333333333334,-0.266046511627907
26.0,1.0,-0.15431034482758627,-0.027169811320754658
27.0,1.0,-0.3663265306122449,0.02785714285714296
28.0,1.0,0.14166666666666672,0.22228571428571425
29.0,1.0,-0.046093749999999954,-0.20977777777777773
30.0,1.0,-0.15431034482758627,-0.11102040816326532
31.0,1.0,-0.09754098360655737,0.02785714285714296
32.0,1.0,-0.014393939393939322,-0.43263157894736837
33.0,1.0,-0.06269841269841267,-0.08879999999999999
34.0,1.0,0.08287671232876713,-0.20977777777777773
35.0,1.0,-0.6737499999999998,-0.7012499999999999
36.0,1.0,0.10733333333333335,0.09266666666666665
37.0,1.0,0.10733333333333335,0.1624615384615385
38.0,1.0,-0.2874999999999999,-0.20977777777777773
39.0,1.0,0.22151162790697676,0.26432432432432434
40.0,1.0,-0.046093749999999954,-0.18347826086956515
41.0,1.0,0.1933734939759036,0.2836842105263158
42.0,1.0,0.09527027027027028,0.06137931034482753
43.0,1.0,0.08287671232876713,0.1358730158730159
44.0,1.0,-0.521590909090909,-2.20235294117647
45.0,1.0,-0.2874999999999999,-0.32780487804878056
46.0,1.0,-0.424468085106383,-0.20977777777777773
47.0,1.0,-0.2398148148148147,-0.23727272727272725
48.0,1.0,0.22151162790697676,0.30205128205128207
49.0,1.0,0.15253164556962032,0.1751515151515152
50.0,1.0,-0.521590909090909,-1.0938461538461537
51.0,1.0,0.02971014492753618,0.010181818181818271
52.0,1.0,-0.02999999999999994,0.14937500000000004
53.0,1.0,0.20297619047619048,0.3360975609756097
54.0,1.0,0.1933734939759036,0.30205128205128207
55.0,1.0,-0.8597222222222223,-2.8885714285714283
56.0,1.0,0.18353658536585363,0.24388888888888888
57.0,1.0,0.10733333333333335,-0.06745098039215683
58.0,1.0,0.13051948051948056,-0.008148148148148073
59.0,1.0,0.01544117647058833,0.14937500000000004
60.0,1.0,0.24775280898876406,0.30205128205128207
61.0,1.0,-0.06269841269841267,0.1751515151515152
62.0,1.0,0.09527027027027028,0.02785714285714296
63.0,1.0,-0.13474576271186445,-0.027169811320754658
64.0,1.0,-0.4554347826086956,-1.5923809523809527
65.0,1.0,-0.2874999999999999,-1.3669565217391304
66.0,1.0,-0.046093749999999954,-0.04692307692307688
67.0,1.0,-0.594047619047619,-0.3958974358974358
68.0,1.0,0.2561111111111111,0.3360975609756097
69.0,1.0,0.10733333333333335,0.14937500000000004
70.0,1.0,0.09527027027027028,0.1358730158730159
71.0,1.0,0.13051948051948056,0.19941176470588243
72.0,1.0,-0.9128571428571429,-1.2683333333333333
73.0,1.0,-0.21727272727272715,-0.5554285714285715
74.0,1.0,-0.594047619047619,-1.0938461538461537
75.0,1.0,0.20297619047619048,0.1751515151515152
76.0,1.0,0.17345679012345686,0.2836842105263158
77.0,1.0,-0.06269841269841267,-0.266046511627907
78.0,1.0,-0.11583333333333334,-0.15829787234042558
79.0,1.0,0.09527027027027028,-0.04692307692307688
80.0,1.0,-0.2632075471698112,-0.877241379310345
81.0,1.0,0.07013888888888888,0.19941176470588243
82.0,1.0,0.23045977011494254,0.30205128205128207
83.0,1.0,-0.19553571428571415,-0.11102040816326532
84.0,1.0,-0.014393939393939322,-0.15829787234042558
85.0,1.0,0.11907894736842109,0.25424657534246575
86.0,1.0,0.08287671232876713,0.02785714285714296
87.0,1.0,0.11907894736842109,0.21101449275362313
88.0,1.0,0.14166666666666672,0.24388888888888888
89.0,1.0,0.1933734939759036,0.1751515151515152
90.0,1.0,0.21235294117647058,0.1624615384615385
91.0,1.0,0.05704225352112673,0.09266666666666665
92.0,1.0,-0.2398148148148147,-0.1341666666666667
93.0,1.0,-0.33899999999999997,-0.9442857142857141
94.0,1.0,0.21235294117647058,0.3519047619047619
95.0,1.0,0.0007462686567165014,0.12193548387096774
96.0,1.0,-0.06269841269841267,0.06137931034482753
97.0,1.0,0.05704225352112673,-0.1341666666666667
98.0,1.0,-0.33899999999999997,-1.0162962962962963
99.0,1.0,0.04357142857142853,-0.04692307692307688
0.0,2.0,0.1983333333333333,0.28597402597402605
1.0,2.0,0.16864197530864203,0.19147058823529425
2.0,2.0,-0.4029166666666667,-0.37449999999999983
3.0,2.0,-0.642439024390244,-0.9635714285714282
4.0,2.0,-0.18140350877192993,-0.48594594594594587
5.0,2.0,0.037999999999999944,0.00036363636363652543
6.0,2.0,0.15825000000000006,0.20318840579710146
7.0,2.0,0.09,-0.09959999999999991
8.0,2.0,0.2169767441860465,0.2669333333333334
9.0,2.0,0.1475949367088608,0.19147058823529425
10.0,2.0,-0.29499999999999993,-0.309047619047619
11.0,2.0,-0.5304545454545454,-0.48594594594594587
12.0,2.0,0.10213333333333334,0.08366666666666671
13.0,2.0,-0.08612903225806452,-0.09959999999999991
14.0,2.0,-0.08612903225806452,-0.37449999999999983
15.0,2.0,-0.00507462686567158,-0.12204081632653054
16.0,2.0,0.09,0.16696969696969707
17.0,2.0,0.1366666666666667,0.27657894736842115
18.0,2.0,-0.08612903225806452,0.03543859649122807
19.0,2.0,-0.20249999999999987,-0.48594594594594587
20.0,2.0,0.178780487804878,0.32123456790123467
21.0,2.0,0.1366666666666667,0.25702702702702707
22.0,2.0,-0.05218749999999998,-0.0373584905660376
23.0,2.0,0.0647222222222222,0.2468493150684932
24.0,2.0,0.15825000000000006,0.19147058823529425
25.0,2.0,-0.12233333333333338,-0.19521739130434768
26.0,2.0,-0.10393442622950821,0.05206896551724139
27.0,2.0,-0.24703703703703694,-0.09959999999999991
28.0,2.0,0.1475949367088608,0.21457142857142858
29.0,2.0,-0.00507462686567158,-0.19521739130434768
30.0,2.0,-0.20249999999999987,-0.22177777777777766
31.0,2.0,-0.18140350877192993,-0.09959999999999991
32.0,2.0,-0.05218749999999998,-0.057307692307692185
33.0,2.0,-0.03599999999999996,-0.1454166666666666
34.0,2.0,0.1366666666666667,-0.34097560975609753
35.0,2.0,-0.7266666666666666,-0.6170588235294115
36.0,2.0,0.12545454545454549,0.21457142857142858
37.0,2.0,0.02405797101449268,0.17940298507462699
38.0,2.0,-0.12233333333333338,-0.12204081632653054
39.0,2.0,0.2169767441860465,0.16696969696969707
40.0,2.0,-0.06888888888888887,-0.16978723404255316
41.0,2.0,0.18867469879518067,0.23638888888888893
42.0,2.0,0.09,-0.0373584905660376
43.0,2.0,0.0647222222222222,-0.16978723404255316
44.0,2.0,-0.642439024390244,-2.0544444444444445
45.0,2.0,-0.270566037735849,-0.34097560975609753
46.0,2.0,-0.4639130434782608,-0.19521739130434768
47.0,2.0,-0.10393442622950821,-0.2786046511627906
48.0,2.0,0.2759139784946237,0.2951282051282052
49.0,2.0,0.16864197530864203,0.2468493150684932
50.0,2.0,-0.29499999999999993,-0.6170588235294115
51.0,2.0,0.00970588235294125,-0.09959999999999991
52.0,2.0,-0.00507462686567158,0.14093750000000008
53.0,2.0,0.178780487804878,0.25702702702702707
54.0,2.0,0.1475949367088608,0.21457142857142858
55.0,2.0,-0.642439024390244,-1.7489999999999997
56.0,2.0,0.1983333333333333,0.20318840579710146
57.0,2.0,0.10213333333333334,0.1273015873015874
58.0,2.0,0.16864197530864203,-0.1454166666666666
59.0,2.0,-0.12233333333333338,0.17940298507462699
60.0,2.0,0.22597701149425287,0.28597402597402605
61.0,2.0,-0.18140350877192993,0.19147058823529425
62.0,2.0,0.00970588235294125,-0.12204081632653054
63.0,2.0,-0.10393442622950821,-0.19521739130434768
64.0,2.0,-0.566046511627907,-1.1991999999999998
65.0,2.0,-0.43276595744680857,-1.1146153846153843
66.0,2.0,0.02405797101449268,0.00036363636363652543
67.0,2.0,-0.270566037735849,-0.309047619047619
68.0,2.0,0.26,0.32951219512195123
69.0,2.0,0.12545454545454549,0.27657894736842115
70.0,2.0,-0.08612903225806452,0.19147058823529425
71.0,2.0,0.1475949367088608,0.21457142857142858
72.0,2.0,-0.6033333333333334,-0.7181249999999998
73.0,2.0,-0.24703703703703694,-0.8958620689655172
74.0,2.0,-0.3203921568627451,-0.8958620689655172
75.0,2.0,0.20776470588235293,0.20318840579710146
76.0,2.0,0.22597701149425287,0.3127500000000001
77.0,2.0,-0.08612903225806452,-0.16978723404255316
78.0,2.0,-0.06888888888888887,-0.19521739130434768
79.0,2.0,0.05154929577464784,0.068135593220339
80.0,2.0,-0.37428571428571433,-1.499090909090909
81.0,2.0,0.05154929577464784,0.15415384615384625
82.0,2.0,0.2517777777777778,0.2951282051282052
83.0,2.0,-0.10393442622950821,-0.09959999999999991
84.0,2.0,-0.06888888888888887,-0.309047619047619
85.0,2.0,0.20776470588235293,0.19147058823529425
86.0,2.0,0.02405797101449268,0.16696969696969707
87.0,2.0,0.11394736842105264,0.16696969696969707
88.0,2.0,0.11394736842105264,0.23638888888888893
89.0,2.0,0.1475949367088608,0.1273015873015874
90.0,2.0,0.11394736842105264,0.03543859649122807
91.0,2.0,0.1366666666666667,0.14093750000000008
92.0,2.0,-0.16103448275862076,-0.22177777777777766
93.0,2.0,-0.24703703703703694,-0.37449999999999983
94.0,2.0,0.22597701149425287,0.3454761904761905
95.0,2.0,0.0647222222222222,0.068135593220339
96.0,2.0,-0.16103448275862076,-0.16978723404255316
97.0,2.0,0.05154929577464784,0.09868852459016399
98.0,2.0,-0.37428571428571433,-1.2908333333333333
99.0,2.0,-0.00507462686567158,-0.07803921568627441
0.0,3.0,0.19892857142857134,0.3035443037974684
1.0,3.0,0.16925925925925925,0.2760526315789473
2.0,3.0,-0.22345454545454546,-0.07882352941176474
3.0,3.0,-0.4953333333333334,-1.0377777777777777
4.0,3.0,-0.43170212765957466,-0.4107692307692308
5.0,3.0,0.010441176470588228,-0.07882352941176474
6.0,3.0,0.05225352112676044,0.1908823529411765
7.0,3.0,0.010441176470588228,-0.00036363636363632355
8.0,3.0,0.23534090909090905,0.31225
9.0,3.0,0.16925925925925925,0.06745762711864398
10.0,3.0,-0.22345454545454546,-0.2504545454545455
11.0,3.0,-0.5648837209302328,-0.4478947368421053
12.0,3.0,0.11460526315789468,-0.0381132075471698
13.0,3.0,-0.06809523809523817,-0.19608695652173913
14.0,3.0,-0.16017241379310362,-0.2795348837209303
15.0,3.0,0.010441176470588228,-0.0381132075471698
16.0,3.0,0.07821917808219168,0.12666666666666665
17.0,3.0,0.13730769230769227,0.2139999999999999
18.0,3.0,-0.10311475409836077,-0.10040000000000004
19.0,3.0,-0.06809523809523817,-0.2504545454545455
20.0,3.0,0.2083529411764705,0.2564864864864864
21.0,3.0,0.21755813953488365,0.2564864864864864
22.0,3.0,-0.03523076923076928,-0.3100000000000001
23.0,3.0,0.1482278481012658,0.2250704225352112
24.0,3.0,0.18927710843373483,0.2760526315789473
25.0,3.0,-0.06809523809523817,-0.19608695652173913
26.0,3.0,-0.10311475409836077,0.03473684210526304
27.0,3.0,-0.40187500000000015,-0.3100000000000001
28.0,3.0,0.0906756756756756,0.09803278688524585
29.0,3.0,-0.019545454545454578,-0.1462500000000001
30.0,3.0,-0.10311475409836077,-0.10040000000000004
31.0,3.0,-0.10311475409836077,-0.10040000000000004
32.0,3.0,-0.14050847457627133,-0.22266666666666668
33.0,3.0,-0.08532258064516138,-0.00036363636363632355
34.0,3.0,0.05225352112676044,-0.1462500000000001
35.0,3.0,-0.2940384615384616,-0.719375
36.0,3.0,0.11460526315789468,0.15353846153846154
37.0,3.0,0.06541666666666655,0.14031249999999998
38.0,3.0,-0.10311475409836077,-0.3100000000000001
39.0,3.0,0.1482278481012658,0.26639999999999997
40.0,3.0,-0.03523076923076928,-0.05807692307692308
41.0,3.0,0.2083529411764705,0.2946153846153846
42.0,3.0,-0.019545454545454578,-0.00036363636363632355
43.0,3.0,0.12610389610389605,0.03473684210526304
44.0,3.0,-0.8186486486486488,-2.9299999999999997
45.0,3.0,-0.16017241379310362,-0.19608695652173913
46.0,3.0,-0.269622641509434,-0.2795348837209303
47.0,3.0,-0.22345454545454546,-0.10040000000000004
48.0,3.0,0.2523333333333333,0.32074074074074077
49.0,3.0,0.12610389610389605,0.09803278688524585
50.0,3.0,-0.43170212765957466,-0.6672727272727272
51.0,3.0,0.07821917808219168,0.051379310344827483
52.0,3.0,-0.14050847457627133,0.11258064516129028
53.0,3.0,0.19892857142857134,0.2760526315789473
54.0,3.0,0.1793902439024389,0.2760526315789473
55.0,3.0,-0.7253846153846155,-2.9299999999999997
56.0,3.0,0.18927710843373483,0.2250704225352112
57.0,3.0,0.0906756756756756,0.1908823529411765
58.0,3.0,0.11460526315789468,0.14031249999999998
59.0,3.0,-0.06809523809523817,0.09803278688524585
60.0,3.0,0.18927710843373483,0.3371084337349397
61.0,3.0,-0.05140625000000006,-0.2504545454545455
62.0,3.0,0.06541666666666655,0.09803278688524585
63.0,3.0,-0.05140625000000006,0.03473684210526304
64.0,3.0,-0.4628260869565218,-0.8972413793103451
65.0,3.0,-0.3458000000000001,-0.8340000000000002
66.0,3.0,0.038714285714285576,0.017500000000000054
67.0,3.0,-0.22345454545454546,-0.4870270270270271
68.0,3.0,0.2605494505494505,0.3371084337349397
69.0,3.0,0.16925925925925925,0.15353846153846154
70.0,3.0,-0.004328358208955244,0.12666666666666665
71.0,3.0,0.12610389610389605,0.051379310344827483
72.0,3.0,-0.9225714285714288,-2.9299999999999997
73.0,3.0,-0.22345454545454546,-0.8340000000000002
74.0,3.0,-0.43170212765957466,-0.618235294117647
75.0,3.0,0.22655172413793098,0.32074074074074077
76.0,3.0,0.2083529411764705,0.3371084337349397
77.0,3.0,0.02478260869565202,-0.2504545454545455
78.0,3.0,-0.16017241379310362,-0.3100000000000001
79.0,3.0,0.06541666666666655,0.051379310344827483
80.0,3.0,-0.3732653061224491,-1.1161538461538463
81.0,3.0,0.038714285714285576,0.08299999999999993
82.0,3.0,0.22655172413793098,0.26639999999999997
83.0,3.0,-0.10311475409836077,-0.10040000000000004
84.0,3.0,-0.05140625000000006,-0.018888888888888865
85.0,3.0,0.2083529411764705,0.2250704225352112
86.0,3.0,0.02478260869565202,0.11258064516129028
87.0,3.0,0.10279999999999993,0.15353846153846154
88.0,3.0,0.12610389610389605,0.09803278688524585
89.0,3.0,0.1793902439024389,0.15353846153846154
90.0,3.0,0.12610389610389605,0.16636363636363638
91.0,3.0,0.12610389610389605,0.12666666666666665
92.0,3.0,-0.24611111111111114,-0.2795348837209303
93.0,3.0,-0.269622641509434,-0.6672727272727272
94.0,3.0,0.22655172413793098,0.31225
95.0,3.0,-0.10311475409836077,-0.018888888888888865
96.0,3.0,-0.08532258064516138,0.08299999999999993
97.0,3.0,0.010441176470588228,0.09803278688524585
98.0,3.0,-0.6021428571428573,-0.8972413793103451
99.0,3.0,0.010441176470588228,-0.19608695652173913
0.0,4.0,0.15562500000000007,0.31300000000000006
1.0,4.0,0.1762195121951219,0.2471232876712329
2.0,4.0,-0.25092592592592583,-0.19478260869565206
3.0,4.0,-0.4072916666666667,-0.832
4.0,4.0,-0.2990384615384615,-0.4092307692307691
5.0,4.0,0.02101449275362313,0.06847457627118643
6.0,4.0,0.12272727272727277,0.06847457627118643
7.0,4.0,-0.00820895522388052,-0.05692307692307684
8.0,4.0,0.18614457831325298,0.26720000000000005
9.0,4.0,0.18614457831325298,0.12761904761904766
10.0,4.0,-0.351,-0.832
11.0,4.0,-0.4072916666666667,-1.4981818181818183
12.0,4.0,0.13397435897435903,0.05241379310344825
13.0,4.0,-0.1850877192982457,0.03578947368421048
14.0,4.0,-0.02348484848484842,-0.7729032258064515
15.0,4.0,0.02101449275362313,0.05241379310344825
16.0,4.0,0.04859154929577462,0.22591549295774646
17.0,4.0,0.15562500000000007,0.2862337662337663
18.0,4.0,0.02101449275362313,-0.0369811320754716
19.0,4.0,-0.10737704918032788,-0.5266666666666666
20.0,4.0,0.1762195121951219,0.32148148148148153
21.0,4.0,0.20529411764705882,0.22591549295774646
22.0,4.0,0.02101449275362313,-0.4463157894736841
23.0,4.0,0.07465753424657534,0.17970149253731352
24.0,4.0,0.13397435897435903,0.23666666666666666
25.0,4.0,-0.10737704918032788,-0.3404878048780488
26.0,4.0,-0.00820895522388052,0.084
27.0,4.0,-0.4072916666666667,-0.3404878048780488
28.0,4.0,0.15562500000000007,0.22591549295774646
29.0,4.0,-0.05546874999999996,-0.24909090909090903
30.0,4.0,-0.02348484848484842,-0.145
31.0,4.0,-0.16465517241379315,0.03578947368421048
32.0,4.0,-0.12583333333333335,-0.4092307692307691
33.0,4.0,-0.00820895522388052,0.000727272727272849
34.0,4.0,0.07465753424657534,-0.3739999999999999
35.0,4.0,-0.351,-0.5702857142857143
36.0,4.0,0.12272727272727277,0.19176470588235303
37.0,4.0,0.07465753424657534,0.14125000000000004
38.0,4.0,-0.0722222222222222,-0.16936170212765958
39.0,4.0,0.15562500000000007,0.25729729729729733
40.0,4.0,-0.03923076923076918,-0.24909090909090903
41.0,4.0,0.16604938271604944,0.26720000000000005
42.0,4.0,0.09933333333333334,0.03578947368421048
43.0,4.0,0.034999999999999955,0.05241379310344825
44.0,4.0,-0.732051282051282,-1.8926315789473682
45.0,4.0,-0.14491525423728818,-0.2781395348837209
46.0,4.0,-0.43723404255319154,0.000727272727272849
47.0,4.0,-0.16465517241379315,-0.5266666666666666
48.0,4.0,0.23238636363636364,0.36827586206896556
49.0,4.0,0.1762195121951219,0.26720000000000005
50.0,4.0,-0.351,-0.4463157894736841
51.0,4.0,-0.0722222222222222,-0.12163265306122446
52.0,4.0,-0.0722222222222222,0.018571428571428704
53.0,4.0,0.22356321839080462,0.3378313253012048
54.0,4.0,0.13397435897435903,0.2034782608695652
55.0,4.0,-0.5709302325581396,-1.6171428571428572
56.0,4.0,0.1762195121951219,0.16727272727272735
57.0,4.0,0.09933333333333334,-0.01777777777777767
58.0,4.0,0.13397435897435903,-0.12163265306122446
59.0,4.0,-0.0722222222222222,0.16727272727272735
60.0,4.0,0.14493670886075954,0.2953846153846154
61.0,4.0,-0.08951612903225806,0.05241379310344825
62.0,4.0,0.11118421052631582,0.06847457627118643
63.0,4.0,-0.16465517241379315,-0.145
64.0,4.0,-0.4072916666666667,-0.832
65.0,4.0,-0.22818181818181807,-1.1984
66.0,4.0,0.04859154929577462,-0.01777777777777767
67.0,4.0,-0.22818181818181807,-0.4092307692307691
68.0,4.0,0.2410112359550562,0.36093023255813955
69.0,4.0,0.15562500000000007,0.23666666666666666
70.0,4.0,0.034999999999999955,0.09901639344262297
71.0,4.0,0.09933333333333334,0.06847457627118643
72.0,4.0,-0.732051282051282,-0.9628571428571426
73.0,4.0,-0.3245098039215686,-0.832
74.0,4.0,-0.6083333333333334,-0.4463157894736841
75.0,4.0,0.1958333333333333,0.31300000000000006
76.0,4.0,0.23238636363636364,0.2953846153846154
77.0,4.0,-0.1850877192982457,-0.09919999999999995
78.0,4.0,-0.08951612903225806,-0.16936170212765958
79.0,4.0,0.02101449275362313,0.03578947368421048
80.0,4.0,-0.4684782608695651,-1.7479999999999998
81.0,4.0,0.02101449275362313,0.084
82.0,4.0,0.21453488372093024,0.27684210526315794
83.0,4.0,-0.12583333333333335,0.09901639344262297
84.0,4.0,-0.02348484848484842,-0.09919999999999995
85.0,4.0,0.14493670886075954,0.21485714285714283
86.0,4.0,0.034999999999999955,0.16727272727272735
87.0,4.0,0.15562500000000007,0.21485714285714283
88.0,4.0,0.034999999999999955,0.14125000000000004
89.0,4.0,0.18614457831325298,0.19176470588235303
90.0,4.0,0.1762195121951219,0.21485714285714283
91.0,4.0,0.12272727272727277,0.11354838709677423
92.0,4.0,-0.16465517241379315,-0.4463157894736841
93.0,4.0,-0.20624999999999988,-1.0355555555555553
94.0,4.0,0.2576923076923077,0.3754545454545455
95.0,4.0,-0.05546874999999996,0.05241379310344825
96.0,4.0,-0.20624999999999988,0.03578947368421048
97.0,4.0,0.06180555555555554,0.06847457627118643
98.0,4.0,-0.3245098039215686,-1.1138461538461537
99.0,4.0,-0.03923076923076918,-0.16936170212765958
0.0,5.0,0.1780487804878048,0.24249999999999997
1.0,5.0,0.19761904761904753,0.2208571428571428
2.0,5.0,-0.32156862745098047,-0.09079999999999999
3.0,5.0,-0.4977777777777778,-0.8180000000000001
4.0,5.0,-0.2961538461538462,-0.47405405405405404
5.0,5.0,0.03714285714285702,0.05965517241379305
6.0,5.0,0.03714285714285702,0.07559322033898301
7.0,5.0,-0.02121212121212123,-0.33024390243902446
8.0,5.0,0.19761904761904753,0.2095652173913043
9.0,5.0,0.1575,0.1478125
10.0,5.0,-0.22545454545454544,-0.8180000000000001
11.0,5.0,-0.5318181818181819,-0.6527272727272726
12.0,5.0,0.1575,-0.029056603773584846
13.0,5.0,-0.16206896551724154,-0.11306122448979593
14.0,5.0,-0.24814814814814815,-0.09079999999999999
15.0,5.0,0.03714285714285702,-0.11306122448979593
16.0,5.0,0.05070422535211257,0.09099999999999997
17.0,5.0,0.1780487804878048,0.2823684210526316
18.0,5.0,-0.05312500000000005,-0.029056603773584846
19.0,5.0,-0.05312500000000005,-0.515
20.0,5.0,0.20705882352941168,0.2728
21.0,5.0,0.1780487804878048,0.2208571428571428
22.0,5.0,-0.02121212121212123,-0.16042553191489367
23.0,5.0,0.0638888888888888,0.25287671232876713
24.0,5.0,0.14683544303797466,0.1979411764705883
25.0,5.0,-0.14237288135593235,-0.18565217391304342
26.0,5.0,-0.14237288135593235,-0.11306122448979593
27.0,5.0,-0.3480000000000001,-0.23954545454545453
28.0,5.0,0.12467532467532463,0.24249999999999997
29.0,5.0,-0.036923076923076954,-0.21199999999999997
30.0,5.0,-0.12333333333333345,-0.23954545454545453
31.0,5.0,-0.12333333333333345,-0.06941176470588233
32.0,5.0,-0.0698412698412699,-0.16042553191489367
33.0,5.0,-0.0698412698412699,-0.029056603773584846
34.0,5.0,0.03714285714285702,-0.13625000000000004
35.0,5.0,-0.32156862745098047,-0.8806896551724139
36.0,5.0,0.11315789473684205,0.13428571428571429
37.0,5.0,0.008823529411764713,-0.06941176470588233
38.0,5.0,-0.37551020408163277,-0.21199999999999997
39.0,5.0,0.18795180722891558,0.1859701492537314
40.0,5.0,-0.036923076923076954,-0.11306122448979593
41.0,5.0,0.18795180722891558,0.31825000000000003
42.0,5.0,0.14683544303797466,0.008363636363636451
43.0,5.0,0.07671232876712321,0.1859701492537314
44.0,5.0,-0.43404255319148954,-1.2725
45.0,5.0,-0.16206896551724154,-0.515
46.0,5.0,-0.27169811320754716,-0.18565217391304342
47.0,5.0,-0.036923076923076954,-0.21199999999999997
48.0,5.0,0.2752688172043011,0.3583529411764706
49.0,5.0,0.14683544303797466,0.1859701492537314
50.0,5.0,-0.5318181818181819,-0.515
51.0,5.0,0.008823529411764713,-0.06941176470588233
52.0,5.0,-0.05312500000000005,0.13428571428571429
53.0,5.0,0.23409090909090904,0.24249999999999997
54.0,5.0,0.19761904761904753,0.3007692307692308
55.0,5.0,-0.8216216216216218,-1.8705263157894736
56.0,5.0,0.16790123456790124,0.16092307692307695
57.0,5.0,0.11315789473684205,0.12032258064516128
58.0,5.0,0.14683544303797466,0.05965517241379305
59.0,5.0,-0.02121212121212123,0.12032258064516128
60.0,5.0,0.24269662921348312,0.33487804878048777
61.0,5.0,-0.16206896551724154,0.026071428571428672
62.0,5.0,0.07671232876712321,0.026071428571428672
63.0,5.0,-0.14237288135593235,-0.009999999999999926
64.0,5.0,-0.5674418604651164,-0.704375
65.0,5.0,-0.27169811320754716,-0.9478571428571426
66.0,5.0,0.0638888888888888,0.13428571428571429
67.0,5.0,-0.46521739130434786,-0.21199999999999997
68.0,5.0,0.25111111111111106,0.38022727272727275
69.0,5.0,0.05070422535211257,0.23183098591549292
70.0,5.0,-0.05312500000000005,0.13428571428571429
71.0,5.0,0.13589743589743586,0.13428571428571429
72.0,5.0,-0.9257142857142859,-0.704375
73.0,5.0,-0.18245614035087737,-0.7593548387096775
74.0,5.0,-0.3480000000000001,-0.6527272727272726
75.0,5.0,0.20705882352941168,0.2823684210526316
76.0,5.0,0.23409090909090904,0.2823684210526316
77.0,5.0,-0.18245614035087737,-0.13625000000000004
78.0,5.0,-0.12333333333333345,-0.06941176470588233
79.0,5.0,0.13589743589743586,0.10590163934426228
80.0,5.0,-0.3480000000000001,-1.371304347826087
81.0,5.0,0.008823529411764713,0.12032258064516128
82.0,5.0,0.20705882352941168,0.2728
83.0,5.0,-0.12333333333333345,0.04315789473684203
84.0,5.0,-0.02121212121212123,-0.18565217391304342
85.0,5.0,0.11315789473684205,0.1478125
86.0,5.0,-0.08709677419354847,0.1859701492537314
87.0,5.0,0.13589743589743586,0.23183098591549292
88.0,5.0,0.07671232876712321,0.05965517241379305
89.0,5.0,0.1780487804878048,0.12032258064516128
90.0,5.0,0.1780487804878048,0.1859701492537314
91.0,5.0,0.14683544303797466,0.1478125
92.0,5.0,-0.12333333333333345,-0.16042553191489367
93.0,5.0,-0.24814814814814815,-1.0199999999999998
94.0,5.0,0.25111111111111106,0.34289156626506023
95.0,5.0,0.07671232876712321,0.13428571428571429
96.0,5.0,-0.0698412698412699,-0.11306122448979593
97.0,5.0,0.03714285714285702,-0.09079999999999999
98.0,5.0,-0.32156862745098047,-2.0300000000000002
99.0,5.0,-0.0059701492537313485,-0.18565217391304342
0.0,6.0,0.1955952380952381,0.25918918918918915
1.0,6.0,0.18590361445783132,0.28805194805194806
2.0,6.0,-0.25129629629629613,-0.24590909090909094
3.0,6.0,-0.40770833333333334,-0.713125
4.0,6.0,-0.27490566037735836,-0.6612121212121213
5.0,6.0,-0.008507462686567055,-0.07490196078431374
6.0,6.0,0.08689189189189192,0.1298412698412698
7.0,6.0,-0.03953846153846145,-0.1187755102040817
8.0,6.0,0.1337179487179488,0.18179104477611943
9.0,6.0,0.110921052631579,0.07084745762711855
10.0,6.0,-0.27490566037735836,-0.5662857142857144
11.0,6.0,-0.5356818181818181,-0.8273333333333335
12.0,6.0,0.14468354430379754,0.10131147540983601
13.0,6.0,-0.07253968253968247,-0.03433962264150942
14.0,6.0,-0.10770491803278685,-0.3052380952380953
15.0,6.0,0.08689189189189192,-0.14208333333333342
16.0,6.0,0.006323529411764825,0.1566153846153846
17.0,6.0,0.1955952380952381,0.3060759493670886
18.0,6.0,-0.07253968253968247,0.021071428571428626
19.0,6.0,0.006323529411764825,-0.24590909090909094
20.0,6.0,0.1955952380952381,0.27868421052631576
21.0,6.0,0.14468354430379754,0.2278873239436619
22.0,6.0,-0.02378787878787869,-0.015185185185185156
23.0,6.0,0.14468354430379754,0.25918918918918915
24.0,6.0,0.14468354430379754,0.1566153846153846
25.0,6.0,-0.18543859649122812,-0.6123529411764705
26.0,6.0,-0.16500000000000004,-0.2748837209302326
27.0,6.0,-0.40770833333333334,-0.24590909090909094
28.0,6.0,0.12246753246753253,0.11580645161290319
29.0,6.0,-0.03953846153846145,-0.21822222222222223
30.0,6.0,-0.03953846153846145,-0.09640000000000004
31.0,6.0,-0.0898387096774193,0.038245614035087604
32.0,6.0,-0.0898387096774193,-0.44263157894736843
33.0,6.0,-0.0898387096774193,-0.2748837209302326
34.0,6.0,0.006323529411764825,-0.3052380952380953
35.0,6.0,-0.32490196078431366,-0.8903448275862071
36.0,6.0,0.04830985915492957,0.19382352941176473
37.0,6.0,0.04830985915492957,-0.09640000000000004
38.0,6.0,-0.12616666666666665,-0.16638297872340438
39.0,6.0,0.21430232558139536,0.19382352941176473
40.0,6.0,-0.0898387096774193,-0.16638297872340438
41.0,6.0,0.1955952380952381,0.2690666666666666
42.0,6.0,0.0347142857142857,0.10131147540983601
43.0,6.0,0.08689189189189192,0.021071428571428626
44.0,6.0,-0.5015555555555554,-2.224705882352941
45.0,6.0,-0.0898387096774193,-0.40564102564102567
46.0,6.0,-0.37897959183673463,-0.3052380952380953
47.0,6.0,-0.16500000000000004,-0.3052380952380953
48.0,6.0,0.2887368421052632,0.29717948717948717
49.0,6.0,0.16580246913580257,0.1434375
50.0,6.0,-0.46891304347826074,-0.7683870967741936
51.0,6.0,0.006323529411764825,0.11580645161290319
52.0,6.0,-0.07253968253968247,0.1693939393939394
53.0,6.0,0.23215909090909095,0.3060759493670886
54.0,6.0,0.17597560975609755,0.28805194805194806
55.0,6.0,-0.8262162162162161,-3.2169230769230768
56.0,6.0,0.18590361445783132,0.23861111111111105
57.0,6.0,0.07438356164383564,0.11580645161290319
58.0,6.0,0.14468354430379754,0.10131147540983601
59.0,6.0,-0.12616666666666665,0.11580645161290319
60.0,6.0,0.1955952380952381,0.3060759493670886
61.0,6.0,-0.03953846153846145,0.10131147540983601
62.0,6.0,0.07438356164383564,0.05482758620689645
63.0,6.0,0.006323529411764825,0.10131147540983601
64.0,6.0,-0.40770833333333334,-1.284166666666667
65.0,6.0,-0.22854545454545439,-0.6123529411764705
66.0,6.0,0.04830985915492957,0.07084745762711855
67.0,6.0,-0.32490196078431366,-0.6123529411764705
68.0,6.0,0.2492222222222223,0.3550588235294117
69.0,6.0,0.18590361445783132,0.2690666666666666
70.0,6.0,0.020724637681159393,0.05482758620689645
71.0,6.0,0.14468354430379754,0.1434375
72.0,6.0,-0.6480487804878049,-0.9578571428571427
73.0,6.0,-0.2994230769230768,-0.7683870967741936
74.0,6.0,-0.37897959183673463,-0.7683870967741936
75.0,6.0,0.21430232558139536,0.21685714285714278
76.0,6.0,0.21430232558139536,0.29717948717948717
77.0,6.0,-0.10770491803278685,-0.33707317073170745
78.0,6.0,-0.10770491803278685,-0.4816216216216217
79.0,6.0,0.07438356164383564,-0.03433962264150942
80.0,6.0,-0.6088095238095238,-1.1084615384615384
81.0,6.0,0.006323529411764825,0.1298412698412698
82.0,6.0,0.22333333333333336,0.3395180722891566
83.0,6.0,-0.05578124999999993,0.038245614035087604
84.0,6.0,-0.03953846153846145,0.021071428571428626
85.0,6.0,0.1553750000000001,0.2055072463768115
86.0,6.0,-0.03953846153846145,0.10131147540983601
87.0,6.0,0.12246753246753253,0.1434375
88.0,6.0,0.12246753246753253,0.2490410958904109
89.0,6.0,0.18590361445783132,0.28805194805194806
90.0,6.0,0.14468354430379754,0.2278873239436619
91.0,6.0,0.110921052631579,0.1434375
92.0,6.0,-0.4376595744680851,-0.09640000000000004
93.0,6.0,-0.22854545454545439,-0.6612121212121213
94.0,6.0,0.2050588235294118,0.3840449438202247
95.0,6.0,-0.0898387096774193,0.08633333333333326
96.0,6.0,-0.10770491803278685,-0.07490196078431374
97.0,6.0,0.0347142857142857,-0.03433962264150942
98.0,6.0,-0.27490566037735836,-0.4816216216216217
99.0,6.0,0.006323529411764825,0.021071428571428626
0.0,7.0,0.18952380952380954,0.21685714285714278
1.0,7.0,0.17975903614457833,0.27868421052631576
2.0,7.0,-0.23781818181818165,-0.03433962264150942
3.0,7.0,-0.38938775510204077,-0.8903448275862071
4.0,7.0,-0.23781818181818165,-0.713125
5.0,7.0,0.027428571428571424,0.021071428571428626
6.0,7.0,0.05444444444444446,0.1566153846153846
7.0,7.0,0.013333333333333313,-0.1187755102040817
8.0,7.0,0.18952380952380954,0.28805194805194806
9.0,7.0,0.17975903614457833,0.1566153846153846
10.0,7.0,-0.11606557377049176,-0.33707317073170745
11.0,7.0,-0.5128888888888887,-0.8273333333333335
12.0,7.0,0.08000000000000004,0.11580645161290319
13.0,7.0,-0.0980645161290322,-0.015185185185185156
14.0,7.0,-0.06374999999999992,-0.1187755102040817
15.0,7.0,0.05444444444444446,-0.015185185185185156
16.0,7.0,0.09226666666666672,0.1566153846153846
17.0,7.0,0.1490000000000001,0.2490410958904109
18.0,7.0,-0.13466666666666666,0.038245614035087604
19.0,7.0,-0.031515151515151406,-0.24590909090909094
20.0,7.0,0.1990588235294118,0.3060759493670886
21.0,7.0,0.20837209302325585,0.29717948717948717
22.0,7.0,0.013333333333333313,-0.16638297872340438
23.0,7.0,0.12717948717948727,0.2055072463768115
24.0,7.0,0.18952380952380954,0.2490410958904109
25.0,7.0,-0.2607407407407406,-0.21822222222222223
26.0,7.0,-0.06374999999999992,-0.24590909090909094
27.0,7.0,-0.4183333333333333,-0.054230769230769235
28.0,7.0,0.10421052631578953,0.1298412698412698
29.0,7.0,-0.0980645161290322,-0.16638297872340438
30.0,7.0,-0.15389830508474575,0.0032727272727273156
31.0,7.0,-0.11606557377049176,-0.2748837209302326
32.0,7.0,-0.11606557377049176,-0.4816216216216217
33.0,7.0,-0.0980645161290322,-0.09640000000000004
34.0,7.0,0.10421052631578953,-0.07490196078431374
35.0,7.0,-0.6604878048780488,-1.0303703703703704
36.0,7.0,0.08000000000000004,0.08633333333333326
37.0,7.0,0.013333333333333313,0.07084745762711855
38.0,7.0,-0.19438596491228075,-0.3052380952380953
39.0,7.0,0.16975609756097562,0.1434375
40.0,7.0,-0.04738461538461529,-0.03433962264150942
41.0,7.0,0.12717948717948727,0.25918918918918915
42.0,7.0,0.027428571428571424,0.10131147540983601
43.0,7.0,0.09226666666666672,0.038245614035087604
44.0,7.0,-0.3092307692307691,-1.885263157894737
45.0,7.0,-0.031515151515151406,-0.14208333333333342
46.0,7.0,-0.21571428571428553,-0.33707317073170745
47.0,7.0,-0.0980645161290322,-0.3052380952380953
48.0,7.0,0.2263636363636364,0.29717948717948717
49.0,7.0,0.11584415584415592,0.28805194805194806
50.0,7.0,-0.4183333333333333,-0.7683870967741936
51.0,7.0,-0.031515151515151406,0.038245614035087604
52.0,7.0,-0.0980645161290322,0.1566153846153846
53.0,7.0,0.23505617977528095,0.3232098765432099
54.0,7.0,0.15950617283950627,0.2690666666666666
55.0,7.0,-0.7456410256410255,-1.1928
56.0,7.0,0.1990588235294118,0.1693939393939394
57.0,7.0,0.09226666666666672,0.07084745762711855
58.0,7.0,0.11584415584415592,-0.015185185185185156
59.0,7.0,-0.08063492063492056,0.10131147540983601
60.0,7.0,0.20837209302325585,0.27868421052631576
61.0,7.0,-0.0011764705882351646,0.08633333333333326
62.0,7.0,0.11584415584415592,-0.03433962264150942
63.0,7.0,-0.21571428571428553,-0.1917391304347826
64.0,7.0,-0.7456410256410255,-1.284166666666667
65.0,7.0,-0.21571428571428553,-1.284166666666667
66.0,7.0,-0.031515151515151406,0.0032727272727273156
67.0,7.0,-0.38938775510204077,-0.3052380952380953
68.0,7.0,0.26000000000000006,0.3550588235294117
69.0,7.0,0.11584415584415592,0.21685714285714278
70.0,7.0,-0.08063492063492056,0.05482758620689645
71.0,7.0,0.09226666666666672,0.1566153846153846
72.0,7.0,-0.6604878048780488,-1.0303703703703704
73.0,7.0,-0.3092307692307691,-0.7683870967741936
74.0,7.0,-0.5472727272727271,-0.6612121212121213
75.0,7.0,0.16975609756097562,0.3232098765432099
76.0,7.0,0.1990588235294118,0.28805194805194806
77.0,7.0,-0.06374999999999992,-0.3052380952380953
78.0,7.0,-0.08063492063492056,-0.16638297872340438
79.0,7.0,0.04112676056338029,0.08633333333333326
80.0,7.0,-0.23781818181818165,-1.7409999999999999
81.0,7.0,0.1382278481012659,0.2490410958904109
82.0,7.0,0.2263636363636364,0.2490410958904109
83.0,7.0,-0.031515151515151406,-0.1187755102040817
84.0,7.0,-0.0011764705882351646,-0.16638297872340438
85.0,7.0,0.17975903614457833,0.2278873239436619
86.0,7.0,-0.031515151515151406,0.1566153846153846
87.0,7.0,0.17975903614457833,0.10131147540983601
88.0,7.0,0.08000000000000004,0.08633333333333326
89.0,7.0,0.16975609756097562,0.19382352941176473
90.0,7.0,0.1990588235294118,0.1693939393939394
91.0,7.0,0.05444444444444446,-0.015185185185185156
92.0,7.0,-0.23781818181818165,-0.1917391304347826
93.0,7.0,-0.21571428571428553,-1.1928
94.0,7.0,0.20837209302325585,0.34738095238095235
95.0,7.0,-0.016119402985074506,0.1434375
96.0,7.0,-0.08063492063492056,0.10131147540983601
97.0,7.0,0.04112676056338029,-0.07490196078431374
98.0,7.0,-0.3349019607843136,-0.8903448275862071
99.0,7.0,-0.016119402985074506,-0.1187755102040817
0.0,8.0,0.19144578313253005,0.2747368421052631
1.0,8.0,0.15050632911392406,0.20115942028985498
2.0,8.0,-0.22018181818181815,-0.0021818181818181433
3.0,8.0,-0.7660526315789474,-0.5311111111111112
4.0,8.0,-0.29057692307692307,-0.4505263157894737
5.0,8.0,0.0679166666666666,0.03298245614035075
6.0,8.0,0.09310810810810806,0.1894117647058824
7.0,8.0,0.027391304347825968,-0.08078431372549022
8.0,8.0,0.19144578313253005,0.22366197183098585
9.0,8.0,0.1396153846153846,0.1773134328358209
10.0,8.0,-0.29057692307692307,-0.6211764705882352
11.0,8.0,-0.636829268292683,-0.3123809523809525
12.0,8.0,0.10519999999999996,0.08133333333333326
13.0,8.0,-0.13745762711864418,-0.41333333333333333
14.0,8.0,-0.08241935483870973,-0.2527272727272728
15.0,8.0,0.027391304347825968,-0.19826086956521738
16.0,8.0,0.0679166666666666,0.12507936507936504
17.0,8.0,0.18158536585365845,0.22366197183098585
18.0,8.0,-0.016818181818181815,0.06576271186440669
19.0,8.0,-0.1570689655172415,-0.10240000000000005
20.0,8.0,0.2010714285714285,0.30227848101265825
21.0,8.0,0.1284415584415584,0.23444444444444437
22.0,8.0,-0.016818181818181815,-0.41333333333333333
23.0,8.0,0.1396153846153846,0.2650666666666666
24.0,8.0,0.1284415584415584,0.2650666666666666
25.0,8.0,-0.03246153846153847,-0.28186046511627916
26.0,8.0,-0.03246153846153847,-0.020740740740740716
27.0,8.0,-0.3158823529411765,-0.378
28.0,8.0,0.09310810810810806,0.20115942028985498
29.0,8.0,0.027391304347825968,-0.12489795918367354
30.0,8.0,-0.13745762711864418,0.03298245614035075
31.0,8.0,-0.0016417910447761041,-0.08078431372549022
32.0,8.0,-0.1570689655172415,-0.22488888888888892
33.0,8.0,-0.17736842105263173,-0.08078431372549022
34.0,8.0,0.027391304347825968,-0.34439024390243916
35.0,8.0,-0.49133333333333334,-0.3123809523809525
36.0,8.0,0.09310810810810806,0.22366197183098585
37.0,8.0,0.10519999999999996,-0.020740740740740716
38.0,8.0,-0.26622641509433964,-0.3123809523809525
39.0,8.0,0.1396153846153846,0.20115942028985498
40.0,8.0,-0.1570689655172415,-0.10240000000000005
41.0,8.0,0.16112500000000002,0.28415584415584416
42.0,8.0,0.05478873239436611,0.16484848484848486
43.0,8.0,0.1396153846153846,-0.0021818181818181433
44.0,8.0,-0.5252272727272728,-1.9010526315789475
45.0,8.0,-0.17736842105263173,-0.34439024390243916
46.0,8.0,-0.3981250000000001,-0.41333333333333333
47.0,8.0,-0.1570689655172415,-0.12489795918367354
48.0,8.0,0.27838709677419354,0.30227848101265825
49.0,8.0,0.16112500000000002,0.12507936507936504
50.0,8.0,-0.4589130434782609,-0.6703030303030303
51.0,8.0,0.04128571428571418,0.06576271186440669
52.0,8.0,-0.06523809523809528,0.1773134328358209
53.0,8.0,0.19144578313253005,0.3736363636363636
54.0,8.0,0.21047058823529405,0.28415584415584416
55.0,8.0,-0.8641666666666669,-2.2423529411764704
56.0,8.0,0.21965116279069763,0.16484848484848486
57.0,8.0,0.0679166666666666,0.08133333333333326
58.0,8.0,0.1396153846153846,0.11096774193548382
59.0,8.0,-0.048593750000000026,0.12507936507936504
60.0,8.0,0.21047058823529405,0.32780487804878045
61.0,8.0,0.013088235294117675,-0.039999999999999994
62.0,8.0,0.09310810810810806,-0.17276595744680862
63.0,8.0,-0.17736842105263173,-0.06000000000000001
64.0,8.0,-0.3981250000000001,-1.396521739130435
65.0,8.0,-0.4589130434782609,-0.5748571428571431
66.0,8.0,0.0679166666666666,-0.0021818181818181433
67.0,8.0,-0.1983928571428571,-0.7225
68.0,8.0,0.27054347826086955,0.3590697674418604
69.0,8.0,0.1284415584415584,0.1773134328358209
70.0,8.0,-0.016818181818181815,0.049655172413793
71.0,8.0,0.11697368421052629,0.16484848484848486
72.0,8.0,-0.636829268292683,-1.9010526315789475
73.0,8.0,-0.42787234042553207,-0.5748571428571431
74.0,8.0,-0.5252272727272728,-0.6703030303030303
75.0,8.0,0.19144578313253005,0.24493150684931503
76.0,8.0,0.21965116279069763,0.34380952380952373
77.0,8.0,-0.08241935483870973,-0.22488888888888892
78.0,8.0,-0.10016393442622958,-0.17276595744680862
79.0,8.0,0.04128571428571418,-0.039999999999999994
80.0,8.0,-0.22018181818181815,-0.900689655172414
81.0,8.0,0.1396153846153846,0.049655172413793
82.0,8.0,0.23738636363636362,0.2747368421052631
83.0,8.0,-0.11850000000000009,0.015714285714285767
84.0,8.0,-0.06523809523809528,-0.12489795918367354
85.0,8.0,0.1284415584415584,0.152
86.0,8.0,0.08068493150684926,0.152
87.0,8.0,0.10519999999999996,0.08133333333333326
88.0,8.0,0.10519999999999996,0.16484848484848486
89.0,8.0,0.1284415584415584,0.24493150684931503
90.0,8.0,0.1396153846153846,0.16484848484848486
91.0,8.0,0.1396153846153846,0.12507936507936504
92.0,8.0,-0.13745762711864418,-0.34439024390243916
93.0,8.0,-0.369591836734694,-0.8373333333333335
94.0,8.0,0.22862068965517238,0.3590697674418604
95.0,8.0,-0.0016417910447761041,0.015714285714285767
96.0,8.0,-0.11850000000000009,-0.08078431372549022
97.0,8.0,-0.016818181818181815,0.049655172413793
98.0,8.0,-0.24277777777777776,-1.5054545454545456
99.0,8.0,0.05478873239436611,-0.039999999999999994


==> pics/RAR_scatter/cifar100_resnet56_rate20_regression.txt <==
dataset,model,rate,a,b,r2
cifar100,resnet,20,1.7513032534095985,-0.05296158323766824,0.6909315627034978


==> pics/RAR_scatter/cifar100_resnet56_rate2_regression.txt <==
dataset,model,rate,a,b,r2
cifar100,resnet,2,1.0335074478911923,-0.0029515730045377095,0.9452922502628736


==> pics/RAR_scatter/cifar100_resnet56_rate4.txt <==
class,model,before,after
0.0,0.0,0.1515000000000001,0.19670731707317074
1.0,0.0,0.10684210526315796,0.16620253164556972
2.0,0.0,-0.4756521739130433,-0.21981481481481466
3.0,0.0,-0.6969999999999998,-0.7334210526315788
4.0,0.0,-0.19087719298245617,-0.1356896551724138
5.0,0.0,0.0701369863013699,0.03132352941176485
6.0,0.0,0.11844155844155851,0.05900000000000001
7.0,0.0,-0.028484848484848373,-0.11644067796610168
8.0,0.0,0.1515000000000001,0.15551282051282062
9.0,0.0,0.17219512195121953,0.19670731707317074
10.0,0.0,-0.5084444444444444,-0.4319565217391303
11.0,0.0,-0.6161904761904762,-0.7334210526315788
12.0,0.0,0.12974358974358982,0.1332894736842106
13.0,0.0,-0.1703448275862069,-0.2915686274509803
14.0,0.0,-0.1127868852459016,-0.1356896551724138
15.0,0.0,0.12974358974358982,0.09767123287671237
16.0,0.0,0.0017647058823530733,0.07225352112676059
17.0,0.0,0.1619753086419754,0.17662500000000012
18.0,0.0,-0.060624999999999915,-0.045555555555555474
19.0,0.0,-0.07746031746031738,-0.21981481481481466
20.0,0.0,0.1821686746987952,0.20638554216867472
21.0,0.0,0.1515000000000001,0.19670731707317074
22.0,0.0,0.0017647058823530733,-0.062419354838709605
23.0,0.0,0.11844155844155851,0.1217333333333334
24.0,0.0,0.1619753086419754,0.18679012345679025
25.0,0.0,-0.3575999999999999,-0.3173999999999999
26.0,0.0,-0.0948387096774193,-0.07983606557377043
27.0,0.0,-0.33098039215686265,-0.4637777777777776
28.0,0.0,0.0017647058823530733,0.10986486486486492
29.0,0.0,0.016231884057970998,-0.0978333333333333
30.0,0.0,-0.19087719298245617,-0.2667307692307691
31.0,0.0,-0.04430769230769221,-0.1762499999999998
32.0,0.0,-0.0948387096774193,-0.1356896551724138
33.0,0.0,0.04394366197183099,-0.045555555555555474
34.0,0.0,0.057222222222222244,0.04536231884057971
35.0,0.0,-0.2570370370370369,-0.4637777777777776
36.0,0.0,0.14075949367088617,0.1217333333333334
37.0,0.0,0.09493333333333338,0.05900000000000001
38.0,0.0,-0.060624999999999915,0.001969696969697089
39.0,0.0,0.24577777777777784,0.25147727272727277
40.0,0.0,0.030285714285714284,-0.013384615384615276
41.0,0.0,0.1821686746987952,0.18679012345679025
42.0,0.0,-0.04430769230769221,-0.029218749999999905
43.0,0.0,0.09493333333333338,0.1217333333333334
44.0,0.0,-0.5427272727272726,-0.6889743589743588
45.0,0.0,-0.21214285714285697,-0.07983606557377043
46.0,0.0,-0.4442553191489362,-0.3442857142857142
47.0,0.0,-0.1313333333333333,-0.2915686274509803
48.0,0.0,0.25406593406593414,0.27615384615384625
49.0,0.0,0.1821686746987952,0.14454545454545462
50.0,0.0,-0.38530612244897955,-0.37229166666666663
51.0,0.0,0.0017647058823530733,-0.013384615384615276
52.0,0.0,-0.028484848484848373,-0.062419354838709605
53.0,0.0,0.23730337078651692,0.29172043010752696
54.0,0.0,0.1821686746987952,0.16620253164556972
55.0,0.0,-0.6969999999999998,-0.882
56.0,0.0,0.2286363636363637,0.21583333333333335
57.0,0.0,0.14075949367088617,0.18679012345679025
58.0,0.0,0.14075949367088617,0.1217333333333334
59.0,0.0,-0.07746031746031738,0.001969696969697089
60.0,0.0,0.14075949367088617,0.17662500000000012
61.0,0.0,-0.0948387096774193,-0.1356896551724138
62.0,0.0,0.0701369863013699,0.14454545454545462
63.0,0.0,-0.04430769230769221,-0.11644067796610168
64.0,0.0,-0.38530612244897955,-0.6467499999999998
65.0,0.0,-0.21214285714285697,-0.5683333333333332
66.0,0.0,0.030285714285714284,0.08513888888888892
67.0,0.0,-0.30538461538461525,-0.3442857142857142
68.0,0.0,0.2621739130434783,0.2681111111111112
69.0,0.0,0.030285714285714284,0.07225352112676059
70.0,0.0,-0.0948387096774193,0.001969696969697089
71.0,0.0,0.11844155844155851,0.09767123287671237
72.0,0.0,-0.5084444444444444,-0.6467499999999998
73.0,0.0,-0.38530612244897955,-0.49704545454545446
74.0,0.0,-0.4756521739130433,-0.6889743589743588
75.0,0.0,0.1919047619047619,0.21583333333333335
76.0,0.0,0.21977011494252877,0.2250588235294118
77.0,0.0,-0.1703448275862069,-0.19763636363636344
78.0,0.0,-0.23418181818181802,-0.2667307692307691
79.0,0.0,0.04394366197183099,0.016865671641791175
80.0,0.0,-0.5084444444444444,-0.3442857142857142
81.0,0.0,0.11844155844155851,0.09767123287671237
82.0,0.0,0.2286363636363637,0.21583333333333335
83.0,0.0,-0.028484848484848373,-0.029218749999999905
84.0,0.0,-0.07746031746031738,-0.07983606557377043
85.0,0.0,0.1821686746987952,0.19670731707317074
86.0,0.0,0.057222222222222244,0.05900000000000001
87.0,0.0,0.1919047619047619,0.21583333333333335
88.0,0.0,0.12974358974358982,0.21583333333333335
89.0,0.0,0.1619753086419754,0.1332894736842106
90.0,0.0,0.1821686746987952,0.21583333333333335
91.0,0.0,0.0701369863013699,0.17662500000000012
92.0,0.0,-0.30538461538461525,-0.1356896551724138
93.0,0.0,-0.33098039215686265,-0.24283018867924513
94.0,0.0,0.24577777777777784,0.2250588235294118
95.0,0.0,0.0017647058823530733,0.05900000000000001
96.0,0.0,-0.013134328358208833,-0.029218749999999905
97.0,0.0,0.0701369863013699,0.08513888888888892
98.0,0.0,-0.2807547169811319,-0.2667307692307691
99.0,0.0,0.0017647058823530733,-0.013384615384615276
0.0,1.0,0.1933734939759036,0.2019512195121951
1.0,1.0,0.22151162790697676,0.22095238095238096
2.0,1.0,-0.2632075471698112,-0.30879999999999996
3.0,1.0,-0.594047619047619,-0.521860465116279
4.0,1.0,-0.07983870967741934,-0.02249999999999995
5.0,1.0,-0.06269841269841267,-0.07278688524590163
6.0,1.0,0.02971014492753618,0.07830985915492955
7.0,1.0,0.0007462686567165014,-0.09066666666666667
8.0,1.0,0.20297619047619048,0.2019512195121951
9.0,1.0,0.16312500000000008,0.17164556962025324
10.0,1.0,-0.31274509803921563,-0.12827586206896557
11.0,1.0,-0.521590909090909,-0.36333333333333334
12.0,1.0,0.16312500000000008,0.11567567567567569
13.0,1.0,-0.11583333333333334,-0.05548387096774191
14.0,1.0,-0.174561403508772,-0.10915254237288138
15.0,1.0,0.13051948051948056,-0.006769230769230707
16.0,1.0,0.02971014492753618,-0.006769230769230707
17.0,1.0,0.18353658536585363,0.19209876543209883
18.0,1.0,-0.02999999999999994,-0.05548387096774191
19.0,1.0,-0.21727272727272715,-0.2584615384615384
20.0,1.0,0.18353658536585363,0.18200000000000008
21.0,1.0,0.10733333333333335,0.11567567567567569
22.0,1.0,0.05704225352112673,0.037647058823529506
23.0,1.0,0.08287671232876713,0.15012987012987017
24.0,1.0,0.1933734939759036,0.23011764705882354
25.0,1.0,-0.11583333333333334,-0.16857142857142843
26.0,1.0,-0.15431034482758627,-0.12827586206896557
27.0,1.0,-0.3663265306122449,-0.1898181818181817
28.0,1.0,0.14166666666666672,0.18200000000000008
29.0,1.0,-0.046093749999999954,-0.09066666666666667
30.0,1.0,-0.15431034482758627,-0.006769230769230707
31.0,1.0,-0.09754098360655737,-0.05548387096774191
32.0,1.0,-0.014393939393939322,-0.03873015873015869
33.0,1.0,-0.06269841269841267,-0.09066666666666667
34.0,1.0,0.08287671232876713,-0.07278688524590163
35.0,1.0,-0.6737499999999998,-0.4226086956521738
36.0,1.0,0.10733333333333335,0.05159420289855068
37.0,1.0,0.10733333333333335,0.1274666666666667
38.0,1.0,-0.2874999999999999,-0.1898181818181817
39.0,1.0,0.22151162790697676,0.22095238095238096
40.0,1.0,-0.046093749999999954,-0.1898181818181817
41.0,1.0,0.1933734939759036,0.15012987012987017
42.0,1.0,0.09527027027027028,0.06514285714285711
43.0,1.0,0.08287671232876713,0.1274666666666667
44.0,1.0,-0.521590909090909,-0.48727272727272725
45.0,1.0,-0.2874999999999999,-0.12827586206896557
46.0,1.0,-0.424468085106383,-0.521860465116279
47.0,1.0,-0.2398148148148147,-0.3355102040816326
48.0,1.0,0.22151162790697676,0.26471910112359553
49.0,1.0,0.15253164556962032,0.1274666666666667
50.0,1.0,-0.521590909090909,-0.3355102040816326
51.0,1.0,0.02971014492753618,0.07830985915492955
52.0,1.0,-0.02999999999999994,-0.07278688524590163
53.0,1.0,0.20297619047619048,0.24781609195402302
54.0,1.0,0.1933734939759036,0.18200000000000008
55.0,1.0,-0.8597222222222223,-0.7686486486486486
56.0,1.0,0.18353658536585363,0.18200000000000008
57.0,1.0,0.10733333333333335,0.16102564102564107
58.0,1.0,0.13051948051948056,0.1274666666666667
59.0,1.0,0.01544117647058833,0.037647058823529506
60.0,1.0,0.24775280898876406,0.24781609195402302
61.0,1.0,-0.06269841269841267,-0.09066666666666667
62.0,1.0,0.09527027027027028,0.06514285714285711
63.0,1.0,-0.13474576271186445,0.008484848484848559
64.0,1.0,-0.4554347826086956,-0.9830303030303029
65.0,1.0,-0.2874999999999999,-0.45422222222222214
66.0,1.0,-0.046093749999999954,-0.006769230769230707
67.0,1.0,-0.594047619047619,-0.2584615384615384
68.0,1.0,0.2561111111111111,0.2728888888888889
69.0,1.0,0.10733333333333335,0.19209876543209883
70.0,1.0,0.09527027027027028,0.05159420289855068
71.0,1.0,0.13051948051948056,0.17164556962025324
72.0,1.0,-0.9128571428571429,-0.6779487179487178
73.0,1.0,-0.21727272727272715,-0.9247058823529409
74.0,1.0,-0.594047619047619,-0.7221052631578947
75.0,1.0,0.20297619047619048,0.13894736842105265
76.0,1.0,0.17345679012345686,0.24781609195402302
77.0,1.0,-0.06269841269841267,-0.14807017543859655
78.0,1.0,-0.11583333333333334,-0.16857142857142843
79.0,1.0,0.09527027027027028,0.0911111111111111
80.0,1.0,-0.2632075471698112,-0.48727272727272725
81.0,1.0,0.07013888888888888,0.05159420289855068
82.0,1.0,0.23045977011494254,0.19209876543209883
83.0,1.0,-0.19553571428571415,-0.14807017543859655
84.0,1.0,-0.014393939393939322,-0.07278688524590163
85.0,1.0,0.11907894736842109,0.15012987012987017
86.0,1.0,0.08287671232876713,0.05159420289855068
87.0,1.0,0.11907894736842109,0.16102564102564107
88.0,1.0,0.14166666666666672,0.07830985915492955
89.0,1.0,0.1933734939759036,0.23011764705882354
90.0,1.0,0.21235294117647058,0.18200000000000008
91.0,1.0,0.05704225352112673,0.037647058823529506
92.0,1.0,-0.2398148148148147,-0.23471698113207537
93.0,1.0,-0.33899999999999997,-0.36333333333333334
94.0,1.0,0.21235294117647058,0.22095238095238096
95.0,1.0,0.0007462686567165014,-0.006769230769230707
96.0,1.0,-0.06269841269841267,-0.09066666666666667
97.0,1.0,0.05704225352112673,0.10356164383561645
98.0,1.0,-0.33899999999999997,-0.45422222222222214
99.0,1.0,0.04357142857142853,-0.02249999999999995
0.0,2.0,0.1983333333333333,0.20734939759036136
1.0,2.0,0.16864197530864203,0.177625
2.0,2.0,-0.4029166666666667,-0.4952272727272728
3.0,2.0,-0.642439024390244,-0.43021739130434783
4.0,2.0,-0.18140350877192993,-0.15421052631578963
5.0,2.0,0.037999999999999944,-0.012153846153846182
6.0,2.0,0.15825000000000006,0.11094594594594588
7.0,2.0,0.09,-0.11508474576271199
8.0,2.0,0.2169767441860465,0.21678571428571422
9.0,2.0,0.1475949367088608,0.12279999999999995
10.0,2.0,-0.29499999999999993,-0.2651923076923077
11.0,2.0,-0.5304545454545454,-0.6046341463414636
12.0,2.0,0.10213333333333334,0.08624999999999991
13.0,2.0,-0.08612903225806452,-0.07852459016393451
14.0,2.0,-0.08612903225806452,-0.09650000000000011
15.0,2.0,-0.00507462686567158,-0.06112903225806459
16.0,2.0,0.09,0.11094594594594588
17.0,2.0,0.1366666666666667,0.1976829268292682
18.0,2.0,-0.08612903225806452,0.04652173913043465
19.0,2.0,-0.20249999999999987,-0.09650000000000011
20.0,2.0,0.178780487804878,0.1672151898734177
21.0,2.0,0.1366666666666667,0.1672151898734177
22.0,2.0,-0.05218749999999998,-0.15421052631578963
23.0,2.0,0.0647222222222222,0.14558441558441554
24.0,2.0,0.15825000000000006,0.1877777777777778
25.0,2.0,-0.12233333333333338,-0.19618181818181815
26.0,2.0,-0.10393442622950821,-0.09650000000000011
27.0,2.0,-0.24703703703703694,-0.4620000000000001
28.0,2.0,0.1475949367088608,0.14558441558441554
29.0,2.0,-0.00507462686567158,-0.09650000000000011
30.0,2.0,-0.20249999999999987,-0.2651923076923077
31.0,2.0,-0.18140350877192993,-0.027968750000000042
32.0,2.0,-0.05218749999999998,-0.027968750000000042
33.0,2.0,-0.03599999999999996,-0.09650000000000011
34.0,2.0,0.1366666666666667,0.07338028169014074
35.0,2.0,-0.7266666666666666,-0.4620000000000001
36.0,2.0,0.12545454545454549,0.12279999999999995
37.0,2.0,0.02405797101449268,0.03250000000000001
38.0,2.0,-0.12233333333333338,-0.11508474576271199
39.0,2.0,0.2169767441860465,0.20734939759036136
40.0,2.0,-0.06888888888888887,0.0031818181818181676
41.0,2.0,0.18867469879518067,0.1672151898734177
42.0,2.0,0.09,-0.044285714285714345
43.0,2.0,0.0647222222222222,0.08624999999999991
44.0,2.0,-0.642439024390244,-1.2686206896551726
45.0,2.0,-0.270566037735849,-0.09650000000000011
46.0,2.0,-0.4639130434782608,-0.39978723404255334
47.0,2.0,-0.10393442622950821,-0.19618181818181815
48.0,2.0,0.2759139784946237,0.26078651685393256
49.0,2.0,0.16864197530864203,0.14558441558441554
50.0,2.0,-0.29499999999999993,-0.29000000000000004
51.0,2.0,0.00970588235294125,0.07338028169014074
52.0,2.0,-0.00507462686567158,-0.06112903225806459
53.0,2.0,0.178780487804878,0.22599999999999992
54.0,2.0,0.1475949367088608,0.177625
55.0,2.0,-0.642439024390244,-0.4952272727272728
56.0,2.0,0.1983333333333333,0.1877777777777778
57.0,2.0,0.10213333333333334,0.11094594594594588
58.0,2.0,0.16864197530864203,0.14558441558441554
59.0,2.0,-0.12233333333333338,0.060142857142857026
60.0,2.0,0.22597701149425287,0.1976829268292682
61.0,2.0,-0.18140350877192993,-0.09650000000000011
62.0,2.0,0.00970588235294125,0.01805970149253731
63.0,2.0,-0.10393442622950821,-0.06112903225806459
64.0,2.0,-0.566046511627907,-0.7781081081081083
65.0,2.0,-0.43276595744680857,-0.39978723404255334
66.0,2.0,0.02405797101449268,0.03250000000000001
67.0,2.0,-0.270566037735849,-0.11508474576271199
68.0,2.0,0.26,0.26899999999999996
69.0,2.0,0.12545454545454549,0.1672151898734177
70.0,2.0,-0.08612903225806452,-0.19618181818181815
71.0,2.0,0.1475949367088608,0.13434210526315785
72.0,2.0,-0.6033333333333334,-0.5664285714285716
73.0,2.0,-0.24703703703703694,-0.29000000000000004
74.0,2.0,-0.3203921568627451,-0.4620000000000001
75.0,2.0,0.20776470588235293,0.21678571428571422
76.0,2.0,0.22597701149425287,0.26899999999999996
77.0,2.0,-0.08612903225806452,-0.15421052631578963
78.0,2.0,-0.06888888888888887,-0.21833333333333332
79.0,2.0,0.05154929577464784,0.07338028169014074
80.0,2.0,-0.37428571428571433,-0.5664285714285716
81.0,2.0,0.05154929577464784,0.03250000000000001
82.0,2.0,0.2517777777777778,0.27703296703296704
83.0,2.0,-0.10393442622950821,-0.15421052631578963
84.0,2.0,-0.06888888888888887,-0.07852459016393451
85.0,2.0,0.20776470588235293,0.1672151898734177
86.0,2.0,0.02405797101449268,0.04652173913043465
87.0,2.0,0.11394736842105264,0.15653846153846152
88.0,2.0,0.11394736842105264,0.12279999999999995
89.0,2.0,0.1475949367088608,0.12279999999999995
90.0,2.0,0.11394736842105264,0.15653846153846152
91.0,2.0,0.1366666666666667,0.12279999999999995
92.0,2.0,-0.16103448275862076,0.0031818181818181676
93.0,2.0,-0.24703703703703694,-0.3158000000000001
94.0,2.0,0.22597701149425287,0.26078651685393256
95.0,2.0,0.0647222222222222,0.03250000000000001
96.0,2.0,-0.16103448275862076,-0.09650000000000011
97.0,2.0,0.05154929577464784,0.07338028169014074
98.0,2.0,-0.37428571428571433,-0.5300000000000001
99.0,2.0,-0.00507462686567158,-0.012153846153846182
0.0,3.0,0.19892857142857134,0.17600000000000005
1.0,3.0,0.16925925925925925,0.20578313253012043
2.0,3.0,-0.22345454545454546,-0.17714285714285705
3.0,3.0,-0.4953333333333334,-0.43304347826086953
4.0,3.0,-0.43170212765957466,-0.2676923076923077
5.0,3.0,0.010441176470588228,-0.046349206349206355
6.0,3.0,0.05225352112676044,0.12106666666666666
7.0,3.0,0.010441176470588228,-0.046349206349206355
8.0,3.0,0.23534090909090905,0.20578313253012043
9.0,3.0,0.16925925925925925,0.1438961038961039
10.0,3.0,-0.22345454545454546,-0.3184
11.0,3.0,-0.5648837209302328,-0.6078048780487806
12.0,3.0,0.11460526315789468,0.0844444444444444
13.0,3.0,-0.06809523809523817,-0.06322580645161292
14.0,3.0,-0.16017241379310362,-0.06322580645161292
15.0,3.0,0.010441176470588228,0.07154929577464783
16.0,3.0,0.07821917808219168,0.09698630136986298
17.0,3.0,0.13730769230769227,0.1548717948717949
18.0,3.0,-0.10311475409836077,-0.08065573770491807
19.0,3.0,-0.06809523809523817,-0.08065573770491807
20.0,3.0,0.2083529411764705,0.20578313253012043
21.0,3.0,0.21755813953488365,0.1861728395061729
22.0,3.0,-0.03523076923076928,-0.029999999999999992
23.0,3.0,0.1482278481012658,0.1438961038961039
24.0,3.0,0.18927710843373483,0.1548717948717949
25.0,3.0,-0.06809523809523817,-0.15649122807017554
26.0,3.0,-0.10311475409836077,0.016119402985074673
27.0,3.0,-0.40187500000000015,-0.4025531914893618
28.0,3.0,0.0906756756756756,0.16556962025316457
29.0,3.0,-0.019545454545454578,-0.06322580645161292
30.0,3.0,-0.10311475409836077,-0.09866666666666672
31.0,3.0,-0.10311475409836077,-0.15649122807017554
32.0,3.0,-0.14050847457627133,-0.17714285714285705
33.0,3.0,-0.08532258064516138,-0.09866666666666672
34.0,3.0,0.05225352112676044,0.044637681159420205
35.0,3.0,-0.2940384615384616,-0.5695238095238097
36.0,3.0,0.11460526315789468,0.044637681159420205
37.0,3.0,0.06541666666666655,0.044637681159420205
38.0,3.0,-0.10311475409836077,-0.19854545454545447
39.0,3.0,0.1482278481012658,0.20578313253012043
40.0,3.0,-0.03523076923076928,-0.06322580645161292
41.0,3.0,0.2083529411764705,0.17600000000000005
42.0,3.0,-0.019545454545454578,0.030588235294117704
43.0,3.0,0.12610389610389605,0.13263157894736843
44.0,3.0,-0.8186486486486488,-0.7816216216216216
45.0,3.0,-0.16017241379310362,-0.17714285714285705
46.0,3.0,-0.269622641509434,-0.24377358490566034
47.0,3.0,-0.22345454545454546,-0.17714285714285705
48.0,3.0,0.2523333333333333,0.2593258426966292
49.0,3.0,0.12610389610389605,0.09698630136986298
50.0,3.0,-0.43170212765957466,-0.2676923076923077
51.0,3.0,0.07821917808219168,0.030588235294117704
52.0,3.0,-0.14050847457627133,-0.19854545454545447
53.0,3.0,0.19892857142857134,0.2509090909090909
54.0,3.0,0.1793902439024389,0.1960975609756097
55.0,3.0,-0.7253846153846155,-0.6078048780487806
56.0,3.0,0.18927710843373483,0.1861728395061729
57.0,3.0,0.0906756756756756,0.16556962025316457
58.0,3.0,0.11460526315789468,0.1861728395061729
59.0,3.0,-0.06809523809523817,-0.029999999999999992
60.0,3.0,0.18927710843373483,0.2509090909090909
61.0,3.0,-0.05140625000000006,-0.046349206349206355
62.0,3.0,0.06541666666666655,0.05828571428571421
63.0,3.0,-0.05140625000000006,0.0012121212121212468
64.0,3.0,-0.4628260869565218,-0.46488888888888885
65.0,3.0,-0.3458000000000001,-0.29254901960784313
66.0,3.0,0.038714285714285576,0.044637681159420205
67.0,3.0,-0.22345454545454546,-0.4025531914893618
68.0,3.0,0.2605494505494505,0.2509090909090909
69.0,3.0,0.16925925925925925,0.16556962025316457
70.0,3.0,-0.004328358208955244,0.07154929577464783
71.0,3.0,0.12610389610389605,0.1438961038961039
72.0,3.0,-0.9225714285714288,-0.8834285714285716
73.0,3.0,-0.22345454545454546,-0.4025531914893618
74.0,3.0,-0.43170212765957466,-0.6479999999999999
75.0,3.0,0.22655172413793098,0.23348837209302323
76.0,3.0,0.2083529411764705,0.24229885057471262
77.0,3.0,0.02478260869565202,-0.13655172413793112
78.0,3.0,-0.16017241379310362,-0.22074074074074068
79.0,3.0,0.06541666666666655,0.030588235294117704
80.0,3.0,-0.3732653061224491,-0.46488888888888885
81.0,3.0,0.038714285714285576,0.0844444444444444
82.0,3.0,0.22655172413793098,0.1960975609756097
83.0,3.0,-0.10311475409836077,-0.09866666666666672
84.0,3.0,-0.05140625000000006,-0.046349206349206355
85.0,3.0,0.2083529411764705,0.2152380952380952
86.0,3.0,0.02478260869565202,0.030588235294117704
87.0,3.0,0.10279999999999993,0.10918918918918917
88.0,3.0,0.12610389610389605,0.17600000000000005
89.0,3.0,0.1793902439024389,0.1438961038961039
90.0,3.0,0.12610389610389605,0.1548717948717949
91.0,3.0,0.12610389610389605,0.13263157894736843
92.0,3.0,-0.24611111111111114,-0.19854545454545447
93.0,3.0,-0.269622641509434,-0.43304347826086953
94.0,3.0,0.22655172413793098,0.24229885057471262
95.0,3.0,-0.10311475409836077,-0.029999999999999992
96.0,3.0,-0.08532258064516138,-0.1172881355932204
97.0,3.0,0.010441176470588228,0.0012121212121212468
98.0,3.0,-0.6021428571428573,-0.6078048780487806
99.0,3.0,0.010441176470588228,-0.08065573770491807
0.0,4.0,0.15562500000000007,0.19134146341463407
1.0,4.0,0.1762195121951219,0.2010843373493975
2.0,4.0,-0.25092592592592583,-0.08704918032786892
3.0,4.0,-0.4072916666666667,-0.44152173913043474
4.0,4.0,-0.2990384615384615,-0.2511320754716981
5.0,4.0,0.02101449275362313,-0.06951612903225811
6.0,4.0,0.12272727272727277,0.12749999999999997
7.0,4.0,-0.00820895522388052,-0.05253968253968257
8.0,4.0,0.18614457831325298,0.13883116883116883
9.0,4.0,0.18614457831325298,0.18135802469135806
10.0,4.0,-0.351,-0.16333333333333347
11.0,4.0,-0.4072916666666667,-0.44152173913043474
12.0,4.0,0.13397435897435903,0.16063291139240507
13.0,4.0,-0.1850877192982457,-0.05253968253968257
14.0,4.0,-0.02348484848484842,-0.08704918032786892
15.0,4.0,0.02101449275362313,0.06605633802816893
16.0,4.0,0.04859154929577462,0.11586666666666663
17.0,4.0,0.15562500000000007,0.16063291139240507
18.0,4.0,0.02101449275362313,-0.036093750000000015
19.0,4.0,-0.10737704918032788,-0.12389830508474586
20.0,4.0,0.1762195121951219,0.2010843373493975
21.0,4.0,0.20529411764705882,0.14987179487179486
22.0,4.0,0.02101449275362313,0.038985507246376706
23.0,4.0,0.07465753424657534,0.12749999999999997
24.0,4.0,0.13397435897435903,0.13883116883116883
25.0,4.0,-0.10737704918032788,-0.08704918032786892
26.0,4.0,-0.00820895522388052,-0.020153846153846154
27.0,4.0,-0.4072916666666667,-0.44152173913043474
28.0,4.0,0.15562500000000007,0.12749999999999997
29.0,4.0,-0.05546874999999996,-0.10516666666666674
30.0,4.0,-0.02348484848484842,-0.036093750000000015
31.0,4.0,-0.16465517241379315,-0.10516666666666674
32.0,4.0,-0.12583333333333335,-0.08704918032786892
33.0,4.0,-0.00820895522388052,-0.12389830508474586
34.0,4.0,0.07465753424657534,-0.05253968253968257
35.0,4.0,-0.351,-0.2751923076923077
36.0,4.0,0.12272727272727277,0.11586666666666663
37.0,4.0,0.07465753424657534,0.10391891891891887
38.0,4.0,-0.0722222222222222,-0.12389830508474586
39.0,4.0,0.15562500000000007,0.19134146341463407
40.0,4.0,-0.03923076923076918,-0.004696969696969684
41.0,4.0,0.16604938271604944,0.13883116883116883
42.0,4.0,0.09933333333333334,0.06605633802816893
43.0,4.0,0.034999999999999955,0.05271428571428562
44.0,4.0,-0.732051282051282,-1.1390322580645162
45.0,4.0,-0.14491525423728818,-0.16333333333333347
46.0,4.0,-0.43723404255319154,-0.542093023255814
47.0,4.0,-0.16465517241379315,-0.18410714285714277
48.0,4.0,0.23238636363636364,0.2632222222222222
49.0,4.0,0.1762195121951219,0.18135802469135806
50.0,4.0,-0.351,-0.2751923076923077
51.0,4.0,-0.0722222222222222,0.024852941176470626
52.0,4.0,-0.0722222222222222,-0.036093750000000015
53.0,4.0,0.22356321839080462,0.2464772727272727
54.0,4.0,0.13397435897435903,0.2010843373493975
55.0,4.0,-0.5709302325581396,-0.44152173913043474
56.0,4.0,0.1762195121951219,0.18135802469135806
57.0,4.0,0.09933333333333334,0.11586666666666663
58.0,4.0,0.13397435897435903,0.10391891891891887
59.0,4.0,-0.0722222222222222,-0.05253968253968257
60.0,4.0,0.14493670886075954,0.19134146341463407
61.0,4.0,-0.08951612903225806,-0.12389830508474586
62.0,4.0,0.11118421052631582,0.17112500000000003
63.0,4.0,-0.16465517241379315,-0.020153846153846154
64.0,4.0,-0.4072916666666667,-0.8945714285714288
65.0,4.0,-0.22818181818181807,-0.38145833333333345
66.0,4.0,0.04859154929577462,0.05271428571428562
67.0,4.0,-0.22818181818181807,-0.41085106382978737
68.0,4.0,0.2410112359550562,0.2632222222222222
69.0,4.0,0.15562500000000007,0.19134146341463407
70.0,4.0,0.034999999999999955,0.038985507246376706
71.0,4.0,0.09933333333333334,0.11586666666666663
72.0,4.0,-0.732051282051282,-0.542093023255814
73.0,4.0,-0.3245098039215686,-0.47355555555555556
74.0,4.0,-0.6083333333333334,-0.745
75.0,4.0,0.1958333333333333,0.16063291139240507
76.0,4.0,0.23238636363636364,0.22895348837209298
77.0,4.0,-0.1850877192982457,-0.12389830508474586
78.0,4.0,-0.08951612903225806,-0.05253968253968257
79.0,4.0,0.02101449275362313,-0.004696969696969684
80.0,4.0,-0.4684782608695651,-0.542093023255814
81.0,4.0,0.02101449275362313,0.024852941176470626
82.0,4.0,0.21453488372093024,0.21059523809523803
83.0,4.0,-0.12583333333333335,-0.22796296296296292
84.0,4.0,-0.02348484848484842,-0.004696969696969684
85.0,4.0,0.14493670886075954,0.19134146341463407
86.0,4.0,0.034999999999999955,0.06605633802816893
87.0,4.0,0.15562500000000007,0.14987179487179486
88.0,4.0,0.034999999999999955,0.05271428571428562
89.0,4.0,0.18614457831325298,0.11586666666666663
90.0,4.0,0.1762195121951219,0.16063291139240507
91.0,4.0,0.12272727272727277,0.0916438356164383
92.0,4.0,-0.16465517241379315,-0.2751923076923077
93.0,4.0,-0.20624999999999988,-0.2751923076923077
94.0,4.0,0.2576923076923077,0.23781609195402295
95.0,4.0,-0.05546874999999996,-0.036093750000000015
96.0,4.0,-0.20624999999999988,-0.08704918032786892
97.0,4.0,0.06180555555555554,0.05271428571428562
98.0,4.0,-0.3245098039215686,-0.44152173913043474
99.0,4.0,-0.03923076923076918,-0.08704918032786892
0.0,5.0,0.1780487804878048,0.24333333333333335
1.0,5.0,0.19761904761904753,0.17712500000000006
2.0,5.0,-0.32156862745098047,-0.0971666666666667
3.0,5.0,-0.4977777777777778,-0.5309302325581395
4.0,5.0,-0.2961538461538462,-0.2907843137254902
5.0,5.0,0.03714285714285702,0.04594202898550718
6.0,5.0,0.03714285714285702,0.05957142857142852
7.0,5.0,-0.02121212121212123,-0.028593749999999973
8.0,5.0,0.19761904761904753,0.20686746987951804
9.0,5.0,0.1575,0.13381578947368422
10.0,5.0,-0.22545454545454544,-0.24207547169811314
11.0,5.0,-0.5318181818181819,-0.43108695652173906
12.0,5.0,0.1575,0.15602564102564107
13.0,5.0,-0.16206896551724154,-0.24207547169811314
14.0,5.0,-0.24814814814814815,-0.24207547169811314
15.0,5.0,0.03714285714285702,0.03191176470588243
16.0,5.0,0.05070422535211257,0.03191176470588243
17.0,5.0,0.1780487804878048,0.21630952380952378
18.0,5.0,-0.05312500000000005,-0.0971666666666667
19.0,5.0,-0.05312500000000005,-0.15491228070175447
20.0,5.0,0.20705882352941168,0.20686746987951804
21.0,5.0,0.1780487804878048,0.19719512195121947
22.0,5.0,-0.02121212121212123,-0.012769230769230729
23.0,5.0,0.0638888888888888,0.1450649350649351
24.0,5.0,0.14683544303797466,0.17712500000000006
25.0,5.0,-0.14237288135593235,-0.17553571428571416
26.0,5.0,-0.14237288135593235,-0.04492063492063491
27.0,5.0,-0.3480000000000001,-0.6056097560975611
28.0,5.0,0.12467532467532463,0.1104054054054054
29.0,5.0,-0.036923076923076954,-0.04492063492063491
30.0,5.0,-0.12333333333333345,-0.15491228070175447
31.0,5.0,-0.12333333333333345,-0.11576271186440683
32.0,5.0,-0.0698412698412699,-0.11576271186440683
33.0,5.0,-0.0698412698412699,-0.04492063492063491
34.0,5.0,0.03714285714285702,0.05957142857142852
35.0,5.0,-0.32156862745098047,-0.4006382978723405
36.0,5.0,0.11315789473684205,0.09821917808219176
37.0,5.0,0.008823529411764713,0.0025757575757576283
38.0,5.0,-0.37551020408163277,-0.24207547169811314
39.0,5.0,0.18795180722891558,0.20686746987951804
40.0,5.0,-0.036923076923076954,-0.04492063492063491
41.0,5.0,0.18795180722891558,0.15602564102564107
42.0,5.0,0.14683544303797466,0.07281690140845067
43.0,5.0,0.07671232876712321,0.07281690140845067
44.0,5.0,-0.43404255319148954,-0.5673809523809524
45.0,5.0,-0.16206896551724154,-0.11576271186440683
46.0,5.0,-0.27169811320754716,-0.5309302325581395
47.0,5.0,-0.036923076923076954,-0.2907843137254902
48.0,5.0,0.2752688172043011,0.2685555555555556
49.0,5.0,0.14683544303797466,0.15602564102564107
50.0,5.0,-0.5318181818181819,-0.2907843137254902
51.0,5.0,0.008823529411764713,0.08569444444444442
52.0,5.0,-0.05312500000000005,0.0025757575757576283
53.0,5.0,0.23409090909090904,0.23453488372093023
54.0,5.0,0.19761904761904753,0.1667088607594937
55.0,5.0,-0.8216216216216218,-0.7791891891891892
56.0,5.0,0.16790123456790124,0.17712500000000006
57.0,5.0,0.11315789473684205,0.15602564102564107
58.0,5.0,0.14683544303797466,0.1667088607594937
59.0,5.0,-0.02121212121212123,0.1104054054054054
60.0,5.0,0.24269662921348312,0.21630952380952378
61.0,5.0,-0.16206896551724154,-0.15491228070175447
62.0,5.0,0.07671232876712321,0.017462686567164244
63.0,5.0,-0.14237288135593235,-0.07918032786885247
64.0,5.0,-0.5674418604651164,-0.8286111111111112
65.0,5.0,-0.27169811320754716,-0.24207547169811314
66.0,5.0,0.0638888888888888,0.13381578947368422
67.0,5.0,-0.46521739130434786,-0.43108695652173906
68.0,5.0,0.25111111111111106,0.2603370786516854
69.0,5.0,0.05070422535211257,0.09821917808219176
70.0,5.0,-0.05312500000000005,0.07281690140845067
71.0,5.0,0.13589743589743586,0.08569444444444442
72.0,5.0,-0.9257142857142859,-0.7791891891891892
73.0,5.0,-0.18245614035087737,-0.43108695652173906
74.0,5.0,-0.3480000000000001,-0.4961363636363636
75.0,5.0,0.20705882352941168,0.1667088607594937
76.0,5.0,0.23409090909090904,0.2519318181818182
77.0,5.0,-0.18245614035087737,-0.21907407407407398
78.0,5.0,-0.12333333333333345,-0.13500000000000006
79.0,5.0,0.13589743589743586,0.04594202898550718
80.0,5.0,-0.3480000000000001,-0.46288888888888885
81.0,5.0,0.008823529411764713,0.09821917808219176
82.0,5.0,0.20705882352941168,0.19719512195121947
83.0,5.0,-0.12333333333333345,-0.07918032786885247
84.0,5.0,-0.02121212121212123,-0.04492063492063491
85.0,5.0,0.11315789473684205,0.15602564102564107
86.0,5.0,-0.08709677419354847,0.03191176470588243
87.0,5.0,0.13589743589743586,0.15602564102564107
88.0,5.0,0.07671232876712321,0.017462686567164244
89.0,5.0,0.1780487804878048,0.19719512195121947
90.0,5.0,0.1780487804878048,0.1667088607594937
91.0,5.0,0.14683544303797466,0.19719512195121947
92.0,5.0,-0.12333333333333345,-0.1969090909090908
93.0,5.0,-0.24814814814814815,-0.24207547169811314
94.0,5.0,0.25111111111111106,0.2685555555555556
95.0,5.0,0.07671232876712321,0.017462686567164244
96.0,5.0,-0.0698412698412699,-0.0971666666666667
97.0,5.0,0.03714285714285702,0.03191176470588243
98.0,5.0,-0.32156862745098047,-0.4006382978723405
99.0,5.0,-0.0059701492537313485,-0.0971666666666667
0.0,6.0,0.1955952380952381,0.2385057471264368
1.0,6.0,0.18590361445783132,0.2113095238095238
2.0,6.0,-0.25129629629629613,-0.3802083333333333
3.0,6.0,-0.40770833333333334,-0.3520408163265306
4.0,6.0,-0.27490566037735836,-0.14224137931034486
5.0,6.0,-0.008507462686567055,-0.003787878787878707
6.0,6.0,0.08689189189189192,0.13961038961038966
7.0,6.0,-0.03953846153846145,-0.16228070175438603
8.0,6.0,0.1337179487179488,0.1613924050632912
9.0,6.0,0.110921052631579,0.18209876543209885
10.0,6.0,-0.27490566037735836,-0.27403846153846145
11.0,6.0,-0.5356818181818181,-0.5406976744186046
12.0,6.0,0.14468354430379754,0.1166666666666667
13.0,6.0,-0.07253968253968247,-0.18303571428571414
14.0,6.0,-0.10770491803278685,-0.16228070175438603
15.0,6.0,0.08689189189189192,0.0798611111111111
16.0,6.0,0.006323529411764825,-0.003787878787878707
17.0,6.0,0.1955952380952381,0.20180722891566263
18.0,6.0,-0.07253968253968247,-0.05158730158730154
19.0,6.0,0.006323529411764825,-0.06854838709677416
20.0,6.0,0.1955952380952381,0.2113095238095238
21.0,6.0,0.14468354430379754,0.1920731707317073
22.0,6.0,-0.02378787878787869,-0.10416666666666667
23.0,6.0,0.14468354430379754,0.09246575342465754
24.0,6.0,0.14468354430379754,0.17187500000000008
25.0,6.0,-0.18543859649122812,-0.3520408163265306
26.0,6.0,-0.16500000000000004,-0.05158730158730154
27.0,6.0,-0.40770833333333334,-0.4095744680851064
28.0,6.0,0.12246753246753253,0.09246575342465754
29.0,6.0,-0.03953846153846145,-0.06854838709677416
30.0,6.0,-0.03953846153846145,-0.08606557377049179
31.0,6.0,-0.0898387096774193,-0.18303571428571414
32.0,6.0,-0.0898387096774193,-0.08606557377049179
33.0,6.0,-0.0898387096774193,-0.06854838709677416
34.0,6.0,0.006323529411764825,-0.06854838709677416
35.0,6.0,-0.32490196078431366,-0.3802083333333333
36.0,6.0,0.04830985915492957,0.0669014084507042
37.0,6.0,0.04830985915492957,0.02573529411764716
38.0,6.0,-0.12616666666666665,-0.10416666666666667
39.0,6.0,0.21430232558139536,0.22058823529411764
40.0,6.0,-0.0898387096774193,-0.019230769230769162
41.0,6.0,0.1955952380952381,0.17187500000000008
42.0,6.0,0.0347142857142857,0.03985507246376807
43.0,6.0,0.08689189189189192,0.1166666666666667
44.0,6.0,-0.5015555555555554,-0.6987179487179486
45.0,6.0,-0.0898387096774193,-0.20454545454545442
46.0,6.0,-0.37897959183673463,-0.4402173913043477
47.0,6.0,-0.16500000000000004,-0.3520408163265306
48.0,6.0,0.2887368421052632,0.2952127659574468
49.0,6.0,0.16580246913580257,0.12828947368421056
50.0,6.0,-0.46891304347826074,-0.3802083333333333
51.0,6.0,0.006323529411764825,0.05357142857142854
52.0,6.0,-0.07253968253968247,-0.019230769230769162
53.0,6.0,0.23215909090909095,0.22058823529411764
54.0,6.0,0.17597560975609755,0.18209876543209885
55.0,6.0,-0.8262162162162161,-1.4537037037037035
56.0,6.0,0.18590361445783132,0.1920731707317073
57.0,6.0,0.07438356164383564,0.13961038961038966
58.0,6.0,0.14468354430379754,0.1506410256410257
59.0,6.0,-0.12616666666666665,0.03985507246376807
60.0,6.0,0.1955952380952381,0.26388888888888895
61.0,6.0,-0.03953846153846145,0.05357142857142854
62.0,6.0,0.07438356164383564,0.02573529411764716
63.0,6.0,0.006323529411764825,-0.019230769230769162
64.0,6.0,-0.40770833333333334,-0.7434210526315789
65.0,6.0,-0.22854545454545439,-0.2990196078431372
66.0,6.0,0.04830985915492957,0.1166666666666667
67.0,6.0,-0.32490196078431366,-0.2499999999999999
68.0,6.0,0.2492222222222223,0.2296511627906977
69.0,6.0,0.18590361445783132,0.18209876543209885
70.0,6.0,0.020724637681159393,0.01119402985074636
71.0,6.0,0.14468354430379754,0.20180722891566263
72.0,6.0,-0.6480487804878049,-0.47222222222222215
73.0,6.0,-0.2994230769230768,-0.4095744680851064
74.0,6.0,-0.37897959183673463,-0.6987179487179486
75.0,6.0,0.21430232558139536,0.2385057471264368
76.0,6.0,0.21430232558139536,0.2296511627906977
77.0,6.0,-0.10770491803278685,-0.10416666666666667
78.0,6.0,-0.10770491803278685,-0.08606557377049179
79.0,6.0,0.07438356164383564,0.09246575342465754
80.0,6.0,-0.6088095238095238,-0.7905405405405405
81.0,6.0,0.006323529411764825,0.05357142857142854
82.0,6.0,0.22333333333333336,0.2296511627906977
83.0,6.0,-0.05578124999999993,-0.05158730158730154
84.0,6.0,-0.03953846153846145,0.02573529411764716
85.0,6.0,0.1553750000000001,0.1920731707317073
86.0,6.0,-0.03953846153846145,-0.035156249999999944
87.0,6.0,0.12246753246753253,0.12828947368421056
88.0,6.0,0.12246753246753253,0.13961038961038966
89.0,6.0,0.18590361445783132,0.17187500000000008
90.0,6.0,0.14468354430379754,0.1166666666666667
91.0,6.0,0.110921052631579,0.13961038961038966
92.0,6.0,-0.4376595744680851,-0.2499999999999999
93.0,6.0,-0.22854545454545439,-0.2499999999999999
94.0,6.0,0.2050588235294118,0.2556179775280899
95.0,6.0,-0.0898387096774193,-0.08606557377049179
96.0,6.0,-0.10770491803278685,-0.12288135593220341
97.0,6.0,0.0347142857142857,0.01119402985074636
98.0,6.0,-0.27490566037735836,-0.3802083333333333
99.0,6.0,0.006323529411764825,-0.05158730158730154
0.0,7.0,0.18952380952380954,0.23779069767441863
1.0,7.0,0.17975903614457833,0.23779069767441863
2.0,7.0,-0.23781818181818165,-0.04047619047619042
3.0,7.0,-0.38938775510204077,-0.45666666666666655
4.0,7.0,-0.23781818181818165,-0.260576923076923
5.0,7.0,0.027428571428571424,0.02164179104477622
6.0,7.0,0.05444444444444446,0.10205479452054796
7.0,7.0,0.013333333333333313,-0.008461538461538383
8.0,7.0,0.18952380952380954,0.21024096385542168
9.0,7.0,0.17975903614457833,0.1806250000000001
10.0,7.0,-0.11606557377049176,-0.21388888888888877
11.0,7.0,-0.5128888888888887,-1.185
12.0,7.0,0.08000000000000004,0.02164179104477622
13.0,7.0,-0.0980645161290322,-0.0925
14.0,7.0,-0.06374999999999992,-0.05725806451612899
15.0,7.0,0.05444444444444446,0.13750000000000004
16.0,7.0,0.09226666666666672,0.11418918918918922
17.0,7.0,0.1490000000000001,0.14870129870129875
18.0,7.0,-0.13466666666666666,0.006818181818181908
19.0,7.0,-0.031515151515151406,-0.21388888888888877
20.0,7.0,0.1990588235294118,0.21024096385542168
21.0,7.0,0.20837209302325585,0.23779069767441863
22.0,7.0,0.013333333333333313,-0.024218749999999935
23.0,7.0,0.12717948717948727,0.08958333333333333
24.0,7.0,0.18952380952380954,0.19074074074074082
25.0,7.0,-0.2607407407407406,-0.1301724137931035
26.0,7.0,-0.06374999999999992,-0.024218749999999935
27.0,7.0,-0.4183333333333333,-0.28529411764705875
28.0,7.0,0.10421052631578953,0.04999999999999997
29.0,7.0,-0.0980645161290322,-0.0745901639344262
30.0,7.0,-0.15389830508474575,-0.0925
31.0,7.0,-0.11606557377049176,-0.05725806451612899
32.0,7.0,-0.11606557377049176,-0.21388888888888877
33.0,7.0,-0.0980645161290322,-0.17053571428571412
34.0,7.0,0.10421052631578953,-0.008461538461538383
35.0,7.0,-0.6604878048780488,-0.7716216216216215
36.0,7.0,0.08000000000000004,0.04999999999999997
37.0,7.0,0.013333333333333313,0.14870129870129875
38.0,7.0,-0.19438596491228075,-0.0925
39.0,7.0,0.16975609756097562,0.19074074074074082
40.0,7.0,-0.04738461538461529,-0.008461538461538383
41.0,7.0,0.12717948717948727,0.13750000000000004
42.0,7.0,0.027428571428571424,-0.008461538461538383
43.0,7.0,0.09226666666666672,0.08958333333333333
44.0,7.0,-0.3092307692307691,-0.45666666666666655
45.0,7.0,-0.031515151515151406,-0.05725806451612899
46.0,7.0,-0.21571428571428553,-0.365625
47.0,7.0,-0.0980645161290322,-0.15000000000000005
48.0,7.0,0.2263636363636364,0.2634831460674158
49.0,7.0,0.11584415584415592,0.07676056338028169
50.0,7.0,-0.4183333333333333,-0.28529411764705875
51.0,7.0,-0.031515151515151406,0.06357142857142856
52.0,7.0,-0.0980645161290322,0.07676056338028169
53.0,7.0,0.23505617977528095,0.22882352941176473
54.0,7.0,0.15950617283950627,0.1806250000000001
55.0,7.0,-0.7456410256410255,-0.8208333333333333
56.0,7.0,0.1990588235294118,0.1702531645569621
57.0,7.0,0.09226666666666672,0.14870129870129875
58.0,7.0,0.11584415584415592,0.11418918918918922
59.0,7.0,-0.08063492063492056,0.03602941176470599
60.0,7.0,0.20837209302325585,0.20060975609756096
61.0,7.0,-0.0011764705882351646,0.04999999999999997
62.0,7.0,0.11584415584415592,0.10205479452054796
63.0,7.0,-0.21571428571428553,-0.19181818181818167
64.0,7.0,-0.7456410256410255,-1.260344827586207
65.0,7.0,-0.21571428571428553,-0.4897727272727272
66.0,7.0,-0.031515151515151406,-0.008461538461538383
67.0,7.0,-0.38938775510204077,-0.28529411764705875
68.0,7.0,0.26000000000000006,0.2551136363636364
69.0,7.0,0.11584415584415592,0.10205479452054796
70.0,7.0,-0.08063492063492056,-0.05725806451612899
71.0,7.0,0.09226666666666672,0.13750000000000004
72.0,7.0,-0.6604878048780488,-0.5607142857142857
73.0,7.0,-0.3092307692307691,-0.4897727272727272
74.0,7.0,-0.5472727272727271,-0.5244186046511627
75.0,7.0,0.16975609756097562,0.1702531645569621
76.0,7.0,0.1990588235294118,0.19074074074074082
77.0,7.0,-0.06374999999999992,-0.024218749999999935
78.0,7.0,-0.08063492063492056,-0.17053571428571412
79.0,7.0,0.04112676056338029,0.11418918918918922
80.0,7.0,-0.23781818181818165,-0.4249999999999999
81.0,7.0,0.1382278481012659,0.08958333333333333
82.0,7.0,0.2263636363636364,0.22882352941176473
83.0,7.0,-0.031515151515151406,-0.17053571428571412
84.0,7.0,-0.0011764705882351646,-0.024218749999999935
85.0,7.0,0.17975903614457833,0.19074074074074082
86.0,7.0,-0.031515151515151406,0.006818181818181908
87.0,7.0,0.17975903614457833,0.10205479452054796
88.0,7.0,0.08000000000000004,0.02164179104477622
89.0,7.0,0.16975609756097562,0.1702531645569621
90.0,7.0,0.1990588235294118,0.1702531645569621
91.0,7.0,0.05444444444444446,0.07676056338028169
92.0,7.0,-0.23781818181818165,-0.260576923076923
93.0,7.0,-0.21571428571428553,-0.1301724137931035
94.0,7.0,0.20837209302325585,0.2551136363636364
95.0,7.0,-0.016119402985074506,-0.0925
96.0,7.0,-0.08063492063492056,0.02164179104477622
97.0,7.0,0.04112676056338029,-0.0745901639344262
98.0,7.0,-0.3349019607843136,-0.5244186046511627
99.0,7.0,-0.016119402985074506,0.006818181818181908
0.0,8.0,0.19144578313253005,0.22404761904761897
1.0,8.0,0.15050632911392406,0.2051219512195121
2.0,8.0,-0.22018181818181815,-0.12379310344827602
3.0,8.0,-0.7660526315789474,-0.5158139534883722
4.0,8.0,-0.29057692307692307,-0.12379310344827602
5.0,8.0,0.0679166666666666,-0.08633333333333346
6.0,8.0,0.09310810810810806,0.05536231884057957
7.0,8.0,0.027391304347825968,-0.08633333333333346
8.0,8.0,0.19144578313253005,0.17493670886075946
9.0,8.0,0.1396153846153846,0.10712328767123279
10.0,8.0,-0.29057692307692307,-0.2780392156862746
11.0,8.0,-0.636829268292683,-0.5158139534883722
12.0,8.0,0.10519999999999996,0.10712328767123279
13.0,8.0,-0.13745762711864418,-0.10474576271186455
14.0,8.0,-0.08241935483870973,-0.08633333333333346
15.0,8.0,0.027391304347825968,0.0271641791044776
16.0,8.0,0.0679166666666666,-0.002769230769230806
17.0,8.0,0.18158536585365845,0.2146987951807228
18.0,8.0,-0.016818181818181815,-0.002769230769230806
19.0,8.0,-0.1570689655172415,-0.1639285714285714
20.0,8.0,0.2010714285714285,0.2331764705882352
21.0,8.0,0.1284415584415584,0.13093333333333326
22.0,8.0,-0.016818181818181815,-0.051290322580645246
23.0,8.0,0.1396153846153846,0.0271641791044776
24.0,8.0,0.1284415584415584,0.16435897435897434
25.0,8.0,-0.03246153846153847,-0.12379310344827602
26.0,8.0,-0.03246153846153847,-0.01843750000000005
27.0,8.0,-0.3158823529411765,-0.3036000000000001
28.0,8.0,0.09310810810810806,0.11918918918918911
29.0,8.0,0.027391304347825968,0.0271641791044776
30.0,8.0,-0.13745762711864418,-0.20703703703703705
31.0,8.0,-0.0016417910447761041,-0.08633333333333346
32.0,8.0,-0.1570689655172415,-0.12379310344827602
33.0,8.0,-0.17736842105263173,-0.1639285714285714
34.0,8.0,0.027391304347825968,-0.12379310344827602
35.0,8.0,-0.49133333333333334,-0.3302040816326532
36.0,8.0,0.09310810810810806,0.14236842105263153
37.0,8.0,0.10519999999999996,0.05536231884057957
38.0,8.0,-0.26622641509433964,-0.14350877192982475
39.0,8.0,0.1396153846153846,0.17493670886075946
40.0,8.0,-0.1570689655172415,-0.229811320754717
41.0,8.0,0.16112500000000002,0.11918918918918911
42.0,8.0,0.05478873239436611,0.11918918918918911
43.0,8.0,0.1396153846153846,0.15350649350649348
44.0,8.0,-0.5252272727272728,-0.7616216216216217
45.0,8.0,-0.17736842105263173,-0.20703703703703705
46.0,8.0,-0.3981250000000001,-0.48136363636363644
47.0,8.0,-0.1570689655172415,-0.229811320754717
48.0,8.0,0.27838709677419354,0.2508045977011494
49.0,8.0,0.16112500000000002,0.13093333333333326
50.0,8.0,-0.4589130434782609,-0.2534615384615385
51.0,8.0,0.04128571428571418,0.06885714285714273
52.0,8.0,-0.06523809523809528,-0.08633333333333346
53.0,8.0,0.19144578313253005,0.2331764705882352
54.0,8.0,0.21047058823529405,0.19530864197530864
55.0,8.0,-0.8641666666666669,-1.036875
56.0,8.0,0.21965116279069763,0.2146987951807228
57.0,8.0,0.0679166666666666,0.18525
58.0,8.0,0.1396153846153846,0.17493670886075946
59.0,8.0,-0.048593750000000026,0.13093333333333326
60.0,8.0,0.21047058823529405,0.2420930232558139
61.0,8.0,0.013088235294117675,0.012424242424242402
62.0,8.0,0.09310810810810806,0.15350649350649348
63.0,8.0,-0.17736842105263173,-0.03460317460317467
64.0,8.0,-0.3981250000000001,-0.5158139534883722
65.0,8.0,-0.4589130434782609,-0.5519047619047621
66.0,8.0,0.0679166666666666,0.10712328767123279
67.0,8.0,-0.1983928571428571,-0.3036000000000001
68.0,8.0,0.27054347826086955,0.2420930232558139
69.0,8.0,0.1284415584415584,0.16435897435897434
70.0,8.0,-0.016818181818181815,-0.06852459016393453
71.0,8.0,0.11697368421052629,0.11918918918918911
72.0,8.0,-0.636829268292683,-0.5519047619047621
73.0,8.0,-0.42787234042553207,-0.5158139534883722
74.0,8.0,-0.5252272727272728,-0.6712820512820513
75.0,8.0,0.19144578313253005,0.16435897435897434
76.0,8.0,0.21965116279069763,0.22404761904761897
77.0,8.0,-0.08241935483870973,-0.01843750000000005
78.0,8.0,-0.10016393442622958,-0.08633333333333346
79.0,8.0,0.04128571428571418,0.012424242424242402
80.0,8.0,-0.22018181818181815,-0.5897560975609758
81.0,8.0,0.1396153846153846,-0.01843750000000005
82.0,8.0,0.23738636363636362,0.2508045977011494
83.0,8.0,-0.11850000000000009,-0.14350877192982475
84.0,8.0,-0.06523809523809528,-0.06852459016393453
85.0,8.0,0.1284415584415584,0.19530864197530864
86.0,8.0,0.08068493150684926,0.09472222222222212
87.0,8.0,0.10519999999999996,0.08197183098591539
88.0,8.0,0.10519999999999996,0.09472222222222212
89.0,8.0,0.1284415584415584,0.19530864197530864
90.0,8.0,0.1396153846153846,0.2051219512195121
91.0,8.0,0.1396153846153846,0.11918918918918911
92.0,8.0,-0.13745762711864418,-0.08633333333333346
93.0,8.0,-0.369591836734694,-0.3302040816326532
94.0,8.0,0.22862068965517238,0.27577777777777773
95.0,8.0,-0.0016417910447761041,-0.002769230769230806
96.0,8.0,-0.11850000000000009,-0.20703703703703705
97.0,8.0,-0.016818181818181815,0.04147058823529412
98.0,8.0,-0.24277777777777776,-0.5519047619047621
99.0,8.0,0.05478873239436611,-0.03460317460317467


==> pics/RAR_scatter/cifar100_resnet56_rate4_regression.txt <==
dataset,model,rate,a,b,r2
cifar100,resnet,4,1.0447526408400605,-0.006623548040233629,0.8614034767057787


==> pics/RAR_scatter/cifar100_resnet56_rate5.txt <==
class,model,before,after
0.0,0.0,0.1515000000000001,0.13934210526315788
1.0,0.0,0.10684210526315796,0.13934210526315788
2.0,0.0,-0.4756521739130433,-0.33489795918367354
3.0,0.0,-0.6969999999999998,-0.8169444444444446
4.0,0.0,-0.19087719298245617,-0.10864406779661025
5.0,0.0,0.0701369863013699,0.13934210526315788
6.0,0.0,0.11844155844155851,0.05202898550724628
7.0,0.0,-0.028484848484848373,-0.09016666666666673
8.0,0.0,0.1515000000000001,0.19246913580246916
9.0,0.0,0.17219512195121953,0.16141025641025641
10.0,0.0,-0.5084444444444444,-0.3627083333333334
11.0,0.0,-0.6161904761904762,-0.5953658536585367
12.0,0.0,0.12974358974358982,0.16141025641025641
13.0,0.0,-0.1703448275862069,-0.21129629629629623
14.0,0.0,-0.1127868852459016,-0.12775862068965527
15.0,0.0,0.12974358974358982,0.13934210526315788
16.0,0.0,0.0017647058823530733,0.05202898550724628
17.0,0.0,0.1619753086419754,0.19246913580246916
18.0,0.0,-0.060624999999999915,-0.14754385964912292
19.0,0.0,-0.07746031746031738,-0.2578846153846154
20.0,0.0,0.1821686746987952,0.21192771084337345
21.0,0.0,0.1515000000000001,0.20231707317073164
22.0,0.0,0.0017647058823530733,-0.03825396825396827
23.0,0.0,0.11844155844155851,0.13934210526315788
24.0,0.0,0.1619753086419754,0.19246913580246916
25.0,0.0,-0.3575999999999999,-0.2825490196078431
26.0,0.0,-0.0948387096774193,-0.006307692307692296
27.0,0.0,-0.33098039215686265,-0.4219565217391304
28.0,0.0,0.0017647058823530733,0.10397260273972599
29.0,0.0,0.016231884057970998,-0.03825396825396827
30.0,0.0,-0.19087719298245617,-0.1892727272727272
31.0,0.0,-0.04430769230769221,-0.12775862068965527
32.0,0.0,-0.0948387096774193,-0.14754385964912292
33.0,0.0,0.04394366197183099,0.05202898550724628
34.0,0.0,0.057222222222222244,0.11608108108108105
35.0,0.0,-0.2570370370370369,-0.48659090909090913
36.0,0.0,0.14075949367088617,0.12786666666666666
37.0,0.0,0.09493333333333338,0.06557142857142849
38.0,0.0,-0.060624999999999915,-0.10864406779661025
39.0,0.0,0.24577777777777784,0.22130952380952376
40.0,0.0,0.030285714285714284,-0.07229508196721317
41.0,0.0,0.1821686746987952,0.19246913580246916
42.0,0.0,-0.04430769230769221,-0.05500000000000003
43.0,0.0,0.09493333333333338,0.10397260273972599
44.0,0.0,-0.5427272727272726,-0.7678378378378379
45.0,0.0,-0.21214285714285697,-0.10864406779661025
46.0,0.0,-0.4442553191489362,-0.45355555555555555
47.0,0.0,-0.1313333333333333,-0.23415094339622639
48.0,0.0,0.25406593406593414,0.25670454545454546
49.0,0.0,0.1821686746987952,0.11608108108108105
50.0,0.0,-0.38530612244897955,-0.3917021276595746
51.0,0.0,0.0017647058823530733,0.038088235294117694
52.0,0.0,-0.028484848484848373,-0.006307692307692296
53.0,0.0,0.23730337078651692,0.2812087912087912
54.0,0.0,0.1821686746987952,0.18237500000000004
55.0,0.0,-0.6969999999999998,-0.63525
56.0,0.0,0.2286363636363637,0.21192771084337345
57.0,0.0,0.14075949367088617,0.16141025641025641
58.0,0.0,0.14075949367088617,0.10397260273972599
59.0,0.0,-0.07746031746031738,-0.03825396825396827
60.0,0.0,0.14075949367088617,0.21192771084337345
61.0,0.0,-0.0948387096774193,-0.05500000000000003
62.0,0.0,0.0701369863013699,0.05202898550724628
63.0,0.0,-0.04430769230769221,-0.23415094339622639
64.0,0.0,-0.38530612244897955,-0.63525
65.0,0.0,-0.21214285714285697,-0.45355555555555555
66.0,0.0,0.030285714285714284,0.10397260273972599
67.0,0.0,-0.30538461538461525,-0.2825490196078431
68.0,0.0,0.2621739130434783,0.23941860465116277
69.0,0.0,0.030285714285714284,0.07873239436619711
70.0,0.0,-0.0948387096774193,0.038088235294117694
71.0,0.0,0.11844155844155851,0.09152777777777772
72.0,0.0,-0.5084444444444444,-0.7213157894736842
73.0,0.0,-0.38530612244897955,-0.7678378378378379
74.0,0.0,-0.4756521739130433,-0.5953658536585367
75.0,0.0,0.1919047619047619,0.16141025641025641
76.0,0.0,0.21977011494252877,0.25670454545454546
77.0,0.0,-0.1703448275862069,-0.10864406779661025
78.0,0.0,-0.23418181818181802,-0.14754385964912292
79.0,0.0,0.04394366197183099,0.06557142857142849
80.0,0.0,-0.5084444444444444,-0.21129629629629623
81.0,0.0,0.11844155844155851,-0.022031250000000002
82.0,0.0,0.2286363636363637,0.2304705882352941
83.0,0.0,-0.028484848484848373,-0.03825396825396827
84.0,0.0,-0.07746031746031738,-0.07229508196721317
85.0,0.0,0.1821686746987952,0.20231707317073164
86.0,0.0,0.057222222222222244,0.05202898550724628
87.0,0.0,0.1919047619047619,0.21192771084337345
88.0,0.0,0.12974358974358982,0.18237500000000004
89.0,0.0,0.1619753086419754,0.13934210526315788
90.0,0.0,0.1821686746987952,0.17202531645569621
91.0,0.0,0.0701369863013699,0.12786666666666666
92.0,0.0,-0.30538461538461525,-0.05500000000000003
93.0,0.0,-0.33098039215686265,-0.2578846153846154
94.0,0.0,0.24577777777777784,0.23941860465116277
95.0,0.0,0.0017647058823530733,0.05202898550724628
96.0,0.0,-0.013134328358208833,-0.022031250000000002
97.0,0.0,0.0701369863013699,0.038088235294117694
98.0,0.0,-0.2807547169811319,-0.4219565217391304
99.0,0.0,0.0017647058823530733,-0.10864406779661025
0.0,1.0,0.1933734939759036,0.21710843373493965
1.0,1.0,0.22151162790697676,0.18775
2.0,1.0,-0.2632075471698112,-0.2741176470588236
3.0,1.0,-0.594047619047619,-0.584878048780488
4.0,1.0,-0.07983870967741934,-0.22603773584905662
5.0,1.0,-0.06269841269841267,-0.08300000000000012
6.0,1.0,0.02971014492753618,0.04441176470588236
7.0,1.0,0.0007462686567165014,-0.12034482758620706
8.0,1.0,0.20297619047619048,0.19777777777777777
9.0,1.0,0.16312500000000008,0.13359999999999994
10.0,1.0,-0.31274509803921563,-0.14000000000000018
11.0,1.0,-0.521590909090909,-0.44400000000000006
12.0,1.0,0.16312500000000008,0.14499999999999996
13.0,1.0,-0.11583333333333334,-0.10135593220338997
14.0,1.0,-0.174561403508772,-0.16035714285714284
15.0,1.0,0.13051948051948056,0.015454545454545434
16.0,1.0,0.02971014492753618,-0.015312500000000048
17.0,1.0,0.18353658536585363,0.19777777777777777
18.0,1.0,-0.02999999999999994,0.030149253731343275
19.0,1.0,-0.21727272727272715,-0.2741176470588236
20.0,1.0,0.18353658536585363,0.22642857142857134
21.0,1.0,0.10733333333333335,0.07171428571428559
22.0,1.0,0.05704225352112673,-0.03142857142857149
23.0,1.0,0.08287671232876713,0.12189189189189183
24.0,1.0,0.1933734939759036,0.18775
25.0,1.0,-0.11583333333333334,-0.22603773584905662
26.0,1.0,-0.15431034482758627,-0.12034482758620706
27.0,1.0,-0.3663265306122449,-0.22603773584905662
28.0,1.0,0.14166666666666672,0.14499999999999996
29.0,1.0,-0.046093749999999954,-0.015312500000000048
30.0,1.0,-0.15431034482758627,-0.048064516129032335
31.0,1.0,-0.09754098360655737,-0.015312500000000048
32.0,1.0,-0.014393939393939322,-0.03142857142857149
33.0,1.0,-0.06269841269841267,-0.048064516129032335
34.0,1.0,0.08287671232876713,0.00030769230769227377
35.0,1.0,-0.6737499999999998,-0.8050000000000002
36.0,1.0,0.10733333333333335,0.04441176470588236
37.0,1.0,0.10733333333333335,0.058260869565217255
38.0,1.0,-0.2874999999999999,-0.18145454545454545
39.0,1.0,0.22151162790697676,0.24441860465116272
40.0,1.0,-0.046093749999999954,-0.048064516129032335
41.0,1.0,0.1933734939759036,0.13359999999999994
42.0,1.0,0.09527027027027028,0.058260869565217255
43.0,1.0,0.08287671232876713,0.04441176470588236
44.0,1.0,-0.521590909090909,-0.5471428571428573
45.0,1.0,-0.2874999999999999,-0.10135593220338997
46.0,1.0,-0.424468085106383,-0.5471428571428573
47.0,1.0,-0.2398148148148147,-0.3537500000000001
48.0,1.0,0.22151162790697676,0.23552941176470582
49.0,1.0,0.15253164556962032,0.13359999999999994
50.0,1.0,-0.521590909090909,-0.3825531914893619
51.0,1.0,0.02971014492753618,0.058260869565217255
52.0,1.0,-0.02999999999999994,-0.03142857142857149
53.0,1.0,0.20297619047619048,0.23552941176470582
54.0,1.0,0.1933734939759036,0.19777777777777777
55.0,1.0,-0.8597222222222223,-0.9111764705882353
56.0,1.0,0.18353658536585363,0.19777777777777777
57.0,1.0,0.10733333333333335,0.12189189189189183
58.0,1.0,0.13051948051948056,0.10986301369863005
59.0,1.0,0.01544117647058833,0.030149253731343275
60.0,1.0,0.24775280898876406,0.26159090909090904
61.0,1.0,-0.06269841269841267,-0.03142857142857149
62.0,1.0,0.09527027027027028,0.07171428571428559
63.0,1.0,-0.13474576271186445,-0.03142857142857149
64.0,1.0,-0.4554347826086956,-0.8565714285714288
65.0,1.0,-0.2874999999999999,-0.2741176470588236
66.0,1.0,-0.046093749999999954,0.058260869565217255
67.0,1.0,-0.594047619047619,-0.41260869565217395
68.0,1.0,0.2561111111111111,0.27799999999999997
69.0,1.0,0.10733333333333335,0.15610389610389608
70.0,1.0,0.09527027027027028,0.12189189189189183
71.0,1.0,0.13051948051948056,0.1669230769230769
72.0,1.0,-0.9128571428571429,-0.7100000000000001
73.0,1.0,-0.21727272727272715,-0.6661538461538462
74.0,1.0,-0.594047619047619,-0.7100000000000001
75.0,1.0,0.20297619047619048,0.14499999999999996
76.0,1.0,0.17345679012345686,0.23552941176470582
77.0,1.0,-0.06269841269841267,-0.20333333333333334
78.0,1.0,-0.11583333333333334,-0.08300000000000012
79.0,1.0,0.09527027027027028,0.08478873239436609
80.0,1.0,-0.2632075471698112,-0.3825531914893619
81.0,1.0,0.07013888888888888,0.058260869565217255
82.0,1.0,0.23045977011494254,0.22642857142857134
83.0,1.0,-0.19553571428571415,-0.015312500000000048
84.0,1.0,-0.014393939393939322,-0.14000000000000018
85.0,1.0,0.11907894736842109,0.17746835443037973
86.0,1.0,0.08287671232876713,0.10986301369863005
87.0,1.0,0.11907894736842109,0.13359999999999994
88.0,1.0,0.14166666666666672,0.07171428571428559
89.0,1.0,0.1933734939759036,0.18775
90.0,1.0,0.21235294117647058,0.17746835443037973
91.0,1.0,0.05704225352112673,0.10986301369863005
92.0,1.0,-0.2398148148148147,-0.24961538461538466
93.0,1.0,-0.33899999999999997,-0.2996000000000001
94.0,1.0,0.21235294117647058,0.22642857142857134
95.0,1.0,0.0007462686567165014,0.00030769230769227377
96.0,1.0,-0.06269841269841267,-0.03142857142857149
97.0,1.0,0.05704225352112673,0.10986301369863005
98.0,1.0,-0.33899999999999997,-0.24961538461538466
99.0,1.0,0.04357142857142853,0.04441176470588236
0.0,2.0,0.1983333333333333,0.22369047619047613
1.0,2.0,0.16864197530864203,0.163974358974359
2.0,2.0,-0.4029166666666667,-0.48204545454545455
3.0,2.0,-0.642439024390244,-0.5904878048780489
4.0,2.0,-0.18140350877192993,-0.18563636363636357
5.0,2.0,0.037999999999999944,-0.06901639344262299
6.0,2.0,0.15825000000000006,0.05492753623188397
7.0,2.0,0.09,-0.25403846153846155
8.0,2.0,0.2169767441860465,0.20475609756097554
9.0,2.0,0.1475949367088608,0.15311688311688312
10.0,2.0,-0.29499999999999993,-0.35854166666666676
11.0,2.0,-0.5304545454545454,-0.6720512820512821
12.0,2.0,0.10213333333333334,0.11878378378378375
13.0,2.0,-0.08612903225806452,-0.10525423728813567
14.0,2.0,-0.08612903225806452,-0.12431034482758631
15.0,2.0,-0.00507462686567158,-0.0032307692307692163
16.0,2.0,0.09,0.0943055555555555
17.0,2.0,0.1366666666666667,0.17455696202531648
18.0,2.0,-0.08612903225806452,-0.01890625
19.0,2.0,-0.20249999999999987,-0.14403508771929838
20.0,2.0,0.178780487804878,0.17455696202531648
21.0,2.0,0.1366666666666667,0.19493827160493832
22.0,2.0,-0.05218749999999998,-0.10525423728813567
23.0,2.0,0.0647222222222222,0.17455696202531648
24.0,2.0,0.15825000000000006,0.19493827160493832
25.0,2.0,-0.12233333333333338,-0.18563636363636357
26.0,2.0,-0.10393442622950821,-0.16446428571428562
27.0,2.0,-0.24703703703703694,-0.3874468085106384
28.0,2.0,0.1475949367088608,0.1305333333333333
29.0,2.0,-0.00507462686567158,-0.03507936507936509
30.0,2.0,-0.20249999999999987,-0.18563636363636357
31.0,2.0,-0.18140350877192993,-0.10525423728813567
32.0,2.0,-0.05218749999999998,-0.03507936507936509
33.0,2.0,-0.03599999999999996,-0.06901639344262299
34.0,2.0,0.1366666666666667,0.05492753623188397
35.0,2.0,-0.7266666666666666,-0.5165116279069768
36.0,2.0,0.12545454545454549,0.18487500000000004
37.0,2.0,0.02405797101449268,0.0943055555555555
38.0,2.0,-0.12233333333333338,-0.10525423728813567
39.0,2.0,0.2169767441860465,0.19493827160493832
40.0,2.0,-0.06888888888888887,0.0267164179104478
41.0,2.0,0.18867469879518067,0.18487500000000004
42.0,2.0,0.09,-0.03507936507936509
43.0,2.0,0.0647222222222222,0.1305333333333333
44.0,2.0,-0.642439024390244,-1.3289285714285712
45.0,2.0,-0.270566037735849,-0.18563636363636357
46.0,2.0,-0.4639130434782608,-0.35854166666666676
47.0,2.0,-0.10393442622950821,-0.27862745098039216
48.0,2.0,0.2759139784946237,0.2504597701149425
49.0,2.0,0.16864197530864203,0.163974358974359
50.0,2.0,-0.29499999999999993,-0.33081632653061227
51.0,2.0,0.00970588235294125,0.05492753623188397
52.0,2.0,-0.00507462686567158,-0.06901639344262299
53.0,2.0,0.178780487804878,0.2417441860465116
54.0,2.0,0.1475949367088608,0.2143373493975903
55.0,2.0,-0.642439024390244,-0.8113888888888889
56.0,2.0,0.1983333333333333,0.20475609756097554
57.0,2.0,0.10213333333333334,0.0943055555555555
58.0,2.0,0.16864197530864203,0.11878378378378375
59.0,2.0,-0.12233333333333338,0.08154929577464783
60.0,2.0,0.22597701149425287,0.17455696202531648
61.0,2.0,-0.18140350877192993,-0.03507936507936509
62.0,2.0,0.00970588235294125,0.011969696969696996
63.0,2.0,-0.10393442622950821,-0.16446428571428562
64.0,2.0,-0.566046511627907,-0.6720512820512821
65.0,2.0,-0.43276595744680857,-0.33081632653061227
66.0,2.0,0.02405797101449268,0.06842857142857135
67.0,2.0,-0.270566037735849,-0.051774193548387124
68.0,2.0,0.26,0.2834065934065934
69.0,2.0,0.12545454545454549,0.163974358974359
70.0,2.0,-0.08612903225806452,-0.12431034482758631
71.0,2.0,0.1475949367088608,0.163974358974359
72.0,2.0,-0.6033333333333334,-0.3874468085106384
73.0,2.0,-0.24703703703703694,-0.35854166666666676
74.0,2.0,-0.3203921568627451,-0.3874468085106384
75.0,2.0,0.20776470588235293,0.2417441860465116
76.0,2.0,0.22597701149425287,0.26730337078651684
77.0,2.0,-0.08612903225806452,-0.14403508771929838
78.0,2.0,-0.06888888888888887,-0.230377358490566
79.0,2.0,0.05154929577464784,0.06842857142857135
80.0,2.0,-0.37428571428571433,-0.5526190476190477
81.0,2.0,0.05154929577464784,-0.0032307692307692163
82.0,2.0,0.2517777777777778,0.27544444444444444
83.0,2.0,-0.10393442622950821,-0.14403508771929838
84.0,2.0,-0.06888888888888887,-0.051774193548387124
85.0,2.0,0.20776470588235293,0.18487500000000004
86.0,2.0,0.02405797101449268,0.05492753623188397
87.0,2.0,0.11394736842105264,0.15311688311688312
88.0,2.0,0.11394736842105264,0.11878378378378375
89.0,2.0,0.1475949367088608,0.163974358974359
90.0,2.0,0.11394736842105264,0.11878378378378375
91.0,2.0,0.1366666666666667,0.1419736842105263
92.0,2.0,-0.16103448275862076,-0.0032307692307692163
93.0,2.0,-0.24703703703703694,-0.4491111111111111
94.0,2.0,0.22597701149425287,0.2417441860465116
95.0,2.0,0.0647222222222222,0.04102941176470593
96.0,2.0,-0.16103448275862076,-0.14403508771929838
97.0,2.0,0.05154929577464784,0.06842857142857135
98.0,2.0,-0.37428571428571433,-0.48204545454545455
99.0,2.0,-0.00507462686567158,0.011969696969696996
0.0,3.0,0.19892857142857134,0.20804878048780487
1.0,3.0,0.16925925925925925,0.17797468354430387
2.0,3.0,-0.22345454545454546,-0.159642857142857
3.0,3.0,-0.4953333333333334,-0.665128205128205
4.0,3.0,-0.43170212765957466,-0.32530612244897955
5.0,3.0,0.010441176470588228,-0.04741935483870965
6.0,3.0,0.05225352112676044,0.0450000000000001
7.0,3.0,0.010441176470588228,0.0009230769230769922
8.0,3.0,0.23534090909090905,0.19827160493827167
9.0,3.0,0.16925925925925925,0.14552631578947373
10.0,3.0,-0.22345454545454546,-0.22528301886792443
11.0,3.0,-0.5648837209302328,-0.665128205128205
12.0,3.0,0.11460526315789468,0.08535211267605633
13.0,3.0,-0.06809523809523817,-0.159642857142857
14.0,3.0,-0.16017241379310362,-0.11965517241379314
15.0,3.0,0.010441176470588228,0.058840579710144884
16.0,3.0,0.07821917808219168,0.08535211267605633
17.0,3.0,0.13730769230769227,0.17797468354430387
18.0,3.0,-0.10311475409836077,0.03074626865671651
19.0,3.0,-0.06809523809523817,0.01606060606060614
20.0,3.0,0.2083529411764705,0.21759036144578311
21.0,3.0,0.21755813953488365,0.19827160493827167
22.0,3.0,-0.03523076923076928,-0.06459016393442621
23.0,3.0,0.1482278481012658,0.12243243243243246
24.0,3.0,0.18927710843373483,0.20804878048780487
25.0,3.0,-0.06809523809523817,-0.13929824561403514
26.0,3.0,-0.10311475409836077,-0.03079365079365075
27.0,3.0,-0.40187500000000015,-0.6234999999999998
28.0,3.0,0.0906756756756756,0.14552631578947373
29.0,3.0,-0.019545454545454578,-0.03079365079365075
30.0,3.0,-0.10311475409836077,-0.24884615384615377
31.0,3.0,-0.10311475409836077,-0.10067796610169494
32.0,3.0,-0.14050847457627133,-0.20259259259259246
33.0,3.0,-0.08532258064516138,-0.11965517241379314
34.0,3.0,0.05225352112676044,-0.03079365079365075
35.0,3.0,-0.2940384615384616,-0.8038888888888889
36.0,3.0,0.11460526315789468,0.0450000000000001
37.0,3.0,0.06541666666666655,0.058840579710144884
38.0,3.0,-0.10311475409836077,-0.159642857142857
39.0,3.0,0.1482278481012658,0.20804878048780487
40.0,3.0,-0.03523076923076928,-0.03079365079365075
41.0,3.0,0.2083529411764705,0.19827160493827167
42.0,3.0,-0.019545454545454578,0.01606060606060614
43.0,3.0,0.12610389610389605,0.15662337662337666
44.0,3.0,-0.8186486486486488,-1.029375
45.0,3.0,-0.16017241379310362,-0.03079365079365075
46.0,3.0,-0.269622641509434,-0.24884615384615377
47.0,3.0,-0.22345454545454546,-0.22528301886792443
48.0,3.0,0.2523333333333333,0.2620454545454546
49.0,3.0,0.12610389610389605,0.16743589743589748
50.0,3.0,-0.43170212765957466,-0.29879999999999995
51.0,3.0,0.07821917808219168,0.1104109589041096
52.0,3.0,-0.14050847457627133,-0.1807272727272726
53.0,3.0,0.19892857142857134,0.2620454545454546
54.0,3.0,0.1793902439024389,0.13413333333333335
55.0,3.0,-0.7253846153846155,-0.5461904761904762
56.0,3.0,0.18927710843373483,0.22690476190476191
57.0,3.0,0.0906756756756756,0.14552631578947373
58.0,3.0,0.11460526315789468,0.18825000000000008
59.0,3.0,-0.06809523809523817,0.0450000000000001
60.0,3.0,0.18927710843373483,0.27033707865168544
61.0,3.0,-0.05140625000000006,-0.13929824561403514
62.0,3.0,0.06541666666666655,0.0009230769230769922
63.0,3.0,-0.05140625000000006,-0.014687499999999944
64.0,3.0,-0.4628260869565218,-0.47590909090909084
65.0,3.0,-0.3458000000000001,-0.29879999999999995
66.0,3.0,0.038714285714285576,-0.08233333333333334
67.0,3.0,-0.22345454545454546,-0.443111111111111
68.0,3.0,0.2605494505494505,0.25356321839080465
69.0,3.0,0.16925925925925925,0.13413333333333335
70.0,3.0,-0.004328358208955244,0.01606060606060614
71.0,3.0,0.12610389610389605,0.1104109589041096
72.0,3.0,-0.9225714285714288,-1.029375
73.0,3.0,-0.22345454545454546,-0.4117391304347825
74.0,3.0,-0.43170212765957466,-0.5102325581395348
75.0,3.0,0.22655172413793098,0.20804878048780487
76.0,3.0,0.2083529411764705,0.21759036144578311
77.0,3.0,0.02478260869565202,-0.10067796610169494
78.0,3.0,-0.16017241379310362,-0.20259259259259246
79.0,3.0,0.06541666666666655,0.0450000000000001
80.0,3.0,-0.3732653061224491,-0.665128205128205
81.0,3.0,0.038714285714285576,0.07228571428571426
82.0,3.0,0.22655172413793098,0.20804878048780487
83.0,3.0,-0.10311475409836077,0.0009230769230769922
84.0,3.0,-0.05140625000000006,0.01606060606060614
85.0,3.0,0.2083529411764705,0.18825000000000008
86.0,3.0,0.02478260869565202,0.058840579710144884
87.0,3.0,0.10279999999999993,0.1104109589041096
88.0,3.0,0.12610389610389605,0.17797468354430387
89.0,3.0,0.1793902439024389,0.16743589743589748
90.0,3.0,0.12610389610389605,0.15662337662337666
91.0,3.0,0.12610389610389605,0.1104109589041096
92.0,3.0,-0.24611111111111114,-0.159642857142857
93.0,3.0,-0.269622641509434,-0.24884615384615377
94.0,3.0,0.22655172413793098,0.27033707865168544
95.0,3.0,-0.10311475409836077,-0.014687499999999944
96.0,3.0,-0.08532258064516138,-0.03079365079365075
97.0,3.0,0.010441176470588228,0.058840579710144884
98.0,3.0,-0.6021428571428573,-0.5839024390243903
99.0,3.0,0.010441176470588228,-0.08233333333333334
0.0,4.0,0.15562500000000007,0.2128915662650602
1.0,4.0,0.1762195121951219,0.23141176470588234
2.0,4.0,-0.25092592592592583,-0.10728813559322038
3.0,4.0,-0.4072916666666667,-0.48477272727272724
4.0,4.0,-0.2990384615384615,-0.2563461538461538
5.0,4.0,0.02101449275362313,-0.18781818181818172
6.0,4.0,0.12272727272727277,0.1515584415584416
7.0,4.0,-0.00820895522388052,-0.10728813559322038
8.0,4.0,0.18614457831325298,0.16243589743589748
9.0,4.0,0.18614457831325298,0.1515584415584416
10.0,4.0,-0.351,-0.2326415094339622
11.0,4.0,-0.4072916666666667,-0.48477272727272724
12.0,4.0,0.13397435897435903,0.11716216216216216
13.0,4.0,-0.1850877192982457,-0.020781249999999966
14.0,4.0,-0.02348484848484842,-0.10728813559322038
15.0,4.0,0.02101449275362313,0.01015151515151521
16.0,4.0,0.04859154929577462,0.09263888888888887
17.0,4.0,0.15562500000000007,0.16243589743589748
18.0,4.0,0.02101449275362313,-0.05370967741935483
19.0,4.0,-0.10737704918032788,-0.05370967741935483
20.0,4.0,0.1762195121951219,0.18337500000000007
21.0,4.0,0.20529411764705882,0.18337500000000007
22.0,4.0,0.02101449275362313,0.053188405797101386
23.0,4.0,0.07465753424657534,0.10506849315068492
24.0,4.0,0.13397435897435903,0.17303797468354434
25.0,4.0,-0.10737704918032788,-0.07098360655737707
26.0,4.0,-0.00820895522388052,-0.05370967741935483
27.0,4.0,-0.4072916666666667,-0.3610416666666667
28.0,4.0,0.15562500000000007,0.1515584415584416
29.0,4.0,-0.05546874999999996,-0.07098360655737707
30.0,4.0,-0.02348484848484842,-0.020781249999999966
31.0,4.0,-0.16465517241379315,-0.03698412698412697
32.0,4.0,-0.12583333333333335,-0.07098360655737707
33.0,4.0,-0.00820895522388052,-0.2326415094339622
34.0,4.0,0.07465753424657534,-0.00507692307692303
35.0,4.0,-0.351,-0.2809803921568627
36.0,4.0,0.12272727272727277,0.10506849315068492
37.0,4.0,0.07465753424657534,0.09263888888888887
38.0,4.0,-0.0722222222222222,-0.020781249999999966
39.0,4.0,0.15562500000000007,0.19345679012345685
40.0,4.0,-0.03923076923076918,-0.020781249999999966
41.0,4.0,0.16604938271604944,0.1515584415584416
42.0,4.0,0.09933333333333334,0.10506849315068492
43.0,4.0,0.034999999999999955,0.07985915492957743
44.0,4.0,-0.732051282051282,-1.0415625
45.0,4.0,-0.14491525423728818,-0.14614035087719307
46.0,4.0,-0.43723404255319154,-0.6332499999999999
47.0,4.0,-0.16465517241379315,-0.2809803921568627
48.0,4.0,0.23238636363636364,0.2820879120879121
49.0,4.0,0.1762195121951219,0.17303797468354434
50.0,4.0,-0.351,-0.333265306122449
51.0,4.0,-0.0722222222222222,0.024925373134328428
52.0,4.0,-0.0722222222222222,-0.03698412698412697
53.0,4.0,0.22356321839080462,0.24908045977011495
54.0,4.0,0.13397435897435903,0.1403947368421053
55.0,4.0,-0.5709302325581396,-0.8147222222222222
56.0,4.0,0.1762195121951219,0.16243589743589748
57.0,4.0,0.09933333333333334,0.11716216216216216
58.0,4.0,0.13397435897435903,0.053188405797101386
59.0,4.0,-0.0722222222222222,-0.10728813559322038
60.0,4.0,0.14493670886075954,0.22226190476190474
61.0,4.0,-0.08951612903225806,0.01015151515151521
62.0,4.0,0.11118421052631582,0.18337500000000007
63.0,4.0,-0.16465517241379315,-0.00507692307692303
64.0,4.0,-0.4072916666666667,-0.5554761904761906
65.0,4.0,-0.22818181818181807,-0.5934146341463415
66.0,4.0,0.04859154929577462,0.06671428571428567
67.0,4.0,-0.22818181818181807,-0.3610416666666667
68.0,4.0,0.2410112359550562,0.2820879120879121
69.0,4.0,0.15562500000000007,0.18337500000000007
70.0,4.0,0.034999999999999955,0.07985915492957743
71.0,4.0,0.09933333333333334,0.17303797468354434
72.0,4.0,-0.732051282051282,-0.5554761904761906
73.0,4.0,-0.3245098039215686,-0.4517777777777777
74.0,4.0,-0.6083333333333334,-0.675128205128205
75.0,4.0,0.1958333333333333,0.1515584415584416
76.0,4.0,0.23238636363636364,0.24034883720930234
77.0,4.0,-0.1850877192982457,-0.2326415094339622
78.0,4.0,-0.08951612903225806,-0.03698412698412697
79.0,4.0,0.02101449275362313,-0.03698412698412697
80.0,4.0,-0.4684782608695651,-0.5934146341463415
81.0,4.0,0.02101449275362313,-0.020781249999999966
82.0,4.0,0.21453488372093024,0.24908045977011495
83.0,4.0,-0.12583333333333335,-0.2563461538461538
84.0,4.0,-0.02348484848484842,0.01015151515151521
85.0,4.0,0.14493670886075954,0.20329268292682923
86.0,4.0,0.034999999999999955,0.01015151515151521
87.0,4.0,0.15562500000000007,0.16243589743589748
88.0,4.0,0.034999999999999955,0.053188405797101386
89.0,4.0,0.18614457831325298,0.09263888888888887
90.0,4.0,0.1762195121951219,0.16243589743589748
91.0,4.0,0.12272727272727277,0.11716216216216216
92.0,4.0,-0.16465517241379315,-0.3066
93.0,4.0,-0.20624999999999988,-0.39000000000000007
94.0,4.0,0.2576923076923077,0.23141176470588234
95.0,4.0,-0.05546874999999996,-0.00507692307692303
96.0,4.0,-0.20624999999999988,-0.020781249999999966
97.0,4.0,0.06180555555555554,0.024925373134328428
98.0,4.0,-0.3245098039215686,-0.39000000000000007
99.0,4.0,-0.03923076923076918,-0.07098360655737707
0.0,5.0,0.1780487804878048,0.23813953488372092
1.0,5.0,0.19761904761904753,0.1490909090909091
2.0,5.0,-0.32156862745098047,-0.07409836065573773
3.0,5.0,-0.4977777777777778,-0.6799999999999999
4.0,5.0,-0.2961538461538462,-0.3371428571428572
5.0,5.0,0.03714285714285702,0.05043478260869557
6.0,5.0,0.03714285714285702,0.022089552238806022
7.0,5.0,-0.02121212121212123,-0.07409836065573773
8.0,5.0,0.19761904761904753,0.18100000000000005
9.0,5.0,0.1575,0.20097560975609752
10.0,5.0,-0.22545454545454544,-0.21333333333333326
11.0,5.0,-0.5318181818181819,-0.39404255319148945
12.0,5.0,0.1575,0.1490909090909091
13.0,5.0,-0.16206896551724154,-0.1699999999999999
14.0,5.0,-0.24814814814814815,-0.3371428571428572
15.0,5.0,0.03714285714285702,-0.04
16.0,5.0,0.05070422535211257,0.07718309859154925
17.0,5.0,0.1780487804878048,0.1706329113924051
18.0,5.0,-0.05312500000000005,-0.007999999999999972
19.0,5.0,-0.05312500000000005,-0.11050847457627125
20.0,5.0,0.20705882352941168,0.19111111111111115
21.0,5.0,0.1780487804878048,0.21060240963855417
22.0,5.0,-0.02121212121212123,-0.056774193548387114
23.0,5.0,0.0638888888888888,0.13789473684210526
24.0,5.0,0.14683544303797466,0.11459459459459458
25.0,5.0,-0.14237288135593235,-0.14947368421052643
26.0,5.0,-0.14237288135593235,-0.056774193548387114
27.0,5.0,-0.3480000000000001,-0.5237209302325582
28.0,5.0,0.12467532467532463,0.07718309859154925
29.0,5.0,-0.036923076923076954,-0.07409836065573773
30.0,5.0,-0.12333333333333345,-0.09200000000000005
31.0,5.0,-0.12333333333333345,-0.09200000000000005
32.0,5.0,-0.0698412698412699,-0.14947368421052643
33.0,5.0,-0.0698412698412699,-0.04
34.0,5.0,0.03714285714285702,0.007272727272727313
35.0,5.0,-0.32156862745098047,-0.5237209302325582
36.0,5.0,0.11315789473684205,0.06399999999999993
37.0,5.0,0.008823529411764713,0.05043478260869557
38.0,5.0,-0.37551020408163277,-0.28470588235294114
39.0,5.0,0.18795180722891558,0.2468965517241379
40.0,5.0,-0.036923076923076954,0.007272727272727313
41.0,5.0,0.18795180722891558,0.1490909090909091
42.0,5.0,0.14683544303797466,0.08999999999999996
43.0,5.0,0.07671232876712321,0.06399999999999993
44.0,5.0,-0.43404255319148954,-0.9270588235294116
45.0,5.0,-0.16206896551724154,-0.14947368421052643
46.0,5.0,-0.27169811320754716,-0.4890909090909091
47.0,5.0,-0.036923076923076954,-0.21333333333333326
48.0,5.0,0.2752688172043011,0.272
49.0,5.0,0.14683544303797466,0.20097560975609752
50.0,5.0,-0.5318181818181819,-0.28470588235294114
51.0,5.0,0.008823529411764713,0.08999999999999996
52.0,5.0,-0.05312500000000005,-0.007999999999999972
53.0,5.0,0.23409090909090904,0.23813953488372092
54.0,5.0,0.19761904761904753,0.19111111111111115
55.0,5.0,-0.8216216216216218,-0.598048780487805
56.0,5.0,0.16790123456790124,0.16000000000000003
57.0,5.0,0.11315789473684205,0.1706329113924051
58.0,5.0,0.14683544303797466,0.16000000000000003
59.0,5.0,-0.02121212121212123,0.10246575342465751
60.0,5.0,0.24269662921348312,0.22917647058823526
61.0,5.0,-0.16206896551724154,-0.11050847457627125
62.0,5.0,0.07671232876712321,0.022089552238806022
63.0,5.0,-0.14237288135593235,-0.04
64.0,5.0,-0.5674418604651164,-0.9270588235294116
65.0,5.0,-0.27169811320754716,-0.28470588235294114
66.0,5.0,0.0638888888888888,0.16000000000000003
67.0,5.0,-0.46521739130434786,-0.45599999999999996
68.0,5.0,0.25111111111111106,0.25545454545454543
69.0,5.0,0.05070422535211257,0.08999999999999996
70.0,5.0,-0.05312500000000005,0.08999999999999996
71.0,5.0,0.13589743589743586,0.1490909090909091
72.0,5.0,-0.9257142857142859,-0.8720000000000001
73.0,5.0,-0.18245614035087737,-0.6379999999999999
74.0,5.0,-0.3480000000000001,-0.7242105263157894
75.0,5.0,0.20705882352941168,0.20097560975609752
76.0,5.0,0.23409090909090904,0.21999999999999997
77.0,5.0,-0.18245614035087737,-0.14947368421052643
78.0,5.0,-0.12333333333333345,-0.07409836065573773
79.0,5.0,0.13589743589743586,0.10246575342465751
80.0,5.0,-0.3480000000000001,-0.36500000000000005
81.0,5.0,0.008823529411764713,0.05043478260869557
82.0,5.0,0.20705882352941168,0.21060240963855417
83.0,5.0,-0.12333333333333345,-0.09200000000000005
84.0,5.0,-0.02121212121212123,0.007272727272727313
85.0,5.0,0.11315789473684205,0.12639999999999998
86.0,5.0,-0.08709677419354847,-0.04
87.0,5.0,0.13589743589743586,0.1706329113924051
88.0,5.0,0.07671232876712321,0.07718309859154925
89.0,5.0,0.1780487804878048,0.1706329113924051
90.0,5.0,0.1780487804878048,0.19111111111111115
91.0,5.0,0.14683544303797466,0.1706329113924051
92.0,5.0,-0.12333333333333345,-0.25999999999999995
93.0,5.0,-0.24814814814814815,-0.28470588235294114
94.0,5.0,0.25111111111111106,0.25545454545454543
95.0,5.0,0.07671232876712321,0.05043478260869557
96.0,5.0,-0.0698412698412699,-0.056774193548387114
97.0,5.0,0.03714285714285702,0.007272727272727313
98.0,5.0,-0.32156862745098047,-0.3371428571428572
99.0,5.0,-0.0059701492537313485,-0.023749999999999986
0.0,6.0,0.1955952380952381,0.23941860465116277
1.0,6.0,0.18590361445783132,0.16141025641025641
2.0,6.0,-0.25129629629629613,-0.2578846153846154
3.0,6.0,-0.40770833333333334,-0.3627083333333334
4.0,6.0,-0.27490566037735836,-0.23415094339622639
5.0,6.0,-0.008507462686567055,-0.022031250000000002
6.0,6.0,0.08689189189189192,0.12786666666666666
7.0,6.0,-0.03953846153846145,-0.1680357142857142
8.0,6.0,0.1337179487179488,0.17202531645569621
9.0,6.0,0.110921052631579,0.17202531645569621
10.0,6.0,-0.27490566037735836,-0.30820000000000003
11.0,6.0,-0.5356818181818181,-0.6771794871794872
12.0,6.0,0.14468354430379754,0.09152777777777772
13.0,6.0,-0.07253968253968247,-0.03825396825396827
14.0,6.0,-0.10770491803278685,-0.12775862068965527
15.0,6.0,0.08689189189189192,0.07873239436619711
16.0,6.0,0.006323529411764825,-0.022031250000000002
17.0,6.0,0.1955952380952381,0.22130952380952376
18.0,6.0,-0.07253968253968247,0.038088235294117694
19.0,6.0,0.006323529411764825,-0.022031250000000002
20.0,6.0,0.1955952380952381,0.2304705882352941
21.0,6.0,0.14468354430379754,0.18237500000000004
22.0,6.0,-0.02378787878787869,-0.09016666666666673
23.0,6.0,0.14468354430379754,0.09152777777777772
24.0,6.0,0.14468354430379754,0.22130952380952376
25.0,6.0,-0.18543859649122812,-0.3917021276595746
26.0,6.0,-0.16500000000000004,-0.07229508196721317
27.0,6.0,-0.40770833333333334,-0.45355555555555555
28.0,6.0,0.12246753246753253,0.09152777777777772
29.0,6.0,-0.03953846153846145,-0.14754385964912292
30.0,6.0,-0.03953846153846145,-0.07229508196721317
31.0,6.0,-0.0898387096774193,-0.1892727272727272
32.0,6.0,-0.0898387096774193,0.008939393939393964
33.0,6.0,-0.0898387096774193,-0.05500000000000003
34.0,6.0,0.006323529411764825,-0.05500000000000003
35.0,6.0,-0.32490196078431366,-0.33489795918367354
36.0,6.0,0.04830985915492957,0.10397260273972599
37.0,6.0,0.04830985915492957,0.023731343283582125
38.0,6.0,-0.12616666666666665,-0.10864406779661025
39.0,6.0,0.21430232558139536,0.2304705882352941
40.0,6.0,-0.0898387096774193,-0.07229508196721317
41.0,6.0,0.1955952380952381,0.15051948051948053
42.0,6.0,0.0347142857142857,0.09152777777777772
43.0,6.0,0.08689189189189192,0.16141025641025641
44.0,6.0,-0.5015555555555554,-0.7678378378378379
45.0,6.0,-0.0898387096774193,-0.23415094339622639
46.0,6.0,-0.37897959183673463,-0.63525
47.0,6.0,-0.16500000000000004,-0.30820000000000003
48.0,6.0,0.2887368421052632,0.3114736842105263
49.0,6.0,0.16580246913580257,0.07873239436619711
50.0,6.0,-0.46891304347826074,-0.5211627906976745
51.0,6.0,0.006323529411764825,0.09152777777777772
52.0,6.0,-0.07253968253968247,-0.07229508196721317
53.0,6.0,0.23215909090909095,0.2304705882352941
54.0,6.0,0.17597560975609755,0.17202531645569621
55.0,6.0,-0.8262162162162161,-1.11
56.0,6.0,0.18590361445783132,0.19246913580246916
57.0,6.0,0.07438356164383564,0.11608108108108105
58.0,6.0,0.14468354430379754,0.17202531645569621
59.0,6.0,-0.12616666666666665,0.05202898550724628
60.0,6.0,0.1955952380952381,0.23941860465116277
61.0,6.0,-0.03953846153846145,0.008939393939393964
62.0,6.0,0.07438356164383564,0.07873239436619711
63.0,6.0,0.006323529411764825,0.05202898550724628
64.0,6.0,-0.40770833333333334,-0.868857142857143
65.0,6.0,-0.22854545454545439,-0.3917021276595746
66.0,6.0,0.04830985915492957,0.11608108108108105
67.0,6.0,-0.32490196078431366,-0.2578846153846154
68.0,6.0,0.2492222222222223,0.2732222222222222
69.0,6.0,0.18590361445783132,0.17202531645569621
70.0,6.0,0.020724637681159393,0.05202898550724628
71.0,6.0,0.14468354430379754,0.18237500000000004
72.0,6.0,-0.6480487804878049,-0.3917021276595746
73.0,6.0,-0.2994230769230768,-0.3917021276595746
74.0,6.0,-0.37897959183673463,-0.63525
75.0,6.0,0.21430232558139536,0.24816091954022987
76.0,6.0,0.21430232558139536,0.25670454545454546
77.0,6.0,-0.10770491803278685,-0.1680357142857142
78.0,6.0,-0.10770491803278685,-0.1680357142857142
79.0,6.0,0.07438356164383564,0.06557142857142849
80.0,6.0,-0.6088095238095238,-0.9238235294117646
81.0,6.0,0.006323529411764825,0.05202898550724628
82.0,6.0,0.22333333333333336,0.2304705882352941
83.0,6.0,-0.05578124999999993,-0.07229508196721317
84.0,6.0,-0.03953846153846145,0.038088235294117694
85.0,6.0,0.1553750000000001,0.21192771084337345
86.0,6.0,-0.03953846153846145,0.038088235294117694
87.0,6.0,0.12246753246753253,0.10397260273972599
88.0,6.0,0.12246753246753253,0.13934210526315788
89.0,6.0,0.18590361445783132,0.18237500000000004
90.0,6.0,0.14468354430379754,0.11608108108108105
91.0,6.0,0.110921052631579,0.12786666666666666
92.0,6.0,-0.4376595744680851,-0.33489795918367354
93.0,6.0,-0.22854545454545439,-0.2825490196078431
94.0,6.0,0.2050588235294118,0.25670454545454546
95.0,6.0,-0.0898387096774193,-0.07229508196721317
96.0,6.0,-0.10770491803278685,-0.12775862068965527
97.0,6.0,0.0347142857142857,-0.022031250000000002
98.0,6.0,-0.27490566037735836,-0.5953658536585367
99.0,6.0,0.006323529411764825,-0.07229508196721317
0.0,7.0,0.18952380952380954,0.22273809523809518
1.0,7.0,0.17975903614457833,0.2318823529411764
2.0,7.0,-0.23781818181818165,-0.020156250000000035
3.0,7.0,-0.38938775510204077,-0.36020833333333346
4.0,7.0,-0.23781818181818165,-0.20907407407407405
5.0,7.0,0.027428571428571424,-0.004461538461538482
6.0,7.0,0.05444444444444446,0.15207792207792206
7.0,7.0,0.013333333333333313,-0.10661016949152555
8.0,7.0,0.18952380952380954,0.17354430379746835
9.0,7.0,0.17975903614457833,0.15207792207792206
10.0,7.0,-0.11606557377049176,-0.30580000000000007
11.0,7.0,-0.5128888888888887,-0.7645945945945947
12.0,7.0,0.08000000000000004,0.06728571428571417
13.0,7.0,-0.0980645161290322,-0.0363492063492064
14.0,7.0,-0.06374999999999992,-0.10661016949152555
15.0,7.0,0.05444444444444446,0.12946666666666662
16.0,7.0,0.09226666666666672,0.11770270270270264
17.0,7.0,0.1490000000000001,0.17354430379746835
18.0,7.0,-0.13466666666666666,-0.004461538461538482
19.0,7.0,-0.031515151515151406,-0.053064516129032326
20.0,7.0,0.1990588235294118,0.21337349397590352
21.0,7.0,0.20837209302325585,0.21337349397590352
22.0,7.0,0.013333333333333313,-0.020156250000000035
23.0,7.0,0.12717948717948727,0.09319444444444436
24.0,7.0,0.18952380952380954,0.2318823529411764
25.0,7.0,-0.2607407407407406,-0.10661016949152555
26.0,7.0,-0.06374999999999992,-0.0363492063492064
27.0,7.0,-0.4183333333333333,-0.20907407407407405
28.0,7.0,0.10421052631578953,0.09319444444444436
29.0,7.0,-0.0980645161290322,-0.0363492063492064
30.0,7.0,-0.15389830508474575,-0.14543859649122823
31.0,7.0,-0.11606557377049176,-0.2318867924528302
32.0,7.0,-0.11606557377049176,-0.14543859649122823
33.0,7.0,-0.0980645161290322,-0.08816666666666677
34.0,7.0,0.10421052631578953,-0.10661016949152555
35.0,7.0,-0.6604878048780488,-0.8136111111111113
36.0,7.0,0.08000000000000004,-0.020156250000000035
37.0,7.0,0.013333333333333313,0.14092105263157892
38.0,7.0,-0.19438596491228075,-0.08816666666666677
39.0,7.0,0.16975609756097562,0.183875
40.0,7.0,-0.04738461538461529,-0.053064516129032326
41.0,7.0,0.12717948717948727,0.11770270270270264
42.0,7.0,0.027428571428571424,-0.053064516129032326
43.0,7.0,0.09226666666666672,0.039852941176470605
44.0,7.0,-0.3092307692307691,-0.8654285714285717
45.0,7.0,-0.031515151515151406,0.05376811594202886
46.0,7.0,-0.21571428571428553,-0.5183720930232559
47.0,7.0,-0.0980645161290322,-0.20907407407407405
48.0,7.0,0.2263636363636364,0.2580681818181818
49.0,7.0,0.11584415584415592,0.10561643835616431
50.0,7.0,-0.4183333333333333,-0.36020833333333346
51.0,7.0,-0.031515151515151406,0.09319444444444436
52.0,7.0,-0.0980645161290322,0.025522388059701497
53.0,7.0,0.23505617977528095,0.24081395348837203
54.0,7.0,0.15950617283950627,0.183875
55.0,7.0,-0.7456410256410255,-0.6741025641025641
56.0,7.0,0.1990588235294118,0.183875
57.0,7.0,0.09226666666666672,0.11770270270270264
58.0,7.0,0.11584415584415592,0.09319444444444436
59.0,7.0,-0.08063492063492056,0.01075757575757575
60.0,7.0,0.20837209302325585,0.22273809523809518
61.0,7.0,-0.0011764705882351646,0.025522388059701497
62.0,7.0,0.11584415584415592,0.09319444444444436
63.0,7.0,-0.21571428571428553,-0.1658928571428571
64.0,7.0,-0.7456410256410255,-1.0403125
65.0,7.0,-0.21571428571428553,-0.2555769230769231
66.0,7.0,-0.031515151515151406,-0.004461538461538482
67.0,7.0,-0.38938775510204077,-0.2318867924528302
68.0,7.0,0.26000000000000006,0.2825274725274725
69.0,7.0,0.11584415584415592,0.14092105263157892
70.0,7.0,-0.08063492063492056,-0.08816666666666677
71.0,7.0,0.09226666666666672,0.09319444444444436
72.0,7.0,-0.6604878048780488,-0.6741025641025641
73.0,7.0,-0.3092307692307691,-0.5924390243902441
74.0,7.0,-0.5472727272727271,-0.6741025641025641
75.0,7.0,0.16975609756097562,0.183875
76.0,7.0,0.1990588235294118,0.24081395348837203
77.0,7.0,-0.06374999999999992,-0.0363492063492064
78.0,7.0,-0.08063492063492056,-0.14543859649122823
79.0,7.0,0.04112676056338029,0.01075757575757575
80.0,7.0,-0.23781818181818165,-0.45088888888888895
81.0,7.0,0.1382278481012659,0.10561643835616431
82.0,7.0,0.2263636363636364,0.22273809523809518
83.0,7.0,-0.031515151515151406,-0.14543859649122823
84.0,7.0,-0.0011764705882351646,0.039852941176470605
85.0,7.0,0.17975903614457833,0.20378048780487795
86.0,7.0,-0.031515151515151406,0.025522388059701497
87.0,7.0,0.17975903614457833,0.06728571428571417
88.0,7.0,0.08000000000000004,0.05376811594202886
89.0,7.0,0.16975609756097562,0.19395061728395063
90.0,7.0,0.1990588235294118,0.16294871794871793
91.0,7.0,0.05444444444444446,0.039852941176470605
92.0,7.0,-0.23781818181818165,-0.14543859649122823
93.0,7.0,-0.21571428571428553,-0.14543859649122823
94.0,7.0,0.20837209302325585,0.24954022988505742
95.0,7.0,-0.016119402985074506,-0.053064516129032326
96.0,7.0,-0.08063492063492056,-0.004461538461538482
97.0,7.0,0.04112676056338029,-0.10661016949152555
98.0,7.0,-0.3349019607843136,-0.41934782608695653
99.0,7.0,-0.016119402985074506,-0.004461538461538482
0.0,8.0,0.19144578313253005,0.24558139534883713
1.0,8.0,0.15050632911392406,0.17873417721518986
2.0,8.0,-0.22018181818181815,-0.15857142857142853
3.0,8.0,-0.7660526315789474,-0.622
4.0,8.0,-0.29057692307692307,-0.08133333333333345
5.0,8.0,0.0679166666666666,-0.09966101694915268
6.0,8.0,0.09310810810810806,0.059710144927536096
7.0,8.0,0.027391304347825968,-0.06360655737704927
8.0,8.0,0.19144578313253005,0.17873417721518986
9.0,8.0,0.1396153846153846,0.12324324324324318
10.0,8.0,-0.29057692307692307,-0.3516666666666668
11.0,8.0,-0.636829268292683,-0.7535135135135137
12.0,8.0,0.10519999999999996,0.12324324324324318
13.0,8.0,-0.13745762711864418,-0.2976000000000001
14.0,8.0,-0.08241935483870973,-0.08133333333333345
15.0,8.0,0.027391304347825968,0.031641791044776116
16.0,8.0,0.0679166666666666,0.07314285714285702
17.0,8.0,0.18158536585365845,0.189
18.0,8.0,-0.016818181818181815,0.059710144927536096
19.0,8.0,-0.1570689655172415,-0.0298412698412699
20.0,8.0,0.2010714285714285,0.20878048780487796
21.0,8.0,0.1284415584415584,0.14631578947368418
22.0,8.0,-0.016818181818181815,-0.0298412698412699
23.0,8.0,0.1396153846153846,-0.013750000000000047
24.0,8.0,0.1284415584415584,0.16820512820512817
25.0,8.0,-0.03246153846153847,-0.09966101694915268
26.0,8.0,-0.03246153846153847,-0.013750000000000047
27.0,8.0,-0.3158823529411765,-0.20148148148148148
28.0,8.0,0.09310810810810806,0.08619718309859144
29.0,8.0,0.027391304347825968,-0.06360655737704927
30.0,8.0,-0.13745762711864418,-0.08133333333333345
31.0,8.0,-0.0016417910447761041,-0.11862068965517257
32.0,8.0,-0.1570689655172415,-0.15857142857142853
33.0,8.0,-0.17736842105263173,-0.15857142857142853
34.0,8.0,0.027391304347825968,-0.1382456140350879
35.0,8.0,-0.49133333333333334,-0.3516666666666668
36.0,8.0,0.09310810810810806,0.13493333333333327
37.0,8.0,0.10519999999999996,0.11123287671232869
38.0,8.0,-0.26622641509433964,-0.1382456140350879
39.0,8.0,0.1396153846153846,0.16820512820512817
40.0,8.0,-0.1570689655172415,-0.17963636363636362
41.0,8.0,0.16112500000000002,0.13493333333333327
42.0,8.0,0.05478873239436611,0.09888888888888879
43.0,8.0,0.1396153846153846,0.16820512820512817
44.0,8.0,-0.5252272727272728,-0.908235294117647
45.0,8.0,-0.17736842105263173,-0.17963636363636362
46.0,8.0,-0.3981250000000001,-0.5088372093023257
47.0,8.0,-0.1570689655172415,-0.2721568627450981
48.0,8.0,0.27838709677419354,0.2791111111111111
49.0,8.0,0.16112500000000002,0.16820512820512817
50.0,8.0,-0.4589130434782609,-0.3516666666666668
51.0,8.0,0.04128571428571418,0.07314285714285702
52.0,8.0,-0.06523809523809528,-0.013750000000000047
53.0,8.0,0.19144578313253005,0.25425287356321835
54.0,8.0,0.21047058823529405,0.19901234567901235
55.0,8.0,-0.8641666666666669,-1.0275
56.0,8.0,0.21965116279069763,0.2367058823529411
57.0,8.0,0.0679166666666666,0.13493333333333327
58.0,8.0,0.1396153846153846,0.189
59.0,8.0,-0.048593750000000026,0.12324324324324318
60.0,8.0,0.21047058823529405,0.25425287356321835
61.0,8.0,0.013088235294117675,0.0018461538461538136
62.0,8.0,0.09310810810810806,0.08619718309859144
63.0,8.0,-0.17736842105263173,-0.08133333333333345
64.0,8.0,-0.3981250000000001,-0.5447619047619049
65.0,8.0,-0.4589130434782609,-0.47454545454545466
66.0,8.0,0.0679166666666666,0.12324324324324318
67.0,8.0,-0.1983928571428571,-0.3804255319148938
68.0,8.0,0.27054347826086955,0.27101123595505616
69.0,8.0,0.1284415584415584,0.13493333333333327
70.0,8.0,-0.016818181818181815,-0.013750000000000047
71.0,8.0,0.11697368421052629,0.13493333333333327
72.0,8.0,-0.636829268292683,-0.6635897435897437
73.0,8.0,-0.42787234042553207,-0.5447619047619049
74.0,8.0,-0.5252272727272728,-0.622
75.0,8.0,0.19144578313253005,0.189
76.0,8.0,0.21965116279069763,0.2183132530120481
77.0,8.0,-0.08241935483870973,0.0018461538461538136
78.0,8.0,-0.10016393442622958,-0.11862068965517257
79.0,8.0,0.04128571428571418,0.059710144927536096
80.0,8.0,-0.22018181818181815,-0.5447619047619049
81.0,8.0,0.1396153846153846,0.0018461538461538136
82.0,8.0,0.23738636363636362,0.24558139534883713
83.0,8.0,-0.11850000000000009,-0.09966101694915268
84.0,8.0,-0.06523809523809528,-0.013750000000000047
85.0,8.0,0.1284415584415584,0.20878048780487796
86.0,8.0,0.08068493150684926,0.04588235294117648
87.0,8.0,0.10519999999999996,0.09888888888888879
88.0,8.0,0.10519999999999996,0.14631578947368418
89.0,8.0,0.1284415584415584,0.17873417721518986
90.0,8.0,0.1396153846153846,0.2183132530120481
91.0,8.0,0.1396153846153846,0.08619718309859144
92.0,8.0,-0.13745762711864418,-0.08133333333333345
93.0,8.0,-0.369591836734694,-0.32408163265306134
94.0,8.0,0.22862068965517238,0.2791111111111111
95.0,8.0,-0.0016417910447761041,-0.013750000000000047
96.0,8.0,-0.11850000000000009,-0.24769230769230774
97.0,8.0,-0.016818181818181815,-0.06360655737704927
98.0,8.0,-0.24277777777777776,-0.7535135135135137
99.0,8.0,0.05478873239436611,-0.06360655737704927


==> pics/RAR_scatter/cifar100_resnet56_rate50.txt <==
class,model,before,after
0.0,0.0,0.1515000000000001,0.47805970149253735
1.0,0.0,0.10684210526315796,0.14707317073170725
2.0,0.0,-0.4756521739130433,-0.24892857142857136
3.0,0.0,-0.6969999999999998,-1.0570588235294116
4.0,0.0,-0.19087719298245617,-0.6652380952380954
5.0,0.0,0.0701369863013699,0.16738095238095232
6.0,0.0,0.11844155844155851,-0.05969696969696968
7.0,0.0,-0.028484848484848373,-0.24892857142857136
8.0,0.0,0.1515000000000001,0.2228888888888889
9.0,0.0,0.17219512195121953,0.2228888888888889
10.0,0.0,-0.5084444444444444,-1.185625
11.0,0.0,-0.6161904761904762,-1.185625
12.0,0.0,0.12974358974358982,-0.0928125
13.0,0.0,-0.1703448275862069,0.16738095238095232
14.0,0.0,-0.1127868852459016,-1.3313333333333335
15.0,0.0,0.12974358974358982,-0.5895454545454546
16.0,0.0,0.0017647058823530733,0.07973684210526313
17.0,0.0,0.1619753086419754,0.5398684210526316
18.0,0.0,-0.060624999999999915,-0.0928125
19.0,0.0,-0.07746031746031738,-1.0570588235294116
20.0,0.0,0.1821686746987952,0.5074647887323943
21.0,0.0,0.1515000000000001,0.4449206349206349
22.0,0.0,0.0017647058823530733,-1.3313333333333335
23.0,0.0,0.11844155844155851,0.4449206349206349
24.0,0.0,0.1619753086419754,0.4072881355932203
25.0,0.0,-0.3575999999999999,-0.6652380952380954
26.0,0.0,-0.0948387096774193,-0.9427777777777779
27.0,0.0,-0.33098039215686265,-0.20586206896551737
28.0,0.0,0.0017647058823530733,-0.29518518518518516
29.0,0.0,0.016231884057970998,-0.02852941176470584
30.0,0.0,-0.19087719298245617,-0.1280645161290323
31.0,0.0,-0.04430769230769221,0.25595744680851057
32.0,0.0,-0.0948387096774193,-1.185625
33.0,0.0,0.04394366197183099,0.10333333333333333
34.0,0.0,0.057222222222222244,-1.9141666666666668
35.0,0.0,-0.2570370370370369,-0.9427777777777779
36.0,0.0,0.14075949367088617,0.16738095238095232
37.0,0.0,0.09493333333333338,0.054864864864864825
38.0,0.0,-0.060624999999999915,-0.9427777777777779
39.0,0.0,0.24577777777777784,-0.345
40.0,0.0,0.030285714285714284,-0.20586206896551737
41.0,0.0,0.1821686746987952,0.462
42.0,0.0,-0.04430769230769221,0.2052272727272727
43.0,0.0,0.09493333333333338,0.14707317073170725
44.0,0.0,-0.5427272727272726,-10.656666666666666
45.0,0.0,-0.21214285714285697,-0.1280645161290323
46.0,0.0,-0.4442553191489362,-0.7484999999999999
47.0,0.0,-0.1313333333333333,0.028611111111111046
48.0,0.0,0.25406593406593414,0.4267213114754098
49.0,0.0,0.1821686746987952,0.35240740740740745
50.0,0.0,-0.38530612244897955,-1.4978571428571428
51.0,0.0,0.0017647058823530733,-0.6652380952380954
52.0,0.0,-0.028484848484848373,0.520958904109589
53.0,0.0,0.23730337078651692,0.47015151515151515
54.0,0.0,0.1821686746987952,0.25595744680851057
55.0,0.0,-0.6969999999999998,-5.994
56.0,0.0,0.2286363636363637,0.028611111111111046
57.0,0.0,0.14075949367088617,0.14707317073170725
58.0,0.0,0.14075949367088617,-0.16566666666666674
59.0,0.0,-0.07746031746031738,0.2228888888888889
60.0,0.0,0.14075949367088617,0.5337333333333333
61.0,0.0,-0.0948387096774193,0.16738095238095232
62.0,0.0,0.0701369863013699,0.14707317073170725
63.0,0.0,-0.04430769230769221,-0.02852941176470584
64.0,0.0,-0.38530612244897955,-5.994
65.0,0.0,-0.21214285714285697,-10.656666666666666
66.0,0.0,0.030285714285714284,-2.8855555555555563
67.0,0.0,-0.30538461538461525,-0.45708333333333345
68.0,0.0,0.2621739130434783,0.4857352941176471
69.0,0.0,0.030285714285714284,0.340188679245283
70.0,0.0,-0.0948387096774193,0.14707317073170725
71.0,0.0,0.11844155844155851,0.3143137254901961
72.0,0.0,-0.5084444444444444,-10.656666666666666
73.0,0.0,-0.38530612244897955,-1.0570588235294116
74.0,0.0,-0.4756521739130433,-1.3313333333333335
75.0,0.0,0.1919047619047619,0.2714583333333333
76.0,0.0,0.21977011494252877,0.41716666666666663
77.0,0.0,-0.1703448275862069,-3.9957142857142856
78.0,0.0,-0.23418181818181802,-1.9141666666666668
79.0,0.0,0.04394366197183099,-0.39880000000000004
80.0,0.0,-0.5084444444444444,-4.828333333333334
81.0,0.0,0.11844155844155851,0.2863265306122449
82.0,0.0,0.2286363636363637,0.4857352941176471
83.0,0.0,-0.028484848484848373,0.054864864864864825
84.0,0.0,-0.07746031746031738,-0.8405263157894737
85.0,0.0,0.1821686746987952,0.3006
86.0,0.0,0.057222222222222244,0.07973684210526313
87.0,0.0,0.1919047619047619,0.3275
88.0,0.0,0.12974358974358982,0.10333333333333333
89.0,0.0,0.1619753086419754,0.18674418604651158
90.0,0.0,0.1821686746987952,-0.05969696969696968
91.0,0.0,0.0701369863013699,0.0008571428571427628
92.0,0.0,-0.30538461538461525,-0.5204347826086956
93.0,0.0,-0.33098039215686265,-2.179090909090909
94.0,0.0,0.24577777777777784,0.5573417721518987
95.0,0.0,0.0017647058823530733,0.14707317073170725
96.0,0.0,-0.013134328358208833,0.16738095238095232
97.0,0.0,0.0701369863013699,0.10333333333333333
98.0,0.0,-0.2807547169811319,-0.7484999999999999
99.0,0.0,0.0017647058823530733,-0.8405263157894737
0.0,1.0,0.1933734939759036,0.47953125
1.0,1.0,0.22151162790697676,0.0482857142857142
2.0,1.0,-0.2632075471698112,-0.5140909090909092
3.0,1.0,-0.594047619047619,-1.7758333333333336
4.0,1.0,-0.07983870967741934,-1.5623076923076922
5.0,1.0,-0.06269841269841267,0.18756097560975604
6.0,1.0,0.02971014492753618,-0.0409375
7.0,1.0,0.0007462686567165014,-1.379285714285714
8.0,1.0,0.20297619047619048,0.2253488372093023
9.0,1.0,0.16312500000000008,0.3943636363636364
10.0,1.0,-0.31274509803921563,-1.081875
11.0,1.0,-0.521590909090909,-0.6655
12.0,1.0,0.16312500000000008,0.020294117647058872
13.0,1.0,-0.11583333333333334,-0.1103333333333334
14.0,1.0,-0.174561403508772,-0.6655
15.0,1.0,0.13051948051948056,0.12342105263157895
16.0,1.0,0.02971014492753618,0.24295454545454545
17.0,1.0,0.18353658536585363,0.5101470588235294
18.0,1.0,-0.02999999999999994,0.1458974358974359
19.0,1.0,-0.21727272727272715,-2.0281818181818183
20.0,1.0,0.18353658536585363,0.5101470588235294
21.0,1.0,0.10733333333333335,0.2597777777777778
22.0,1.0,0.05704225352112673,-0.4482608695652174
23.0,1.0,0.08287671232876713,0.4712698412698413
24.0,1.0,0.1933734939759036,0.4156140350877192
25.0,1.0,-0.11583333333333334,-1.7758333333333336
26.0,1.0,-0.15431034482758627,-0.6655
27.0,1.0,-0.3663265306122449,-0.1103333333333334
28.0,1.0,0.14166666666666672,0.1458974358974359
29.0,1.0,-0.046093749999999954,-0.5861904761904763
30.0,1.0,-0.15431034482758627,-0.1103333333333334
31.0,1.0,-0.09754098360655737,0.020294117647058872
32.0,1.0,-0.014393939393939322,-0.7531578947368421
33.0,1.0,-0.06269841269841267,0.16725000000000004
34.0,1.0,0.08287671232876713,-1.7758333333333336
35.0,1.0,-0.6737499999999998,-2.7011111111111115
36.0,1.0,0.10733333333333335,0.3338
37.0,1.0,0.10733333333333335,-0.14862068965517253
38.0,1.0,-0.2874999999999999,-1.5623076923076922
39.0,1.0,0.22151162790697676,-1.7758333333333336
40.0,1.0,-0.046093749999999954,-1.379285714285714
41.0,1.0,0.1933734939759036,0.42568965517241375
42.0,1.0,0.09527027027027028,0.2597777777777778
43.0,1.0,0.08287671232876713,0.3468627450980392
44.0,1.0,-0.521590909090909,-5.662
45.0,1.0,-0.2874999999999999,-1.7758333333333336
46.0,1.0,-0.424468085106383,-0.4482608695652174
47.0,1.0,-0.2398148148148147,-0.0745161290322581
48.0,1.0,0.22151162790697676,0.2912765957446808
49.0,1.0,0.15253164556962032,0.2253488372093023
50.0,1.0,-0.521590909090909,-3.16375
51.0,1.0,0.02971014492753618,-0.7531578947368421
52.0,1.0,-0.02999999999999994,0.48753846153846153
53.0,1.0,0.20297619047619048,0.5436986301369863
54.0,1.0,0.1933734939759036,0.3338
55.0,1.0,-0.8597222222222223,-2.331
56.0,1.0,0.18353658536585363,0.07472222222222216
57.0,1.0,0.10733333333333335,-0.33240000000000003
58.0,1.0,0.13051948051948056,-0.9594117647058823
59.0,1.0,0.01544117647058833,0.20690476190476187
60.0,1.0,0.24775280898876406,0.5172463768115941
61.0,1.0,-0.06269841269841267,0.24295454545454545
62.0,1.0,0.09527027027027028,0.18756097560975604
63.0,1.0,-0.13474576271186445,0.020294117647058872
64.0,1.0,-0.4554347826086956,-32.31
65.0,1.0,-0.2874999999999999,-5.662
66.0,1.0,-0.046093749999999954,-1.2206666666666668
67.0,1.0,-0.594047619047619,-0.14862068965517253
68.0,1.0,0.2561111111111111,0.5241428571428571
69.0,1.0,0.10733333333333335,0.320204081632653
70.0,1.0,0.09527027027027028,0.2253488372093023
71.0,1.0,0.13051948051948056,0.4051785714285715
72.0,1.0,-0.9128571428571429,-2.7011111111111115
73.0,1.0,-0.21727272727272715,-0.1103333333333334
74.0,1.0,-0.594047619047619,-2.7011111111111115
75.0,1.0,0.20297619047619048,0.20690476190476187
76.0,1.0,0.17345679012345686,0.4953030303030303
77.0,1.0,-0.06269841269841267,-7.327500000000001
78.0,1.0,-0.11583333333333334,-0.38791666666666674
79.0,1.0,0.09527027027027028,-1.081875
80.0,1.0,-0.2632075471698112,-0.7531578947368421
81.0,1.0,0.07013888888888888,0.18756097560975604
82.0,1.0,0.23045977011494254,0.48753846153846153
83.0,1.0,-0.19553571428571415,0.12342105263157895
84.0,1.0,-0.014393939393939322,-0.7531578947368421
85.0,1.0,0.11907894736842109,0.2253488372093023
86.0,1.0,0.08287671232876713,-0.14862068965517253
87.0,1.0,0.11907894736842109,0.3338
88.0,1.0,0.14166666666666672,0.2253488372093023
89.0,1.0,0.1933734939759036,0.3468627450980392
90.0,1.0,0.21235294117647058,-1.081875
91.0,1.0,0.05704225352112673,0.07472222222222216
92.0,1.0,-0.2398148148148147,-0.5861904761904763
93.0,1.0,-0.33899999999999997,-1.5623076923076922
94.0,1.0,0.21235294117647058,0.6034523809523809
95.0,1.0,0.0007462686567165014,0.2758695652173913
96.0,1.0,-0.06269841269841267,-0.1103333333333334
97.0,1.0,0.05704225352112673,0.020294117647058872
98.0,1.0,-0.33899999999999997,-1.081875
99.0,1.0,0.04357142857142853,-0.1103333333333334
0.0,2.0,0.1983333333333333,0.48822580645161284
1.0,2.0,0.16864197530864203,-0.1751851851851852
2.0,2.0,-0.4029166666666667,-0.1751851851851852
3.0,2.0,-0.642439024390244,-2.525555555555556
4.0,2.0,-0.18140350877192993,-0.3795652173913044
5.0,2.0,0.037999999999999944,-0.1751851851851852
6.0,2.0,0.15825000000000006,-0.023548387096774287
7.0,2.0,0.09,0.118611111111111
8.0,2.0,0.2169767441860465,0.3102173913043478
9.0,2.0,0.1475949367088608,0.2788636363636363
10.0,2.0,-0.29499999999999993,-2.173
11.0,2.0,-0.5304545454545454,-0.22038461538461546
12.0,2.0,0.10213333333333334,-0.057666666666666797
13.0,2.0,-0.08612903225806452,-0.22038461538461546
14.0,2.0,-0.08612903225806452,-0.6700000000000002
15.0,2.0,-0.00507462686567158,-0.22038461538461546
16.0,2.0,0.09,-0.023548387096774287
17.0,2.0,0.1366666666666667,0.4230909090909091
18.0,2.0,-0.08612903225806452,-0.22038461538461546
19.0,2.0,-0.20249999999999987,-1.644166666666667
20.0,2.0,0.178780487804878,0.5042187499999999
21.0,2.0,0.1366666666666667,0.5042187499999999
22.0,2.0,-0.05218749999999998,-0.22038461538461546
23.0,2.0,0.0647222222222222,0.4963492063492063
24.0,2.0,0.15825000000000006,0.4711666666666666
25.0,2.0,-0.12233333333333338,-1.2664285714285715
26.0,2.0,-0.10393442622950821,-0.4422727272727274
27.0,2.0,-0.24703703703703694,-0.4422727272727274
28.0,2.0,0.1475949367088608,-0.22038461538461546
29.0,2.0,-0.00507462686567158,-0.1751851851851852
30.0,2.0,-0.20249999999999987,0.06676470588235293
31.0,2.0,-0.18140350877192993,0.2788636363636363
32.0,2.0,-0.05218749999999998,-2.173
33.0,2.0,-0.03599999999999996,-0.3220833333333335
34.0,2.0,0.1366666666666667,-4.288333333333334
35.0,2.0,-0.7266666666666666,-1.1153333333333335
36.0,2.0,0.12545454545454549,0.4230909090909091
37.0,2.0,0.02405797101449268,-0.057666666666666797
38.0,2.0,-0.12233333333333338,-1.2664285714285715
39.0,2.0,0.2169767441860465,0.03848484848484845
40.0,2.0,-0.06888888888888887,-1.1153333333333335
41.0,2.0,0.18867469879518067,0.4013207547169811
42.0,2.0,0.09,0.118611111111111
43.0,2.0,0.0647222222222222,0.43339285714285714
44.0,2.0,-0.642439024390244,-30.73
45.0,2.0,-0.270566037735849,-0.9831250000000001
46.0,2.0,-0.4639130434782608,-0.22038461538461546
47.0,2.0,-0.10393442622950821,0.03848484848484845
48.0,2.0,0.2759139784946237,0.3524489795918367
49.0,2.0,0.16864197530864203,0.2620930232558139
50.0,2.0,-0.29499999999999993,-2.173
51.0,2.0,0.00970588235294125,-0.023548387096774287
52.0,2.0,-0.00507462686567158,0.43339285714285714
53.0,2.0,0.178780487804878,0.5264179104477612
54.0,2.0,0.1475949367088608,0.3524489795918367
55.0,2.0,-0.642439024390244,-5.346
56.0,2.0,0.1983333333333333,0.06676470588235293
57.0,2.0,0.10213333333333334,0.3524489795918367
58.0,2.0,0.16864197530864203,-0.2692000000000001
59.0,2.0,-0.12233333333333338,0.2620930232558139
60.0,2.0,0.22597701149425287,0.5192424242424242
61.0,2.0,-0.18140350877192993,-0.023548387096774287
62.0,2.0,0.00970588235294125,0.16499999999999995
63.0,2.0,-0.10393442622950821,-0.5109523809523812
64.0,2.0,-0.566046511627907,-3.532857142857143
65.0,2.0,-0.43276595744680857,-6.932500000000001
66.0,2.0,0.02405797101449268,-0.2692000000000001
67.0,2.0,-0.270566037735849,-0.2692000000000001
68.0,2.0,0.26,0.4963492063492063
69.0,2.0,0.12545454545454549,0.4013207547169811
70.0,2.0,-0.08612903225806452,0.3524489795918367
71.0,2.0,0.1475949367088608,0.36539999999999995
72.0,2.0,-0.6033333333333334,-2.525555555555556
73.0,2.0,-0.24703703703703694,-0.4422727272727274
74.0,2.0,-0.3203921568627451,-2.173
75.0,2.0,0.20776470588235293,0.36539999999999995
76.0,2.0,0.22597701149425287,0.48822580645161284
77.0,2.0,-0.08612903225806452,-3.532857142857143
78.0,2.0,-0.06888888888888887,-6.932500000000001
79.0,2.0,0.05154929577464784,-0.1332142857142857
80.0,2.0,-0.37428571428571433,-9.576666666666666
81.0,2.0,0.05154929577464784,-1.644166666666667
82.0,2.0,0.2517777777777778,0.4963492063492063
83.0,2.0,-0.10393442622950821,0.18641025641025638
84.0,2.0,-0.06888888888888887,-1.644166666666667
85.0,2.0,0.20776470588235293,0.06676470588235293
86.0,2.0,0.02405797101449268,0.03848484848484845
87.0,2.0,0.11394736842105264,0.33895833333333325
88.0,2.0,0.11394736842105264,0.22609756097560965
89.0,2.0,0.1475949367088608,0.20675
90.0,2.0,0.11394736842105264,-0.5865
91.0,2.0,0.1366666666666667,-0.8664705882352941
92.0,2.0,-0.16103448275862076,-0.8664705882352941
93.0,2.0,-0.24703703703703694,-2.96625
94.0,2.0,0.22597701149425287,0.5653424657534246
95.0,2.0,0.0647222222222222,0.2788636363636363
96.0,2.0,-0.16103448275862076,-0.057666666666666797
97.0,2.0,0.05154929577464784,0.06676470588235293
98.0,2.0,-0.37428571428571433,-0.5109523809523812
99.0,2.0,-0.00507462686567158,-0.8664705882352941
0.0,3.0,0.19892857142857134,0.5735526315789474
1.0,3.0,0.16925925925925925,0.07399999999999994
2.0,3.0,-0.22345454545454546,-0.7057894736842105
3.0,3.0,-0.4953333333333334,-3.0512499999999996
4.0,3.0,-0.43170212765957466,-0.8005555555555556
5.0,3.0,0.010441176470588228,-0.1175862068965518
6.0,3.0,0.05225352112676044,0.046764705882353014
7.0,3.0,0.010441176470588228,-0.7057894736842105
8.0,3.0,0.23534090909090905,0.2954347826086957
9.0,3.0,0.16925925925925925,0.3104255319148936
10.0,3.0,-0.22345454545454546,-0.906470588235294
11.0,3.0,-0.5648837209302328,-1.3149999999999997
12.0,3.0,0.11460526315789468,0.017878787878787928
13.0,3.0,-0.06809523809523817,-0.8005555555555556
14.0,3.0,-0.16017241379310362,-0.24653846153846148
15.0,3.0,0.010441176470588228,-0.40913043478260863
16.0,3.0,0.07821917808219168,0.12405405405405405
17.0,3.0,0.13730769230769227,0.4412068965517241
18.0,3.0,-0.10311475409836077,-0.1175862068965518
19.0,3.0,-0.06809523809523817,-3.0512499999999996
20.0,3.0,0.2083529411764705,0.49359375
21.0,3.0,0.21755813953488365,0.4598333333333333
22.0,3.0,-0.03523076923076928,-1.025625
23.0,3.0,0.1482278481012658,0.3645098039215686
24.0,3.0,0.18927710843373483,0.5013846153846154
25.0,3.0,-0.06809523809523817,-2.6011111111111114
26.0,3.0,-0.10311475409836077,-0.40913043478260863
27.0,3.0,-0.40187500000000015,-0.08033333333333337
28.0,3.0,0.0906756756756756,-0.04548387096774194
29.0,3.0,-0.019545454545454578,-0.5433333333333333
30.0,3.0,-0.10311475409836077,0.046764705882353014
31.0,3.0,-0.10311475409836077,0.07399999999999994
32.0,3.0,-0.14050847457627133,-2.2409999999999997
33.0,3.0,-0.08532258064516138,0.07399999999999994
34.0,3.0,0.05225352112676044,-4.401666666666667
35.0,3.0,-0.2940384615384616,-0.5433333333333333
36.0,3.0,0.11460526315789468,0.3518
37.0,3.0,0.06541666666666655,-0.6204999999999999
38.0,3.0,-0.10311475409836077,-4.401666666666667
39.0,3.0,0.1482278481012658,-0.1574999999999999
40.0,3.0,-0.03523076923076928,-0.906470588235294
41.0,3.0,0.2083529411764705,0.4314035087719298
42.0,3.0,-0.019545454545454578,0.3104255319148936
43.0,3.0,0.12610389610389605,0.2283333333333333
44.0,3.0,-0.8186486486486488,-inf
45.0,3.0,-0.16017241379310362,-0.20037037037037028
46.0,3.0,-0.269622641509434,-0.8005555555555556
47.0,3.0,-0.22345454545454546,0.017878787878787928
48.0,3.0,0.2523333333333333,0.3645098039215686
49.0,3.0,0.12610389610389605,0.20951219512195118
50.0,3.0,-0.43170212765957466,-1.025625
51.0,3.0,0.07821917808219168,-0.7057894736842105
52.0,3.0,-0.14050847457627133,0.5089393939393939
53.0,3.0,0.19892857142857134,0.4686885245901639
54.0,3.0,0.1793902439024389,0.20951219512195118
55.0,3.0,-0.7253846153846155,-7.1025
56.0,3.0,0.18927710843373483,-0.24653846153846148
57.0,3.0,0.0906756756756756,0.07399999999999994
58.0,3.0,0.11460526315789468,-0.40913043478260863
59.0,3.0,-0.06809523809523817,0.3385714285714286
60.0,3.0,0.18927710843373483,0.5678666666666666
61.0,3.0,-0.05140625000000006,0.2283333333333333
62.0,3.0,0.06541666666666655,0.2283333333333333
63.0,3.0,-0.05140625000000006,0.24627906976744185
64.0,3.0,-0.4628260869565218,-15.204999999999998
65.0,3.0,-0.3458000000000001,-3.0512499999999996
66.0,3.0,0.038714285714285576,-3.0512499999999996
67.0,3.0,-0.22345454545454546,-0.08033333333333337
68.0,3.0,0.2605494505494505,0.5089393939393939
69.0,3.0,0.16925925925925925,0.14710526315789474
70.0,3.0,-0.004328358208955244,0.477258064516129
71.0,3.0,0.12610389610389605,0.4314035087719298
72.0,3.0,-0.9225714285714288,-1.493076923076923
73.0,3.0,-0.22345454545454546,-0.24653846153846148
74.0,3.0,-0.43170212765957466,-1.3149999999999997
75.0,3.0,0.22655172413793098,0.2634090909090909
76.0,3.0,0.2083529411764705,0.5013846153846154
77.0,3.0,0.02478260869565202,-2.6011111111111114
78.0,3.0,-0.16017241379310362,-1.1606666666666667
79.0,3.0,0.06541666666666655,-0.5433333333333333
80.0,3.0,-0.3732653061224491,-15.204999999999998
81.0,3.0,0.038714285714285576,0.3104255319148936
82.0,3.0,0.22655172413793098,0.4107272727272728
83.0,3.0,-0.10311475409836077,-0.5433333333333333
84.0,3.0,-0.05140625000000006,-1.1606666666666667
85.0,3.0,0.2083529411764705,0.3645098039215686
86.0,3.0,0.02478260869565202,0.14710526315789474
87.0,3.0,0.10279999999999993,0.37673076923076926
88.0,3.0,0.12610389610389605,0.14710526315789474
89.0,3.0,0.1793902439024389,0.12405405405405405
90.0,3.0,0.12610389610389605,0.168974358974359
91.0,3.0,0.12610389610389605,-0.24653846153846148
92.0,3.0,-0.24611111111111114,-0.04548387096774194
93.0,3.0,-0.269622641509434,-2.2409999999999997
94.0,3.0,0.22655172413793098,0.5844871794871795
95.0,3.0,-0.10311475409836077,-0.012812499999999977
96.0,3.0,-0.08532258064516138,0.14710526315789474
97.0,3.0,0.010441176470588228,-0.24653846153846148
98.0,3.0,-0.6021428571428573,-0.40913043478260863
99.0,3.0,0.010441176470588228,-0.6204999999999999
0.0,4.0,0.15562500000000007,0.5462162162162162
1.0,4.0,0.1762195121951219,0.2537777777777778
2.0,4.0,-0.25092592592592583,-0.29153846153846147
3.0,4.0,-0.4072916666666667,-3.1975
4.0,4.0,-0.2990384615384615,-1.2386666666666666
5.0,4.0,0.02101449275362313,0.20047619047619047
6.0,4.0,0.12272727272727277,-0.08322580645161287
7.0,4.0,-0.00820895522388052,-3.1975
8.0,4.0,0.18614457831325298,0.2537777777777778
9.0,4.0,0.18614457831325298,0.2537777777777778
10.0,4.0,-0.351,-1.7983333333333333
11.0,4.0,-0.4072916666666667,-0.599047619047619
12.0,4.0,0.13397435897435903,-0.08322580645161287
13.0,4.0,-0.1850877192982457,-0.04937499999999994
14.0,4.0,-0.02348484848484842,-3.1975
15.0,4.0,0.02101449275362313,-0.24370370370370356
16.0,4.0,0.04859154929577462,-0.04937499999999994
17.0,4.0,0.15562500000000007,0.5462162162162162
18.0,4.0,0.02101449275362313,-0.29153846153846147
19.0,4.0,-0.10737704918032788,-3.7971428571428567
20.0,4.0,0.1762195121951219,0.4833846153846154
21.0,4.0,0.20529411764705882,0.3664150943396227
22.0,4.0,0.02101449275362313,-0.9752941176470586
23.0,4.0,0.07465753424657534,0.5061764705882353
24.0,4.0,0.13397435897435903,0.4108771929824561
25.0,4.0,-0.10737704918032788,-0.24370370370370356
26.0,4.0,-0.00820895522388052,-0.4599999999999999
27.0,4.0,-0.4072916666666667,-0.5263636363636363
28.0,4.0,0.15562500000000007,0.04057142857142855
29.0,4.0,-0.05546874999999996,-0.6789999999999998
30.0,4.0,-0.02348484848484842,0.13897435897435903
31.0,4.0,-0.16465517241379315,0.2190697674418605
32.0,4.0,-0.12583333333333335,-0.8655555555555555
33.0,4.0,-0.00820895522388052,0.18097560975609756
34.0,4.0,0.07465753424657534,-0.599047619047619
35.0,4.0,-0.351,-0.7673684210526315
36.0,4.0,0.12272727272727277,0.4583870967741936
37.0,4.0,0.07465753424657534,0.1605000000000001
38.0,4.0,-0.0722222222222222,-0.7673684210526315
39.0,4.0,0.15562500000000007,-0.11933333333333333
40.0,4.0,-0.03923076923076918,-5.715999999999999
41.0,4.0,0.16604938271604944,0.3542307692307693
42.0,4.0,0.09933333333333334,0.20047619047619047
43.0,4.0,0.034999999999999955,0.30041666666666667
44.0,4.0,-0.732051282051282,-15.789999999999997
45.0,4.0,-0.14491525423728818,-0.39916666666666667
46.0,4.0,-0.43723404255319154,-0.8655555555555555
47.0,4.0,-0.16465517241379315,0.012352941176470697
48.0,4.0,0.23238636363636364,0.2537777777777778
49.0,4.0,0.1762195121951219,0.38945454545454555
50.0,4.0,-0.351,-2.0527272727272727
51.0,4.0,-0.0722222222222222,-0.34319999999999995
52.0,4.0,-0.0722222222222222,0.49880597014925376
53.0,4.0,0.22356321839080462,0.49880597014925376
54.0,4.0,0.13397435897435903,0.3664150943396227
55.0,4.0,-0.5709302325581396,-3.1975
56.0,4.0,0.1762195121951219,-0.24370370370370356
57.0,4.0,0.09933333333333334,-0.11933333333333333
58.0,4.0,0.13397435897435903,-0.24370370370370356
59.0,4.0,-0.0722222222222222,0.11631578947368425
60.0,4.0,0.14493670886075954,0.5694871794871795
61.0,4.0,-0.08951612903225806,0.3284
62.0,4.0,0.11118421052631582,0.09243243243243246
63.0,4.0,-0.16465517241379315,-0.01757575757575749
64.0,4.0,-0.4072916666666667,-2.7311111111111113
65.0,4.0,-0.22818181818181807,-2.7311111111111113
66.0,4.0,0.04859154929577462,-2.3579999999999997
67.0,4.0,-0.22818181818181807,0.06722222222222222
68.0,4.0,0.2410112359550562,0.38945454545454555
69.0,4.0,0.15562500000000007,0.4108771929824561
70.0,4.0,0.034999999999999955,0.3664150943396227
71.0,4.0,0.09933333333333334,0.38945454545454555
72.0,4.0,-0.732051282051282,-1.5830769230769228
73.0,4.0,-0.3245098039215686,-0.29153846153846147
74.0,4.0,-0.6083333333333334,-0.8655555555555555
75.0,4.0,0.1958333333333333,0.06722222222222222
76.0,4.0,0.23238636363636364,0.4108771929824561
77.0,4.0,-0.1850877192982457,-2.0527272727272727
78.0,4.0,-0.08951612903225806,-0.599047619047619
79.0,4.0,0.02101449275362313,-0.7673684210526315
80.0,4.0,-0.4684782608695651,-5.715999999999999
81.0,4.0,0.02101449275362313,-0.01757575757575749
82.0,4.0,0.21453488372093024,0.42103448275862065
83.0,4.0,-0.12583333333333335,0.13897435897435903
84.0,4.0,-0.02348484848484842,-1.5830769230769228
85.0,4.0,0.14493670886075954,-0.04937499999999994
86.0,4.0,0.034999999999999955,-0.24370370370370356
87.0,4.0,0.15562500000000007,0.30041666666666667
88.0,4.0,0.034999999999999955,0.285531914893617
89.0,4.0,0.18614457831325298,0.2700000000000001
90.0,4.0,0.1762195121951219,-0.39916666666666667
91.0,4.0,0.12272727272727277,-0.599047619047619
92.0,4.0,-0.16465517241379315,-0.9752941176470586
93.0,4.0,-0.20624999999999988,-2.0527272727272727
94.0,4.0,0.2576923076923077,0.58025
95.0,4.0,-0.05546874999999996,0.2537777777777778
96.0,4.0,-0.20624999999999988,0.13897435897435903
97.0,4.0,0.06180555555555554,0.2190697674418605
98.0,4.0,-0.3245098039215686,-1.5830769230769228
99.0,4.0,-0.03923076923076918,-0.19928571428571412
0.0,5.0,0.1780487804878048,0.5141176470588236
1.0,5.0,0.19761904761904753,0.29702127659574457
2.0,5.0,-0.32156862745098047,-0.5733333333333335
3.0,5.0,-0.4977777777777778,-2.003636363636364
4.0,5.0,-0.2961538461538462,-1.7533333333333336
5.0,5.0,0.03714285714285702,0.174
6.0,5.0,0.03714285714285702,0.21333333333333324
7.0,5.0,-0.02121212121212123,-2.3040000000000003
8.0,5.0,0.19761904761904753,0.174
9.0,5.0,0.1575,0.24909090909090903
10.0,5.0,-0.22545454545454544,-1.7533333333333336
11.0,5.0,-0.5318181818181819,-1.5415384615384617
12.0,5.0,0.1575,-0.5018181818181819
13.0,5.0,-0.16206896551724154,-0.5018181818181819
14.0,5.0,-0.24814814814814815,-0.5733333333333335
15.0,5.0,0.03714285714285702,-0.06580645161290333
16.0,5.0,0.05070422535211257,0.23162790697674412
17.0,5.0,0.1780487804878048,0.5535135135135135
18.0,5.0,-0.05312500000000005,-0.06580645161290333
19.0,5.0,-0.05312500000000005,-1.5415384615384617
20.0,5.0,0.20705882352941168,0.49169230769230765
21.0,5.0,0.1780487804878048,0.33919999999999995
22.0,5.0,-0.02121212121212123,-0.3216000000000001
23.0,5.0,0.0638888888888888,0.5346478873239436
24.0,5.0,0.14683544303797466,0.41000000000000003
25.0,5.0,-0.14237288135593235,-1.5415384615384617
26.0,5.0,-0.14237288135593235,-0.43652173913043485
27.0,5.0,-0.3480000000000001,-0.5018181818181819
28.0,5.0,0.12467532467532463,-0.18
29.0,5.0,-0.036923076923076954,-0.18
30.0,5.0,-0.12333333333333345,-0.06580645161290333
31.0,5.0,-0.12333333333333345,0.21333333333333324
32.0,5.0,-0.0698412698412699,-2.3040000000000003
33.0,5.0,-0.0698412698412699,0.02823529411764705
34.0,5.0,0.03714285714285702,-0.943529411764706
35.0,5.0,-0.32156862745098047,-1.3599999999999999
36.0,5.0,0.11315789473684205,0.29702127659574457
37.0,5.0,0.008823529411764713,-0.43652173913043485
38.0,5.0,-0.37551020408163277,-0.5018181818181819
39.0,5.0,0.18795180722891558,-0.7389473684210528
40.0,5.0,-0.036923076923076954,-1.202666666666667
41.0,5.0,0.18795180722891558,0.45836065573770485
42.0,5.0,0.14683544303797466,0.21333333333333324
43.0,5.0,0.07671232876712321,0.42035087719298236
44.0,5.0,-0.43404255319148954,-7.260000000000001
45.0,5.0,-0.16206896551724154,-1.202666666666667
46.0,5.0,-0.27169811320754716,-0.7389473684210528
47.0,5.0,-0.036923076923076954,-0.0012121212121212468
48.0,5.0,0.2752688172043011,0.352156862745098
49.0,5.0,0.14683544303797466,0.3992727272727273
50.0,5.0,-0.5318181818181819,-2.6711111111111117
51.0,5.0,0.008823529411764713,-1.0650000000000002
52.0,5.0,-0.05312500000000005,0.5473972602739725
53.0,5.0,0.23409090909090904,0.5068656716417911
54.0,5.0,0.19761904761904753,0.3992727272727273
55.0,5.0,-0.8216216216216218,-3.13
56.0,5.0,0.16790123456790124,0.05599999999999986
57.0,5.0,0.11315789473684205,-0.032500000000000064
58.0,5.0,0.14683544303797466,-0.5018181818181819
59.0,5.0,-0.02121212121212123,0.21333333333333324
60.0,5.0,0.24269662921348312,0.5652631578947368
61.0,5.0,-0.16206896551724154,0.1528205128205128
62.0,5.0,0.07671232876712321,-0.0012121212121212468
63.0,5.0,-0.14237288135593235,-0.2237037037037037
64.0,5.0,-0.5674418604651164,-10.013333333333334
65.0,5.0,-0.27169811320754716,-7.260000000000001
66.0,5.0,0.0638888888888888,-0.943529411764706
67.0,5.0,-0.46521739130434786,0.10702702702702695
68.0,5.0,0.25111111111111106,0.42035087719298236
69.0,5.0,0.05070422535211257,0.42035087719298236
70.0,5.0,-0.05312500000000005,0.3257142857142856
71.0,5.0,0.13589743589743586,0.352156862745098
72.0,5.0,-0.9257142857142859,-0.7389473684210528
73.0,5.0,-0.18245614035087737,-0.43652173913043485
74.0,5.0,-0.3480000000000001,-7.260000000000001
75.0,5.0,0.20705882352941168,0.3116666666666666
76.0,5.0,0.23409090909090904,0.5141176470588236
77.0,5.0,-0.18245614035087737,-7.260000000000001
78.0,5.0,-0.12333333333333345,-0.943529411764706
79.0,5.0,0.13589743589743586,-0.06580645161290333
80.0,5.0,-0.3480000000000001,-3.7199999999999998
81.0,5.0,0.008823529411764713,-0.2707692307692308
82.0,5.0,0.20705882352941168,0.49169230769230765
83.0,5.0,-0.12333333333333345,-0.5018181818181819
84.0,5.0,-0.02121212121212123,-3.13
85.0,5.0,0.11315789473684205,0.21333333333333324
86.0,5.0,-0.08709677419354847,0.05599999999999986
87.0,5.0,0.13589743589743586,0.29702127659574457
88.0,5.0,0.07671232876712321,0.352156862745098
89.0,5.0,0.1780487804878048,0.352156862745098
90.0,5.0,0.1780487804878048,-0.7389473684210528
91.0,5.0,0.14683544303797466,-0.5018181818181819
92.0,5.0,-0.12333333333333345,-0.943529411764706
93.0,5.0,-0.24814814814814815,-1.7533333333333336
94.0,5.0,0.25111111111111106,0.587
95.0,5.0,0.07671232876712321,0.08222222222222211
96.0,5.0,-0.0698412698412699,0.3257142857142856
97.0,5.0,0.03714285714285702,0.2817391304347826
98.0,5.0,-0.32156862745098047,-1.5415384615384617
99.0,5.0,-0.0059701492537313485,-0.3766666666666668
0.0,6.0,0.1955952380952381,0.5055223880597015
1.0,6.0,0.18590361445783132,0.2111904761904762
2.0,6.0,-0.25129629629629613,-2.0118181818181817
3.0,6.0,-0.40770833333333334,-3.1412499999999994
4.0,6.0,-0.27490566037735836,-1.366428571428571
5.0,6.0,-0.008507462686567055,-0.18321428571428555
6.0,6.0,0.08689189189189192,-0.0687096774193548
7.0,6.0,-0.03953846153846145,-0.7436842105263157
8.0,6.0,0.1337179487179488,-0.2270370370370369
9.0,6.0,0.110921052631579,0.3097916666666667
10.0,6.0,-0.27490566037735836,-2.0118181818181817
11.0,6.0,-0.5356818181818181,-2.0118181818181817
12.0,6.0,0.14468354430379754,0.053428571428571416
13.0,6.0,-0.07253968253968247,0.12815789473684217
14.0,6.0,-0.10770491803278685,-0.2742307692307691
15.0,6.0,0.08689189189189192,-0.4404347826086955
16.0,6.0,0.006323529411764825,0.12815789473684217
17.0,6.0,0.1955952380952381,0.5267142857142857
18.0,6.0,-0.07253968253968247,-0.03531249999999993
19.0,6.0,0.006323529411764825,-1.7608333333333333
20.0,6.0,0.1955952380952381,0.42879310344827587
21.0,6.0,0.14468354430379754,0.44783333333333336
22.0,6.0,-0.02378787878787869,-1.2086666666666666
23.0,6.0,0.14468354430379754,0.45688524590163937
24.0,6.0,0.14468354430379754,0.3097916666666667
25.0,6.0,-0.18543859649122812,-0.4404347826086955
26.0,6.0,-0.16500000000000004,-0.2742307692307691
27.0,6.0,-0.40770833333333334,-0.1424137931034483
28.0,6.0,0.12246753246753253,-0.32519999999999993
29.0,6.0,-0.03953846153846145,-0.5059090909090909
30.0,6.0,-0.03953846153846145,-0.4404347826086955
31.0,6.0,-0.0898387096774193,0.33740000000000003
32.0,6.0,-0.0898387096774193,-0.7436842105263157
33.0,6.0,-0.0898387096774193,0.07972222222222224
34.0,6.0,0.006323529411764825,-5.6259999999999994
35.0,6.0,-0.32490196078431366,-1.2086666666666666
36.0,6.0,0.04830985915492957,0.15051282051282058
37.0,6.0,0.04830985915492957,-0.2742307692307691
38.0,6.0,-0.12616666666666665,-2.681111111111111
39.0,6.0,0.21430232558139536,0.025588235294117766
40.0,6.0,-0.0898387096774193,-2.681111111111111
41.0,6.0,0.1955952380952381,0.45688524590163937
42.0,6.0,0.0347142857142857,0.025588235294117766
43.0,6.0,0.08689189189189192,0.35039215686274516
44.0,6.0,-0.5015555555555554,-4.5216666666666665
45.0,6.0,-0.0898387096774193,-0.5776190476190476
46.0,6.0,-0.37897959183673463,-1.366428571428571
47.0,6.0,-0.16500000000000004,-0.10433333333333332
48.0,6.0,0.2887368421052632,0.38648148148148154
49.0,6.0,0.16580246913580257,0.46564516129032263
50.0,6.0,-0.46891304347826074,-1.2086666666666666
51.0,6.0,0.006323529411764825,-0.32519999999999993
52.0,6.0,-0.07253968253968247,0.5267142857142857
53.0,6.0,0.23215909090909095,0.5055223880597015
54.0,6.0,0.17597560975609755,0.37490566037735856
55.0,6.0,-0.8262162162162161,-10.043333333333335
56.0,6.0,0.18590361445783132,-0.10433333333333332
57.0,6.0,0.07438356164383564,-0.10433333333333332
58.0,6.0,0.14468354430379754,-0.10433333333333332
59.0,6.0,-0.12616666666666665,0.26377777777777783
60.0,6.0,0.1955952380952381,0.5127941176470588
61.0,6.0,-0.03953846153846145,0.26377777777777783
62.0,6.0,0.07438356164383564,0.025588235294117766
63.0,6.0,0.006323529411764825,-0.2742307692307691
64.0,6.0,-0.40770833333333334,-4.5216666666666665
65.0,6.0,-0.22854545454545439,-4.5216666666666665
66.0,6.0,0.04830985915492957,-2.681111111111111
67.0,6.0,-0.32490196078431366,-0.1424137931034483
68.0,6.0,0.2492222222222223,0.5697402597402598
69.0,6.0,0.18590361445783132,0.26377777777777783
70.0,6.0,0.020724637681159393,0.42879310344827587
71.0,6.0,0.14468354430379754,0.37490566037735856
72.0,6.0,-0.6480487804878049,-1.7608333333333333
73.0,6.0,-0.2994230769230768,-0.18321428571428555
74.0,6.0,-0.37897959183673463,-0.7436842105263157
75.0,6.0,0.21430232558139536,0.2951063829787234
76.0,6.0,0.21430232558139536,0.5267142857142857
77.0,6.0,-0.10770491803278685,-4.5216666666666665
78.0,6.0,-0.10770491803278685,-3.732857142857142
79.0,6.0,0.07438356164383564,-0.1424137931034483
80.0,6.0,-0.6088095238095238,-3.732857142857142
81.0,6.0,0.006323529411764825,0.07972222222222224
82.0,6.0,0.22333333333333336,0.44783333333333336
83.0,6.0,-0.05578124999999993,0.053428571428571416
84.0,6.0,-0.03953846153846145,-0.8405555555555555
85.0,6.0,0.1553750000000001,0.2951063829787234
86.0,6.0,-0.03953846153846145,0.10459459459459462
87.0,6.0,0.12246753246753253,0.42879310344827587
88.0,6.0,0.12246753246753253,-0.03531249999999993
89.0,6.0,0.18590361445783132,0.2951063829787234
90.0,6.0,0.14468354430379754,0.15051282051282058
91.0,6.0,0.110921052631579,-0.3804166666666666
92.0,6.0,-0.4376595744680851,-0.3804166666666666
93.0,6.0,-0.22854545454545439,-3.732857142857142
94.0,6.0,0.2050588235294118,0.5333802816901408
95.0,6.0,-0.0898387096774193,0.35039215686274516
96.0,6.0,-0.10770491803278685,0.26377777777777783
97.0,6.0,0.0347142857142857,-0.03531249999999993
98.0,6.0,-0.27490566037735836,-1.5484615384615383
99.0,6.0,0.006323529411764825,-0.03531249999999993
0.0,7.0,0.18952380952380954,0.5128571428571428
1.0,7.0,0.17975903614457833,0.1256410256410256
2.0,7.0,-0.23781818181818165,-0.7050000000000001
3.0,7.0,-0.38938775510204077,-5.82
4.0,7.0,-0.23781818181818165,-1.841666666666667
5.0,7.0,0.027428571428571424,-0.3640000000000001
6.0,7.0,0.05444444444444446,-0.3640000000000001
7.0,7.0,0.013333333333333313,-1.2733333333333337
8.0,7.0,0.18952380952380954,0.4220338983050847
9.0,7.0,0.17975903614457833,0.28958333333333325
10.0,7.0,-0.11606557377049176,-1.0058823529411764
11.0,7.0,-0.5128888888888887,-0.8944444444444447
12.0,7.0,0.08000000000000004,-0.7050000000000001
13.0,7.0,-0.0980645161290322,-0.3115384615384616
14.0,7.0,-0.06374999999999992,-0.7050000000000001
15.0,7.0,0.05444444444444446,-0.26296296296296295
16.0,7.0,0.09226666666666672,0.02571428571428558
17.0,7.0,0.1490000000000001,0.491044776119403
18.0,7.0,-0.13466666666666666,-0.06562500000000006
19.0,7.0,-0.031515151515151406,-1.4357142857142857
20.0,7.0,0.1990588235294118,0.5513157894736842
21.0,7.0,0.20837209302325585,0.20697674418604645
22.0,7.0,0.013333333333333313,-0.4208333333333335
23.0,7.0,0.12717948717948727,0.5263888888888888
24.0,7.0,0.18952380952380954,0.4587301587301587
25.0,7.0,-0.2607407407407406,-0.3640000000000001
26.0,7.0,-0.06374999999999992,-0.1758620689655174
27.0,7.0,-0.4183333333333333,-0.21785714285714283
28.0,7.0,0.10421052631578953,0.258695652173913
29.0,7.0,-0.0980645161290322,-0.5500000000000002
30.0,7.0,-0.15389830508474575,-0.002941176470588238
31.0,7.0,-0.11606557377049176,0.188095238095238
32.0,7.0,-0.11606557377049176,-1.0058823529411764
33.0,7.0,-0.0980645161290322,-0.1366666666666668
34.0,7.0,0.10421052631578953,-0.8944444444444447
35.0,7.0,-0.6604878048780488,-0.3640000000000001
36.0,7.0,0.08000000000000004,0.2744680851063829
37.0,7.0,0.013333333333333313,0.1475
38.0,7.0,-0.19438596491228075,-0.21785714285714283
39.0,7.0,0.16975609756097562,0.10263157894736837
40.0,7.0,-0.04738461538461529,-3.2625
41.0,7.0,0.12717948717948727,0.3685185185185185
42.0,7.0,0.027428571428571424,0.28958333333333325
43.0,7.0,0.09226666666666672,0.440983606557377
44.0,7.0,-0.3092307692307691,-inf
45.0,7.0,-0.031515151515151406,-1.623076923076923
46.0,7.0,-0.21571428571428553,-0.7947368421052633
47.0,7.0,-0.0980645161290322,0.10263157894736837
48.0,7.0,0.2263636363636364,0.38
49.0,7.0,0.11584415584415592,0.4017543859649122
50.0,7.0,-0.4183333333333333,-2.1000000000000005
51.0,7.0,-0.031515151515151406,-0.7947368421052633
52.0,7.0,-0.0980645161290322,0.4017543859649122
53.0,7.0,0.23505617977528095,0.57375
54.0,7.0,0.15950617283950627,0.2744680851063829
55.0,7.0,-0.7456410256410255,-1.623076923076923
56.0,7.0,0.1990588235294118,-0.1758620689655174
57.0,7.0,0.09226666666666672,-0.03333333333333336
58.0,7.0,0.11584415584415592,-0.1366666666666668
59.0,7.0,-0.08063492063492056,0.258695652173913
60.0,7.0,0.20837209302325585,0.5841463414634146
61.0,7.0,-0.0011764705882351646,0.188095238095238
62.0,7.0,0.11584415584415592,-0.03333333333333336
63.0,7.0,-0.21571428571428553,-0.3115384615384616
64.0,7.0,-0.7456410256410255,-5.82
65.0,7.0,-0.21571428571428553,-3.2625
66.0,7.0,-0.031515151515151406,-0.7050000000000001
67.0,7.0,-0.38938775510204077,-0.1366666666666668
68.0,7.0,0.26000000000000006,0.44999999999999996
69.0,7.0,0.11584415584415592,0.20697674418604645
70.0,7.0,-0.08063492063492056,0.188095238095238
71.0,7.0,0.09226666666666672,0.188095238095238
72.0,7.0,-0.6604878048780488,-2.788888888888889
73.0,7.0,-0.3092307692307691,-0.623809523809524
74.0,7.0,-0.5472727272727271,-2.41
75.0,7.0,0.16975609756097562,0.258695652173913
76.0,7.0,0.1990588235294118,0.44999999999999996
77.0,7.0,-0.06374999999999992,-0.7947368421052633
78.0,7.0,-0.08063492063492056,-2.1000000000000005
79.0,7.0,0.04112676056338029,-0.3640000000000001
80.0,7.0,-0.23781818181818165,-5.82
81.0,7.0,0.1382278481012659,-0.3640000000000001
82.0,7.0,0.2263636363636364,0.4985294117647059
83.0,7.0,-0.031515151515151406,-0.4208333333333335
84.0,7.0,-0.0011764705882351646,-1.0058823529411764
85.0,7.0,0.17975903614457833,0.34423076923076923
86.0,7.0,-0.031515151515151406,0.10263157894736837
87.0,7.0,0.17975903614457833,0.258695652173913
88.0,7.0,0.08000000000000004,0.34423076923076923
89.0,7.0,0.16975609756097562,0.30408163265306115
90.0,7.0,0.1990588235294118,-0.4208333333333335
91.0,7.0,0.05444444444444446,-0.4208333333333335
92.0,7.0,-0.23781818181818165,-1.0058823529411764
93.0,7.0,-0.21571428571428553,-1.0058823529411764
94.0,7.0,0.20837209302325585,0.6252747252747252
95.0,7.0,-0.016119402985074506,0.10263157894736837
96.0,7.0,-0.08063492063492056,0.2744680851063829
97.0,7.0,0.04112676056338029,0.1475
98.0,7.0,-0.3349019607843136,-0.7947368421052633
99.0,7.0,-0.016119402985074506,-0.7050000000000001
0.0,8.0,0.19144578313253005,0.42821428571428577
1.0,8.0,0.15050632911392406,-0.06733333333333333
2.0,8.0,-0.22018181818181815,-0.7788888888888889
3.0,8.0,-0.7660526315789474,-2.557777777777778
4.0,8.0,-0.29057692307692307,-0.8835294117647057
5.0,8.0,0.0679166666666666,-0.28079999999999994
6.0,8.0,0.09310810810810806,-0.0006249999999999312
7.0,8.0,0.027391304347825968,-1.910909090909091
8.0,8.0,0.19144578313253005,0.31872340425531914
9.0,8.0,0.1396153846153846,0.3039130434782609
10.0,8.0,-0.29057692307692307,-0.4554545454545454
11.0,8.0,-0.636829268292683,-1.910909090909091
12.0,8.0,0.10519999999999996,-0.6852631578947368
13.0,8.0,-0.13745762711864418,-0.1435714285714284
14.0,8.0,-0.08241935483870973,-0.23153846153846144
15.0,8.0,0.027391304347825968,-0.33416666666666667
16.0,8.0,0.0679166666666666,0.27227272727272733
17.0,8.0,0.18158536585365845,0.4382456140350877
18.0,8.0,-0.016818181818181815,-0.03290322580645157
19.0,8.0,-0.1570689655172415,-4.336666666666667
20.0,8.0,0.2010714285714285,0.4663333333333333
21.0,8.0,0.1284415584415584,0.49174603174603176
22.0,8.0,-0.016818181818181815,-0.5247619047619048
23.0,8.0,0.1396153846153846,0.5425714285714286
24.0,8.0,0.1284415584415584,0.38423076923076926
25.0,8.0,-0.03246153846153847,-0.6009999999999999
26.0,8.0,-0.03246153846153847,-0.6852631578947368
27.0,8.0,-0.3158823529411765,-0.5247619047619048
28.0,8.0,0.09310810810810806,-0.28079999999999994
29.0,8.0,0.027391304347825968,-1.1346666666666667
30.0,8.0,-0.13745762711864418,0.08514285714285713
31.0,8.0,-0.0016417910447761041,0.05823529411764717
32.0,8.0,-0.1570689655172415,-1.910909090909091
33.0,8.0,-0.17736842105263173,-0.1435714285714284
34.0,8.0,0.027391304347825968,-9.673333333333334
35.0,8.0,-0.49133333333333334,-1.6683333333333332
36.0,8.0,0.09310810810810806,0.41781818181818187
37.0,8.0,0.10519999999999996,0.17897435897435904
38.0,8.0,-0.26622641509433964,-1.6683333333333332
39.0,8.0,0.1396153846153846,0.08514285714285713
40.0,8.0,-0.1570689655172415,-1.1346666666666667
41.0,8.0,0.16112500000000002,0.346530612244898
42.0,8.0,0.05478873239436611,0.1995000000000001
43.0,8.0,0.1396153846153846,0.37215686274509807
44.0,8.0,-0.5252272727272728,-15.009999999999998
45.0,8.0,-0.17736842105263173,-0.4554545454545454
46.0,8.0,-0.3981250000000001,-1.463076923076923
47.0,8.0,-0.1570689655172415,0.17897435897435904
48.0,8.0,0.27838709677419354,0.42821428571428577
49.0,8.0,0.16112500000000002,0.35960000000000003
50.0,8.0,-0.4589130434782609,-1.910909090909091
51.0,8.0,0.04128571428571418,-1.0012499999999998
52.0,8.0,-0.06523809523809528,0.4835483870967742
53.0,8.0,0.19144578313253005,0.5672972972972973
54.0,8.0,0.21047058823529405,0.3329166666666667
55.0,8.0,-0.8641666666666669,-inf
56.0,8.0,0.21965116279069763,-0.06733333333333333
57.0,8.0,0.0679166666666666,0.21902439024390244
58.0,8.0,0.1396153846153846,-0.8835294117647057
59.0,8.0,-0.048593750000000026,0.21902439024390244
60.0,8.0,0.21047058823529405,0.49968750000000006
61.0,8.0,0.013088235294117675,0.25534883720930235
62.0,8.0,0.09310810810810806,0.13459459459459464
63.0,8.0,-0.17736842105263173,0.21902439024390244
64.0,8.0,-0.3981250000000001,-15.009999999999998
65.0,8.0,-0.4589130434782609,-31.019999999999996
66.0,8.0,0.0679166666666666,-0.6852631578947368
67.0,8.0,-0.1983928571428571,0.1995000000000001
68.0,8.0,0.27054347826086955,0.49174603174603176
69.0,8.0,0.1284415584415584,0.21902439024390244
70.0,8.0,-0.016818181818181815,0.49968750000000006
71.0,8.0,0.11697368421052629,0.37215686274509807
72.0,8.0,-0.636829268292683,-1.287142857142857
73.0,8.0,-0.42787234042553207,-0.6852631578947368
74.0,8.0,-0.5252272727272728,-5.404
75.0,8.0,0.19144578313253005,0.27227272727272733
76.0,8.0,0.21965116279069763,0.4835483870967742
77.0,8.0,-0.08241935483870973,-1.287142857142857
78.0,8.0,-0.10016393442622958,-1.287142857142857
79.0,8.0,0.04128571428571418,-0.1859259259259258
80.0,8.0,-0.22018181818181815,-3.0024999999999995
81.0,8.0,0.1396153846153846,0.23761904761904762
82.0,8.0,0.23738636363636362,0.5291176470588236
83.0,8.0,-0.11850000000000009,0.08514285714285713
84.0,8.0,-0.06523809523809528,-0.6852631578947368
85.0,8.0,0.1284415584415584,0.23761904761904762
86.0,8.0,0.08068493150684926,0.3039130434782609
87.0,8.0,0.10519999999999996,0.2884444444444445
88.0,8.0,0.10519999999999996,0.13459459459459464
89.0,8.0,0.1284415584415584,0.15736842105263163
90.0,8.0,0.1396153846153846,-0.1859259259259258
91.0,8.0,0.1396153846153846,-1.287142857142857
92.0,8.0,-0.13745762711864418,-1.910909090909091
93.0,8.0,-0.369591836734694,-1.910909090909091
94.0,8.0,0.22862068965517238,0.5894871794871795
95.0,8.0,-0.0016417910447761041,0.25534883720930235
96.0,8.0,-0.11850000000000009,0.029696969696969788
97.0,8.0,-0.016818181818181815,0.029696969696969788
98.0,8.0,-0.24277777777777776,-0.39217391304347815
99.0,8.0,0.05478873239436611,-0.7788888888888889


==> pics/RAR_scatter/cifar100_resnet56_rate50_regression.txt <==
dataset,model,rate,a,b,r2
cifar100,resnet,50,5.041715449255355,-0.5478394506359064,0.20903702427608295


==> pics/RAR_scatter/cifar100_resnet56_rate5_regression.txt <==
dataset,model,rate,a,b,r2
cifar100,resnet,5,1.0765857037966384,-0.008100378039444397,0.8608170450133708


==> pics/RAR_scatter/cifar10_resnet110_rate10.txt <==
class,model,before,after
0.0,0.0,0.012171052631578945,0.03326110509209107
1.0,0.0,0.05664921465968579,0.06073684210526313
2.0,0.0,-0.03195876288659798,-0.048531139835487666
3.0,0.0,-0.15057471264367817,-0.17407894736842103
4.0,0.0,0.007819383259911888,-0.004842342342342309
5.0,0.0,-0.06238207547169818,-0.06479713603818618
6.0,0.0,0.03129032258064517,0.030108695652173976
7.0,0.0,0.019695321001088145,0.027995642701525113
8.0,0.0,0.044644750795333955,0.05476694915254234
9.0,0.0,0.03955223880597006,0.04156820622986043
0.0,1.0,0.02072767364939365,0.004869762174405402
1.0,1.0,0.058112407211028595,0.06818663838812292
2.0,1.0,-0.03279069767441861,-0.06251511487303517
3.0,1.0,-0.1520103761348897,-0.16230158730158734
4.0,1.0,-0.0104664391353811,0.0037414965986394214
5.0,1.0,-0.09115479115479122,-0.06897810218978112
6.0,1.0,0.026096491228070222,0.030132450331125816
7.0,1.0,0.03351468988030473,0.025831485587583133
8.0,1.0,0.06308016877637128,0.06818663838812292
9.0,1.0,0.043918191603875195,0.047995666305525465
0.0,2.0,0.01986531986531992,0.025139664804469233
1.0,2.0,0.06197636949516658,0.057775377969762405
2.0,2.0,-0.07416974169741701,-0.06662591687041577
3.0,2.0,-0.17537012113055178,-0.17429340511440117
4.0,2.0,-0.015465116279069742,0.0051311288483465774
5.0,2.0,-0.07285012285012288,-0.11430395913154537
6.0,2.0,0.04452954048140051,0.050598476605005424
7.0,2.0,0.031818181818181884,0.02731326644370119
8.0,2.0,0.08266806722689075,0.07574152542372871
9.0,2.0,0.04348302300109536,0.05471289274106174
0.0,3.0,0.028056768558952026,0.006644144144144162
1.0,3.0,0.052872340425531884,0.07342436974789912
2.0,3.0,-0.05862068965517243,-0.047624703087886015
3.0,3.0,-0.15473411154345001,-0.16679894179894178
4.0,3.0,0.005251396648044734,0.0021493212669683403
5.0,3.0,-0.09642857142857134,-0.07836185819070911
6.0,3.0,0.03855291576673873,0.03384446878422786
7.0,3.0,0.028056768558952026,0.02530386740331495
8.0,3.0,0.06579223504721929,0.06656084656084651
9.0,3.0,0.04576634512325838,0.03910675381263621
0.0,4.0,0.006010928961748699,0.01580680570801326
1.0,4.0,0.04963427377220479,0.06311389759665623
2.0,4.0,-0.032349602724177036,-0.049882903981264604
3.0,4.0,-0.14691046658259765,-0.16592977893368002
4.0,4.0,0.006010928961748699,0.008185840707964683
5.0,4.0,-0.03705815279361457,-0.06992840095465393
6.0,4.0,0.024141630901287632,0.025434782608695746
7.0,4.0,0.025187566988210154,0.021179039301310133
8.0,4.0,0.04162276080084297,0.057202944269190335
9.0,4.0,0.035524920466595944,0.05221987315010571
0.0,5.0,0.016538882803943045,0.021734357848518154
1.0,5.0,0.06175548589341686,0.06484784889821613
2.0,5.0,-0.05759717314487639,-0.054674556213017776
3.0,5.0,-0.16308290155440416,-0.1680209698558322
4.0,5.0,0.003440621531631511,-0.00814479638009048
5.0,5.0,-0.08442028985507255,-0.07115384615384619
6.0,5.0,0.03865096359743043,0.03549783549783555
7.0,5.0,0.03967914438502676,0.02707423580786031
8.0,5.0,0.046815286624203735,0.05991561181434595
9.0,5.0,0.052848101265822706,0.04786324786324793
0.0,6.0,0.008830022075055195,0.006285072951739674
1.0,6.0,0.05771248688352565,0.062076271186440664
2.0,6.0,-0.0454016298020955,-0.02953488372093021
3.0,6.0,-0.16321243523316062,-0.17427055702917765
4.0,6.0,0.0011123470522803123,-0.013043478260869526
5.0,6.0,-0.06146572104018918,-0.07321212121212123
6.0,6.0,0.04973544973544967,0.039696312364425244
7.0,6.0,0.018579234972677612,0.030230010952902595
8.0,6.0,0.04468085106382971,0.056076759061833674
9.0,6.0,0.04973544973544967,0.0510182207931405
0.0,7.0,-0.004267589388696698,0.0029919447640967167
1.0,7.0,0.07075773745997868,0.07829787234042554
2.0,7.0,-0.056674757281553495,-0.04134615384615383
3.0,7.0,-0.17662162162162168,-0.19668508287292813
4.0,7.0,0.002634593356242805,-0.007441860465116234
5.0,7.0,-0.08837499999999998,-0.1310704960835508
6.0,7.0,0.056663055254604563,0.04476295479603096
7.0,7.0,0.03040089086859687,0.043708609271523265
8.0,7.0,0.055639913232104134,0.07435897435897447
9.0,7.0,0.056663055254604563,0.062337662337662435
0.0,8.0,0.022113289760348567,0.02146768893756852
1.0,8.0,0.060983263598326266,0.06450261780104712
2.0,8.0,-0.03183908045977018,-0.041258741258741245
3.0,8.0,-0.15981912144702845,-0.1770750988142292
4.0,8.0,0.01351648351648349,0.011725663716814218
5.0,8.0,-0.06869047619047629,-0.06738351254480288
6.0,8.0,0.02741061755146261,0.025736095965103668
7.0,8.0,0.01351648351648349,0.02146768893756852
8.0,8.0,0.04803817603393414,0.05259809119830327
9.0,8.0,0.03783494105037513,0.044491978609625754
0.0,9.0,0.021857923497267777,0.027003293084522574
1.0,9.0,0.06673618352450464,0.06101694915254236
2.0,9.0,-0.04312354312354316,-0.03915592028135989
3.0,9.0,-0.1533505154639175,-0.16020942408376956
4.0,9.0,-0.005617977528089893,-0.01302857142857139
5.0,9.0,-0.06674612634088206,-0.07442424242424243
6.0,9.0,0.029284164859002194,0.024862486248624933
7.0,9.0,0.0143171806167401,0.025934065934066004
8.0,9.0,0.05190677966101688,0.057021276595744665
9.0,9.0,0.04685835995740142,0.04994640943194007


==> pics/RAR_scatter/cifar10_resnet110_rate10_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet110,10,1.0645128160596435,-0.00039425665340742273,0.9718452940209342


==> pics/RAR_scatter/cifar10_resnet110_rate20.txt <==
class,model,before,after
0.0,0.0,0.012171052631578945,0.03388520971302435
1.0,0.0,0.05664921465968579,0.07863157894736841
2.0,0.0,-0.03195876288659798,-0.07004889975550124
3.0,0.0,-0.15057471264367817,-0.20068587105624142
4.0,0.0,0.007819383259911888,-0.0014874141876429839
5.0,0.0,-0.06238207547169818,-0.07135862913096698
6.0,0.0,0.03129032258064517,0.029600886917960152
7.0,0.0,0.019695321001088145,0.027444444444444504
8.0,0.0,0.044644750795333955,0.07080679405520168
9.0,0.0,0.03955223880597006,0.04338797814207657
0.0,1.0,0.02072767364939365,0.012327188940092215
1.0,1.0,0.058112407211028595,0.08015021459227478
2.0,1.0,-0.03279069767441861,-0.06496894409937876
3.0,1.0,-0.1520103761348897,-0.24970845481049544
4.0,1.0,-0.0104664391353811,0.006604866743916615
5.0,1.0,-0.09115479115479122,-0.0729662077596995
6.0,1.0,0.026096491228070222,0.04532293986636979
7.0,1.0,0.03351468988030473,0.03565804274465699
8.0,1.0,0.06308016877637128,0.08015021459227478
9.0,1.0,0.043918191603875195,0.048501664816870224
0.0,2.0,0.01986531986531992,0.033180778032036645
1.0,2.0,0.06197636949516658,0.06629834254143652
2.0,2.0,-0.07416974169741701,-0.0628930817610062
3.0,2.0,-0.17537012113055178,-0.22286541244573088
4.0,2.0,-0.015465116279069742,-0.005952380952380958
5.0,2.0,-0.07285012285012288,-0.09740259740259734
6.0,2.0,0.04452954048140051,0.03648802736602055
7.0,2.0,0.031818181818181884,0.027617951668584606
8.0,2.0,0.08266806722689075,0.0943193997856378
9.0,2.0,0.04348302300109536,0.056919642857142905
0.0,3.0,0.028056768558952026,0.018922018348623806
1.0,3.0,0.052872340425531884,0.0898936170212765
2.0,3.0,-0.05862068965517243,-0.08291139240506329
3.0,3.0,-0.15473411154345001,-0.21519886363636376
4.0,3.0,0.005251396648044734,-0.012426035502958658
5.0,3.0,-0.09642857142857134,-0.07881462799495587
6.0,3.0,0.03855291576673873,0.048387096774193526
7.0,3.0,0.028056768558952026,0.026734926052332155
8.0,3.0,0.06579223504721929,0.0791173304628633
9.0,3.0,0.04576634512325838,0.05365044247787609
0.0,4.0,0.006010928961748699,0.021064301552106448
1.0,4.0,0.04963427377220479,0.07539267015706802
2.0,4.0,-0.032349602724177036,-0.05875299760191852
3.0,4.0,-0.14691046658259765,-0.1948579161028417
4.0,4.0,0.006010928961748699,0.005630630630630636
5.0,4.0,-0.03705815279361457,-0.076829268292683
6.0,4.0,0.024141630901287632,0.038126361655773454
7.0,4.0,0.025187566988210154,0.02323008849557524
8.0,4.0,0.04162276080084297,0.05763073639274285
9.0,4.0,0.035524920466595944,0.05359056806002148
0.0,5.0,0.016538882803943045,0.02421875000000006
1.0,5.0,0.06175548589341686,0.07774261603375526
2.0,5.0,-0.05759717314487639,-0.06492082825822171
3.0,5.0,-0.16308290155440416,-0.2227972027972028
4.0,5.0,0.003440621531631511,0.0008000000000000387
5.0,5.0,-0.08442028985507255,-0.08743781094527353
6.0,5.0,0.03865096359743043,0.04028540065861697
7.0,5.0,0.03967914438502676,0.042387732749178605
8.0,5.0,0.046815286624203735,0.06190987124463528
9.0,5.0,0.052848101265822706,0.05786637931034491
0.0,6.0,0.008830022075055195,0.022879464285714367
1.0,6.0,0.05771248688352565,0.07158006362672323
2.0,6.0,-0.0454016298020955,-0.05736714975845409
3.0,6.0,-0.16321243523316062,-0.19603825136612016
4.0,6.0,0.0011123470522803123,-0.012138728323699369
5.0,6.0,-0.06146572104018918,-0.06898656898656898
6.0,6.0,0.04973544973544967,0.03579295154185031
7.0,6.0,0.018579234972677612,0.034729878721058524
8.0,6.0,0.04468085106382971,0.06463675213675225
9.0,6.0,0.04973544973544967,0.0494028230184583
0.0,7.0,-0.004267589388696698,0.016821345707656563
1.0,7.0,0.07075773745997868,0.0778019586507073
2.0,7.0,-0.056674757281553495,-0.08653846153846154
3.0,7.0,-0.17662162162162168,-0.23183139534883734
4.0,7.0,0.002634593356242805,-0.008928571428571503
5.0,7.0,-0.08837499999999998,-0.08933161953727507
6.0,7.0,0.056663055254604563,0.05307262569832401
7.0,7.0,0.03040089086859687,0.04128959276018097
8.0,7.0,0.055639913232104134,0.0778019586507073
9.0,7.0,0.056663055254604563,0.06868131868131867
0.0,8.0,0.022113289760348567,0.019325842696629205
1.0,8.0,0.060983263598326266,0.07737843551797033
2.0,8.0,-0.03183908045977018,-0.0709202453987731
3.0,8.0,-0.15981912144702845,-0.20055020632737283
4.0,8.0,0.01351648351648349,-0.0032183908045977294
5.0,8.0,-0.06869047619047629,-0.06568986568986578
6.0,8.0,0.02741061755146261,0.04087912087912089
7.0,8.0,0.01351648351648349,0.030222222222222223
8.0,8.0,0.04803817603393414,0.06752136752136756
9.0,8.0,0.03783494105037513,0.04612021857923499
0.0,9.0,0.021857923497267777,0.028062360801781736
1.0,9.0,0.06673618352450464,0.07247608926673745
2.0,9.0,-0.04312354312354316,-0.08422360248447201
3.0,9.0,-0.1533505154639175,-0.18586956521739134
4.0,9.0,-0.005617977528089893,-0.01843640606767799
5.0,9.0,-0.06674612634088206,-0.0709202453987731
6.0,9.0,0.029284164859002194,0.041931942919868286
7.0,9.0,0.0143171806167401,0.028062360801781736
8.0,9.0,0.05190677966101688,0.06351931330472106
9.0,9.0,0.04685835995740142,0.06652406417112303


==> pics/RAR_scatter/cifar10_resnet110_rate20_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet110,20,1.263285724773201,-0.0014255497616097648,0.9674060975993424


==> pics/RAR_scatter/cifar10_resnet110_rate4.txt <==
class,model,before,after
0.0,0.0,0.012171052631578945,0.021235102925243835
1.0,0.0,0.05664921465968579,0.060914760914760904
2.0,0.0,-0.03195876288659798,-0.04439306358381502
3.0,0.0,-0.15057471264367817,-0.13492462311557782
4.0,0.0,0.007819383259911888,-0.007134894091415787
5.0,0.0,-0.06238207547169818,-0.064075382803298
6.0,0.0,0.03129032258064517,0.03688699360341148
7.0,0.0,0.019695321001088145,0.02440604751619877
8.0,0.0,0.044644750795333955,0.047046413502109675
9.0,0.0,0.03955223880597006,0.028602150537634482
0.0,1.0,0.02072767364939365,0.017070484581497875
1.0,1.0,0.058112407211028595,0.057550158394931356
2.0,1.0,-0.03279069767441861,-0.04142357059509916
3.0,1.0,-0.1520103761348897,-0.14276568501920606
4.0,1.0,-0.0104664391353811,-0.007336343115124097
5.0,1.0,-0.09115479115479122,-0.08974358974358976
6.0,1.0,0.026096491228070222,0.028835690968444044
7.0,1.0,0.03351468988030473,0.027777777777777863
8.0,1.0,0.06308016877637128,0.06934306569343067
9.0,1.0,0.043918191603875195,0.04135338345864671
0.0,2.0,0.01986531986531992,0.032339955849889614
1.0,2.0,0.06197636949516658,0.06034297963558415
2.0,2.0,-0.07416974169741701,-0.042449464922711136
3.0,2.0,-0.17537012113055178,-0.17362784471218212
4.0,2.0,-0.015465116279069742,-0.005389908256880777
5.0,2.0,-0.07285012285012288,-0.0850247524752475
6.0,2.0,0.04452954048140051,0.03340683572216096
7.0,2.0,0.031818181818181884,0.013835770528683889
8.0,2.0,0.08266806722689075,0.07521097046413494
9.0,2.0,0.04348302300109536,0.04290393013100437
0.0,3.0,0.028056768558952026,0.020176405733186308
1.0,3.0,0.052872340425531884,0.06255274261603366
2.0,3.0,-0.05862068965517243,-0.0430751173708921
3.0,3.0,-0.15473411154345001,-0.1496765847347995
4.0,3.0,0.005251396648044734,0.0036995515695066924
5.0,3.0,-0.09642857142857134,-0.09445812807881772
6.0,3.0,0.03855291576673873,0.02980349344978165
7.0,3.0,0.028056768558952026,0.022332233223322315
8.0,3.0,0.06579223504721929,0.06255274261603366
9.0,3.0,0.04576634512325838,0.044408602150537636
0.0,4.0,0.006010928961748699,0.012065217391304346
1.0,4.0,0.04963427377220479,0.05224191866527625
2.0,4.0,-0.032349602724177036,-0.036374002280501756
3.0,4.0,-0.14691046658259765,-0.12766749379652603
4.0,4.0,0.006010928961748699,0.005579868708971546
5.0,4.0,-0.03705815279361457,-0.0680376028202116
6.0,4.0,0.024141630901287632,0.02268817204301076
7.0,4.0,0.025187566988210154,0.023737916219119234
8.0,4.0,0.04162276080084297,0.04926778242677816
9.0,4.0,0.035524920466595944,0.03820105820105811
0.0,5.0,0.016538882803943045,0.022489082969432382
1.0,5.0,0.06175548589341686,0.06044071353620146
2.0,5.0,-0.05759717314487639,-0.06468489892984543
3.0,5.0,-0.16308290155440416,-0.1420918367346938
4.0,5.0,0.003440621531631511,0.0028953229398664218
5.0,5.0,-0.08442028985507255,-0.07879518072289159
6.0,5.0,0.03865096359743043,0.0372043010752689
7.0,5.0,0.03967914438502676,0.03616792249730901
8.0,5.0,0.046815286624203735,0.047446808510638275
9.0,5.0,0.052848101265822706,0.0403001071811362
0.0,6.0,0.008830022075055195,0.00335570469798658
1.0,6.0,0.05771248688352565,0.06309148264984221
2.0,6.0,-0.0454016298020955,-0.026497695852534586
3.0,6.0,-0.16321243523316062,-0.13503184713375793
4.0,6.0,0.0011123470522803123,-0.006779661016949158
5.0,6.0,-0.06146572104018918,-0.08131067961165056
6.0,6.0,0.04973544973544967,0.04399141630901291
7.0,6.0,0.018579234972677612,0.02195389681668498
8.0,6.0,0.04468085106382971,0.0490928495197439
9.0,6.0,0.04973544973544967,0.034669555796316386
0.0,7.0,-0.004267589388696698,0.002964652223489221
1.0,7.0,0.07075773745997868,0.06879659211927582
2.0,7.0,-0.056674757281553495,-0.050961538461538454
3.0,7.0,-0.17662162162162168,-0.16276595744680844
4.0,7.0,0.002634593356242805,0.009739524348810931
5.0,7.0,-0.08837499999999998,-0.10683544303797457
6.0,7.0,0.056663055254604563,0.0391208791208792
7.0,7.0,0.03040089086859687,0.035942668136714526
8.0,7.0,0.055639913232104134,0.06079484425349097
9.0,7.0,0.056663055254604563,0.052654387865655565
0.0,8.0,0.022113289760348567,0.024647122692725357
1.0,8.0,0.060983263598326266,0.058385744234800814
2.0,8.0,-0.03183908045977018,-0.04090382387022016
3.0,8.0,-0.15981912144702845,-0.13997461928934005
4.0,8.0,0.01351648351648349,0.002996670366259751
5.0,8.0,-0.06869047619047629,-0.0732377538829152
6.0,8.0,0.02741061755146261,0.0330462863293865
7.0,8.0,0.01351648351648349,0.02039258451472197
8.0,8.0,0.04803817603393414,0.046390658174097626
9.0,8.0,0.03783494105037513,0.03512352309344797
0.0,9.0,0.021857923497267777,0.031027027027027088
1.0,9.0,0.06673618352450464,0.06538060479666317
2.0,9.0,-0.04312354312354316,-0.03260368663594469
3.0,9.0,-0.1533505154639175,-0.156516129032258
4.0,9.0,-0.005617977528089893,-0.0070786516853932275
5.0,9.0,-0.06674612634088206,-0.08248792270531405
6.0,9.0,0.029284164859002194,0.022573609596510415
7.0,9.0,0.0143171806167401,0.019365426695842503
8.0,9.0,0.05190677966101688,0.05253699788583506
9.0,9.0,0.04685835995740142,0.04750265674814024


==> pics/RAR_scatter/cifar10_resnet110_rate4_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet110,4,0.9498299822428597,8.19195002106296e-05,0.9782753651511448


==> pics/RAR_scatter/cifar10_resnet110_rate5.txt <==
class,model,before,after
0.0,0.0,0.012171052631578945,0.027909482758620725
1.0,0.0,0.05664921465968579,0.06031249999999995
2.0,0.0,-0.03195876288659798,-0.03689655172413795
3.0,0.0,-0.15057471264367817,-0.15653846153846152
4.0,0.0,0.007819383259911888,0.0009966777408638005
5.0,0.0,-0.06238207547169818,-0.06757396449704146
6.0,0.0,0.03129032258064517,0.03415417558886514
7.0,0.0,0.019695321001088145,0.02580993520518362
8.0,0.0,0.044644750795333955,0.04235668789808911
9.0,0.0,0.03955223880597006,0.03311897106109329
0.0,1.0,0.02072767364939365,0.019579646017699168
1.0,1.0,0.058112407211028595,0.06211640211640209
2.0,1.0,-0.03279069767441861,-0.04270588235294118
3.0,1.0,-0.1520103761348897,-0.16159895150720835
4.0,1.0,-0.0104664391353811,-0.006015891032917107
5.0,1.0,-0.09115479115479122,-0.08217338217338221
6.0,1.0,0.026096491228070222,0.02711306256860599
7.0,1.0,0.03351468988030473,0.023898678414096975
8.0,1.0,0.06308016877637128,0.06803364879074657
9.0,1.0,0.043918191603875195,0.048012889366272904
0.0,2.0,0.01986531986531992,0.024611973392461194
1.0,2.0,0.06197636949516658,0.05802997858672379
2.0,2.0,-0.07416974169741701,-0.05365269461077852
3.0,2.0,-0.17537012113055178,-0.15307994757536045
4.0,2.0,-0.015465116279069742,-0.012428078250863098
5.0,2.0,-0.07285012285012288,-0.08886138613861383
6.0,2.0,0.04452954048140051,0.029988974641675856
7.0,2.0,0.031818181818181884,0.029988974641675856
8.0,2.0,0.08266806722689075,0.07291886195995778
9.0,2.0,0.04348302300109536,0.04783549783549785
0.0,3.0,0.028056768558952026,0.00022497187851516082
1.0,3.0,0.052872340425531884,0.06442105263157887
2.0,3.0,-0.05862068965517243,-0.048113207547169884
3.0,3.0,-0.15473411154345001,-0.1572916666666667
4.0,3.0,0.005251396648044734,-0.0009009009009009267
5.0,3.0,-0.09642857142857134,-0.07342995169082135
6.0,3.0,0.03855291576673873,0.03600867678958786
7.0,3.0,0.028056768558952026,0.024368825466520305
8.0,3.0,0.06579223504721929,0.06540483701366974
9.0,3.0,0.04576634512325838,0.04737406216505897
0.0,4.0,0.006010928961748699,0.01545157780195864
1.0,4.0,0.04963427377220479,0.05355648535564845
2.0,4.0,-0.032349602724177036,-0.04000000000000006
3.0,4.0,-0.14691046658259765,-0.1295880149812734
4.0,4.0,0.006010928961748699,-0.001993355481727601
5.0,4.0,-0.03705815279361457,-0.07203791469194322
6.0,4.0,0.024141630901287632,0.026049515608180838
7.0,4.0,0.025187566988210154,0.024999999999999998
8.0,4.0,0.04162276080084297,0.049579831932773016
9.0,4.0,0.035524920466595944,0.04355179704016903
0.0,5.0,0.016538882803943045,0.025108695652173923
1.0,5.0,0.06175548589341686,0.061820083682008295
2.0,5.0,-0.05759717314487639,-0.049005847953216435
3.0,5.0,-0.16308290155440416,-0.13675538656527247
4.0,5.0,0.003440621531631511,-0.0077528089887640645
5.0,5.0,-0.08442028985507255,-0.08847087378640786
6.0,5.0,0.03865096359743043,0.035591397849462386
7.0,5.0,0.03967914438502676,0.02827735644637054
8.0,5.0,0.046815286624203735,0.05290390707497352
9.0,5.0,0.052848101265822706,0.0407486631016043
0.0,6.0,0.008830022075055195,0.011699779249448183
1.0,6.0,0.05771248688352565,0.0574736842105263
2.0,6.0,-0.0454016298020955,-0.03275663206459052
3.0,6.0,-0.16321243523316062,-0.14647887323943654
4.0,6.0,0.0011123470522803123,-0.006067415730337034
5.0,6.0,-0.06146572104018918,-0.08270858524788394
6.0,6.0,0.04973544973544967,0.04439701173959453
7.0,6.0,0.018579234972677612,0.028850325379609618
8.0,6.0,0.04468085106382971,0.05047720042417813
9.0,6.0,0.04973544973544967,0.03823845327604734
0.0,7.0,-0.004267589388696698,-0.013194444444444405
1.0,7.0,0.07075773745997868,0.07463002114164904
2.0,7.0,-0.056674757281553495,-0.0572463768115942
3.0,7.0,-0.17662162162162168,-0.17345844504021443
4.0,7.0,0.002634593356242805,-0.005051664753157244
5.0,7.0,-0.08837499999999998,-0.07940813810110961
6.0,7.0,0.056663055254604563,0.04432314410480358
7.0,7.0,0.03040089086859687,0.03377483443708617
8.0,7.0,0.055639913232104134,0.0617363344051448
9.0,7.0,0.056663055254604563,0.0617363344051448
0.0,8.0,0.022113289760348567,0.020087336244541575
1.0,8.0,0.060983263598326266,0.0640250260688217
2.0,8.0,-0.03183908045977018,-0.05352112676056335
3.0,8.0,-0.15981912144702845,-0.14929577464788724
4.0,8.0,0.01351648351648349,0.007079646017699195
5.0,8.0,-0.06869047619047629,-0.06984505363528008
6.0,8.0,0.02741061755146261,0.022222222222222313
7.0,8.0,0.01351648351648349,0.026464208242950205
8.0,8.0,0.04803817603393414,0.05515789473684211
9.0,8.0,0.03783494105037513,0.040000000000000105
0.0,9.0,0.021857923497267777,0.018181818181818247
1.0,9.0,0.06673618352450464,0.06624999999999999
2.0,9.0,-0.04312354312354316,-0.0339100346020761
3.0,9.0,-0.1533505154639175,-0.15813953488372087
4.0,9.0,-0.005617977528089893,-0.0038073908174691587
5.0,9.0,-0.06674612634088206,-0.07224880382775122
6.0,9.0,0.029284164859002194,0.03405172413793111
7.0,9.0,0.0143171806167401,0.02352941176470595
8.0,9.0,0.05190677966101688,0.0504237288135593
9.0,9.0,0.04685835995740142,0.0371643394199786


==> pics/RAR_scatter/cifar10_resnet110_rate50.txt <==
class,model,before,after
0.0,0.0,0.012171052631578945,0.03156654888103644
1.0,0.0,0.05664921465968579,0.11781115879828326
2.0,0.0,-0.03195876288659798,-0.1201634877384197
3.0,0.0,-0.15057471264367817,-0.24575757575757576
4.0,0.0,0.007819383259911888,-0.038131313131313134
5.0,0.0,-0.06238207547169818,-0.0991978609625669
6.0,0.0,0.03129032258064517,0.06674233825198633
7.0,0.0,0.019695321001088145,0.03948598130841115
8.0,0.0,0.044644750795333955,0.0823660714285714
9.0,0.0,0.03955223880597006,0.059267734553775694
0.0,1.0,0.02072767364939365,0.010786802030456932
1.0,1.0,0.058112407211028595,0.11821266968325796
2.0,1.0,-0.03279069767441861,-0.14296187683284445
3.0,1.0,-0.1520103761348897,-0.28418451400329486
4.0,1.0,-0.0104664391353811,-0.053378378378378354
5.0,1.0,-0.09115479115479122,-0.10098870056497176
6.0,1.0,0.026096491228070222,0.07312722948870393
7.0,1.0,0.03351468988030473,0.031677018633540464
8.0,1.0,0.06308016877637128,0.12218468468468473
9.0,1.0,0.043918191603875195,0.08509389671361503
0.0,2.0,0.01986531986531992,0.03329032258064522
1.0,2.0,0.06197636949516658,0.1515288788221971
2.0,2.0,-0.07416974169741701,-0.17245696400625973
3.0,2.0,-0.17537012113055178,-0.44912959381044476
4.0,2.0,-0.015465116279069742,-0.10992592592592582
5.0,2.0,-0.07285012285012288,-0.13515151515151505
6.0,2.0,0.04452954048140051,0.10275449101796406
7.0,2.0,0.031818181818181884,0.06815920398009959
8.0,2.0,0.08266806722689075,0.14863636363636368
9.0,2.0,0.04348302300109536,0.09077669902912619
0.0,3.0,0.028056768558952026,0.029706601466992652
1.0,3.0,0.052872340425531884,0.12588105726872253
2.0,3.0,-0.05862068965517243,-0.17237813884785805
3.0,3.0,-0.15473411154345001,-0.286385737439222
4.0,3.0,0.005251396648044734,-0.04571805006587609
5.0,3.0,-0.09642857142857134,-0.13223965763195436
6.0,3.0,0.03855291576673873,0.06733254994124561
7.0,3.0,0.028056768558952026,0.03325213154689402
8.0,3.0,0.06579223504721929,0.11417410714285721
9.0,3.0,0.04576634512325838,0.107199100112486
0.0,4.0,0.006010928961748699,0.009167671893847937
1.0,4.0,0.04963427377220479,0.11866952789699574
2.0,4.0,-0.032349602724177036,-0.11603260869565221
3.0,4.0,-0.14691046658259765,-0.23891402714932122
4.0,4.0,0.006010928961748699,-0.034508816120906775
5.0,4.0,-0.03705815279361457,-0.10403225806451616
6.0,4.0,0.024141630901287632,0.04488372093023252
7.0,4.0,0.025187566988210154,0.03364705882352936
8.0,4.0,0.04162276080084297,0.11103896103896106
9.0,4.0,0.035524920466595944,0.06870748299319726
0.0,5.0,0.016538882803943045,0.02139479905437353
1.0,5.0,0.06175548589341686,0.10206073752711504
2.0,5.0,-0.05759717314487639,-0.12181571815718155
3.0,5.0,-0.16308290155440416,-0.3099683544303797
4.0,5.0,0.003440621531631511,-0.01832718327183275
5.0,5.0,-0.08442028985507255,-0.07380025940337218
6.0,5.0,0.03865096359743043,0.06240090600226505
7.0,5.0,0.03967914438502676,0.03732558139534886
8.0,5.0,0.046815286624203735,0.09021978021978029
9.0,5.0,0.052848101265822706,0.0841814159292036
0.0,6.0,0.008830022075055195,0.04362573099415205
1.0,6.0,0.05771248688352565,0.11022850924918395
2.0,6.0,-0.0454016298020955,-0.15985815602836884
3.0,6.0,-0.16321243523316062,-0.24459665144596643
4.0,6.0,0.0011123470522803123,-0.046991037131882143
5.0,6.0,-0.06146572104018918,-0.07875989445910286
6.0,6.0,0.04973544973544967,0.06334478808705615
7.0,6.0,0.018579234972677612,0.034592680047225495
8.0,6.0,0.04468085106382971,0.08636871508379892
9.0,6.0,0.04973544973544967,0.07812852311161221
0.0,7.0,-0.004267589388696698,0.0181353767560664
1.0,7.0,0.07075773745997868,0.13031674208144792
2.0,7.0,-0.056674757281553495,-0.17914110429447855
3.0,7.0,-0.17662162162162168,-0.39275362318840573
4.0,7.0,0.002634593356242805,-0.02370173102529965
5.0,7.0,-0.08837499999999998,-0.11744186046511643
6.0,7.0,0.056663055254604563,0.08585017835909624
7.0,7.0,0.03040089086859687,0.043781094527363194
8.0,7.0,0.055639913232104134,0.11530494821634057
9.0,7.0,0.056663055254604563,0.11018518518518514
0.0,8.0,0.022113289760348567,0.016787439613526463
1.0,8.0,0.060983263598326266,0.11989189189189188
2.0,8.0,-0.03183908045977018,-0.16968390804597716
3.0,8.0,-0.15981912144702845,-0.23535660091047042
4.0,8.0,0.01351648351648349,-0.005061728395061719
5.0,8.0,-0.06869047619047629,-0.10162381596752376
6.0,8.0,0.02741061755146261,0.043360752056404155
7.0,8.0,0.01351648351648349,0.044483568075117295
8.0,8.0,0.04803817603393414,0.09342984409799551
9.0,8.0,0.03783494105037513,0.07802944507361263
0.0,9.0,0.021857923497267777,0.05215869311551921
1.0,9.0,0.06673618352450464,0.11224043715846996
2.0,9.0,-0.04312354312354316,-0.16208869814020038
3.0,9.0,-0.1533505154639175,-0.3038523274478331
4.0,9.0,-0.005617977528089893,-0.04408740359897172
5.0,9.0,-0.06674612634088206,-0.08306666666666669
6.0,9.0,0.029284164859002194,0.047713950762016365
7.0,9.0,0.0143171806167401,0.04659624413145535
8.0,9.0,0.05190677966101688,0.10638063806380639
9.0,9.0,0.04685835995740142,0.08421645997745207


==> pics/RAR_scatter/cifar10_resnet110_rate50_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet110,50,1.8726514606139852,-0.0071798806420352995,0.9223845029786932


==> pics/RAR_scatter/cifar10_resnet110_rate5_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet110,5,0.9676013598431573,1.037296453865015e-05,0.9771678671189095


==> pics/RAR_scatter/cifar10_resnet20_rate10.txt <==
class,model,before,after
0.0,0.0,0.020568927789934396,0.0328107502799552
1.0,0.0,0.06943866943866941,0.08409331919406143
2.0,0.0,-0.04824355971896957,-0.05329268292682936
3.0,0.0,-0.1580853816300129,-0.2590379008746355
4.0,0.0,0.0075388026607539115,0.00034722222222218396
5.0,0.0,-0.05193889541715631,-0.06498150431565963
6.0,0.0,0.024836601307189586,0.0413984461709212
7.0,0.0,0.0162637362637363,0.025169300225733618
8.0,0.0,0.040514469453376264,0.07228786251342645
9.0,0.0,0.042566844919786156,0.042461197339246116
0.0,1.0,0.025816993464052345,0.03266666666666664
1.0,1.0,0.06843749999999998,0.07579617834394894
2.0,1.0,-0.04474299065420561,-0.06041412911084055
3.0,1.0,-0.16749347258485636,-0.18288043478260876
4.0,1.0,0.005228031145717505,-0.01468531468531475
5.0,1.0,-0.07101796407185632,-0.08689138576779025
6.0,1.0,0.020481927710843426,0.029431438127090277
7.0,1.0,0.01940789473684216,0.022895622895622865
8.0,1.0,0.055649419218584975,0.06987179487179489
9.0,1.0,0.045570971184631874,0.05779220779220779
0.0,2.0,0.026143790849673224,0.02104072398190052
1.0,2.0,0.07165109034267908,0.07739872068230277
2.0,2.0,-0.05548996458087372,-0.06971569839307774
3.0,2.0,-0.18725099601593628,-0.22577903682719547
4.0,2.0,0.009966777408637882,0.015472127417519974
5.0,2.0,-0.06810035842293913,-0.06445264452644527
6.0,2.0,0.03767491926803017,0.030907054871220682
7.0,2.0,0.025081788440567087,0.013226909920182503
8.0,2.0,0.0499468650371944,0.08520084566596195
9.0,2.0,0.040772532188841235,0.047964796479648054
0.0,3.0,0.015342163355408413,0.03173184357541897
1.0,3.0,0.06292016806722685,0.08393234672304431
2.0,3.0,-0.048296122209165716,-0.06987654320987652
3.0,3.0,-0.16920052424639578,-0.21202797202797213
4.0,3.0,0.01751101321585906,-0.01952941176470595
5.0,3.0,-0.08396111786148244,-0.05811965811965823
6.0,3.0,0.026091703056768594,0.037111111111111095
7.0,3.0,0.028213507625272367,0.021896162528216672
8.0,3.0,0.059957850368809226,0.06616379310344829
9.0,3.0,0.04588235294117652,0.0549618320610687
0.0,4.0,0.021311475409836144,0.034333333333333375
1.0,4.0,0.0652400835073069,0.08225976768743397
2.0,4.0,-0.05352941176470587,-0.09320754716981125
3.0,4.0,-0.13931297709923654,-0.160347129506008
4.0,4.0,0.010497237569060843,-0.01411901983663944
5.0,4.0,-0.051056338028168995,-0.08637499999999992
6.0,4.0,0.010497237569060843,0.034333333333333375
7.0,4.0,0.010497237569060843,0.027852348993288627
8.0,4.0,0.05238095238095237,0.06948608137044975
9.0,4.0,0.04122055674518211,0.050163934426229566
0.0,5.0,0.012363238512035106,0.01640271493212665
1.0,5.0,0.05772442588726515,0.07401490947816816
2.0,5.0,-0.04965116279069763,-0.07611386138613861
3.0,5.0,-0.13404522613065314,-0.19601100412654757
4.0,5.0,0.012363238512035106,-0.0017281105990784066
5.0,5.0,-0.04600231749710308,-0.04759036144578324
6.0,5.0,0.01986970684039098,0.046600877192982434
7.0,5.0,0.024108108108108213,0.02522421524663673
8.0,5.0,0.042735949098621426,0.05999999999999999
9.0,5.0,0.0324758842443731,0.04450549450549448
0.0,6.0,0.0218340611353712,0.018983050847457668
1.0,6.0,0.06276150627615057,0.07638297872340423
2.0,6.0,-0.05660377358490571,-0.07317676143386886
3.0,6.0,-0.14724711907810498,-0.19917127071823204
4.0,6.0,0.0066518847006651945,0.0020689655172414067
5.0,6.0,-0.05785123966942154,-0.05620437956204382
6.0,6.0,0.026086956521739153,0.03426028921023365
7.0,6.0,0.019693654266958443,0.023397075365579348
8.0,6.0,0.05584826132771332,0.07144385026737976
9.0,6.0,0.03344120819848978,0.04488448844884495
0.0,7.0,0.021006564551422312,0.026244343891402712
1.0,7.0,0.06205450733752613,0.08132337246531487
2.0,7.0,-0.06397146254458987,-0.07734668335419269
3.0,7.0,-0.15012853470437018,-0.20055788005578806
4.0,7.0,0.009080841638981157,-0.01151586368977677
5.0,7.0,-0.05394581861012964,-0.0800501882057716
6.0,7.0,0.029501084598698483,0.041425389755011144
7.0,7.0,0.014537444933920693,0.017351598173515972
8.0,7.0,0.04808510638297863,0.07738478027867099
9.0,7.0,0.04707135250266231,0.06026200873362448
0.0,8.0,0.02317736670293796,0.04068357221609707
1.0,8.0,0.06392075078206456,0.08314014752370914
2.0,8.0,-0.0390046296296297,-0.07952853598014879
3.0,8.0,-0.17500000000000004,-0.18866120218579235
4.0,8.0,-0.0030167597765363525,0.001033295063145823
5.0,8.0,-0.053638497652582245,-0.08086956521739122
6.0,8.0,0.036802575107296134,0.031069042316258393
7.0,8.0,0.016757940854326376,0.025643896976483796
8.0,8.0,0.050052910052909946,0.05731310942578554
9.0,8.0,0.038865096359743036,0.051145038167938986
0.0,9.0,0.005549389567147619,0.025056179775280882
1.0,9.0,0.061780104712041824,0.0689914163090129
2.0,9.0,-0.059101654846335755,-0.09419924337957122
3.0,9.0,-0.15315315315315314,-0.16783310901749668
4.0,9.0,0.009944751381215478,0.010604332953249687
5.0,9.0,-0.04186046511627911,-0.09144654088050312
6.0,9.0,0.02714440825190013,0.03909191583610188
7.0,9.0,0.029252437703141954,0.03374164810690422
8.0,9.0,0.05084745762711857,0.07098501070663814
9.0,9.0,0.03448275862068968,0.04857456140350878


==> pics/RAR_scatter/cifar10_resnet20_rate10_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet20,10,1.25564343907364,-0.0013520021459255266,0.9641441734760033


==> pics/RAR_scatter/cifar10_resnet20_rate20.txt <==
class,model,before,after
0.0,0.0,0.020568927789934396,0.03561320754716982
1.0,0.0,0.06943866943866941,0.10525164113785565
2.0,0.0,-0.04824355971896957,-0.11416893732970025
3.0,0.0,-0.1580853816300129,-0.27383177570093453
4.0,0.0,0.0075388026607539115,-0.008384710234278565
5.0,0.0,-0.05193889541715631,-0.08605577689243024
6.0,0.0,0.024836601307189586,0.07068181818181822
7.0,0.0,0.0162637362637363,0.025268176400476756
8.0,0.0,0.040514469453376264,0.0831838565022422
9.0,0.0,0.042566844919786156,0.05456647398843933
0.0,1.0,0.025816993464052345,0.03216374269005844
1.0,1.0,0.06843749999999998,0.11212446351931334
2.0,1.0,-0.04474299065420561,-0.14612188365650974
3.0,1.0,-0.16749347258485636,-0.22230428360413582
4.0,1.0,0.005228031145717505,-0.01658476658476667
5.0,1.0,-0.07101796407185632,-0.10186418109187752
6.0,1.0,0.020481927710843426,0.0510321100917431
7.0,1.0,0.01940789473684216,0.040023201856148466
8.0,1.0,0.055649419218584975,0.08765159867695702
9.0,1.0,0.045570971184631874,0.06285390713476784
0.0,2.0,0.026143790849673224,0.023634204275534344
1.0,2.0,0.07165109034267908,0.10931744312026001
2.0,2.0,-0.05548996458087372,-0.11244925575101497
3.0,2.0,-0.18725099601593628,-0.2745736434108528
4.0,2.0,0.009966777408637882,-0.013686806411837235
5.0,2.0,-0.06810035842293913,-0.06077419354838713
6.0,2.0,0.03767491926803017,0.04072345390898475
7.0,2.0,0.025081788440567087,0.0166267942583731
8.0,2.0,0.0499468650371944,0.08655555555555552
9.0,2.0,0.040772532188841235,0.07939529675251955
0.0,3.0,0.015342163355408413,0.030842230130486387
1.0,3.0,0.06292016806722685,0.10514786418400886
2.0,3.0,-0.048296122209165716,-0.11764705882352937
3.0,3.0,-0.16920052424639578,-0.26666666666666655
4.0,3.0,0.01751101321585906,-0.026381909547738575
5.0,3.0,-0.08396111786148244,-0.09664429530201336
6.0,3.0,0.026091703056768594,0.05767012687427917
7.0,3.0,0.028213507625272367,0.027380952380952405
8.0,3.0,0.059957850368809226,0.0922222222222223
9.0,3.0,0.04588235294117652,0.08202247191011243
0.0,4.0,0.021311475409836144,0.039976689976689975
1.0,4.0,0.0652400835073069,0.1085497835497836
2.0,4.0,-0.05352941176470587,-0.12527322404371585
3.0,4.0,-0.13931297709923654,-0.2113235294117646
4.0,4.0,0.010497237569060843,-0.043979721166032895
5.0,4.0,-0.051056338028168995,-0.10712365591397849
6.0,4.0,0.010497237569060843,0.06503972758229287
7.0,4.0,0.010497237569060843,0.020570749108204497
8.0,4.0,0.05238095238095237,0.09184123484013235
9.0,4.0,0.04122055674518211,0.06503972758229287
0.0,5.0,0.012363238512035106,0.041965317919075144
1.0,5.0,0.05772442588726515,0.0972766884531591
2.0,5.0,-0.04965116279069763,-0.11684636118598382
3.0,5.0,-0.13404522613065314,-0.27101226993865024
4.0,5.0,0.012363238512035106,-0.028163771712158735
5.0,5.0,-0.04600231749710308,-0.04898734177215184
6.0,5.0,0.01986970684039098,0.05183066361556065
7.0,5.0,0.024108108108108213,0.033022170361726944
8.0,5.0,0.042735949098621426,0.07614269788182834
9.0,5.0,0.0324758842443731,0.06467268623024833
0.0,6.0,0.0218340611353712,0.020497630331753534
1.0,6.0,0.06276150627615057,0.10433369447453959
2.0,6.0,-0.05660377358490571,-0.1355769230769231
3.0,6.0,-0.14724711907810498,-0.2544764795144157
4.0,6.0,0.0066518847006651945,-0.023143564356435567
5.0,6.0,-0.05785123966942154,-0.07224383916990917
6.0,6.0,0.026086956521739153,0.0562785388127854
7.0,6.0,0.019693654266958443,0.039837398373983736
8.0,6.0,0.05584826132771332,0.08752759381898459
9.0,6.0,0.03344120819848978,0.07216610549943886
0.0,7.0,0.021006564551422312,0.01732851985559563
1.0,7.0,0.06205450733752613,0.11909385113268614
2.0,7.0,-0.06397146254458987,-0.14369747899159668
3.0,7.0,-0.15012853470437018,-0.23353474320241685
4.0,7.0,0.009080841638981157,-0.055038759689922445
5.0,7.0,-0.05394581861012964,-0.11863013698630138
6.0,7.0,0.029501084598698483,0.07519818799547
7.0,7.0,0.014537444933920693,0.04602803738317756
8.0,7.0,0.04808510638297863,0.10362239297475306
9.0,7.0,0.04707135250266231,0.06993166287015946
0.0,8.0,0.02317736670293796,-0.009157509157509234
1.0,8.0,0.06392075078206456,0.1179295624332978
2.0,8.0,-0.0390046296296297,-0.14000000000000004
3.0,8.0,-0.17500000000000004,-0.23358208955223875
4.0,8.0,-0.0030167597765363525,-0.009157509157509234
5.0,8.0,-0.053638497652582245,-0.05690537084398975
6.0,8.0,0.036802575107296134,0.048906789413118504
7.0,8.0,0.016757940854326376,0.027647058823529372
8.0,8.0,0.050052910052909946,0.08875413450937157
9.0,8.0,0.038865096359743036,0.06820744081172492
0.0,9.0,0.005549389567147619,0.008082026537997502
1.0,9.0,0.061780104712041824,0.10910075839653305
2.0,9.0,-0.059101654846335755,-0.13891966759002777
3.0,9.0,-0.15315315315315314,-0.21822222222222218
4.0,9.0,0.009944751381215478,-0.03564231738035263
5.0,9.0,-0.04186046511627911,-0.08197368421052634
6.0,9.0,0.02714440825190013,0.06874292185730461
7.0,9.0,0.029252437703141954,0.014028776978417186
8.0,9.0,0.05084745762711857,0.10032822757111598
9.0,9.0,0.03448275862068968,0.07502812148481437


==> pics/RAR_scatter/cifar10_resnet20_rate20_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet20,20,1.6116695608040652,-0.004270881286225488,0.9343962462195368


==> pics/RAR_scatter/cifar10_resnet20_rate4.txt <==
class,model,before,after
0.0,0.0,0.020568927789934396,0.02035203520352043
1.0,0.0,0.06943866943866941,0.06851464435146444
2.0,0.0,-0.04824355971896957,-0.05135773317591497
3.0,0.0,-0.1580853816300129,-0.1748021108179419
4.0,0.0,0.0075388026607539115,0.0039149888143177386
5.0,0.0,-0.05193889541715631,-0.07160048134777376
6.0,0.0,0.024836601307189586,0.038336933045356465
7.0,0.0,0.0162637362637363,0.022502744237102166
8.0,0.0,0.040514469453376264,0.05667372881355932
9.0,0.0,0.042566844919786156,0.041442411194833245
0.0,1.0,0.025816993464052345,0.03239740820734344
1.0,1.0,0.06843749999999998,0.06471816283924837
2.0,1.0,-0.04474299065420561,-0.0628706998813761
3.0,1.0,-0.16749347258485636,-0.1414012738853503
4.0,1.0,0.005228031145717505,0.004444444444444448
5.0,1.0,-0.07101796407185632,-0.06666666666666674
6.0,1.0,0.020481927710843426,0.015384615384615398
7.0,1.0,0.01940789473684216,0.02076502732240439
8.0,1.0,0.055649419218584975,0.05584826132771332
9.0,1.0,0.045570971184631874,0.040685224839400465
0.0,2.0,0.026143790849673224,0.019581958195819624
1.0,2.0,0.07165109034267908,0.06386554621848736
2.0,2.0,-0.05548996458087372,-0.062216924910607894
3.0,2.0,-0.18725099601593628,-0.17572559366754614
4.0,2.0,0.009966777408637882,0.013067552602436359
5.0,2.0,-0.06810035842293913,-0.059690844233055915
6.0,2.0,0.03767491926803017,0.029193899782135126
7.0,2.0,0.025081788440567087,0.023877327491785366
8.0,2.0,0.0499468650371944,0.0628811777076761
9.0,2.0,0.040772532188841235,0.03965517241379316
0.0,3.0,0.015342163355408413,0.0276013143483023
1.0,3.0,0.06292016806722685,0.0742440041710114
2.0,3.0,-0.048296122209165716,-0.05942720763723158
3.0,3.0,-0.16920052424639578,-0.18689839572192518
4.0,3.0,0.01751101321585906,0.0058230683090705285
5.0,3.0,-0.08396111786148244,-0.06578631452581041
6.0,3.0,0.026091703056768594,0.022246696035242285
7.0,3.0,0.028213507625272367,0.023322332233223317
8.0,3.0,0.059957850368809226,0.060529100529100446
9.0,3.0,0.04588235294117652,0.04742489270386268
0.0,4.0,0.021311475409836144,0.021046892039258434
1.0,4.0,0.0652400835073069,0.056046267087276454
2.0,4.0,-0.05352941176470587,-0.0661520190023754
3.0,4.0,-0.13931297709923654,-0.13345959595959597
4.0,4.0,0.010497237569060843,0.009161147902869728
5.0,4.0,-0.051056338028168995,-0.05117096018735372
6.0,4.0,0.010497237569060843,0.021046892039258434
7.0,4.0,0.010497237569060843,0.01997816593886461
8.0,4.0,0.05238095238095237,0.052059134107708446
9.0,4.0,0.04122055674518211,0.03989304812834225
0.0,5.0,0.012363238512035106,0.013157894736842117
1.0,5.0,0.05772442588726515,0.0566037735849056
2.0,5.0,-0.04965116279069763,-0.046511627906976785
3.0,5.0,-0.13404522613065314,-0.15089514066496162
4.0,5.0,0.012363238512035106,0.014238773274917866
5.0,5.0,-0.04600231749710308,-0.05882352941176476
6.0,5.0,0.01986970684039098,0.020674646354733425
7.0,5.0,0.024108108108108213,0.028077753779697647
8.0,5.0,0.042735949098621426,0.04761904761904755
9.0,5.0,0.0324758842443731,0.041533546325878516
0.0,6.0,0.0218340611353712,0.022697368421052688
1.0,6.0,0.06276150627615057,0.07349272349272348
2.0,6.0,-0.05660377358490571,-0.05980975029726518
3.0,6.0,-0.14724711907810498,-0.16815203145478372
4.0,6.0,0.0066518847006651945,-0.008257918552036168
5.0,6.0,-0.05785123966942154,-0.05479289940828404
6.0,6.0,0.026086956521739153,0.03538961038961046
7.0,6.0,0.019693654266958443,0.022697368421052688
8.0,6.0,0.05584826132771332,0.06080084299262379
9.0,6.0,0.03344120819848978,0.03224755700325739
0.0,7.0,0.021006564551422312,0.030534351145038195
1.0,7.0,0.06205450733752613,0.06519453207150362
2.0,7.0,-0.06397146254458987,-0.0608591885441528
3.0,7.0,-0.15012853470437018,-0.1651376146788991
4.0,7.0,0.009080841638981157,0.0011235955056179785
5.0,7.0,-0.05394581861012964,-0.07237635705669489
6.0,7.0,0.029501084598698483,0.03579175704989157
7.0,7.0,0.014537444933920693,0.008918617614269797
8.0,7.0,0.04808510638297863,0.0592592592592592
9.0,7.0,0.04707135250266231,0.05223880597014918
0.0,8.0,0.02317736670293796,0.029738562091503256
1.0,8.0,0.06392075078206456,0.06635220125786155
2.0,8.0,-0.0390046296296297,-0.047882352941176556
3.0,8.0,-0.17500000000000004,-0.16583769633507858
4.0,8.0,-0.0030167597765363525,0.004804469273742984
5.0,8.0,-0.053638497652582245,-0.07313253012048204
6.0,8.0,0.036802575107296134,0.031847826086956514
7.0,8.0,0.016757940854326376,0.01471238938053095
8.0,8.0,0.050052910052909946,0.05845665961945022
9.0,8.0,0.038865096359743036,0.03812095032397408
0.0,9.0,0.005549389567147619,0.016868798235942645
1.0,9.0,0.061780104712041824,0.059388185654008344
2.0,9.0,-0.059101654846335755,-0.04905882352941185
3.0,9.0,-0.15315315315315314,-0.15505181347150263
4.0,9.0,0.009944751381215478,0.009222222222222192
5.0,9.0,-0.04186046511627911,-0.06154761904761914
6.0,9.0,0.02714440825190013,0.02652838427947597
7.0,9.0,0.029252437703141954,0.02970620239390641
8.0,9.0,0.05084745762711857,0.052391073326248566
9.0,9.0,0.03448275862068968,0.03495670995670995


==> pics/RAR_scatter/cifar10_resnet20_rate4_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet20,4,1.029098484837703,-0.0001935099883150944,0.9818637978789162


==> pics/RAR_scatter/cifar10_resnet20_rate5.txt <==
class,model,before,after
0.0,0.0,0.020568927789934396,0.02612513721185515
1.0,0.0,0.06943866943866941,0.07583333333333331
2.0,0.0,-0.04824355971896957,-0.06378896882494008
3.0,0.0,-0.1580853816300129,-0.19568733153638815
4.0,0.0,0.0075388026607539115,0.004264870931537627
5.0,0.0,-0.05193889541715631,-0.06124401913875601
6.0,0.0,0.024836601307189586,0.023982398239824027
7.0,0.0,0.0162637362637363,0.022907488986784186
8.0,0.0,0.040514469453376264,0.06806722689075627
9.0,0.0,0.042566844919786156,0.044994617868676055
0.0,1.0,0.025816993464052345,0.029815016322089324
1.0,1.0,0.06843749999999998,0.06638743455497384
2.0,1.0,-0.04474299065420561,-0.056398104265402815
3.0,1.0,-0.16749347258485636,-0.14896907216494834
4.0,1.0,0.005228031145717505,-0.010884353741496532
5.0,1.0,-0.07101796407185632,-0.0781136638452237
6.0,1.0,0.020481927710843426,0.029815016322089324
7.0,1.0,0.01940789473684216,0.029815016322089324
8.0,1.0,0.055649419218584975,0.05047923322683706
9.0,1.0,0.045570971184631874,0.047435897435897545
0.0,2.0,0.026143790849673224,0.028993435448577767
1.0,2.0,0.07165109034267908,0.06677181913774974
2.0,2.0,-0.05548996458087372,-0.04534746760895168
3.0,2.0,-0.18725099601593628,-0.16930171277997358
4.0,2.0,0.009966777408637882,0.009486607142857213
5.0,2.0,-0.06810035842293913,-0.07185990338164251
6.0,2.0,0.03767491926803017,0.021499448732083874
7.0,2.0,0.025081788440567087,0.019337016574585714
8.0,2.0,0.0499468650371944,0.0578556263269639
9.0,2.0,0.040772532188841235,0.039502164502164594
0.0,3.0,0.015342163355408413,0.02739273927392743
1.0,3.0,0.06292016806722685,0.07229800629590762
2.0,3.0,-0.048296122209165716,-0.060071942446043206
3.0,3.0,-0.16920052424639578,-0.1851206434316354
4.0,3.0,0.01751101321585906,0.011073825503355728
5.0,3.0,-0.08396111786148244,-0.07817073170731713
6.0,3.0,0.026091703056768594,0.024172185430463608
7.0,3.0,0.028213507625272367,0.02524807056229331
8.0,3.0,0.059957850368809226,0.061464968152866194
9.0,3.0,0.04588235294117652,0.049354838709677475
0.0,4.0,0.021311475409836144,0.032540540540540557
1.0,4.0,0.0652400835073069,0.06096537250786981
2.0,4.0,-0.05352941176470587,-0.06030805687203798
3.0,4.0,-0.13931297709923654,-0.1385496183206107
4.0,4.0,0.010497237569060843,0.0012276785714285601
5.0,4.0,-0.051056338028168995,-0.07819277108433743
6.0,4.0,0.010497237569060843,0.025163398692810465
7.0,4.0,0.010497237569060843,0.027282608695652185
8.0,4.0,0.05238095238095237,0.048990435706694924
9.0,4.0,0.04122055674518211,0.043910256410256435
0.0,5.0,0.012363238512035106,0.006000000000000079
1.0,5.0,0.05772442588726515,0.06715328467153286
2.0,5.0,-0.04965116279069763,-0.0487690504103165
3.0,5.0,-0.13404522613065314,-0.13240506329113913
4.0,5.0,0.012363238512035106,0.002675585284281013
5.0,5.0,-0.04600231749710308,-0.0487690504103165
6.0,5.0,0.01986970684039098,0.01584158415841593
7.0,5.0,0.024108108108108213,0.013671444321940548
8.0,5.0,0.042735949098621426,0.054334038054968295
9.0,5.0,0.0324758842443731,0.04012875536480697
0.0,6.0,0.0218340611353712,0.02489035087719304
1.0,6.0,0.06276150627615057,0.06487907465825445
2.0,6.0,-0.05660377358490571,-0.05242603550295859
3.0,6.0,-0.14724711907810498,-0.1747688243064729
4.0,6.0,0.0066518847006651945,0.0019079685746352805
5.0,6.0,-0.05785123966942154,-0.0650299401197605
6.0,6.0,0.026086956521739153,0.03231773667029386
7.0,6.0,0.019693654266958443,0.027024070021881896
8.0,6.0,0.05584826132771332,0.06487907465825445
9.0,6.0,0.03344120819848978,0.03126361655773427
0.0,7.0,0.021006564551422312,0.022747252747252804
1.0,7.0,0.06205450733752613,0.0658613445378151
2.0,7.0,-0.06397146254458987,-0.0586904761904762
3.0,7.0,-0.15012853470437018,-0.1519430051813471
4.0,7.0,0.009080841638981157,-0.0025930101465614077
5.0,7.0,-0.05394581861012964,-0.08187347931873483
6.0,7.0,0.029501084598698483,0.036511375947995736
7.0,7.0,0.014537444933920693,0.01951488423373765
8.0,7.0,0.04808510638297863,0.05894179894179891
9.0,7.0,0.04707135250266231,0.048877005347593656
0.0,8.0,0.02317736670293796,0.025905598243688325
1.0,8.0,0.06392075078206456,0.06785714285714285
2.0,8.0,-0.0390046296296297,-0.04399999999999999
3.0,8.0,-0.17500000000000004,-0.14799482535575673
4.0,8.0,-0.0030167597765363525,-0.003846153846153799
5.0,8.0,-0.053638497652582245,-0.08351648351648354
6.0,8.0,0.036802575107296134,0.03333333333333341
7.0,8.0,0.016757940854326376,0.019447513812154763
8.0,8.0,0.050052910052909946,0.04785407725321897
9.0,8.0,0.038865096359743036,0.04580645161290331
0.0,9.0,0.005549389567147619,0.028056768558952026
1.0,9.0,0.061780104712041824,0.06086497890295356
2.0,9.0,-0.059101654846335755,-0.05862068965517243
3.0,9.0,-0.15315315315315314,-0.179205298013245
4.0,9.0,0.009944751381215478,0.015154867256637217
5.0,9.0,-0.04186046511627911,-0.052364066193853434
6.0,9.0,0.02714440825190013,0.031229597388465785
7.0,9.0,0.029252437703141954,0.028056768558952026
8.0,9.0,0.05084745762711857,0.053878852284803366
9.0,9.0,0.03448275862068968,0.029116684841875743


==> pics/RAR_scatter/cifar10_resnet20_rate50.txt <==
class,model,before,after
0.0,0.0,0.020568927789934396,0.03150684931506852
1.0,0.0,0.06943866943866941,0.19107551487414193
2.0,0.0,-0.04824355971896957,-0.2972477064220182
3.0,0.0,-0.1580853816300129,-0.34923664122137393
4.0,0.0,0.0075388026607539115,-0.20442930153321975
5.0,0.0,-0.05193889541715631,-0.1366559485530546
6.0,0.0,0.024836601307189586,0.13251533742331287
7.0,0.0,0.0162637362637363,0.04716981132075476
8.0,0.0,0.040514469453376264,0.1532934131736527
9.0,0.0,0.042566844919786156,0.11180904522613075
0.0,1.0,0.025816993464052345,0.025352112676056363
1.0,1.0,0.06843749999999998,0.2136363636363637
2.0,1.0,-0.04474299065420561,-0.2983114446529079
3.0,1.0,-0.16749347258485636,-0.7086419753086417
4.0,1.0,0.005228031145717505,-0.12520325203252025
5.0,1.0,-0.07101796407185632,-0.01615271659324508
6.0,1.0,0.020481927710843426,0.12182741116751279
7.0,1.0,0.01940789473684216,0.0723860589812333
8.0,1.0,0.055649419218584975,0.12736443883984877
9.0,1.0,0.045570971184631874,0.1001300390117036
0.0,2.0,0.026143790849673224,0.0002861230329041173
1.0,2.0,0.07165109034267908,0.18077373974208677
2.0,2.0,-0.05548996458087372,-0.3464354527938342
3.0,2.0,-0.18725099601593628,-0.4145748987854251
4.0,2.0,0.009966777408637882,-0.07839506172839499
5.0,2.0,-0.06810035842293913,-0.11987179487179483
6.0,2.0,0.03767491926803017,0.11656131479140336
7.0,2.0,0.025081788440567087,0.04273972602739727
8.0,2.0,0.0499468650371944,0.15296969696969695
9.0,2.0,0.040772532188841235,0.1319254658385094
0.0,3.0,0.015342163355408413,0.042191780821917726
1.0,3.0,0.06292016806722685,0.1803048065650644
2.0,3.0,-0.048296122209165716,-0.2900369003690037
3.0,3.0,-0.16920052424639578,-0.6608076009501189
4.0,3.0,0.01751101321585906,-0.1098412698412699
5.0,3.0,-0.08396111786148244,-0.0806800618238022
6.0,3.0,0.026091703056768594,0.10128534704370178
7.0,3.0,0.028213507625272367,0.10816326530612243
8.0,3.0,0.059957850368809226,0.13785450061652282
9.0,3.0,0.04588235294117652,0.12160804020100502
0.0,4.0,0.021311475409836144,0.05444596443228447
1.0,4.0,0.0652400835073069,0.16823104693140786
2.0,4.0,-0.05352941176470587,-0.33694390715667316
3.0,4.0,-0.13931297709923654,-0.5124726477024071
4.0,4.0,0.010497237569060843,-0.1675675675675677
5.0,4.0,-0.051056338028168995,-0.05365853658536587
6.0,4.0,0.010497237569060843,0.08207171314741031
7.0,4.0,0.010497237569060843,0.07839999999999996
8.0,4.0,0.05238095238095237,0.15604395604395596
9.0,4.0,0.04122055674518211,0.1424317617866005
0.0,5.0,0.012363238512035106,0.018865248226950324
1.0,5.0,0.05772442588726515,0.17260765550239232
2.0,5.0,-0.04965116279069763,-0.14330578512396694
3.0,5.0,-0.13404522613065314,-0.6161214953271028
4.0,5.0,0.012363238512035106,-0.1470978441127695
5.0,5.0,-0.04600231749710308,-0.07741433021806848
6.0,5.0,0.01986970684039098,0.12109275730622623
7.0,5.0,0.024108108108108213,0.039305555555555545
8.0,5.0,0.042735949098621426,0.1471023427866832
9.0,5.0,0.0324758842443731,0.11320512820512826
0.0,6.0,0.0218340611353712,0.03628808864265928
1.0,6.0,0.06276150627615057,0.20206422018348627
2.0,6.0,-0.05660377358490571,-0.338076923076923
3.0,6.0,-0.14724711907810498,-0.6488151658767772
4.0,6.0,0.0066518847006651945,-0.10269413629160058
5.0,6.0,-0.05785123966942154,-0.0431784107946026
6.0,6.0,0.026086956521739153,0.12146464646464654
7.0,6.0,0.019693654266958443,0.04945355191256832
8.0,6.0,0.05584826132771332,0.14204685573366224
9.0,6.0,0.03344120819848978,0.11812420785804824
0.0,7.0,0.021006564551422312,0.050891632373113886
1.0,7.0,0.06205450733752613,0.19076023391812869
2.0,7.0,-0.06397146254458987,-0.37828685258964134
3.0,7.0,-0.15012853470437018,-0.5041304347826085
4.0,7.0,0.009080841638981157,-0.1648148148148148
5.0,7.0,-0.05394581861012964,-0.14552980132450327
6.0,7.0,0.029501084598698483,0.12968553459119506
7.0,7.0,0.014537444933920693,0.07869507323568581
8.0,7.0,0.04808510638297863,0.1572472594397077
9.0,7.0,0.04707135250266231,0.1436881188118813
0.0,8.0,0.02317736670293796,0.021388888888888846
1.0,8.0,0.06392075078206456,0.18918296892980435
2.0,8.0,-0.0390046296296297,-0.24707964601769924
3.0,8.0,-0.17500000000000004,-0.3395437262357414
4.0,8.0,-0.0030167597765363525,-0.1607907742998353
5.0,8.0,-0.053638497652582245,-0.13645161290322583
6.0,8.0,0.036802575107296134,0.06551724137931034
7.0,8.0,0.016757940854326376,0.07653997378768022
8.0,8.0,0.050052910052909946,0.13968253968253963
9.0,8.0,0.038865096359743036,0.12254047322540478
0.0,9.0,0.005549389567147619,0.06976439790575918
1.0,9.0,0.061780104712041824,0.16486486486486485
2.0,9.0,-0.059101654846335755,-0.32593283582089544
3.0,9.0,-0.15315315315315314,-0.40454545454545454
4.0,9.0,0.009944751381215478,-0.14077046548956662
5.0,9.0,-0.04186046511627911,-0.024063400576368948
6.0,9.0,0.02714440825190013,0.10037974683544308
7.0,9.0,0.029252437703141954,0.08650385604113113
8.0,9.0,0.05084745762711857,0.09349489795918371
9.0,9.0,0.03448275862068968,0.09001280409731117


==> pics/RAR_scatter/cifar10_resnet20_rate50_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet20,50,3.082786546630424,-0.026364497483038894,0.8196268974681675


==> pics/RAR_scatter/cifar10_resnet20_rate5_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet20,5,1.0436377970839803,-0.00028729380399525675,0.9744801867990487


==> pics/RAR_scatter/cifar10_resnet32_rate10.txt <==
class,model,before,after
0.0,0.0,0.017263843648208495,0.021951219512195166
1.0,0.0,0.06109958506224061,0.06546610169491522
2.0,0.0,-0.0332191780821918,-0.05779376498800962
3.0,0.0,-0.13849056603773582,-0.19216216216216214
4.0,0.0,0.011899563318777315,-0.012858783008036726
5.0,0.0,-0.0673349056603774,-0.0758536585365854
6.0,0.0,0.024676724137931066,0.04832793959007558
7.0,0.0,0.01939328277356449,0.021951219512195166
8.0,0.0,0.041207627118644,0.06842661034846882
9.0,0.0,0.033012820512820555,0.05647058823529419
0.0,1.0,0.025698924731182828,0.016279069767441912
1.0,1.0,0.06006224066390037,0.0756503642039542
2.0,1.0,-0.041494252873563245,-0.04628975265017668
3.0,1.0,-0.15279898218829513,-0.16117647058823525
4.0,1.0,0.005378704720087832,-0.0003378378378378006
5.0,1.0,-0.051160092807424624,-0.05876042908224078
6.0,1.0,0.021490280777537826,0.030240174672489146
7.0,1.0,0.029871520342612458,0.018453038674033202
8.0,1.0,0.04014830508474569,0.06198521647307284
9.0,1.0,0.029871520342612458,0.023846153846153902
0.0,2.0,0.020454545454545482,0.030306345733041636
1.0,2.0,0.06207253886010358,0.06901260504201678
2.0,2.0,-0.04394463667820072,-0.06143712574850301
3.0,2.0,-0.1413619167717528,-0.14805699481865278
4.0,2.0,-0.010156249999999997,0.004157303370786558
5.0,2.0,-0.048783314020857504,-0.06911942098914357
6.0,2.0,0.021513513513513542,0.019579646017699168
7.0,2.0,0.03507462686567157,0.022822491730981314
8.0,2.0,0.03815090329436762,0.05107066381156325
9.0,2.0,0.036102236421725165,0.04287257019438452
0.0,3.0,0.009680968096809713,0.011322869955156948
1.0,3.0,0.06131386861313865,0.0755765199161425
2.0,3.0,-0.03709677419354839,-0.05490430622009576
3.0,3.0,-0.14675159235668786,-0.16653439153439156
4.0,3.0,-0.0013348164627363503,-0.007885714285714305
5.0,3.0,-0.06406619385342793,-0.07548780487804886
6.0,3.0,0.03515541264737412,0.03617486338797816
7.0,3.0,0.025757575757575802,0.028744493392070497
8.0,3.0,0.04941921858500523,0.0677589852008456
9.0,3.0,0.034120171673819796,0.038276990185387154
0.0,4.0,0.012404787812840127,0.016168327796234835
1.0,4.0,0.06239669421487604,0.0707112970711297
2.0,4.0,-0.031363636363636316,-0.031823461091753755
3.0,4.0,-0.11773399014778313,-0.17357992073976217
4.0,4.0,-0.009566184649610612,-0.009545454545454503
5.0,4.0,-0.07028301886792451,-0.07165259348612787
6.0,4.0,0.024086021505376434,0.04163969795037765
7.0,4.0,0.033439829605963776,0.01288888888888895
8.0,4.0,0.039576719576719564,0.054893617021276576
9.0,4.0,0.03034188034188044,0.04575725026852855
0.0,5.0,0.01323851203501094,0.03767643865363742
1.0,5.0,0.06247401247401241,0.06211640211640209
2.0,5.0,-0.03785960874568474,-0.036608187134502916
3.0,5.0,-0.16224226804123712,-0.17702523240371842
4.0,5.0,0.0056229327453142155,-0.009453302961275598
5.0,5.0,-0.08271308523409372,-0.07953714981729601
6.0,5.0,0.038486140724946605,0.0313661202185793
7.0,5.0,0.030215053763440875,0.022822491730981314
8.0,5.0,0.04459745762711856,0.06211640211640209
9.0,5.0,0.04661733615221979,0.039761646803900395
0.0,6.0,0.01891304347826096,0.029281767955801192
1.0,6.0,0.06466321243523318,0.06839872746553553
2.0,6.0,-0.0495348837209302,-0.06873479318734793
3.0,6.0,-0.16164736164736157,-0.20013661202185787
4.0,6.0,0.0004429678848284241,-0.005148741418764243
5.0,6.0,-0.04831591173054584,-0.06484848484848484
6.0,6.0,0.02210184182015177,0.038840262582056986
7.0,6.0,0.029462365591397945,0.024972253052164346
8.0,6.0,0.03978723404255318,0.06243329775880481
9.0,6.0,0.046884899683210135,0.057403433476394955
0.0,7.0,0.02475675675675679,0.032092004381161
1.0,7.0,0.06518134715025903,0.07755741127348635
2.0,7.0,-0.07137767220902617,-0.06086434573829542
3.0,7.0,-0.13614609571788408,-0.17669773635153135
4.0,7.0,0.0009966777408638005,-0.0007927519818799931
5.0,7.0,-0.07010676156583635,-0.06856106408706178
6.0,7.0,0.0289558665231432,0.02568908489525908
7.0,7.0,0.03208154506437772,0.02568908489525908
8.0,7.0,0.05241596638655457,0.0568836712913554
9.0,7.0,0.03621794871794876,0.04049945711183496
0.0,8.0,0.02937365010799136,0.024972253052164346
1.0,8.0,0.05588235294117638,0.07135306553911205
2.0,8.0,-0.04027777777777784,-0.0635593220338983
3.0,8.0,-0.1435114503816794,-0.14986910994764388
4.0,8.0,-0.016742081447963842,-0.013264129181084145
5.0,8.0,-0.04027777777777784,-0.06873479318734793
6.0,8.0,0.02198041349292709,0.028207964601769997
7.0,8.0,0.019847328244274803,0.028207964601769997
8.0,8.0,0.043829787234042454,0.05639097744360913
9.0,8.0,0.039743589743589755,0.04510869565217401
0.0,9.0,0.013186813186813197,0.029658213891951526
1.0,9.0,0.06066945606694555,0.0637234042553191
2.0,9.0,-0.04906542056074771,-0.08654320987654313
3.0,9.0,-0.16321243523316062,-0.19093369418132614
4.0,9.0,0.002222222222222224,0.01001124859392578
5.0,9.0,-0.035755478662053086,-0.0693803159173755
6.0,9.0,0.01965065502183408,0.04023991275899678
7.0,9.0,0.022850924918389574,0.030726872246696072
8.0,9.0,0.04973544973544967,0.06670201484623538
9.0,9.0,0.04366347177848768,0.04854054054054059


==> pics/RAR_scatter/cifar10_resnet32_rate10_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet32,10,1.1774981987522952,-0.0008109751681698594,0.9687427418716469


==> pics/RAR_scatter/cifar10_resnet32_rate20.txt <==
class,model,before,after
0.0,0.0,0.017263843648208495,0.03340883352208377
1.0,0.0,0.06109958506224061,0.08814102564102566
2.0,0.0,-0.0332191780821918,-0.0872611464968153
3.0,0.0,-0.13849056603773582,-0.20892351274787546
4.0,0.0,0.011899563318777315,-0.028313253012048286
5.0,0.0,-0.0673349056603774,-0.09143222506393862
6.0,0.0,0.024676724137931066,0.05586283185840707
7.0,0.0,0.01939328277356449,0.029010238907849793
8.0,0.0,0.041207627118644,0.0772972972972973
9.0,0.0,0.033012820512820555,0.056906077348066283
0.0,1.0,0.025698924731182828,0.03367463026166093
1.0,1.0,0.06006224066390037,0.0992576882290561
2.0,1.0,-0.041494252873563245,-0.08341836734693879
3.0,1.0,-0.15279898218829513,-0.25837037037037036
4.0,1.0,0.005378704720087832,-0.00520710059171606
5.0,1.0,-0.051160092807424624,-0.05778331257783312
6.0,1.0,0.021490280777537826,0.04239007891770007
7.0,1.0,0.029871520342612458,0.019168591224018417
8.0,1.0,0.04014830508474569,0.06864035087719297
9.0,1.0,0.029871520342612458,0.056222222222222194
0.0,2.0,0.020454545454545482,0.022158438576349006
1.0,2.0,0.06207253886010358,0.08615879828326184
2.0,2.0,-0.04394463667820072,-0.1046692607003891
3.0,2.0,-0.1413619167717528,-0.19957746478873248
4.0,2.0,-0.010156249999999997,0.003859649122806982
5.0,2.0,-0.048783314020857504,-0.07946768060836498
6.0,2.0,0.021513513513513542,0.04517937219730942
7.0,2.0,0.03507462686567157,0.019907940161104698
8.0,2.0,0.03815090329436762,0.06918032786885248
9.0,2.0,0.036102236421725165,0.06714129244249728
0.0,3.0,0.009680968096809713,0.03269012485811583
1.0,3.0,0.06131386861313865,0.08660235798499474
2.0,3.0,-0.03709677419354839,-0.08422391857506352
3.0,3.0,-0.14675159235668786,-0.20708215297450425
4.0,3.0,-0.0013348164627363503,-0.025511432009626953
5.0,3.0,-0.06406619385342793,-0.10103359173126607
6.0,3.0,0.03515541264737412,0.059381898454746215
7.0,3.0,0.025757575757575802,0.03159090909090914
8.0,3.0,0.04941921858500523,0.07770562770562779
9.0,3.0,0.034120171673819796,0.05416204217536078
0.0,4.0,0.012404787812840127,0.012903225806451599
1.0,4.0,0.06239669421487604,0.08559231590181435
2.0,4.0,-0.031363636363636316,-0.08181818181818178
3.0,4.0,-0.11773399014778313,-0.22750716332378232
4.0,4.0,-0.009566184649610612,-0.012765957446808548
5.0,4.0,-0.07028301886792451,-0.09007633587786255
6.0,4.0,0.024086021505376434,0.048000000000000015
7.0,4.0,0.033439829605963776,0.04375000000000001
8.0,4.0,0.039576719576719564,0.07771797631862222
9.0,4.0,0.03034188034188044,0.06462882096069872
0.0,5.0,0.01323851203501094,0.023024054982817878
1.0,5.0,0.06247401247401241,0.07894168466522683
2.0,5.0,-0.03785960874568474,-0.08788265306122443
3.0,5.0,-0.16224226804123712,-0.22017167381974256
4.0,5.0,0.0056229327453142155,-0.006965761511216076
5.0,5.0,-0.08271308523409372,-0.08649681528662415
6.0,5.0,0.038486140724946605,0.03299319727891158
7.0,5.0,0.030215053763440875,0.02969283276450513
8.0,5.0,0.04459745762711856,0.07494577006507597
9.0,5.0,0.04661733615221979,0.08487124463519319
0.0,6.0,0.01891304347826096,0.032839224629418524
1.0,6.0,0.06466321243523318,0.10053022269353129
2.0,6.0,-0.0495348837209302,-0.08883183568677783
3.0,6.0,-0.16164736164736157,-0.23644314868804647
4.0,6.0,0.0004429678848284241,-0.029368932038834953
5.0,6.0,-0.04831591173054584,-0.07231352718078371
6.0,6.0,0.02210184182015177,0.04481981981981988
7.0,6.0,0.029462365591397945,0.022811059907834146
8.0,6.0,0.03978723404255318,0.08302702702702712
9.0,6.0,0.046884899683210135,0.058601553829078876
0.0,7.0,0.02475675675675679,0.02671232876712326
1.0,7.0,0.06518134715025903,0.07627302275189601
2.0,7.0,-0.07137767220902617,-0.08060836501901139
3.0,7.0,-0.13614609571788408,-0.2076487252124647
4.0,7.0,0.0009966777408638005,-0.006611570247933943
5.0,7.0,-0.07010676156583635,-0.08888888888888888
6.0,7.0,0.0289558665231432,0.054767184035476715
7.0,7.0,0.03208154506437772,0.025599999999999973
8.0,7.0,0.05241596638655457,0.07527114967462041
9.0,7.0,0.03621794871794876,0.05581395348837209
0.0,8.0,0.02937365010799136,0.035079726651480694
1.0,8.0,0.05588235294117638,0.10443974630021143
2.0,8.0,-0.04027777777777784,-0.10312499999999991
3.0,8.0,-0.1435114503816794,-0.2440528634361232
4.0,8.0,-0.016742081447963842,-0.013397129186602857
5.0,8.0,-0.04027777777777784,-0.08615384615384605
6.0,8.0,0.02198041349292709,0.04162895927601816
7.0,8.0,0.019847328244274803,0.013736903376018664
8.0,8.0,0.043829787234042454,0.09487179487179498
9.0,8.0,0.039743589743589755,0.06283185840707972
0.0,9.0,0.013186813186813197,0.04515765765765768
1.0,9.0,0.06066945606694555,0.09121114683815655
2.0,9.0,-0.04906542056074771,-0.10403645833333329
3.0,9.0,-0.16321243523316062,-0.24325513196480927
4.0,9.0,0.002222222222222224,-0.02403381642512081
5.0,9.0,-0.035755478662053086,-0.08012738853503179
6.0,9.0,0.01965065502183408,0.03647727272727275
7.0,9.0,0.022850924918389574,0.025402298850574722
8.0,9.0,0.04973544973544967,0.08434125269978407
9.0,9.0,0.04366347177848768,0.07736670293797611


==> pics/RAR_scatter/cifar10_resnet32_rate20_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet32,20,1.5326676703646904,-0.002862194981656377,0.9609820198630811


==> pics/RAR_scatter/cifar10_resnet32_rate4.txt <==
class,model,before,after
0.0,0.0,0.017263843648208495,0.02740021574973041
1.0,0.0,0.06109958506224061,0.061810613943808546
2.0,0.0,-0.0332191780821918,-0.04472769409038235
3.0,0.0,-0.13849056603773582,-0.14126582278481
4.0,0.0,0.011899563318777315,0.002654867256637244
5.0,0.0,-0.0673349056603774,-0.09152542372881356
6.0,0.0,0.024676724137931066,0.03675213675213685
7.0,0.0,0.01939328277356449,0.02212581344902395
8.0,0.0,0.041207627118644,0.04693446088794926
9.0,0.0,0.033012820512820555,0.04187035069075451
0.0,1.0,0.025698924731182828,0.033297644539614576
1.0,1.0,0.06006224066390037,0.06532091097308482
2.0,1.0,-0.041494252873563245,-0.05602339181286556
3.0,1.0,-0.15279898218829513,-0.14872773536895675
4.0,1.0,0.005378704720087832,0.004520396912899661
5.0,1.0,-0.051160092807424624,-0.059741784037558754
6.0,1.0,0.021490280777537826,0.033297644539614576
7.0,1.0,0.029871520342612458,0.018586956521739133
8.0,1.0,0.04014830508474569,0.05157563025210076
9.0,1.0,0.029871520342612458,0.02177681473456122
0.0,2.0,0.020454545454545482,0.034401709401709404
1.0,2.0,0.06207253886010358,0.05952133194588961
2.0,2.0,-0.04394463667820072,-0.0424452133794695
3.0,2.0,-0.1413619167717528,-0.14260429835651076
4.0,2.0,-0.010156249999999997,-0.007580824972129351
5.0,2.0,-0.048783314020857504,-0.047276940903823936
6.0,2.0,0.021513513513513542,0.021861471861471856
7.0,2.0,0.03507462686567157,0.027125941872981698
8.0,2.0,0.03815090329436762,0.0415694591728525
9.0,2.0,0.036102236421725165,0.0250269687162891
0.0,3.0,0.009680968096809713,0.015536105032822746
1.0,3.0,0.06131386861313865,0.06075156576200409
2.0,3.0,-0.03709677419354839,-0.04385150812064972
3.0,3.0,-0.14675159235668786,-0.1462420382165605
4.0,3.0,-0.0013348164627363503,0.00022222222222219773
5.0,3.0,-0.06406619385342793,-0.06108490566037744
6.0,3.0,0.03515541264737412,0.033512352309344795
7.0,3.0,0.025757575757575802,0.026190476190476188
8.0,3.0,0.04941921858500523,0.05184404636459422
9.0,3.0,0.034120171673819796,0.029341963322545846
0.0,4.0,0.012404787812840127,0.026860841423948255
1.0,4.0,0.06239669421487604,0.06421161825726136
2.0,4.0,-0.031363636363636316,-0.03689655172413795
3.0,4.0,-0.11773399014778313,-0.12621722846441943
4.0,4.0,-0.009566184649610612,-0.0012208657047724637
5.0,4.0,-0.07028301886792451,-0.08165467625899286
6.0,4.0,0.024086021505376434,0.026860841423948255
7.0,4.0,0.033439829605963776,0.026860841423948255
8.0,4.0,0.039576719576719564,0.03518716577540111
9.0,4.0,0.03034188034188044,0.03518716577540111
0.0,5.0,0.01323851203501094,0.027537796976241983
1.0,5.0,0.06247401247401241,0.05508919202518362
2.0,5.0,-0.03785960874568474,-0.04709302325581393
3.0,5.0,-0.16224226804123712,-0.1485969387755101
4.0,5.0,0.0056229327453142155,0.002768549280177251
5.0,5.0,-0.08271308523409372,-0.060659599528857466
6.0,5.0,0.038486140724946605,0.025432900432900515
7.0,5.0,0.030215053763440875,0.02225841476655817
8.0,5.0,0.04459745762711856,0.04910242872228088
9.0,5.0,0.04661733615221979,0.03997867803837951
0.0,6.0,0.01891304347826096,0.025652173913043547
1.0,6.0,0.06466321243523318,0.06430062630480166
2.0,6.0,-0.0495348837209302,-0.0411149825783972
3.0,6.0,-0.16164736164736157,-0.16566970091027303
4.0,6.0,0.0004429678848284241,0.007308970099667829
5.0,6.0,-0.04831591173054584,-0.06082840236686391
6.0,6.0,0.02210184182015177,0.0171052631578948
7.0,6.0,0.029462365591397945,0.030918918918918993
8.0,6.0,0.03978723404255318,0.04230769230769239
9.0,6.0,0.046884899683210135,0.04128342245989313
0.0,7.0,0.02475675675675679,0.02473002159827217
1.0,7.0,0.06518134715025903,0.06122661122661118
2.0,7.0,-0.07137767220902617,-0.042840646651270235
3.0,7.0,-0.13614609571788408,-0.13454773869346728
4.0,7.0,0.0009966777408638005,0.0009955752212389513
5.0,7.0,-0.07010676156583635,-0.08807228915662657
6.0,7.0,0.0289558665231432,0.03308351177730197
7.0,7.0,0.03208154506437772,0.02787944025834234
8.0,7.0,0.05241596638655457,0.044338624338624275
9.0,7.0,0.03621794871794876,0.03823216187433433
0.0,8.0,0.02937365010799136,0.032901833872707745
1.0,8.0,0.05588235294117638,0.0612565445026178
2.0,8.0,-0.04027777777777784,-0.043655413271245606
3.0,8.0,-0.1435114503816794,-0.15826873385012913
4.0,8.0,-0.016742081447963842,-0.016439909297052104
5.0,8.0,-0.04027777777777784,-0.05719339622641508
6.0,8.0,0.02198041349292709,0.02871072589382457
7.0,8.0,0.019847328244274803,0.030810810810810895
8.0,8.0,0.043829787234042454,0.04830148619957536
9.0,8.0,0.039743589743589755,0.03602150537634417
0.0,9.0,0.013186813186813197,0.012513721185510512
1.0,9.0,0.06066945606694555,0.05702306079664571
2.0,9.0,-0.04906542056074771,-0.049708284714118985
3.0,9.0,-0.16321243523316062,-0.15629820051413873
4.0,9.0,0.002222222222222224,0.009251101321585985
5.0,9.0,-0.035755478662053086,-0.0533957845433255
6.0,9.0,0.01965065502183408,0.021109902067464725
7.0,9.0,0.022850924918389574,0.031646932185145416
8.0,9.0,0.04973544973544967,0.05005279831045407
9.0,9.0,0.04366347177848768,0.041959531416400415


==> pics/RAR_scatter/cifar10_resnet32_rate4_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet32,4,1.0094399933638931,-0.0001036001810964548,0.9803927576294716


==> pics/RAR_scatter/cifar10_resnet32_rate5.txt <==
class,model,before,after
0.0,0.0,0.017263843648208495,0.02965367965367975
1.0,0.0,0.06109958506224061,0.05621052631578948
2.0,0.0,-0.0332191780821918,-0.05111371629542787
3.0,0.0,-0.13849056603773582,-0.15690322580645152
4.0,0.0,0.011899563318777315,0.004883462819089978
5.0,0.0,-0.0673349056603774,-0.07894103489771359
6.0,0.0,0.024676724137931066,0.034876210979548
7.0,0.0,0.01939328277356449,0.027548806941431764
8.0,0.0,0.041207627118644,0.053220696937697994
9.0,0.0,0.033012820512820555,0.040042826552462635
0.0,1.0,0.025698924731182828,0.02793959007551244
1.0,1.0,0.06006224066390037,0.06330561330561325
2.0,1.0,-0.041494252873563245,-0.04657375145180026
3.0,1.0,-0.15279898218829513,-0.1478980891719745
4.0,1.0,0.005378704720087832,-0.003452115812917585
5.0,1.0,-0.051160092807424624,-0.060117647058823574
6.0,1.0,0.021490280777537826,0.03211600429645546
7.0,1.0,0.029871520342612458,0.03107526881720434
8.0,1.0,0.04014830508474569,0.0434182590233545
9.0,1.0,0.029871520342612458,0.02583783783783787
0.0,2.0,0.020454545454545482,0.03952991452991456
1.0,2.0,0.06207253886010358,0.06158663883089764
2.0,2.0,-0.04394463667820072,-0.041714947856315215
3.0,2.0,-0.1413619167717528,-0.14668367346938774
4.0,2.0,-0.010156249999999997,-0.015819209039548036
5.0,2.0,-0.048783314020857504,-0.05764705882352947
6.0,2.0,0.021513513513513542,0.02600216684723729
7.0,2.0,0.03507462686567157,0.024945770065075944
8.0,2.0,0.03815090329436762,0.04665959703075284
9.0,2.0,0.036102236421725165,0.029157667386609097
0.0,3.0,0.009680968096809713,0.00959206174200666
1.0,3.0,0.06131386861313865,0.06621621621621619
2.0,3.0,-0.03709677419354839,-0.04575087310826543
3.0,3.0,-0.14675159235668786,-0.14872122762148332
4.0,3.0,-0.0013348164627363503,0.0018888888888889275
5.0,3.0,-0.06406619385342793,-0.06433649289099529
6.0,3.0,0.03515541264737412,0.03096008629989219
7.0,3.0,0.025757575757575802,0.026760563380281748
8.0,3.0,0.04941921858500523,0.05342465753424654
9.0,3.0,0.034120171673819796,0.03408602150537641
0.0,4.0,0.012404787812840127,0.025649350649350706
1.0,4.0,0.06239669421487604,0.0602296450939457
2.0,4.0,-0.031363636363636316,-0.0289142857142857
3.0,4.0,-0.11773399014778313,-0.15127877237851656
4.0,4.0,-0.009566184649610612,-0.0036789297658862538
5.0,4.0,-0.07028301886792451,-0.06670616113744078
6.0,4.0,0.024086021505376434,0.032975295381310485
7.0,4.0,0.033439829605963776,0.028802588996763814
8.0,4.0,0.039576719576719564,0.04121405750798718
9.0,4.0,0.03034188034188044,0.02775377969762425
0.0,5.0,0.01323851203501094,0.02505446623093684
1.0,5.0,0.06247401247401241,0.061844863731656124
2.0,5.0,-0.03785960874568474,-0.05542452830188684
3.0,5.0,-0.16224226804123712,-0.1474358974358974
4.0,5.0,0.0056229327453142155,0.0011160714285714296
5.0,5.0,-0.08271308523409372,-0.07314148681055163
6.0,5.0,0.038486140724946605,0.026115342763873797
7.0,5.0,0.030215053763440875,0.03033586132177684
8.0,5.0,0.04459745762711856,0.05190677966101688
9.0,5.0,0.04661733615221979,0.041755888650963635
0.0,6.0,0.01891304347826096,0.014994487320837989
1.0,6.0,0.06466321243523318,0.061554621848739485
2.0,6.0,-0.0495348837209302,-0.041258741258741245
3.0,6.0,-0.16164736164736157,-0.14980694980694972
4.0,6.0,0.0004429678848284241,0.005122494432071323
5.0,6.0,-0.04831591173054584,-0.06738351254480288
6.0,6.0,0.02210184182015177,0.02146768893756852
7.0,6.0,0.029462365591397945,0.029967426710097795
8.0,6.0,0.03978723404255318,0.05058448459086076
9.0,6.0,0.046884899683210135,0.0393548387096775
0.0,7.0,0.02475675675675679,0.020370370370370424
1.0,7.0,0.06518134715025903,0.06808290155440412
2.0,7.0,-0.07137767220902617,-0.05181286549707603
3.0,7.0,-0.13614609571788408,-0.13691529709228817
4.0,7.0,0.0009966777408638005,-0.001447661469933149
5.0,7.0,-0.07010676156583635,-0.08874092009685235
6.0,7.0,0.0289558665231432,0.027783783783783843
7.0,7.0,0.03208154506437772,0.03196986006458564
8.0,7.0,0.05241596638655457,0.05036958817317842
9.0,7.0,0.03621794871794876,0.04227902023429176
0.0,8.0,0.02937365010799136,0.032289416846652305
1.0,8.0,0.05588235294117638,0.05970619097586564
2.0,8.0,-0.04027777777777784,-0.03955916473317868
3.0,8.0,-0.1435114503816794,-0.156258064516129
4.0,8.0,-0.016742081447963842,-0.005723905723905716
5.0,8.0,-0.04027777777777784,-0.05672169811320758
6.0,8.0,0.02198041349292709,0.022791712104689235
7.0,8.0,0.019847328244274803,0.022791712104689235
8.0,8.0,0.043829787234042454,0.04872611464968147
9.0,8.0,0.039743589743589755,0.03645161290322585
0.0,9.0,0.013186813186813197,0.027065217391304384
1.0,9.0,0.06066945606694555,0.058780231335436334
2.0,9.0,-0.04906542056074771,-0.046900584795321665
3.0,9.0,-0.16321243523316062,-0.16701434159061276
4.0,9.0,0.002222222222222224,-0.014852607709750568
5.0,9.0,-0.035755478662053086,-0.0580378250591017
6.0,9.0,0.01965065502183408,0.036490850376749234
7.0,9.0,0.022850924918389574,0.026006528835691003
8.0,9.0,0.04973544973544967,0.055801687763713026
9.0,9.0,0.04366347177848768,0.041648822269807324


==> pics/RAR_scatter/cifar10_resnet32_rate50.txt <==
class,model,before,after
0.0,0.0,0.017263843648208495,-0.01215323645970936
1.0,0.0,0.06109958506224061,0.1561674008810573
2.0,0.0,-0.0332191780821918,-0.2601973684210527
3.0,0.0,-0.13849056603773582,-0.25606557377049183
4.0,0.0,0.011899563318777315,-0.07461430575035068
5.0,0.0,-0.0673349056603774,-0.09300998573466482
6.0,0.0,0.024676724137931066,0.0757539203860072
7.0,0.0,0.01939328277356449,0.05290482076637831
8.0,0.0,0.041207627118644,0.12434285714285716
9.0,0.0,0.033012820512820555,0.10070422535211267
0.0,1.0,0.025698924731182828,0.04738154613466338
1.0,1.0,0.06006224066390037,0.1511111111111111
2.0,1.0,-0.041494252873563245,-0.24227642276422767
3.0,1.0,-0.15279898218829513,-0.3450704225352114
4.0,1.0,0.005378704720087832,-0.04371584699453556
5.0,1.0,-0.051160092807424624,-0.08987161198288168
6.0,1.0,0.021490280777537826,0.04619225967540578
7.0,1.0,0.029871520342612458,0.04975124378109457
8.0,1.0,0.04014830508474569,0.11981566820276496
9.0,1.0,0.029871520342612458,0.10011778563015308
0.0,2.0,0.020454545454545482,0.05199004975124385
1.0,2.0,0.06207253886010358,0.14359550561797754
2.0,2.0,-0.04394463667820072,-0.23934959349593496
3.0,2.0,-0.1413619167717528,-0.30068259385665536
4.0,2.0,-0.010156249999999997,-0.06601398601398605
5.0,2.0,-0.048783314020857504,-0.0857549857549858
6.0,2.0,0.021513513513513542,0.035189873417721576
7.0,2.0,0.03507462686567157,0.05434243176178667
8.0,2.0,0.03815090329436762,0.11884393063583816
9.0,2.0,0.036102236421725165,0.10223792697290929
0.0,3.0,0.009680968096809713,0.036675126903553346
1.0,3.0,0.06131386861313865,0.1685651697699891
2.0,3.0,-0.03709677419354839,-0.22831715210355988
3.0,3.0,-0.14675159235668786,-0.3483126110124335
4.0,3.0,-0.0013348164627363503,-0.05577190542420032
5.0,3.0,-0.06406619385342793,-0.11142020497803798
6.0,3.0,0.03515541264737412,0.07313797313797309
7.0,3.0,0.025757575757575802,0.05584577114427867
8.0,3.0,0.04941921858500523,0.12445213379469434
9.0,3.0,0.034120171673819796,0.07086903304773556
0.0,4.0,0.012404787812840127,0.021548387096774254
1.0,4.0,0.06239669421487604,0.1392735527809308
2.0,4.0,-0.031363636363636316,-0.31421143847487004
3.0,4.0,-0.11773399014778313,-0.24925864909390444
4.0,4.0,-0.009566184649610612,-0.08174037089871615
5.0,4.0,-0.07028301886792451,-0.1217455621301774
6.0,4.0,0.024086021505376434,0.0830713422007255
7.0,4.0,0.033439829605963776,0.03524173027989829
8.0,4.0,0.039576719576719564,0.1392735527809308
9.0,4.0,0.03034188034188044,0.13038990825688077
0.0,5.0,0.01323851203501094,0.024390243902439046
1.0,5.0,0.06247401247401241,0.1620727673649394
2.0,5.0,-0.03785960874568474,-0.25205930807248766
3.0,5.0,-0.16224226804123712,-0.2337662337662338
4.0,5.0,0.0056229327453142155,-0.07648725212464597
5.0,5.0,-0.08271308523409372,-0.13432835820895517
6.0,5.0,0.038486140724946605,0.06976744186046505
7.0,5.0,0.030215053763440875,0.03307888040712471
8.0,5.0,0.04459745762711856,0.13043478260869565
9.0,5.0,0.04661733615221979,0.09307875894988062
0.0,6.0,0.01891304347826096,0.05558312655086856
1.0,6.0,0.06466321243523318,0.15796460176991153
2.0,6.0,-0.0495348837209302,-0.18015503875968988
3.0,6.0,-0.16164736164736157,-0.28798646362098146
4.0,6.0,0.0004429678848284241,-0.19497645211930922
5.0,6.0,-0.04831591173054584,-0.10159189580318385
6.0,6.0,0.02210184182015177,0.041309823677581924
7.0,6.0,0.029462365591397945,0.07057387057387053
8.0,6.0,0.03978723404255318,0.12505747126436784
9.0,6.0,0.046884899683210135,0.10970760233918128
0.0,7.0,0.02475675675675679,0.04804539722572512
1.0,7.0,0.06518134715025903,0.14118316268486916
2.0,7.0,-0.07137767220902617,-0.24365733113673813
3.0,7.0,-0.13614609571788408,-0.3384751773049647
4.0,7.0,0.0009966777408638005,-0.11506646971935001
5.0,7.0,-0.07010676156583635,-0.12169390787518569
6.0,7.0,0.0289558665231432,0.07374233128834348
7.0,7.0,0.03208154506437772,0.08607748184019363
8.0,7.0,0.05241596638655457,0.11707602339181283
9.0,7.0,0.03621794871794876,0.12220930232558136
0.0,8.0,0.02937365010799136,0.03916876574307307
1.0,8.0,0.05588235294117638,0.13796610169491524
2.0,8.0,-0.04027777777777784,-0.17369230769230767
3.0,8.0,-0.1435114503816794,-0.3290940766550524
4.0,8.0,-0.016742081447963842,-0.09454806312769021
5.0,8.0,-0.04027777777777784,-0.11372262773722622
6.0,8.0,0.02198041349292709,0.056983930778739214
7.0,8.0,0.019847328244274803,0.0451814768460576
8.0,8.0,0.043829787234042454,0.11290697674418601
9.0,8.0,0.039743589743589755,0.12910958904109587
0.0,9.0,0.013186813186813197,0.012303664921465922
1.0,9.0,0.06066945606694555,0.1587513935340022
2.0,9.0,-0.04906542056074771,-0.1996820349761527
3.0,9.0,-0.16321243523316062,-0.3403197158081707
4.0,9.0,0.002222222222222224,-0.12795216741405083
5.0,9.0,-0.035755478662053086,-0.14333333333333334
6.0,9.0,0.01965065502183408,0.07637698898408801
7.0,9.0,0.022850924918389574,0.057927590511860166
8.0,9.0,0.04973544973544967,0.1502252252252252
9.0,9.0,0.04366347177848768,0.12051282051282045


==> pics/RAR_scatter/cifar10_resnet32_rate50_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet32,50,2.29628503856835,-0.01281105989399391,0.836232786511495


==> pics/RAR_scatter/cifar10_resnet32_rate5_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet32,5,1.032040833169241,-0.0001890923661306788,0.9789239049418376


==> pics/RAR_scatter/cifar10_resnet44_rate10.txt <==
class,model,before,after
0.0,0.0,0.02129729729729735,0.022866520787746203
1.0,0.0,0.06283643892339542,0.0706555671175858
2.0,0.0,-0.05635939323220538,-0.038488372093023276
3.0,0.0,-0.15178117048346051,-0.15987012987012986
4.0,0.0,0.00843373493975908,-0.006877113866967299
5.0,0.0,-0.04297235023041475,-0.06830143540669861
6.0,0.0,0.030728051391863017,0.03239436619718314
7.0,0.0,0.018112798264642134,0.014238410596026515
8.0,0.0,0.04705263157894733,0.050903294367693884
9.0,0.0,0.028648068669527956,0.04276527331189715
0.0,1.0,0.025869565217391352,0.02903930131004374
1.0,1.0,0.05762355415352257,0.06378947368421052
2.0,1.0,-0.031300345224395856,-0.045123384253819024
3.0,1.0,-0.1933422103861518,-0.18271276595744676
4.0,1.0,0.002004454342984436,-0.0027057497181510234
5.0,1.0,-0.04696261682242992,-0.05755053507728894
6.0,1.0,0.029035752979415,0.018322295805739578
7.0,1.0,0.010816777041942638,0.02691466083150992
8.0,1.0,0.050635593220338934,0.056839872746553534
9.0,1.0,0.050635593220338934,0.047751605995717435
0.0,2.0,0.037391304347826074,0.05375408052230685
1.0,2.0,0.06285714285714275,0.0748936170212765
2.0,2.0,-0.06698795180722904,-0.08024844720496893
3.0,2.0,-0.14715025906735754,-0.19123287671232886
4.0,2.0,-0.007508532423208248,0.0016073478760045428
5.0,2.0,-0.09739776951672863,-0.10495552731893266
6.0,2.0,0.037391304347826074,0.030546265328874
7.0,2.0,0.03213114754098358,0.019616685456595232
8.0,2.0,0.058873538788522736,0.0739084132055377
9.0,2.0,0.04466019417475727,0.055808903365906624
0.0,3.0,0.029977628635346806,0.02971428571428574
1.0,3.0,0.07547974413646052,0.07314410480349351
2.0,3.0,-0.06404907975460127,-0.053349875930521
3.0,3.0,-0.2027739251040222,-0.2198275862068966
4.0,3.0,-0.006032482598607869,-0.014336917562724028
5.0,3.0,-0.08808030112923454,-0.10259740259740255
6.0,3.0,0.0364444444444445,0.052455357142857185
7.0,3.0,0.017893544733861875,0.03192702394526799
8.0,3.0,0.08619599578503687,0.08512931034482765
9.0,3.0,0.050164293537787584,0.04499437570303716
0.0,4.0,0.013450937155457539,0.031325301204819356
1.0,4.0,0.05810526315789465,0.07586206896551724
2.0,4.0,-0.03325635103926103,-0.05411203814064362
3.0,4.0,-0.15458064516129033,-0.1855227882037533
4.0,4.0,-0.0008948545861297795,-0.011899313501144124
5.0,4.0,-0.0551886792452831,-0.07460510328068046
6.0,4.0,0.022076502732240433,0.03660130718954256
7.0,4.0,0.022076502732240433,0.03344262295081975
8.0,4.0,0.05512143611404426,0.06014877789585546
9.0,4.0,0.038882921589688514,0.03660130718954256
0.0,5.0,0.0036464088397790946,0.024532453245324517
1.0,5.0,0.06072916666666669,0.058704883227176125
2.0,5.0,-0.043634259259259206,-0.04563679245283027
3.0,5.0,-0.14574332909783977,-0.20968622100954987
4.0,5.0,0.006938325991189519,0.0059417040358744075
5.0,5.0,-0.05833333333333329,-0.05183867141162524
6.0,5.0,0.024134199134199237,0.026673984632272215
7.0,5.0,0.02307692307692318,0.03619565217391304
8.0,5.0,0.051840168243953745,0.05970307529162239
9.0,5.0,0.043796394485683995,0.04244060475161987
0.0,6.0,0.016043956043956108,0.008803611738149017
1.0,6.0,0.062408376963350776,0.061752136752136824
2.0,6.0,-0.030379746835443013,-0.05173652694610781
3.0,6.0,-0.13629441624365474,-0.18997289972899728
4.0,6.0,0.0017837235228540086,-0.0013683010262257455
5.0,6.0,-0.06849642004773271,-0.06836982968369834
6.0,6.0,0.016043956043956108,0.03706140350877198
7.0,6.0,0.013876651982378915,0.023136818687430522
8.0,6.0,0.05846477392218716,0.06375266524520252
9.0,6.0,0.03512931034482766,0.06474973375931839
0.0,7.0,0.013616557734204865,0.011920529801324539
1.0,7.0,0.05775234131113423,0.06652763295099058
2.0,7.0,-0.03841743119266052,-0.036111111111111115
3.0,7.0,-0.13613550815558334,-0.16108949416342408
4.0,7.0,0.008214676889375752,0.002006688963210729
5.0,7.0,-0.06529411764705882,-0.06444708680142691
6.0,7.0,0.030513918629550406,0.032216216216216266
7.0,7.0,0.01682953311617814,0.0162637362637363
8.0,7.0,0.04684210526315788,0.05669125395152788
9.0,7.0,0.03567625133120338,0.037419354838709736
0.0,8.0,0.01617486338797818,0.02052980132450338
1.0,8.0,0.0642411642411642,0.06589473684210526
2.0,8.0,-0.04796274738067522,-0.04893617021276595
3.0,8.0,-0.16606217616580307,-0.149481865284974
4.0,8.0,0.003100775193798477,-0.006122448979591792
5.0,8.0,-0.05781433607520567,-0.06915662650602411
6.0,8.0,0.029956896551724187,0.028039430449069074
7.0,8.0,0.029956896551724187,0.028039430449069074
8.0,8.0,0.039274279615795146,0.04271844660194183
9.0,8.0,0.04941921858500523,0.050909090909091
0.0,9.0,0.019361936193619426,0.030232558139534873
1.0,9.0,0.07531120331950207,0.06840425531914884
2.0,9.0,-0.037718277066356214,-0.06145454545454555
3.0,9.0,-0.16370757180156653,-0.2061983471074381
4.0,9.0,-0.009513023782559414,0.012739571589627933
5.0,9.0,-0.0937423312883436,-0.07316176470588247
6.0,9.0,0.020439560439560505,0.02915742793791573
7.0,9.0,0.03840345199568509,0.010508474576271158
8.0,9.0,0.052709883103081806,0.07235169491525416
9.0,9.0,0.051702127659574444,0.05737351991388591


==> pics/RAR_scatter/cifar10_resnet44_rate10_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet44,10,1.1181133352238615,-0.0006427656618722688,0.9660850736856499


==> pics/RAR_scatter/cifar10_resnet44_rate20.txt <==
class,model,before,after
0.0,0.0,0.02129729729729735,0.030872483221476586
1.0,0.0,0.06283643892339542,0.08220338983050848
2.0,0.0,-0.05635939323220538,-0.060465116279069774
3.0,0.0,-0.15178117048346051,-0.17398373983739832
4.0,0.0,0.00843373493975908,-0.026540284360189546
5.0,0.0,-0.04297235023041475,-0.07493796526054577
6.0,0.0,0.030728051391863017,0.043708609271523265
7.0,0.0,0.018112798264642134,0.01208665906499436
8.0,0.0,0.04705263157894733,0.06335135135135145
9.0,0.0,0.028648068669527956,0.05104052573932101
0.0,1.0,0.025869565217391352,0.030112359550561848
1.0,1.0,0.05762355415352257,0.08072417465388709
2.0,1.0,-0.031300345224395856,-0.08035043804755936
3.0,1.0,-0.1933422103861518,-0.22962962962962966
4.0,1.0,0.002004454342984436,0.005529953917050722
5.0,1.0,-0.04696261682242992,-0.0789999999999999
6.0,1.0,0.029035752979415,0.035530726256983294
7.0,1.0,0.010816777041942638,0.026832018038331504
8.0,1.0,0.050635593220338934,0.07282491944146088
9.0,1.0,0.050635593220338934,0.06275787187839313
0.0,2.0,0.037391304347826074,0.033867276887871806
1.0,2.0,0.06285714285714275,0.09399141630901288
2.0,2.0,-0.06698795180722904,-0.10379084967320265
3.0,2.0,-0.14715025906735754,-0.2202312138728325
4.0,2.0,-0.007508532423208248,-0.022276029055690174
5.0,2.0,-0.09739776951672863,-0.09236739974126781
6.0,2.0,0.037391304347826074,0.05336322869955154
7.0,2.0,0.03213114754098358,0.03936291240045502
8.0,2.0,0.058873538788522736,0.07715846994535519
9.0,2.0,0.04466019417475727,0.05758928571428569
0.0,3.0,0.029977628635346806,0.04704519119351097
1.0,3.0,0.07547974413646052,0.08925802879291252
2.0,3.0,-0.06404907975460127,-0.10093708165997325
3.0,3.0,-0.2027739251040222,-0.2971608832807571
4.0,3.0,-0.006032482598607869,-0.006609547123623099
5.0,3.0,-0.08808030112923454,-0.11285520974289584
6.0,3.0,0.0364444444444445,0.06439135381114901
7.0,3.0,0.017893544733861875,0.02674556213017746
8.0,3.0,0.08619599578503687,0.09824561403508773
9.0,3.0,0.050164293537787584,0.07073446327683615
0.0,4.0,0.013450937155457539,0.02604756511891282
1.0,4.0,0.05810526315789465,0.07824222936763137
2.0,4.0,-0.03325635103926103,-0.08723135271807832
3.0,4.0,-0.15458064516129033,-0.20617110799438995
4.0,4.0,-0.0008948545861297795,-0.015348288075560816
5.0,4.0,-0.0551886792452831,-0.06435643564356427
6.0,4.0,0.022076502732240433,0.05494505494505499
7.0,4.0,0.022076502732240433,0.024943310657596394
8.0,4.0,0.05512143611404426,0.07526881720430113
9.0,4.0,0.038882921589688514,0.04761904761904766
0.0,5.0,0.0036464088397790946,0.023041997729852423
1.0,5.0,0.06072916666666669,0.08727465535524913
2.0,5.0,-0.043634259259259206,-0.06786600496277911
3.0,5.0,-0.14574332909783977,-0.1970792767732963
4.0,5.0,0.006938325991189519,-0.013780918727915247
5.0,5.0,-0.05833333333333329,-0.09087452471482887
6.0,5.0,0.024134199134199237,0.031833520809898756
7.0,5.0,0.02307692307692318,0.029650507328072142
8.0,5.0,0.051840168243953745,0.08044871794871798
9.0,5.0,0.043796394485683995,0.05209251101321587
0.0,6.0,0.016043956043956108,0.019999999999999966
1.0,6.0,0.062408376963350776,0.08715203426124199
2.0,6.0,-0.030379746835443013,-0.06708385481852312
3.0,6.0,-0.13629441624365474,-0.22324246771879494
4.0,6.0,0.0017837235228540086,-0.013793103448275928
5.0,6.0,-0.06849642004773271,-0.09028132992327365
6.0,6.0,0.016043956043956108,0.05685840707964602
7.0,6.0,0.013876651982378915,0.009756097560975566
8.0,6.0,0.05846477392218716,0.0842105263157895
9.0,6.0,0.03512931034482766,0.05997794928335171
0.0,7.0,0.013616557734204865,0.009453302961275598
1.0,7.0,0.05775234131113423,0.08931937172774862
2.0,7.0,-0.03841743119266052,-0.0830635118306351
3.0,7.0,-0.13613550815558334,-0.14887714663143992
4.0,7.0,0.008214676889375752,-0.01127906976744191
5.0,7.0,-0.06529411764705882,-0.07105911330049257
6.0,7.0,0.030513918629550406,0.03794247787610619
7.0,7.0,0.01682953311617814,0.010580204778156969
8.0,7.0,0.04684210526315788,0.07281449893390184
9.0,7.0,0.03567625133120338,0.045334796926454445
0.0,8.0,0.01617486338797818,0.026636568848758414
1.0,8.0,0.0642411642411642,0.0874074074074073
2.0,8.0,-0.04796274738067522,-0.09026548672566374
3.0,8.0,-0.16606217616580307,-0.20278940027894016
4.0,8.0,0.003100775193798477,-0.0027906976744186845
5.0,8.0,-0.05781433607520567,-0.06206896551724138
6.0,8.0,0.029956896551724187,0.049173098125689055
7.0,8.0,0.029956896551724187,0.03318385650224211
8.0,8.0,0.039274279615795146,0.06260869565217389
9.0,8.0,0.04941921858500523,0.035346756152125236
0.0,9.0,0.019361936193619426,0.041779279279279304
1.0,9.0,0.07531120331950207,0.0860365198711064
2.0,9.0,-0.037718277066356214,-0.09370179948586113
3.0,9.0,-0.16370757180156653,-0.266220238095238
4.0,9.0,-0.009513023782559414,-0.0010588235294117787
5.0,9.0,-0.0937423312883436,-0.06229712858926335
6.0,9.0,0.020439560439560505,0.042857142857142885
7.0,9.0,0.03840345199568509,0.024197247706422027
8.0,9.0,0.052709883103081806,0.06801752464403071
9.0,9.0,0.051702127659574444,0.07005464480874321


==> pics/RAR_scatter/cifar10_resnet44_rate20_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet44,20,1.3405711065719967,-0.0019860752626042,0.9587848528701014


==> pics/RAR_scatter/cifar10_resnet44_rate4.txt <==
class,model,before,after
0.0,0.0,0.02129729729729735,0.02624190064794827
1.0,0.0,0.06283643892339542,0.0675284384694933
2.0,0.0,-0.05635939323220538,-0.04605568445475633
3.0,0.0,-0.15178117048346051,-0.15602564102564093
4.0,0.0,0.00843373493975908,-0.007486033519552992
5.0,0.0,-0.04297235023041475,-0.05093240093240089
6.0,0.0,0.030728051391863017,0.025189189189189293
7.0,0.0,0.018112798264642134,0.029386437029063617
8.0,0.0,0.04705263157894733,0.04480932203389831
9.0,0.0,0.028648068669527956,0.03147153598281429
0.0,1.0,0.025869565217391352,0.033655913978494614
1.0,1.0,0.05762355415352257,0.06773858921161817
2.0,1.0,-0.031300345224395856,-0.04988317757009354
3.0,1.0,-0.1933422103861518,-0.17630890052356027
4.0,1.0,0.002004454342984436,0.004761904761904729
5.0,1.0,-0.04696261682242992,-0.04136732329084596
6.0,1.0,0.029035752979415,0.022089227421109886
7.0,1.0,0.010816777041942638,0.00365853658536582
8.0,1.0,0.050635593220338934,0.0530031612223392
9.0,1.0,0.050635593220338934,0.040875133404482386
0.0,2.0,0.037391304347826074,0.02890109890109889
1.0,2.0,0.06285714285714275,0.0638771186440677
2.0,2.0,-0.06698795180722904,-0.04703791469194321
3.0,2.0,-0.14715025906735754,-0.1521512385919166
4.0,2.0,-0.007508532423208248,-0.0134174311926606
5.0,2.0,-0.09739776951672863,-0.09640198511166251
6.0,2.0,0.037391304347826074,0.02568908489525908
7.0,2.0,0.03213114754098358,0.03841131664853101
8.0,2.0,0.058873538788522736,0.0638771186440677
9.0,2.0,0.04466019417475727,0.04361471861471861
0.0,3.0,0.029977628635346806,0.028076062639821042
1.0,3.0,0.07547974413646052,0.07267876200640347
2.0,3.0,-0.06404907975460127,-0.055771567436209056
3.0,3.0,-0.2027739251040222,-0.20179806362378983
4.0,3.0,-0.006032482598607869,-0.009175377468060415
5.0,3.0,-0.08808030112923454,-0.08206724782067243
6.0,3.0,0.0364444444444445,0.05245365321701203
7.0,3.0,0.017893544733861875,0.023707865168539333
8.0,3.0,0.08619599578503687,0.07267876200640347
9.0,3.0,0.050164293537787584,0.03882743362831861
0.0,4.0,0.013450937155457539,0.026877040261153486
1.0,4.0,0.05810526315789465,0.06940686784599374
2.0,4.0,-0.03325635103926103,-0.03747099767981438
3.0,4.0,-0.15458064516129033,-0.14801026957637992
4.0,4.0,-0.0008948545861297795,-0.002578475336322835
5.0,4.0,-0.0551886792452831,-0.07358943577430975
6.0,4.0,0.022076502732240433,0.018331503841931995
7.0,4.0,0.022076502732240433,0.023689956331877787
8.0,4.0,0.05512143611404426,0.045570971184631874
9.0,4.0,0.038882921589688514,0.041479099678456664
0.0,5.0,0.0036464088397790946,0.023969631236442523
1.0,5.0,0.06072916666666669,0.056708595387840594
2.0,5.0,-0.043634259259259206,-0.03199541284403674
3.0,5.0,-0.14574332909783977,-0.15966494845360826
4.0,5.0,0.006938325991189519,0.007828004410143323
5.0,5.0,-0.05833333333333329,-0.07514934289127846
6.0,5.0,0.024134199134199237,0.031324004305705075
7.0,5.0,0.02307692307692318,0.02184782608695653
8.0,5.0,0.051840168243953745,0.05173867228661741
9.0,5.0,0.043796394485683995,0.035476956055734206
0.0,6.0,0.016043956043956108,0.0046822742474916185
1.0,6.0,0.062408376963350776,0.06316894018887714
2.0,6.0,-0.030379746835443013,-0.03573085846867755
3.0,6.0,-0.13629441624365474,-0.14461538461538462
4.0,6.0,0.0017837235228540086,0.0035714285714285496
5.0,6.0,-0.06849642004773271,-0.06794258373205751
6.0,6.0,0.016043956043956108,0.02426229508196721
7.0,6.0,0.013876651982378915,0.017821782178217813
8.0,6.0,0.05846477392218716,0.06119873817034692
9.0,6.0,0.03512931034482766,0.038966630785791184
0.0,7.0,0.013616557734204865,0.021837837837837833
1.0,7.0,0.05775234131113423,0.05848074921956287
2.0,7.0,-0.03841743119266052,-0.02585034013605447
3.0,7.0,-0.13613550815558334,-0.13241551939924906
4.0,7.0,0.008214676889375752,-0.006451612903225837
5.0,7.0,-0.06529411764705882,-0.06321974148061113
6.0,7.0,0.030513918629550406,0.027096774193548386
7.0,7.0,0.01682953311617814,0.00680570801317232
8.0,7.0,0.04684210526315788,0.04657534246575333
9.0,7.0,0.03567625133120338,0.03846971307120074
0.0,8.0,0.01617486338797818,0.014802631578947442
1.0,8.0,0.0642411642411642,0.06697819314641745
2.0,8.0,-0.04796274738067522,-0.042343387470997654
3.0,8.0,-0.16606217616580307,-0.1668831168831168
4.0,8.0,0.003100775193798477,-0.005033557046979808
5.0,8.0,-0.05781433607520567,-0.050877192982456125
6.0,8.0,0.029956896551724187,0.030744336569579374
7.0,8.0,0.029956896551724187,0.021241830065359554
8.0,8.0,0.039274279615795146,0.04313099041533545
9.0,8.0,0.04941921858500523,0.04920634920634919
0.0,9.0,0.019361936193619426,0.014553472987872094
1.0,9.0,0.07531120331950207,0.06211962224554032
2.0,9.0,-0.037718277066356214,-0.049061032863849836
3.0,9.0,-0.16370757180156653,-0.1458974358974359
4.0,9.0,-0.009513023782559414,0.007991120976692545
5.0,9.0,-0.0937423312883436,-0.0781664656212305
6.0,9.0,0.020439560439560505,0.02316939890710382
7.0,9.0,0.03840345199568509,0.026361655773420478
8.0,9.0,0.052709883103081806,0.05217391304347817
9.0,9.0,0.051702127659574444,0.04914893617021267


==> pics/RAR_scatter/cifar10_resnet44_rate4_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet44,4,0.9797525591854209,5.273616834050067e-06,0.9825552590519087


==> pics/RAR_scatter/cifar10_resnet44_rate5.txt <==
class,model,before,after
0.0,0.0,0.02129729729729735,0.021691973969631254
1.0,0.0,0.06283643892339542,0.06139438085327778
2.0,0.0,-0.05635939323220538,-0.043981481481481524
3.0,0.0,-0.15178117048346051,-0.14904458598726114
4.0,0.0,0.00843373493975908,-0.006696428571428577
5.0,0.0,-0.04297235023041475,-0.052508751458576475
6.0,0.0,0.030728051391863017,0.02275189599133263
7.0,0.0,0.018112798264642134,0.024864864864864885
8.0,0.0,0.04705263157894733,0.05152471083070445
9.0,0.0,0.028648068669527956,0.036324786324786355
0.0,1.0,0.025869565217391352,0.02113289760348593
1.0,1.0,0.05762355415352257,0.05905759162303666
2.0,1.0,-0.031300345224395856,-0.04125144843568942
3.0,1.0,-0.1933422103861518,-0.14325699745547063
4.0,1.0,0.002004454342984436,-0.0017837235228538848
5.0,1.0,-0.04696261682242992,-0.05099415204678359
6.0,1.0,0.029035752979415,0.0221980413492928
7.0,1.0,0.010816777041942638,0.01684901531728674
8.0,1.0,0.050635593220338934,0.0491005291005291
9.0,1.0,0.050635593220338934,0.037901498929336294
0.0,2.0,0.037391304347826074,0.037799564270152575
1.0,2.0,0.06285714285714275,0.062314225053078535
2.0,2.0,-0.06698795180722904,-0.05405727923627686
3.0,2.0,-0.14715025906735754,-0.15766710353866312
4.0,2.0,-0.007508532423208248,-0.010640732265446196
5.0,2.0,-0.09739776951672863,-0.09454770755885987
6.0,2.0,0.037391304347826074,0.026130099228224977
7.0,2.0,0.03213114754098358,0.0314692982456141
8.0,2.0,0.058873538788522736,0.06726504751847939
9.0,2.0,0.04466019417475727,0.04508108108108116
0.0,3.0,0.029977628635346806,0.027852348993288627
1.0,3.0,0.07547974413646052,0.07345415778251596
2.0,3.0,-0.06404907975460127,-0.04963768115942032
3.0,3.0,-0.2027739251040222,-0.2104456824512535
4.0,3.0,-0.006032482598607869,-0.00011507479861908974
5.0,3.0,-0.08808030112923454,-0.0877346683354192
6.0,3.0,0.0364444444444445,0.03647450110864749
7.0,3.0,0.017893544733861875,0.030022321428571468
8.0,3.0,0.08619599578503687,0.07934322033898301
9.0,3.0,0.050164293537787584,0.037541528239202704
0.0,4.0,0.013450937155457539,0.02598253275109175
1.0,4.0,0.05810526315789465,0.07255717255717253
2.0,4.0,-0.03325635103926103,-0.03623693379790942
3.0,4.0,-0.15458064516129033,-0.15870129870129868
4.0,4.0,-0.0008948545861297795,-0.012712826333711678
5.0,4.0,-0.0551886792452831,-0.0814545454545455
6.0,4.0,0.022076502732240433,0.03545945945945951
7.0,4.0,0.022076502732240433,0.021710526315789517
8.0,4.0,0.05512143611404426,0.05786694825765572
9.0,4.0,0.038882921589688514,0.03336944745395455
0.0,5.0,0.0036464088397790946,0.023152173913043462
1.0,5.0,0.06072916666666669,0.0579664570230607
2.0,5.0,-0.043634259259259206,-0.03298850574712651
3.0,5.0,-0.14574332909783977,-0.14776500638569606
4.0,5.0,0.006938325991189519,0.0058628318584070475
5.0,5.0,-0.05833333333333329,-0.08146811070998808
6.0,5.0,0.024134199134199237,0.021023965141612182
7.0,5.0,0.02307692307692318,0.029481641468682495
8.0,5.0,0.051840168243953745,0.0579664570230607
9.0,5.0,0.043796394485683995,0.03052858683926644
0.0,6.0,0.016043956043956108,0.014190687361419105
1.0,6.0,0.062408376963350776,0.06596638655462182
2.0,6.0,-0.030379746835443013,-0.026789838337182445
3.0,6.0,-0.13629441624365474,-0.15630689206762025
4.0,6.0,0.0017837235228540086,0.002020202020202047
5.0,6.0,-0.06849642004773271,-0.07521160822249097
6.0,6.0,0.016043956043956108,0.023929747530186653
7.0,6.0,0.013876651982378915,0.009799554565701592
8.0,6.0,0.05846477392218716,0.06399999999999996
9.0,6.0,0.03512931034482766,0.03974082073434131
0.0,7.0,0.013616557734204865,0.01952277657266813
1.0,7.0,0.05775234131113423,0.06321243523316057
2.0,7.0,-0.03841743119266052,-0.030786773090079846
3.0,7.0,-0.13613550815558334,-0.1271820448877805
4.0,7.0,0.008214676889375752,-0.005561735261401562
5.0,7.0,-0.06529411764705882,-0.0736342042755345
6.0,7.0,0.030513918629550406,0.02795698924731185
7.0,7.0,0.01682953311617814,0.01845819761129209
8.0,7.0,0.04684210526315788,0.04033970276008485
9.0,7.0,0.03567625133120338,0.03829787234042545
0.0,8.0,0.01617486338797818,0.01997816593886461
1.0,8.0,0.0642411642411642,0.06780893042575277
2.0,8.0,-0.04796274738067522,-0.03183908045977018
3.0,8.0,-0.16606217616580307,-0.17808398950131238
4.0,8.0,0.003100775193798477,-0.006390134529148025
5.0,8.0,-0.05781433607520567,-0.04994152046783634
6.0,8.0,0.029956896551724187,0.03056155507559394
7.0,8.0,0.029956896551724187,0.02741061755146261
8.0,8.0,0.039274279615795146,0.041942369263607254
9.0,8.0,0.04941921858500523,0.03783494105037513
0.0,9.0,0.019361936193619426,0.026096491228070222
1.0,9.0,0.07531120331950207,0.07092050209205018
2.0,9.0,-0.037718277066356214,-0.03640606767794633
3.0,9.0,-0.16370757180156653,-0.17954847277556438
4.0,9.0,-0.009513023782559414,-0.0024830699774266137
5.0,9.0,-0.0937423312883436,-0.07922235722964768
6.0,9.0,0.020439560439560505,0.027163198247535644
7.0,9.0,0.03840345199568509,0.032461873638344275
8.0,9.0,0.052709883103081806,0.05208110992529356
9.0,9.0,0.051702127659574444,0.04185544768069046


==> pics/RAR_scatter/cifar10_resnet44_rate50.txt <==
class,model,before,after
0.0,0.0,0.02129729729729735,0.00962500000000005
1.0,0.0,0.06283643892339542,0.13692810457516344
2.0,0.0,-0.05635939323220538,-0.14992743105950662
3.0,0.0,-0.15178117048346051,-0.24575471698113208
4.0,0.0,0.00843373493975908,-0.0384010484927916
5.0,0.0,-0.04297235023041475,-0.09889042995839117
6.0,0.0,0.030728051391863017,0.024261083743842424
7.0,0.0,0.018112798264642134,0.023057953144266397
8.0,0.0,0.04705263157894733,0.10676437429537769
9.0,0.0,0.028648068669527956,0.10575620767494358
0.0,1.0,0.025869565217391352,0.04043583535108957
1.0,1.0,0.05762355415352257,0.11638795986622079
2.0,1.0,-0.031300345224395856,-0.2100763358778625
3.0,1.0,-0.1933422103861518,-0.2929853181076672
4.0,1.0,0.002004454342984436,-0.044268774703557265
5.0,1.0,-0.04696261682242992,-0.09475138121546961
6.0,1.0,0.029035752979415,0.10034052213393875
7.0,1.0,0.010816777041942638,0.03223443223443221
8.0,1.0,0.050635593220338934,0.10136054421768712
9.0,1.0,0.050635593220338934,0.08896551724137934
0.0,2.0,0.037391304347826074,0.08137847642079797
1.0,2.0,0.06285714285714275,0.1605524861878453
2.0,2.0,-0.06698795180722904,-0.21164274322169066
3.0,2.0,-0.14715025906735754,-0.3098275862068967
4.0,2.0,-0.007508532423208248,-0.09624819624819639
5.0,2.0,-0.09739776951672863,-0.15807926829268293
6.0,2.0,0.037391304347826074,0.08359469240048241
7.0,2.0,0.03213114754098358,0.0701346389228885
8.0,2.0,0.058873538788522736,0.08026634382566576
9.0,2.0,0.04466019417475727,0.0923536439665471
0.0,3.0,0.029977628635346806,0.0026874115983027058
1.0,3.0,0.07547974413646052,0.1401219512195122
2.0,3.0,-0.06404907975460127,-0.2262608695652174
3.0,3.0,-0.2027739251040222,-0.3481835564053536
4.0,3.0,-0.006032482598607869,-0.1427876823338735
5.0,3.0,-0.08808030112923454,-0.09657853810264375
6.0,3.0,0.0364444444444445,0.08547341115434509
7.0,3.0,0.017893544733861875,0.08547341115434509
8.0,3.0,0.08619599578503687,0.1494571773220748
9.0,3.0,0.050164293537787584,0.11308176100628942
0.0,4.0,0.013450937155457539,0.02512376237623774
1.0,4.0,0.05810526315789465,0.12185061315496105
2.0,4.0,-0.03325635103926103,-0.16869436201780402
3.0,4.0,-0.15458064516129033,-0.27459546925566336
4.0,4.0,-0.0008948545861297795,-0.06589986468200267
5.0,4.0,-0.0551886792452831,-0.10167832167832166
6.0,4.0,0.022076502732240433,0.0655990510083037
7.0,4.0,0.022076502732240433,0.06114421930870085
8.0,4.0,0.05512143611404426,0.0987414187643021
9.0,4.0,0.038882921589688514,0.09459770114942534
0.0,5.0,0.0036464088397790946,0.03064516129032265
1.0,5.0,0.06072916666666669,0.14798255179934575
2.0,5.0,-0.043634259259259206,-0.1439238653001463
3.0,5.0,-0.14574332909783977,-0.2871499176276771
4.0,5.0,0.006938325991189519,-0.026675427069645184
5.0,5.0,-0.05833333333333329,-0.11773962804005729
6.0,5.0,0.024134199134199237,0.060937499999999964
7.0,5.0,0.02307692307692318,0.005979643765903355
8.0,5.0,0.051840168243953745,0.09780600461893764
9.0,5.0,0.043796394485683995,0.08726635514018691
0.0,6.0,0.016043956043956108,0.010139416983523455
1.0,6.0,0.062408376963350776,0.14270032930845225
2.0,6.0,-0.030379746835443013,-0.16741405082212255
3.0,6.0,-0.13629441624365474,-0.31260504201680683
4.0,6.0,0.0017837235228540086,-0.04551539491298531
5.0,6.0,-0.06849642004773271,-0.08171745152354579
6.0,6.0,0.016043956043956108,0.07023809523809517
7.0,6.0,0.013876651982378915,0.02007528230865748
8.0,6.0,0.05846477392218716,0.11350737797956864
9.0,6.0,0.03512931034482766,0.09080325960419088
0.0,7.0,0.013616557734204865,0.0050000000000000044
1.0,7.0,0.05775234131113423,0.13665943600867678
2.0,7.0,-0.03841743119266052,-0.1845238095238095
3.0,7.0,-0.13613550815558334,-0.2134146341463415
4.0,7.0,0.008214676889375752,-0.039164490861618835
5.0,7.0,-0.06529411764705882,-0.08891928864569092
6.0,7.0,0.030513918629550406,0.06242638398115422
7.0,7.0,0.01682953311617814,0.031630170316301595
8.0,7.0,0.04684210526315788,0.09236031927023941
9.0,7.0,0.03567625133120338,0.07976878612716758
0.0,8.0,0.01617486338797818,0.012642225031605574
1.0,8.0,0.0642411642411642,0.14551422319474835
2.0,8.0,-0.04796274738067522,-0.12374100719424472
3.0,8.0,-0.16606217616580307,-0.2845394736842106
4.0,8.0,0.003100775193798477,-0.10466760961810477
5.0,8.0,-0.05781433607520567,-0.0862308762169681
6.0,8.0,0.029956896551724187,0.04756097560975601
7.0,8.0,0.029956896551724187,0.04406364749081998
8.0,8.0,0.039274279615795146,0.11651583710407237
9.0,8.0,0.04941921858500523,0.08654970760233913
0.0,9.0,0.019361936193619426,0.05286236297198538
1.0,9.0,0.07531120331950207,0.14736842105263165
2.0,9.0,-0.037718277066356214,-0.19815100154083196
3.0,9.0,-0.16370757180156653,-0.32470187393526406
4.0,9.0,-0.009513023782559414,-0.09830508474576272
5.0,9.0,-0.0937423312883436,-0.1220779220779221
6.0,9.0,0.020439560439560505,0.08946135831381737
7.0,9.0,0.03840345199568509,0.03643122676579937
8.0,9.0,0.052709883103081806,0.10620689655172418
9.0,9.0,0.051702127659574444,0.11131428571428577


==> pics/RAR_scatter/cifar10_resnet44_rate50_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet44,50,1.9128125686547912,-0.00870794374690144,0.882515174395673


==> pics/RAR_scatter/cifar10_resnet44_rate5_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet44,5,0.9933871164182515,-6.18823080401551e-05,0.9772659492274374


==> pics/RAR_scatter/cifar10_resnet56_rate10.txt <==
class,model,before,after
0.0,0.0,0.0208695652173913,0.025925925925925974
1.0,0.0,0.05970772442588718,0.06169989506820563
2.0,0.0,-0.03778801843317978,-0.050763807285546435
3.0,0.0,-0.1431472081218274,-0.1843708609271523
4.0,0.0,-0.0008888888888889143,0.0031215161649944534
5.0,0.0,-0.05356725146198838,-0.04584795321637428
6.0,0.0,0.02616216216216216,0.02166301969365431
7.0,0.0,0.018736383442265785,0.029098805646036965
8.0,0.0,0.03451232583065381,0.05375661375661371
9.0,0.0,0.0447507953340402,0.041586280814576694
0.0,1.0,0.022089227421109886,0.02705366922234398
1.0,1.0,0.06482830385015599,0.06494736842105261
2.0,1.0,-0.05853945818610139,-0.056242568370986935
3.0,1.0,-0.12902010050251259,-0.131592356687898
4.0,1.0,0.00033370411568405667,-0.004864253393665125
5.0,1.0,-0.05729411764705891,-0.07672727272727276
6.0,1.0,0.02632719393282772,0.035504885993485405
7.0,1.0,0.025271149674620377,0.01190211345939938
8.0,1.0,0.042917997870074436,0.057006369426751566
9.0,1.0,0.032615715823466084,0.03759479956663062
0.0,2.0,0.014631463146314607,0.001910112359550601
1.0,2.0,0.06111111111111102,0.06099365750528539
2.0,2.0,-0.04393939393939402,-0.0487603305785124
3.0,2.0,-0.17855263157894743,-0.18598130841121494
4.0,2.0,-0.008671171171171216,0.010801781737193811
5.0,2.0,-0.04760233918128663,-0.056242568370986935
6.0,2.0,0.03272138228941684,0.0344565217391305
7.0,2.0,0.029577464788732383,0.02705366922234398
8.0,2.0,0.05417106652587107,0.06396206533192832
9.0,2.0,0.04407684098185699,0.04483870967741943
0.0,3.0,0.012610619469026633,0.021864594894561655
1.0,3.0,0.06631799163179918,0.06641949152542372
2.0,3.0,-0.037906976744186006,-0.05418660287081341
3.0,3.0,-0.1502577319587628,-0.1909459459459459
4.0,3.0,-0.0006726457399102398,-0.0026166097838452433
5.0,3.0,-0.07542168674698795,-0.08534482758620679
6.0,3.0,0.020197585071350256,0.03366228070175445
7.0,3.0,0.03083604777415862,0.038931297709923735
8.0,3.0,0.052441613588110406,0.0614483493077742
9.0,3.0,0.04432548179871531,0.05541264737406225
0.0,4.0,0.019125683060109366,0.03542795232936084
1.0,4.0,0.06119246861924686,0.06185458377239197
2.0,4.0,-0.054641598119858976,-0.057363420427553456
3.0,4.0,-0.1332070707070706,-0.15323834196891187
4.0,4.0,-0.006165919282511154,-0.010556186152099857
5.0,4.0,-0.04970760233918127,-0.06878751500600243
6.0,4.0,0.021264994547437376,0.033333333333333395
7.0,4.0,0.021264994547437376,0.022722283205268992
8.0,4.0,0.04723991507430996,0.054883227176220774
9.0,4.0,0.04317697228144988,0.041657696447793394
0.0,5.0,0.014604236343366779,0.032186459489456185
1.0,5.0,0.06465608465608459,0.07234042553191485
2.0,5.0,-0.04110718492343939,-0.07389162561576347
3.0,5.0,-0.18010680907877172,-0.18639455782312928
4.0,5.0,0.0012429378531073332,-0.01160092807424595
5.0,5.0,-0.0766138855054812,-0.09823677581863974
6.0,5.0,0.028681318681318693,0.03433001107419715
7.0,5.0,0.024392935982339964,0.0353982300884956
8.0,5.0,0.05767590618336879,0.07627118644067792
9.0,5.0,0.058679446219382245,0.057297297297297343
0.0,6.0,0.008039647577092603,0.015469613259668521
1.0,6.0,0.0714432989690722,0.07090719499478619
2.0,6.0,-0.03647871116225541,-0.028868360277136285
3.0,6.0,-0.14447268106734423,-0.16166883963494133
4.0,6.0,-0.010886644219977476,-0.0182857142857143
5.0,6.0,-0.05468384074941448,-0.050707547169811365
6.0,6.0,0.033583690987124576,0.03152173913043481
7.0,6.0,0.028371089536138188,0.02835332606324975
8.0,6.0,0.04180851063829787,0.047058823529411806
9.0,6.0,0.03046286329386448,0.029411764705882377
0.0,7.0,0.02195652173913043,0.015801104972375666
1.0,7.0,0.06853002070393367,0.06732984293193708
2.0,7.0,-0.04627906976744193,-0.04911660777385168
3.0,7.0,-0.1917880794701987,-0.1891855807743659
4.0,7.0,-0.002004454342984436,-0.0019122609673791167
5.0,7.0,-0.033065442020665956,-0.06926770708283324
6.0,7.0,0.03038793103448276,0.04019396551724138
7.0,7.0,0.02407809110629067,0.03603896103896103
8.0,7.0,0.04783068783068774,0.051437699680511074
9.0,7.0,0.03558413719185424,0.0483974358974359
0.0,8.0,0.02874316939890709,0.03122923588039867
1.0,8.0,0.05858050847457617,0.07330508474576264
2.0,8.0,-0.028587962962963027,-0.0527075812274369
3.0,8.0,-0.18810160427807493,-0.2016483516483517
4.0,8.0,-0.0007882882882883265,-0.010161662817551998
5.0,8.0,-0.09987623762376237,-0.09349999999999997
6.0,8.0,0.04234913793103448,0.03122923588039867
7.0,8.0,0.021255506607929495,0.02147651006711409
8.0,8.0,0.06747114375655815,0.07818756585879867
9.0,8.0,0.045435016111707846,0.05935483870967744
0.0,9.0,0.01397139713971402,0.020819490586932488
1.0,9.0,0.06829521829521827,0.06532769556025367
2.0,9.0,-0.05323149236192715,-0.05011876484560572
3.0,9.0,-0.164025974025974,-0.1649538866930171
4.0,9.0,0.004111111111111151,-0.0036322360953461755
5.0,9.0,-0.06575505350772892,-0.06787439613526573
6.0,9.0,0.039335476956055805,0.030482456140350927
7.0,9.0,0.01179713340683577,0.02190265486725668
8.0,9.0,0.0515343915343915,0.05835995740149091
9.0,9.0,0.0515343915343915,0.04719827586206903


==> pics/RAR_scatter/cifar10_resnet56_rate10_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet56,10,1.0918230296478137,-0.0004794824146187905,0.9784419243906914


==> pics/RAR_scatter/cifar10_resnet56_rate20.txt <==
class,model,before,after
0.0,0.0,0.0208695652173913,0.0168171557562077
1.0,0.0,0.05970772442588718,0.08785340314136124
2.0,0.0,-0.03778801843317978,-0.07146371463714643
3.0,0.0,-0.1431472081218274,-0.20151724137931037
4.0,0.0,-0.0008888888888889143,0.003318077803203677
5.0,0.0,-0.05356725146198838,-0.06752450980392162
6.0,0.0,0.02616216216216216,0.03639380530973456
7.0,0.0,0.018736383442265785,0.02561521252796424
8.0,0.0,0.03451232583065381,0.06534334763948504
9.0,0.0,0.0447507953340402,0.044846491228070225
0.0,1.0,0.022089227421109886,0.04100000000000005
1.0,1.0,0.06482830385015599,0.08472958642629902
2.0,1.0,-0.05853945818610139,-0.0708436724565756
3.0,1.0,-0.12902010050251259,-0.2020891364902507
4.0,1.0,0.00033370411568405667,-0.00711785297549591
5.0,1.0,-0.05729411764705891,-0.08293601003764108
6.0,1.0,0.02632719393282772,0.03993325917686323
7.0,1.0,0.025271149674620377,0.030224719101123634
8.0,1.0,0.042917997870074436,0.0556892778993436
9.0,1.0,0.032615715823466084,0.04840132304299895
0.0,2.0,0.014631463146314607,0.01339387060158914
1.0,2.0,0.06111111111111102,0.07531914893617019
2.0,2.0,-0.04393939393939402,-0.08244084682440837
3.0,2.0,-0.17855263157894743,-0.18905608755129957
4.0,2.0,-0.008671171171171216,-0.01423570595099182
5.0,2.0,-0.04760233918128663,-0.04849215922798554
6.0,2.0,0.03272138228941684,0.04692982456140357
7.0,2.0,0.029577464788732383,0.025560538116591976
8.0,2.0,0.05417106652587107,0.07136752136752145
9.0,2.0,0.04407684098185699,0.04588364434687163
0.0,3.0,0.012610619469026633,0.03504464285714284
1.0,3.0,0.06631799163179918,0.07923322683706062
2.0,3.0,-0.037906976744186006,-0.06740740740740737
3.0,3.0,-0.1502577319587628,-0.20754189944134088
4.0,3.0,-0.0006726457399102398,-0.007692307692307751
5.0,3.0,-0.07542168674698795,-0.08754716981132074
6.0,3.0,0.020197585071350256,0.03933333333333332
7.0,3.0,0.03083604777415862,0.043584070796460164
8.0,3.0,0.052441613588110406,0.06932185145317547
9.0,3.0,0.04432548179871531,0.0382647385984427
0.0,4.0,0.019125683060109366,0.02805836139169475
1.0,4.0,0.06119246861924686,0.07379679144385033
2.0,4.0,-0.054641598119858976,-0.05867970660146705
3.0,4.0,-0.1332070707070706,-0.22662889518413604
4.0,4.0,-0.006165919282511154,0.006880733944954135
5.0,4.0,-0.04970760233918127,-0.09481668773704166
6.0,4.0,0.021264994547437376,0.04203539823008853
7.0,4.0,0.021264994547437376,0.02805836139169475
8.0,4.0,0.04723991507430996,0.07478632478632485
9.0,4.0,0.04317697228144988,0.05458515283842799
0.0,5.0,0.014604236343366779,0.03670454545454545
1.0,5.0,0.06465608465608459,0.0835675675675676
2.0,5.0,-0.04110718492343939,-0.09805699481865283
3.0,5.0,-0.18010680907877172,-0.22855072463768128
4.0,5.0,0.0012429378531073332,0.0027058823529411396
5.0,5.0,-0.0766138855054812,-0.10377604166666665
6.0,5.0,0.028681318681318693,0.050727883538633826
7.0,5.0,0.024392935982339964,0.018865740740740718
8.0,5.0,0.05767590618336879,0.08058568329718008
9.0,5.0,0.058679446219382245,0.07152245345016432
0.0,6.0,0.008039647577092603,0.019052987598647153
1.0,6.0,0.0714432989690722,0.07436170212765954
2.0,6.0,-0.03647871116225541,-0.048313253012048224
3.0,6.0,-0.14447268106734423,-0.2034578146611342
4.0,6.0,-0.010886644219977476,-0.005895953757225426
5.0,6.0,-0.05468384074941448,-0.07419753086419745
6.0,6.0,0.033583690987124576,0.0396247240618102
7.0,6.0,0.028371089536138188,0.038563535911602255
8.0,6.0,0.04180851063829787,0.05731310942578554
9.0,6.0,0.03046286329386448,0.045942982456140403
0.0,7.0,0.02195652173913043,0.02058823529411764
1.0,7.0,0.06853002070393367,0.07893617021276589
2.0,7.0,-0.04627906976744193,-0.09042821158690173
3.0,7.0,-0.1917880794701987,-0.22461103253182468
4.0,7.0,-0.002004454342984436,0.0013840830449826746
5.0,7.0,-0.033065442020665956,-0.057142857142857224
6.0,7.0,0.03038793103448276,0.039067702552719206
7.0,7.0,0.02407809110629067,0.035857461024498896
8.0,7.0,0.04783068783068774,0.07697228144989332
9.0,7.0,0.03558413719185424,0.04857142857142859
0.0,8.0,0.02874316939890709,0.019977037887485616
1.0,8.0,0.05858050847457617,0.08510182207931406
2.0,8.0,-0.028587962962963027,-0.06566791510611733
3.0,8.0,-0.18810160427807493,-0.2246771879483502
4.0,8.0,-0.0007882882882883265,-0.01619047619047626
5.0,8.0,-0.09987623762376237,-0.0846251588310038
6.0,8.0,0.04234913793103448,0.04089887640449437
7.0,8.0,0.021255506607929495,0.025570776255707736
8.0,8.0,0.06747114375655815,0.07718918918918921
9.0,8.0,0.045435016111707846,0.06812227074235809
0.0,9.0,0.01397139713971402,0.0010489510489510628
1.0,9.0,0.06829521829521827,0.09968487394957982
2.0,9.0,-0.05323149236192715,-0.1002567394094993
3.0,9.0,-0.164025974025974,-0.21574468085106385
4.0,9.0,0.004111111111111151,0.00337209302325583
5.0,9.0,-0.06575505350772892,-0.06472049689440984
6.0,9.0,0.039335476956055805,0.04448160535117062
7.0,9.0,0.01179713340683577,0.03588301462317215
8.0,9.0,0.0515343915343915,0.07440604751619878
9.0,9.0,0.0515343915343915,0.04766666666666672


==> pics/RAR_scatter/cifar10_resnet56_rate20_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet56,20,1.303669006311298,-0.0016605830350782192,0.966971858330405


==> pics/RAR_scatter/cifar10_resnet56_rate4.txt <==
class,model,before,after
0.0,0.0,0.0208695652173913,0.0177874186550977
1.0,0.0,0.05970772442588718,0.06252587991718428
2.0,0.0,-0.03778801843317978,-0.029090909090909042
3.0,0.0,-0.1431472081218274,-0.14923857868020296
4.0,0.0,-0.0008888888888889143,0.003740374037403817
5.0,0.0,-0.05356725146198838,-0.05424912689173455
6.0,0.0,0.02616216216216216,0.027282491944146173
7.0,0.0,0.018736383442265785,0.011353711790393095
8.0,0.0,0.03451232583065381,0.0437170010559662
9.0,0.0,0.0447507953340402,0.0345415778251599
0.0,1.0,0.022089227421109886,0.02793959007551244
1.0,1.0,0.06482830385015599,0.06233090530697186
2.0,1.0,-0.05853945818610139,-0.04414831981460026
3.0,1.0,-0.12902010050251259,-0.12637499999999996
4.0,1.0,0.00033370411568405667,0.007599118942731296
5.0,1.0,-0.05729411764705891,-0.07019002375296918
6.0,1.0,0.02632719393282772,0.020543478260869594
7.0,1.0,0.025271149674620377,0.020543478260869594
8.0,1.0,0.042917997870074436,0.0434182590233545
9.0,1.0,0.032615715823466084,0.02898706896551728
0.0,2.0,0.014631463146314607,0.027223427331887214
1.0,2.0,0.06111111111111102,0.059853249475890914
2.0,2.0,-0.04393939393939402,-0.03807870370370375
3.0,2.0,-0.17855263157894743,-0.16028460543337647
4.0,2.0,-0.008671171171171216,0.005654101995565403
5.0,2.0,-0.04760233918128663,-0.07284688995215319
6.0,2.0,0.03272138228941684,0.032470334412082
7.0,2.0,0.029577464788732383,0.017634173055859806
8.0,2.0,0.05417106652587107,0.05190274841437624
9.0,2.0,0.04407684098185699,0.0376609442060086
0.0,3.0,0.012610619469026633,0.027173913043478284
1.0,3.0,0.06631799163179918,0.054910242872228024
2.0,3.0,-0.037906976744186006,-0.029919447640966657
3.0,3.0,-0.1502577319587628,-0.15483870967741933
4.0,3.0,-0.0006726457399102398,-0.010158013544018067
5.0,3.0,-0.07542168674698795,-0.06929510155316614
6.0,3.0,0.020197585071350256,0.021857923497267777
7.0,3.0,0.03083604777415862,0.03033586132177684
8.0,3.0,0.052441613588110406,0.04989384288747339
9.0,3.0,0.04432548179871531,0.04380341880341884
0.0,4.0,0.019125683060109366,0.01934426229508202
1.0,4.0,0.06119246861924686,0.062382445141065807
2.0,4.0,-0.054641598119858976,-0.040951276102088166
3.0,4.0,-0.1332070707070706,-0.13582278481012652
4.0,4.0,-0.006165919282511154,-0.010472972972972944
5.0,4.0,-0.04970760233918127,-0.08238841978287097
6.0,4.0,0.021264994547437376,0.030993520518358592
7.0,4.0,0.021264994547437376,0.026789587852494634
8.0,4.0,0.04723991507430996,0.05147991543340377
9.0,4.0,0.04317697228144988,0.04339019189765454
0.0,5.0,0.014604236343366779,0.031079607415485364
1.0,5.0,0.06465608465608459,0.060782241014799156
2.0,5.0,-0.04110718492343939,-0.03554778554778552
3.0,5.0,-0.18010680907877172,-0.14203084832904875
4.0,5.0,0.0012429378531073332,-0.013112884834663574
5.0,5.0,-0.0766138855054812,-0.09152334152334154
6.0,5.0,0.028681318681318693,0.0193156732891833
7.0,5.0,0.024392935982339964,0.026834611171960652
8.0,5.0,0.05767590618336879,0.0617740232312566
9.0,5.0,0.058679446219382245,0.04359526372443497
0.0,6.0,0.008039647577092603,0.0178844056706653
1.0,6.0,0.0714432989690722,0.0667357512953368
2.0,6.0,-0.03647871116225541,-0.04236111111111107
3.0,6.0,-0.14447268106734423,-0.13855878634639684
4.0,6.0,-0.010886644219977476,-0.014189189189189126
5.0,6.0,-0.05468384074941448,-0.05828437132784956
6.0,6.0,0.033583690987124576,0.03161290322580655
7.0,6.0,0.028371089536138188,0.030570505920344555
8.0,6.0,0.04180851063829787,0.048996832101372755
9.0,6.0,0.03046286329386448,0.025324675324675416
0.0,7.0,0.02195652173913043,0.012527472527472612
1.0,7.0,0.06853002070393367,0.06687435098650053
2.0,7.0,-0.04627906976744193,-0.04367015098722412
3.0,7.0,-0.1917880794701987,-0.1654993514915693
4.0,7.0,-0.002004454342984436,-0.006270996640537445
5.0,7.0,-0.033065442020665956,-0.05593419506462982
6.0,7.0,0.03038793103448276,0.035836909871244736
7.0,7.0,0.02407809110629067,0.032723358449946276
8.0,7.0,0.04783068783068774,0.04607218683651804
9.0,7.0,0.03558413719185424,0.037901498929336294
0.0,8.0,0.02874316939890709,0.02992383025027212
1.0,8.0,0.05858050847457617,0.06453305351521511
2.0,8.0,-0.028587962962963027,-0.015375854214122957
3.0,8.0,-0.18810160427807493,-0.18236074270557023
4.0,8.0,-0.0007882882882883265,-0.009626274065685109
5.0,8.0,-0.09987623762376237,-0.09655596555965562
6.0,8.0,0.04234913793103448,0.04242749731471546
7.0,8.0,0.021255506607929495,0.016004415011037602
8.0,8.0,0.06747114375655815,0.060590094836670175
9.0,8.0,0.045435016111707846,0.040365984930032385
0.0,9.0,0.01397139713971402,0.01787280701754384
1.0,9.0,0.06829521829521827,0.06209424083769624
2.0,9.0,-0.05323149236192715,-0.05500588928150774
3.0,9.0,-0.164025974025974,-0.1337974683544304
4.0,9.0,0.004111111111111151,0.0025612472160356
5.0,9.0,-0.06575505350772892,-0.09098660170523765
6.0,9.0,0.039335476956055805,0.03584499461786867
7.0,9.0,0.01179713340683577,0.016794731064763972
8.0,9.0,0.0515343915343915,0.05216931216931207
9.0,9.0,0.0515343915343915,0.05417106652587107


==> pics/RAR_scatter/cifar10_resnet56_rate4_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet56,4,0.9537294426130588,4.6505507652581934e-05,0.9750303013133531


==> pics/RAR_scatter/cifar10_resnet56_rate5.txt <==
class,model,before,after
0.0,0.0,0.0208695652173913,0.019083969465648932
1.0,0.0,0.05970772442588718,0.0639958376690947
2.0,0.0,-0.03778801843317978,-0.045930232558139515
3.0,0.0,-0.1431472081218274,-0.15025575447570325
4.0,0.0,-0.0008888888888889143,-0.002787068004459249
5.0,0.0,-0.05356725146198838,-0.05699177438307872
6.0,0.0,0.02616216216216216,0.022282608695652253
7.0,0.0,0.018736383442265785,0.02966558791801519
8.0,0.0,0.03451232583065381,0.048148148148148134
9.0,0.0,0.0447507953340402,0.03796791443850277
0.0,1.0,0.022089227421109886,0.022185792349726757
1.0,1.0,0.06482830385015599,0.06899063475546298
2.0,1.0,-0.05853945818610139,-0.047658079625292823
3.0,1.0,-0.12902010050251259,-0.13684879288437105
4.0,1.0,0.00033370411568405667,-0.006411698537682833
5.0,1.0,-0.05729411764705891,-0.07149700598802405
6.0,1.0,0.02632719393282772,0.0285559174809989
7.0,1.0,0.025271149674620377,0.0317099567099567
8.0,1.0,0.042917997870074436,0.046162046908315456
9.0,1.0,0.032615715823466084,0.03066088840736727
0.0,2.0,0.014631463146314607,0.023991275899672867
1.0,2.0,0.06111111111111102,0.056902002107481496
2.0,2.0,-0.04393939393939402,-0.04069767441860469
3.0,2.0,-0.17855263157894743,-0.17918313570487485
4.0,2.0,-0.008671171171171216,0.009955752212389389
5.0,2.0,-0.04760233918128663,-0.060426540284360244
6.0,2.0,0.03272138228941684,0.03347732181425489
7.0,2.0,0.029577464788732383,0.027173913043478284
8.0,2.0,0.05417106652587107,0.056902002107481496
9.0,2.0,0.04407684098185699,0.029284164859002194
0.0,3.0,0.012610619469026633,0.029456521739130447
1.0,3.0,0.06631799163179918,0.05812236286919824
2.0,3.0,-0.037906976744186006,-0.03704994192799076
3.0,3.0,-0.1502577319587628,-0.17178477690288715
4.0,3.0,-0.0006726457399102398,0.0034598214285714193
5.0,3.0,-0.07542168674698795,-0.07838164251207738
6.0,3.0,0.020197585071350256,0.02201533406352684
7.0,3.0,0.03083604777415862,0.029456521739130447
8.0,3.0,0.052441613588110406,0.05312831389183449
9.0,3.0,0.04432548179871531,0.0480810234541577
0.0,4.0,0.019125683060109366,0.01741511500547648
1.0,4.0,0.06119246861924686,0.06259143155694875
2.0,4.0,-0.054641598119858976,-0.04801401869158881
3.0,4.0,-0.1332070707070706,-0.14280254777070062
4.0,4.0,-0.006165919282511154,-0.017120181405895694
5.0,4.0,-0.04970760233918127,-0.07437125748503
6.0,4.0,0.021264994547437376,0.03120950323974086
7.0,4.0,0.021264994547437376,0.0301621621621622
8.0,4.0,0.04723991507430996,0.05068783068783063
9.0,4.0,0.04317697228144988,0.05269271383315728
0.0,5.0,0.014604236343366779,0.03179824561403512
1.0,5.0,0.06465608465608459,0.06461864406779655
2.0,5.0,-0.04110718492343939,-0.054958183990442104
3.0,5.0,-0.18010680907877172,-0.1695364238410596
4.0,5.0,0.0012429378531073332,-0.003409090909090912
5.0,5.0,-0.0766138855054812,-0.09825870646766163
6.0,5.0,0.028681318681318693,0.03497267759562844
7.0,5.0,0.024392935982339964,0.029670329670329697
8.0,5.0,0.05767590618336879,0.06263269639065812
9.0,5.0,0.058679446219382245,0.05155746509129972
0.0,6.0,0.008039647577092603,0.02923408845738944
1.0,6.0,0.0714432989690722,0.07131062951496382
2.0,6.0,-0.03647871116225541,-0.04275782155272311
3.0,6.0,-0.14447268106734423,-0.14200507614213198
4.0,6.0,-0.010886644219977476,-0.017986425339366546
5.0,6.0,-0.05468384074941448,-0.06371158392434996
6.0,6.0,0.033583690987124576,0.028185745140388782
7.0,6.0,0.028371089536138188,0.02078346028291622
8.0,6.0,0.04180851063829787,0.05173867228661741
9.0,6.0,0.03046286329386448,0.030280172413793115
0.0,7.0,0.02195652173913043,0.022573609596510415
1.0,7.0,0.06853002070393367,0.07407024793388428
2.0,7.0,-0.04627906976744193,-0.04099883855981417
3.0,7.0,-0.1917880794701987,-0.17934210526315786
4.0,7.0,-0.002004454342984436,-0.011625282167042863
5.0,7.0,-0.033065442020665956,-0.05323149236192715
6.0,7.0,0.03038793103448276,0.026818675352877366
7.0,7.0,0.02407809110629067,0.03830472103004299
8.0,7.0,0.04783068783068774,0.04648936170212762
9.0,7.0,0.03558413719185424,0.03311758360302056
0.0,8.0,0.02874316939890709,0.029694323144104806
1.0,8.0,0.05858050847457617,0.06540483701366974
2.0,8.0,-0.028587962962963027,-0.04319248826291086
3.0,8.0,-0.18810160427807493,-0.1914209115281502
4.0,8.0,-0.0007882882882883265,0.010244988864142523
5.0,8.0,-0.09987623762376237,-0.09999999999999998
6.0,8.0,0.04234913793103448,0.03600867678958786
7.0,8.0,0.021255506607929495,0.027571115973741792
8.0,8.0,0.06747114375655815,0.06736621196222448
9.0,8.0,0.045435016111707846,0.042241379310344836
0.0,9.0,0.01397139713971402,0.017032967032967108
1.0,9.0,0.06829521829521827,0.06822916666666667
2.0,9.0,-0.05323149236192715,-0.043757292882147
3.0,9.0,-0.164025974025974,-0.15270618556701024
4.0,9.0,0.004111111111111151,-0.008455467869222041
5.0,9.0,-0.06575505350772892,-0.08687727825030378
6.0,9.0,0.039335476956055805,0.03505933117583612
7.0,9.0,0.01179713340683577,0.029826464208243034
8.0,9.0,0.0515343915343915,0.052436440677966094
9.0,9.0,0.0515343915343915,0.04739084132055377


==> pics/RAR_scatter/cifar10_resnet56_rate50.txt <==
class,model,before,after
0.0,0.0,0.0208695652173913,0.04170616113744077
1.0,0.0,0.05970772442588718,0.1237269772481041
2.0,0.0,-0.03778801843317978,-0.13915492957746478
3.0,0.0,-0.1431472081218274,-0.3003215434083601
4.0,0.0,-0.0008888888888889143,-0.07267904509283814
5.0,0.0,-0.05356725146198838,-0.07983978638184241
6.0,0.0,0.02616216216216216,0.06712802768166093
7.0,0.0,0.018736383442265785,0.04622641509433964
8.0,0.0,0.03451232583065381,0.09225589225589231
9.0,0.0,0.0447507953340402,0.08090909090909096
0.0,1.0,0.022089227421109886,0.04982248520710062
1.0,1.0,0.06482830385015599,0.12059145673603514
2.0,1.0,-0.05853945818610139,-0.18421828908554555
3.0,1.0,-0.12902010050251259,-0.2684044233807266
4.0,1.0,0.00033370411568405667,-0.07196261682242984
5.0,1.0,-0.05729411764705891,-0.11980474198047417
6.0,1.0,0.02632719393282772,0.06639534883720935
7.0,1.0,0.025271149674620377,0.054299175500588964
8.0,1.0,0.042917997870074436,0.09786516853932592
9.0,1.0,0.032615715823466084,0.10290502793296097
0.0,2.0,0.014631463146314607,0.004015056461731608
1.0,2.0,0.06111111111111102,0.13055859802847763
2.0,2.0,-0.04393939393939402,-0.15714285714285697
3.0,2.0,-0.17855263157894743,-0.3569230769230769
4.0,2.0,-0.008671171171171216,-0.056990679094540544
5.0,2.0,-0.04760233918128663,-0.06837146702557195
6.0,2.0,0.03272138228941684,0.0617021276595745
7.0,2.0,0.029577464788732383,0.05161290322580647
8.0,2.0,0.05417106652587107,0.11406250000000008
9.0,2.0,0.04407684098185699,0.10203619909502269
0.0,3.0,0.012610619469026633,0.044297719087634975
1.0,3.0,0.06631799163179918,0.1124860646599777
2.0,3.0,-0.037906976744186006,-0.14711815561959668
3.0,3.0,-0.1502577319587628,-0.27990353697749204
4.0,3.0,-0.0006726457399102398,-0.04065359477124185
5.0,3.0,-0.07542168674698795,-0.07726657645466853
6.0,3.0,0.020197585071350256,0.04084337349397582
7.0,3.0,0.03083604777415862,0.04199759326113109
8.0,3.0,0.052441613588110406,0.08283410138248844
9.0,3.0,0.04432548179871531,0.09739229024943308
0.0,4.0,0.019125683060109366,0.010460772104607812
1.0,4.0,0.06119246861924686,0.1296823658269442
2.0,4.0,-0.054641598119858976,-0.16510263929618757
3.0,4.0,-0.1332070707070706,-0.2878444084278768
4.0,4.0,-0.006165919282511154,-0.08256130790190734
5.0,4.0,-0.04970760233918127,-0.10055401662049862
6.0,4.0,0.021264994547437376,0.0866666666666667
7.0,4.0,0.021264994547437376,0.043802647412755705
8.0,4.0,0.04723991507430996,0.11612903225806456
9.0,4.0,0.04317697228144988,0.09188571428571432
0.0,5.0,0.014604236343366779,0.03735849056603781
1.0,5.0,0.06465608465608459,0.12034482758620692
2.0,5.0,-0.04110718492343939,-0.18467492260061913
3.0,5.0,-0.18010680907877172,-0.36417112299465226
4.0,5.0,0.0012429378531073332,-0.04692202462380301
5.0,5.0,-0.0766138855054812,-0.13545994065281888
6.0,5.0,0.028681318681318693,0.04337500000000008
7.0,5.0,0.024392935982339964,0.08127250900360142
8.0,5.0,0.05767590618336879,0.13427601809954753
9.0,5.0,0.058679446219382245,0.1090803259604191
0.0,6.0,0.008039647577092603,0.01807081807081798
1.0,6.0,0.0714432989690722,0.12871072589382448
2.0,6.0,-0.03647871116225541,-0.12633053221288523
3.0,6.0,-0.14447268106734423,-0.24875776397515528
4.0,6.0,-0.010886644219977476,-0.05124183006535949
5.0,6.0,-0.05468384074941448,-0.09564032697547689
6.0,6.0,0.033583690987124576,0.06270396270396265
7.0,6.0,0.028371089536138188,0.04261904761904755
8.0,6.0,0.04180851063829787,0.07669345579793338
9.0,6.0,0.03046286329386448,0.07986270022883292
0.0,7.0,0.02195652173913043,0.01833740831295832
1.0,7.0,0.06853002070393367,0.12622415669205658
2.0,7.0,-0.04627906976744193,-0.1262272089761572
3.0,7.0,-0.1917880794701987,-0.2297090352220521
4.0,7.0,-0.002004454342984436,-0.0635761589403974
5.0,7.0,-0.033065442020665956,-0.10758620689655182
6.0,7.0,0.03038793103448276,0.04631828978622319
7.0,7.0,0.02407809110629067,0.04062126642771795
8.0,7.0,0.04783068783068774,0.0997757847533632
9.0,7.0,0.03558413719185424,0.08333333333333329
0.0,8.0,0.02874316939890709,0.026847290640394136
1.0,8.0,0.05858050847457617,0.11610738255033558
2.0,8.0,-0.028587962962963027,-0.14521739130434794
3.0,8.0,-0.18810160427807493,-0.3347972972972974
4.0,8.0,-0.0007882882882883265,-0.05924932975871316
5.0,8.0,-0.09987623762376237,-0.06639676113360327
6.0,8.0,0.04234913793103448,0.07362250879249703
7.0,8.0,0.021255506607929495,0.013483146067415769
8.0,8.0,0.06747114375655815,0.11313131313131312
9.0,8.0,0.045435016111707846,0.10408163265306121
0.0,9.0,0.01397139713971402,0.0370689655172414
1.0,9.0,0.06829521829521827,0.1292873051224944
2.0,9.0,-0.05323149236192715,-0.1811178247734139
3.0,9.0,-0.164025974025974,-0.36219512195121967
4.0,9.0,0.004111111111111151,-0.035629139072847725
5.0,9.0,-0.06575505350772892,-0.07403846153846162
6.0,9.0,0.039335476956055805,0.07903415783274434
7.0,9.0,0.01179713340683577,0.05908543922984347
8.0,9.0,0.0515343915343915,0.09186991869918694
9.0,9.0,0.0515343915343915,0.07903415783274434


==> pics/RAR_scatter/cifar10_resnet56_rate50_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet56,50,1.9173344368239411,-0.007642840735639197,0.9135118231960304


==> pics/RAR_scatter/cifar10_resnet56_rate5_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet56,5,1.0231850541753318,-0.00018076191262674304,0.981717225396851


==> pics/RAR_scatter/fashion_lenet_rate10.txt <==
class,model,before,after
0.0,0.0,-0.00022321428571426112,-0.04696261682242992
1.0,0.0,0.08082051282051281,0.08644240570846075
2.0,0.0,-0.061848341232227516,-0.032488479262672815
3.0,0.0,-0.01494903737259342,0.0031145717463848996
4.0,0.0,-0.03726851851851853,-0.09694002447980422
5.0,0.0,0.0654848800834202,0.07417355371900825
6.0,0.0,-0.40690737833594975,-0.32967359050445094
7.0,0.0,0.07512899896800823,0.06450939457202502
8.0,0.0,0.0817622950819672,0.08364008179959098
9.0,0.0,0.0654848800834202,0.06936656282450672
0.0,1.0,-0.0246294184720638,-0.08391777509068926
1.0,1.0,0.08024564994882295,0.08061538461538462
2.0,1.0,-0.018820861678004477,-0.059574468085106386
3.0,1.0,-0.0029017857142856424,-0.00044642857142852225
4.0,1.0,-0.031687715269804774,-0.08654545454545458
5.0,1.0,0.0678423236514523,0.0843718079673136
6.0,1.0,-0.4446945337620578,-0.23812154696132598
7.0,1.0,0.06590436590436592,0.0691588785046729
8.0,1.0,0.07456230690010301,0.08061538461538462
9.0,1.0,0.0678423236514523,0.060377358490566024
0.0,2.0,-0.0018888888888888042,-0.07446043165467632
1.0,2.0,0.07801635991820044,0.07903391572456317
2.0,2.0,-0.08900966183574878,-0.07060931899641583
3.0,2.0,-0.0018888888888888042,-0.007986501687289083
4.0,2.0,-0.03882488479262668,-0.052996474735605203
5.0,2.0,0.08270600203458804,0.07618556701030925
6.0,2.0,-0.33387573964497025,-0.2411357340720222
7.0,2.0,0.06559585492227982,0.06265690376569033
8.0,2.0,0.06559585492227982,0.07523219814241483
9.0,2.0,0.054821802935010495,0.06656249999999996
0.0,3.0,-0.02241183162684875,-0.0756302521008404
1.0,3.0,0.08108384458077703,0.08478038815117463
2.0,3.0,-0.0660735468564651,-0.06539833531510113
3.0,3.0,-0.004134078212290544,0.007751937984496131
4.0,3.0,-0.02241183162684875,-0.09669522643818859
5.0,3.0,0.06870466321243515,0.08384458077709608
6.0,3.0,-0.402028081123245,-0.23756906077348072
7.0,3.0,0.06773858921161817,0.05684210526315783
8.0,3.0,0.07920081967213108,0.0781893004115226
9.0,3.0,0.070630816959669,0.06957424714434055
0.0,4.0,-0.09342265529841669,-0.06539833531510113
1.0,4.0,0.08022540983606549,0.08478038815117463
2.0,4.0,-0.07896634615384626,-0.054117647058823576
3.0,4.0,-0.015497737556561137,-0.022831050228310522
4.0,4.0,-0.040208574739281654,-0.08737864077669912
5.0,4.0,0.07453608247422672,0.08384458077709608
6.0,4.0,-0.22804377564979492,-0.2358620689655173
7.0,4.0,0.0735810113519091,0.05882352941176464
8.0,4.0,0.07928205128205121,0.08102564102564098
9.0,4.0,0.060983263598326266,0.06666666666666661
0.0,5.0,-0.025427594070695538,-0.06686531585220505
1.0,5.0,0.07479423868312755,0.08288934426229505
2.0,5.0,-0.037254901960784306,-0.06813842482100244
3.0,5.0,0.0007777777777778155,-0.011412429378531071
4.0,5.0,-0.031307339449541276,-0.07326139088729022
5.0,5.0,0.06029258098223613,0.08006166495375125
6.0,5.0,-0.3986003110419906,-0.24839609483960953
7.0,5.0,0.07479423868312755,0.06663190823774762
8.0,5.0,0.07479423868312755,0.07816683831101953
9.0,5.0,0.06420395421436002,0.06663190823774762
0.0,6.0,-0.030698739977090547,-0.04912075029308329
1.0,6.0,0.07618069815195065,0.08683673469387751
2.0,6.0,-0.0561032863849766,-0.06030805687203798
3.0,6.0,-0.01672316384180795,-0.035763888888888935
4.0,6.0,-0.006487695749440746,-0.08604368932038844
5.0,6.0,0.06659751037344391,0.07932098765432094
6.0,6.0,-0.38006134969325156,-0.2533613445378152
7.0,6.0,0.06368366285119659,0.06781249999999994
8.0,6.0,0.07901740020470822,0.08026721479958884
9.0,6.0,0.06853002070393367,0.07264248704663206
0.0,7.0,-0.03390804597701146,-0.09657282741738077
1.0,7.0,0.07648870636550309,0.07923946557040076
2.0,7.0,-0.038683602771362555,-0.07939759036144588
3.0,7.0,-0.0005561735261400945,0.0012263099219620847
4.0,7.0,-0.017533936651583662,-0.06023668639053261
5.0,7.0,0.06593977154724819,0.08674821610601423
6.0,7.0,-0.40987460815047017,-0.22558139534883728
7.0,7.0,0.07268041237113403,0.06188481675392663
8.0,7.0,0.07076446280991737,0.0848825331971399
9.0,7.0,0.06593977154724819,0.057939011566771746
0.0,8.0,-0.02009080590238371,-0.05790094339622646
1.0,8.0,0.07731006160164264,0.08459183673469385
2.0,8.0,-0.059787735849056695,-0.06924910607866513
3.0,8.0,-0.00864197530864202,-0.009111361079865012
4.0,8.0,-0.01662895927601815,-0.07308612440191394
5.0,8.0,0.0667705088265835,0.0780061664953751
6.0,8.0,-0.402028081123245,-0.25997191011235965
7.0,8.0,0.060919540229884966,0.06259143155694875
8.0,8.0,0.07920081967213108,0.07989743589743586
9.0,8.0,0.07541152263374477,0.06746361746361743
0.0,9.0,-0.04708624708624708,-0.07144563918757477
1.0,9.0,0.07761806981519508,0.08208802456499482
2.0,9.0,-0.06952380952380953,-0.07272727272727282
3.0,9.0,0.00619469026548678,-0.01333333333333337
4.0,9.0,-0.029095074455899175,-0.07918170878459697
5.0,9.0,0.06901554404145077,0.08020512820512814
6.0,9.0,-0.35097744360902244,-0.2369655172413794
7.0,9.0,0.06708203530633436,0.06874350986500512
8.0,9.0,0.07856410256410257,0.0830265848670756
9.0,9.0,0.07094105480868666,0.06680541103017683


==> pics/RAR_scatter/fashion_lenet_rate10_regression.txt <==
dataset,model,rate,a,b,r2
fashion,lenet,10,0.7338695908334156,0.0004944786140979544,0.8795843024887295


==> pics/RAR_scatter/fashion_lenet_rate20.txt <==
class,model,before,after
0.0,0.0,-0.00022321428571426112,-0.10111111111111107
1.0,0.0,0.08082051282051281,0.09359756097560971
2.0,0.0,-0.061848341232227516,-0.05176886792452836
3.0,0.0,-0.01494903737259342,-0.01815068493150688
4.0,0.0,-0.03726851851851853,-0.06052318668252088
5.0,0.0,0.0654848800834202,0.08896833503575072
6.0,0.0,-0.40690737833594975,-0.2705128205128206
7.0,0.0,0.07512899896800823,0.0689979123173277
8.0,0.0,0.0817622950819672,0.08710337768679627
9.0,0.0,0.0654848800834202,0.055190677966101616
0.0,1.0,-0.0246294184720638,-0.08469015795868785
1.0,1.0,0.08024564994882295,0.08534836065573763
2.0,1.0,-0.018820861678004477,-0.05895610913404517
3.0,1.0,-0.0029017857142856424,-0.0007847533632287376
4.0,1.0,-0.031687715269804774,-0.051472320376914106
5.0,1.0,0.0678423236514523,0.08063851699279086
6.0,1.0,-0.4446945337620578,-0.31666666666666665
7.0,1.0,0.06590436590436592,0.07492227979274603
8.0,1.0,0.07456230690010301,0.08441025641025635
9.0,1.0,0.0678423236514523,0.06523560209424074
0.0,2.0,-0.0018888888888888042,-0.11704260651629063
1.0,2.0,0.07801635991820044,0.08854805725971371
2.0,2.0,-0.08900966183574878,-0.05866983372921615
3.0,2.0,-0.0018888888888888042,-0.01410693970420929
4.0,2.0,-0.03882488479262668,-0.05491124260355029
5.0,2.0,0.08270600203458804,0.0743509865005192
6.0,2.0,-0.33387573964497025,-0.24671328671328674
7.0,2.0,0.06559585492227982,0.07626943005181347
8.0,2.0,0.06559585492227982,0.08292181069958848
9.0,2.0,0.054821802935010495,0.06854754440961337
0.0,3.0,-0.02241183162684875,-0.08804878048780493
1.0,3.0,0.08108384458077703,0.08209876543209875
2.0,3.0,-0.0660735468564651,-0.04107351225204202
3.0,3.0,-0.004134078212290544,0.024918032786885293
4.0,3.0,-0.02241183162684875,-0.05836298932384344
5.0,3.0,0.06870466321243515,0.08115345005149328
6.0,3.0,-0.402028081123245,-0.3497730711043872
7.0,3.0,0.06773858921161817,0.06084210526315786
8.0,3.0,0.07920081967213108,0.08020618556701029
9.0,3.0,0.070630816959669,0.07352024922118378
0.0,4.0,-0.09342265529841669,-0.06495828367103694
1.0,4.0,0.08022540983606549,0.07696280991735538
2.0,4.0,-0.07896634615384626,-0.0662291169451074
3.0,4.0,-0.015497737556561137,0.012707182320442061
4.0,4.0,-0.040208574739281654,-0.06495828367103694
5.0,4.0,0.07453608247422672,0.09012219959266805
6.0,4.0,-0.22804377564979492,-0.30437956204379546
7.0,4.0,0.0735810113519091,0.07023933402705516
8.0,4.0,0.07928205128205121,0.0779153766769866
9.0,4.0,0.060983263598326266,0.05848261327713382
0.0,5.0,-0.025427594070695538,-0.0814545454545455
1.0,5.0,0.07479423868312755,0.07925696594427242
2.0,5.0,-0.037254901960784306,-0.06978417266187054
3.0,5.0,0.0007777777777778155,0.002013422818791973
4.0,5.0,-0.031307339449541276,-0.05836298932384344
5.0,5.0,0.06029258098223613,0.075440414507772
6.0,5.0,-0.3986003110419906,-0.2601694915254238
7.0,5.0,0.07479423868312755,0.06965589155370175
8.0,5.0,0.07479423868312755,0.07925696594427242
9.0,5.0,0.06420395421436002,0.06673640167364013
0.0,6.0,-0.030698739977090547,-0.09434889434889447
1.0,6.0,0.07618069815195065,0.08448098663925996
2.0,6.0,-0.0561032863849766,-0.06810551558753007
3.0,6.0,-0.01672316384180795,-0.0008988764044944078
4.0,6.0,-0.006487695749440746,-0.08106796116504865
5.0,6.0,0.06659751037344391,0.0749740394600207
6.0,6.0,-0.38006134969325156,-0.24761904761904774
7.0,6.0,0.06368366285119659,0.07593360995850616
8.0,6.0,0.07901740020470822,0.09194699286442401
9.0,6.0,0.06853002070393367,0.06330178759200833
0.0,7.0,-0.03390804597701146,-0.06666666666666675
1.0,7.0,0.07648870636550309,0.0824254881808838
2.0,7.0,-0.038683602771362555,-0.05407319952774506
3.0,7.0,-0.0005561735261400945,0.011295681063122908
4.0,7.0,-0.017533936651583662,-0.06794258373205751
5.0,7.0,0.06593977154724819,0.08336755646817243
6.0,7.0,-0.40987460815047017,-0.32857142857142857
7.0,7.0,0.07268041237113403,0.05623678646934452
8.0,7.0,0.07076446280991737,0.08336755646817243
9.0,7.0,0.06593977154724819,0.07577639751552788
0.0,8.0,-0.02009080590238371,-0.08278787878787883
1.0,8.0,0.07731006160164264,0.0809670781893004
2.0,8.0,-0.059787735849056695,-0.05715976331360948
3.0,8.0,-0.00864197530864202,0.0018994413407821618
4.0,8.0,-0.01662895927601815,-0.05715976331360948
5.0,8.0,0.0667705088265835,0.08002059732234809
6.0,8.0,-0.402028081123245,-0.30029112081513815
7.0,8.0,0.060919540229884966,0.06947916666666665
8.0,8.0,0.07920081967213108,0.08660531697341513
9.0,8.0,0.07541152263374477,0.06460732984293191
0.0,9.0,-0.04708624708624708,-0.07002398081534773
1.0,9.0,0.07761806981519508,0.08565573770491804
2.0,9.0,-0.06952380952380953,-0.04864864864864864
3.0,9.0,0.00619469026548678,0.01718061674008817
4.0,9.0,-0.029095074455899175,-0.01872146118721458
5.0,9.0,0.06901554404145077,0.08
6.0,9.0,-0.35097744360902244,-0.39874608150470214
7.0,9.0,0.06708203530633436,0.051647183846971284
8.0,9.0,0.07856410256410257,0.08189300411522635
9.0,9.0,0.07094105480868666,0.0684759916492693


==> pics/RAR_scatter/fashion_lenet_rate20_regression.txt <==
dataset,model,rate,a,b,r2
fashion,lenet,20,0.8394015798989352,-0.00012150832322989878,0.9024907391363747


==> pics/RAR_scatter/fashion_lenet_rate30.txt <==
class,model,before,after
0.0,0.0,-0.00022321428571426112,-0.05897129186602872
1.0,0.0,0.08082051282051281,0.09106776180698152
2.0,0.0,-0.061848341232227516,-0.056443914081145595
3.0,0.0,-0.01494903737259342,-0.011771428571428544
4.0,0.0,-0.03726851851851853,-0.11639344262295073
5.0,0.0,0.0654848800834202,0.0966326530612245
6.0,0.0,-0.40690737833594975,-0.2924087591240875
7.0,0.0,0.07512899896800823,0.07103882476390344
8.0,0.0,0.0817622950819672,0.08448810754912099
9.0,0.0,0.0654848800834202,0.07006302521008402
0.0,1.0,-0.0246294184720638,-0.09679802955665011
1.0,1.0,0.08024564994882295,0.08374485596707822
2.0,1.0,-0.018820861678004477,-0.05521327014218007
3.0,1.0,-0.0029017857142856424,-0.004058624577226535
4.0,1.0,-0.031687715269804774,-0.029595375722543303
5.0,1.0,0.0678423236514523,0.0761410788381743
6.0,1.0,-0.4446945337620578,-0.28328530259365997
7.0,1.0,0.06590436590436592,0.067434554973822
8.0,1.0,0.07456230690010301,0.0761410788381743
9.0,1.0,0.0678423236514523,0.06153846153846155
0.0,2.0,-0.0018888888888888042,-0.1055970149253731
1.0,2.0,0.07801635991820044,0.09017400204708287
2.0,2.0,-0.08900966183574878,-0.053199052132701485
3.0,2.0,-0.0018888888888888042,-0.005542986425339384
4.0,2.0,-0.03882488479262668,-0.0494687131050768
5.0,2.0,0.08270600203458804,0.07309697601668398
6.0,2.0,-0.33387573964497025,-0.3072058823529411
7.0,2.0,0.06559585492227982,0.07886010362694296
8.0,2.0,0.06559585492227982,0.08830769230769227
9.0,2.0,0.054821802935010495,0.06823899371069175
0.0,3.0,-0.02241183162684875,-0.06566985645933021
1.0,3.0,0.08108384458077703,0.08437821171634116
2.0,3.0,-0.0660735468564651,-0.043208430913349
3.0,3.0,-0.004134078212290544,-0.007805429864253413
4.0,3.0,-0.02241183162684875,-0.0746682750301569
5.0,3.0,0.06870466321243515,0.08154639175257727
6.0,3.0,-0.402028081123245,-0.32377414561664186
7.0,3.0,0.06773858921161817,0.07004175365344462
8.0,3.0,0.07920081967213108,0.08719262295081963
9.0,3.0,0.070630816959669,0.06809623430962336
0.0,4.0,-0.09342265529841669,-0.054728132387706865
1.0,4.0,0.08022540983606549,0.07724922440537745
2.0,4.0,-0.07896634615384626,-0.05224056603773586
3.0,4.0,-0.015497737556561137,0.0007838745800672273
4.0,4.0,-0.040208574739281654,-0.07376654632972325
5.0,4.0,0.07453608247422672,0.07820247933884297
6.0,4.0,-0.22804377564979492,-0.3026277372262772
7.0,4.0,0.0735810113519091,0.06760710553814
8.0,4.0,0.07928205128205121,0.08105046343975282
9.0,4.0,0.060983263598326266,0.06760710553814
0.0,5.0,-0.025427594070695538,-0.1318822023047375
1.0,5.0,0.07479423868312755,0.09053497942386828
2.0,5.0,-0.037254901960784306,-0.044917257683215174
3.0,5.0,0.0007777777777778155,0.0033821871476888417
4.0,5.0,-0.031307339449541276,-0.10362047440699121
5.0,5.0,0.06029258098223613,0.08488612836438919
6.0,5.0,-0.3986003110419906,-0.23983169705469853
7.0,5.0,0.07479423868312755,0.0782064650677789
8.0,5.0,0.07479423868312755,0.08012486992715917
9.0,5.0,0.06420395421436002,0.07337526205450728
0.0,6.0,-0.030698739977090547,-0.08239608801955993
1.0,6.0,0.07618069815195065,0.08909465020576134
2.0,6.0,-0.0561032863849766,-0.054047619047619046
3.0,6.0,-0.01672316384180795,-0.004994324631100976
4.0,6.0,-0.006487695749440746,-0.08638036809815954
5.0,6.0,0.06659751037344391,0.0853305785123967
6.0,6.0,-0.38006134969325156,-0.298240469208211
7.0,6.0,0.06368366285119659,0.07384937238493723
8.0,6.0,0.07901740020470822,0.08627450980392158
9.0,6.0,0.06853002070393367,0.07093389296956977
0.0,7.0,-0.03390804597701146,-0.05070921985815609
1.0,7.0,0.07648870636550309,0.08360824742268036
2.0,7.0,-0.038683602771362555,-0.053199052132701485
3.0,7.0,-0.0005561735261400945,0.009030100334448156
4.0,7.0,-0.017533936651583662,-0.060739856801909374
5.0,7.0,0.06593977154724819,0.08076525336090998
6.0,7.0,-0.40987460815047017,-0.37175925925925923
7.0,7.0,0.07268041237113403,0.08266253869969035
8.0,7.0,0.07076446280991737,0.08549382716049378
9.0,7.0,0.06593977154724819,0.05234541577825152
0.0,8.0,-0.02009080590238371,-0.07806060606060608
1.0,8.0,0.07731006160164264,0.08403707518022657
2.0,8.0,-0.059787735849056695,-0.07027677496991577
3.0,8.0,-0.00864197530864202,0.004031354983202741
4.0,8.0,-0.01662895927601815,-0.06260454002389487
5.0,8.0,0.0667705088265835,0.07642782969885774
6.0,8.0,-0.402028081123245,-0.290856313497823
7.0,8.0,0.060919540229884966,0.08309278350515464
8.0,8.0,0.07920081967213108,0.08214654282765739
9.0,8.0,0.07541152263374477,0.05983086680761098
0.0,9.0,-0.04708624708624708,-0.0719806763285024
1.0,9.0,0.07761806981519508,0.08305785123966945
2.0,9.0,-0.06952380952380953,-0.043008225616921233
3.0,9.0,0.00619469026548678,-0.006349206349206279
4.0,9.0,-0.029095074455899175,-0.05415676959619949
5.0,9.0,0.06901554404145077,0.06960167714884698
6.0,9.0,-0.35097744360902244,-0.3367469879518071
7.0,9.0,0.06708203530633436,0.08210961737331958
8.0,9.0,0.07856410256410257,0.08683127572016465
9.0,9.0,0.07094105480868666,0.06371308016877639


==> pics/RAR_scatter/fashion_lenet_rate30_regression.txt <==
dataset,model,rate,a,b,r2
fashion,lenet,30,0.8470347697364033,-0.00028984291368099914,0.9020931989206141


==> pics/RAR_scatter/fashion_lenet_rate4.txt <==
class,model,before,after
0.0,0.0,-0.00022321428571426112,-0.07865707434052757
1.0,0.0,0.08082051282051281,0.08110316649642495
2.0,0.0,-0.061848341232227516,-0.0646153846153846
3.0,0.0,-0.01494903737259342,0.021109902067464725
4.0,0.0,-0.03726851851851853,-0.03640552995391701
5.0,0.0,0.0654848800834202,0.07733333333333337
6.0,0.0,-0.40690737833594975,-0.30755813953488376
7.0,0.0,0.07512899896800823,0.06096033402922757
8.0,0.0,0.0817622950819672,0.07543679342240496
9.0,0.0,0.0654848800834202,0.05997910135841171
0.0,1.0,-0.0246294184720638,-0.07643540669856468
1.0,1.0,0.08024564994882295,0.08453713123092568
2.0,1.0,-0.018820861678004477,-0.06623222748815173
3.0,1.0,-0.0029017857142856424,-0.026111744583808473
4.0,1.0,-0.031687715269804774,-0.05374707259953168
5.0,1.0,0.0678423236514523,0.07891504605936535
6.0,1.0,-0.4446945337620578,-0.23953168044077144
7.0,1.0,0.06590436590436592,0.06649377593360989
8.0,1.0,0.07456230690010301,0.07797131147540978
9.0,1.0,0.0678423236514523,0.06455301455301449
0.0,2.0,-0.0018888888888888042,-0.07369047619047628
1.0,2.0,0.07801635991820044,0.07969387755102035
2.0,2.0,-0.08900966183574878,-0.06607565011820338
3.0,2.0,-0.0018888888888888042,0.0067180616740088045
4.0,2.0,-0.03882488479262668,-0.06860189573459723
5.0,2.0,0.08270600203458804,0.07969387755102035
6.0,2.0,-0.33387573964497025,-0.24228650137741056
7.0,2.0,0.06559585492227982,0.07402464065708413
8.0,2.0,0.06559585492227982,0.07211934156378595
9.0,2.0,0.054821802935010495,0.049631190727081054
0.0,3.0,-0.02241183162684875,-0.04501160092807431
1.0,3.0,0.08108384458077703,0.07610256410256404
2.0,3.0,-0.0660735468564651,-0.052336448598130914
3.0,3.0,-0.004134078212290544,0.02826321467098166
4.0,3.0,-0.02241183162684875,-0.08923821039903276
5.0,3.0,0.06870466321243515,0.07893660531697336
6.0,3.0,-0.402028081123245,-0.30173410404624296
7.0,3.0,0.06773858921161817,0.06458982346832806
8.0,3.0,0.07920081967213108,0.07038183694530437
9.0,3.0,0.070630816959669,0.060688216892596375
0.0,4.0,-0.09342265529841669,-0.0624852071005918
1.0,4.0,0.08022540983606549,0.07917948717948711
2.0,4.0,-0.07896634615384626,-0.07520958083832345
3.0,4.0,-0.015497737556561137,0.03669527896995709
4.0,4.0,-0.040208574739281654,-0.07779111644657873
5.0,4.0,0.07453608247422672,0.08200408997955004
6.0,4.0,-0.22804377564979492,-0.29179856115107927
7.0,4.0,0.0735810113519091,0.06576482830385008
8.0,4.0,0.07928205128205121,0.07823408624229973
9.0,4.0,0.060983263598326266,0.05494736842105254
0.0,5.0,-0.025427594070695538,-0.10134969325153376
1.0,5.0,0.07479423868312755,0.0850152905198777
2.0,5.0,-0.037254901960784306,-0.06350710900473931
3.0,5.0,0.0007777777777778155,-0.008539325842696562
4.0,5.0,-0.031307339449541276,-0.05228604923798356
5.0,5.0,0.06029258098223613,0.07559217301750774
6.0,5.0,-0.3986003110419906,-0.23466299862448414
7.0,5.0,0.07479423868312755,0.07176835573940023
8.0,5.0,0.07479423868312755,0.07654320987654323
9.0,5.0,0.06420395421436002,0.06108786610878662
0.0,6.0,-0.030698739977090547,-0.08170878459687132
1.0,6.0,0.07618069815195065,0.07993858751279422
2.0,6.0,-0.0561032863849766,-0.03559907834101387
3.0,6.0,-0.01672316384180795,0.028216216216216228
4.0,6.0,-0.006487695749440746,-0.09355231143552321
5.0,6.0,0.06659751037344391,0.08369011213047906
6.0,6.0,-0.38006134969325156,-0.2859799713876968
7.0,6.0,0.06368366285119659,0.06559251559251553
8.0,6.0,0.07901740020470822,0.07520576131687237
9.0,6.0,0.06853002070393367,0.055777310924369675
0.0,7.0,-0.03390804597701146,-0.06136631330977625
1.0,7.0,0.07648870636550309,0.07768679631525073
2.0,7.0,-0.038683602771362555,-0.05515222482435601
3.0,7.0,-0.0005561735261400945,0.02898706896551728
4.0,7.0,-0.017533936651583662,-0.053918128654970796
5.0,7.0,0.06593977154724819,0.08144750254841995
6.0,7.0,-0.40987460815047017,-0.31739766081871335
7.0,7.0,0.07268041237113403,0.06233090530697186
8.0,7.0,0.07076446280991737,0.06718426501035192
9.0,7.0,0.06593977154724819,0.05742677824267777
0.0,8.0,-0.02009080590238371,-0.06540284360189577
1.0,8.0,0.07731006160164264,0.08244897959183672
2.0,8.0,-0.059787735849056695,-0.05169590643274856
3.0,8.0,-0.00864197530864202,0.035193133047210355
4.0,8.0,-0.01662895927601815,-0.08337349397590367
5.0,8.0,0.0667705088265835,0.08338430173292558
6.0,8.0,-0.402028081123245,-0.3184750733137829
7.0,8.0,0.060919540229884966,0.062356621480709036
8.0,8.0,0.07920081967213108,0.07489711934156376
9.0,8.0,0.07541152263374477,0.060397074190177605
0.0,9.0,-0.04708624708624708,-0.09210206561360887
1.0,9.0,0.07761806981519508,0.08004094165813709
2.0,9.0,-0.06952380952380953,-0.07127532777115624
3.0,9.0,0.00619469026548678,-0.0008908685968819854
4.0,9.0,-0.029095074455899175,-0.06492890995260672
5.0,9.0,0.06901554404145077,0.08004094165813709
6.0,9.0,-0.35097744360902244,-0.22786885245901647
7.0,9.0,0.06708203530633436,0.07052740434332981
8.0,9.0,0.07856410256410257,0.08192032686414703
9.0,9.0,0.07094105480868666,0.05588235294117638


==> pics/RAR_scatter/fashion_lenet_rate40.txt <==
class,model,before,after
0.0,0.0,-0.00022321428571426112,-0.07506142506142512
1.0,0.0,0.08082051282051281,0.10061664953751284
2.0,0.0,-0.061848341232227516,-0.08304455445544547
3.0,0.0,-0.01494903737259342,-0.01637630662020906
4.0,0.0,-0.03726851851851853,-0.056884057971014534
5.0,0.0,0.0654848800834202,0.09316062176165801
6.0,0.0,-0.40690737833594975,-0.3716300940438871
7.0,0.0,0.07512899896800823,0.08366492146596856
8.0,0.0,0.0817622950819672,0.09127725856697817
9.0,0.0,0.0654848800834202,0.0749471458773784
0.0,1.0,-0.0246294184720638,-0.08759305210918113
1.0,1.0,0.08024564994882295,0.09535603715170271
2.0,1.0,-0.018820861678004477,-0.04982035928143722
3.0,1.0,-0.0029017857142856424,0.021651785714285682
4.0,1.0,-0.031687715269804774,-0.06902439024390256
5.0,1.0,0.0678423236514523,0.08971962616822422
6.0,1.0,-0.4446945337620578,-0.40480769230769237
7.0,1.0,0.06590436590436592,0.06346153846153847
8.0,1.0,0.07456230690010301,0.08496868475991641
9.0,1.0,0.0678423236514523,0.0859228362877997
0.0,2.0,-0.0018888888888888042,-0.07634146341463427
1.0,2.0,0.07801635991820044,0.09754601226993859
2.0,2.0,-0.08900966183574878,-0.03470105509964838
3.0,2.0,-0.0018888888888888042,-0.019168591224018545
4.0,2.0,-0.03882488479262668,-0.06209386281588459
5.0,2.0,0.08270600203458804,0.07870563674321494
6.0,2.0,-0.33387573964497025,-0.3790625
7.0,2.0,0.06559585492227982,0.07966631908237738
8.0,2.0,0.06559585492227982,0.08916408668730642
9.0,2.0,0.054821802935010495,0.07289915966386545
0.0,3.0,-0.02241183162684875,-0.09887076537013799
1.0,3.0,0.08108384458077703,0.09804325437693096
2.0,3.0,-0.0660735468564651,-0.08795031055900618
3.0,3.0,-0.004134078212290544,-0.043861740166865386
4.0,3.0,-0.02241183162684875,-0.050119904076738685
5.0,3.0,0.06870466321243515,0.07420718816067647
6.0,3.0,-0.402028081123245,-0.2729651162790699
7.0,3.0,0.06773858921161817,0.08865764828303845
8.0,3.0,0.07920081967213108,0.08865764828303845
9.0,3.0,0.070630816959669,0.08389121338912128
0.0,4.0,-0.09342265529841669,-0.07475609756097563
1.0,4.0,0.08022540983606549,0.08578838174273859
2.0,4.0,-0.07896634615384626,-0.06437198067632852
3.0,4.0,-0.015497737556561137,-0.00605022831050225
4.0,4.0,-0.040208574739281654,-0.078702570379437
5.0,4.0,0.07453608247422672,0.08768115942028985
6.0,4.0,-0.22804377564979492,-0.34549618320610676
7.0,4.0,0.0735810113519091,0.08197916666666666
8.0,4.0,0.07928205128205121,0.0933127572016461
9.0,4.0,0.060983263598326266,0.07717277486910994
0.0,5.0,-0.025427594070695538,-0.09762202753441797
1.0,5.0,0.07479423868312755,0.08930425752855656
2.0,5.0,-0.037254901960784306,-0.042806183115338924
3.0,5.0,0.0007777777777778155,0.012387387387387398
4.0,5.0,-0.031307339449541276,-0.11153358681875787
5.0,5.0,0.06029258098223613,0.08455114822546969
6.0,5.0,-0.3986003110419906,-0.30118694362017795
7.0,5.0,0.07479423868312755,0.07974816369359912
8.0,5.0,0.07479423868312755,0.07974816369359912
9.0,5.0,0.06420395421436002,0.07878151260504197
0.0,6.0,-0.030698739977090547,-0.06319612590799034
1.0,6.0,0.07618069815195065,0.0937048503611971
2.0,6.0,-0.0561032863849766,-0.04423305588585019
3.0,6.0,-0.01672316384180795,-0.015260115606936405
4.0,6.0,-0.006487695749440746,-0.06448484848484852
5.0,6.0,0.06659751037344391,0.08234064785788922
6.0,6.0,-0.38006134969325156,-0.385173501577287
7.0,6.0,0.06368366285119659,0.0871101871101871
8.0,6.0,0.07901740020470822,0.08520833333333332
9.0,6.0,0.06853002070393367,0.06871686108165427
0.0,7.0,-0.03390804597701146,-0.05980629539951574
1.0,7.0,0.07648870636550309,0.09659442724458206
2.0,7.0,-0.038683602771362555,-0.06237864077669904
3.0,7.0,-0.0005561735261400945,-0.010854503464203191
4.0,7.0,-0.017533936651583662,-0.05852478839177751
5.0,7.0,0.06593977154724819,0.07070063694267516
6.0,7.0,-0.40987460815047017,-0.37858267716535426
7.0,7.0,0.07268041237113403,0.08046218487394959
8.0,7.0,0.07076446280991737,0.09378881987577642
9.0,7.0,0.06593977154724819,0.07560718057022175
0.0,8.0,-0.02009080590238371,-0.057434052757793834
1.0,8.0,0.07731006160164264,0.08611398963730565
2.0,8.0,-0.059787735849056695,-0.07811735941320302
3.0,8.0,-0.00864197530864202,0.012430011198208284
4.0,8.0,-0.01662895927601815,-0.017185697808535207
5.0,8.0,0.0667705088265835,0.08800413650465352
6.0,8.0,-0.402028081123245,-0.4363192182410424
7.0,8.0,0.060919540229884966,0.0677589852008456
8.0,8.0,0.07920081967213108,0.08326403326403321
9.0,8.0,0.07541152263374477,0.07460650577124862
0.0,9.0,-0.04708624708624708,-0.05089392133492261
1.0,9.0,0.07761806981519508,0.09009287925696588
2.0,9.0,-0.06952380952380953,-0.07132442284325649
3.0,9.0,0.00619469026548678,0.0037288135593219994
4.0,9.0,-0.029095074455899175,-0.0019318181818182214
5.0,9.0,0.06901554404145077,0.07189473684210518
6.0,9.0,-0.35097744360902244,-0.45016447368421064
7.0,9.0,0.06708203530633436,0.07384453781512597
8.0,9.0,0.07856410256410257,0.08060479666319074
9.0,9.0,0.07094105480868666,0.07384453781512597


==> pics/RAR_scatter/fashion_lenet_rate40_regression.txt <==
dataset,model,rate,a,b,r2
fashion,lenet,40,1.0052541178572256,-0.0015605939785989804,0.9352135255047573


==> pics/RAR_scatter/fashion_lenet_rate4_regression.txt <==
dataset,model,rate,a,b,r2
fashion,lenet,4,0.7779295321233667,0.0004158240766538642,0.8957454807655736


==> pics/RAR_scatter/fashion_lenet_rate50.txt <==
class,model,before,after
0.0,0.0,-0.00022321428571426112,-0.06388542963885417
1.0,0.0,0.08082051282051281,0.12018537590113289
2.0,0.0,-0.061848341232227516,-0.11819371727748683
3.0,0.0,-0.01494903737259342,-0.0038777908343125378
4.0,0.0,-0.03726851851851853,-0.13452855245683923
5.0,0.0,0.0654848800834202,0.07742980561555085
6.0,0.0,-0.40690737833594975,-0.3143076923076922
7.0,0.0,0.07512899896800823,0.10073684210526317
8.0,0.0,0.0817622950819672,0.11195426195426197
9.0,0.0,0.0654848800834202,0.06429353778751379
0.0,1.0,-0.0246294184720638,-0.04384896467722294
1.0,1.0,0.08024564994882295,0.11099585062240662
2.0,1.0,-0.018820861678004477,-0.04257907542579079
3.0,1.0,-0.0029017857142856424,-0.02634730538922158
4.0,1.0,-0.031687715269804774,-0.07124999999999992
5.0,1.0,0.0678423236514523,0.09408033826638475
6.0,1.0,-0.4446945337620578,-0.5249110320284696
7.0,1.0,0.06590436590436592,0.06543075245365328
8.0,1.0,0.07456230690010301,0.09408033826638475
9.0,1.0,0.0678423236514523,0.10449320794148378
0.0,2.0,-0.0018888888888888042,-0.020212765957446813
1.0,2.0,0.07801635991820044,0.09906054279749477
2.0,2.0,-0.08900966183574878,-0.03987951807228918
3.0,2.0,-0.0018888888888888042,-0.0024390243902438916
4.0,2.0,-0.03882488479262668,-0.11655886157826643
5.0,2.0,0.08270600203458804,0.08569915254237286
6.0,2.0,-0.33387573964497025,-0.48554216867469885
7.0,2.0,0.06559585492227982,0.07689839572192521
8.0,2.0,0.06559585492227982,0.0876321353065539
9.0,2.0,0.054821802935010495,0.09811912225705328
0.0,3.0,-0.02241183162684875,-0.0655
1.0,3.0,0.08108384458077703,0.11022964509394563
2.0,3.0,-0.0660735468564651,-0.07490542244640606
3.0,3.0,-0.004134078212290544,-0.02206235011990418
4.0,3.0,-0.02241183162684875,-0.15189189189189198
5.0,3.0,0.06870466321243515,0.08834224598930482
6.0,3.0,-0.402028081123245,-0.34447949526813887
7.0,3.0,0.06773858921161817,0.09703389830508465
8.0,3.0,0.07920081967213108,0.09989440337909178
9.0,3.0,0.070630816959669,0.09222577209797647
0.0,4.0,-0.09342265529841669,-0.07428214731585517
1.0,4.0,0.08022540983606549,0.11471193415637854
2.0,4.0,-0.07896634615384626,-0.07832080200501253
3.0,4.0,-0.015497737556561137,-0.009976525821596319
4.0,4.0,-0.040208574739281654,-0.12044270833333337
5.0,4.0,0.07453608247422672,0.09134107708553317
6.0,4.0,-0.22804377564979492,-0.3572555205047319
7.0,4.0,0.0735810113519091,0.09516298633017867
8.0,4.0,0.07928205128205121,0.08845338983050838
9.0,4.0,0.060983263598326266,0.0826226012793176
0.0,5.0,-0.025427594070695538,-0.07465495608531994
1.0,5.0,0.07479423868312755,0.11791967044284236
2.0,5.0,-0.037254901960784306,-0.045787545787545895
3.0,5.0,0.0007777777777778155,-0.03944174757281564
4.0,5.0,-0.031307339449541276,-0.12401574803149609
5.0,5.0,0.06029258098223613,0.08395721925133691
6.0,5.0,-0.3986003110419906,-0.42039800995024884
7.0,5.0,0.07479423868312755,0.11243523316062169
8.0,5.0,0.07479423868312755,0.09556494192185841
9.0,5.0,0.06420395421436002,0.090764331210191
0.0,6.0,-0.030698739977090547,-0.03489771359807464
1.0,6.0,0.07618069815195065,0.10788381742738587
2.0,6.0,-0.0561032863849766,-0.05134474327628367
3.0,6.0,-0.01672316384180795,-0.009389671361502356
4.0,6.0,-0.006487695749440746,-0.08723135271807832
5.0,6.0,0.06659751037344391,0.07725321888412023
6.0,6.0,-0.38006134969325156,-0.4982578397212544
7.0,6.0,0.06368366285119659,0.07725321888412023
8.0,6.0,0.07901740020470822,0.09758656873032526
9.0,6.0,0.06853002070393367,0.09758656873032526
0.0,7.0,-0.03390804597701146,-0.06762141967621407
1.0,7.0,0.07648870636550309,0.11160621761658034
2.0,7.0,-0.038683602771362555,-0.06496894409937876
3.0,7.0,-0.0005561735261400945,-0.020595238095238076
4.0,7.0,-0.017533936651583662,-0.059703337453646345
5.0,7.0,0.06593977154724819,0.06510359869138505
6.0,7.0,-0.40987460815047017,-0.47302405498281785
7.0,7.0,0.07268041237113403,0.10041972717733474
8.0,7.0,0.07076446280991737,0.10511482254697288
9.0,7.0,0.06593977154724819,0.08894792773645059
0.0,8.0,-0.02009080590238371,-0.059605911330049256
1.0,8.0,0.07731006160164264,0.10374999999999991
2.0,8.0,-0.059787735849056695,-0.05183374083129597
3.0,8.0,-0.00864197530864202,-0.018224852071006013
4.0,8.0,-0.01662895927601815,-0.1291338582677166
5.0,8.0,0.0667705088265835,0.07781350482315112
6.0,8.0,-0.402028081123245,-0.370063694267516
7.0,8.0,0.060919540229884966,0.09621848739495789
8.0,8.0,0.07920081967213108,0.09336143308746038
9.0,8.0,0.07541152263374477,0.08952380952380942
0.0,9.0,-0.04708624708624708,-0.06608695652173902
1.0,9.0,0.07761806981519508,0.11342975206611572
2.0,9.0,-0.06952380952380953,-0.03898305084745764
3.0,9.0,0.00619469026548678,0.015825688073394534
4.0,9.0,-0.029095074455899175,-0.06741293532338298
5.0,9.0,0.06901554404145077,0.09947534102833158
6.0,9.0,-0.35097744360902244,-0.5863216266173751
7.0,9.0,0.06708203530633436,0.05899122807017551
8.0,9.0,0.07856410256410257,0.08507462686567163
9.0,9.0,0.07094105480868666,0.10882658359293874


==> pics/RAR_scatter/fashion_lenet_rate50_regression.txt <==
dataset,model,rate,a,b,r2
fashion,lenet,50,1.1714158429946913,-0.004301628412333822,0.9213460089309317


==> pics/RAR_scatter/linear_reg_coef.txt <==
dataset, model, rate, a, b, r2
cifar10,resnet20,4,1.029098484837703,-0.0001935099883150944,0.9818637978789162
cifar10,resnet20,5,1.0436377970839803,-0.00028729380399525675,0.9744801867990487
cifar10,resnet20,10,1.25564343907364,-0.0013520021459255266,0.9641441734760033
cifar10,resnet20,20,1.6116695608040652,-0.004270881286225488,0.9343962462195368
cifar10,resnet20,50,3.082786546630424,-0.026364497483038894,0.8196268974681675
cifar10,resnet32,4,1.0094399933638931,-0.0001036001810964548,0.9803927576294716
cifar10,resnet32,5,1.032040833169241,-0.0001890923661306788,0.9789239049418376
cifar10,resnet32,10,1.1774981987522952,-0.0008109751681698594,0.9687427418716469
cifar10,resnet32,20,1.5326676703646904,-0.002862194981656377,0.9609820198630811
cifar10,resnet32,50,2.29628503856835,-0.01281105989399391,0.836232786511495
cifar10,resnet44,4,0.9797525591854209,5.273616834050067e-06,0.9825552590519087
cifar10,resnet44,5,0.9933871164182515,-6.18823080401551e-05,0.9772659492274374
cifar10,resnet44,10,1.1181133352238615,-0.0006427656618722688,0.9660850736856499
cifar10,resnet44,20,1.3405711065719967,-0.0019860752626042,0.9587848528701014
cifar10,resnet44,50,1.9128125686547912,-0.00870794374690144,0.882515174395673
cifar10,resnet56,4,0.9537294426130588,4.6505507652581934e-05,0.9750303013133531
cifar10,resnet56,5,1.0231850541753318,-0.00018076191262674304,0.981717225396851
cifar10,resnet56,10,1.0918230296478137,-0.0004794824146187905,0.9784419243906914
cifar10,resnet56,20,1.303669006311298,-0.0016605830350782192,0.966971858330405
cifar10,resnet56,50,1.9173344368239411,-0.007642840735639197,0.9135118231960304
cifar10,resnet110,4,0.9498299822428597,8.19195002106296e-05,0.9782753651511448
cifar10,resnet110,5,0.9676013598431573,1.037296453865015e-05,0.9771678671189095
cifar10,resnet110,10,1.0645128160596435,-0.00039425665340742273,0.9718452940209342
cifar10,resnet110,20,1.263285724773201,-0.0014255497616097648,0.9674060975993424
cifar10,resnet110,50,1.8726514606139852,-0.0071798806420352995,0.9223845029786932
qmnist,lenet,4,0.4231457921596899,-3.541710155184913e-05,0.2535360388354555
qmnist,lenet,10,0.4716088597746858,-9.694123838288193e-05,0.2670856949240501
qmnist,lenet,20,0.5662606162402078,-0.000106167563759202,0.297688504437835
qmnist,lenet,30,0.7412751428765532,-0.00013768176881712055,0.3911056969258899
qmnist,lenet,40,0.8135394053076311,-0.00019062650836995217,0.29937877948417
qmnist,lenet,50,1.2183471403291708,-0.00024802989377857457,0.30155505620440615
fashion,lenet,4,0.7779295321233667,0.0004158240766538642,0.8957454807655736
fashion,lenet,10,0.7338695908334156,0.0004944786140979544,0.8795843024887295
fashion,lenet,20,0.8394015798989352,-0.00012150832322989878,0.9024907391363747
fashion,lenet,30,0.8470347697364033,-0.00028984291368099914,0.9020931989206141
fashion,lenet,40,1.0052541178572256,-0.0015605939785989804,0.9352135255047573
fashion,lenet,50,1.1714158429946913,-0.004301628412333822,0.9213460089309317
cifar100,resnet,2,1.0335074478911923,-0.0029515730045377095,0.9452922502628736
cifar100,resnet,4,1.0447526408400605,-0.006623548040233629,0.8614034767057787
cifar100,resnet,5,1.0765857037966384,-0.008100378039444397,0.8608170450133708
cifar100,resnet,10,1.2873083141677395,-0.020240315083270302,0.7919416028559016
cifar100,resnet,20,1.7513032534095985,-0.05296158323766824,0.6909315627034978
cifar100,resnet,50,5.041715449255355,-0.5478394506359064,0.20903702427608295


==> pics/RAR_scatter/qmnist_MP_lenet_rate10.txt <==
class,model,before,after
0.0,0.0,0.00494743351886215,0.007517711480751893
1.0,0.0,0.01010101010101011,0.004378574147491341
2.0,0.0,-0.00360191057865478,0.0027772228554864232
3.0,0.0,0.002100210021002102,-0.00039523911966745523
4.0,0.0,0.00392931350161495,0.0034074688506301985
5.0,0.0,0.0021742084522354,0.003813585245979581
6.0,0.0,-0.005714767718943061,-0.0041574317388951825
7.0,0.0,-0.0016900522737098105,-0.005117940712107469
8.0,0.0,-0.007529089664613279,-0.010140354627075064
9.0,0.0,-0.005916448929332963,-0.002409341695333304
0.0,1.0,0.00510410893177701,0.004188250170980603
1.0,1.0,0.004448142797705069,0.0079930278995521
2.0,1.0,-0.00037078584603592583,-0.014035426442922433
3.0,1.0,-0.004683605774440462,0.0004240274184348343
4.0,1.0,-0.0031346564880455063,0.004205083009819105
5.0,1.0,-0.00025629793089412985,0.004507913706300511
6.0,1.0,0.002798527197842379,-0.0033994330684961644
7.0,1.0,-0.006338926751406557,0.00555903764159079
8.0,1.0,0.008174432280226237,-0.0020995409865785164
9.0,1.0,-0.005705842392123062,-0.007615273413029815
0.0,2.0,0.004931800829533074,0.00648647533798755
1.0,2.0,0.007558919034489476,0.006159387222220904
2.0,2.0,-0.002594430205124602,0.0027772228554864232
3.0,2.0,0.00011012223568160668,0.006608998444058605
4.0,2.0,-0.007411465015372714,-0.0037964822077846405
5.0,2.0,0.0020539839580678786,-0.005250194304774212
6.0,2.0,-0.005764875002902459,6.22401605162445e-05
7.0,2.0,-0.004614966971314747,-0.006101025750929606
8.0,2.0,0.0007412128900451408,-0.00806517717346309
9.0,2.0,0.004107621898364643,-0.0004061476023520036
0.0,3.0,0.0074159008793492414,0.008001984988524348
1.0,3.0,0.004277080758834572,0.008707916571821319
2.0,3.0,-0.003199162765630837,-0.002536855085098545
3.0,3.0,-0.003497762872487782,-0.0018758714777252817
4.0,3.0,0.00021897798201078972,-0.010558853692709884
5.0,3.0,0.0003135750822001644,0.004084488484831949
6.0,3.0,-0.001093628432989154,-0.0026926241557787517
7.0,3.0,0.0006794397138803866,-0.0006268257779143835
8.0,3.0,-0.004015477599478187,0.0027690572930644843
9.0,3.0,-0.0015086533246056943,-0.005907320438244191
0.0,4.0,0.0039000433338148557,0.0028505329257209073
1.0,4.0,0.006668062342151305,0.010362232249549705
2.0,4.0,0.007203266944137453,0.004299657910429021
3.0,4.0,0.004114567169558213,-0.006894616587164795
4.0,4.0,-0.0012335280756343844,0.0069922573942297235
5.0,4.0,-0.01041501357987186,-0.002605254080354363
6.0,4.0,0.002678735400469852,-0.002645525005705189
7.0,4.0,-0.0036313849228674336,-0.0016383370878557666
8.0,4.0,-0.007563693440992589,-0.002402547198829522
9.0,4.0,-0.003909205422181127,-0.009922840187302138
0.0,5.0,0.005033422004659924,0.008752839051318514
1.0,5.0,0.006769859092312296,0.008143968658478407
2.0,5.0,0.0014259050656080761,-0.002896888176355199
3.0,5.0,-0.004794806510684454,0.0028092670785324118
4.0,5.0,0.0009269902022428066,0.003610320860910412
5.0,5.0,-0.001245665451534435,0.0006169148906755895
6.0,5.0,-0.0003865453506785651,-0.010286896515049245
7.0,5.0,0.001387777875271579,0.005899309380802665
8.0,5.0,-0.007463335840976521,-0.006826846020385234
9.0,5.0,-0.0028062735211190687,-0.0112238614222728
0.0,6.0,0.0069953158209693994,0.007797770647967537
1.0,6.0,0.006668062342151305,0.009396040240184478
2.0,6.0,-0.006513509064829424,-0.0037204904953953193
3.0,6.0,0.00211234470261991,0.0029365983599980994
4.0,6.0,0.0018554403942347803,-0.0014755056164939447
5.0,6.0,-0.00021310650337572054,0.003881067802399874
6.0,6.0,-0.002598521101637842,-0.007124174823968004
7.0,6.0,0.00227010736781645,-0.0047707937869318874
8.0,6.0,-0.0034112402754737804,-0.001594121386186735
9.0,6.0,-0.007917619082454011,-0.0061087168482040054
0.0,7.0,0.005891207254771531,0.005252055353817818
1.0,7.0,0.004535075831286096,0.00862674089376081
2.0,7.0,0.0011583715220501274,0.001595503453007801
3.0,7.0,0.003984971194122756,0.000403162474477181
4.0,7.0,0.0028150745299150553,0.005262554618065002
5.0,7.0,0.00106191743286556,-0.0031857277944895837
6.0,7.0,-0.002605443141243076,-0.0022492634469060903
7.0,7.0,0.00014643949830539616,0.002544103094558784
8.0,7.0,-0.005522870177019029,-0.004116112592142672
9.0,7.0,-0.01201966080874988,-0.0156290666010553
0.0,8.0,0.007124012184346917,0.0020391651806353495
1.0,8.0,0.0047378278901883415,0.006871676432430844
2.0,8.0,0.004294115208083471,0.000547214068889359
3.0,8.0,0.00019084560590481195,0.004317664776186338
4.0,8.0,0.003017479429406387,0.004117809898562515
5.0,8.0,-0.008918376961289493,-0.004545982265952719
6.0,8.0,-0.0034575598278362464,0.001825877806379207
7.0,8.0,0.0013300018495154401,-0.006381197033231397
8.0,8.0,-0.0032499026562664442,-0.0011330183475874076
9.0,8.0,-0.006819340438025679,-0.008719261276344597
0.0,9.0,0.00308864705712555,0.0065602096621512505
1.0,9.0,0.006744565493140098,0.007406984390991618
2.0,9.0,0.004431245212798428,0.0019658550448832844
3.0,9.0,0.003302997505246565,0.003736184839873431
4.0,9.0,0.0020745205989071923,-0.0027090835360573983
5.0,9.0,-0.0010211783510190044,-0.0008637986613392468
6.0,9.0,-0.0055138614283225425,-0.012611091823785621
7.0,9.0,-0.0005055456709015365,0.0038942031464152356
8.0,9.0,-0.005254001492845137,-0.002836146118713955
9.0,9.0,-0.00871946380334112,-0.00631003167160936
0.0,10.0,0.006805469107457156,0.005440112311996111
1.0,10.0,0.007227659254527041,0.004503330146909692
2.0,10.0,0.0020683316658290174,0.0008508702795323877
3.0,10.0,-0.003101683628269897,0.00261923005654126
4.0,10.0,0.0006413154412221965,0.007513080672128665
5.0,10.0,0.004236132936862036,-0.004243871790160932
6.0,10.0,-0.006969765075611503,-0.00842992957634931
7.0,10.0,7.308982110290507e-05,0.00474523164248781
8.0,10.0,0.0005652934694296009,0.0012474047023314002
9.0,10.0,-0.012122567264244084,-0.015436689420907384
0.0,11.0,0.007402758797227081,0.008638987768316573
1.0,11.0,0.0035105043308697047,0.011736139214892811
2.0,11.0,0.0007496310654640665,-0.004930056876825413
3.0,11.0,0.008526909741348364,-0.0002844881817197866
4.0,11.0,-0.0008294145931645258,0.004524170809084058
5.0,11.0,-0.0020765879002694223,0.00039380581562268045
6.0,11.0,-8.320321392480887e-05,-0.006217424842156403
7.0,11.0,-0.004212221661572253,-0.0010581893938557871
8.0,11.0,-0.009239207873245767,-0.01007747364292311
9.0,11.0,-0.004508683431154842,-0.00430724852290529
0.0,12.0,0.005017858950443246,0.0019191399608734965
1.0,12.0,0.007788960073274249,0.006897111436041279
2.0,12.0,-0.0014838460095842104,0.0034204573007812983
3.0,12.0,-0.0017829599540579756,0.005232621652690619
4.0,12.0,0.005032584702600088,-0.0001214285522850656
5.0,12.0,-0.0070435225874335055,-0.008178329990190672
6.0,12.0,-0.00043131494422809396,-0.00043131494422809396
7.0,12.0,0.0014167536136670432,0.006340139816290757
8.0,12.0,-0.002301565575912115,-0.003340834778437194
9.0,12.0,-0.007816181344315746,-0.013835496725442258
0.0,13.0,0.0006024245525141117,0.004322505073169124
1.0,13.0,0.008245883738205294,0.004277080758834572
2.0,13.0,-0.00965309058764894,-0.004178338440713716
3.0,13.0,0.005913369339360167,0.0035057669065208445
4.0,13.0,0.004741225603112438,0.00536413733377013
5.0,13.0,-0.002681879092404251,0.002579290994051134
6.0,13.0,-0.001744941400528611,-0.009532119428275346
7.0,13.0,0.0050176143595973225,0.0006794397138803866
8.0,13.0,-0.0004990239556407796,-0.005052961476978718
9.0,13.0,-0.01112390427118327,-0.0025101491587836435
0.0,14.0,0.007937767572436505,0.0016529334416053273
1.0,14.0,0.003769921340210835,0.0027787738337914634
2.0,14.0,-0.004681227876911664,-0.0008674153995982211
3.0,14.0,-0.005000994999004994,-0.00010198959706107743
4.0,14.0,0.0027994045325711015,0.0016697237818606174
5.0,14.0,0.0020729889584012295,-0.0014247246332443613
6.0,14.0,-0.0005437969509838501,-0.0016989039560553433
7.0,14.0,0.003121564971820287,0.004002650095449071
8.0,14.0,-0.0045184492803187135,-0.0025452722097499348
9.0,14.0,-0.005015861188301308,-0.004115455347439522
0.0,15.0,0.005760169008970432,0.006574220137265858
1.0,15.0,0.008245883738205294,0.009061946776439397
2.0,15.0,0.00014262562810133677,-0.0029693279248585633
3.0,15.0,0.005913369339360167,0.0027206686674333632
4.0,15.0,0.0037117776260601086,0.005554452009913848
5.0,15.0,0.002984701140025343,-0.009814294243720382
6.0,15.0,0.0003655344104639122,-0.0019930568287330848
7.0,15.0,-0.0028494511148417674,0.002878527101143782
8.0,15.0,-0.01502967158245394,-0.001767525887564637
9.0,15.0,-0.01012200346497371,-0.012328942391804397
0.0,16.0,0.00968222340482589,0.006588202291225774
1.0,16.0,0.005370584584258372,0.005370584584258372
2.0,16.0,0.005816695734475407,-5.954591538521898e-05
3.0,16.0,0.0037086182845089116,-0.0012949142094318153
4.0,16.0,0.004538124486152058,-0.0026665546853675334
5.0,16.0,-0.010815088367185392,-0.0017503927279384959
6.0,16.0,-0.0030017559829389347,0.004383416194965275
7.0,16.0,-0.003051017831818733,-0.001084649030698067
8.0,16.0,-0.004851840183563827,-0.003814146586257858
9.0,16.0,-0.009320401809227281,-0.006315306971439345
0.0,17.0,0.006384768943955832,0.00349418117762577
1.0,17.0,0.007838347002660277,0.00269909498837465
2.0,17.0,0.002675891284866438,-0.0010389195236953233
3.0,17.0,0.006507279668953113,-0.0012949142094318153
4.0,17.0,0.0022770417227145484,0.0014504048412151223
5.0,17.0,-0.004217856741501775,0.003915042046590758
6.0,17.0,-0.005312873930632249,-0.0051118051766258195
7.0,17.0,-0.005218474469109064,-0.004034202232379066
8.0,17.0,-0.0019405098444770124,0.001374321400272098
9.0,17.0,-0.010522115832207012,-0.0013068155751260423
0.0,18.0,0.004338743371364307,0.004289929823691303
1.0,18.0,0.005042109485551781,0.008987212358353635
2.0,18.0,0.0006855135952370371,-0.005105164504978071
3.0,18.0,0.0024927386742307966,0.0035329170827167354
4.0,18.0,-0.0018187253461561556,0.00018230126893231132
5.0,18.0,-0.0040913737110906045,-0.0010661348706018127
6.0,18.0,-0.006316999840252044,0.003043163198610509
7.0,18.0,0.005561224930690885,-0.0002490020219594451
8.0,18.0,-0.0008751670217498501,-0.004077667803556766
9.0,18.0,-0.006518558893639894,-0.010525360857186163
0.0,19.0,0.004830200202616744,0.002223489638868868
1.0,19.0,0.004784752925834343,0.003634495051412859
2.0,19.0,-0.0007359285984674815,0.005687580258774651
3.0,19.0,-0.003995030986265134,0.004535447469412757
4.0,19.0,0.007931463131432026,-0.0008488145055718151
5.0,19.0,-0.001447617596827804,-0.01014735182632353
6.0,19.0,-0.0016440158056848782,-0.000127679256179594
7.0,19.0,-0.00668256761344573,-0.0022189547273348876
8.0,19.0,0.0037540609481126596,-0.0030380829056481746
9.0,19.0,-0.007015918506768395,-0.001493645084077237
0.0,20.0,0.003071131365167427,0.005628626412582728
1.0,20.0,0.008653750196028149,0.007509020953778207
2.0,20.0,-0.00043275381952287515,0.0020673404956121294
3.0,20.0,0.0023150373289755957,-0.0011763254721096213
4.0,20.0,-0.0020613766238902747,0.0077062192904882015
5.0,20.0,-0.004545982265952719,-0.0075755820898504205
6.0,20.0,0.0007702130247075828,-0.0019383963391438194
7.0,20.0,0.0024728319040963256,-0.002901045613927125
8.0,20.0,-0.0032096648790893917,0.002464356880638792
9.0,20.0,-0.008719261276344597,-0.013236186787262598
0.0,21.0,0.005861853385576322,0.00884312437786286
1.0,21.0,0.002112453051031639,0.007483013212292718
2.0,21.0,0.005142095350953308,0.004096399529957392
3.0,21.0,9.009090171994764e-06,-0.00308792263561509
4.0,21.0,-0.0023640574317082908,0.005757964345880212
5.0,21.0,0.0019526742842272196,0.0005962736977954213
6.0,21.0,0.001522017970829838,-0.013410435202191697
7.0,21.0,-0.002748637188152348,0.0011127412415924964
8.0,21.0,-0.007664030748298109,-0.000526541734562218
9.0,21.0,-0.004009912205577923,-0.012129049443492702
0.0,22.0,0.00515049422476612,0.007402758797227081
1.0,22.0,-0.0012666644709962678,0.0035105043308697047
2.0,22.0,0.005410223034643262,-0.002190867360781181
3.0,22.0,-0.010701231771995175,-0.0014882532153681135
4.0,22.0,0.003103344542027293,0.006381094786060006
5.0,22.0,0.0012440797479582833,-0.003210591777655427
6.0,22.0,-0.0012954684757385784,-0.0021949599125226276
7.0,22.0,0.004408389699447996,0.003659618483395527
8.0,22.0,-0.006291275735292627,-0.007162141223084882
9.0,22.0,0.00029217743481028887,-0.005511192309874747
0.0,23.0,0.0025821901011238257,0.008434933755011137
1.0,23.0,0.007125949907939703,0.007966590051699422
2.0,23.0,-0.004882241463122505,0.004670295633791063
3.0,23.0,-0.001202755840564333,0.0035193282629901253
4.0,23.0,-0.0004880333121297035,0.00844124032298135
5.0,23.0,-0.00039350307851624783,-0.005478599532427549
6.0,23.0,-0.004961909225120363,-0.010641986706914016
7.0,23.0,0.0009543938066954469,-0.008148141734056254
8.0,23.0,-0.001609244165323487,0.00010759205247832768
9.0,23.0,0.0017887082500052157,-0.010523736703474161
0.0,24.0,0.006297340779452932,0.0027847115010028304
1.0,24.0,0.0022726777533261847,0.00821925609792457
2.0,24.0,0.0015625941410152791,0.0011908592742570093
3.0,24.0,-0.0016060251427383928,0.004998995001005015
4.0,24.0,-0.003975259115476649,-0.002343156516313904
5.0,24.0,-0.005323499577460529,-0.001323868631288332
6.0,24.0,0.0009581803886793669,-0.005815190426980729
7.0,24.0,0.0015321478072926492,-0.0017908814776009508
8.0,24.0,0.002132978382737646,-0.0014075694343196354
9.0,24.0,-0.004618071954208813,-0.006016851267588752
0.0,25.0,0.0045415581418351905,0.005221365654695616
1.0,25.0,0.007913858504195426,0.007100998671322423
2.0,25.0,0.0018659753791436947,0.002642581268988362
3.0,25.0,0.004694572849853694,-0.0015808303519427925
4.0,25.0,0.002495648654784613,-0.0019809852633419843
5.0,25.0,-0.002758318421872323,-0.002302309437471037
6.0,25.0,-0.004008418184087018,-0.006569954490335494
7.0,25.0,-0.006022013665822135,0.0016195311278137592
8.0,25.0,-0.00378334267696778,-0.0010600613417727693
9.0,25.0,-0.006317936631703948,-0.004605006294970298
0.0,26.0,0.0026655223350966397,0.0063705838394431365
1.0,26.0,0.008245883738205294,0.007966590051699422
2.0,26.0,-0.0008369459934736908,0.004670295633791063
3.0,26.0,0.003911551688933578,0.0025178119673184775
4.0,26.0,0.0006234336949028958,0.0032908764806780476
5.0,26.0,-0.002681879092404251,-0.004344595655041544
6.0,26.0,0.0003655344104639122,0.0009726751353741006
7.0,26.0,0.004034231175292436,-0.0012602816072093354
8.0,26.0,-0.003612734161386521,-0.015470407823728534
9.0,26.0,-0.014129606689811844,-0.006513701188594653
0.0,27.0,0.008866483373797933,0.007212341392406579
1.0,27.0,0.007227659254527041,0.008524838818503822
2.0,27.0,0.0030469140209714303,0.0024732895691087584
3.0,27.0,-0.0011018876074640172,-0.006700023407068963
4.0,27.0,0.007840173825691367,0.009276288200747447
5.0,27.0,-0.005953410689329434,-0.0010211783510190044
6.0,27.0,-0.003807248403877807,-0.006568459666468534
7.0,27.0,7.308982110290507e-05,0.002442815551308183
8.0,27.0,-0.006692693115322761,-0.007328549977740117
9.0,27.0,-0.0111216782746435,-0.009720757274246856
0.0,28.0,0.008129007493380568,0.0032567097312800855
1.0,28.0,0.005878912314354513,0.002742375500255951
2.0,28.0,0.007305117815504024,0.0017629457992282068
3.0,28.0,-0.002792381574086232,0.005537977856108779
4.0,28.0,0.007105551870157984,-0.0008488145055718151
5.0,28.0,-0.00011200559393123534,-0.0056067433484627265
6.0,28.0,-0.008831009592700221,-0.0022415742260396628
7.0,28.0,-0.00057958514609437,-0.005173883785398163
8.0,28.0,-0.009539772376874034,0.0021598415838948977
9.0,28.0,-0.007817297272269217,-0.00249716905886713
0.0,29.0,0.0027490401078962327,0.008819670638484642
1.0,29.0,0.007584974857188192,0.012206332855967483
2.0,29.0,-0.001685954329387936,-0.009588130149552199
3.0,29.0,-0.0029870308152159125,-0.0010661986904429428
4.0,29.0,0.005859751408358278,0.0005695708723355741
5.0,29.0,-0.0004370393330861046,-0.0076054029917798065
6.0,29.0,-0.0006336363054376197,-0.0029420618311402423
7.0,29.0,0.0081054037206178,0.00018386022834975302
8.0,29.0,0.0006136681541140884,-0.0016228053920280565
9.0,29.0,-0.02005320198368512,-0.001081123669171679


==> pics/RAR_scatter/qmnist_MP_lenet_rate10_regression.txt <==
dataset,model,rate,a,b,r2
qmnist,lenet,10,0.5896357116418391,0.0,0.29859947306197376


==> pics/RAR_scatter/qmnist_MP_lenet_rate2.txt <==
class,model,before,after
0.0,0.0,0.00494743351886215,0.0031899998556561165
1.0,0.0,0.01010101010101011,0.005065834482838391
2.0,0.0,-0.00360191057865478,-0.00917434067014284
3.0,0.0,0.002100210021002102,0.002403968799426137
4.0,0.0,0.00392931350161495,0.0011468430331395007
5.0,0.0,0.0021742084522354,-0.000920240812204326
6.0,0.0,-0.005714767718943061,-0.004358673037927414
7.0,0.0,-0.0016900522737098105,0.003526989470141681
8.0,0.0,-0.007529089664613279,3.340360539012865e-05
9.0,0.0,-0.005916448929332963,-0.001609541608598347
0.0,1.0,0.00510410893177701,0.006268796585084955
1.0,1.0,0.004448142797705069,0.0016267523455575877
2.0,1.0,-0.00037078584603592583,-0.0022917886850088646
3.0,1.0,-0.004683605774440462,0.001414999394143893
4.0,1.0,-0.0031346564880455063,0.003189400716899291
5.0,1.0,-0.00025629793089412985,-0.003311409963983154
6.0,1.0,0.002798527197842379,-0.009686281705611696
7.0,1.0,-0.006338926751406557,0.002574224928462057
8.0,1.0,0.008174432280226237,0.002083294824951084
9.0,1.0,-0.005705842392123062,-0.002604555360609557
0.0,2.0,0.004931800829533074,0.0020762443047465367
1.0,2.0,0.007558919034489476,0.005728472875565269
2.0,2.0,-0.002594430205124602,0.000483518134277181
3.0,2.0,0.00011012223568160668,-0.004704669094281275
4.0,2.0,-0.007411465015372714,0.0010631413895824972
5.0,2.0,0.0020539839580678786,0.0013650245939776174
6.0,2.0,-0.005764875002902459,-0.004410514099232791
7.0,2.0,-0.004614966971314747,0.0024128597886548565
8.0,2.0,0.0007412128900451408,0.0030680618984181693
9.0,2.0,0.004107621898364643,-0.007719383041524178
0.0,3.0,0.0074159008793492414,0.005252055353817818
1.0,3.0,0.004277080758834572,0.006846287688299544
2.0,3.0,-0.003199162765630837,0.004532733668412521
3.0,3.0,-0.003497762872487782,0.001403565636951659
4.0,3.0,0.00021897798201078972,0.003204698825602307
5.0,3.0,0.0003135750822001644,-0.006583958267917414
6.0,3.0,-0.001093628432989154,-0.0022492634469060903
7.0,3.0,0.0006794397138803866,-0.006301874285687403
8.0,3.0,-0.004015477599478187,-0.004116112592142672
9.0,3.0,-0.0015086533246056943,-0.0036123308932349903
0.0,4.0,0.0039000433338148557,-0.004203558504843103
1.0,4.0,0.006668062342151305,0.007405273450958819
2.0,4.0,0.007203266944137453,0.0023383330947279
3.0,4.0,0.004114567169558213,0.005186803875664581
4.0,4.0,-0.0012335280756343844,0.003017479429406387
5.0,4.0,-0.01041501357987186,-0.006655633529694257
6.0,4.0,0.002678735400469852,-0.0034575598278362464
7.0,4.0,-0.0036313849228674336,0.0013300018495154401
8.0,4.0,-0.007563693440992589,0.0008945883929797985
9.0,4.0,-0.003909205422181127,-0.00781952237111933
0.0,5.0,0.005033422004659924,0.008866483373797933
1.0,5.0,0.006769859092312296,0.003668550917938557
2.0,5.0,0.0014259050656080761,-0.001845997754740634
3.0,5.0,-0.004794806510684454,0.002897704434147742
4.0,5.0,0.0009269902022428066,-0.0003870928994163365
5.0,5.0,-0.001245665451534435,-0.0014247246332443613
6.0,5.0,-0.0003865453506785651,-0.003807248403877807
7.0,5.0,0.001387777875271579,-0.0038564704532432614
8.0,5.0,-0.007463335840976521,-0.0025452722097499348
9.0,5.0,-0.0028062735211190687,-0.002113677368238466
0.0,6.0,0.0069953158209693994,0.0008245722531436916
1.0,6.0,0.006668062342151305,0.00565122591554307
2.0,6.0,-0.006513509064829424,0.003249549761177665
3.0,6.0,0.00211234470261991,0.002100210021002102
4.0,6.0,0.0018554403942347803,0.0008434652019173707
5.0,6.0,-0.00021310650337572054,-0.002355392489921609
6.0,6.0,-0.002598521101637842,-0.0014972269669555787
7.0,6.0,0.00227010736781645,0.0022403018511968297
8.0,6.0,-0.0034112402754737804,-0.00856615435670876
9.0,6.0,-0.007917619082454011,-0.003914266550540038
0.0,7.0,0.005891207254771531,0.003933359418439483
1.0,7.0,0.004535075831286096,0.0019692652373564925
2.0,7.0,0.0011583715220501274,-0.0006961881741878549
3.0,7.0,0.003984971194122756,0.0040862814838497005
4.0,7.0,0.0028150745299150553,0.0008611104831466804
5.0,7.0,0.00106191743286556,-0.004493354993144611
6.0,7.0,-0.002605443141243076,-0.0014514766510283772
7.0,7.0,0.00014643949830539616,0.002210556486982093
8.0,7.0,-0.005522870177019029,-0.0023144646790311633
9.0,7.0,-0.01201966080874988,-0.004919398471276123
0.0,8.0,0.007124012184346917,0.006689949809904751
1.0,8.0,0.0047378278901883415,0.0072533821137270044
2.0,8.0,0.004294115208083471,0.00297994745325372
3.0,8.0,0.00019084560590481195,-0.0021947711803425047
4.0,8.0,0.003017479429406387,0.003610320860910412
5.0,8.0,-0.008918376961289493,-0.002782689576676715
6.0,8.0,-0.0034575598278362464,-0.0018458465919366127
7.0,8.0,0.0013300018495154401,-0.0009836770958987955
8.0,8.0,-0.0032499026562664442,-0.0026756520643575247
9.0,8.0,-0.006819340438025679,-0.0112238614222728
0.0,9.0,0.00308864705712555,0.00648647533798755
1.0,9.0,0.006744565493140098,0.005268980684856122
2.0,9.0,0.004431245212798428,0.0027772228554864232
3.0,9.0,0.003302997505246565,0.003607182345318865
4.0,9.0,0.0020745205989071923,-0.0027673463422968544
5.0,9.0,-0.0010211783510190044,-0.0029842494170857635
6.0,9.0,-0.0055138614283225425,-0.011541857562865293
7.0,9.0,-0.0005055456709015365,0.0017636545596467032
8.0,9.0,-0.005254001492845137,-0.0028772335394330346
9.0,9.0,-0.00871946380334112,-0.001407744648842654
0.0,10.0,0.006805469107457156,0.005048953615186905
1.0,10.0,0.007227659254527041,0.0048627703683858745
2.0,10.0,0.0020683316658290174,0.0033508983367672262
3.0,10.0,-0.003101683628269897,0.003201643530349592
4.0,10.0,0.0006413154412221965,-0.004199029340946417
5.0,10.0,0.004236132936862036,-0.0011220954963517523
6.0,10.0,-0.006969765075611503,-0.0024508496145094817
7.0,10.0,7.308982110290507e-05,-0.0025718904908446478
8.0,10.0,0.0005652934694296009,-0.002242982667031436
9.0,10.0,-0.012122567264244084,-0.004814833985793662
0.0,11.0,0.007402758797227081,0.00648647533798755
1.0,11.0,0.0035105043308697047,0.00794020029695058
2.0,11.0,0.0007496310654640665,0.0017979482237916106
3.0,11.0,0.008526909741348364,0.0016059716128257048
4.0,11.0,-0.0008294145931645258,0.0013491971196545143
5.0,11.0,-0.0020765879002694223,-0.0007183045293973154
6.0,11.0,-8.320321392480887e-05,-0.007322185663453753
7.0,11.0,-0.004212221661572253,-0.0011856005568193708
8.0,11.0,-0.009239207873245767,-0.0049524109930451235
9.0,11.0,-0.004508683431154842,-0.0064157298812957935
0.0,12.0,0.005017858950443246,0.005135063734231582
1.0,12.0,0.007788960073274249,0.008653750196028149
2.0,12.0,-0.0014838460095842104,-0.0014127217079351094
3.0,12.0,-0.0017829599540579756,-0.00269153128905126
4.0,12.0,0.005032584702600088,0.003087945478153661
5.0,12.0,-0.0070435225874335055,-0.0034122077582829017
6.0,12.0,-0.00043131494422809396,-0.0023967813203072895
7.0,12.0,0.0014167536136670432,0.0064079558762419305
8.0,12.0,-0.002301565575912115,-0.0042479881448403275
9.0,12.0,-0.007816181344315746,-0.010723873488121496
0.0,13.0,0.0006024245525141117,0.0016529334416053273
1.0,13.0,0.008245883738205294,0.006337882170379836
2.0,13.0,-0.00965309058764894,-0.0008674153995982211
3.0,13.0,0.005913369339360167,0.005897398465356561
4.0,13.0,0.004741225603112438,0.004754948803775992
5.0,13.0,-0.002681879092404251,-0.00482123917530811
6.0,13.0,-0.001744941400528611,0.002517784939589585
7.0,13.0,0.0050176143595973225,-0.0028740803846567194
8.0,13.0,-0.0004990239556407796,-0.00047156175696357766
9.0,13.0,-0.01112390427118327,-0.013123456253844668
0.0,14.0,0.007937767572436505,0.003427089443947021
1.0,14.0,0.003769921340210835,0.005018427559364633
2.0,14.0,-0.004681227876911664,-0.0021774228226749746
3.0,14.0,-0.005000994999004994,0.0015827603940423752
4.0,14.0,0.0027994045325711015,0.0013834497505784968
5.0,14.0,0.0020729889584012295,-0.004995375489870262
6.0,14.0,-0.0005437969509838501,-0.0009022410741828299
7.0,14.0,0.003121564971820287,0.0026862573116627243
8.0,14.0,-0.0045184492803187135,-0.0028175839605849105
9.0,14.0,-0.005015861188301308,-0.004421627440778927
0.0,15.0,0.005760169008970432,0.001513627812756219
1.0,15.0,0.008245883738205294,0.005598096852112488
2.0,15.0,0.00014262562810133677,-0.0009075171757626028
3.0,15.0,0.005913369339360167,0.000818487191226493
4.0,15.0,0.0037117776260601086,0.003595426984517248
5.0,15.0,0.002984701140025343,0.0027637257255177235
6.0,15.0,0.0003655344104639122,-0.007173068956900032
7.0,15.0,-0.0028494511148417674,0.001995723505874845
8.0,15.0,-0.01502967158245394,-0.00374421802855212
9.0,15.0,-0.01012200346497371,-0.005209313687688048
0.0,16.0,0.00968222340482589,0.006384768943955832
1.0,16.0,0.005370584584258372,0.0069480304417037664
2.0,16.0,0.005816695734475407,-0.0022199870905479577
3.0,16.0,0.0037086182845089116,-0.0014967543641996026
4.0,16.0,0.004538124486152058,0.0012480098523627251
5.0,16.0,-0.010815088367185392,-0.001952140829650805
6.0,16.0,-0.0030017559829389347,-0.001093628432989154
7.0,16.0,-0.003051017831818733,-0.0022695173776143386
8.0,16.0,-0.004851840183563827,-0.0009030259669764815
9.0,16.0,-0.009320401809227281,-0.005514636661317378
0.0,17.0,0.006384768943955832,0.002260241202382305
1.0,17.0,0.007838347002660277,0.009618980124573073
2.0,17.0,0.002675891284866438,0.002675891284866438
3.0,17.0,0.006507279668953113,0.0045062711606649345
4.0,17.0,0.0022770417227145484,-0.004926181369748438
5.0,17.0,-0.004217856741501775,-0.003084998785576346
6.0,17.0,-0.005312873930632249,-0.002148439807399928
7.0,17.0,-0.005218474469109064,-0.0062014601662740846
8.0,17.0,-0.0019405098444770124,-0.005052961476978718
9.0,17.0,-0.010522115832207012,0.000494338343750204
0.0,18.0,0.004338743371364307,0.004440140518600174
1.0,18.0,0.005042109485551781,0.005143577644005637
2.0,18.0,0.0006855135952370371,-0.00019174404908654146
3.0,18.0,0.0024927386742307966,-0.002404026369320483
4.0,18.0,-0.0018187253461561556,0.002394437584753741
5.0,18.0,-0.0040913737110906045,-0.0005953418461935681
6.0,18.0,-0.006316999840252044,-0.004108972609308311
7.0,18.0,0.005561224930690885,0.0017343753989750685
8.0,18.0,-0.0008751670217498501,0.001298786106616495
9.0,18.0,-0.006518558893639894,-0.008419429576016846
0.0,19.0,0.004830200202616744,0.0024446848751642053
1.0,19.0,0.004784752925834343,0.004604959379016928
2.0,19.0,-0.0007359285984674815,0.003893223407025412
3.0,19.0,-0.003995030986265134,0.006727544466304229
4.0,19.0,0.007931463131432026,0.0024636084074243655
5.0,19.0,-0.001447617596827804,-0.003008894204158303
6.0,19.0,-0.0016440158056848782,-0.0019930568287330848
7.0,19.0,-0.00668256761344573,-0.005979085012605361
8.0,19.0,0.0037540609481126596,-0.0007287824181448419
9.0,19.0,-0.007015918506768395,-0.00932080719096719
0.0,20.0,0.003071131365167427,0.004424003052458974
1.0,20.0,0.008653750196028149,0.005268980684856122
2.0,20.0,-0.00043275381952287515,-0.0001606010395980148
3.0,20.0,0.0023150373289755957,0.006608998444058605
4.0,20.0,-0.0020613766238902747,0.0023783329851423
5.0,20.0,-0.004545982265952719,-0.0018512769732414833
6.0,20.0,0.0007702130247075828,-0.007322185663453753
7.0,20.0,0.0024728319040963256,-0.002168685595641395
8.0,20.0,-0.0032096648790893917,-0.0028772335394330346
9.0,20.0,-0.008719261276344597,-0.005414132834805143
0.0,21.0,0.005861853385576322,0.009569229816357428
1.0,21.0,0.002112453051031639,0.004503330146909692
2.0,21.0,0.005142095350953308,0.0018311355785329108
3.0,21.0,9.009090171994764e-06,0.0006159948316530641
4.0,21.0,-0.0023640574317082908,0.0013320188275142816
5.0,21.0,0.0019526742842272196,0.0036949583891886617
6.0,21.0,0.001522017970829838,-0.003150003748747377
7.0,21.0,-0.002748637188152348,-0.002143325283562522
8.0,21.0,-0.007664030748298109,-0.004984425617392691
9.0,21.0,-0.004009912205577923,-0.011426248237285854
0.0,22.0,0.00515049422476612,0.008854815682844111
1.0,22.0,-0.0012666644709962678,0.004683177435243388
2.0,22.0,0.005410223034643262,-0.0018165176150487183
3.0,22.0,-0.010701231771995175,0.0019097340385069886
4.0,22.0,0.003103344542027293,0.002682329649007667
5.0,22.0,0.0012440797479582833,-0.006081827231861917
6.0,22.0,-0.0012954684757385784,-0.003855417211521134
7.0,22.0,0.004408389699447996,0.00010069843807289128
8.0,22.0,-0.006291275735292627,-0.00880225117096257
9.0,22.0,0.00029217743481028887,0.0008989054033312464
0.0,23.0,0.0025821901011238257,0.0045415581418351905
1.0,23.0,0.007125949907939703,0.005245066292798551
2.0,23.0,-0.004882241463122505,0.0038227448623060884
3.0,23.0,-0.001202755840564333,0.0026951806650778636
4.0,23.0,-0.0004880333121297035,-0.0016171540063632864
5.0,23.0,-0.00039350307851624783,-0.006154147076508465
6.0,23.0,-0.004961909225120363,-0.009278214913271701
7.0,23.0,0.0009543938066954469,-0.0030754386075192465
8.0,23.0,-0.001609244165323487,0.0013998865494787341
9.0,23.0,0.0017887082500052157,0.0006868714685761193
0.0,24.0,0.006297340779452932,0.0037307901368780765
1.0,24.0,0.0022726777533261847,0.00532260989216113
2.0,24.0,0.0015625941410152791,0.0010573668437287049
3.0,24.0,-0.0016060251427383928,0.00188590287600191
4.0,24.0,-0.003975259115476649,0.002713902710450789
5.0,24.0,-0.005323499577460529,-0.009218341132911347
6.0,24.0,0.0009581803886793669,-0.0027060680965355142
7.0,24.0,0.0015321478072926492,0.0010269358683261528
8.0,24.0,0.002132978382737646,-0.0025157733019772607
9.0,24.0,-0.004618071954208813,-0.003120423052895208
0.0,25.0,0.0045415581418351905,0.0013495554708505978
1.0,25.0,0.007913858504195426,0.0033645624623348616
2.0,25.0,0.0018659753791436947,0.004699685774548074
3.0,25.0,0.004694572849853694,0.0005947591225553096
4.0,25.0,0.002495648654784613,0.0013663407256923829
5.0,25.0,-0.002758318421872323,0.0005364867587370773
6.0,25.0,-0.004008418184087018,-0.0020012667312327903
7.0,25.0,-0.006022013665822135,0.0036985604487769735
8.0,25.0,-0.00378334267696778,-0.0069935433849496985
9.0,25.0,-0.006317936631703948,-0.0074188437330057425
0.0,26.0,0.0026655223350966397,0.003916718202432535
1.0,26.0,0.008245883738205294,0.007431139589729954
2.0,26.0,-0.0008369459934736908,0.00520710985827265
3.0,26.0,0.003911551688933578,0.0001000100010001001
4.0,26.0,0.0006234336949028958,-0.0001851508979818974
5.0,26.0,-0.002681879092404251,-0.0012229922543824127
6.0,26.0,0.0003655344104639122,-0.00360599734294932
7.0,26.0,0.004034231175292436,-0.0036552293361631306
8.0,26.0,-0.003612734161386521,-0.00856615435670876
9.0,26.0,-0.014129606689811844,-0.0009109929823507601
0.0,27.0,0.008866483373797933,0.0029873147359762405
1.0,27.0,0.007227659254527041,0.008422957331604298
2.0,27.0,0.0030469140209714303,-0.0005646173640591894
3.0,27.0,-0.0011018876074640172,0.005202045611167838
4.0,27.0,0.007840173825691367,0.004030730747144954
5.0,27.0,-0.005953410689329434,-0.0033871247582647934
6.0,27.0,-0.003807248403877807,-0.0056143247214401875
7.0,27.0,7.308982110290507e-05,0.0023415484722546223
8.0,27.0,-0.006692693115322761,-0.009503168863841002
9.0,27.0,-0.0111216782746435,-0.005816026305727493
0.0,28.0,0.008129007493380568,0.0026834405747757153
1.0,28.0,0.005878912314354513,0.0018889967496443704
2.0,28.0,0.007305117815504024,-0.0038031624650254597
3.0,28.0,-0.002792381574086232,0.004897500454953622
4.0,28.0,0.007105551870157984,-0.002443909580693178
5.0,28.0,-0.00011200559393123534,-0.0036890676612868975
6.0,28.0,-0.008831009592700221,0.0014636127156783527
7.0,28.0,-0.00057958514609437,0.004002650095449071
8.0,28.0,-0.009539772376874034,0.0016021486958227797
9.0,28.0,-0.007817297272269217,-0.0071181223162412755
0.0,29.0,0.0027490401078962327,0.0067641319088414045
1.0,29.0,0.007584974857188192,0.012073483317744715
2.0,29.0,-0.001685954329387936,0.003150402673601967
3.0,29.0,-0.0029870308152159125,0.005945408155078096
4.0,29.0,0.005859751408358278,0.004713695794974054
5.0,29.0,-0.0004370393330861046,-0.005203828738798341
6.0,29.0,-0.0006336363054376197,-0.007124174823968004
7.0,29.0,0.0081054037206178,-0.0047707937869318874
8.0,29.0,0.0006136681541140884,-0.007834158127522991
9.0,29.0,-0.02005320198368512,-0.010124439204372962


==> pics/RAR_scatter/qmnist_MP_lenet_rate20.txt <==
class,model,before,after
0.0,0.0,0.00494743351886215,0.004884712505691945
1.0,0.0,0.01010101010101011,0.009730946913172053
2.0,0.0,-0.00360191057865478,0.00044027233989023457
3.0,0.0,0.002100210021002102,-0.00488020404474525
4.0,0.0,0.00392931350161495,0.01110041600740305
5.0,0.0,0.0021742084522354,-0.0005821410054666417
6.0,0.0,-0.005714767718943061,0.004670819447208706
7.0,0.0,-0.0016900522737098105,-0.005532710870474612
8.0,0.0,-0.007529089664613279,-0.005585382209245632
9.0,0.0,-0.005916448929332963,-0.014950636965083051
0.0,1.0,0.00510410893177701,0.007861736301064515
1.0,1.0,0.004448142797705069,0.007203970442816176
2.0,1.0,-0.00037078584603592583,-0.00845930921811849
3.0,1.0,-0.004683605774440462,0.002071551530724674
4.0,1.0,-0.0031346564880455063,0.00270471577512177
5.0,1.0,-0.00025629793089412985,-0.0032093242192109896
6.0,1.0,0.002798527197842379,-0.0029358236460769434
7.0,1.0,-0.006338926751406557,0.005283620460259829
8.0,1.0,0.008174432280226237,-0.009925161192321353
9.0,1.0,-0.005705842392123062,-0.0019707804034596226
0.0,2.0,0.004931800829533074,0.002001935756061612
1.0,2.0,0.007558919034489476,0.010698042352890793
2.0,2.0,-0.002594430205124602,-0.0023346939288531477
3.0,2.0,0.00011012223568160668,-0.004683605774440462
4.0,2.0,-0.007411465015372714,0.004089005421461469
5.0,2.0,0.0020539839580678786,-0.0036645150970387626
6.0,2.0,-0.005764875002902459,0.002798527197842379
7.0,2.0,-0.004614966971314747,0.0025330471168845377
8.0,2.0,0.0007412128900451408,0.0008914384453846505
9.0,2.0,0.004107621898364643,-0.013740542655621113
0.0,3.0,0.0074159008793492414,0.010366609868051848
1.0,3.0,0.004277080758834572,0.011825939123295754
2.0,3.0,-0.003199162765630837,-0.004170490730626304
3.0,3.0,-0.003497762872487782,-0.008595188422159696
4.0,3.0,0.00021897798201078972,0.006242630099217137
5.0,3.0,0.0003135750822001644,0.005408735045682359
6.0,3.0,-0.001093628432989154,-0.0034952852936871903
7.0,3.0,0.0006794397138803866,-0.004243167568604653
8.0,3.0,-0.004015477599478187,-0.006324318660333521
9.0,3.0,-0.0015086533246056943,-0.007612626666383832
0.0,4.0,0.0039000433338148557,-0.004555634049376513
1.0,4.0,0.006668062342151305,0.008864682894064311
2.0,4.0,0.007203266944137453,0.005288881859080146
3.0,4.0,0.004114567169558213,-0.0019609005870640773
4.0,4.0,-0.0012335280756343844,0.0016868447815423136
5.0,4.0,-0.01041501357987186,-0.0030831587970172893
6.0,4.0,0.002678735400469852,0.006648329419413967
7.0,4.0,-0.0036313849228674336,-0.0006742486393566852
8.0,4.0,-0.007563693440992589,-0.002592425914087027
9.0,4.0,-0.003909205422181127,-0.011032471033462981
0.0,5.0,0.005033422004659924,0.005394547468911419
1.0,5.0,0.006769859092312296,0.01292530234658047
2.0,5.0,0.0014259050656080761,0.0019311017505771013
3.0,5.0,-0.004794806510684454,0.002657343359906713
4.0,5.0,0.0009269902022428066,0.006446839663925225
5.0,5.0,-0.001245665451534435,-7.50796868494812e-05
6.0,5.0,-0.0003865453506785651,-0.0043522516997507735
7.0,5.0,0.001387777875271579,-0.005028161256507379
8.0,5.0,-0.007463335840976521,-0.005080859318433534
9.0,5.0,-0.0028062735211190687,-0.01646219036283798
0.0,6.0,0.0069953158209693994,0.0071587977856998105
1.0,6.0,0.006668062342151305,0.00814830505066212
2.0,6.0,-0.006513509064829424,-0.00033970756840157024
3.0,6.0,0.00211234470261991,0.004360935180553947
4.0,6.0,0.0018554403942347803,0.009239551943090837
5.0,6.0,-0.00021310650337572054,-0.0015166030275654758
6.0,6.0,-0.002598521101637842,-0.0004197389994286336
7.0,6.0,0.00227010736781645,-0.00039707819914375236
8.0,6.0,-0.0034112402754737804,-0.010591049994105248
9.0,6.0,-0.007917619082454011,-0.016761501929982547
0.0,7.0,0.005891207254771531,0.008796121578076528
1.0,7.0,0.004535075831286096,0.014263244729277721
2.0,7.0,0.0011583715220501274,-0.003637314530827381
3.0,7.0,0.003984971194122756,0.003981723106267166
4.0,7.0,0.0028150745299150553,0.004672191294551702
5.0,7.0,0.00106191743286556,-0.0033106034994163014
6.0,7.0,-0.002605443141243076,-0.004097729512519011
7.0,7.0,0.00014643949830539616,-0.004702312095308207
8.0,7.0,-0.005522870177019029,-0.005853053189052246
9.0,7.0,-0.01201966080874988,-0.012142092836892264
0.0,8.0,0.007124012184346917,0.004070051206538544
1.0,8.0,0.0047378278901883415,0.0071266711784989025
2.0,8.0,0.004294115208083471,0.00650289244382435
3.0,8.0,0.00019084560590481195,0.002339796200941517
4.0,8.0,0.003017479429406387,-0.002102704786687303
5.0,8.0,-0.008918376961289493,-0.00139237031960897
6.0,8.0,-0.0034575598278362464,0.000682918490673952
7.0,8.0,0.0013300018495154401,-0.011267801122679324
8.0,8.0,-0.0032499026562664442,-0.0043107000080737385
9.0,8.0,-0.006819340438025679,-0.0026928297933113635
0.0,9.0,0.00308864705712555,0.001252860352664566
1.0,9.0,0.006744565493140098,0.010243240645750978
2.0,9.0,0.004431245212798428,-0.002001895704773552
3.0,9.0,0.003302997505246565,0.005671343390046716
4.0,9.0,0.0020745205989071923,-0.00801954201502237
5.0,9.0,-0.0010211783510190044,0.002200062338891482
6.0,9.0,-0.0055138614283225425,-0.005411451431985073
7.0,9.0,-0.0005055456709015365,-0.0010798603091124682
8.0,9.0,-0.005254001492845137,-0.002997259023812478
9.0,9.0,-0.00871946380334112,-0.0013772546322066823
0.0,10.0,0.006805469107457156,0.005628626412582728
1.0,10.0,0.007227659254527041,0.006616630324058313
2.0,10.0,0.0020683316658290174,0.00010442699806930078
3.0,10.0,-0.003101683628269897,-0.0011763254721096213
4.0,10.0,0.0006413154412221965,-0.000545213416086951
5.0,10.0,0.004236132936862036,0.0015083942754597866
6.0,10.0,-0.006969765075611503,-0.0008811276911980056
7.0,10.0,7.308982110290507e-05,-0.0009304943206740236
8.0,10.0,0.0005652934694296009,0.002464356880638792
9.0,10.0,-0.012122567264244084,-0.013236186787262598
0.0,11.0,0.007402758797227081,0.007439071205503005
1.0,11.0,0.0035105043308697047,0.010505947248543656
2.0,11.0,0.0007496310654640665,0.00790957780116096
3.0,11.0,0.008526909741348364,-0.0013439574765814726
4.0,11.0,-0.0008294145931645258,-0.00082522517671937
5.0,11.0,-0.0020765879002694223,0.001958321269557537
6.0,11.0,-8.320321392480887e-05,-0.0012661949303380618
7.0,11.0,-0.004212221661572253,-3.758513527690921e-05
8.0,11.0,-0.009239207873245767,-0.0176724997364106
9.0,11.0,-0.004508683431154842,-0.00841586877230498
0.0,12.0,0.005017858950443246,0.0023716922770732622
1.0,12.0,0.007788960073274249,0.01047709913415799
2.0,12.0,-0.0014838460095842104,0.005019387719745792
3.0,12.0,-0.0017829599540579756,-0.0032627805649318173
4.0,12.0,0.005032584702600088,0.0023991373367505645
5.0,12.0,-0.0070435225874335055,-9.657381610533228e-05
6.0,12.0,-0.00043131494422809396,-0.004300066422410909
7.0,12.0,0.0014167536136670432,-0.003916347946249525
8.0,12.0,-0.002301565575912115,-0.0008402120304679824
9.0,12.0,-0.007816181344315746,-0.009322436954045063
0.0,13.0,0.0006024245525141117,0.0011512721971904836
1.0,13.0,0.008245883738205294,0.007458950740889047
2.0,13.0,-0.00965309058764894,-0.0021031536293164817
3.0,13.0,0.005913369339360167,0.004564742188504524
4.0,13.0,0.004741225603112438,0.005311516385854461
5.0,13.0,-0.002681879092404251,0.0020983780793197714
6.0,13.0,-0.001744941400528611,-0.000216902095816527
7.0,13.0,0.0050176143595973225,-0.006116087220172894
8.0,13.0,-0.0004990239556407796,0.002110056268167159
9.0,13.0,-0.01112390427118327,-0.014550860437877367
0.0,14.0,0.007937767572436505,0.011915119275481202
1.0,14.0,0.003769921340210835,0.008762280875906175
2.0,14.0,-0.004681227876911664,-0.00858283998527038
3.0,14.0,-0.005000994999004994,0.005977577051249611
4.0,14.0,0.0027994045325711015,0.003652426585564133
5.0,14.0,0.0020729889584012295,-0.01570143960207483
6.0,14.0,-0.0005437969509838501,0.0012485410378402354
7.0,14.0,0.003121564971820287,0.004161196604691136
8.0,14.0,-0.0045184492803187135,-0.006862134539855076
9.0,14.0,-0.005015861188301308,-0.007108978994168177
0.0,15.0,0.005760169008970432,0.007976794778825276
1.0,15.0,0.008245883738205294,0.012545003242469705
2.0,15.0,0.00014262562810133677,0.001455947743280987
3.0,15.0,0.005913369339360167,-0.0008544001608282663
4.0,15.0,0.0037117776260601086,-0.0033806486296483356
5.0,15.0,0.002984701140025343,-0.004120097425508169
6.0,15.0,0.0003655344104639122,-0.003846846751374956
7.0,15.0,-0.0028494511148417674,-0.0015603705386241483
8.0,15.0,-0.01502967158245394,0.0016781496575949963
9.0,15.0,-0.01012200346497371,-0.011938241109204965
0.0,16.0,0.00968222340482589,0.008693632893572011
1.0,16.0,0.005370584584258372,0.012369979604907173
2.0,16.0,0.005816695734475407,0.0011837003749566076
3.0,16.0,0.0037086182845089116,-0.00014384248543717202
4.0,16.0,0.004538124486152058,0.0025009761193714886
5.0,16.0,-0.010815088367185392,-0.004550820072446731
6.0,16.0,-0.0030017559829389347,0.002164038027512153
7.0,16.0,-0.003051017831818733,-0.005791708026126912
8.0,16.0,-0.004851840183563827,-0.011169404830374832
9.0,16.0,-0.009320401809227281,-0.00720801217368381
0.0,17.0,0.006384768943955832,0.010346193982319998
1.0,17.0,0.007838347002660277,0.0129874666311986
2.0,17.0,0.002675891284866438,-0.016921557826683434
3.0,17.0,0.006507279668953113,0.009524557213269334
4.0,17.0,0.0022770417227145484,0.003112443625391166
5.0,17.0,-0.004217856741501775,0.002894261666965197
6.0,17.0,-0.005312873930632249,-0.0025303893972800284
7.0,17.0,-0.005218474469109064,0.003714634139588153
8.0,17.0,-0.0019405098444770124,-0.00952256900413082
9.0,17.0,-0.010522115832207012,-0.014662487143007833
0.0,18.0,0.004338743371364307,0.006225763106297599
1.0,18.0,0.005042109485551781,0.0073567432791115505
2.0,18.0,0.0006855135952370371,-0.004170490730626304
3.0,18.0,0.0024927386742307966,0.006471754003035459
4.0,18.0,-0.0018187253461561556,4.401020127536144e-05
5.0,18.0,-0.0040913737110906045,-0.007102007132487877
6.0,18.0,-0.006316999840252044,0.0039176084395159275
7.0,18.0,0.005561224930690885,-0.00029566773736017254
8.0,18.0,-0.0008751670217498501,-0.00840749618934747
9.0,18.0,-0.006518558893639894,-0.005601710003093788
0.0,19.0,0.004830200202616744,0.0036971761545631153
1.0,19.0,0.004784752925834343,0.011813301177566073
2.0,19.0,-0.0007359285984674815,-0.006465073699001513
3.0,19.0,-0.003995030986265134,0.0030908492130873283
4.0,19.0,0.007931463131432026,0.008903835305460664
5.0,19.0,-0.001447617596827804,-0.0010550500772472076
6.0,19.0,-0.0016440158056848782,-0.0008598339070159871
7.0,19.0,-0.00668256761344573,-0.009525573634105083
8.0,19.0,0.0037540609481126596,-0.0016076623061149974
9.0,19.0,-0.007015918506768395,-0.009020534243784335
0.0,20.0,0.003071131365167427,0.004766945860670949
1.0,20.0,0.008653750196028149,0.011547833646442095
2.0,20.0,-0.00043275381952287515,0.002337936021920415
3.0,20.0,0.0023150373289755957,-0.0019609005870640773
4.0,20.0,-0.0020613766238902747,0.0016868447815423136
5.0,20.0,-0.004545982265952719,-0.0030831587970172893
6.0,20.0,0.0007702130247075828,-0.005007598605442313
7.0,20.0,0.0024728319040963256,-0.0006742486393566852
8.0,20.0,-0.0032096648790893917,0.0015764667675678434
9.0,20.0,-0.008719261276344597,-0.013044612496263708
0.0,21.0,0.005861853385576322,0.010879382203551322
1.0,21.0,0.002112453051031639,0.010550866480296048
2.0,21.0,0.005142095350953308,-0.0016979985962791895
3.0,21.0,9.009090171994764e-06,0.005977577051249611
4.0,21.0,-0.0023640574317082908,0.005719681841147202
5.0,21.0,0.0019526742842272196,-0.012287687369480804
6.0,21.0,0.001522017970829838,0.0012485410378402354
7.0,21.0,-0.002748637188152348,-0.004725185666146919
8.0,21.0,-0.007664030748298109,-0.00998848668715886
9.0,21.0,-0.004009912205577923,-0.008114947607142698
0.0,22.0,0.00515049422476612,0.008181501682720221
1.0,22.0,-0.0012666644709962678,0.009172013727602273
2.0,22.0,0.005410223034643262,-0.005228307483044649
3.0,22.0,-0.010701231771995175,0.0053807980310622274
4.0,22.0,0.003103344542027293,0.0019919890275155363
5.0,22.0,0.0012440797479582833,0.0017740507735516597
6.0,22.0,-0.0012954684757385784,-0.0036445410744357773
7.0,22.0,0.004408389699447996,0.004569060616309569
8.0,22.0,-0.006291275735292627,-0.01479907322305197
9.0,22.0,0.00029217743481028887,-0.00871844705530009
0.0,23.0,0.0025821901011238257,0.01003816160610591
1.0,23.0,0.007125949907939703,0.009097095376240132
2.0,23.0,-0.004882241463122505,0.009366925064599485
3.0,23.0,-0.001202755840564333,-0.0008452064718666996
4.0,23.0,-0.0004880333121297035,-0.00029804778699520437
5.0,23.0,-0.00039350307851624783,0.004867111451383554
6.0,23.0,-0.004961909225120363,-0.008138567815740804
7.0,23.0,0.0009543938066954469,-0.009442915440827567
8.0,23.0,-0.001609244165323487,-0.0035642142869066985
9.0,23.0,0.0017887082500052157,-0.01194130870942011
0.0,24.0,0.006297340779452932,0.009115190395378418
1.0,24.0,0.0022726777533261847,0.007280418906993428
2.0,24.0,0.0015625941410152791,-0.002377764712271609
3.0,24.0,-0.0016060251427383928,0.0022628823954585434
4.0,24.0,-0.003975259115476649,-0.001211573786580661
5.0,24.0,-0.005323499577460529,-0.01084856672071146
6.0,24.0,0.0009581803886793669,-0.0026858591877220437
7.0,24.0,0.0015321478072926492,-0.001458995817387346
8.0,24.0,0.002132978382737646,0.004907157628444144
9.0,24.0,-0.004618071954208813,-0.006806544933551143
0.0,25.0,0.0045415581418351905,0.003577973645169826
1.0,25.0,0.007913858504195426,0.01274043615115579
2.0,25.0,0.0018659753791436947,0.0013511828374523978
3.0,25.0,0.004694572849853694,0.0009858652328275212
4.0,25.0,0.002495648654784613,-0.0026131121747139338
5.0,25.0,-0.002758318421872323,-0.0047052786231694625
6.0,25.0,-0.004008418184087018,0.002181205414626755
7.0,25.0,-0.006022013665822135,0.0012859244751122366
8.0,25.0,-0.00378334267696778,-0.0017381254920751045
9.0,25.0,-0.006317936631703948,-0.015175778006090152
0.0,26.0,0.0026655223350966397,0.006620264686185404
1.0,26.0,0.008245883738205294,0.01147486910127774
2.0,26.0,-0.0008369459934736908,0.00413704462385029
3.0,26.0,0.003911551688933578,0.0008620490211167151
4.0,26.0,0.0006234336949028958,0.004570121580918212
5.0,26.0,-0.002681879092404251,0.0034218850299478267
6.0,26.0,0.0003655344104639122,-0.0010174351090830986
7.0,26.0,0.004034231175292436,-0.004803429405874557
8.0,26.0,-0.003612734161386521,-0.002824842845821023
9.0,26.0,-0.014129606689811844,-0.023318226986281235
0.0,27.0,0.008866483373797933,0.0063278558176517175
1.0,27.0,0.007227659254527041,0.012822529893014474
2.0,27.0,0.0030469140209714303,-0.010951500050337336
3.0,27.0,-0.0011018876074640172,0.0015510479619390072
4.0,27.0,0.007840173825691367,0.007377932657973413
5.0,27.0,-0.005953410689329434,-0.008138722264282788
6.0,27.0,-0.003807248403877807,-0.0044532711547325245
7.0,27.0,7.308982110290507e-05,-0.00019423669715496456
8.0,27.0,-0.006692693115322761,0.002110056268167159
9.0,27.0,-0.0111216782746435,-0.00851749835892558
0.0,28.0,0.008129007493380568,0.005292539093559471
1.0,28.0,0.005878912314354513,0.011034670175639257
2.0,28.0,0.007305117815504024,0.002812594382361771
3.0,28.0,-0.002792381574086232,-0.00045808152243800355
4.0,28.0,0.007105551870157984,0.002211891977676088
5.0,28.0,-0.00011200559393123534,0.0032358336730533388
6.0,28.0,-0.008831009592700221,-0.005512363419461524
7.0,28.0,-0.00057958514609437,-0.009077012481681803
8.0,28.0,-0.009539772376874034,-0.0020567215125737223
9.0,28.0,-0.007817297272269217,-0.00851749835892558
0.0,29.0,0.0027490401078962327,0.009411491314703998
1.0,29.0,0.007584974857188192,0.011298959320521705
2.0,29.0,-0.001685954329387936,0.0018962141918154856
3.0,29.0,-0.0029870308152159125,0.003587548669466335
4.0,29.0,0.005859751408358278,0.002179118397109714
5.0,29.0,-0.0004370393330861046,-0.011820766398532398
6.0,29.0,-0.0006336363054376197,-0.006673962377564145
7.0,29.0,0.0081054037206178,0.0008497332913477788
8.0,29.0,0.0006136681541140884,-0.002115181794572702
9.0,29.0,-0.02005320198368512,-0.01153949549620723


==> pics/RAR_scatter/qmnist_MP_lenet_rate20_regression.txt <==
dataset,model,rate,a,b,r2
qmnist,lenet,20,0.7738091869417326,0.0,0.3393273720504


==> pics/RAR_scatter/qmnist_MP_lenet_rate2_regression.txt <==
dataset,model,rate,a,b,r2
qmnist,lenet,2,0.4886745323532976,0.0,0.312933767599469


==> pics/RAR_scatter/qmnist_MP_lenet_rate4.txt <==
class,model,before,after
0.0,0.0,0.00494743351886215,0.007008864151721267
1.0,0.0,0.01010101010101011,0.00565122591554307
2.0,0.0,-0.00360191057865478,0.0012919896640826807
3.0,0.0,0.002100210021002102,-0.0009000900090009009
4.0,0.0,0.00392931350161495,-0.0001851508979818974
5.0,0.0,0.0021742084522354,-9.05920188431043e-05
6.0,0.0,-0.005714767718943061,-0.0014972269669555787
7.0,0.0,-0.0016900522737098105,-0.011515937585976523
8.0,0.0,-0.007529089664613279,0.0038786219484371162
9.0,0.0,-0.005916448929332963,-0.003914266550540038
0.0,1.0,0.00510410893177701,0.004103097549699505
1.0,1.0,0.004448142797705069,0.009544787077826744
2.0,1.0,-0.00037078584603592583,-0.007292529038408515
3.0,1.0,-0.004683605774440462,-0.0006889038418405178
4.0,1.0,-0.0031346564880455063,0.003087945478153661
5.0,1.0,-0.00025629793089412985,-1.0884235273674798e-05
6.0,1.0,0.002798527197842379,-0.010842099573680394
7.0,1.0,-0.006338926751406557,0.0014890509110599246
8.0,1.0,0.008174432280226237,0.005096921246918208
9.0,1.0,-0.005705842392123062,-0.005712342958679362
0.0,2.0,0.004931800829533074,0.005688263401799744
1.0,2.0,0.007558919034489476,0.008776354282255665
2.0,2.0,-0.002594430205124602,-2.1113923694254e-05
3.0,2.0,0.00011012223568160668,0.004781200403910095
4.0,2.0,-0.007411465015372714,-0.0014963173499465815
5.0,2.0,0.0020539839580678786,-0.007056458453116106
6.0,2.0,-0.005764875002902459,-0.0038596752077099694
7.0,2.0,-0.004614966971314747,-0.0020179452285466427
8.0,2.0,0.0007412128900451408,-0.0036521018279979576
9.0,2.0,0.004107621898364643,-0.0032209859074243106
0.0,3.0,0.0074159008793492414,0.00606528383423351
1.0,3.0,0.004277080758834572,0.007660805870270079
2.0,3.0,-0.003199162765630837,-0.0034734388926385474
3.0,3.0,-0.003497762872487782,0.0032148932357084345
4.0,3.0,0.00021897798201078972,0.004016271036200452
5.0,3.0,0.0003135750822001644,0.0021553141212752765
6.0,3.0,-0.001093628432989154,-0.003553219441436686
7.0,3.0,0.0006794397138803866,-0.00057958514609437
8.0,3.0,-0.004015477599478187,-0.004348681037130251
9.0,3.0,-0.0015086533246056943,-0.011826116273189425
0.0,4.0,0.0039000433338148557,0.00308864705712555
1.0,4.0,0.006668062342151305,0.009414975481185629
2.0,4.0,0.007203266944137453,0.004431245212798428
3.0,4.0,0.004114567169558213,0.004303299596478118
4.0,4.0,-0.0012335280756343844,0.0061898163713873695
5.0,4.0,-0.01041501357987186,-0.011214839796416744
6.0,4.0,0.002678735400469852,-0.0012954684757385784
7.0,4.0,-0.0036313849228674336,-0.004436693967181163
8.0,4.0,-0.007563693440992589,-0.010440372705082586
9.0,4.0,-0.003909205422181127,-0.002711702977906922
0.0,5.0,0.005033422004659924,0.008650883033625852
1.0,5.0,0.006769859092312296,0.000918101924452056
2.0,5.0,0.0014259050656080761,0.0018992013012349897
3.0,5.0,-0.004794806510684454,-0.00029420771064366983
4.0,5.0,0.0009269902022428066,-0.0016373148037218135
5.0,5.0,-0.001245665451534435,0.0027819550916849517
6.0,5.0,-0.0003865453506785651,-0.0051118051766258195
7.0,5.0,0.001387777875271579,-0.001084649030698067
8.0,5.0,-0.007463335840976521,-0.006927227378175764
9.0,5.0,-0.0028062735211190687,0.0006965809833993238
0.0,6.0,0.0069953158209693994,0.005978148835291652
1.0,6.0,0.006668062342151305,0.004761269078449685
2.0,6.0,-0.006513509064829424,-0.00360191057865478
3.0,6.0,0.00211234470261991,0.0001000100010001001
4.0,6.0,0.0018554403942347803,0.0008434652019173707
5.0,6.0,-0.00021310650337572054,-0.002355392489921609
6.0,6.0,-0.002598521101637842,0.0006115434090381625
7.0,6.0,0.00227010736781645,0.00322289038242349
8.0,6.0,-0.0034112402754737804,-0.005454960280422318
9.0,6.0,-0.007917619082454011,-0.0049153577399365005
0.0,7.0,0.005891207254771531,0.0036125931741979632
1.0,7.0,0.004535075831286096,0.0008981392636326517
2.0,7.0,0.0011583715220501274,-0.0019467908479694686
3.0,7.0,0.003984971194122756,0.00479602640663949
4.0,7.0,0.0028150745299150553,0.0025968801653021
5.0,7.0,0.00106191743286556,-0.003789674642235964
6.0,7.0,-0.002605443141243076,0.0003084196455092537
7.0,7.0,0.00014643949830539616,0.0009543938066954469
8.0,7.0,-0.005522870177019029,-0.004719495741132522
9.0,7.0,-0.01201966080874988,-0.0032152313516431554
0.0,8.0,0.007124012184346917,0.0031899998556561165
1.0,8.0,0.0047378278901883415,0.004175607880107814
2.0,8.0,0.004294115208083471,0.0035536569299442814
3.0,8.0,0.00019084560590481195,0.001403565636951659
4.0,8.0,0.003017479429406387,0.003204698825602307
5.0,8.0,-0.008918376961289493,-0.0031857277944895837
6.0,8.0,-0.0034575598278362464,-0.00013985385588476714
7.0,8.0,0.0013300018495154401,-0.0033532151589386
8.0,8.0,-0.0032499026562664442,-0.0030787335427593875
9.0,8.0,-0.006819340438025679,-0.006616514820190124
0.0,9.0,0.00308864705712555,0.004424003052458974
1.0,9.0,0.006744565493140098,0.00794020029695058
2.0,9.0,0.004431245212798428,0.0027772228554864232
3.0,9.0,0.003302997505246565,0.0016059716128257048
4.0,9.0,0.0020745205989071923,0.004436604716117985
5.0,9.0,-0.0010211783510190044,-0.004117221860929931
6.0,9.0,-0.0055138614283225425,-0.0009926778143366124
7.0,9.0,-0.0005055456709015365,-0.002168685595641395
8.0,9.0,-0.005254001492845137,-0.0028772335394330346
9.0,9.0,-0.00871946380334112,-0.012425312160239583
0.0,10.0,0.006805469107457156,0.0006224263084349391
1.0,10.0,0.007227659254527041,0.00455832800208565
2.0,10.0,0.0020683316658290174,0.0010897493106866046
3.0,10.0,-0.003101683628269897,0.004897500454953622
4.0,10.0,0.0006413154412221965,-0.005529134602608553
5.0,10.0,0.004236132936862036,-0.0025568961472655733
6.0,10.0,-0.006969765075611503,-0.003807248403877807
7.0,10.0,7.308982110290507e-05,0.0010554798896894467
8.0,10.0,0.0005652934694296009,-0.0015084169833567563
9.0,10.0,-0.012122567264244084,-0.00011189938903729753
0.0,11.0,0.007402758797227081,0.005048953615186905
1.0,11.0,0.0035105043308697047,0.010203050813213453
2.0,11.0,0.0007496310654640665,0.00041426156114741453
3.0,11.0,0.008526909741348364,-0.0007991606312869006
4.0,11.0,-0.0008294145931645258,0.0019732907251220834
5.0,11.0,-0.0020765879002694223,1.0419134604824462e-05
6.0,11.0,-8.320321392480887e-05,0.0007126254924212243
7.0,11.0,-0.004212221661572253,-0.0015892026982247938
8.0,11.0,-0.009239207873245767,-0.006391660493779807
9.0,11.0,-0.004508683431154842,-0.010821987905396532
0.0,12.0,0.005017858950443246,0.0042210276047369676
1.0,12.0,0.007788960073274249,0.004175607880107814
2.0,12.0,-0.0014838460095842104,0.0035536569299442814
3.0,12.0,-0.0017829599540579756,0.002403968799426137
4.0,12.0,0.005032584702600088,0.0021757709293708477
5.0,12.0,-0.0070435225874335055,-0.005451214776774841
6.0,12.0,-0.00043131494422809396,-0.005413377833438075
7.0,12.0,0.0014167536136670432,0.003526989470141681
8.0,12.0,-0.002301565575912115,-0.0030787335427593875
9.0,12.0,-0.007816181344315746,-0.007617909462508501
0.0,13.0,0.0006024245525141117,-4.123694335305817e-06
1.0,13.0,0.008245883738205294,0.004964292167776487
2.0,13.0,-0.00965309058764894,0.0005153339254190893
3.0,13.0,0.005913369339360167,0.0013023933227834592
4.0,13.0,0.004741225603112438,0.0010456966557872043
5.0,13.0,-0.002681879092404251,0.0012440797479582833
6.0,13.0,-0.001744941400528611,-0.0023500667138845696
7.0,13.0,0.0050176143595973225,-0.0005055456709015365
8.0,13.0,-0.0004990239556407796,0.0009696439618399139
9.0,13.0,-0.01112390427118327,-0.007718170332435495
0.0,14.0,0.007937767572436505,0.004744454841116492
1.0,14.0,0.003769921340210835,0.005448105086232743
2.0,14.0,-0.004681227876911664,-0.001845997754740634
3.0,14.0,-0.005000994999004994,0.006897296475759501
4.0,14.0,0.0027994045325711015,-0.005529134602608553
5.0,14.0,0.0020729889584012295,-0.0014247246332443613
6.0,14.0,-0.0005437969509838501,-0.0048614206277890395
7.0,14.0,0.003121564971820287,0.004002650095449071
8.0,14.0,-0.0045184492803187135,-0.0025452722097499348
9.0,14.0,-0.005015861188301308,-0.006117233326640691
0.0,15.0,0.005760169008970432,0.004204655463884757
1.0,15.0,0.008245883738205294,0.008755768376486924
2.0,15.0,0.00014262562810133677,-0.0003316546745668352
3.0,15.0,0.005913369339360167,0.0034178293929321823
4.0,15.0,0.0037117776260601086,0.002159432133001077
5.0,15.0,0.002984701140025343,-0.003311409963983154
6.0,15.0,0.0003655344104639122,-0.008630510150926743
7.0,15.0,-0.0028494511148417674,0.0006064639374346606
8.0,15.0,-0.01502967158245394,0.002083294824951084
9.0,15.0,-0.01012200346497371,-0.010623815217006722
0.0,16.0,0.00968222340482589,0.0075046710641767135
1.0,16.0,0.005370584584258372,0.008959866660427515
2.0,16.0,0.005816695734475407,0.002811400877533434
3.0,16.0,0.0037086182845089116,0.005624082893873554
4.0,16.0,0.004538124486152058,0.00030184185341194036
5.0,16.0,-0.010815088367185392,-0.011048583372460423
6.0,16.0,-0.0030017559829389347,0.0031859072443749404
7.0,16.0,-0.003051017831818733,-0.005095563966155634
8.0,16.0,-0.004851840183563827,-0.012254894323737444
9.0,16.0,-0.009320401809227281,-0.0024027555741372698
0.0,17.0,0.006384768943955832,0.008345138601060259
1.0,17.0,0.007838347002660277,0.00862674089376081
2.0,17.0,0.002675891284866438,0.0006164267145395611
3.0,17.0,0.006507279668953113,0.00640558144932405
4.0,17.0,0.0022770417227145484,0.0011468430331395007
5.0,17.0,-0.004217856741501775,-0.006583958267917414
6.0,17.0,-0.005312873930632249,-0.0011945586513954288
7.0,17.0,-0.005218474469109064,-0.004336101534521497
8.0,17.0,-0.0019405098444770124,-0.0030787335427593875
9.0,17.0,-0.010522115832207012,-0.0116234880317819
0.0,18.0,0.004338743371364307,0.006893506568535788
1.0,18.0,0.005042109485551781,0.005675519550768578
2.0,18.0,0.0006855135952370371,-0.0036749405731778765
3.0,18.0,0.0024927386742307966,0.001010019109281277
4.0,18.0,-0.0018187253461561556,0.0007245987372337817
5.0,18.0,-0.0040913737110906045,0.0008192436572089159
6.0,18.0,-0.006316999840252044,-0.004810049582199594
7.0,18.0,0.005561224930690885,0.007086188875080828
8.0,18.0,-0.0008751670217498501,-0.006626022412260776
9.0,18.0,-0.006518558893639894,-0.008017920607165106
0.0,19.0,0.004830200202616744,0.0014315004352256921
1.0,19.0,0.004784752925834343,0.009823067244064688
2.0,19.0,-0.0007359285984674815,-0.0039770403486256364
3.0,19.0,-0.003995030986265134,0.0037086182845089116
4.0,19.0,0.007931463131432026,-0.0026665546853675334
5.0,19.0,-0.001447617596827804,-0.005149653592656138
6.0,19.0,-0.0016440158056848782,0.0022733670012782775
7.0,19.0,-0.00668256761344573,0.0018649041709829322
8.0,19.0,0.0037540609481126596,-0.004851840183563827
9.0,19.0,-0.007015918506768395,-0.004311910412913979
0.0,20.0,0.003071131365167427,0.003680160588825741
1.0,20.0,0.008653750196028149,0.011049324763486724
2.0,20.0,-0.00043275381952287515,-0.0017869778110384624
3.0,20.0,0.0023150373289755957,0.007933215908111788
4.0,20.0,-0.0020613766238902747,0.0006055157580426848
5.0,20.0,-0.004545982265952719,-0.0130172810463922
6.0,20.0,0.0007702130247075828,-0.0017910720193481107
7.0,20.0,0.0024728319040963256,0.0020971195515645602
8.0,20.0,-0.0032096648790893917,-0.012993986120409747
9.0,20.0,-0.008719261276344597,0.000908841274512013
0.0,21.0,0.005861853385576322,0.0032740589660909666
1.0,21.0,0.002112453051031639,0.007075372907533478
2.0,21.0,0.005142095350953308,0.005650461775872812
3.0,21.0,9.009090171994764e-06,-0.004492802102383057
4.0,21.0,-0.0023640574317082908,-0.0018594873616252533
5.0,21.0,0.0019526742842272196,0.0035934314866609375
6.0,21.0,0.001522017970829838,-0.0021949599125226276
7.0,21.0,-0.002748637188152348,-0.002244261625330308
8.0,21.0,-0.007664030748298109,-0.0040465412478435546
9.0,21.0,-0.004009912205577923,-0.005511192309874747
0.0,22.0,0.00515049422476612,0.006805469107457156
1.0,22.0,-0.0012666644709962678,0.00455832800208565
2.0,22.0,0.005410223034643262,0.004025496376113843
3.0,22.0,-0.010701231771995175,-0.00010198959706107743
4.0,22.0,0.003103344542027293,0.0006413154412221965
5.0,22.0,0.0012440797479582833,-0.005953410689329434
6.0,22.0,-0.0012954684757385784,-0.0048614206277890395
7.0,22.0,0.004408389699447996,7.308982110290507e-05
8.0,22.0,-0.006291275735292627,-0.006692693115322761
9.0,22.0,0.00029217743481028887,-0.00011189938903729753
0.0,23.0,0.0025821901011238257,0.008027073316687618
1.0,23.0,0.007125949907939703,0.004886348957474963
2.0,23.0,-0.004882241463122505,-0.000634890775272191
3.0,23.0,-0.001202755840564333,0.005115678403027365
4.0,23.0,-0.0004880333121297035,0.0018554403942347803
5.0,23.0,-0.00039350307851624783,-0.00021310650337572054
6.0,23.0,-0.004961909225120363,-0.007875777603745537
7.0,23.0,0.0009543938066954469,-0.0026478028744201195
8.0,23.0,-0.001609244165323487,-0.01690671306341002
9.0,23.0,0.0017887082500052157,0.00711393214356939
0.0,24.0,0.006297340779452932,0.003949967083607594
1.0,24.0,0.0022726777533261847,0.0071763535597556
2.0,24.0,0.0015625941410152791,0.0022036759189797417
3.0,24.0,-0.0016060251427383928,-0.002914404343660175
4.0,24.0,-0.003975259115476649,0.0008787201892123335
5.0,24.0,-0.005323499577460529,-0.004366772746998381
6.0,24.0,0.0009581803886793669,-0.006667115630682188
7.0,24.0,0.0015321478072926492,-0.0027221664365507264
8.0,24.0,0.002132978382737646,-0.00021527455785918097
9.0,24.0,-0.004618071954208813,0.001071006106333295
0.0,25.0,0.0045415581418351905,0.0058765451438629905
1.0,25.0,0.007913858504195426,0.006439522194839009
2.0,25.0,0.0018659753791436947,0.0011908592742570093
3.0,25.0,0.004694572849853694,-0.0030009969990029924
4.0,25.0,0.002495648654784613,0.0027994045325711015
5.0,25.0,-0.002758318421872323,-0.005853012084207672
6.0,25.0,-0.004008418184087018,0.0036733178298137647
7.0,25.0,-0.006022013665822135,-0.0008083921877167032
8.0,25.0,-0.00378334267696778,-0.0024445293829859576
9.0,25.0,-0.006317936631703948,-0.009019821505450972
0.0,26.0,0.0026655223350966397,0.003916718202432535
1.0,26.0,0.008245883738205294,0.004761269078449685
2.0,26.0,-0.0008369459934736908,0.0003132096155351885
3.0,26.0,0.003911551688933578,0.002100210021002102
4.0,26.0,0.0006234336949028958,0.0008434652019173707
5.0,26.0,-0.002681879092404251,-9.05920188431043e-05
6.0,26.0,0.0003655344104639122,-0.0004428417789587081
7.0,26.0,0.004034231175292436,0.0012577133199701696
8.0,26.0,-0.003612734161386521,-0.00856615435670876
9.0,26.0,-0.014129606689811844,-0.0049153577399365005
0.0,27.0,0.008866483373797933,0.0020762443047465367
1.0,27.0,0.007227659254527041,0.005728472875565269
2.0,27.0,0.0030469140209714303,0.000483518134277181
3.0,27.0,-0.0011018876074640172,0.002290378412084224
4.0,27.0,0.007840173825691367,0.0031187125217993317
5.0,27.0,-0.005953410689329434,0.0002335386904815382
6.0,27.0,-0.003807248403877807,-0.004410514099232791
7.0,27.0,7.308982110290507e-05,0.0024128597886548565
8.0,27.0,-0.006692693115322761,-0.007294211468301013
9.0,27.0,-0.0111216782746435,-0.005718817281527209
0.0,28.0,0.008129007493380568,0.0026834405747757153
1.0,28.0,0.005878912314354513,0.005448105086232743
2.0,28.0,0.007305117815504024,0.00011116695554419174
3.0,28.0,-0.002792381574086232,0.003897602444550682
4.0,28.0,0.007105551870157984,0.0037265404631375712
5.0,28.0,-0.00011200559393123534,0.0008396183947981751
6.0,28.0,-0.008831009592700221,-0.0048614206277890395
7.0,28.0,-0.00057958514609437,-0.0028740803846567194
8.0,28.0,-0.009539772376874034,-0.0025452722097499348
9.0,28.0,-0.007817297272269217,-0.0071181223162412755
0.0,29.0,0.0027490401078962327,0.003071131365167427
1.0,29.0,0.007584974857188192,0.008653750196028149
2.0,29.0,-0.001685954329387936,0.0015271819573015933
3.0,29.0,-0.0029870308152159125,0.00031240988176485334
4.0,29.0,0.005859751408358278,0.003087945478153661
5.0,29.0,-0.0004370393330861046,-0.004545982265952719
6.0,29.0,-0.0006336363054376197,-0.006619440446993786
7.0,29.0,0.0081054037206178,-0.003429854054122081
8.0,29.0,0.0006136681541140884,0.0019819514496654
9.0,29.0,-0.02005320198368512,-0.005712342958679362


==> pics/RAR_scatter/qmnist_MP_lenet_rate4_regression.txt <==
dataset,model,rate,a,b,r2
qmnist,lenet,4,0.5724540900195398,0.0,0.3607852098954789


==> pics/RAR_scatter/qmnist_MP_lenet_rate50.txt <==
class,model,before,after
0.0,0.0,0.00494743351886215,0.04586898213791867
1.0,0.0,0.01010101010101011,0.05560098661736742
2.0,0.0,-0.00360191057865478,-0.01933565774751927
3.0,0.0,0.002100210021002102,-0.03311475479662393
4.0,0.0,0.00392931350161495,0.0021207723098369178
5.0,0.0,0.0021742084522354,-0.004077254667815101
6.0,0.0,-0.005714767718943061,-0.014312009990699912
7.0,0.0,-0.0016900522737098105,-0.001919160892305115
8.0,0.0,-0.007529089664613279,-0.017253495154507525
9.0,0.0,-0.005916448929332963,-0.02043151750400402
0.0,1.0,0.00510410893177701,0.09325117385117732
1.0,1.0,0.004448142797705069,0.14174305757953615
2.0,1.0,-0.00037078584603592583,-0.0067225203972925045
3.0,1.0,-0.004683605774440462,0.021969402071457894
4.0,1.0,-0.0031346564880455063,-0.06742798088602325
5.0,1.0,-0.00025629793089412985,-0.057225355631107755
6.0,1.0,0.002798527197842379,-0.032906233316082625
7.0,1.0,-0.006338926751406557,-0.0005467529208298683
8.0,1.0,0.008174432280226237,-0.04269530174366032
9.0,1.0,-0.005705842392123062,-0.07590210495374151
0.0,2.0,0.004931800829533074,0.053921513313939975
1.0,2.0,0.007558919034489476,0.08147027345122015
2.0,2.0,-0.002594430205124602,-0.03132921348218288
3.0,2.0,0.00011012223568160668,0.01057324575761794
4.0,2.0,-0.007411465015372714,-0.023673496597946965
5.0,2.0,0.0020539839580678786,-0.0032673985626222677
6.0,2.0,-0.005764875002902459,-0.002677303544166258
7.0,2.0,-0.004614966971314747,-0.0038944928489090523
8.0,2.0,0.0007412128900451408,-0.06674499045286934
9.0,2.0,0.004107621898364643,-0.025687972244053267
0.0,3.0,0.0074159008793492414,0.06738202768628253
1.0,3.0,0.004277080758834572,0.0789653074538032
2.0,3.0,-0.003199162765630837,-0.02832058541534992
3.0,3.0,-0.003497762872487782,-0.0038604526010004745
4.0,3.0,0.00021897798201078972,0.04035704240386863
5.0,3.0,0.0003135750822001644,0.00604622589655014
6.0,3.0,-0.001093628432989154,0.05136764636068163
7.0,3.0,0.0006794397138803866,-0.06770169043811541
8.0,3.0,-0.004015477599478187,-0.12079001345009059
9.0,3.0,-0.0015086533246056943,-0.029258031020867572
0.0,4.0,0.0039000433338148557,0.13892996616098988
1.0,4.0,0.006668062342151305,0.14431217425097767
2.0,4.0,0.007203266944137453,0.057250703985534425
3.0,4.0,0.004114567169558213,-0.010728337964511553
4.0,4.0,-0.0012335280756343844,-0.2596837378653169
5.0,4.0,-0.01041501357987186,0.01976852057550278
6.0,4.0,0.002678735400469852,0.05542988145042736
7.0,4.0,-0.0036313849228674336,0.031172531421731497
8.0,4.0,-0.007563693440992589,-0.025639529767508985
9.0,4.0,-0.003909205422181127,-0.169465972535825
0.0,5.0,0.005033422004659924,0.06053982286556245
1.0,5.0,0.006769859092312296,0.11143232470600223
2.0,5.0,0.0014259050656080761,0.00051222711605595
3.0,5.0,-0.004794806510684454,0.02454992184019496
4.0,5.0,0.0009269902022428066,-0.00971655040646632
5.0,5.0,-0.001245665451534435,-0.11437137648288792
6.0,5.0,-0.0003865453506785651,-0.023949787717951983
7.0,5.0,0.001387777875271579,0.023148289027043353
8.0,5.0,-0.007463335840976521,-0.041147123173728525
9.0,5.0,-0.0028062735211190687,-0.05980483705137273
0.0,6.0,0.0069953158209693994,0.07286735049131636
1.0,6.0,0.006668062342151305,0.13698001951883865
2.0,6.0,-0.006513509064829424,-0.025047836753200103
3.0,6.0,0.00211234470261991,-0.0336854272638591
4.0,6.0,0.0018554403942347803,0.05650106229172807
5.0,6.0,-0.00021310650337572054,0.02649315072770432
6.0,6.0,-0.002598521101637842,-0.017575346883121526
7.0,6.0,0.00227010736781645,0.01261238642823952
8.0,6.0,-0.0034112402754737804,-0.24103039714961044
9.0,6.0,-0.007917619082454011,-0.007424533498156904
0.0,7.0,0.005891207254771531,0.04983450448696386
1.0,7.0,0.004535075831286096,0.06502477734773486
2.0,7.0,0.0011583715220501274,0.008491498416668335
3.0,7.0,0.003984971194122756,-0.01569731994882052
4.0,7.0,0.0028150745299150553,0.017888338753239173
5.0,7.0,0.00106191743286556,-0.004595148549893193
6.0,7.0,-0.002605443141243076,-0.013194226914629473
7.0,7.0,0.00014643949830539616,-0.01289479989605868
8.0,7.0,-0.005522870177019029,-0.06613583705394904
9.0,7.0,-0.01201966080874988,-0.038359878182223
0.0,8.0,0.007124012184346917,0.013036563136638223
1.0,8.0,0.0047378278901883415,0.07624771442017636
2.0,8.0,0.004294115208083471,-0.07831188313715898
3.0,8.0,0.00019084560590481195,-0.030058434915295338
4.0,8.0,0.003017479429406387,0.04552701695314254
5.0,8.0,-0.008918376961289493,-0.017094940039110034
6.0,8.0,-0.0034575598278362464,0.03630045080783449
7.0,8.0,0.0013300018495154401,-0.000192508194375346
8.0,8.0,-0.0032499026562664442,0.010286719146135876
9.0,8.0,-0.006819340438025679,-0.061641374737693475
0.0,9.0,0.00308864705712555,0.03278404846966158
1.0,9.0,0.006744565493140098,0.05344831743783215
2.0,9.0,0.004431245212798428,-0.004695093490019484
3.0,9.0,0.003302997505246565,-0.0032061057345403156
4.0,9.0,0.0020745205989071923,0.035052540665979334
5.0,9.0,-0.0010211783510190044,0.0047211062665237615
6.0,9.0,-0.0055138614283225425,0.031853462019613955
7.0,9.0,-0.0005055456709015365,-0.00499860303056746
8.0,9.0,-0.005254001492845137,-0.06113198831307678
9.0,9.0,-0.00871946380334112,-0.08838059695221277
0.0,10.0,0.006805469107457156,0.13061380257483984
1.0,10.0,0.007227659254527041,0.15778165448455458
2.0,10.0,0.0020683316658290174,-0.16056008023122695
3.0,10.0,-0.003101683628269897,-0.05788823380493504
4.0,10.0,0.0006413154412221965,0.0026553526380328004
5.0,10.0,0.004236132936862036,-0.11009849954620728
6.0,10.0,-0.006969765075611503,-0.08775092493026669
7.0,10.0,7.308982110290507e-05,0.09514685362452777
8.0,10.0,0.0005652934694296009,-0.07661532891693378
9.0,10.0,-0.012122567264244084,0.07290334073859375
0.0,11.0,0.007402758797227081,0.029572489823071924
1.0,11.0,0.0035105043308697047,0.0931401305027614
2.0,11.0,0.0007496310654640665,-0.02875153315438299
3.0,11.0,0.008526909741348364,-0.009791210854093523
4.0,11.0,-0.0008294145931645258,0.03312107117605753
5.0,11.0,-0.0020765879002694223,-0.006830124943007776
6.0,11.0,-8.320321392480887e-05,0.03932755275860438
7.0,11.0,-0.004212221661572253,-0.03252234905730793
8.0,11.0,-0.009239207873245767,-0.07109176087989473
9.0,11.0,-0.004508683431154842,-0.05606169378575419
0.0,12.0,0.005017858950443246,0.05105941885219409
1.0,12.0,0.007788960073274249,0.061503186674911114
2.0,12.0,-0.0014838460095842104,0.007624926439146644
3.0,12.0,-0.0017829599540579756,0.00037311213371479785
4.0,12.0,0.005032584702600088,-0.005584964088714235
5.0,12.0,-0.0070435225874335055,-0.05464680282038538
6.0,12.0,-0.00043131494422809396,0.033009558188881134
7.0,12.0,0.0014167536136670432,0.0009201665225143106
8.0,12.0,-0.002301565575912115,-0.0422755711861765
9.0,12.0,-0.007816181344315746,-0.06467137109542247
0.0,13.0,0.0006024245525141117,0.1457767517653449
1.0,13.0,0.008245883738205294,0.1233061422756737
2.0,13.0,-0.00965309058764894,-0.12726221003920185
3.0,13.0,0.005913369339360167,-0.007077513835033753
4.0,13.0,0.004741225603112438,-0.0005459487505130171
5.0,13.0,-0.002681879092404251,-0.059553445071527294
6.0,13.0,-0.001744941400528611,0.031934400723941714
7.0,13.0,0.0050176143595973225,-0.012904824606826315
8.0,13.0,-0.0004990239556407796,-0.06553274880739528
9.0,13.0,-0.01112390427118327,-0.04377710868344595
0.0,14.0,0.007937767572436505,0.03900696192068179
1.0,14.0,0.003769921340210835,0.08546096900438932
2.0,14.0,-0.004681227876911664,-0.061316015322462475
3.0,14.0,-0.005000994999004994,0.00034755950842606546
4.0,14.0,0.0027994045325711015,-0.043310644710092217
5.0,14.0,0.0020729889584012295,-0.04138395902370508
6.0,14.0,-0.0005437969509838501,0.02763407864794829
7.0,14.0,0.003121564971820287,0.03536618253265006
8.0,14.0,-0.0045184492803187135,-0.050469728697715786
9.0,14.0,-0.005015861188301308,-0.006466553493803346
0.0,15.0,0.005760169008970432,0.004020975600211348
1.0,15.0,0.008245883738205294,0.11188075738825229
2.0,15.0,0.00014262562810133677,-0.07444053007499236
3.0,15.0,0.005913369339360167,0.00860996933825686
4.0,15.0,0.0037117776260601086,0.07398171887845063
5.0,15.0,0.002984701140025343,-0.11189910098929878
6.0,15.0,0.0003655344104639122,0.03583488291562993
7.0,15.0,-0.0028494511148417674,0.04924062958168404
8.0,15.0,-0.01502967158245394,-0.11653125067675187
9.0,15.0,-0.01012200346497371,-0.007019280929924158
0.0,16.0,0.00968222340482589,0.11047486130655827
1.0,16.0,0.005370584584258372,0.1139574464252025
2.0,16.0,0.005816695734475407,-0.06436054657194908
3.0,16.0,0.0037086182845089116,-0.046229739411519255
4.0,16.0,0.004538124486152058,-0.014407465701495446
5.0,16.0,-0.010815088367185392,0.027727502191721265
6.0,16.0,-0.0030017559829389347,-0.006317119543370666
7.0,16.0,-0.003051017831818733,-0.014308440127635946
8.0,16.0,-0.004851840183563827,-0.038968654749722456
9.0,16.0,-0.009320401809227281,-0.07568225851467204
0.0,17.0,0.006384768943955832,0.04065218580729877
1.0,17.0,0.007838347002660277,0.044041053016971594
2.0,17.0,0.002675891284866438,-0.03256645260510833
3.0,17.0,0.006507279668953113,-0.0454702306691795
4.0,17.0,0.0022770417227145484,-0.0018728534533124226
5.0,17.0,-0.004217856741501775,-0.0009497589535820623
6.0,17.0,-0.005312873930632249,0.013057811459306982
7.0,17.0,-0.005218474469109064,0.018140849772065763
8.0,17.0,-0.0019405098444770124,-0.031109104821883764
9.0,17.0,-0.010522115832207012,-0.008388312161059869
0.0,18.0,0.004338743371364307,0.05326647641853385
1.0,18.0,0.005042109485551781,0.0852899968714111
2.0,18.0,0.0006855135952370371,0.003400662693242676
3.0,18.0,0.0024927386742307966,-0.005315176422803315
4.0,18.0,-0.0018187253461561556,0.03652242347252748
5.0,18.0,-0.0040913737110906045,-0.11480967913581694
6.0,18.0,-0.006316999840252044,0.007235519521720806
7.0,18.0,0.005561224930690885,0.03197801650821544
8.0,18.0,-0.0008751670217498501,-0.06252462571182459
9.0,18.0,-0.006518558893639894,-0.05897648993203211
0.0,19.0,0.004830200202616744,0.04677826186654431
1.0,19.0,0.004784752925834343,0.07409790625154677
2.0,19.0,-0.0007359285984674815,-0.06693667798972212
3.0,19.0,-0.003995030986265134,-0.058849705195238675
4.0,19.0,0.007931463131432026,0.024050893613126123
5.0,19.0,-0.001447617596827804,-0.03385902151458662
6.0,19.0,-0.0016440158056848782,0.006309962234054955
7.0,19.0,-0.00668256761344573,0.02741223276352026
8.0,19.0,0.0037540609481126596,0.00939021295249522
9.0,19.0,-0.007015918506768395,-0.037872629480740785
0.0,20.0,0.003071131365167427,0.017108816990950595
1.0,20.0,0.008653750196028149,0.08548141591964095
2.0,20.0,-0.00043275381952287515,-0.0341408520822368
3.0,20.0,0.0023150373289755957,-0.026349284499193628
4.0,20.0,-0.0020613766238902747,0.042286636091411416
5.0,20.0,-0.004545982265952719,-0.028792247537232144
6.0,20.0,0.0007702130247075828,0.012534242860644248
7.0,20.0,0.0024728319040963256,-0.03580556113513342
8.0,20.0,-0.0032096648790893917,-0.04187432733739735
9.0,20.0,-0.008719261276344597,-0.0021791832035485013
0.0,21.0,0.005861853385576322,0.03163140603425019
1.0,21.0,0.002112453051031639,0.0718339176214879
2.0,21.0,0.005142095350953308,-0.07633002017863645
3.0,21.0,9.009090171994764e-06,-0.05841045164398679
4.0,21.0,-0.0023640574317082908,0.0363184357655667
5.0,21.0,0.0019526742842272196,-0.028508541402724106
6.0,21.0,0.001522017970829838,0.041405976928102786
7.0,21.0,-0.002748637188152348,-0.002488698834586884
8.0,21.0,-0.007664030748298109,-0.013342574074019129
9.0,21.0,-0.004009912205577923,-0.009029830294156346
0.0,22.0,0.00515049422476612,0.027294422581511855
1.0,22.0,-0.0012666644709962678,0.08487303915046542
2.0,22.0,0.005410223034643262,-0.0673489812878045
3.0,22.0,-0.010701231771995175,0.00882972465849306
4.0,22.0,0.003103344542027293,0.017316002684903055
5.0,22.0,0.0012440797479582833,0.013297137416982808
6.0,22.0,-0.0012954684757385784,0.013931511351529091
7.0,22.0,0.004408389699447996,-0.009910792962445913
8.0,22.0,-0.006291275735292627,-0.05610935773864249
9.0,22.0,0.00029217743481028887,-0.03951065041246771
0.0,23.0,0.0025821901011238257,0.032262970949010886
1.0,23.0,0.007125949907939703,0.06510978452529714
2.0,23.0,-0.004882241463122505,-0.04630092200823112
3.0,23.0,-0.001202755840564333,-0.014675689401469703
4.0,23.0,-0.0004880333121297035,-0.0022063071275952332
5.0,23.0,-0.00039350307851624783,-0.039147726490820066
6.0,23.0,-0.004961909225120363,0.02279061210929169
7.0,23.0,0.0009543938066954469,0.017114822668056417
8.0,23.0,-0.001609244165323487,-0.019892028335135294
9.0,23.0,0.0017887082500052157,-0.025647732442215573
0.0,24.0,0.006297340779452932,0.10362247848821421
1.0,24.0,0.0022726777533261847,0.12208681649905846
2.0,24.0,0.0015625941410152791,-0.03156818701494344
3.0,24.0,-0.0016060251427383928,0.007850929685218319
4.0,24.0,-0.003975259115476649,-0.049401664901718545
5.0,24.0,-0.005323499577460529,-0.12855612643198208
6.0,24.0,0.0009581803886793669,-0.015927485326452558
7.0,24.0,0.0015321478072926492,0.02171021687712238
8.0,24.0,0.002132978382737646,-0.03209294757981676
9.0,24.0,-0.004618071954208813,-0.027835656076227844
0.0,25.0,0.0045415581418351905,0.022814786291875288
1.0,25.0,0.007913858504195426,0.04937245449256097
2.0,25.0,0.0018659753791436947,-0.0017136037868815122
3.0,25.0,0.004694572849853694,-0.01711869300137553
4.0,25.0,0.002495648654784613,0.009814744299623125
5.0,25.0,-0.002758318421872323,-0.00127106584928735
6.0,25.0,-0.004008418184087018,0.007136795138528392
7.0,25.0,-0.006022013665822135,-0.010343320140691751
8.0,25.0,-0.00378334267696778,-0.021514787564146372
9.0,25.0,-0.006317936631703948,-0.04270655013965221
0.0,26.0,0.0026655223350966397,0.07047703628520677
1.0,26.0,0.008245883738205294,0.07393525872254517
2.0,26.0,-0.0008369459934736908,-0.0211112946975643
3.0,26.0,0.003911551688933578,-0.015176828517665303
4.0,26.0,0.0006234336949028958,-0.06170753853555841
5.0,26.0,-0.002681879092404251,-0.12011445730352296
6.0,26.0,0.0003655344104639122,0.0602962062022345
7.0,26.0,0.004034231175292436,-0.008663289354555568
8.0,26.0,-0.003612734161386521,0.04287860938577062
9.0,26.0,-0.014129606689811844,-0.03840568102002061
0.0,27.0,0.008866483373797933,0.029277218664226976
1.0,27.0,0.007227659254527041,0.09930635884745141
2.0,27.0,0.0030469140209714303,-0.00042199479421543037
3.0,27.0,-0.0011018876074640172,-0.01375087188499267
4.0,27.0,0.007840173825691367,0.05746064103543573
5.0,27.0,-0.005953410689329434,-0.06534243596634103
6.0,27.0,-0.003807248403877807,0.017100661449688425
7.0,27.0,7.308982110290507e-05,-0.0499321825127001
8.0,27.0,-0.006692693115322761,-0.053619166959426284
9.0,27.0,-0.0111216782746435,-0.03770910841765369
0.0,28.0,0.008129007493380568,0.06828085617854801
1.0,28.0,0.005878912314354513,0.09207300019680988
2.0,28.0,0.007305117815504024,0.0025180127749438548
3.0,28.0,-0.002792381574086232,0.0010742424595163716
4.0,28.0,0.007105551870157984,-0.057038562903965494
5.0,28.0,-0.00011200559393123534,-0.04097834268002867
6.0,28.0,-0.008831009592700221,-0.0018581334186078707
7.0,28.0,-0.00057958514609437,-0.05348702351403999
8.0,28.0,-0.009539772376874034,0.024279917423035924
9.0,28.0,-0.007817297272269217,-0.04898018383201956
0.0,29.0,0.0027490401078962327,0.032935250343945434
1.0,29.0,0.007584974857188192,0.05316989907596209
2.0,29.0,-0.001685954329387936,-0.01180738863371886
3.0,29.0,-0.0029870308152159125,-0.011606954363323414
4.0,29.0,0.005859751408358278,0.014382073532940375
5.0,29.0,-0.0004370393330861046,-0.05349583586458809
6.0,29.0,-0.0006336363054376197,-0.010790032540511517
7.0,29.0,0.0081054037206178,-0.028913447380308047
8.0,29.0,0.0006136681541140884,0.007234842939913998
9.0,29.0,-0.02005320198368512,-0.0020891024501220284


==> pics/RAR_scatter/qmnist_MP_lenet_rate50_regression.txt <==
dataset,model,rate,a,b,r2
qmnist,lenet,50,4.87941121227931,0.0,0.19098561728892738


==> pics/RAR_scatter/qmnist_RP_lenet_rate2.txt <==
class,model,before,after
0.0,0.0,0.0025641713270773345,0.005948938279765397
1.0,0.0,0.0045816224794731335,0.005903440403788197
2.0,0.0,-0.0019174155714203793,-0.0025656717823180643
3.0,0.0,0.0018084594267574285,0.005130877460215661
4.0,0.0,-0.0015363987332481282,0.0018387658006051857
5.0,0.0,-0.0016494880875592428,-0.002605254080354363
6.0,0.0,0.001319547129230582,-0.0037020445766737134
7.0,0.0,0.001966174251258973,-0.0016383370878557666
8.0,0.0,0.00043774340266317324,0.00175410885450875
9.0,0.0,-0.008218462824772045,-0.010925957877081994
0.0,1.0,0.0028505329257209073,0.006968136798792515
1.0,1.0,0.005903440403788197,0.006029930952604142
2.0,1.0,0.002338135141072711,-0.0005733449573133026
3.0,1.0,-0.006894616587164795,0.0011335480052564538
4.0,1.0,-0.0022840274742943773,0.005949027788955055
5.0,1.0,-0.00033586899293764266,-0.014088986419870832
6.0,1.0,0.0015805532781689078,-0.0037502141619762206
7.0,1.0,-0.002622914664692197,0.004301049834620538
8.0,1.0,0.00591076490784691,-0.0024320270289950275
9.0,1.0,-0.006913487117962568,-0.005907320438244191
0.0,2.0,0.004642996247272101,0.005353637008562534
1.0,2.0,0.006236262673038599,0.003386764197878174
2.0,2.0,-0.0009683073095851233,-0.0022199870905479577
3.0,2.0,-0.001202755840564333,0.0035057669065208445
4.0,2.0,0.0025968801653021,0.0012480098523627251
5.0,2.0,0.0030026684852033562,-0.004217856741501775
6.0,2.0,-0.004961909225120363,-0.005312873930632249
7.0,2.0,0.0019366846740229168,0.004611382502540021
8.0,2.0,-0.002645994690593128,-0.006090445354479249
9.0,2.0,-0.00921995887362111,-0.0015086533246056943
0.0,3.0,0.0008047708466601994,0.008218634690158651
1.0,3.0,-0.0013496478888923506,0.007890983657003057
2.0,3.0,-0.0035741999200508074,0.0005791587601293601
3.0,3.0,0.00211234470261991,0.003329731636860771
4.0,3.0,-0.002263184232257514,0.003072515235774627
5.0,3.0,0.0031875291887897344,-0.0035382337159081266
6.0,3.0,0.0005678327996267744,-0.004557057479115765
7.0,3.0,0.001286525319369136,0.0054572398042106035
8.0,3.0,-0.00029690040133456135,-0.014673056463391381
9.0,3.0,9.920823809175768e-05,-0.007715737548136806
0.0,4.0,0.0026834405747757153,0.00606528383423351
1.0,4.0,0.007227659254527041,0.01033364620414354
2.0,4.0,0.00011116695554419174,-0.0005338325176905733
3.0,4.0,-0.004101581638672837,0.0002112558308111012
4.0,4.0,0.005783357144414525,0.0009269902022428066
5.0,4.0,-0.0014247246332443613,0.0010216542636720767
6.0,4.0,-0.003807248403877807,-0.004608777471689393
7.0,4.0,0.0020378699582759884,0.004338822407320502
8.0,4.0,-0.0025452722097499348,-0.009539772376874034
9.0,4.0,-0.0071181223162412755,-0.009821706772729321
0.0,5.0,0.006384768943955832,0.0069953158209693994
1.0,5.0,-0.00017450204594753076,0.006668062342151305
2.0,5.0,0.0007175399347006796,0.0023044183695064254
3.0,5.0,0.0075077839230972025,-0.006897656398602455
4.0,5.0,0.0022770417227145484,0.0008257842376116506
5.0,5.0,-0.009882146521129143,0.0009204387273461351
6.0,5.0,-0.001093628432989154,0.0005678327996267744
7.0,5.0,-0.0022695173776143386,-0.0026478028744201195
8.0,5.0,0.00013445791052404943,-0.0034112402754737804
9.0,5.0,-0.0045131408271394296,-0.005913412252317626
0.0,6.0,0.003832064558241891,0.005556861920025847
1.0,6.0,0.008090952205910168,0.005370584584258372
2.0,6.0,-0.0007970159223288802,0.004837322126165303
3.0,6.0,0.003984971194122756,-0.0012949142094318153
4.0,6.0,0.003842548991523535,0.0004211649595694022
5.0,6.0,-0.00685608643383515,-0.0006173057730326901
6.0,6.0,-0.0004990132429141449,-0.0051118051766258195
7.0,6.0,0.0011279374762232586,0.005797641773224264
8.0,6.0,-0.0013792154694232132,-0.004851840183563827
9.0,6.0,-0.013019640909145903,-0.011323798367752647
0.0,7.0,0.006195776655434024,0.007810531620055413
1.0,7.0,0.006617711136286467,0.010157746875688252
2.0,7.0,-0.0014724613733167174,-0.0008064149208724866
3.0,7.0,0.003289670912993581,0.004927450850731731
4.0,7.0,0.007229854786232889,0.007818943781015244
5.0,7.0,-0.0008979472130144289,-0.007344966569647366
6.0,7.0,-0.004410514099232791,-0.007072600738822417
7.0,7.0,0.00044926946585632327,0.0020971195515645602
8.0,7.0,-0.004185529458285179,-0.003643402831024156
9.0,7.0,-0.013721080321514973,-0.01614070812595565
0.0,8.0,0.004034674723658811,0.002158972106575265
1.0,8.0,0.00562697641044513,0.005956061085568967
2.0,8.0,0.0052720062647612555,0.0035536569299442814
3.0,8.0,-0.0008083460480471418,-0.0015976438504717752
4.0,8.0,0.0019897975857287565,0.0011468430331395007
5.0,8.0,-0.010049748677087056,-0.006583958267917414
6.0,8.0,-0.0034575598278362464,-0.00013985385588476714
7.0,8.0,0.0003483057692708206,-0.0013874424077728051
8.0,8.0,-0.0032499026562664442,-0.0010039754439930436
9.0,8.0,-0.0018184307725575381,-0.0036123308932349903
0.0,9.0,0.005643580917138768,0.00533840888165908
1.0,9.0,0.010947022899198211,0.006184155763367535
2.0,9.0,0.005955728535493211,0.0007496310654640665
3.0,9.0,0.000818487191226493,0.0035193282629901253
4.0,9.0,0.00050427063856905,0.0002006581752960895
5.0,9.0,-0.0006393185925552544,0.001325423731888816
6.0,9.0,-0.004004472368464632,0.00202855348467301
7.0,9.0,-0.008831342268746666,-0.0012602816072093354
8.0,9.0,-0.005821915175520703,-0.008200674548165324
9.0,9.0,-0.0062121268795351575,-0.010523736703474161
0.0,10.0,0.006283083102898558,0.007619542662425813
1.0,10.0,0.005956061085568967,0.004480088052297131
2.0,10.0,0.007469963883817241,0.0009198276929248855
3.0,10.0,0.002403968799426137,0.001707205286932621
4.0,10.0,-0.00399779644801746,0.00247964472286073
5.0,10.0,-0.005451214776774841,-0.007415827502467861
6.0,10.0,-0.004358673037927414,-0.0008917067892520497
7.0,10.0,-0.0013874424077728051,-0.003051017831818733
8.0,10.0,-0.0030787335427593875,0.0003366278029661293
9.0,10.0,-0.0056151201778717455,-0.007317005250702028
0.0,11.0,0.007823266791552848,0.007912526411232414
1.0,11.0,0.0029018242837624913,0.01115164733455882
2.0,11.0,0.0021017688712513917,-0.004627940711521375
3.0,11.0,0.006914278164573462,-0.0009829846460002642
4.0,11.0,0.002682329649007667,0.0017373753779960878
5.0,11.0,-0.00041524699943243593,0.0029666937906377326
6.0,11.0,0.0014207723159601737,0.00042277634117396005
7.0,11.0,-0.005799600667756539,-0.0007548976792704108
8.0,11.0,-0.01087805797479299,-0.01185503799110859
9.0,11.0,-0.007116301046345135,-0.007013991774665526
0.0,12.0,0.006662160458227738,0.007287596622125642
1.0,12.0,0.001262286545738835,0.007100998671322423
2.0,12.0,0.001085883746840715,-0.0042248336712102
3.0,12.0,-0.00017349045752338514,0.0004240274184348343
4.0,12.0,0.0015176447605568652,0.0021430602520987043
5.0,12.0,-0.0075755820898504205,-0.009112532581242585
6.0,12.0,0.002290678252639436,-0.00022891164665683509
7.0,12.0,0.00399588391245873,-0.0003502221290747565
8.0,12.0,-0.00897455175596598,-2.058169696713455e-05
9.0,12.0,-0.001190239932173201,-0.004605006294970298
0.0,13.0,0.00019797733159548531,0.0063705838394431365
1.0,13.0,0.008728663563616675,0.0008368528983717625
2.0,13.0,-0.0022199870905479577,0.005650461775872812
3.0,13.0,0.005506775414809023,0.008526909741348364
4.0,13.0,0.008451232944825712,0.00535102201759939
5.0,13.0,-0.006483572653352744,-0.003210591777655427
6.0,13.0,-0.004258062556221476,-8.320321392480887e-05
7.0,13.0,0.004611382502540021,-0.007164161715935283
8.0,13.0,-0.0029779937219775432,-0.007162141223084882
9.0,13.0,-0.01352660333474086,-0.009521227824754256
0.0,14.0,0.005992709899297732,0.0070971456638069825
1.0,14.0,0.004636441631067244,0.011224592982101324
2.0,14.0,0.0012593965847667711,0.0033856426489067256
3.0,14.0,0.0040862814838497005,0.0012124682991102123
4.0,14.0,-0.00941467093865148,0.0009269902022428066
5.0,14.0,-0.0033620974420003973,-0.012582264027566993
6.0,14.0,-0.0014514766510283772,-0.0003865453506785651
7.0,14.0,0.0051553475442406,-0.0035306296781432932
8.0,14.0,-0.007494555724311424,-0.006425117573027764
9.0,14.0,-0.0009190744450300252,-0.003808478271349121
0.0,15.0,0.004509452506215031,0.004579059647786973
1.0,15.0,0.008170549296954814,0.007637229158413032
2.0,15.0,0.005853952358992262,0.00013597133441326607
3.0,15.0,-0.0002844881817197866,-0.0021713313985763055
4.0,15.0,0.0004030460057646733,0.0056304983157238146
5.0,15.0,-0.004143127544085372,0.007070407179252648
6.0,15.0,-0.006217424842156403,-0.004101493170422182
7.0,15.0,-7.401027010589485e-05,-0.0038626458749459066
8.0,15.0,-0.004883756295824135,-0.006928805539380195
9.0,15.0,-0.005309960256517692,-0.008216329823638322
0.0,16.0,0.007314110851979408,0.006907156358149747
1.0,16.0,0.006846287688299544,0.0028800543886681102
2.0,16.0,0.004532733668412521,0.00021217808239556372
3.0,16.0,0.0034043719619006154,-0.0010009989990009908
4.0,16.0,0.006291482514296461,0.000742380113017077
5.0,16.0,-0.01451316270591576,-0.0001915827680584408
6.0,16.0,-0.0011945586513954288,-0.0005437969509838501
7.0,16.0,-0.0053189879101043945,-0.0037558600573694458
8.0,16.0,3.340360539012865e-05,-0.0045184492803187135
9.0,16.0,-0.009620698747145145,-0.0010119008711516428
0.0,17.0,0.0069953158209693994,0.006458279514337373
1.0,17.0,0.004886348957474963,0.010873808063346887
2.0,17.0,0.003284188084432631,0.00480816406633298
3.0,17.0,0.004114567169558213,0.0006266449429752545
4.0,17.0,-0.0002038719190113669,-0.0038412952125603437
5.0,17.0,-0.001346651734097464,-0.0021002440824204206
6.0,17.0,-0.011042131505010265,-0.008482862503633726
7.0,17.0,-0.0036313849228674336,-0.0011328375116977747
8.0,17.0,0.0028174394728045452,-0.006056195253814405
9.0,17.0,-0.0069155156673858745,-0.0033997817114325944
0.0,18.0,0.0028024932099770155,0.003004895570096072
1.0,18.0,0.005424044924942086,0.008294421971215608
2.0,18.0,0.0040914526886186384,-0.002551122188661025
3.0,18.0,-0.002008968932409325,0.0021892289138087193
4.0,18.0,0.0007601256066979835,-6.55661016266172e-05
5.0,18.0,-0.002331512795720491,-0.005524261813896583
6.0,18.0,-0.009977947785394336,-0.00029727724800911393
7.0,18.0,0.0030909334320589833,0.004275090090249298
8.0,18.0,-0.0034510428232210648,-0.006358270943201238
9.0,18.0,-1.9899603997826072e-05,-0.004818976571838378
0.0,19.0,0.006152612897760872,0.006036217303822964
1.0,19.0,0.005215166886232299,0.007024621662724418
2.0,19.0,-0.002363721118576908,0.002473487963641515
3.0,19.0,0.007339041253791288,0.007254439092708537
4.0,19.0,0.004103422240127902,-0.0032356662502819886
5.0,19.0,-0.002403311430846459,-0.007173342990484713
6.0,19.0,-0.005613790963745145,-0.0015338724345290676
7.0,19.0,0.002502909031034677,0.0004601130845200992
8.0,19.0,-0.00531868674627168,0.0028706652632025887
9.0,19.0,-0.01072569992160056,-0.01584894928318158
0.0,20.0,0.0044078329359057535,-0.011076357705449496
1.0,20.0,0.008959866660427515,0.007177252055020319
2.0,20.0,0.0008508702795323877,0.0008508702795323877
3.0,20.0,0.0006159948316530641,0.0016176124440971623
4.0,20.0,-0.0007283351206904008,0.006482903698026212
5.0,20.0,-0.00537799038721081,-0.0008415159990110742
6.0,20.0,0.0031859072443749404,0.004241892409895327
7.0,20.0,0.00474523164248781,-0.001159245722698189
8.0,20.0,-0.011216255937116669,-0.007061702390634016
9.0,20.0,-0.007415807053664211,-0.0014001452782319713
0.0,21.0,0.007606603952791159,0.00933139817761337
1.0,21.0,0.005496356858501399,0.0019937082660905292
2.0,21.0,0.006834316834975687,-0.008102690174927886
3.0,21.0,0.007729263416021946,-0.001563948623735291
4.0,21.0,-0.0068089224000440806,-0.006154609696666414
5.0,21.0,-0.009814294243720382,0.0019967144516359722
6.0,21.0,0.005399587194757835,0.0039176084395159275
7.0,21.0,-0.006963264136355253,0.0036518320938841954
8.0,21.0,-0.0038450128264043396,-0.00424114113131957
9.0,21.0,-0.0073153837237423846,-0.0005744183448687886
0.0,22.0,0.00494743351886215,0.004900440419328851
1.0,22.0,0.01010101010101011,-0.0037893496511924034
2.0,22.0,-0.004580690627202272,0.005317185426042426
3.0,22.0,0.0011001100110011011,0.003139827660577611
4.0,22.0,0.0029006974017157946,-0.003336655544481544
5.0,22.0,0.0021742084522354,-0.00954561769369511
6.0,22.0,-0.004660382530946191,0.004710505887603532
7.0,22.0,0.0012577133199701696,-0.0006268257779143835
8.0,22.0,-0.00960321904880424,-0.0024320270289950275
9.0,22.0,-0.0049153577399365005,0.001121617700071177
0.0,23.0,0.004119570640945835,0.006268796585084955
1.0,23.0,0.007634702155822017,0.007864641372620673
2.0,23.0,-0.004379555183805083,-0.0003316546745668352
3.0,23.0,0.0013023933227834592,0.007423489390508762
4.0,23.0,1.6872712667104004e-05,-0.0009304736186936778
5.0,23.0,-0.0010211783510190044,-0.005579188325839854
6.0,23.0,-0.0055138614283225425,-0.0012401092681328582
7.0,23.0,0.0004772414031683699,-0.0013612970535927357
8.0,23.0,-0.0011049045230550657,-0.005185703168597807
9.0,23.0,-0.002711702977906922,-0.008619000252907403
0.0,24.0,0.002260241202382305,0.0036970712263879038
1.0,24.0,0.007838347002660277,0.006464530586724285
2.0,24.0,0.003655066959949317,-0.0018165176150487183
3.0,24.0,-0.0024972586183436923,0.004912460514146872
4.0,24.0,0.006393169204122065,-0.0034943582133065347
5.0,24.0,0.0003135750822001644,-0.006081827231861917
6.0,24.0,0.0010159943158323938,0.00458648603244907
7.0,24.0,-0.0032525030747792474,-0.0018660679305368812
8.0,24.0,0.0032469095430256423,-0.005688540965216941
9.0,24.0,-0.01953557833980833,-0.002106797015297439
0.0,25.0,0.0036295361481625747,0.004289929823691303
1.0,25.0,0.005221195324432688,0.008987212358353635
2.0,25.0,-2.1113923694254e-05,0.0017629457992282068
3.0,25.0,-0.00021274194402186804,0.0035329170827167354
4.0,25.0,-0.0004690501867262897,0.003275648592444466
5.0,25.0,-0.003663712866964956,-0.002201286990066985
6.0,25.0,0.0003523346222785382,0.0009292682287504403
7.0,25.0,0.0009259546380358052,-0.0071438364907736055
8.0,25.0,0.0004907168754198794,-0.005117252701465358
9.0,25.0,-0.0072200993039842655,-0.00952183688239627
0.0,26.0,-0.00042912433877715235,0.008729228549517645
1.0,26.0,0.008245883738205294,0.009293802213217996
2.0,26.0,0.005040483735976474,0.0020673404956121294
3.0,26.0,0.0009088252132936939,0.005843519629994032
4.0,26.0,0.00782956953426954,0.004611932025522534
5.0,26.0,0.0007180690470535277,-0.0075755820898504205
6.0,26.0,-0.004910655117017396,-0.005110202282981261
7.0,26.0,-0.007766367036366311,0.00399588391245873
8.0,26.0,0.0005388794462744301,-0.015213956466841361
9.0,26.0,-0.01112390427118327,-0.009220871168899502
0.0,27.0,0.007402758797227081,0.002426492168672141
1.0,27.0,0.007075372907533478,0.008299284642887964
2.0,27.0,-0.002190867360781181,0.0009844976942026918
3.0,27.0,-0.003491285806711409,0.0047389182912619164
4.0,27.0,0.004320949249138776,0.003478864239313482
5.0,27.0,-0.003210591777655427,0.002542347479588072
6.0,27.0,0.00202855348467301,-0.0020394761045541753
7.0,27.0,-0.008148141734056254,-0.007927907194857635
8.0,27.0,-0.005085074572923997,-0.004915737054858426
9.0,27.0,0.0005038609624445724,-0.0083174861530809
0.0,28.0,0.00803957946815088,0.0028327440398651866
1.0,28.0,0.004761269078449685,0.007815254698748927
2.0,28.0,0.004228329809725157,-0.004500365212883788
3.0,28.0,0.003100310031003103,0.0011335480052564538
4.0,28.0,0.005986545701413375,0.0007903148259347473
5.0,28.0,-0.0012229922543824127,-0.001594722422887649
6.0,28.0,-0.00360599734294932,-0.0016350341495812825
7.0,28.0,0.00027512478874350965,0.0033154747121135536
8.0,28.0,-0.014788542509281752,-0.0013918101645831477
9.0,28.0,-0.00791863130812589,-0.007915588477762931
0.0,29.0,0.0002787154315443235,0.0071587977856998105
1.0,29.0,0.0107424812658346,0.007254556553276797
2.0,29.0,-0.006010986813471275,-0.010169208968908947
3.0,29.0,-0.003390475618123328,-0.0006608694953488276
4.0,29.0,0.005452726723923871,0.0020085623181148047
5.0,29.0,0.0002926025980388035,-0.0003793782018564929
6.0,29.0,0.0021299220788545538,0.0006391383956990818
7.0,29.0,0.003761152081623477,0.0025632463471568973
8.0,29.0,-0.0008298720709099258,-0.005383634467758384
9.0,29.0,-0.013431468829096562,-0.003691869542548843


==> pics/RAR_scatter/qmnist_RP_lenet_rate2_regression.txt <==
dataset,model,rate,a,b,r2
qmnist,lenet,2,0.5232843999052641,0.0,0.2587973260233958


==> pics/RAR_scatter/qmnist_RP_lenet_rate4.txt <==
class,model,before,after
0.0,0.0,0.0025641713270773345,0.011046620483055639
1.0,0.0,0.0045816224794731335,0.009488654479156807
2.0,0.0,-0.0019174155714203793,0.002576077250709199
3.0,0.0,0.0018084594267574285,0.006247413732198914
4.0,0.0,-0.0015363987332481282,0.007949409451679679
5.0,0.0,-0.0016494880875592428,-0.011487317325141836
6.0,0.0,0.001319547129230582,0.0034071151460207724
7.0,0.0,0.001966174251258973,-0.004430482672727356
8.0,0.0,0.00043774340266317324,-0.0005170100492519762
9.0,0.0,-0.008218462824772045,-0.026094406205516337
0.0,1.0,0.0028505329257209073,0.009924873214467408
1.0,1.0,0.005903440403788197,0.011813301177566073
2.0,1.0,0.002338135141072711,-0.005479423970528298
3.0,1.0,-0.006894616587164795,-0.002951866746027661
4.0,1.0,-0.0022840274742943773,-0.0024903558530199096
5.0,1.0,-0.00033586899293764266,8.52980391030267e-05
6.0,1.0,0.0015805532781689078,-0.005106975952044691
7.0,1.0,-0.002622914664692197,0.0063061854286865
8.0,1.0,0.00591076490784691,-0.0026520057555855757
9.0,1.0,-0.006913487117962568,-0.011036769169025915
0.0,2.0,0.004642996247272101,0.0051905514158590085
1.0,2.0,0.006236262673038599,0.010932099954458823
2.0,2.0,-0.0009683073095851233,-0.014000989341380258
3.0,2.0,-0.001202755840564333,0.005467291174689115
4.0,2.0,0.0025968801653021,0.010375043364511729
5.0,2.0,0.0030026684852033562,-0.012788708122565226
6.0,2.0,-0.004961909225120363,0.004976593258544944
7.0,2.0,0.0019366846740229168,-0.00029566773736017254
8.0,2.0,-0.002645994690593128,-0.00215796360230562
9.0,2.0,-0.00921995887362111,-0.009623543329673877
0.0,3.0,0.0008047708466601994,0.007759332141716725
1.0,3.0,-0.0013496478888923506,0.010682438922642975
2.0,3.0,-0.0035741999200508074,0.010146358983568313
3.0,3.0,0.00211234470261991,0.0019697356852125206
4.0,3.0,-0.002263184232257514,0.0005334798988996305
5.0,3.0,0.0031875291887897344,-0.012423192267421664
6.0,3.0,0.0005678327996267744,-0.0009159331211852316
7.0,3.0,0.001286525319369136,-0.009644207268618477
8.0,3.0,-0.00029690040133456135,-0.005853053189052246
9.0,3.0,9.920823809175768e-05,-0.005093157719520411
0.0,4.0,0.0026834405747757153,0.006838630285125965
1.0,4.0,0.007227659254527041,0.010653450062316166
2.0,4.0,0.00011116695554419174,0.002337936021920415
3.0,4.0,-0.004101581638672837,-0.004976124452359959
4.0,4.0,0.005783357144414525,-0.010717945865907099
5.0,4.0,-0.0014247246332443613,-0.012187422186998781
6.0,4.0,-0.003807248403877807,0.0013501803172065667
7.0,4.0,0.0020378699582759884,-0.0006742486393566852
8.0,4.0,-0.0025452722097499348,0.003660913108395222
9.0,4.0,-0.0071181223162412755,0.0010403777433411617
0.0,5.0,0.006384768943955832,0.004892210991958826
1.0,5.0,-0.00017450204594753076,0.011520999400730054
2.0,5.0,0.0007175399347006796,-0.0012428099371000838
3.0,5.0,0.0075077839230972025,0.00030413287272189733
4.0,5.0,0.0022770417227145484,0.005963242019999134
5.0,5.0,-0.009882146521129143,-0.013809865287800463
6.0,5.0,-0.001093628432989154,0.011990273814740974
7.0,5.0,-0.0022695173776143386,-0.006291041371250869
8.0,5.0,0.00013445791052404943,-0.00044278079752089425
9.0,5.0,-0.0045131408271394296,-0.014887039200517056
0.0,6.0,0.003832064558241891,0.009172021173885525
1.0,6.0,0.008090952205910168,0.011491113969716374
2.0,6.0,-0.0007970159223288802,-0.01401482099725579
3.0,6.0,0.003984971194122756,-0.0006137644759582226
4.0,6.0,0.003842548991523535,0.004001887149772609
5.0,6.0,-0.00685608643383515,0.0012875002743252845
6.0,6.0,-0.0004990132429141449,-0.004902478314323991
7.0,6.0,0.0011279374762232586,0.008665998057648519
8.0,6.0,-0.0013792154694232132,-0.005547162606228537
9.0,6.0,-0.013019640909145903,-0.010738589238452584
0.0,7.0,0.006195776655434024,0.00932014930477118
1.0,7.0,0.006617711136286467,0.013748233434096757
2.0,7.0,-0.0014724613733167174,-0.002175140108780674
3.0,7.0,0.003289670912993581,-0.010604828127780831
4.0,7.0,0.007229854786232889,0.005196202509391584
5.0,7.0,-0.0008979472130144289,-0.0038166913416528684
6.0,7.0,-0.004410514099232791,-0.005663477934739799
7.0,7.0,0.00044926946585632327,0.005658955560938404
8.0,7.0,-0.004185529458285179,-0.005315203517305525
9.0,7.0,-0.013721080321514973,-0.008617778673768194
0.0,8.0,0.004034674723658811,0.008488717985924673
1.0,8.0,0.00562697641044513,0.011269389188814209
2.0,8.0,0.0052720062647612555,0.00787004775571744
3.0,8.0,-0.0008083460480471418,0.0006587250903860777
4.0,8.0,0.0019897975857287565,-0.004943218667347999
5.0,8.0,-0.010049748677087056,-0.007030497372957974
6.0,8.0,-0.0034575598278362464,-0.00652175526506369
7.0,8.0,0.0003483057692708206,-0.008957913811945137
8.0,8.0,-0.0032499026562664442,0.001144015609503687
9.0,8.0,-0.0018184307725575381,-0.004389645048298189
0.0,9.0,0.005643580917138768,0.006080087712740743
1.0,9.0,0.010947022899198211,0.013018634164008572
2.0,9.0,0.005955728535493211,0.004683659722419383
3.0,9.0,0.000818487191226493,0.0003747627510003525
4.0,9.0,0.00050427063856905,-0.0021858657296539544
5.0,9.0,-0.0006393185925552544,0.0015312705895665006
6.0,9.0,-0.004004472368464632,0.006879921284931688
7.0,9.0,-0.008831342268746666,-0.013182378941133817
8.0,9.0,-0.005821915175520703,-0.0013029027402744068
9.0,9.0,-0.0062121268795351575,-0.01678543898563725
0.0,10.0,0.006283083102898558,0.009719457802443742
1.0,10.0,0.005956061085568967,0.013399543298189903
2.0,10.0,0.007469963883817241,0.00023098930432803347
3.0,10.0,0.002403968799426137,0.0038937383009124025
4.0,10.0,-0.00399779644801746,0.00041362857479584344
5.0,10.0,-0.005451214776774841,-0.011519277768327459
6.0,10.0,-0.004358673037927414,0.00424479199287818
7.0,10.0,-0.0013874424077728051,-0.0047806144717957065
8.0,10.0,-0.0030787335427593875,-0.0007666010047463709
9.0,10.0,-0.0056151201778717455,-0.017285395540612463
0.0,11.0,0.007823266791552848,0.01105615362234511
1.0,11.0,0.0029018242837624913,0.005769040975443454
2.0,11.0,0.0021017688712513917,-0.0033786450685991476
3.0,11.0,0.006914278164573462,0.003206226936339258
4.0,11.0,0.002682329649007667,-0.004483970117927176
5.0,11.0,-0.00041524699943243593,-0.0022193199565268312
6.0,11.0,0.0014207723159601737,0.004511265407820958
7.0,11.0,-0.005799600667756539,-0.0034631142669213346
8.0,11.0,-0.01087805797479299,-0.010944433059966426
9.0,11.0,-0.007116301046345135,-0.0008457487500478731
0.0,12.0,0.006662160458227738,0.011674284549768526
1.0,12.0,0.001262286545738835,0.013565983684191082
2.0,12.0,0.001085883746840715,0.005129517553629212
3.0,12.0,-0.00017349045752338514,0.009872741910424934
4.0,12.0,0.0015176447605568652,0.0033880689998949764
5.0,12.0,-0.0075755820898504205,-0.011890216319507037
6.0,12.0,0.002290678252639436,0.000870895950695442
7.0,12.0,0.00399588391245873,-0.010783451576759693
8.0,12.0,-0.00897455175596598,-0.008247447701791364
9.0,12.0,-0.001190239932173201,-0.016392714196644304
0.0,13.0,0.00019797733159548531,0.004970980167881947
1.0,13.0,0.008728663563616675,0.01264781012674652
2.0,13.0,-0.0022199870905479577,0.001557628720816084
3.0,13.0,0.005506775414809023,0.007289275988214107
4.0,13.0,0.008451232944825712,-0.0001776313163803611
5.0,13.0,-0.006483572653352744,0.0016723374980136922
6.0,13.0,-0.004258062556221476,-0.0005661691966226388
7.0,13.0,0.004611382502540021,0.0005163573066139718
8.0,13.0,-0.0029779937219775432,-0.008644494912188463
9.0,13.0,-0.01352660333474086,-0.02089439536002555
0.0,14.0,0.005992709899297732,0.008693632893572011
1.0,14.0,0.004636441631067244,0.007894427086760004
2.0,14.0,0.0012593965847667711,0.0011837003749566076
3.0,14.0,0.0040862814838497005,0.001867940527670602
4.0,14.0,-0.00941467093865148,0.005604694311691517
5.0,14.0,-0.0033620974420003973,5.0114146357928625e-06
6.0,14.0,-0.0014514766510283772,-0.0041989082456783495
7.0,14.0,0.0051553475442406,-0.005791708026126912
8.0,14.0,-0.007494555724311424,-0.013255545326513258
9.0,14.0,-0.0009190744450300252,-0.00318045847053437
0.0,15.0,0.004509452506215031,0.010130372222141507
1.0,15.0,0.008170549296954814,0.01022641352143685
2.0,15.0,0.005853952358992262,0.001623892594371481
3.0,15.0,-0.0002844881817197866,-0.0007343393816439449
4.0,15.0,0.0004030460057646733,-0.004359475752268006
5.0,15.0,-0.004143127544085372,-0.014538747104637255
6.0,15.0,-0.006217424842156403,-0.004904535617514658
7.0,15.0,-7.401027010589485e-05,-0.004375600986994366
8.0,15.0,-0.004883756295824135,0.0027737138748157755
9.0,15.0,-0.005309960256517692,0.0012643357004378485
0.0,16.0,0.007314110851979408,0.010767001100958616
1.0,16.0,0.006846287688299544,0.00699931658313057
2.0,16.0,0.004532733668412521,0.0031525965408857296
3.0,16.0,0.0034043719619006154,0.001867940527670602
4.0,16.0,0.006291482514296461,0.0004318306578248779
5.0,16.0,-0.01451316270591576,-0.009106651559529368
6.0,16.0,-0.0011945586513954288,-0.0010174351090830986
7.0,16.0,-0.0053189879101043945,-0.0008503149248651348
8.0,16.0,3.340360539012865e-05,0.0003043678983866133
9.0,16.0,-0.009620698747145145,-0.014256231154195106
0.0,17.0,0.0069953158209693994,0.015383584701833122
1.0,17.0,0.004886348957474963,0.018620785648564092
2.0,17.0,0.003284188084432631,0.002988488197141572
3.0,17.0,0.004114567169558213,0.00045909391924007565
4.0,17.0,-0.0002038719190113669,0.0028690411819814288
5.0,17.0,-0.001346651734097464,0.005150418344984239
6.0,17.0,-0.011042131505010265,-0.007344154103020291
7.0,17.0,-0.0036313849228674336,-0.004085842611235037
8.0,17.0,0.0028174394728045452,-0.01733120214624138
9.0,17.0,-0.0069155156673858745,-0.018883393732159463
0.0,18.0,0.0028024932099770155,0.007015890087849152
1.0,18.0,0.005424044924942086,0.01112279898152684
2.0,18.0,0.0040914526886186384,-0.0013336582695882828
3.0,18.0,-0.002008968932409325,-0.007785609164233157
4.0,18.0,0.0007601256066979835,-0.0033234294211049544
5.0,18.0,-0.002331512795720491,0.005991695664016082
6.0,18.0,-0.009977947785394336,-0.0006565293661485798
7.0,18.0,0.0030909334320589833,0.000572830419630893
8.0,18.0,-0.0034510428232210648,-0.006627289692760621
9.0,18.0,-1.9899603997826072e-05,-0.005793922456564266
0.0,19.0,0.006152612897760872,0.008028861457928041
1.0,19.0,0.005215166886232299,0.014980847850328919
2.0,19.0,-0.002363721118576908,0.0036661474472502093
3.0,19.0,0.007339041253791288,0.008368754094290045
4.0,19.0,0.004103422240127902,0.002861373205828026
5.0,19.0,-0.002403311430846459,-0.014815258431558441
6.0,19.0,-0.005613790963745145,0.0013810758344505686
7.0,19.0,0.002502909031034677,-0.007304099744814689
8.0,19.0,-0.00531868674627168,-0.008788601508525349
9.0,19.0,-0.01072569992160056,-0.011849820167781406
0.0,20.0,0.0044078329359057535,0.01064448580735223
1.0,20.0,0.008959866660427515,0.012534259352264992
2.0,20.0,0.0008508702795323877,-0.004770787566598582
3.0,20.0,0.0006159948316530641,-0.013327635695165686
4.0,20.0,-0.0007283351206904008,0.00443985219289216
5.0,20.0,-0.00537799038721081,-0.00833138575247228
6.0,20.0,0.0031859072443749404,-0.0022729900104044155
7.0,20.0,0.00474523164248781,0.010983979518118072
8.0,20.0,-0.011216255937116669,-0.0019413547010548214
9.0,20.0,-0.007415807053664211,-0.010332092599826398
0.0,21.0,0.007606603952791159,0.005292539093559471
1.0,21.0,0.005496356858501399,0.011034670175639257
2.0,21.0,0.006834316834975687,-0.004069452833987783
3.0,21.0,0.007729263416021946,0.0035601774463160183
4.0,21.0,-0.0068089224000440806,-0.009153397518977981
5.0,21.0,-0.009814294243720382,0.0009609224855860912
6.0,21.0,0.005399587194757835,-0.002335086625274526
7.0,21.0,-0.006963264136355253,-0.004142137045833622
8.0,21.0,-0.0038450128264043396,-0.004140110402944107
9.0,21.0,-0.0073153837237423846,0.0015381051059940238
0.0,22.0,0.00494743351886215,0.012396393246806227
1.0,22.0,0.01010101010101011,0.013391046312779353
2.0,22.0,-0.004580690627202272,0.0018947073874616843
3.0,22.0,0.0011001100110011011,-0.002531027039687792
4.0,22.0,0.0029006974017157946,0.003065892706838675
5.0,22.0,0.0021742084522354,-0.007755510957900009
6.0,22.0,-0.004660382530946191,-0.006929778120651356
7.0,22.0,0.0012577133199701696,-0.00015830826785764843
8.0,22.0,-0.00960321904880424,-0.0002112642585053755
9.0,22.0,-0.0049153577399365005,-0.01569063904617792
0.0,23.0,0.004119570640945835,0.009057567306951338
1.0,23.0,0.007634702155822017,0.010621869623484863
2.0,23.0,-0.004379555183805083,-0.011131494987227824
3.0,23.0,0.0013023933227834592,-0.0017166835573240074
4.0,23.0,1.6872712667104004e-05,0.0007671508938627488
5.0,23.0,-0.0010211783510190044,0.002207143860657466
6.0,23.0,-0.0055138614283225425,-0.0029232670625288872
7.0,23.0,0.0004772414031683699,0.003636121052612723
8.0,23.0,-0.0011049045230550657,0.0006049731010141864
9.0,23.0,-0.002711702977906922,-0.011852810368485844
0.0,24.0,0.002260241202382305,0.007399390148716219
1.0,24.0,0.007838347002660277,0.00910485749651231
2.0,24.0,0.003655066959949317,0.003087334811775287
3.0,24.0,-0.0024972586183436923,0.0027213838160970068
4.0,24.0,0.006393169204122065,0.00015474876175019126
5.0,24.0,0.0003135750822001644,-0.004122999384865923
6.0,24.0,0.0010159943158323938,0.0039187964897973715
7.0,24.0,-0.0032525030747792474,-0.00888334189853907
8.0,24.0,0.0032469095430256423,-0.013619795456996733
9.0,24.0,-0.01953557833980833,-0.0013387922769526389
0.0,25.0,0.0036295361481625747,0.00827156114046716
1.0,25.0,0.005221195324432688,0.008509184285348994
2.0,25.0,-2.1113923694254e-05,0.0017943644191010702
3.0,25.0,-0.00021274194402186804,0.005498537044921297
4.0,25.0,-0.0004690501867262897,-0.0030987789357567533
5.0,25.0,-0.003663712866964956,-0.0062229588936434915
6.0,25.0,0.0003523346222785382,-0.00571380304813986
7.0,25.0,0.0009259546380358052,0.00569239696547896
8.0,25.0,0.0004907168754198794,-0.00952256900413082
9.0,25.0,-0.0072200993039842655,-0.007609969157323918
0.0,26.0,-0.00042912433877715235,0.00816907368761695
1.0,26.0,0.008245883738205294,0.007511107250229076
2.0,26.0,0.005040483735976474,0.007602225825820123
3.0,26.0,0.0009088252132936939,0.002377123258168447
4.0,26.0,0.00782956953426954,-0.004235209166501394
5.0,26.0,0.0007180690470535277,0.0027923207987331526
6.0,26.0,-0.004910655117017396,-0.0036928088902431944
7.0,26.0,-0.007766367036366311,-0.009241541770455731
8.0,26.0,0.0005388794462744301,-0.002318045144482301
9.0,26.0,-0.01112390427118327,-0.009725642625599119
0.0,27.0,0.007402758797227081,0.008705522196699733
1.0,27.0,0.007075372907533478,0.012236707798470204
2.0,27.0,-0.002190867360781181,0.007051722333810929
3.0,27.0,-0.003491285806711409,-0.002163486418671268
4.0,27.0,0.004320949249138776,0.00665113213112595
5.0,27.0,-0.003210591777655427,-0.00669892259260452
6.0,27.0,0.00202855348467301,-0.00626898073920452
7.0,27.0,-0.008148141734056254,0.00011017995664685364
8.0,27.0,-0.005085074572923997,-0.010088964867744746
9.0,27.0,0.0005038609624445724,-0.012239081997936526
0.0,28.0,0.00803957946815088,0.0070701702506922705
1.0,28.0,0.004761269078449685,0.011488383283569863
2.0,28.0,0.004228329809725157,0.004437197048780875
3.0,28.0,0.003100310031003103,0.0032414731999088975
4.0,28.0,0.005986545701413375,0.005019110840813004
5.0,28.0,-0.0012229922543824127,-0.0003575993496872189
6.0,28.0,-0.00360599734294932,-0.006822358279685121
7.0,28.0,0.00027512478874350965,-0.003482586868522443
8.0,28.0,-0.014788542509281752,-0.009613201939243875
9.0,28.0,-0.00791863130812589,-0.012836241985068806
0.0,29.0,0.0002787154315443235,0.005860592709588907
1.0,29.0,0.0107424812658346,0.012946696932449283
2.0,29.0,-0.006010986813471275,-0.004365398885362913
3.0,29.0,-0.003390475618123328,0.0011897320078240014
4.0,29.0,0.005452726723923871,0.006922984391138253
5.0,29.0,0.0002926025980388035,-0.004502570940608012
6.0,29.0,0.0021299220788545538,-0.003992533664414609
7.0,29.0,0.003761152081623477,0.006442818990862826
8.0,29.0,-0.0008298720709099258,-0.009898919775674649
9.0,29.0,-0.013431468829096562,-0.012956709371259442


==> pics/RAR_scatter/qmnist_lenet_rate10.txt <==
class,model,before,after
0.0,0.0,0.006430769230769235,0.0038848920863309706
1.0,0.0,0.005365691489361653,0.007502210433244876
2.0,0.0,-0.00012941176470594907,-0.0026011787819253582
3.0,0.0,0.004601196410767645,-0.0008917835671342693
4.0,0.0,-0.0007288659793814608,0.005938587512794253
5.0,0.0,-0.0019795454545455398,-0.00021315192743766458
6.0,0.0,0.0010727848101265086,-0.004731707317073146
7.0,0.0,0.004722820763956884,-0.0006811023622046726
8.0,0.0,-0.008166492146596888,-0.007621338912133877
9.0,0.0,-0.012585279187817362,-0.0019086345381526496
0.0,1.0,0.0059282051282051875,0.007147540983606497
1.0,1.0,0.004862588652482276,0.0068247787610619
2.0,1.0,0.0013228962818003839,-0.00043294117647062154
3.0,1.0,0.006079601990049757,0.00031231231231229015
4.0,1.0,0.0008251028806583949,-0.004138159255429139
5.0,1.0,-0.0036268486916950847,-0.0011459704880817175
6.0,1.0,0.0005675105485231888,0.0007696202531645167
7.0,1.0,-0.00166699507389157,0.0014868369351670166
8.0,1.0,-0.00029698857736237203,-0.010588877229800599
9.0,1.0,-0.015158697863682579,-0.0017060240963856037
0.0,2.0,0.003917948717948776,0.006129230769230807
1.0,2.0,0.001079040852575524,0.007702917771883228
2.0,2.0,0.0012578124999999942,-0.003384070796460216
3.0,2.0,0.0020837487537387856,0.0033053892215568668
4.0,2.0,0.0008603696098562525,-1.6477857878714094e-06
5.0,2.0,0.0022889390519187243,-0.006860273972602806
6.0,2.0,-0.002511087645195365,0.0007696202531645167
7.0,2.0,-0.0007347740667975995,-0.002452071005917123
8.0,2.0,-0.0033617463617463136,0.0009427385892116204
9.0,2.0,-0.004943718592964773,-0.007776969696969659
0.0,3.0,0.004907597535934339,0.004589928057554027
1.0,3.0,0.0030950266429840513,0.010828483245149971
2.0,3.0,0.003273437499999996,0.004950634146341495
3.0,3.0,0.007067594433399609,-0.0011865596790370787
4.0,3.0,-0.00020391349124613956,-0.0005263917525772469
5.0,3.0,-0.002486363636363666,-0.004058769931662872
6.0,3.0,-0.0015454545454545467,-0.004020572640508955
7.0,3.0,-0.0006811023622046726,-0.0009580295566501565
8.0,3.0,-0.0034229166666667043,-0.004806054279749456
9.0,3.0,-0.01104457953394124,-0.007267373737373643
0.0,4.0,0.004203285420944572,0.006645491803278683
1.0,4.0,0.0032746228926353025,0.00720114942528735
2.0,4.0,0.0006160469667318564,0.0019964809384164497
3.0,4.0,-0.0016002004008016384,0.0018051948051948405
4.0,4.0,0.0011455292908530287,-0.006728082901554358
5.0,4.0,-0.002057207718501707,-0.0027904545454545417
6.0,4.0,0.0019656842105262467,-0.0029094179894179487
7.0,4.0,0.001558783120706582,-0.004941106719367489
8.0,4.0,-0.007280877742946742,0.0014733678756477134
9.0,4.0,-0.002617771084337423,-0.003219798994974788
0.0,5.0,0.006229743589743616,0.00856499488229275
1.0,5.0,0.006925221238937996,0.00546631205673764
2.0,5.0,-0.0032825958702065398,-0.0010096172718350998
3.0,5.0,0.002410589410589379,0.004701894317048903
4.0,5.0,0.005221926229508188,-0.0006276288659792977
5.0,5.0,-0.005610490307867747,-0.001878181818181802
6.0,5.0,-0.013020962566844974,-0.005188110403396949
7.0,5.0,0.005495499021526416,0.003847843137254985
8.0,5.0,6.4382139148531e-06,-0.008064502617800975
9.0,5.0,-0.006658224016145374,-0.007369292929292824
0.0,6.0,0.0057418032786885065,0.0063302564102564254
1.0,6.0,0.005418584070796457,0.005265070921985778
2.0,6.0,-0.0008681684622918587,0.0017268101761251926
3.0,6.0,0.0018942115768463314,0.0045004985044865
4.0,6.0,0.0026908717948718797,0.001229218106995799
5.0,6.0,-0.0048445961319681,0.00019138321995458113
6.0,6.0,-0.0017017951425554265,-0.004325344644750816
7.0,6.0,0.0010543670264966279,-0.0002763779527558982
8.0,6.0,-0.005688008342022944,-0.009325366876310278
9.0,6.0,-0.005142655935613629,-0.006556407669021268
0.0,7.0,0.006229743589743616,0.005727179487179569
1.0,7.0,0.0016241103202846204,0.007301503094606526
2.0,7.0,0.0016258317025439905,-0.0008376470588235182
3.0,7.0,0.006381094527363156,0.00290219560878246
4.0,7.0,0.001128189300411448,-0.0014375257731958156
5.0,7.0,-0.0021822727272727905,-0.004973120728929399
6.0,7.0,-0.004426935312831399,-0.0028080423280422984
7.0,7.0,0.0006060963618485892,0.0010829076620825816
8.0,7.0,-0.0010330561330561166,-0.007825104602510425
9.0,7.0,-0.010737892603850089,-0.0011061183550651913
0.0,8.0,0.005611909650924106,0.005325128205128219
1.0,8.0,0.0038006216696270696,0.006900088417329712
2.0,8.0,0.004950634146341495,-0.004195870206489738
3.0,8.0,0.006783084577114467,0.0034935194416749337
4.0,8.0,0.0015323045267489643,0.0012464542651592868
5.0,8.0,-0.001776818181818177,0.00031347678369195034
6.0,8.0,-0.001895661375661334,-0.003213544973545012
7.0,8.0,0.0010104228121928063,0.005563245356793726
8.0,8.0,0.002482694300518181,-0.011406505771248682
9.0,8.0,-0.02381386036960976,-0.0055452165156093
0.0,9.0,0.003398357289527711,0.0041870503597122325
1.0,9.0,0.006874999999999998,0.005164450354609902
2.0,9.0,-0.0011714005876592244,-0.005259507389162615
3.0,9.0,-0.0024098196392786154,0.004399800598205354
4.0,9.0,0.006464759959141942,9.948506694126266e-05
5.0,9.0,-0.0017301587301588105,0.002352488687782756
6.0,9.0,-0.0020052798310454738,-0.0012416490486258274
7.0,9.0,0.0017313725490195882,0.0006060963618485892
8.0,9.0,-0.009149581589958202,-0.006263113897596689
9.0,9.0,-0.0034282128514057193,-0.00463071500503527


==> pics/RAR_scatter/qmnist_lenet_rate10_regression.txt <==
dataset,model,rate,a,b,r2
qmnist,lenet,10,0.4716088597746858,-9.694123838288193e-05,0.2670856949240501


==> pics/RAR_scatter/qmnist_lenet_rate20.txt <==
class,model,before,after
0.0,0.0,0.006430769230769235,0.0031278350515463586
1.0,0.0,0.005365691489361653,0.00893407079646012
2.0,0.0,-0.00012941176470594907,0.002669539666993103
3.0,0.0,0.004601196410767645,0.0004343029087261452
4.0,0.0,-0.0007288659793814608,-0.003042857142857202
5.0,0.0,-0.0019795454545455398,-0.0035762827822121016
6.0,0.0,0.0010727848101265086,0.0028917721518986845
7.0,0.0,0.004722820763956884,-0.0013105626850937499
8.0,0.0,-0.008166492146596888,-0.0042275862068965825
9.0,0.0,-0.012585279187817362,-0.007672368421052646
0.0,1.0,0.0059282051282051875,0.009256147540983537
1.0,1.0,0.004862588652482276,0.007176861702127634
2.0,1.0,0.0013228962818003839,0.0036454011741682583
3.0,1.0,0.006079601990049757,-0.0005692771084337692
4.0,1.0,0.0008251028806583949,0.0031487654320986927
5.0,1.0,-0.0036268486916950847,-0.00015500000000006115
6.0,1.0,0.0005675105485231888,-0.004525611052072254
7.0,1.0,-0.00166699507389157,-0.005280079286422269
8.0,1.0,-0.00029698857736237203,-0.01376139240506332
9.0,1.0,-0.015158697863682579,-0.0005832160804019893
0.0,2.0,0.003917948717948776,0.006402877697841708
1.0,2.0,0.001079040852575524,0.006497338065661015
2.0,2.0,0.0012578124999999942,0.005792968749999942
3.0,2.0,0.0020837487537387856,0.0006369107321965341
4.0,2.0,0.0008603696098562525,-0.0028395445134576387
5.0,2.0,0.0022889390519187243,-0.001089874857792977
6.0,2.0,-0.002511087645195365,-0.008609391675560392
7.0,2.0,-0.0007347740667975995,-0.001107601184600189
8.0,2.0,-0.0033617463617463136,-0.004024033437826595
9.0,2.0,-0.004943718592964773,-0.0034057459677420006
0.0,3.0,0.004907597535934339,0.004860968074150374
1.0,3.0,0.0030950266429840513,0.0052355555555556104
2.0,3.0,0.003273437499999996,0.005325513196480935
3.0,3.0,0.007067594433399609,0.004140000000000004
4.0,3.0,-0.00020391349124613956,-0.00026033057851238846
5.0,3.0,-0.002486363636363666,-0.004009132420091365
6.0,3.0,-0.0015454545454545467,-0.005951011714589928
7.0,3.0,-0.0006811023622046726,-0.010576271186440691
8.0,3.0,-0.0034229166666667043,0.001700623700623753
9.0,3.0,-0.01104457953394124,-0.0018872104733131793
0.0,4.0,0.004203285420944572,0.005093525179856129
1.0,4.0,0.0032746228926353025,0.006070035460992893
2.0,4.0,0.0006160469667318564,-0.0013846758349705664
3.0,4.0,-0.0016002004008016384,0.006296812749003967
4.0,4.0,0.0011455292908530287,0.0020374485596707194
5.0,4.0,-0.002057207718501707,-0.005842009132420156
6.0,4.0,0.0019656842105262467,-0.0024495762711864463
7.0,4.0,0.001558783120706582,0.002496660117878216
8.0,4.0,-0.007280877742946742,-0.0042977035490605765
9.0,4.0,-0.002617771084337423,-0.00981783181357652
0.0,5.0,0.006229743589743616,0.004388489208633073
1.0,5.0,0.006925221238937996,0.008880300353356891
2.0,5.0,-0.0032825958702065398,-0.006047337278106587
3.0,5.0,0.002410589410589379,0.0006156156156155601
4.0,5.0,0.005221926229508188,0.0023566289825282384
5.0,5.0,-0.005610490307867747,0.002554298642533865
6.0,5.0,-0.013020962566844974,-0.005289808917197475
7.0,5.0,0.005495499021526416,0.0017897838899803428
8.0,5.0,6.4382139148531e-06,0.0002087227414330032
9.0,5.0,-0.006658224016145374,-0.010533434650455987
0.0,6.0,0.0057418032786885065,0.008642051282051377
1.0,6.0,0.005418584070796457,0.009335840707964614
2.0,6.0,-0.0008681684622918587,0.0011171736997056172
3.0,6.0,0.0018942115768463314,-0.00016365461847386194
4.0,6.0,0.0026908717948718797,0.0035528806584362088
5.0,6.0,-0.0048445961319681,0.0013852440408627222
6.0,6.0,-0.0017017951425554265,-0.007329850746268667
7.0,6.0,0.0010543670264966279,-0.0038776237623762413
8.0,6.0,-0.005688008342022944,-0.0017270072992700614
9.0,6.0,-0.005142655935613629,-0.01238728382502537
0.0,7.0,0.006229743589743616,0.009155737704917974
1.0,7.0,0.0016241103202846204,0.007955713020371982
2.0,7.0,0.0016258317025439905,-0.0003709233791748877
3.0,7.0,0.006381094527363156,0.002334334334334314
4.0,7.0,0.001128189300411448,0.000992164948453626
5.0,7.0,-0.0021822727272727905,-0.004823744292237506
6.0,7.0,-0.004426935312831399,-0.004627417640807631
7.0,7.0,0.0006060963618485892,-0.00042445759368832446
8.0,7.0,-0.0010330561330561166,-0.006432670157068057
9.0,7.0,-0.010737892603850089,-0.005738585858585819
0.0,8.0,0.005611909650924106,0.007121149897330622
1.0,8.0,0.0038006216696270696,0.008833628318584027
2.0,8.0,0.004950634146341495,-0.0013545722713864676
3.0,8.0,0.006783084577114467,0.0003329989969909507
4.0,8.0,0.0015323045267489643,-0.003144513457556984
5.0,8.0,-0.001776818181818177,-0.008276746849942743
6.0,8.0,-0.001895661375661334,0.000682452431289619
7.0,8.0,0.0010104228121928063,-0.0014120434353405305
8.0,8.0,0.002482694300518181,-0.0032810020876827047
9.0,8.0,-0.02381386036960976,-0.0016913480885311764
0.0,9.0,0.003398357289527711,0.008429158110882951
1.0,9.0,0.006874999999999998,0.0075044365572315575
2.0,9.0,-0.0011714005876592244,0.006800781249999943
3.0,9.0,-0.0024098196392786154,-0.00035678391959804664
4.0,9.0,0.006464759959141942,-0.001822981366459708
5.0,9.0,-0.0017301587301588105,-0.0023557582668187363
6.0,9.0,-0.0020052798310454738,-0.001176033934252415
7.0,9.0,0.0017313725490195882,0.0038407079646017653
8.0,9.0,-0.009149581589958202,-0.011461538461538526
9.0,9.0,-0.0034282128514057193,-0.01156612410986778


==> pics/RAR_scatter/qmnist_lenet_rate20_regression.txt <==
dataset,model,rate,a,b,r2
qmnist,lenet,20,0.5662606162402078,-0.000106167563759202,0.297688504437835


==> pics/RAR_scatter/qmnist_lenet_rate30.txt <==
class,model,before,after
0.0,0.0,0.006430769230769235,0.004961894953656027
1.0,0.0,0.005365691489361653,0.00798182624113475
2.0,0.0,-0.00012941176470594907,-0.0014259842519685306
3.0,0.0,0.004601196410767645,0.005235764235764229
4.0,0.0,-0.0007288659793814608,-0.00015888429752066406
5.0,0.0,-0.0019795454545455398,-0.003907305936073111
6.0,0.0,0.0010727848101265086,-0.0015823966065747455
7.0,0.0,0.004722820763956884,0.0024555118110236654
8.0,0.0,-0.008166492146596888,-0.004462970711297066
9.0,0.0,-0.012585279187817362,-0.010948272357723539
0.0,1.0,0.0059282051282051875,0.010853333333333407
1.0,1.0,0.004862588652482276,0.008914374445430383
2.0,1.0,0.0013228962818003839,0.0033452404317958814
3.0,1.0,0.006079601990049757,-0.002967709384460133
4.0,1.0,0.0008251028806583949,0.005775514403292156
5.0,1.0,-0.0036268486916950847,-0.0032196571428571167
6.0,1.0,0.0005675105485231888,-0.00081507430997872
7.0,1.0,-0.00166699507389157,-0.0056210735586481216
8.0,1.0,-0.00029698857736237203,-0.0036789528795811094
9.0,1.0,-0.015158697863682579,-0.014256281920326795
0.0,2.0,0.003917948717948776,0.007283213182286274
1.0,2.0,0.001079040852575524,0.01117271922054911
2.0,2.0,0.0012578124999999942,-0.009021073558648188
3.0,2.0,0.0020837487537387856,0.0055695695695695295
4.0,2.0,0.0008603696098562525,-0.0009276683937824111
5.0,2.0,0.0022889390519187243,-0.0015652968036530513
6.0,2.0,-0.002511087645195365,-0.004572281449893478
7.0,2.0,-0.0007347740667975995,0.003802167487684744
8.0,2.0,-0.0033617463617463136,-0.008448842105263222
9.0,2.0,-0.004943718592964773,-0.005524214792299943
0.0,3.0,0.004907597535934339,0.006374871266735283
1.0,3.0,0.0030950266429840513,0.0085115350488021
2.0,3.0,0.003273437499999996,0.000979351032448309
3.0,3.0,0.007067594433399609,0.0006582914572863764
4.0,3.0,-0.00020391349124613956,0.006393627954779013
5.0,3.0,-0.002486363636363666,-0.011721198156682036
6.0,3.0,-0.0015454545454545467,-0.00016012725344647554
7.0,3.0,-0.0006811023622046726,-0.0100459081836328
8.0,3.0,-0.0034229166666667043,-0.0009425887265136341
9.0,3.0,-0.01104457953394124,-0.002381937436932476
0.0,4.0,0.004203285420944572,0.003514963880288981
1.0,4.0,0.0032746228926353025,0.008585549645390114
2.0,4.0,0.0006160469667318564,0.004084622918707178
3.0,4.0,-0.0016002004008016384,0.0018525576730190926
4.0,4.0,0.0011455292908530287,-0.0016196687370600316
5.0,4.0,-0.002057207718501707,-0.00905579793340984
6.0,4.0,0.0019656842105262467,8.750000000005294e-05
7.0,4.0,0.001558783120706582,0.00502121807465627
8.0,4.0,-0.007280877742946742,-0.003851673640167313
9.0,4.0,-0.002617771084337423,-0.011360834181078269
0.0,5.0,0.006229743589743616,0.008115107913669081
1.0,5.0,0.006925221238937996,0.007328596802841937
2.0,5.0,-0.0032825958702065398,0.002636310107948938
3.0,5.0,0.002410589410589379,0.006345654345654329
4.0,5.0,0.005221926229508188,0.00404366632337794
5.0,5.0,-0.005610490307867747,-0.009702988505747094
6.0,5.0,-0.013020962566844974,-0.012272961373390573
7.0,5.0,0.005495499021526416,0.002586798029556687
8.0,5.0,6.4382139148531e-06,-0.00020354535974978266
9.0,5.0,-0.006658224016145374,-0.01187698574338087
0.0,6.0,0.0057418032786885065,0.0029081527347780993
1.0,6.0,0.005418584070796457,0.00798182624113475
2.0,6.0,-0.0008681684622918587,0.003478158667972558
3.0,6.0,0.0018942115768463314,0.003244244244244236
4.0,6.0,0.0026908717948718797,0.0008732714138286466
5.0,6.0,-0.0048445961319681,0.0029219954648525767
6.0,6.0,-0.0017017951425554265,-0.0005213983050847385
7.0,6.0,0.0010543670264966279,-0.010473778664008001
8.0,6.0,-0.005688008342022944,-0.007624973767051372
9.0,6.0,-0.005142655935613629,-0.003807366296670071
0.0,7.0,0.006229743589743616,0.007989701338825957
1.0,7.0,0.0016241103202846204,0.012750884955752183
2.0,7.0,0.0016258317025439905,0.005536470588235277
3.0,7.0,0.006381094527363156,-0.0007348790322580764
4.0,7.0,0.001128189300411448,0.0018533609100310634
5.0,7.0,-0.0021822727272727905,-0.014753240740740714
6.0,7.0,-0.004426935312831399,-0.009237084673097544
7.0,7.0,0.0006060963618485892,-0.0014085232903865634
8.0,7.0,-0.0010330561330561166,-0.0014064853556485276
9.0,7.0,-0.010737892603850089,-0.004808611955420475
0.0,8.0,0.005611909650924106,0.0057693099897013645
1.0,8.0,0.0038006216696270696,0.009664747564216127
2.0,8.0,0.004950634146341495,0.005261056751467718
3.0,8.0,0.006783084577114467,-0.0009567404426559252
4.0,8.0,0.0015323045267489643,-0.0024540932642486773
5.0,8.0,-0.001776818181818177,-0.0008077448747152833
6.0,8.0,-0.001895661375661334,-0.0028967056323060012
7.0,8.0,0.0010104228121928063,-0.0016644906033630353
8.0,8.0,0.002482694300518181,-0.006807345225603291
9.0,8.0,-0.02381386036960976,-0.007057649442755815
0.0,9.0,0.003398357289527711,0.0005418821096173596
1.0,9.0,0.006874999999999998,0.007679964539007124
2.0,9.0,-0.0011714005876592244,0.00803274853801172
3.0,9.0,-0.0024098196392786154,0.00094082246740223
4.0,9.0,0.006464759959141942,0.0005692466460268225
5.0,9.0,-0.0017301587301588105,0.0014864926220204864
6.0,9.0,-0.0020052798310454738,-0.002950743099787628
7.0,9.0,0.0017313725490195882,-0.005767460317460326
8.0,9.0,-0.009149581589958202,-0.005820732984293142
9.0,9.0,-0.0034282128514057193,-0.0061433771486349206


==> pics/RAR_scatter/qmnist_lenet_rate30_regression.txt <==
dataset,model,rate,a,b,r2
qmnist,lenet,30,0.7412751428765532,-0.00013768176881712055,0.3911056969258899


==> pics/RAR_scatter/qmnist_lenet_rate4.txt <==
class,model,before,after
0.0,0.0,0.006430769230769235,0.007461617195496335
1.0,0.0,0.005365691489361653,0.004359485815602787
2.0,0.0,-0.00012941176470594907,0.004713450292397604
3.0,0.0,0.004601196410767645,-0.005427565392354186
4.0,0.0,-0.0007288659793814608,0.002372689938398292
5.0,0.0,-0.0019795454545455398,-0.0018547105561861786
6.0,0.0,0.0010727848101265086,-0.0031121693121693617
7.0,0.0,0.004722820763956884,-0.0021733990147783265
8.0,0.0,-0.008166492146596888,-0.003930208333333428
9.0,0.0,-0.012585279187817362,-0.0034226130653266375
0.0,1.0,0.0059282051282051875,0.007975460122699372
1.0,1.0,0.004862588652482276,0.0020870337477797876
2.0,1.0,0.0013228962818003839,0.0003131115459882499
3.0,1.0,0.006079601990049757,0.0010989010989011
4.0,1.0,0.0008251028806583949,0.0008427543679342542
5.0,1.0,-0.0036268486916950847,-0.0012244897959183911
6.0,1.0,0.0005675105485231888,-0.00681528662420379
7.0,1.0,-0.00166699507389157,-0.0016929133858267207
8.0,1.0,-0.00029698857736237203,0.0018012422360248429
9.0,1.0,-0.015158697863682579,-0.00493963782696174
0.0,2.0,0.003917948717948776,0.0035995893223820102
1.0,2.0,0.001079040852575524,0.0035545212765957833
2.0,2.0,0.0012578124999999942,-0.0019505882352940961
3.0,2.0,0.0020837487537387856,0.0037818725099601964
4.0,2.0,0.0008603696098562525,0.004631934493346998
5.0,2.0,0.0022889390519187243,0.0007380090497737719
6.0,2.0,-0.002511087645195365,-0.00712038216560503
7.0,2.0,-0.0007347740667975995,-0.003972781065088665
8.0,2.0,-0.0033617463617463136,0.0004640414507772462
9.0,2.0,-0.004943718592964773,-0.004233869346733583
0.0,3.0,0.004907597535934339,0.005942622950819632
1.0,3.0,0.0030950266429840513,0.00385638297872341
2.0,3.0,0.003273437499999996,0.005180136319376826
3.0,3.0,0.007067594433399609,0.002095808383233535
4.0,3.0,-0.00020391349124613956,0.004933469805527107
5.0,3.0,-0.002486363636363666,0.0010407239819004354
6.0,3.0,-0.0015454545454545467,-0.01003194888178908
7.0,3.0,-0.0006811023622046726,-0.00267980295566497
8.0,3.0,-0.0034229166666667043,-0.0033922996878251203
9.0,3.0,-0.01104457953394124,-0.007981836528758862
0.0,4.0,0.004203285420944572,0.00522461538461541
1.0,4.0,0.0032746228926353025,0.0023894316163410334
2.0,4.0,0.0006160469667318564,-0.0013435294117647512
3.0,4.0,-0.0016002004008016384,0.005376119402985046
4.0,4.0,0.0011455292908530287,0.003194461538461568
5.0,4.0,-0.002057207718501707,-0.007776712328767201
6.0,4.0,0.0019656842105262467,-0.010802345415778333
7.0,4.0,0.001558783120706582,0.0035145935357492656
8.0,4.0,-0.007280877742946742,0.0031356773526369742
9.0,4.0,-0.002617771084337423,-0.0046351106639839065
0.0,5.0,0.006229743589743616,0.00584221311475407
1.0,5.0,0.006925221238937996,0.0037557624113475343
2.0,5.0,-0.0032825958702065398,-0.0007670910871694407
3.0,5.0,0.002410589410589379,0.0009980019980020101
4.0,5.0,0.005221926229508188,0.004832958034800404
5.0,5.0,-0.005610490307867747,0.0020687005649718047
6.0,5.0,-0.013020962566844974,-0.005849204665959669
7.0,5.0,0.005495499021526416,-0.004760908193484626
8.0,5.0,6.4382139148531e-06,0.0017004140786749575
9.0,5.0,-0.006658224016145374,-0.008083652875882969
0.0,6.0,0.0057418032786885065,0.005425641025641029
1.0,6.0,0.005418584070796457,0.0034760425909493887
2.0,6.0,-0.0008681684622918587,0.0027695312499999396
3.0,6.0,0.0018942115768463314,0.002599800399201543
4.0,6.0,0.0026908717948718797,0.004417008196721279
5.0,6.0,-0.0048445961319681,-0.0029931818181819043
6.0,6.0,-0.0017017951425554265,-0.008447872340425539
7.0,6.0,0.0010543670264966279,-0.004152023692003942
8.0,6.0,-0.005688008342022944,0.00436673553719
9.0,6.0,-0.005142655935613629,-0.008490404040404038
0.0,7.0,0.006229743589743616,0.006745901639344245
1.0,7.0,0.0016241103202846204,0.004661347517730525
2.0,7.0,0.0016258317025439905,0.0001426052889324322
3.0,7.0,0.006381094527363156,-9.209209209206973e-05
4.0,7.0,0.001128189300411448,-0.0014375257731958156
5.0,7.0,-0.0021822727272727905,-0.002689090909090916
6.0,7.0,-0.004426935312831399,-0.0038703389830508092
7.0,7.0,0.0006060963618485892,-0.005833432245301703
8.0,7.0,-0.0010330561330561166,0.002607867494824038
9.0,7.0,-0.010737892603850089,-0.0011061183550651913
0.0,8.0,0.005611909650924106,0.006043032786885195
1.0,8.0,0.0038006216696270696,0.003957003546099285
2.0,8.0,0.004950634146341495,0.0033397073170731567
3.0,8.0,0.006783084577114467,-0.0018026052104208544
4.0,8.0,0.0015323045267489643,0.004014549180327881
5.0,8.0,-0.001776818181818177,0.0011416289592759898
6.0,8.0,-0.001895661375661334,-0.0077834218916046465
7.0,8.0,0.0010104228121928063,-0.003567258382642951
8.0,8.0,0.002482694300518181,0.0008677720207253883
9.0,8.0,-0.02381386036960976,-0.006864012096774216
0.0,9.0,0.003398357289527711,0.004621538461538554
1.0,9.0,0.006874999999999998,0.0035545212765957833
2.0,9.0,-0.0011714005876592244,0.0009876832844575047
3.0,9.0,-0.0024098196392786154,0.0007962037962038305
4.0,9.0,0.006464759959141942,0.0036120901639344824
5.0,9.0,-0.0017301587301588105,-0.0038040909090909063
6.0,9.0,-0.0020052798310454738,-0.003923174603174563
7.0,9.0,0.0017313725490195882,-0.004963869693978187
8.0,9.0,-0.009149581589958202,0.0014987577639751868
9.0,9.0,-0.0034282128514057193,-0.0032256024096385606


==> pics/RAR_scatter/qmnist_lenet_rate40.txt <==
class,model,before,after
0.0,0.0,0.006430769230769235,0.007888774459320305
1.0,0.0,0.005365691489361653,0.012650442477876087
2.0,0.0,-0.00012941176470594907,-0.005407333994053544
3.0,0.0,0.004601196410767645,0.001177062374245474
4.0,0.0,-0.0007288659793814608,0.0017518097207859867
5.0,0.0,-0.0019795454545455398,0.0024618885096701084
6.0,0.0,0.0010727848101265086,-0.01042274678111587
7.0,0.0,0.004722820763956884,-0.0005188118811881531
8.0,0.0,-0.008166492146596888,-0.006773922187171429
9.0,0.0,-0.012585279187817362,-0.004910840932117526
0.0,1.0,0.0059282051282051875,0.007472164948453546
1.0,1.0,0.004862588652482276,0.010626441881100226
2.0,1.0,0.0013228962818003839,-0.0008260612043436193
3.0,1.0,0.006079601990049757,0.003791164658634474
4.0,1.0,0.0008251028806583949,0.002361116856256447
5.0,1.0,-0.0036268486916950847,-0.015412282734646674
6.0,1.0,0.0005675105485231888,-0.000147927736450605
7.0,1.0,-0.00166699507389157,-0.000899108027750346
8.0,1.0,-0.00029698857736237203,-0.0029953878406708823
9.0,1.0,-0.015158697863682579,-0.007359349593495951
0.0,2.0,0.003917948717948776,0.010421810699588452
1.0,2.0,0.001079040852575524,0.014157079646017626
2.0,2.0,0.0012578124999999942,-0.0018872403560831628
3.0,2.0,0.0020837487537387856,0.0037035175879396457
4.0,2.0,0.0008603696098562525,-0.005039624608967698
5.0,2.0,0.0022889390519187243,-0.01330787037037039
6.0,2.0,-0.002511087645195365,0.001829087048832255
7.0,2.0,-0.0007347740667975995,-0.00496215139442238
8.0,2.0,-0.0033617463617463136,-0.0020765199161425683
9.0,2.0,-0.004943718592964773,-0.006436483739837402
0.0,3.0,0.004907597535934339,0.010210092687950551
1.0,3.0,0.0030950266429840513,0.011461367673179406
2.0,3.0,0.003273437499999996,0.0009058242843039976
3.0,3.0,0.007067594433399609,0.004515577889447207
4.0,3.0,-0.00020391349124613956,0.006143034055727494
5.0,3.0,-0.002486363636363666,-0.004344890929965586
6.0,3.0,-0.0015454545454545467,-0.008058583690987147
7.0,3.0,-0.0006811023622046726,-0.012208433734939777
8.0,3.0,-0.0034229166666667043,-0.001259748427672943
9.0,3.0,-0.01104457953394124,-0.009720714285714352
0.0,4.0,0.004203285420944572,0.01141237113402057
1.0,4.0,0.0032746228926353025,0.01629982285208143
2.0,4.0,0.0006160469667318564,-0.005788844621514032
3.0,4.0,-0.0016002004008016384,0.0047482376636454665
4.0,4.0,0.0011455292908530287,0.0021941848390445847
5.0,4.0,-0.002057207718501707,-0.011381228273464735
6.0,4.0,0.0019656842105262467,-0.004719185423365539
7.0,4.0,0.001558783120706582,-0.008924774322968948
8.0,4.0,-0.007280877742946742,0.00307635983263595
9.0,4.0,-0.002617771084337423,-0.010549129989764622
0.0,5.0,0.006229743589743616,0.009806385169927939
1.0,5.0,0.006925221238937996,0.013686005314437564
2.0,5.0,-0.0032825958702065398,0.00148402366863905
3.0,5.0,0.002410589410589379,0.0010977822580645284
4.0,5.0,0.005221926229508188,0.0005807053941909426
5.0,5.0,-0.005610490307867747,-0.004754535017221569
6.0,5.0,-0.013020962566844974,-0.005234010695187168
7.0,5.0,0.005495499021526416,-0.0035530348258706506
8.0,5.0,6.4382139148531e-06,-0.004827970557308115
9.0,5.0,-0.006658224016145374,-0.011164351378958048
0.0,6.0,0.0057418032786885065,0.008797116374871294
1.0,6.0,0.005418584070796457,0.012680690876882205
2.0,6.0,-0.0008681684622918587,0.0034147492625368745
3.0,6.0,0.0018942115768463314,-0.009075279755849437
4.0,6.0,0.0026908717948718797,0.006774253347064898
5.0,6.0,-0.0048445961319681,0.0011023945267959296
6.0,6.0,-0.0017017951425554265,-0.0030402985074627154
7.0,6.0,0.0010543670264966279,-0.003577335984095436
8.0,6.0,-0.005688008342022944,-0.009035232067510527
9.0,6.0,-0.005142655935613629,-0.010131396534148828
0.0,7.0,0.006229743589743616,0.009572314049586795
1.0,7.0,0.0016241103202846204,0.017371238938053115
2.0,7.0,0.0016258317025439905,-0.009605600000000002
3.0,7.0,0.006381094527363156,0.001936363636363672
4.0,7.0,0.001128189300411448,0.002398130841121519
5.0,7.0,-0.0021822727272727905,-0.008836531791907493
6.0,7.0,-0.004426935312831399,-0.00343832976445393
7.0,7.0,0.0006060963618485892,-0.0006889552238805755
8.0,7.0,-0.0010330561330561166,0.007433125000000007
9.0,7.0,-0.010737892603850089,-0.01973626033057842
0.0,8.0,0.005611909650924106,0.012539094650205725
1.0,8.0,0.0038006216696270696,0.015395039858281598
2.0,8.0,0.004950634146341495,0.0022302073050344683
3.0,8.0,0.006783084577114467,0.0018224016145307108
4.0,8.0,0.0015323045267489643,0.00023825363825359885
5.0,8.0,-0.001776818181818177,-0.012311471610660577
6.0,8.0,-0.001895661375661334,0.0018455319148936076
7.0,8.0,0.0010104228121928063,-0.013920644511581107
8.0,8.0,0.002482694300518181,-0.004142736842105346
9.0,8.0,-0.02381386036960976,-0.0073543323139654195
0.0,9.0,0.003398357289527711,0.007762641898864814
1.0,9.0,0.006874999999999998,0.00929848754448396
2.0,9.0,-0.0011714005876592244,-0.006456461232604392
3.0,9.0,-0.0024098196392786154,-0.002946356275303635
4.0,9.0,0.006464759959141942,0.002649896480331254
5.0,9.0,-0.0017301587301588105,0.0009803652968036287
6.0,9.0,-0.0020052798310454738,-0.005234010695187168
7.0,9.0,0.0017313725490195882,0.002402769535113724
8.0,9.0,-0.009149581589958202,-0.001668134171907699
9.0,9.0,-0.0034282128514057193,-0.008075254582484703


==> pics/RAR_scatter/qmnist_lenet_rate40_regression.txt <==
dataset,model,rate,a,b,r2
qmnist,lenet,40,0.8135394053076311,-0.00019062650836995217,0.29937877948417


==> pics/RAR_scatter/qmnist_lenet_rate4_regression.txt <==
dataset,model,rate,a,b,r2
qmnist,lenet,4,0.4231457921596899,-3.541710155184913e-05,0.2535360388354555


==> pics/RAR_scatter/qmnist_lenet_rate50.txt <==
class,model,before,after
0.0,0.0,0.006430769230769235,0.011588417786970019
1.0,0.0,0.005365691489361653,0.020384513274336304
2.0,0.0,-0.00012941176470594907,-0.005504095904095903
3.0,0.0,0.004601196410767645,0.000960446247464538
4.0,0.0,-0.0007288659793814608,0.004423492723492789
5.0,0.0,-0.0019795454545455398,-0.0011134637514383977
6.0,0.0,0.0010727848101265086,-0.009003671706263395
7.0,0.0,0.004722820763956884,0.00039042871385845614
8.0,0.0,-0.008166492146596888,-0.004167230443974554
9.0,0.0,-0.012585279187817362,-0.021887538940809866
0.0,1.0,0.0059282051282051875,0.015967078189300446
1.0,1.0,0.004862588652482276,0.01269162210338681
2.0,1.0,0.0013228962818003839,-0.010262788365095211
3.0,1.0,0.006079601990049757,-0.005877551020408169
4.0,1.0,0.0008251028806583949,0.00577593360995857
5.0,1.0,-0.0036268486916950847,-0.0006804597701148798
6.0,1.0,0.0005675105485231888,-0.002152197213290453
7.0,1.0,-0.00166699507389157,0.0006693227091633397
8.0,1.0,-0.00029698857736237203,-0.014540021344717139
9.0,1.0,-0.015158697863682579,-0.0038572884811416985
0.0,2.0,0.003917948717948776,0.020101135190918468
1.0,2.0,0.001079040852575524,0.021617882562277545
2.0,2.0,0.0012578124999999942,-0.002913540621865527
3.0,2.0,0.0020837487537387856,-0.005744090441932186
4.0,2.0,0.0008603696098562525,0.004749163179916359
5.0,2.0,0.0022889390519187243,-0.003784901277584234
6.0,2.0,-0.002511087645195365,-0.0023825053995679708
7.0,2.0,-0.0007347740667975995,-0.010171602434077026
8.0,2.0,-0.0033617463617463136,-0.02022551351351355
9.0,2.0,-0.004943718592964773,-0.005781995884773637
0.0,3.0,0.004907597535934339,0.013513960703205699
1.0,3.0,0.0030950266429840513,0.017947555555555553
2.0,3.0,0.003273437499999996,-0.006561923847695381
3.0,3.0,0.007067594433399609,0.004925101214574835
4.0,3.0,-0.00020391349124613956,0.0042929166666665994
5.0,3.0,-0.002486363636363666,-0.0014680507497117198
6.0,3.0,-0.0015454545454545467,-0.007038012958963281
7.0,3.0,-0.0006811023622046726,0.00034445554445548213
8.0,3.0,-0.0034229166666667043,0.0009572181243413478
9.0,3.0,-0.01104457953394124,-0.0305987408184681
0.0,4.0,0.004203285420944572,0.01604347826086963
1.0,4.0,0.0032746228926353025,0.025808407079646
2.0,4.0,0.0006160469667318564,-0.007992749244712929
3.0,4.0,-0.0016002004008016384,0.009505561172901918
4.0,4.0,0.0011455292908530287,0.0005857292759706669
5.0,4.0,-0.002057207718501707,-0.007160419091967441
6.0,4.0,0.0019656842105262467,0.006241497326203194
7.0,4.0,0.001558783120706582,-0.025779012345679028
8.0,4.0,-0.007280877742946742,-0.012521543408360156
9.0,4.0,-0.002617771084337423,-0.00993715170278642
0.0,5.0,0.006229743589743616,0.00961993769470411
1.0,5.0,0.006925221238937996,0.020760638297872384
2.0,5.0,-0.0032825958702065398,0.0056015841584158505
3.0,5.0,0.002410589410589379,-0.0019694189602446274
4.0,5.0,0.005221926229508188,-0.005981473684210439
5.0,5.0,-0.005610490307867747,-0.010587194412107107
6.0,5.0,-0.013020962566844974,-0.0014238453276046753
7.0,5.0,0.005495499021526416,-0.012600809716599114
8.0,5.0,6.4382139148531e-06,0.006397484276729636
9.0,5.0,-0.006658224016145374,-0.014420247933884212
0.0,6.0,0.0057418032786885065,0.017471620227038128
1.0,6.0,0.005418584070796457,0.018992437722419847
2.0,6.0,-0.0008681684622918587,-0.006614457831325281
3.0,6.0,0.0018942115768463314,0.001815869786368205
4.0,6.0,0.0026908717948718797,0.007270551508844972
5.0,6.0,-0.0048445961319681,-0.004146002317497174
6.0,6.0,-0.0017017951425554265,0.005665598290598221
7.0,6.0,0.0010543670264966279,-0.011856129685916919
8.0,6.0,-0.005688008342022944,-0.013105995717344842
9.0,6.0,-0.005142655935613629,-0.01896413721413722
0.0,7.0,0.006229743589743616,0.01094288681204572
1.0,7.0,0.0016241103202846204,0.021200976042590976
2.0,7.0,0.0016258317025439905,-0.007028915662650537
3.0,7.0,0.006381094527363156,-0.005757172131147558
4.0,7.0,0.001128189300411448,-0.0025271008403361626
5.0,7.0,-0.0021822727272727905,-0.003396759259259224
6.0,7.0,-0.004426935312831399,0.0009869098712446441
7.0,7.0,0.0006060963618485892,0.006845725646123239
8.0,7.0,-0.0010330561330561166,0.002496733403582713
9.0,7.0,-0.010737892603850089,-0.0279319706498952
0.0,8.0,0.005611909650924106,0.0142233712512926
1.0,8.0,0.0038006216696270696,0.012509391771019708
2.0,8.0,0.004950634146341495,-0.0018227544910180266
3.0,8.0,0.006783084577114467,0.006646107178968627
4.0,8.0,0.0015323045267489643,-0.0012488469601677332
5.0,8.0,-0.001776818181818177,-0.0007478662053056871
6.0,8.0,-0.001895661375661334,0.005499893276414031
7.0,8.0,0.0010104228121928063,0.0030552342971086393
8.0,8.0,0.002482694300518181,-0.02312073434125266
9.0,8.0,-0.02381386036960976,-0.01810612033195027
0.0,9.0,0.003398357289527711,0.015338159255429095
1.0,9.0,0.006874999999999998,0.023236492471213427
2.0,9.0,-0.0011714005876592244,-0.0036948948948948585
3.0,9.0,-0.0024098196392786154,-0.00647794871794877
4.0,9.0,0.006464759959141942,0.0030185997910135483
5.0,9.0,-0.0017301587301588105,-0.00541438515081207
6.0,9.0,-0.0020052798310454738,-0.0008524731182795777
7.0,9.0,0.0017313725490195882,-0.01401502538071064
8.0,9.0,-0.009149581589958202,-0.0024771186440677717
9.0,9.0,-0.0034282128514057193,-0.012752479338842958


==> pics/RAR_scatter/qmnist_lenet_rate50_regression.txt <==
dataset,model,rate,a,b,r2
qmnist,lenet,50,1.2183471403291708,-0.00024802989377857457,0.30155505620440615


==> pics/RA_coef_per_model/ci_interval.txt <==
dataset,model,rate,mean,ci90,ci95,ci99
cifar10,resnet110,4,0.9634023136299381,0.037582098092379335,0.04637827319642507,0.066627448873257
cifar10,resnet110,5,0.949384013834757,0.0428052142593528,0.052823871521806676,0.0758872540208756
cifar10,resnet110,10,0.9735526166873354,0.03344186365240098,0.04126900751672369,0.05928743135228487
cifar10,resnet110,20,1.0611380421725587,0.05667419250292394,0.06993891550776365,0.10047488179451558
cifar10,resnet110,50,1.332242783363803,0.0808013192901249,0.09971305091742289,0.14324867538425656
cifar10,resnet56,4,0.9412437418406224,0.031296473352350196,0.03862148376208574,0.05548397465919541
cifar10,resnet56,5,0.9659764672953614,0.02709794648949515,0.03344028218602191,0.04804061337557963
cifar10,resnet56,10,0.9929377652959019,0.03266560045628042,0.040311058162924907,0.05791123260242892
cifar10,resnet56,20,1.0806277376845883,0.04970970275704323,0.061344371176731416,0.08812788128029792
cifar10,resnet56,50,1.4357370072892872,0.0802617469603295,0.09904719046282628,0.14229209420221323
cifar10,resnet44,4,0.9609457908464825,0.033415545769735266,0.041236529874064676,0.05924077367560465
cifar10,resnet44,5,0.9457768319287897,0.039850016268812016,0.04917700275418413,0.07064812919763874
cifar10,resnet44,10,1.0153619678437458,0.023972410947376233,0.029583207977412762,0.042499505504959734
cifar10,resnet44,20,1.0885383970461864,0.039814775555508275,0.04913351387218423,0.0705856526744244
cifar10,resnet44,50,1.492563527772523,0.054199550288296594,0.06688507768286933,0.09608771061451904
cifar10,resnet32,4,0.9460779991592695,0.03065238720361463,0.03782664779271894,0.05434210608018819
cifar10,resnet32,5,0.9716782454411519,0.024711301782483708,0.030495037884532783,0.04380944863847058
cifar10,resnet32,10,1.041983034044695,0.04309494391646007,0.0531814130607966,0.0764009014460012
cifar10,resnet32,20,1.1833524316787565,0.03482488592808197,0.04297572928570581,0.06173932336046972
cifar10,resnet32,50,1.7368422281941016,0.07363147189833419,0.0908650845187462,0.13053760642394074
cifar10,resnet20,4,1.0070334268826726,0.03465880130206567,0.0427707721771331,0.06144488011514215
cifar10,resnet20,5,0.9944846244642346,0.05509825344285868,0.06799412434445584,0.09768097713028501
cifar10,resnet20,10,1.0877645445682078,0.03510250593743924,0.043318326886486735,0.06223150218811724
cifar10,resnet20,20,1.2885843319655135,0.07920306835787905,0.09774072573776027,0.14041521510183408
cifar10,resnet20,50,1.9035629571952808,0.11069802377190197,0.13660714673720387,0.19625106882280718
qmnist,lenet,4,0.33383851193669994,0.1740446382498278,0.21478017968241853,0.30855515857977994
qmnist,lenet,10,0.47157756211617735,0.37729836690743085,0.465605903480576,0.6688936735063684
qmnist,lenet,20,0.3310294033878407,0.23933974293300253,0.295357751374711,0.4243136305591386
qmnist,lenet,30,0.3018466307812007,0.13709006300531307,0.16917630247643872,0.2430402140260028
qmnist,lenet,40,0.6337395890469175,0.3498501457408498,0.4317333640366505,0.6202320754246726
qmnist,lenet,50,0.932183268916923,0.5123016860565405,0.6322070549791191,0.9082344022282508
fashion,lenet,4,0.956456040877538,0.016325958356921855,0.020147085854802738,0.02894348668504243
fashion,lenet,10,0.9933942624611568,0.019545535732109598,0.024120212600320046,0.034651316685153755
fashion,lenet,20,0.9826125196609615,0.029600983917275392,0.03652916118796379,0.05247812502906257
fashion,lenet,30,1.0312645276152992,0.02652858733235397,0.032737663229733815,0.04703122459585529
fashion,lenet,40,1.1055603920445525,0.03210743061460608,0.039622247406709166,0.05692168080845117
fashion,lenet,50,1.2445702851640656,0.03341950507506741,0.041241415863769504,0.059247792932830334
cifar100,resnet,2,0.9908280009397156,0.018744380340126265,0.023244690484334085,0.03382254991956957
cifar100,resnet,4,0.9688592219915263,0.014585416040070465,0.01808720668727093,0.026318072572232953
cifar100,resnet,5,0.9783425562159646,0.016509327119701656,0.02047302669059603,0.029789597229270437
cifar100,resnet,10,0.9822249708995883,0.016764069731735054,0.020788930074033596,0.03024925738104911
cifar100,resnet,20,0.9400781963005939,0.02042719481486388,0.025331529360735794,0.03685903741845742
cifar100,resnet,50,0.7192867888069009,0.031195223258268956,0.038684837592410815,0.05628897710991598


==> pics/RA_coef_per_model/cifar100_resnet56_rate10.txt <==
model,coef,r2
0,0.9535309848734528,0.793831681206232
1,0.9760814956894398,0.860975095704656
2,0.9317708252661477,0.831752233145314
3,0.978163261562505,0.8090331835874167
4,1.0172938411599741,0.8276072764314315
5,0.9973571552958856,0.8224634082647518
6,1.0071071961739746,0.865072306818165
7,0.9782094178476353,0.759873773216775
8,1.0005105602272804,0.8137806587111984


==> pics/RA_coef_per_model/cifar100_resnet56_rate2.txt <==
model,coef,r2
0,0.9855933117970618,0.9389312664026745
1,0.9670878383622082,0.9455190586915149
2,0.97449350472422,0.9687374791285109
3,0.9833179297403646,0.9538026327891123
4,0.9911503292651774,0.9573859718767495
5,0.9638649075259443,0.9409898178546833
6,0.9880659656979374,0.9440086244602495
7,1.0657515713987944,0.9503410383777654
8,0.9981266499457323,0.9469548987413352


==> pics/RA_coef_per_model/cifar100_resnet56_rate20.txt <==
model,coef,r2
0,0.9727754827724053,0.7011316834791235
1,0.9175335217619653,0.7583947340475102
2,0.8885560440871593,0.6817577405604107
3,0.9131087374629484,0.6941280824329404
4,0.971856626858738,0.7209918012824672
5,0.950016436876527,0.7310726155239085
6,0.9279227149378549,0.6839478952280595
7,0.9301345601981105,0.6229405351943342
8,0.9887996417496371,0.7427243394889773


==> pics/RA_coef_per_model/cifar100_resnet56_rate4.txt <==
model,coef,r2
0,0.9829243825813923,0.87555888137729
1,0.9646239459462088,0.917443578291426
2,0.9660278950869596,0.8900012028986031
3,0.9568268813674552,0.8862958782087705
4,0.9813422919351618,0.8684537036961892
5,0.9625214058864524,0.8940291210379787
6,0.9526543979054906,0.8775253295675548
7,1.0181698217778552,0.8595985989764304
8,0.9346419754367619,0.8758420770999986


==> pics/RA_coef_per_model/cifar100_resnet56_rate5.txt <==
model,coef,r2
0,0.9930866636449641,0.8824419136731693
1,0.9358963799353369,0.8740074289859271
2,0.9747621183201438,0.8740934343121676
3,1.000404567790722,0.8653245568777155
4,0.9817134606429185,0.8620094507330629
5,0.9772761682903147,0.8671219051745769
6,0.9837944727437193,0.8724260109778461
7,1.0185285120926293,0.8443294720293131
8,0.9396206624829321,0.8704312342120674


==> pics/RA_coef_per_model/cifar100_resnet56_rate50.txt <==
model,coef,r2
0,0.7220504670656447,0.4693426205096931
1,0.6881147758282561,0.4766944373091013
2,0.6566755458606716,0.36865475911145884
3,0.7751251570250837,0.4784648163519247
4,0.7062034856288136,0.40331039467970153
5,0.706082125384966,0.4432216806374023
6,0.7411364843237775,0.47584259855618727
7,0.6661673854440043,0.3397294432152026
8,0.81202567270089,0.5196914247295736


==> pics/RA_coef_per_model/cifar10_resnet110_rate10.txt <==
model,coef,r2
0,1.0031661660841944,0.9773603780588438
1,0.9868601657079356,0.9712910632440013
2,1.0102815588379024,0.880928046091404
3,0.9272935540155931,0.9251257640946612
4,1.0562705978692013,0.9556912840801816
5,0.9101910053560758,0.9339106196297471
6,0.980706805248277,0.9128978362126811
7,0.9835427826970057,0.9683839754398925
8,0.8612763551174604,0.9556842816507001
9,1.0159371759397076,0.9466230643502334


==> pics/RA_coef_per_model/cifar10_resnet110_rate20.txt <==
model,coef,r2
0,1.1476361747166182,0.9488789433341182
1,1.0812683528774234,0.9578619548237397
2,1.1448986401172059,0.8788050125972521
3,1.1457176615642568,0.951011898725509
4,1.1615584876795444,0.9466600674465114
5,0.9715038193033729,0.8861520514648095
6,1.0164919489184248,0.9112934711649551
7,0.8730439968138497,0.9115058410146576
8,0.9751588146013113,0.8819175166723755
9,1.0941025251335812,0.954324247959395


==> pics/RA_coef_per_model/cifar10_resnet110_rate4.txt <==
model,coef,r2
0,0.963583894866954,0.9731148395977323
1,1.0509466676342327,0.9902687309982625
2,1.0264742471000474,0.908730806289855
3,1.0249754108914395,0.9682290584449705
4,0.9714039733583956,0.9810334221919915
5,0.8901481468812777,0.9810345070742255
6,0.861762941870531,0.8880316813206034
7,0.9123934830777207,0.9470612728250208
8,0.9213464557115256,0.9750525362332653
9,1.0109879149072578,0.9821848817757766


==> pics/RA_coef_per_model/cifar10_resnet110_rate5.txt <==
model,coef,r2
0,0.9066931473779233,0.9707150635431268
1,1.051108422193805,0.9908274702494929
2,0.9961343550660408,0.9065560028952885
3,0.9569959207255166,0.9687177745867506
4,1.0863897646104945,0.9901116046167074
5,0.9191443164073703,0.9714823741148054
6,0.86518748004331,0.9230017056259214
7,0.8748891116783605,0.9690597728215085
8,0.9336138551904287,0.9719043643629959
9,0.9036837650543217,0.9454806995665116


==> pics/RA_coef_per_model/cifar10_resnet110_rate50.txt <==
model,coef,r2
0,1.4304948585682076,0.9062927748783202
1,1.3961297558533368,0.8789066879704928
2,1.4003960140637521,0.7589364690630248
3,1.3785521365253364,0.8816674614032105
4,1.4474901516372518,0.8446142315232725
5,1.0209568204913497,0.7418435175303189
6,1.3161065974198445,0.9102838224683718
7,1.186244012598486,0.8197364950449004
8,1.274906680506389,0.8727210515108649
9,1.4711508059740772,0.9251886637268597


==> pics/RA_coef_per_model/cifar10_resnet20_rate10.txt <==
model,coef,r2
0,1.080548775179127,0.9243536624101101
1,0.9874559010017282,0.9753500126787042
2,1.1624858213359262,0.9603478054333644
3,1.069117090086107,0.9200676542177393
4,1.0551035394141768,0.9378213254691525
5,1.1616108754613554,0.8899374663574793
6,1.0682882195736396,0.9168735823166811
7,1.1773330594539904,0.9635958005539578
8,1.0689329884899648,0.9377162809401183
9,1.0467691756860626,0.9096048079605957


==> pics/RA_coef_per_model/cifar10_resnet20_rate20.txt <==
model,coef,r2
0,1.2557495796034173,0.8661333721405239
1,1.1020853196828575,0.8819495995861607
2,1.4704619010381255,0.9581403358179142
3,1.3057700382567083,0.7455941320088204
4,1.1620682093769046,0.9010240909554628
5,1.5502227233426356,0.8755701551188902
6,1.188727009281103,0.9005048218827552
7,1.3186797944780444,0.8993831031677261
8,1.2312151084754033,0.9428739823281616
9,1.3008636361199348,0.8931655447675146


==> pics/RA_coef_per_model/cifar10_resnet20_rate4.txt <==
model,coef,r2
0,1.0129985838110238,0.9756352071767319
1,0.932412449581286,0.9810117469226938
2,1.0352088654375602,0.9803330820730642
3,1.0741922880074923,0.987075313243189
4,0.9343084929378739,0.9839849279473863
5,1.0958657645199235,0.9730072214237607
6,1.0562757949697124,0.9697835423237131
7,0.9862288862320223,0.9684962381124989
8,0.9347420169575829,0.973885851029146
9,1.0081011263722472,0.9474239515737095


==> pics/RA_coef_per_model/cifar10_resnet20_rate5.txt <==
model,coef,r2
0,0.9961055017159587,0.9948333045347564
1,0.8961637568486825,0.962265527684339
2,0.9968861645682301,0.9947897418866605
3,1.1386323591421732,0.9687581153972445
4,0.8587520277244347,0.9774875763870171
5,1.148588047910122,0.9781646978572702
6,1.0304331577064942,0.965697487153549
7,0.9439527304226091,0.9547470782099696
8,0.9264362342829285,0.9576148340171654
9,1.0088962643207136,0.9587103546367586


==> pics/RA_coef_per_model/cifar10_resnet20_rate50.txt <==
model,coef,r2
0,1.8579903220105098,0.8968446650911113
1,1.668154654095514,0.7505746485201734
2,2.066343107742428,0.8792113900456183
3,1.8063929731671873,0.7782124087402251
4,2.0432042850871803,0.9003718856609003
5,2.294541211993529,0.8079708668205522
6,1.82490167221864,0.8352842832023044
7,1.7011747765618295,0.8256940928070998
8,1.8008082663828398,0.8484403850060924
9,1.9721183026931461,0.8105293282436932


==> pics/RA_coef_per_model/cifar10_resnet32_rate10.txt <==
model,coef,r2
0,1.0046428411501442,0.9287471964613027
1,1.0795320275326323,0.9520330309101984
2,1.0882166822663921,0.9517394012907447
3,1.0368310754518244,0.8446648452258657
4,1.0566184020496139,0.9264623123765038
5,0.8951449389526188,0.9572003860114997
6,1.1325239891994374,0.9486334536701795
7,1.1413526698091403,0.9242775526677973
8,0.9889486625010949,0.9358776882316654
9,0.9960190515340516,0.9571743611637372


==> pics/RA_coef_per_model/cifar10_resnet32_rate20.txt <==
model,coef,r2
0,1.2172632250082875,0.9146256543221927
1,1.2174640297933037,0.9612838626366664
2,1.0669495784759866,0.861638366541482
3,1.1531067107235664,0.8702570294839238
4,1.1692996910438929,0.9095524656113062
5,1.1670064826396194,0.9571800737091211
6,1.2956671729642968,0.9324743442971483
7,1.1753280816357616,0.8779553423753628
8,1.2214213084376118,0.8886548511800062
9,1.1500180360652392,0.9294313336213361


==> pics/RA_coef_per_model/cifar10_resnet32_rate4.txt <==
model,coef,r2
0,0.9512055976638814,0.9423002002549479
1,0.9801171512572734,0.9482293287297507
2,0.9158646642329007,0.9581556679624252
3,0.9747431937806945,0.9265201098963276
4,0.8971816702379091,0.941217920495491
5,0.8674459599988281,0.960561020736655
6,1.0106972969455348,0.9824686700934367
7,1.033101463545009,0.9726674208645666
8,0.9181432560012922,0.9638860784560563
9,0.9122797379293707,0.9861494628331527


==> pics/RA_coef_per_model/cifar10_resnet32_rate5.txt <==
model,coef,r2
0,0.9948555116594738,0.9692290059764346
1,0.973275958652667,0.9533202142707048
2,1.0062652778170316,0.9659523559994466
3,0.9794979481121628,0.9502154941301335
4,0.9037217409730901,0.8981881139790058
5,0.908904148646498,0.9813291700162688
6,1.0215526476389243,0.9498772868539763
7,1.0236641302449523,0.937248797516467
8,0.9463789723817544,0.9589985391817287
9,0.9586661182849631,0.9862321511031157


==> pics/RA_coef_per_model/cifar10_resnet32_rate50.txt <==
model,coef,r2
0,1.6114093866271901,0.823883614170444
1,1.862846431654008,0.8703542147410139
2,1.693994858836545,0.8275804449794419
3,1.6523760495685587,0.8855318012974881
4,1.8675383494758262,0.889372113045392
5,1.5789759271912358,0.8890863615957321
6,1.9698533170898942,0.8259520939881333
7,1.7196598721786764,0.7991169858803139
8,1.7611914094174512,0.8197694719123548
9,1.6505766799016293,0.7649601292698833


==> pics/RA_coef_per_model/cifar10_resnet44_rate10.txt <==
model,coef,r2
0,1.039651877141616,0.9510006108769613
1,0.9957630721186367,0.9366552272303721
2,0.9881485931352707,0.9686587698161886
3,0.9500514421743659,0.9627512741765226
4,1.0477474272124239,0.9690562083424415
5,1.0449388351609425,0.957549153227692
6,0.9674853602770984,0.9548852653873187
7,1.0864921377001446,0.9404642355506112
8,1.0248215132177034,0.9356950215876699
9,1.0085194202992545,0.9467147832967509


==> pics/RA_coef_per_model/cifar10_resnet44_rate20.txt <==
model,coef,r2
0,1.0720725112021563,0.9315732818177804
1,1.1951386368318433,0.9259992968552481
2,1.0472556610004744,0.9415808659049436
3,1.019630928734083,0.9324861841862743
4,1.0548889987730092,0.8922923592203751
5,1.1358215234648306,0.9084995970591421
6,1.161296782048714,0.9153551796455798
7,1.1600801090852488,0.9510521229755058
8,1.0428903960396296,0.9375557394562077
9,0.996308423281872,0.9332351364303548


==> pics/RA_coef_per_model/cifar10_resnet44_rate4.txt <==
model,coef,r2
0,0.9492854943000276,0.9392224318865297
1,0.9644569590943723,0.9769948390493226
2,0.9269197249005235,0.9478428981609326
3,0.9064659610163819,0.9562315545338662
4,1.0197037900281753,0.9585652309644059
5,1.0040172240549343,0.9773244180894641
6,0.9601779932094437,0.9623105095211876
7,1.0022203863851986,0.9897353735028216
8,1.0318518194047006,0.9867666073464667
9,0.844358556071067,0.9801892675640782


==> pics/RA_coef_per_model/cifar10_resnet44_rate5.txt <==
model,coef,r2
0,0.8821249683602499,0.9450608438438672
1,0.8774668097545278,0.9524641927919271
2,0.8899860291407712,0.9634788108900534
3,0.9011029178711045,0.9465796061023182
4,0.9879731748414488,0.991462113760556
5,1.0667656267939394,0.9709729416023317
6,0.9375074052039475,0.9649217686201406
7,1.0314475239868766,0.9718829214401904
8,0.9909227522654795,0.9760996804829107
9,0.8924711110695518,0.9809762813625147


==> pics/RA_coef_per_model/cifar10_resnet44_rate50.txt <==
model,coef,r2
0,1.6476928438159688,0.8307150359935004
1,1.46432174734627,0.9025458604345934
2,1.6064408195776188,0.910536235709682
3,1.445827070347103,0.8594482132946053
4,1.4178075265279306,0.7799694028545603
5,1.468084801789642,0.7494367093030516
6,1.3919360077942642,0.8917713444038903
7,1.464819101619281,0.8749896714693528
8,1.6118618923360999,0.8756839294405379
9,1.4068434665710516,0.7780503356547624


==> pics/RA_coef_per_model/cifar10_resnet56_rate10.txt <==
model,coef,r2
0,0.9782128753146379,0.9966637980891054
1,1.0667039208575346,0.9732960808503531
2,0.9214075534216364,0.9722025134371625
3,0.953319263171519,0.954737639818114
4,0.9614123285075549,0.9268534676721668
5,1.0061850905878424,0.973032981545113
6,1.082785321288211,0.9780266525358955
7,0.9321308318590188,0.8951122820557275
8,1.0485409646435921,0.9746222804252073
9,0.9786795033074722,0.9579034198915548


==> pics/RA_coef_per_model/cifar10_resnet56_rate20.txt <==
model,coef,r2
0,1.0028994076089541,0.9359558638256287
1,1.2257324617680276,0.920894062613443
2,0.9863672408168208,0.9391046601811563
3,0.9942313826711398,0.9201360577253875
4,1.112232727163623,0.960875638390769
5,1.0486763280970681,0.9585927695105086
6,1.143267322085603,0.9390062877540261
7,1.1000944763738283,0.8894301836970272
8,1.185599378205683,0.9670416819621929
9,1.0071766520551355,0.927485321025415


==> pics/RA_coef_per_model/cifar10_resnet56_rate4.txt <==
model,coef,r2
0,0.9816192610116578,0.9916654774328757
1,1.0469453987849235,0.9869753621039531
2,0.9131633713564462,0.9418237790425446
3,0.8633982294626349,0.9879858113266113
4,0.9074951710763863,0.9395953650350193
5,0.9430391516765763,0.9824230064637984
6,0.9440053874564358,0.9756003214658544
7,0.8854865516339615,0.8936704086964331
8,0.9893317363411155,0.9948810629560226
9,0.9379531596060846,0.9829874635494877


==> pics/RA_coef_per_model/cifar10_resnet56_rate5.txt <==
model,coef,r2
0,0.9510550298217139,0.9890076449960712
1,1.0531955922908747,0.9696749050983204
2,0.9176685205544869,0.9272548442586841
3,0.9532175619243431,0.9870329556490623
4,0.918250212385013,0.9525057836308074
5,1.0159491018265034,0.9808006491277863
6,0.9885431267200575,0.9716262737641612
7,0.9652742857151984,0.9108494766757455
8,0.9897262965410767,0.979657977637515
9,0.9068849451743457,0.9642931724256691


==> pics/RA_coef_per_model/cifar10_resnet56_rate50.txt <==
model,coef,r2
0,1.3420566810636276,0.8724916104923945
1,1.6323262834470456,0.9008077475005982
2,1.5271666812143003,0.8860999466895613
3,1.3147634151373102,0.867735976729888
4,1.5679025143027152,0.8554929912813674
5,1.4205275089095755,0.9478222939442172
6,1.570713753208163,0.931768435001213
7,1.3425857338936098,0.8287264053865074
8,1.443313140551311,0.9600826624300838
9,1.1960143611652125,0.7922760874100883


==> pics/RA_coef_per_model/fashion_lenet_rate10.txt <==
model,coef,r2
0,0.9381435383699758,0.9069821688310403
1,0.9626524193058305,0.8207313725696626
2,1.028555091821097,0.9632948647866845
3,0.963354038154475,0.879985473195815
4,1.0312501703899306,0.9726910000338863
5,1.0028513109306514,0.8852448464740388
6,1.0221930777268573,0.8941009333562348
7,0.9669286493073462,0.8619029825366753
8,0.9923378003707481,0.8928022958905713
9,1.0256765282346563,0.946467846456607


==> pics/RA_coef_per_model/fashion_lenet_rate20.txt <==
model,coef,r2
0,0.9476239720788431,0.8316194402002949
1,1.0050580881236464,0.8706393551468404
2,1.05382245977074,0.9089956496614201
3,0.931971767534949,0.9130091623716952
4,1.0263679505677055,0.9591057138852435
5,1.0165515151910944,0.8999447442353247
6,1.0327445326643339,0.8893445438715424
7,0.9165467181567986,0.9009544959992091
8,0.9770897264449014,0.9091216734782088
9,0.9183484660766031,0.9736589304279935


==> pics/RA_coef_per_model/fashion_lenet_rate30.txt <==
model,coef,r2
0,1.0626984741483758,0.8676097747881889
1,0.9790928568787751,0.8246188271626407
2,1.0558605999143942,0.926751832287303
3,0.9737430767644089,0.8991727303168089
4,1.0112549471388566,0.9513842123159383
5,1.0991835663715581,0.8464056595477101
6,1.1007589892196468,0.8771603227155431
7,1.0111310672017484,0.9425060309035357
8,1.0058210015024887,0.8872787986696292
9,1.01310069701274,0.9617526343645031


==> pics/RA_coef_per_model/fashion_lenet_rate4.txt <==
model,coef,r2
0,0.9159031089314505,0.9117380630525371
1,0.9672639621753953,0.8657531367875472
2,0.9804554542842906,0.9373579474683021
3,0.9261688344456536,0.9343661101403957
4,0.9771215148813883,0.963472586315781
5,0.9816440433038272,0.9250968389586461
6,0.9678018607556004,0.8994799817873292
7,0.9288791022011376,0.9375052799294832
8,0.9287352203611116,0.8734275262904532
9,0.9905873074355239,0.9456987875728384


==> pics/RA_coef_per_model/fashion_lenet_rate40.txt <==
model,coef,r2
0,1.1185938859484572,0.8959158377861072
1,1.0501294957511238,0.850363290070631
2,1.1033366792337824,0.9311902954517582
3,1.1612766914797503,0.9163750679227709
4,1.1405101878808561,0.9923688260323406
5,1.1322780713591292,0.8736318515308327
6,1.1528953713133407,0.9306847938084147
7,1.1490797500868712,0.9167879042476693
8,1.0537829768123597,0.9129014088481391
9,0.993720810579855,0.956515793673946


==> pics/RA_coef_per_model/fashion_lenet_rate50.txt <==
model,coef,r2
0,1.156696665049498,0.833536736680047
1,1.2282400806836011,0.8889234962797254
2,1.320383391196877,0.9559154911139955
3,1.251037122919786,0.9111727462867021
4,1.3020299475883301,0.962740573182993
5,1.3126070400518952,0.907937604725196
6,1.2409454471788572,0.9384038380628891
7,1.2597766518849576,0.9402284640008366
8,1.1612039809106207,0.8637389687580892
9,1.2127825241762327,0.9691092292336104


==> pics/RA_coef_per_model/qmnist_lenet_rate10.txt <==
model,coef,r2
0,-0.14954510910437044,0.030252024166645963
1,0.31416167722872773,0.056681641205569844
2,0.5692354425182249,0.2345531043509792
3,0.06315489905551623,0.010926341714756371
4,0.8304277498962577,0.3964206799246234
5,0.2815828472410597,0.07755594573668845
6,0.6897281611023859,0.2577976947513714
7,0.059210724276266995,0.005411176551148311
8,-0.025141243531032427,-0.0002919548384485715
9,2.0829604724787374,0.7660672508822326


==> pics/RA_coef_per_model/qmnist_lenet_rate20.txt <==
model,coef,r2
0,0.22297607775310274,0.029793305578666773
1,-0.1696507994633005,0.011838633588385994
2,1.043818519930376,0.6365908522097129
3,0.41332152565049024,0.07429015590822396
4,0.3396223101111101,0.0354309029086477
5,0.9229009596531246,0.5784205530109126
6,0.10394502152651591,0.00403352006118185
7,0.17091492873793723,0.026848564077405324
8,-0.2220546169372187,0.020808042509171454
9,0.4845001069162693,0.04472363792656864


==> pics/RA_coef_per_model/qmnist_lenet_rate30.txt <==
model,coef,r2
0,0.17355479522404949,0.008065761100629176
1,0.4576238372467916,0.10036771787399867
2,0.29160364951158657,0.13238821341441043
3,0.2282647544363592,0.03250050084861211
4,0.19581970338330656,0.03695466137709291
5,0.451627745480755,0.20499832508612237
6,0.20192718475382365,0.011717346809046791
7,0.4847966421587347,0.1279938727629557
8,-0.1678299037564839,0.017123774176417306
9,0.7010778993730841,0.13031926418638118


==> pics/RA_coef_per_model/qmnist_lenet_rate4.txt <==
model,coef,r2
0,0.32397781496252565,0.06100203631706458
1,0.08605278893318975,0.005412314338752555
2,1.1509339570033212,0.7173421622419778
3,0.27495920808135554,0.0642438648260214
4,0.31271698775541334,0.06833375055234103
5,0.22281837294474477,0.04890754891625493
6,0.2011627308724472,0.011175207862733072
7,0.12257054323725526,0.012361756805068902
8,0.3627799601732562,0.08080912870173507
9,0.28041275540349053,0.019790837318994225


==> pics/RA_coef_per_model/qmnist_lenet_rate40.txt <==
model,coef,r2
0,0.9937918553920827,0.5273505793307874
1,0.5781025631107585,0.16727426595386297
2,0.3496255662670331,0.03775067723979153
3,0.9521067379447966,0.4456172070842078
4,1.1923115080094213,0.2599033538660539
5,0.6434069756429976,0.25018092668850767
6,-0.19803080261444228,0.010344539497738725
7,0.8566086722099424,0.13945840688358602
8,-0.48100711557362874,0.05356835631360701
9,1.4504799300802131,0.14761055003334334


==> pics/RA_coef_per_model/qmnist_lenet_rate50.txt <==
model,coef,r2
0,0.27583317897371445,0.012230207651315661
1,0.2447527162146445,0.015698719639112846
2,2.2224870586580376,0.3445022430725011
3,0.9051636473069504,0.14584633452603502
4,1.3244310447473504,0.1338548114630449
5,0.4787756920059907,0.07657033329973129
6,1.1378485203496442,0.09058151979224827
7,0.3219135399053004,0.01308900861365525
8,-0.12454028767999677,0.0021024656017087917
9,2.5351675786875956,0.2791064007370674


==> pics/RA_scatter/cifar100_resnet56_rate10.txt <==
class,model,before,after
0.0,0.0,0.2302909090909091,0.272366265060241
1.0,0.0,0.1848363636363637,0.03845765765765774
2.0,0.0,-0.1311809523809523,-0.12900392156862744
3.0,0.0,-0.21902988505747123,-0.31307755102040813
4.0,0.0,-0.19574915254237285,-0.23725555555555555
5.0,0.0,0.06609795918367356,0.09214020618556706
6.0,0.0,0.06158461538461546,-0.054683870967741854
7.0,0.0,-0.005330612244897948,0.05112967032967031
8.0,0.0,0.13752653061224496,0.19191111111111114
9.0,0.0,0.10966153846153848,0.11228148148148154
10.0,0.0,-0.24190679611650484,-0.029456410256410215
11.0,0.0,-0.19604137931034477,-0.1668190476190476
12.0,0.0,0.05017196261682244,0.03820740740740747
13.0,0.0,-0.0043813953488371915,-0.09333793103448274
14.0,0.0,-0.015756521739130447,-0.09626422018348624
15.0,0.0,0.005410526315789532,-0.05766153846153843
16.0,0.0,-0.005532673267326649,0.010429629629629678
17.0,0.0,0.2113098901098901,0.20258217821782176
18.0,0.0,-0.12707586206896548,-0.17948368794326236
19.0,0.0,0.062376470588235366,0.043300000000000005
20.0,0.0,0.19488421052631588,0.22455000000000003
21.0,0.0,0.10551372549019611,0.1283728155339806
22.0,0.0,-0.04917037037037031,-0.04397876106194687
23.0,0.0,0.10691428571428574,0.0910803738317757
24.0,0.0,0.1312000000000001,0.10646371681415934
25.0,0.0,-0.07639036144578304,-0.08073846153846154
26.0,0.0,-0.05253737373737366,-0.05740224719101117
27.0,0.0,-0.07879999999999998,-0.20635596330275224
28.0,0.0,0.14047710843373495,0.20102471910112363
29.0,0.0,0.004368316831683261,-0.0029209302325581277
30.0,0.0,-0.016009302325581398,0.043300000000000005
31.0,0.0,-0.0017166666666665886,0.036713978494623656
32.0,0.0,-0.06493861386138611,-0.057295238095238066
33.0,0.0,-0.05048141592920352,-0.008673684210526278
34.0,0.0,0.020229126213592297,0.061651063829787245
35.0,0.0,-0.2502285714285714,-0.18909247311827954
36.0,0.0,0.11917979797979805,0.16393253012048192
37.0,0.0,0.009273394495412868,0.12105974025974031
38.0,0.0,-0.1542098360655737,-0.13348571428571426
39.0,0.0,0.21228910891089114,0.20432941176470587
40.0,0.0,-0.1361643410852713,-0.07112307692307684
41.0,0.0,0.2233739130434783,0.16651428571428573
42.0,0.0,-0.022234343434343384,0.08079999999999998
43.0,0.0,0.1276516129032258,0.041350458715596394
44.0,0.0,-0.3027316239316239,-0.32132765957446807
45.0,0.0,-0.07664946236559134,-0.1392
46.0,0.0,-0.17879999999999996,-0.21583865546218484
47.0,0.0,-0.03363870967741933,0.16768524590163936
48.0,0.0,0.17969056603773592,0.20322990654205608
49.0,0.0,0.1512,0.1939868131868132
50.0,0.0,-0.16838333333333333,-0.26070943396226415
51.0,0.0,-0.03118095238095231,-0.0543851851851852
52.0,0.0,-0.04418461538461538,-0.012817021276595675
53.0,0.0,0.22018989898989905,0.1770962962962963
54.0,0.0,0.062271428571428644,0.044734426229508184
55.0,0.0,-0.33097391304347823,-0.34419999999999995
56.0,0.0,0.21915918367346943,0.2018526315789474
57.0,0.0,0.05268148148148155,0.08377029702970296
58.0,0.0,0.1616255319148937,0.2591783783783784
59.0,0.0,0.021199999999999997,-0.1961230769230769
60.0,0.0,0.17989565217391312,0.20733061224489802
61.0,0.0,-0.01213333333333333,-0.01050434782608689
62.0,0.0,-0.002874074074074029,0.03343157894736848
63.0,0.0,0.05983636363636369,-0.0375673469387755
64.0,0.0,-0.06629999999999991,0.053213793103448315
65.0,0.0,-0.08305531914893616,-0.1600163265306122
66.0,0.0,0.06588085106382979,-0.011723364485981325
67.0,0.0,-0.15354747474747465,-0.028290909090909033
68.0,0.0,0.2696536082474227,0.2619881188118812
69.0,0.0,0.09897777777777783,0.12589803921568632
70.0,0.0,0.050611764705882356,-0.02736326530612243
71.0,0.0,0.03416296296296295,0.0329739130434783
72.0,0.0,-0.28056991150442473,-0.315278431372549
73.0,0.0,-0.20307184466019412,-0.13082790697674418
74.0,0.0,-0.2278196078431372,-0.1455157894736842
75.0,0.0,0.21481702127659574,0.19330000000000003
76.0,0.0,0.14195471698113216,0.2394956521739131
77.0,0.0,0.019995180722891637,-0.05354343434343434
78.0,0.0,-0.15499047619047612,-0.12415049504950493
79.0,0.0,-0.027423853211009153,0.019097872340425592
80.0,0.0,-0.1615586206896551,-0.13868051948051946
81.0,0.0,-0.0033614035087718985,-0.03266153846153841
82.0,0.0,0.18394509803921577,0.26377872340425534
83.0,0.0,-0.018799999999999928,-0.05845233644859815
84.0,0.0,0.029065168539325836,-0.0031285714285713695
85.0,0.0,0.13492549019607847,0.13869473684210532
86.0,0.0,0.0953935483870968,0.043957894736842085
87.0,0.0,0.015414876033057912,0.009832258064516153
88.0,0.0,0.13370000000000004,0.12306804123711346
89.0,0.0,0.031726315789473714,-0.0026586466165413603
90.0,0.0,0.0015278688524590356,-0.03520000000000001
91.0,0.0,0.05120000000000002,0.04746666666666666
92.0,0.0,-0.11966021505376345,-0.07634285714285716
93.0,0.0,-0.12445217391304342,-0.16571162790697674
94.0,0.0,0.22120000000000006,0.2077230769230769
95.0,0.0,-0.07703008849557513,-0.0342943396226415
96.0,0.0,-0.06970909090909083,-0.0786594594594594
97.0,0.0,0.036886274509803973,0.07959518072289162
98.0,0.0,-0.21793043478260865,-0.18330256410256407
99.0,0.0,0.02953333333333341,0.1470337662337663
0.0,1.0,0.18617010309278348,0.2374701030927835
1.0,1.0,0.1736372549019608,0.10252072072072071
2.0,1.0,-0.17875925925925923,-0.12819999999999998
3.0,1.0,-0.22739473684210526,-0.28175140186915887
4.0,1.0,-0.13501724137931037,-0.18851249999999997
5.0,1.0,-0.006342105263157927,0.026961290322580655
6.0,1.0,0.049250000000000016,0.02665981308411214
7.0,1.0,0.0141734693877551,0.030448648648648713
8.0,1.0,0.17049999999999998,0.2009489361702128
9.0,1.0,0.11481372549019608,0.15731020408163265
10.0,1.0,-0.13824999999999998,-0.025607407407407412
11.0,1.0,-0.18598351648351646,-0.2401512195121951
12.0,1.0,0.08521698113207554,0.05526938775510204
13.0,1.0,-0.0634393939393939,-0.04830752688172035
14.0,1.0,-0.08786734693877551,-0.06500851063829782
15.0,1.0,-0.05349999999999999,-0.06735254237288135
16.0,1.0,-0.024640186915887874,0.0725216494845361
17.0,1.0,0.15049999999999997,0.14180000000000004
18.0,1.0,-0.1042826086956522,-0.16819999999999996
19.0,1.0,-0.006849397590361406,0.006800000000000028
20.0,1.0,0.20284042553191495,0.12053873873873877
21.0,1.0,0.1457173913043478,0.22326341463414634
22.0,1.0,-0.018123853211009178,-0.0020383838383838393
23.0,1.0,0.09892105263157891,0.09456595744680851
24.0,1.0,0.1363252427184466,0.11574495412844044
25.0,1.0,-0.17363223140495865,-0.10756170212765959
26.0,1.0,-0.08950000000000002,-0.05697551020408165
27.0,1.0,-0.1250555555555556,-0.18069999999999997
28.0,1.0,0.15155263157894738,0.19132380952380956
29.0,1.0,-0.023035353535353464,0.026244444444444515
30.0,1.0,-0.010409090909090923,0.006800000000000028
31.0,1.0,-0.013586021505376356,-0.011817021276595674
32.0,1.0,-0.08542920353982297,-0.15268275862068964
33.0,1.0,-0.05784951456310683,-0.05745233644859815
34.0,1.0,0.08307731958762887,0.11513333333333331
35.0,1.0,-0.24396808510638296,-0.25153333333333333
36.0,1.0,0.10369587628865984,0.18180000000000007
37.0,1.0,0.012318181818181784,0.10520425531914901
38.0,1.0,-0.11630851063829784,-0.2396285714285714
39.0,1.0,0.1905,0.17791650485436894
40.0,1.0,-0.10312831858407079,-0.1595533834586466
41.0,1.0,0.24258791208791208,0.15731020408163265
42.0,1.0,0.07797474747474753,0.05571304347826089
43.0,1.0,0.09091666666666665,0.024001834862385385
44.0,1.0,-0.22949999999999998,-0.25773488372093023
45.0,1.0,-0.11036021505376348,-0.14547272727272725
46.0,1.0,-0.15863043478260863,-0.1333515151515151
47.0,1.0,0.022807692307692307,0.1510307692307693
48.0,1.0,0.19918686868686875,0.25680000000000003
49.0,1.0,0.1799623655913979,0.20896049382716053
50.0,1.0,-0.30586363636363634,-0.2442869565217391
51.0,1.0,0.056815789473684264,-0.1285448275862069
52.0,1.0,-0.062023364485981336,0.010118584070796466
53.0,1.0,0.1876428571428571,0.16684672897196262
54.0,1.0,0.09196788990825688,0.040133333333333354
55.0,1.0,-0.3618076923076923,-0.3503428571428571
56.0,1.0,0.23159890109890113,0.24993186813186818
57.0,1.0,0.03143457943925232,0.030922807017543907
58.0,1.0,0.22584883720930238,0.19789195402298854
59.0,1.0,-0.09807142857142859,-0.051828318584070776
60.0,1.0,0.13230180180180184,0.15957777777777782
61.0,1.0,0.0630581395348837,0.14584494382022473
62.0,1.0,0.022088785046728954,0.10907272727272732
63.0,1.0,-0.054916666666666614,-0.16658709677419353
64.0,1.0,-0.14677272727272728,-0.025607407407407412
65.0,1.0,-0.20521428571428568,-0.1339894736842105
66.0,1.0,-0.03583663366336631,-0.04061379310344826
67.0,1.0,-0.19758988764044944,-0.09072747252747249
68.0,1.0,0.23959090909090908,0.23894285714285712
69.0,1.0,0.10369587628865984,0.11096666666666666
70.0,1.0,0.0856020408163265,0.04846666666666666
71.0,1.0,0.10050000000000003,0.08550370370370375
72.0,1.0,-0.37035470085470085,-0.3856418604651163
73.0,1.0,-0.155481308411215,-0.16167826086956522
74.0,1.0,-0.17538235294117643,-0.13171351351351346
75.0,1.0,0.17049999999999998,0.20833061224489802
76.0,1.0,0.14050000000000007,0.1082957264957265
77.0,1.0,0.007919354838709647,-0.061237974683544305
78.0,1.0,-0.1034622641509434,-0.08694999999999997
79.0,1.0,0.04203846153846158,0.07145517241379318
80.0,1.0,-0.13949999999999996,-0.21819999999999995
81.0,1.0,-0.014954545454545443,-0.03784285714285707
82.0,1.0,0.2462894736842105,0.2860553191489362
83.0,1.0,-0.03313636363636363,-0.03876074766355142
84.0,1.0,0.018000000000000016,-0.04528333333333334
85.0,1.0,0.13050000000000006,0.1342752475247525
86.0,1.0,0.03242307692307689,0.0190549019607843
87.0,1.0,0.07559803921568631,0.031372649572649625
88.0,1.0,0.20690449438202252,0.17249767441860464
89.0,1.0,0.06501327433628323,-0.018199999999999994
90.0,1.0,0.02722131147540985,0.006800000000000028
91.0,1.0,0.05498979591836739,0.12093043478260868
92.0,1.0,0.05049999999999999,0.02547816091954025
93.0,1.0,-0.0812647058823529,-0.07603132530120482
94.0,1.0,0.23475531914893621,0.2797591836734694
95.0,1.0,-0.019014563106796056,-0.037247619047618974
96.0,1.0,-0.051852941176470546,-0.07509655172413787
97.0,1.0,0.05498979591836739,0.09314020618556706
98.0,1.0,-0.21078440366972473,-0.18290588235294114
99.0,1.0,-0.009122641509433982,0.034861224489795894
0.0,2.0,0.2396434782608695,0.19633298969072166
1.0,2.0,0.11300776699029125,0.057113675213675275
2.0,2.0,-0.12794545454545458,-0.11314950495049503
3.0,2.0,-0.1544126582278481,-0.2906663716814159
4.0,2.0,-0.1456222222222222,-0.2034658536585366
5.0,2.0,0.09583076923076927,0.10141219512195121
6.0,2.0,0.0045661016949152256,-0.03132314049586771
7.0,2.0,0.02471320754716977,0.08069518072289161
8.0,2.0,0.1866,0.17036153846153845
9.0,2.0,0.13272244897959184,0.16084736842105263
10.0,2.0,-0.15854851485148513,-0.09587777777777773
11.0,2.0,-0.25830566037735847,-0.2075736842105263
12.0,2.0,0.08417575757575757,0.10467227722772277
13.0,2.0,-0.034224742268041286,-0.05427021276595745
14.0,2.0,0.015488888888888885,-0.11809999999999998
15.0,2.0,-0.04132452830188682,-0.04384257425742577
16.0,2.0,-0.040921367521367547,-0.06157826086956519
17.0,2.0,0.1932666666666667,0.22972608695652175
18.0,2.0,-0.0534,-0.07188151260504205
19.0,2.0,-0.0776553191489362,-0.0018209302325581378
20.0,2.0,0.17196082474226804,0.18998080808080808
21.0,2.0,0.1837428571428571,0.23247471264367814
22.0,2.0,0.014772043010752745,0.019399999999999973
23.0,2.0,0.06886804123711343,0.05139152542372882
24.0,2.0,0.225476404494382,0.1269980392156863
25.0,2.0,-0.1516608695652174,-0.14441578947368422
26.0,2.0,-0.0753607843137255,-0.1045864864864865
27.0,2.0,-0.12237959183673475,-0.1691204081632653
28.0,2.0,0.14103298969072164,0.18649770114942532
29.0,2.0,0.010273469387755085,0.08921707317073169
30.0,2.0,0.03546075949367089,0.028958823529411815
31.0,2.0,0.04811898734177211,-0.06571904761904757
32.0,2.0,-0.05801538461538458,0.03707241379310344
33.0,2.0,-0.01013469387755106,-0.020273913043478253
34.0,2.0,0.029302702702702743,0.017316666666666647
35.0,2.0,-0.26715,-0.20476666666666665
36.0,2.0,0.10437777777777779,0.09907171717171714
37.0,2.0,-0.02854018691588789,0.10100112359550562
38.0,2.0,-0.09647692307692313,-0.14853478260869563
39.0,2.0,0.23186315789473688,0.16285238095238097
40.0,2.0,-0.08461495327102808,-0.15021009174311922
41.0,2.0,0.14838217821782174,0.2098569892473119
42.0,2.0,0.03136190476190481,0.06611052631578951
43.0,2.0,0.11780879120879117,0.04856666666666665
44.0,2.0,-0.29377037037037035,-0.2310032258064516
45.0,2.0,-0.17807289719626168,-0.16355454545454545
46.0,2.0,-0.21795445544554454,-0.1281
47.0,2.0,0.011993258426966302,0.09831791044776117
48.0,2.0,0.21231428571428568,0.2432861386138614
49.0,2.0,0.10544615384615386,0.2098569892473119
50.0,2.0,-0.2639511811023622,-0.2692627906976744
51.0,2.0,0.0276309278350515,-0.06809999999999994
52.0,2.0,-0.010033663366336598,0.0019000000000000128
53.0,2.0,0.16333469387755106,0.1760176470588235
54.0,2.0,0.10877821782178221,0.05931935483870965
55.0,2.0,-0.3168782608695652,-0.36557474747474744
56.0,2.0,0.2704202247191011,0.2245966292134831
57.0,2.0,0.04775384615384615,0.04227735849056602
58.0,2.0,0.22660000000000002,0.2509476190476191
59.0,2.0,-0.08516470588235292,-0.22455161290322578
60.0,2.0,0.1795411764705882,0.280776404494382
61.0,2.0,0.04811898734177211,0.037455555555555575
62.0,2.0,-0.037885981308411254,0.027733333333333388
63.0,2.0,-0.010356521739130486,-0.10900909090909094
64.0,2.0,-0.16751764705882355,-0.10900909090909094
65.0,2.0,-0.1453101123595506,-0.11809999999999998
66.0,2.0,-0.009938461538461563,-0.09743884297520655
67.0,2.0,-0.08451111111111109,-0.08201752577319588
68.0,2.0,0.22759009900990101,0.21208867924528307
69.0,2.0,0.10437777777777779,0.08944716981132073
70.0,2.0,0.03924367816091956,0.030836170212765968
71.0,2.0,0.10877821782178221,0.15609354838709677
72.0,2.0,-0.2808766355140187,-0.31164838709677417
73.0,2.0,-0.2234,-0.10590487804878046
74.0,2.0,-0.2587658536585366,-0.1606531914893617
75.0,2.0,0.20288865979381443,0.13865675675675682
76.0,2.0,0.1795411764705882,0.19142380952380955
77.0,2.0,0.0005130434782608662,0.013478947368421035
78.0,2.0,-0.1255739130434783,-0.08125789473684208
79.0,2.0,0.01592038834951459,-0.04310000000000003
80.0,2.0,-0.1734,-0.21112325581395347
81.0,2.0,-0.022023853211009192,0.006900000000000017
82.0,2.0,0.24496734693877553,0.2464833333333334
83.0,2.0,-0.01748602150537637,-0.03810000000000002
84.0,2.0,-0.037036363636363645,-0.016158252427184494
85.0,2.0,0.18518585858585856,0.11976407766990294
86.0,2.0,0.0766,-0.0561165289256198
87.0,2.0,0.05040952380952379,0.042614285714285716
88.0,2.0,0.05736923076923073,0.13190000000000002
89.0,2.0,0.05137064220183485,-0.027190909090909043
90.0,2.0,-0.012530434782608735,0.07634444444444444
91.0,2.0,0.10660000000000003,0.12148333333333339
92.0,2.0,-0.11570769230769229,-0.0625444444444444
93.0,2.0,-0.08644347826086951,-0.10698888888888891
94.0,2.0,0.1795411764705882,0.23453157894736842
95.0,2.0,-0.04182105263157898,-0.012595412844036646
96.0,2.0,-0.1412899082568807,-0.14396206896551722
97.0,2.0,0.15218139534883723,0.03815000000000002
98.0,2.0,-0.20673333333333332,-0.1701833333333333
99.0,2.0,0.010273469387755085,0.07852921348314612
0.0,3.0,0.20209999999999995,0.29554347826086946
1.0,3.0,0.12121764705882343,0.007499999999999951
2.0,3.0,-0.11167551020408173,-0.12597457627118647
3.0,3.0,-0.11734444444444447,-0.3191129032258065
4.0,3.0,-0.18836391752577325,-0.2246428571428572
5.0,3.0,0.04288947368421048,0.0824999999999999
6.0,3.0,0.03709999999999991,0.018014018691588696
7.0,3.0,0.013968686868686797,0.06027777777777776
8.0,3.0,0.20709999999999995,0.18642156862745096
9.0,3.0,0.12121764705882343,0.1889516129032257
10.0,3.0,-0.15403207547169817,-0.13972222222222225
11.0,3.0,-0.24290000000000006,-0.2308333333333334
12.0,3.0,0.037380373831775615,0.06671052631578944
13.0,3.0,-0.023415463917525803,-0.00925257731958773
14.0,3.0,-0.013809090909090993,-0.08478971962616833
15.0,3.0,-0.01270582524271846,-0.00925257731958773
16.0,3.0,-0.06456666666666677,-0.06988095238095238
17.0,3.0,0.2134636363636363,0.11644495412844036
18.0,3.0,-0.13781228070175444,-0.19513975155279506
19.0,3.0,-0.009742105263157996,0.06542682926829269
20.0,3.0,0.20338865979381437,0.17457920792079207
21.0,3.0,0.09495714285714285,0.11583333333333323
22.0,3.0,0.01858936170212766,0.02955882352941175
23.0,3.0,0.12507979797979796,0.16271978021978017
24.0,3.0,0.12517692307692307,0.07997899159663857
25.0,3.0,-0.11537787610619477,-0.1686811023622048
26.0,3.0,-0.09194761904761906,-0.04760752688172043
27.0,3.0,-0.12117586206896558,-0.21750000000000003
28.0,3.0,0.1875651162790697,0.22773809523809518
29.0,3.0,0.014599999999999946,-0.1130752212389381
30.0,3.0,-0.037483333333333424,-0.01333333333333342
31.0,3.0,0.05329047619047611,-0.06410194174757289
32.0,3.0,-0.024548351648351674,-0.0508333333333334
33.0,3.0,0.008418681318681287,0.09136075949367084
34.0,3.0,0.05158979591836732,0.13634615384615378
35.0,3.0,-0.16309607843137264,-0.22243827160493834
36.0,3.0,0.11876666666666658,0.16156976744186047
37.0,3.0,-0.041321052631579036,0.11654255319148932
38.0,3.0,-0.14246521739130436,-0.12659090909090914
39.0,3.0,0.1675255319148936,0.07892857142857135
40.0,3.0,-0.08731441441441445,-0.14463178294573648
41.0,3.0,0.11413703703703704,0.06542682926829269
42.0,3.0,-0.05607757009345804,0.05282967032967023
43.0,3.0,0.1732538461538461,0.07946969696969697
44.0,3.0,-0.31367669902912626,-0.26156779661016955
45.0,3.0,-0.1974901639344263,-0.19008064516129036
46.0,3.0,-0.1375464646464647,-0.1619444444444445
47.0,3.0,-0.06178888888888889,0.031148648648648636
48.0,3.0,0.22709999999999997,0.21583333333333332
49.0,3.0,0.12091443298969062,0.15423913043478255
50.0,3.0,-0.22528095238095242,-0.26829365079365086
51.0,3.0,-0.015242342342342341,-0.015730088495575223
52.0,3.0,-0.05184736842105264,0.016163366336633622
53.0,3.0,0.1506294117647058,0.19382075471698113
54.0,3.0,0.1080523809523809,0.0721551724137931
55.0,3.0,-0.3505859504132232,-0.39069587628865987
56.0,3.0,0.239187912087912,0.2545930232558139
57.0,3.0,0.06709999999999994,0.06718468468468464
58.0,3.0,0.22121764705882352,0.2060294117647058
59.0,3.0,-0.0365363636363637,-0.08904471544715453
60.0,3.0,0.1654838383838383,0.20428217821782169
61.0,3.0,0.07128604651162784,0.14873376623376622
62.0,3.0,-0.02425135135135137,0.05897058823529411
63.0,3.0,0.0007842105263157206,-0.057499999999999996
64.0,3.0,-0.144164367816092,0.061071428571428554
65.0,3.0,-0.17290000000000005,-0.1407558139534884
66.0,3.0,0.04874948453608241,-0.05160852713178299
67.0,3.0,-0.10588969072164955,-0.07903846153846161
68.0,3.0,0.21925686274509804,0.2600510204081632
69.0,3.0,0.12121764705882343,0.13249999999999995
70.0,3.0,0.05536086956521735,0.05958333333333332
71.0,3.0,0.10487777777777774,0.05206521739130432
72.0,3.0,-0.33956666666666674,-0.34071428571428575
73.0,3.0,-0.16364074074074075,-0.1360185185185186
74.0,3.0,-0.27119059829059833,-0.2136538461538462
75.0,3.0,0.19709999999999994,0.1390217391304347
76.0,3.0,0.14440769230769224,0.1004487179487179
77.0,3.0,-0.03987247706422026,-0.04018041237113412
78.0,3.0,-0.13084392523364496,-0.1469117647058824
79.0,3.0,0.006345283018867831,0.10014705882352937
80.0,3.0,-0.16248333333333342,-0.20573529411764713
81.0,3.0,-0.006233333333333424,0.062111650485436876
82.0,3.0,0.20588787878787873,0.27014044943820215
83.0,3.0,-0.009856521739130542,-0.07464285714285723
84.0,3.0,-0.019838775510204187,0.11222972972972967
85.0,3.0,0.1686841584158415,0.13721698113207548
86.0,3.0,0.15842530120481924,-0.002821100917431263
87.0,3.0,0.04825384615384609,0.04916666666666658
88.0,3.0,0.1376263157894736,0.16271978021978017
89.0,3.0,0.11556153846153838,0.14249999999999996
90.0,3.0,-0.020357627118644084,-0.03553278688524597
91.0,3.0,0.11281428571428564,0.08547029702970288
92.0,3.0,-0.07949340659340665,-0.03610465116279071
93.0,3.0,-0.13208367346938776,-0.14580188679245287
94.0,3.0,0.19709999999999994,0.24984693877551012
95.0,3.0,-0.016986021505376425,0.0011440677966101376
96.0,3.0,-0.10926363636363645,-0.1251923076923077
97.0,3.0,0.08265555555555548,0.12
98.0,3.0,-0.23991030927835055,-0.24671348314606745
99.0,3.0,0.00036732673267325655,0.15583333333333327
0.0,4.0,0.23359090909090907,0.28596190476190475
1.0,4.0,0.12842156862745102,0.059771428571428586
2.0,4.0,-0.09485483870967737,-0.06540194174757286
3.0,4.0,-0.1593709677419355,-0.2918769230769231
4.0,4.0,-0.20277272727272727,-0.25516363636363637
5.0,4.0,-0.01835714285714285,-0.015351724137931066
6.0,4.0,0.030922018348623848,0.041200000000000014
7.0,4.0,0.04493010752688176,0.02564444444444447
8.0,4.0,0.13822549019607844,0.15347722772277228
9.0,4.0,0.10020093457943924,0.1706736842105263
10.0,4.0,-0.1007873563218391,-0.03343414634146347
11.0,4.0,-0.1537608695652174,-0.14977345132743364
12.0,4.0,0.033590909090909116,0.13651914893617023
13.0,4.0,-0.020327586206896564,-0.08033846153846158
14.0,4.0,-0.058677570093457976,-0.13912520325203254
15.0,4.0,-0.02455660377358493,-0.0938
16.0,4.0,-0.03586036036036033,-0.005592452830188721
17.0,4.0,0.19406521739130433,0.24141505376344086
18.0,4.0,-0.08575641025641023,-0.10575652173913042
19.0,4.0,-0.04008333333333336,0.08542535211267599
20.0,4.0,0.2062204301075269,0.16551372549019605
21.0,4.0,0.14974271844660192,0.24786666666666668
22.0,4.0,0.021469696969697027,0.013383908045977
23.0,4.0,0.1179782608695652,0.10397227722772273
24.0,4.0,0.12862371134020623,0.1361019607843137
25.0,4.0,-0.17956504065040652,-0.10503853211009173
26.0,4.0,0.037265957446808495,-0.051492307692307726
27.0,4.0,-0.18570408163265306,-0.14511578947368425
28.0,4.0,0.18471505376344088,0.19438681318681317
29.0,4.0,-0.022438775510204123,0.06412682926829272
30.0,4.0,-0.015499999999999958,0.006199999999999983
31.0,4.0,0.023295180722891606,-0.016858252427184528
32.0,4.0,-0.0632551020408163,0.02754146341463415
33.0,4.0,-0.05512962962962964,0.004855913978494608
34.0,4.0,0.04727227722772276,0.043362162162162154
35.0,4.0,-0.2038018867924528,-0.17724155844155848
36.0,4.0,0.17065384615384616,0.06927339449541281
37.0,4.0,0.03323786407766993,0.07119999999999993
38.0,4.0,-0.1323965517241379,-0.23064210526315793
39.0,4.0,0.19406521739130433,0.11951775700934575
40.0,4.0,-0.11515517241379314,-0.0733454545454546
41.0,4.0,0.1186176470588235,0.10597064220183483
42.0,4.0,-0.0657439024390244,0.011199999999999988
43.0,4.0,0.11101685393258431,0.058283333333333354
44.0,4.0,-0.28156060606060607,-0.26828453608247427
45.0,4.0,-0.07954040404040408,-0.11880000000000002
46.0,4.0,-0.19590816326530613,-0.13099512195121954
47.0,4.0,-0.031055555555555503,0.11001355932203383
48.0,4.0,0.18724509803921574,0.23414117647058819
49.0,4.0,0.12842156862745102,0.17240879120879116
50.0,4.0,-0.21253703703703702,-0.26107642276422766
51.0,4.0,-0.06384951456310684,-0.06324444444444444
52.0,4.0,-0.08671495327102807,-0.024460377358490604
53.0,4.0,0.1226651376146789,0.14435789473684213
54.0,4.0,0.11237878787878786,-0.01735072463768117
55.0,4.0,-0.3342301587301587,-0.3852233576642336
56.0,4.0,0.2458483146067416,0.26756363636363634
57.0,4.0,0.08207575757575758,0.13388817204301073
58.0,4.0,0.17232608695652174,0.262778947368421
59.0,4.0,-0.10277272727272724,-0.1708
60.0,4.0,0.16492553191489367,0.21277894736842107
61.0,4.0,0.06259523809523815,0.030136170212765934
62.0,4.0,0.003071428571428614,0.08312307692307686
63.0,4.0,-0.03813736263736267,-0.17103880597014925
64.0,4.0,-0.07550000000000001,-0.11880000000000002
65.0,4.0,-0.18877433628318585,-0.2476659793814433
66.0,4.0,0.0962391304347826,0.033831578947368435
67.0,4.0,-0.06438888888888883,-0.06656119402985072
68.0,4.0,0.22348989898989902,0.20847272727272725
69.0,4.0,0.11657920792079213,0.13119999999999998
70.0,4.0,-0.015122641509433987,0.09837171717171711
71.0,4.0,0.01894444444444443,0.058283333333333354
72.0,4.0,-0.28156060606060607,-0.2942385964912281
73.0,4.0,-0.17054950495049503,-0.1590298850574713
74.0,4.0,-0.1927413793103448,-0.22749565217391304
75.0,4.0,0.16449999999999998,0.09679633027522938
76.0,4.0,0.18724509803921574,0.21453333333333335
77.0,4.0,-0.055934782608695666,-0.004216666666666646
78.0,4.0,-0.11694144144144147,-0.12280000000000002
79.0,4.0,-0.02455660377358493,0.07685217391304344
80.0,4.0,-0.2331923076923077,-0.27213333333333334
81.0,4.0,-0.059428571428571386,0.06251868131868132
82.0,4.0,0.2393936170212766,0.29980465116279065
83.0,4.0,0.01415517241379316,-0.07825945945945945
84.0,4.0,0.034177419354838756,-0.04472592592592595
85.0,4.0,0.17396236559139788,0.14408659793814427
86.0,4.0,0.08536956521739136,-0.03985263157894736
87.0,4.0,0.08640476190476187,0.09818113207547163
88.0,4.0,0.16787349397590368,0.1394417582417582
89.0,4.0,0.0278898305084746,0.06987924528301881
90.0,4.0,0.013575630252100845,-0.007688888888888856
91.0,4.0,0.044126168224299045,0.11453333333333326
92.0,4.0,-0.0010813953488372219,-0.007688888888888856
93.0,4.0,-0.14719811320754717,-0.07559012345679017
94.0,4.0,0.23450000000000004,0.27593684210526315
95.0,4.0,-0.048049019607843135,-0.0903447154471545
96.0,4.0,-0.039136363636363636,-0.022840404040404105
97.0,4.0,0.1334887640449438,0.06937204301075273
98.0,4.0,-0.1988644859813084,-0.2270474226804124
99.0,4.0,0.04672222222222222,0.1348231884057971
0.0,5.0,0.24734831460674156,0.20929999999999993
1.0,5.0,0.025999999999999912,0.01495891472868216
2.0,5.0,-0.13715789473684215,-0.09185384615384617
3.0,5.0,-0.15675862068965518,-0.2663692913385827
4.0,5.0,-0.22955555555555562,-0.25641428571428576
5.0,5.0,0.055166666666666586,-0.02070000000000005
6.0,5.0,0.04028571428571426,0.052984210526315745
7.0,5.0,0.013499999999999956,0.10298421052631579
8.0,5.0,0.1415339805825242,0.21446483516483517
9.0,5.0,0.15074226804123703,0.12704774774774774
10.0,5.0,-0.14001941747572821,-0.0873666666666667
11.0,5.0,-0.18511111111111117,-0.18022380952380956
12.0,5.0,0.059944954128440364,0.10152222222222218
13.0,5.0,-0.13194392523364495,-0.09492680412371135
14.0,5.0,-0.07400000000000007,-0.11089607843137261
15.0,5.0,0.01227450980392153,-0.0743082474226805
16.0,5.0,-0.04007142857142865,-0.032980701754385944
17.0,5.0,0.18915789473684208,0.2245380952380952
18.0,5.0,-0.16606349206349214,-0.09733551401869167
19.0,5.0,-0.00031578947368426924,0.08816075949367086
20.0,5.0,0.15124271844660186,0.2262387755102041
21.0,5.0,0.12992156862745097,0.12929999999999997
22.0,5.0,-0.0005306122448980322,0.006959574468085039
23.0,5.0,0.11720879120879113,0.21446483516483517
24.0,5.0,0.1321224489795918,0.10407064220183482
25.0,5.0,-0.12770370370370376,-0.09896086956521744
26.0,5.0,-0.03959139784946242,-0.03654158415841591
27.0,5.0,-0.16894949494949496,-0.19964736842105268
28.0,5.0,0.12808333333333333,0.2329585365853658
29.0,5.0,-0.0665233644859814,-0.06730194174757287
30.0,5.0,-0.007333333333333414,-0.03484141414141417
31.0,5.0,0.015655172413793106,-0.050606542056074844
32.0,5.0,-0.09066666666666667,0.005673626373626339
33.0,5.0,-0.03114285714285714,0.030462790697674436
34.0,5.0,0.025999999999999912,0.11843043478260862
35.0,5.0,-0.19286792452830193,-0.1785947368421053
36.0,5.0,0.11766666666666659,0.15707777777777776
37.0,5.0,0.057182795698924704,0.14066363636363632
38.0,5.0,-0.1355384615384616,-0.11049591836734696
39.0,5.0,0.1477821782178217,0.1937329896907216
40.0,5.0,-0.14554471544715453,-0.16168360655737707
41.0,5.0,0.1996842105263158,0.16434672897196256
42.0,5.0,-0.010134453781512676,0.10457472527472522
43.0,5.0,0.16508045977011487,0.10094948453608243
44.0,5.0,-0.28557024793388436,-0.3130076923076923
45.0,5.0,-0.10537254901960791,-0.10693853211009174
46.0,5.0,-0.19218181818181823,-0.18635656565656566
47.0,5.0,-0.003896907216494938,0.02032564102564105
48.0,5.0,0.16383783783783779,0.2446846153846154
49.0,5.0,0.1321224489795918,0.12687281553398055
50.0,5.0,-0.2880350877192983,-0.25879523809523813
51.0,5.0,-0.01380582524271845,-0.15613307086614175
52.0,5.0,-0.014206185567010365,-0.04126074766355148
53.0,5.0,0.16409523809523807,0.2420450980392157
54.0,5.0,0.10377777777777775,0.098926168224299
55.0,5.0,-0.2964489795918368,-0.37070000000000003
56.0,5.0,0.20643478260869563,0.31600886075949364
57.0,5.0,0.08599999999999997,0.1100692307692307
58.0,5.0,0.20377777777777772,0.20072857142857137
59.0,5.0,-0.0005306122448980322,-0.0873666666666667
60.0,5.0,0.17361904761904756,0.18322156862745098
61.0,5.0,0.0601772151898734,0.10023023255813945
62.0,5.0,-0.03921739130434787,0.056067676767676766
63.0,5.0,0.0041609195402297905,-0.11300769230769236
64.0,5.0,-0.10066666666666668,-0.016926415094339675
65.0,5.0,-0.22100854700854705,-0.23537889908256882
66.0,5.0,0.09195744680851059,-0.07231290322580652
67.0,5.0,-0.043863013698630215,-0.047529268292683
68.0,5.0,0.23509090909090902,0.1682908256880734
69.0,5.0,0.07336842105263153,0.12677474747474748
70.0,5.0,0.05327272727272725,0.03554999999999997
71.0,5.0,0.09070588235294108,0.10310952380952376
72.0,5.0,-0.30165957446808517,-0.2783576576576577
73.0,5.0,-0.17400000000000004,-0.1791415584415585
74.0,5.0,-0.24296551724137938,-0.04927142857142863
75.0,5.0,0.17599999999999993,0.10973478260869562
76.0,5.0,0.126,0.14451739130434782
77.0,5.0,-0.047626373626373675,-0.09594752475247526
78.0,5.0,-0.08576470588235297,-0.1551827586206897
79.0,5.0,0.016265486725663636,0.09973010752688172
80.0,5.0,-0.20671028037383182,-0.2842514018691589
81.0,5.0,-0.04437037037037039,-0.004628571428571426
82.0,5.0,0.19334693877551012,0.2424578947368421
83.0,5.0,0.023674418604651137,-0.04377692307692316
84.0,5.0,-0.020534653465346553,0.02060434782608689
85.0,5.0,0.126,0.12439803921568626
86.0,5.0,0.1108101265822784,-0.0016523809523809607
87.0,5.0,0.06184905660377349,0.013228571428571367
88.0,5.0,0.16508045977011487,0.167535294117647
89.0,5.0,0.0647387387387387,0.03695765765765768
90.0,5.0,0.020915254237288128,-0.06187647058823531
91.0,5.0,0.15757894736842104,0.07453809523809518
92.0,5.0,-0.03570212765957448,-0.00044683544303802947
93.0,5.0,-0.08059340659340664,-0.1454524752475248
94.0,5.0,0.2443673469387755,0.21739523809523809
95.0,5.0,-0.004275229357798227,-0.034161538461538465
96.0,5.0,-0.056352941176470606,-0.06615454545454547
97.0,5.0,0.06284210526315781,0.016799999999999926
98.0,5.0,-0.14822680412371136,-0.1888818181818182
99.0,5.0,0.03876595744680844,0.0816809523809523
0.0,6.0,0.2576333333333334,0.2735888888888889
1.0,6.0,0.10731886792452838,0.07839369369369376
2.0,6.0,-0.11319999999999997,-0.09917096774193546
3.0,6.0,-0.17569999999999997,-0.2880272727272727
4.0,6.0,-0.2066734513274336,-0.22314313725490192
5.0,6.0,0.029563157894736847,-0.06575045045045036
6.0,6.0,0.009485185185185263,-0.042650427350427345
7.0,6.0,0.023224731182795777,0.0847
8.0,6.0,0.20070449438202254,0.19321063829787233
9.0,6.0,0.11596666666666666,0.17193404255319156
10.0,6.0,-0.15609215686274502,-0.15303584905660372
11.0,6.0,-0.18131797752808987,-0.1881155339805825
12.0,6.0,0.017282456140350955,0.021063636363636395
13.0,6.0,-0.05805294117647053,-0.07893636363636358
14.0,6.0,-0.08346699029126214,-0.0799464646464646
15.0,6.0,0.01588878504672897,-0.12265294117647052
16.0,6.0,0.0043000000000000815,-0.02706470588235288
17.0,6.0,0.19930000000000003,0.1635461538461539
18.0,6.0,-0.13723846153846153,-0.1020256637168141
19.0,6.0,0.011168686868686883,-0.017361855670103066
20.0,6.0,0.19027938144329903,0.20288181818181827
21.0,6.0,0.1647255319148937,0.16129574468085106
22.0,6.0,-0.015699999999999936,0.027557142857142947
23.0,6.0,0.13042244897959188,0.12979803921568633
24.0,6.0,0.14721666666666666,0.19082244897959189
25.0,6.0,-0.13284285714285715,-0.07448367346938767
26.0,6.0,-0.024014606741572964,-0.03575454545454537
27.0,6.0,-0.14236666666666664,-0.1599428571428571
28.0,6.0,0.1522569892473119,0.2901054054054054
29.0,6.0,-0.019134343434343393,-0.05974444444444438
30.0,6.0,-0.06249245283018867,0.023254216867469868
31.0,6.0,-0.029866666666666597,-0.1020256637168141
32.0,6.0,-0.0907943396226415,-0.10128130841121497
33.0,6.0,-0.036524742268041255,0.01391348314606744
34.0,6.0,0.047704255319149014,0.15281594202898552
35.0,6.0,-0.1805543689320388,-0.21080561797752806
36.0,6.0,0.1311181818181818,0.14259473684210533
37.0,6.0,0.0638833333333334,0.15578433734939767
38.0,6.0,-0.0987769230769231,-0.16901900826446276
39.0,6.0,0.1592514563106796,0.17677920792079216
40.0,6.0,-0.1716349593495935,-0.09678148148148147
41.0,6.0,0.1643,0.19913298969072168
42.0,6.0,-0.015322641509433965,0.0028818181818182076
43.0,6.0,0.14652222222222222,0.17539767441860465
44.0,6.0,-0.26660909090909085,-0.27412352941176465
45.0,6.0,-0.14578547008547005,-0.17085555555555554
46.0,6.0,-0.18569999999999998,-0.18821666666666664
47.0,6.0,-0.024014606741572964,0.036215151515151534
48.0,6.0,0.16500796460176992,0.21956238532110095
49.0,6.0,0.12628019801980206,0.18689780219780228
50.0,6.0,-0.24977407407407404,-0.25607669902912616
51.0,6.0,-0.04607037037037032,-0.126248905109489
52.0,6.0,-0.06993076923076924,-0.00782336448598131
53.0,6.0,0.16239523809523815,0.20822941176470589
54.0,6.0,0.12041650485436894,0.05136666666666667
55.0,6.0,-0.28622631578947366,-0.29951052631578945
56.0,6.0,0.19798421052631587,0.20692222222222223
57.0,6.0,0.07687731958762889,0.1481408602150538
58.0,6.0,0.2429046511627907,0.21602530120481933
59.0,6.0,-0.06963939393939389,-0.10367209302325575
60.0,6.0,0.21791702127659573,0.18658679245283027
61.0,6.0,0.0714264367816092,0.05816938775510205
62.0,6.0,-0.040917391304347794,0.017727522935779838
63.0,6.0,-0.0630873873873874,-0.19177058823529408
64.0,6.0,-0.08310740740740741,-0.01529999999999998
65.0,6.0,-0.17111284403669724,-0.13294705882352936
66.0,6.0,0.0343,0.021063636363636395
67.0,6.0,-0.08949310344827588,-0.047732432432432415
68.0,6.0,0.18968461538461545,0.2272925925925926
69.0,6.0,0.10731886792452838,0.15065744680851068
70.0,6.0,0.08254175824175825,0.11963975903614466
71.0,6.0,0.04907064220183488,0.05442477064220186
72.0,6.0,-0.20979090909090908,-0.31842499999999996
73.0,6.0,-0.16589607843137255,-0.16529999999999995
74.0,6.0,-0.24207168141592916,-0.19222307692307689
75.0,6.0,0.2295631578947369,0.14576194690265487
76.0,6.0,0.19298686868686876,0.16451651376146792
77.0,6.0,-0.10022830188679244,-0.03103033707865166
78.0,6.0,-0.2100511450381679,-0.10620909090909092
79.0,6.0,-0.005975229357798151,-0.03982830188679243
80.0,6.0,-0.17569999999999997,-0.13642676056338027
81.0,6.0,-0.021853846153846113,0.028930769230769315
82.0,6.0,0.21205510204081635,0.2116230769230769
83.0,6.0,0.04340112359550563,0.0017212765957447251
84.0,6.0,-0.04463203883495137,-0.013259183673469344
85.0,6.0,0.21318888888888887,0.13227281553398063
86.0,6.0,0.10743253012048193,0.03890560747663552
87.0,6.0,0.017993693693693746,0.012799173553719068
88.0,6.0,0.1522569892473119,0.19646470588235299
89.0,6.0,0.05881327433628325,-0.022079661016949137
90.0,6.0,-0.01736666666666664,-0.058909022556390966
91.0,6.0,0.028003703703703753,0.08261666666666667
92.0,6.0,-0.08076329113924052,-0.09744285714285705
93.0,6.0,-0.12014444444444439,-0.14029999999999998
94.0,6.0,0.2190368421052632,0.23906893203883495
95.0,6.0,-0.029866666666666597,-0.12299230769230762
96.0,6.0,-0.10560654205607478,-0.06813018867924525
97.0,6.0,0.13825348837209306,0.058384210526315816
98.0,6.0,-0.12930824742268043,-0.17981612903225802
99.0,6.0,0.047704255319149014,0.11072739726027403
0.0,7.0,0.20341052631578949,0.22524999999999995
1.0,7.0,0.1492,0.053768907563025214
2.0,7.0,-0.14158431372549019,-0.10924074074074075
3.0,7.0,-0.10432941176470589,-0.29310317460317464
4.0,7.0,-0.16678130841121497,-0.1479117647058824
5.0,7.0,0.02627070707070711,-0.018500000000000072
6.0,7.0,0.14678620689655175,0.010810344827586138
7.0,7.0,0.016169696969697056,0.0711551724137931
8.0,7.0,0.18517938144329904,0.22058045977011487
9.0,7.0,0.13292549019607847,0.15233333333333332
10.0,7.0,-0.0942615384615384,-0.10659523809523819
11.0,7.0,-0.21204999999999996,-0.1899285714285715
12.0,7.0,0.017313207547169807,0.12568604651162785
13.0,7.0,-0.060799999999999965,-0.020939024390243977
14.0,7.0,-0.08266915887850468,-0.10545652173913045
15.0,7.0,-0.04922105263157894,-0.08624193548387105
16.0,7.0,-0.07104390243902436,0.017863636363636304
17.0,7.0,0.1794150537634409,0.18919230769230766
18.0,7.0,-0.14982654867256628,-0.12995038167938938
19.0,7.0,0.02132765957446814,0.009705128205128144
20.0,7.0,0.16920000000000002,0.1815
21.0,7.0,0.12293831775700936,0.15073076923076922
22.0,7.0,0.02328163265306127,0.007873626373626319
23.0,7.0,0.09147722772277234,0.1449408602150537
24.0,7.0,0.14272941176470588,0.07448245614035087
25.0,7.0,-0.08079999999999998,-0.0685
26.0,7.0,0.04647272727272733,-0.09218421052631587
27.0,7.0,-0.18595463917525767,-0.2300107913669065
28.0,7.0,0.12771063829787233,0.26307894736842097
29.0,7.0,-0.014133333333333331,-0.0485000000000001
30.0,7.0,0.005246511627907013,-0.024440594059406018
31.0,7.0,0.036847058823529455,0.0034512195121950695
32.0,7.0,-0.07079999999999997,0.04816666666666658
33.0,7.0,-0.02816842105263151,0.06007142857142855
34.0,7.0,0.04300952380952383,0.10613768115942024
35.0,7.0,-0.25371666666666665,-0.27475000000000005
36.0,7.0,0.08208659793814432,0.09728947368421048
37.0,7.0,0.0023683168316832592,0.0805291262135922
38.0,7.0,-0.13272307692307683,-0.1623596491228071
39.0,7.0,0.18235789473684216,0.18919230769230766
40.0,7.0,-0.04354509803921569,-0.10155084745762721
41.0,7.0,0.12332371134020625,0.13379357798165137
42.0,7.0,0.04836666666666667,0.13731395348837205
43.0,7.0,0.09239587628865986,0.0753775510204081
44.0,7.0,-0.2580357723577235,-0.2736724137931035
45.0,7.0,-0.09151428571428566,-0.15358771929824566
46.0,7.0,-0.13178039215686266,-0.1417558139534884
47.0,7.0,-0.04814693877551013,0.16116101694915252
48.0,7.0,0.15729523809523815,0.2198838383838383
49.0,7.0,0.10491428571428574,0.12149999999999994
50.0,7.0,-0.2670068965517241,-0.24445419847328248
51.0,7.0,-0.0400233009708737,-0.1408880597014926
52.0,7.0,-0.04162474226804125,-0.028023809523809562
53.0,7.0,0.19174901960784319,0.19880769230769224
54.0,7.0,0.0906285714285715,0.09202631578947362
55.0,7.0,-0.3093714285714285,-0.33548113207547176
56.0,7.0,0.1607841584158416,0.23413157894736836
57.0,7.0,0.03348571428571434,0.10149999999999992
58.0,7.0,0.20425747126436788,0.22673809523809518
59.0,7.0,-0.04443636363636361,-0.12263223140495871
60.0,7.0,0.17920000000000003,0.13388095238095232
61.0,7.0,0.10080919540229893,0.07380769230769224
62.0,7.0,-0.059832258064516086,-0.03516666666666668
63.0,7.0,-0.04443636363636361,-0.17050000000000004
64.0,7.0,-0.18079999999999996,-0.02590740740740749
65.0,7.0,-0.20622372881355927,-0.19397169811320758
66.0,7.0,0.06920000000000004,-0.04485658914728685
67.0,7.0,-0.15952340425531908,-0.03183333333333338
68.0,7.0,0.1710518518518519,0.23864285714285705
69.0,7.0,0.07410196078431375,0.11554255319148932
70.0,7.0,0.06920000000000004,0.011934782608695627
71.0,7.0,0.07677575757575761,0.1287527472527472
72.0,7.0,-0.3242782608695652,-0.3385
73.0,7.0,-0.16079999999999994,-0.14936419753086427
74.0,7.0,-0.2577230769230769,-0.11850000000000005
75.0,7.0,0.17336666666666667,0.16581372549019602
76.0,7.0,0.14444271844660195,0.1183421052631578
77.0,7.0,0.04647272727272733,0.04816666666666658
78.0,7.0,-0.14690169491525418,-0.03825308641975311
79.0,7.0,0.09093913043478263,0.06517346938775503
80.0,7.0,-0.1018526315789473,-0.23140322580645167
81.0,7.0,-0.022466666666666635,-0.04591935483870968
82.0,7.0,0.19048712871287132,0.31007142857142855
83.0,7.0,0.10491428571428574,-0.0022209302325582048
84.0,7.0,-0.0075326732673266505,-0.05486363636363645
85.0,7.0,0.1492,0.10149999999999992
86.0,7.0,0.05253333333333332,-0.006431034482758724
87.0,7.0,0.0409391304347827,0.035705607476635426
88.0,7.0,0.14142222222222223,0.1188737373737373
89.0,7.0,0.07149357798165146,0.02612809917355363
90.0,7.0,0.01592131147540987,0.09059090909090906
91.0,7.0,0.10180869565217399,0.035346153846153805
92.0,7.0,-0.026038095238095194,-0.06179896907216498
93.0,7.0,-0.10348041237113403,-0.1417558139534884
94.0,7.0,0.16233725490196083,0.25149999999999995
95.0,7.0,-0.030314563106796033,0.0014999999999999458
96.0,7.0,-0.08079999999999998,-0.08341228070175444
97.0,7.0,0.09941978021978026,-0.028023809523809562
98.0,7.0,-0.18079999999999996,-0.26197826086956527
99.0,7.0,-0.03656923076923069,0.13731395348837205
0.0,8.0,0.24098791208791204,0.26711052631578946
1.0,8.0,0.1189,0.052465217391304386
2.0,8.0,-0.12109999999999999,-0.1216871559633027
3.0,8.0,-0.16443333333333332,-0.2935705882352941
4.0,8.0,-0.18053396226415097,-0.3094076923076923
5.0,8.0,0.034782352941176486,0.08878235294117653
6.0,8.0,0.07637474747474748,0.01656336633663369
7.0,8.0,0.025869696969696987,0.15754788732394365
8.0,8.0,0.18457010309278343,0.15517722772277232
9.0,8.0,0.10117722772277227,0.2704
10.0,8.0,-0.1404877551020408,-0.06390851063829783
11.0,8.0,-0.1998356321839081,-0.23932222222222221
12.0,8.0,0.06419411764705885,0.07362164948453609
13.0,8.0,0.023017647058823476,-0.03645483870967736
14.0,8.0,-0.06325686274509812,-0.1257206896551724
15.0,8.0,-0.001197087378640771,-0.03815263157894733
16.0,8.0,-0.04501304347826085,-0.02205867768595038
17.0,8.0,0.1920578947368421,0.13990934579439251
18.0,8.0,-0.10213448275862069,-0.16504520547945206
19.0,8.0,-0.026655555555555543,-0.07058837209302327
20.0,8.0,0.19487938144329897,0.16591886792452837
21.0,8.0,0.14804893617021275,0.1595990291262136
22.0,8.0,-0.011099999999999999,-0.006710389610389611
23.0,8.0,0.18604285714285707,0.15709354838709677
24.0,8.0,0.12271443298969065,0.08724782608695658
25.0,8.0,-0.12025254237288141,-0.15497878787878788
26.0,8.0,-0.014534343434343455,-0.1291
27.0,8.0,-0.17110000000000003,-0.14137184466019415
28.0,8.0,0.14208681318681315,0.22813809523809525
29.0,8.0,-0.043827272727272715,-0.01939885057471258
30.0,8.0,-0.06285257731958771,-0.010717021276595684
31.0,8.0,0.01962164948453604,-0.05008969072164948
32.0,8.0,-0.07926326530612249,-0.0008209302325581369
33.0,8.0,-0.06471702127659573,0.006429411764705906
34.0,8.0,0.04764999999999997,0.08660370370370374
35.0,8.0,-0.19237659574468086,-0.21950963855421685
36.0,8.0,0.14208681318681315,0.08878235294117653
37.0,8.0,0.004575675675675628,0.04956666666666665
38.0,8.0,-0.08868241758241757,-0.12236315789473684
39.0,8.0,0.22545172413793102,0.12364074074074072
40.0,8.0,-0.1438272727272728,-0.14169016393442624
41.0,8.0,0.17100526315789466,0.1257571428571429
42.0,8.0,0.06848333333333334,0.1660325301204819
43.0,8.0,0.11677878787878782,0.08997070707070709
44.0,8.0,-0.29178965517241384,-0.2546
45.0,8.0,-0.1481642201834863,-0.21879491525423728
46.0,8.0,-0.2005117647058824,-0.09437272727272727
47.0,8.0,0.027695180722891566,0.11529436619718314
48.0,8.0,0.19805887850467285,0.2178514563106796
49.0,8.0,0.12097920792079209,0.2255966292134831
50.0,8.0,-0.22011960784313728,-0.27094615384615384
51.0,8.0,0.02196930693069299,-0.031241414141414126
52.0,8.0,-0.08231495327102811,-0.011330769230769255
53.0,8.0,0.1672838383838383,0.23138484848484853
54.0,8.0,0.025621311475409803,0.06711052631578951
55.0,8.0,-0.35805652173913044,-0.35967425742574255
56.0,8.0,0.25363118279569885,0.3347072289156626
57.0,8.0,0.10309354838709672,0.09868947368421055
58.0,8.0,0.13302371134020619,0.18935161290322577
59.0,8.0,-0.05571538461538461,-0.12069712230215823
60.0,8.0,0.17048415841584152,0.22826082474226805
61.0,8.0,0.0844555555555555,0.14004285714285714
62.0,8.0,0.06157326732673263,0.12203043478260867
63.0,8.0,0.0596692307692307,-0.09573247863247858
64.0,8.0,-0.16046170212765964,-0.07164545454545457
65.0,8.0,-0.14236436781609196,-0.18852857142857143
66.0,8.0,0.02120769230769226,-0.07164545454545457
67.0,8.0,-0.1326384615384616,-0.032684415584415594
68.0,8.0,0.2489,0.2429
69.0,8.0,0.13942631578947362,0.03579256198347114
70.0,8.0,0.07047303370786517,0.08698163265306125
71.0,8.0,0.05270952380952376,0.1013466019417476
72.0,8.0,-0.3082681415929204,-0.30598888888888887
73.0,8.0,-0.16572365591397853,-0.1290047619047619
74.0,8.0,-0.31910000000000005,-0.18336506024096383
75.0,8.0,0.13472524271844655,0.15841020408163264
76.0,8.0,0.11789082568807341,0.14866576576576573
77.0,8.0,-0.04483737373737373,-0.04134242424242418
78.0,8.0,-0.13127699115044256,-0.1346438596491228
79.0,8.0,-0.010722641509434028,0.07255517241379317
80.0,8.0,-0.1371194174757282,-0.16140379746835443
81.0,8.0,0.0013137931034482575,0.013334782608695694
82.0,8.0,0.18326893203883488,0.2871553191489362
83.0,8.0,0.0030573033707864683,-0.0615444444444444
84.0,8.0,-0.0653307692307693,-0.004855102040816295
85.0,8.0,0.14804893617021275,0.08825714285714292
86.0,8.0,0.08147731958762883,-0.013651724137931032
87.0,8.0,0.05705533980582522,0.10454948453608248
88.0,8.0,0.09420612244897952,0.12758085106382977
89.0,8.0,0.06928461538461539,0.05562727272727275
90.0,8.0,0.0071608695652173315,-0.08237777777777777
91.0,8.0,0.07175714285714285,0.22240617283950614
92.0,8.0,-0.08694158415841591,-0.055195238095238075
93.0,8.0,-0.12053820224719103,-0.14956753246753246
94.0,8.0,0.23514999999999997,0.22756019417475726
95.0,8.0,-0.04493177570093465,-0.020608771929824576
96.0,8.0,-0.06503939393939395,-0.04720752688172036
97.0,8.0,0.06223333333333325,0.04594347826086953
98.0,8.0,-0.18019090909090912,-0.1921
99.0,8.0,0.0460717171717171,0.06964698795180724


==> pics/RA_scatter/cifar100_resnet56_rate10_regression.txt <==
dataset,model,rate,a,b,r2
cifar100,resnet,10,0.9809987742183343,0.0028753741300040865,0.8204087465066155


==> pics/RA_scatter/cifar100_resnet56_rate2.txt <==
class,model,before,after
0.0,0.0,0.2302909090909091,0.28542873563218385
1.0,0.0,0.1848363636363637,0.10820612244897954
2.0,0.0,-0.1311809523809523,-0.1321
3.0,0.0,-0.21902988505747123,-0.25492608695652175
4.0,0.0,-0.19574915254237285,-0.21960000000000002
5.0,0.0,0.06609795918367356,0.035969306930693
6.0,0.0,0.06158461538461546,0.08121775700934575
7.0,0.0,-0.005330612244897948,0.020319354838709613
8.0,0.0,0.13752653061224496,0.1658166666666666
9.0,0.0,0.10966153846153848,0.08163873873873873
10.0,0.0,-0.24190679611650484,-0.22991553398058256
11.0,0.0,-0.19604137931034477,-0.17474705882352942
12.0,0.0,0.05017196261682244,0.06362072072072067
13.0,0.0,-0.0043813953488371915,0.022387179487179498
14.0,0.0,-0.015756521739130447,-0.024916091954023
15.0,0.0,0.005410526315789532,-0.024621367521367565
16.0,0.0,-0.005532673267326649,0.016369387755101994
17.0,0.0,0.2113098901098901,0.2238523809523809
18.0,0.0,-0.12707586206896548,-0.15710000000000002
19.0,0.0,0.062376470588235366,0.005821348314606678
20.0,0.0,0.19488421052631588,0.21524042553191491
21.0,0.0,0.10551372549019611,0.06767064220183483
22.0,0.0,-0.04917037037037031,-0.05524814814814816
23.0,0.0,0.10691428571428574,0.07759387755102043
24.0,0.0,0.1312000000000001,0.15290000000000004
25.0,0.0,-0.07639036144578304,-0.12300909090909096
26.0,0.0,-0.05253737373737366,0.0605470588235294
27.0,0.0,-0.07879999999999998,-0.10653820224719102
28.0,0.0,0.14047710843373495,0.21302987012987007
29.0,0.0,0.004368316831683261,0.034389361702127696
30.0,0.0,-0.016009302325581398,-0.05710000000000004
31.0,0.0,-0.0017166666666665886,-0.03344408602150539
32.0,0.0,-0.06493861386138611,-0.05710000000000004
33.0,0.0,-0.05048141592920352,-0.044487387387387445
34.0,0.0,0.020229126213592297,0.0026938144329896607
35.0,0.0,-0.2502285714285714,-0.2117218487394958
36.0,0.0,0.11917979797979805,0.09780196078431369
37.0,0.0,0.009273394495412868,0.012542857142857078
38.0,0.0,-0.1542098360655737,-0.11655945945945945
39.0,0.0,0.21228910891089114,0.20289999999999997
40.0,0.0,-0.1361643410852713,-0.10338099173553716
41.0,0.0,0.2233739130434783,0.18289999999999995
42.0,0.0,-0.022234343434343384,0.031072043010752726
43.0,0.0,0.1276516129032258,0.10527623762376237
44.0,0.0,-0.3027316239316239,-0.31396274509803923
45.0,0.0,-0.07664946236559134,-0.13858148148148153
46.0,0.0,-0.17879999999999996,-0.15214950495049506
47.0,0.0,-0.03363870967741933,0.021060919540229817
48.0,0.0,0.17969056603773592,0.19195660377358492
49.0,0.0,0.1512,0.10705094339622645
50.0,0.0,-0.16838333333333333,-0.22092978723404255
51.0,0.0,-0.03118095238095231,-0.06886470588235294
52.0,0.0,-0.04418461538461538,-0.03805238095238095
53.0,0.0,0.22018989898989905,0.2082846153846154
54.0,0.0,0.062271428571428644,0.03255517241379313
55.0,0.0,-0.33097391304347823,-0.3598027027027027
56.0,0.0,0.21915918367346943,0.21289999999999998
57.0,0.0,0.05268148148148155,0.0807640776699029
58.0,0.0,0.1616255319148937,0.20004285714285708
59.0,0.0,0.021199999999999997,0.03255517241379313
60.0,0.0,0.17989565217391312,0.16395263157894735
61.0,0.0,-0.01213333333333333,0.024218681318681323
62.0,0.0,-0.002874074074074029,-0.005314285714285716
63.0,0.0,0.05983636363636369,-0.02666521739130434
64.0,0.0,-0.06629999999999991,-0.08210000000000006
65.0,0.0,-0.08305531914893616,-0.13282815533980585
66.0,0.0,0.06588085106382979,0.09015274725274725
67.0,0.0,-0.15354747474747465,-0.1713857142857143
68.0,0.0,0.2696536082474227,0.2306551020408163
69.0,0.0,0.09897777777777783,0.08516804123711341
70.0,0.0,0.050611764705882356,0.07017272727272728
71.0,0.0,0.03416296296296295,0.029174509803921556
72.0,0.0,-0.28056991150442473,-0.29995714285714287
73.0,0.0,-0.20307184466019412,-0.17322903225806452
74.0,0.0,-0.2278196078431372,-0.26662380952380954
75.0,0.0,0.21481702127659574,0.2439989010989011
76.0,0.0,0.14195471698113216,0.10436788990825685
77.0,0.0,0.019995180722891637,-0.008748351648351638
78.0,0.0,-0.15499047619047612,-0.17846752136752136
79.0,0.0,-0.027423853211009153,-0.006156603773584957
80.0,0.0,-0.1615586206896551,-0.1519453608247423
81.0,0.0,-0.0033614035087718985,-0.03210000000000002
82.0,0.0,0.18394509803921577,0.18905384615384613
83.0,0.0,-0.018799999999999928,0.028293258426966283
84.0,0.0,0.029065168539325836,0.027110526315789474
85.0,0.0,0.13492549019607847,0.1105767676767676
86.0,0.0,0.0953935483870968,0.07116086956521739
87.0,0.0,0.015414876033057912,-0.012471900826446336
88.0,0.0,0.13370000000000004,0.13671443298969066
89.0,0.0,0.031726315789473714,0.05086460176991148
90.0,0.0,0.0015278688524590356,0.004190322580645112
91.0,0.0,0.05120000000000002,0.09289999999999998
92.0,0.0,-0.11966021505376345,-0.03912247191011242
93.0,0.0,-0.12445217391304342,-0.09083493975903612
94.0,0.0,0.22120000000000006,0.22168787878787877
95.0,0.0,-0.07703008849557513,-0.03945294117647058
96.0,0.0,-0.06970909090909083,-0.06735641025641026
97.0,0.0,0.036886274509803973,0.06134660194174757
98.0,0.0,-0.21793043478260865,-0.1828731958762887
99.0,0.0,0.02953333333333341,0.07017272727272728
0.0,1.0,0.18617010309278348,0.19969565217391305
1.0,1.0,0.1736372549019608,0.23110989010989003
2.0,1.0,-0.17875925925925923,-0.12434653465346535
3.0,1.0,-0.22739473684210526,-0.21219148936170218
4.0,1.0,-0.13501724137931037,-0.11771559633027529
5.0,1.0,-0.006342105263157927,-0.0024343434343434556
6.0,1.0,0.049250000000000016,0.07569387755102042
7.0,1.0,0.0141734693877551,0.0076666666666665995
8.0,1.0,0.17049999999999998,0.1428867924528302
9.0,1.0,0.11481372549019608,0.07551327433628319
10.0,1.0,-0.13824999999999998,-0.16986956521739133
11.0,1.0,-0.18598351648351646,-0.22421739130434787
12.0,1.0,0.08521698113207554,0.08645454545454545
13.0,1.0,-0.0634393939393939,-0.03400000000000003
14.0,1.0,-0.08786734693877551,0.015418604651162737
15.0,1.0,-0.05349999999999999,-0.042333333333333334
16.0,1.0,-0.024640186915887874,-0.005938775510204164
17.0,1.0,0.15049999999999997,0.18310526315789466
18.0,1.0,-0.1042826086956522,-0.11662711864406783
19.0,1.0,-0.006849397590361406,-0.003444444444444472
20.0,1.0,0.20284042553191495,0.22143478260869565
21.0,1.0,0.1457173913043478,0.1819090909090909
22.0,1.0,-0.018123853211009178,-0.026924528301886852
23.0,1.0,0.09892105263157891,0.11877777777777776
24.0,1.0,0.1363252427184466,0.1591818181818182
25.0,1.0,-0.17363223140495865,-0.12688990825688073
26.0,1.0,-0.08950000000000002,-0.06106185567010314
27.0,1.0,-0.1250555555555556,-0.15404950495049508
28.0,1.0,0.15155263157894738,0.17078723404255314
29.0,1.0,-0.023035353535353464,-0.02533663366336636
30.0,1.0,-0.010409090909090923,-0.049000000000000044
31.0,1.0,-0.013586021505376356,0.0003406593406592995
32.0,1.0,-0.08542920353982297,-0.10542857142857143
33.0,1.0,-0.05784951456310683,-0.0903725490196079
34.0,1.0,0.08307731958762887,0.029679245283018796
35.0,1.0,-0.24396808510638296,-0.2431584158415842
36.0,1.0,0.10369587628865984,0.1014166666666666
37.0,1.0,0.012318181818181784,0.010642857142857065
38.0,1.0,-0.11630851063829784,-0.16825925925925928
39.0,1.0,0.1905,0.1565339805825242
40.0,1.0,-0.10312831858407079,-0.12451724137931042
41.0,1.0,0.24258791208791208,0.1591818181818182
42.0,1.0,0.07797474747474753,0.06731578947368422
43.0,1.0,0.09091666666666665,0.1212197802197802
44.0,1.0,-0.22949999999999998,-0.27065048543689324
45.0,1.0,-0.11036021505376348,-0.0860833333333334
46.0,1.0,-0.15863043478260863,-0.15373684210526317
47.0,1.0,0.022807692307692307,-0.04788888888888887
48.0,1.0,0.19918686868686875,0.19667010309278343
49.0,1.0,0.1799623655913979,0.15152631578947362
50.0,1.0,-0.30586363636363634,-0.2897692307692308
51.0,1.0,0.056815789473684264,0.02521052631578946
52.0,1.0,-0.062023364485981336,-0.06284615384615388
53.0,1.0,0.1876428571428571,0.18413725490196076
54.0,1.0,0.09196788990825688,0.05128037383177564
55.0,1.0,-0.3618076923076923,-0.3676614173228347
56.0,1.0,0.23159890109890113,0.241
57.0,1.0,0.03143457943925232,0.05128037383177564
58.0,1.0,0.22584883720930238,0.22335294117647053
59.0,1.0,-0.09807142857142859,-0.11199145299145297
60.0,1.0,0.13230180180180184,0.18099999999999994
61.0,1.0,0.0630581395348837,0.04429670329670332
62.0,1.0,0.022088785046728954,0.019899082568807347
63.0,1.0,-0.054916666666666614,0.022818181818181738
64.0,1.0,-0.14677272727272728,-0.12150000000000005
65.0,1.0,-0.20521428571428568,-0.1967358490566038
66.0,1.0,-0.03583663366336631,0.021851063829787187
67.0,1.0,-0.19758988764044944,-0.12328571428571433
68.0,1.0,0.23959090909090908,0.24576190476190474
69.0,1.0,0.10369587628865984,0.11419587628865979
70.0,1.0,0.0856020408163265,0.10186956521739132
71.0,1.0,0.10050000000000003,0.07367326732673263
72.0,1.0,-0.37035470085470085,-0.3837706422018349
73.0,1.0,-0.155481308411215,-0.09986021505376352
74.0,1.0,-0.17538235294117643,-0.13627272727272732
75.0,1.0,0.17049999999999998,0.17433333333333334
76.0,1.0,0.14050000000000007,0.1627821782178217
77.0,1.0,0.007919354838709647,-0.022636363636363677
78.0,1.0,-0.1034622641509434,-0.11614285714285721
79.0,1.0,0.04203846153846158,0.010811320754716913
80.0,1.0,-0.13949999999999996,-0.13976923076923076
81.0,1.0,-0.014954545454545443,0.0076666666666665995
82.0,1.0,0.2462894736842105,0.26573118279569885
83.0,1.0,-0.03313636363636363,-0.0548333333333334
84.0,1.0,0.018000000000000016,-0.016142857142857125
85.0,1.0,0.13050000000000006,0.1014166666666666
86.0,1.0,0.03242307692307689,0.03032038834951456
87.0,1.0,0.07559803921568631,0.09590196078431368
88.0,1.0,0.20690449438202252,0.1304736842105263
89.0,1.0,0.06501327433628323,0.061720720720720657
90.0,1.0,0.02722131147540985,0.01816535433070865
91.0,1.0,0.05498979591836739,0.08058333333333334
92.0,1.0,0.05049999999999999,-0.024853658536585388
93.0,1.0,-0.0812647058823529,-0.08596629213483153
94.0,1.0,0.23475531914893621,0.24317391304347824
95.0,1.0,-0.019014563106796056,-0.07128070175438594
96.0,1.0,-0.051852941176470546,-0.06952631578947377
97.0,1.0,0.05498979591836739,0.0450816326530612
98.0,1.0,-0.21078440366972473,-0.17823076923076925
99.0,1.0,-0.009122641509433982,0.004636363636363661
0.0,2.0,0.2396434782608695,0.24417391304347824
1.0,2.0,0.11300776699029125,0.12987878787878782
2.0,2.0,-0.12794545454545458,-0.11777011494252876
3.0,2.0,-0.1544126582278481,-0.16990476190476195
4.0,2.0,-0.1456222222222222,-0.15365217391304353
5.0,2.0,0.09583076923076927,0.10604494382022467
6.0,2.0,0.0045661016949152256,0.011565217391304339
7.0,2.0,0.02471320754716977,-0.00887719298245615
8.0,2.0,0.1866,0.18199999999999994
9.0,2.0,0.13272244897959184,0.122
10.0,2.0,-0.15854851485148513,-0.1475833333333334
11.0,2.0,-0.25830566037735847,-0.2817623762376238
12.0,2.0,0.08417575757575757,0.09457731958762883
13.0,2.0,-0.034224742268041286,-0.038000000000000034
14.0,2.0,0.015488888888888885,0.020160919540229805
15.0,2.0,-0.04132452830188682,-0.008515463917525778
16.0,2.0,-0.040921367521367547,0.0086666666666666
17.0,2.0,0.1932666666666667,0.18242553191489363
18.0,2.0,-0.0534,-0.10139622641509438
19.0,2.0,-0.0776553191489362,-0.05193939393939395
20.0,2.0,0.17196082474226804,0.16305263157894734
21.0,2.0,0.1837428571428571,0.2037021276595744
22.0,2.0,0.014772043010752745,-0.046349514563106875
23.0,2.0,0.06886804123711343,0.07669387755102042
24.0,2.0,0.225476404494382,0.24897674418604643
25.0,2.0,-0.1516608695652174,-0.13547747747747751
26.0,2.0,-0.0753607843137255,-0.08657142857142863
27.0,2.0,-0.12237959183673475,-0.0882325581395349
28.0,2.0,0.14103298969072164,0.1463478260869565
29.0,2.0,0.010273469387755085,-0.04261538461538461
30.0,2.0,0.03546075949367089,0.03712195121951212
31.0,2.0,0.04811898734177211,0.040795180722891566
32.0,2.0,-0.05801538461538458,-0.005826086956521759
33.0,2.0,-0.01013469387755106,-0.0017500000000000293
34.0,2.0,0.029302702702702743,-0.0001052631578947194
35.0,2.0,-0.26715,-0.23824691358024697
36.0,2.0,0.10437777777777779,0.09989473684210526
37.0,2.0,-0.02854018691588789,-0.014435643564356448
38.0,2.0,-0.09647692307692313,-0.12264646464646467
39.0,2.0,0.23186315789473688,0.2249787234042553
40.0,2.0,-0.08461495327102808,-0.10715254237288141
41.0,2.0,0.14838217821782174,0.14969230769230768
42.0,2.0,0.03136190476190481,-0.04538738738738746
43.0,2.0,0.11780879120879117,0.11859574468085099
44.0,2.0,-0.29377037037037035,-0.28863063063063066
45.0,2.0,-0.17807289719626168,-0.17760784313725492
46.0,2.0,-0.21795445544554454,-0.2060769230769231
47.0,2.0,0.011993258426966302,-0.012838709677419402
48.0,2.0,0.21231428571428568,0.2018130841121495
49.0,2.0,0.10544615384615386,0.10615094339622644
50.0,2.0,-0.2639511811023622,-0.24336585365853663
51.0,2.0,0.0276309278350515,0.0017938144329896488
52.0,2.0,-0.010033663366336598,0.0020000000000000018
53.0,2.0,0.16333469387755106,0.17199999999999993
54.0,2.0,0.10877821782178221,0.12084615384615383
55.0,2.0,-0.3168782608695652,-0.38240944881889766
56.0,2.0,0.2704202247191011,0.28452873563218384
57.0,2.0,0.04775384615384615,0.06315384615384612
58.0,2.0,0.22660000000000002,0.1810804597701149
59.0,2.0,-0.08516470588235292,-0.05800000000000005
60.0,2.0,0.1795411764705882,0.1557254901960784
61.0,2.0,0.04811898734177211,0.04712820512820515
62.0,2.0,-0.037885981308411254,-0.024071428571428632
63.0,2.0,-0.010356521739130486,-0.03034042553191496
64.0,2.0,-0.16751764705882355,-0.19209090909090915
65.0,2.0,-0.1453101123595506,-0.10799999999999998
66.0,2.0,-0.009938461538461563,-0.0008571428571428896
67.0,2.0,-0.08451111111111109,-0.0923434343434344
68.0,2.0,0.22759009900990101,0.242
69.0,2.0,0.10437777777777779,0.09438095238095234
70.0,2.0,0.03924367816091956,0.08618604651162787
71.0,2.0,0.10877821782178221,0.053538461538461535
72.0,2.0,-0.2808766355140187,-0.2783703703703704
73.0,2.0,-0.2234,-0.1768679245283019
74.0,2.0,-0.2587658536585366,-0.22050000000000003
75.0,2.0,0.20288865979381443,0.19306382978723402
76.0,2.0,0.1795411764705882,0.18358415841584153
77.0,2.0,0.0005130434782608662,0.004921348314606666
78.0,2.0,-0.1255739130434783,-0.1307272727272728
79.0,2.0,0.01592038834951459,-0.00034234234234231664
80.0,2.0,-0.1734,-0.16388235294117648
81.0,2.0,-0.022023853211009192,-0.05614814814814817
82.0,2.0,0.24496734693877553,0.23995918367346936
83.0,2.0,-0.01748602150537637,-0.013555555555555543
84.0,2.0,-0.037036363636363645,-0.05800000000000005
85.0,2.0,0.18518585858585856,0.19463157894736838
86.0,2.0,0.0766,0.041999999999999926
87.0,2.0,0.05040952380952379,0.07097196261682237
88.0,2.0,0.05736923076923073,0.06749019607843132
89.0,2.0,0.05137064220183485,0.05371171171171163
90.0,2.0,-0.012530434782608735,-0.0025378151260504467
91.0,2.0,0.10660000000000003,0.07348148148148148
92.0,2.0,-0.11570769230769229,-0.11671559633027528
93.0,2.0,-0.08644347826086951,-0.10799999999999998
94.0,2.0,0.1795411764705882,0.14755555555555555
95.0,2.0,-0.04182105263157898,-0.03762962962962968
96.0,2.0,-0.1412899082568807,-0.1240194174757282
97.0,2.0,0.15218139534883723,0.17332530120481926
98.0,2.0,-0.20673333333333332,-0.15323809523809528
99.0,2.0,0.010273469387755085,0.02886868686868682
0.0,3.0,0.20209999999999995,0.22223478260869567
1.0,3.0,0.12121764705882343,0.08946355140186912
2.0,3.0,-0.11167551020408173,-0.11451067961165051
3.0,3.0,-0.11734444444444447,-0.09298260869565222
4.0,3.0,-0.18836391752577325,-0.20075319148936172
5.0,3.0,0.04288947368421048,0.02180000000000004
6.0,3.0,0.03709999999999991,0.06054999999999999
7.0,3.0,0.013968686868686797,0.002177358490565995
8.0,3.0,0.20709999999999995,0.2168
9.0,3.0,0.12121764705882343,0.11849902912621357
10.0,3.0,-0.15403207547169817,-0.16335463917525772
11.0,3.0,-0.24290000000000006,-0.20365454545454548
12.0,3.0,0.037380373831775615,0.057486274509803925
13.0,3.0,-0.023415463917525803,0.004450602409638571
14.0,3.0,-0.013809090909090993,-0.0104727272727273
15.0,3.0,-0.01270582524271846,-0.000792592592592567
16.0,3.0,-0.06456666666666677,-0.021836363636363654
17.0,3.0,0.2134636363636363,0.23835172413793104
18.0,3.0,-0.13781228070175444,-0.13719159663865543
19.0,3.0,-0.009742105263157996,-0.04595510204081632
20.0,3.0,0.20338865979381437,0.20914693877551016
21.0,3.0,0.09495714285714285,0.10815514018691585
22.0,3.0,0.01858936170212766,0.0013744680851063285
23.0,3.0,0.12507979797979796,0.14988080808080806
24.0,3.0,0.12517692307692307,0.1581265306122449
25.0,3.0,-0.11537787610619477,-0.11906956521739132
26.0,3.0,-0.09194761904761906,-0.14180655737704917
27.0,3.0,-0.12117586206896558,-0.13921265822784812
28.0,3.0,0.1875651162790697,0.18270909090909093
29.0,3.0,0.014599999999999946,0.06090112359550559
30.0,3.0,-0.037483333333333424,-0.07755483870967739
31.0,3.0,0.05329047619047611,0.038429213483146096
32.0,3.0,-0.024548351648351674,-0.07234141414141415
33.0,3.0,0.008418681318681287,0.0359176470588235
34.0,3.0,0.05158979591836732,0.011702912621359252
35.0,3.0,-0.16309607843137264,-0.16315049504950496
36.0,3.0,0.11876666666666658,0.11499587628865982
37.0,3.0,-0.041321052631579036,-0.02756936936936938
38.0,3.0,-0.14246521739130436,-0.14942807017543858
39.0,3.0,0.1675255319148936,0.15232631578947364
40.0,3.0,-0.08731441441441445,-0.04867619047619043
41.0,3.0,0.11413703703703704,0.0828714285714286
42.0,3.0,-0.05607757009345804,-0.017423300970873745
43.0,3.0,0.1732538461538461,0.2092698795180723
44.0,3.0,-0.31367669902912626,-0.2832
45.0,3.0,-0.1974901639344263,-0.19419999999999998
46.0,3.0,-0.1375464646464647,-0.18200952380952384
47.0,3.0,-0.06178888888888889,-0.030293023255813956
48.0,3.0,0.22709999999999997,0.2328891089108911
49.0,3.0,0.12091443298969062,0.10650588235294112
50.0,3.0,-0.22528095238095242,-0.26689565217391303
51.0,3.0,-0.015242342342342341,-0.0631586776859504
52.0,3.0,-0.05184736842105264,-0.05213939393939393
53.0,3.0,0.1506294117647058,0.18338415841584155
54.0,3.0,0.1080523809523809,0.05878113207547164
55.0,3.0,-0.3505859504132232,-0.3187504587155963
56.0,3.0,0.239187912087912,0.23427311827956987
57.0,3.0,0.06709999999999994,0.04768235294117651
58.0,3.0,0.22121764705882352,0.19596666666666662
59.0,3.0,-0.0365363636363637,-0.02662105263157899
60.0,3.0,0.1654838383838383,0.14180000000000004
61.0,3.0,0.07128604651162784,0.06520425531914897
62.0,3.0,-0.02425135135135137,-0.010051851851851867
63.0,3.0,0.0007842105263157206,-0.016690566037735888
64.0,3.0,-0.144164367816092,-0.15245287356321835
65.0,3.0,-0.17290000000000005,-0.1420709677419355
66.0,3.0,0.04874948453608241,0.03787843137254898
67.0,3.0,-0.10588969072164955,-0.19593584905660377
68.0,3.0,0.21925686274509804,0.1961689320388349
69.0,3.0,0.12121764705882343,0.12611372549019606
70.0,3.0,0.05536086956521735,0.027193258426966294
71.0,3.0,0.10487777777777774,0.07513333333333327
72.0,3.0,-0.33956666666666674,-0.3147656565656566
73.0,3.0,-0.16364074074074075,-0.14876603773584907
74.0,3.0,-0.27119059829059833,-0.2728788990825688
75.0,3.0,0.19709999999999994,0.18493725490196078
76.0,3.0,0.14440769230769224,0.17833846153846156
77.0,3.0,-0.03987247706422026,0.03971666666666662
78.0,3.0,-0.13084392523364496,-0.12183636363636363
79.0,3.0,0.006345283018867831,0.056085714285714294
80.0,3.0,-0.16248333333333342,-0.14733043478260865
81.0,3.0,-0.006233333333333424,-0.010051851851851867
82.0,3.0,0.20588787878787873,0.2247787234042553
83.0,3.0,-0.009856521739130542,-0.03054042553191494
84.0,3.0,-0.019838775510204187,-0.0016343434343434327
85.0,3.0,0.1686841584158415,0.13591764705882348
86.0,3.0,0.15842530120481924,0.15356470588235294
87.0,3.0,0.04825384615384609,0.08937281553398058
88.0,3.0,0.1376263157894736,0.14399780219780223
89.0,3.0,0.11556153846153838,0.11322857142857146
90.0,3.0,-0.020357627118644084,-0.05820000000000003
91.0,3.0,0.11281428571428564,0.02648468468468468
92.0,3.0,-0.07949340659340665,-0.0647934065934066
93.0,3.0,-0.13208367346938776,-0.1329474747474747
94.0,3.0,0.19709999999999994,0.19179999999999997
95.0,3.0,-0.016986021505376425,-0.037147368421052596
96.0,3.0,-0.10926363636363645,-0.1538521739130435
97.0,3.0,0.08265555555555548,0.18130617283950612
98.0,3.0,-0.23991030927835055,-0.22962857142857146
99.0,3.0,0.00036732673267325655,-0.0016343434343434327
0.0,4.0,0.23359090909090907,0.23879890109890112
1.0,4.0,0.12842156862745102,0.11865238095238095
2.0,4.0,-0.09485483870967737,-0.07719361702127658
3.0,4.0,-0.1593709677419355,-0.2133204081632653
4.0,4.0,-0.20277272727272727,-0.2014304347826087
5.0,4.0,-0.01835714285714285,0.011169387755102012
6.0,4.0,0.030922018348623848,0.016599082568807377
7.0,4.0,0.04493010752688176,0.0008578947368420575
8.0,4.0,0.13822549019607844,0.11987821782178221
9.0,4.0,0.10020093457943924,0.11987821782178221
10.0,4.0,-0.1007873563218391,-0.1395727272727273
11.0,4.0,-0.1537608695652174,-0.1128494505494505
12.0,4.0,0.033590909090909116,0.07601775700934577
13.0,4.0,-0.020327586206896564,-0.019442857142857095
14.0,4.0,-0.058677570093457976,-0.07406470588235292
15.0,4.0,-0.02455660377358493,-0.0022999999999999687
16.0,4.0,-0.03586036036036033,-0.05360434782608692
17.0,4.0,0.19406521739130433,0.19791505376344087
18.0,4.0,-0.08575641025641023,-0.10297796610169496
19.0,4.0,-0.04008333333333336,-0.07644141414141414
20.0,4.0,0.2062204301075269,0.21813478260869568
21.0,4.0,0.14974271844660192,0.16462307692307687
22.0,4.0,0.021469696969697027,0.0252
23.0,4.0,0.1179782608695652,0.14204782608695654
24.0,4.0,0.12862371134020623,0.1099772277227723
25.0,4.0,-0.17956504065040652,-0.1666478260869565
26.0,4.0,0.037265957446808495,0.029189361702127714
27.0,4.0,-0.18570408163265306,-0.18957272727272728
28.0,4.0,0.18471505376344088,0.16748723404255317
29.0,4.0,-0.022438775510204123,-0.02493736263736268
30.0,4.0,-0.015499999999999958,-0.0022999999999999687
31.0,4.0,0.023295180722891606,0.037699999999999956
32.0,4.0,-0.0632551020408163,-0.04843861386138615
33.0,4.0,-0.05512962962962964,-0.008453846153846145
34.0,4.0,0.04727227722772276,-0.018821739130434834
35.0,4.0,-0.2038018867924528,-0.18610952380952384
36.0,4.0,0.17065384615384616,0.16565698924731187
37.0,4.0,0.03323786407766993,0.07239387755102045
38.0,4.0,-0.1323965517241379,-0.13643793103448276
39.0,4.0,0.19406521739130433,0.17103333333333337
40.0,4.0,-0.11515517241379314,-0.1623
41.0,4.0,0.1186176470588235,0.16244226804123707
42.0,4.0,-0.0657439024390244,-0.05460769230769236
43.0,4.0,0.11101685393258431,0.09325555555555554
44.0,4.0,-0.28156060606060607,-0.32267735849056606
45.0,4.0,-0.07954040404040408,-0.12229999999999996
46.0,4.0,-0.19590816326530613,-0.16735050505050503
47.0,4.0,-0.031055555555555503,-0.01862183908045978
48.0,4.0,0.18724509803921574,0.22005294117647056
49.0,4.0,0.12842156862745102,0.08999357798165142
50.0,4.0,-0.21253703703703702,-0.22112352941176472
51.0,4.0,-0.06384951456310684,-0.05005510204081631
52.0,4.0,-0.08671495327102807,-0.07230000000000003
53.0,4.0,0.1226651376146789,0.16177407407407407
54.0,4.0,0.11237878787878786,0.08055714285714288
55.0,4.0,-0.3342301587301587,-0.3289666666666667
56.0,4.0,0.2458483146067416,0.25534705882352937
57.0,4.0,0.08207575757575758,0.07728333333333337
58.0,4.0,0.17232608695652174,0.18214444444444444
59.0,4.0,-0.10277272727272724,-0.08335263157894734
60.0,4.0,0.16492553191489367,0.2043666666666667
61.0,4.0,0.06259523809523815,0.09078641975308643
62.0,4.0,0.003071428571428614,0.04524716981132071
63.0,4.0,-0.03813736263736267,0.0252
64.0,4.0,-0.07550000000000001,-0.08730000000000004
65.0,4.0,-0.18877433628318585,-0.18610952380952384
66.0,4.0,0.0962391304347826,0.06888279569892475
67.0,4.0,-0.06438888888888883,-0.008453846153846145
68.0,4.0,0.22348989898989902,0.22658888888888884
69.0,4.0,0.11657920792079213,0.09008095238095237
70.0,4.0,-0.015122641509433987,-0.008094392523364524
71.0,4.0,0.01894444444444443,0.02341428571428572
72.0,4.0,-0.28156060606060607,-0.2823
73.0,4.0,-0.17054950495049503,-0.21012608695652174
74.0,4.0,-0.1927413793103448,-0.20076153846153844
75.0,4.0,0.16449999999999998,0.15402653061224492
76.0,4.0,0.18724509803921574,0.21942043010752688
77.0,4.0,-0.055934782608695666,-0.0865424242424242
78.0,4.0,-0.11694144144144147,-0.13977747747747749
79.0,4.0,-0.02455660377358493,0.03561666666666663
80.0,4.0,-0.2331923076923077,-0.22352448979591838
81.0,4.0,-0.059428571428571386,-0.050231034482758674
82.0,4.0,0.2393936170212766,0.21398865979381443
83.0,4.0,0.01415517241379316,0.03335217391304346
84.0,4.0,0.034177419354838756,0.0010663366336634006
85.0,4.0,0.17396236559139788,0.14881111111111112
86.0,4.0,0.08536956521739136,0.06686666666666663
87.0,4.0,0.08640476190476187,0.055881818181818144
88.0,4.0,0.16787349397590368,0.14492891566265065
89.0,4.0,0.0278898305084746,0.04822631578947367
90.0,4.0,0.013575630252100845,-0.01475901639344257
91.0,4.0,0.044126168224299045,0.05338627450980393
92.0,4.0,-0.0010813953488372219,0.03282195121951215
93.0,4.0,-0.14719811320754717,-0.13652680412371132
94.0,4.0,0.23450000000000004,0.24395
95.0,4.0,-0.048049019607843135,0.007803092783505106
96.0,4.0,-0.039136363636363636,-0.04465294117647056
97.0,4.0,0.1334887640449438,0.08259795918367352
98.0,4.0,-0.1988644859813084,-0.1523
99.0,4.0,0.04672222222222222,-0.005734343434343425
0.0,5.0,0.24734831460674156,0.22610989010989002
1.0,5.0,0.025999999999999912,0.05980952380952376
2.0,5.0,-0.13715789473684215,-0.0879130434782609
3.0,5.0,-0.15675862068965518,-0.052888888888888874
4.0,5.0,-0.22955555555555562,-0.24519658119658122
5.0,5.0,0.055166666666666586,0.06718279569892471
6.0,5.0,0.04028571428571426,0.009267326732673276
7.0,5.0,0.013499999999999956,0.006000000000000005
8.0,5.0,0.1415339805825242,0.18863157894736837
9.0,5.0,0.15074226804123703,0.1601758241758241
10.0,5.0,-0.14001941747572821,-0.1435918367346939
11.0,5.0,-0.18511111111111117,-0.20655319148936174
12.0,5.0,0.059944954128440364,0.048962962962962875
13.0,5.0,-0.13194392523364495,-0.06606185567010314
14.0,5.0,-0.07400000000000007,-0.0730909090909091
15.0,5.0,0.01227450980392153,-0.022490566037735915
16.0,5.0,-0.04007142857142865,-0.10302439024390242
17.0,5.0,0.18915789473684208,0.18748514851485143
18.0,5.0,-0.16606349206349214,-0.11638095238095236
19.0,5.0,-0.00031578947368426924,0.010157303370786464
20.0,5.0,0.15124271844660186,0.1991578947368421
21.0,5.0,0.12992156862745097,0.1066422018348624
22.0,5.0,-0.0005306122448980322,0.00968421052631574
23.0,5.0,0.11720879120879113,0.13169892473118272
24.0,5.0,0.1321224489795918,0.12031372549019603
25.0,5.0,-0.12770370370370376,-0.15474074074074073
26.0,5.0,-0.03959139784946242,-0.07814141414141418
27.0,5.0,-0.16894949494949496,-0.1742040816326531
28.0,5.0,0.12808333333333333,0.15320430107526883
29.0,5.0,-0.0665233644859814,-0.014000000000000012
30.0,5.0,-0.007333333333333414,-0.04443478260869571
31.0,5.0,0.015655172413793106,0.03011764705882347
32.0,5.0,-0.09066666666666667,-0.11854545454545462
33.0,5.0,-0.03114285714285714,-0.0042061855670103565
34.0,5.0,0.025999999999999912,0.051789473684210496
35.0,5.0,-0.19286792452830193,-0.18925252525252528
36.0,5.0,0.11766666666666659,0.05877227722772271
37.0,5.0,0.057182795698924704,0.05317171717171709
38.0,5.0,-0.1355384615384616,-0.15894949494949495
39.0,5.0,0.1477821782178217,0.11170093457943919
40.0,5.0,-0.14554471544715453,-0.08218181818181824
41.0,5.0,0.1996842105263158,0.17105154639175257
42.0,5.0,-0.010134453781512676,-0.012214285714285733
43.0,5.0,0.16508045977011487,0.1601758241758241
44.0,5.0,-0.28557024793388436,-0.29008695652173916
45.0,5.0,-0.10537254901960791,-0.11354128440366973
46.0,5.0,-0.19218181818181823,-0.16937634408602154
47.0,5.0,-0.003896907216494938,-0.004909090909090974
48.0,5.0,0.16383783783783779,0.16482882882882877
49.0,5.0,0.1321224489795918,0.09746788990825683
50.0,5.0,-0.2880350877192983,-0.2502068965517242
51.0,5.0,-0.01380582524271845,-0.04535593220338985
52.0,5.0,-0.014206185567010365,-0.04717757009345802
53.0,5.0,0.16409523809523807,0.17859259259259253
54.0,5.0,0.10377777777777775,0.10299029126213588
55.0,5.0,-0.2964489795918368,-0.3075643564356436
56.0,5.0,0.20643478260869563,0.18863157894736837
57.0,5.0,0.08599999999999997,0.10367676767676759
58.0,5.0,0.20377777777777772,0.1838260869565217
59.0,5.0,-0.0005306122448980322,-0.07576470588235296
60.0,5.0,0.17361904761904756,0.20058333333333334
61.0,5.0,0.0601772151898734,0.029181818181818198
62.0,5.0,-0.03921739130434787,-0.04535593220338985
63.0,5.0,0.0041609195402297905,-0.06003960396039609
64.0,5.0,-0.10066666666666668,-0.058366197183098656
65.0,5.0,-0.22100854700854705,-0.21301960784313728
66.0,5.0,0.09195744680851059,0.05764948453608243
67.0,5.0,-0.043863013698630215,-0.06126027397260281
68.0,5.0,0.23509090909090902,0.236
69.0,5.0,0.07336842105263153,0.10130612244897952
70.0,5.0,0.05327272727272725,0.06099999999999994
71.0,5.0,0.09070588235294108,0.136
72.0,5.0,-0.30165957446808517,-0.28356521739130436
73.0,5.0,-0.17400000000000004,-0.1591456310679612
74.0,5.0,-0.24296551724137938,-0.2157241379310345
75.0,5.0,0.17599999999999993,0.2046868686868687
76.0,5.0,0.126,0.10176576576576568
77.0,5.0,-0.047626373626373675,-0.05530434782608695
78.0,5.0,-0.08576470588235297,-0.14263247863247863
79.0,5.0,0.016265486725663636,0.046280373831775634
80.0,5.0,-0.20671028037383182,-0.22169230769230774
81.0,5.0,-0.04437037037037039,-0.025344537815126134
82.0,5.0,0.19334693877551012,0.18748514851485143
83.0,5.0,0.023674418604651137,0.11682191780821916
84.0,5.0,-0.020534653465346553,-0.035428571428571476
85.0,5.0,0.126,0.13169892473118272
86.0,5.0,0.1108101265822784,0.11099999999999999
87.0,5.0,0.06184905660377349,0.055626168224299
88.0,5.0,0.16508045977011487,0.1769090909090909
89.0,5.0,0.0647387387387387,0.04509090909090907
90.0,5.0,0.020915254237288128,-0.02690322580645166
91.0,5.0,0.15757894736842104,0.06748148148148148
92.0,5.0,-0.03570212765957448,-0.022695652173913117
93.0,5.0,-0.08059340659340664,-0.11854545454545462
94.0,5.0,0.2443673469387755,0.24224999999999997
95.0,5.0,-0.004275229357798227,0.005902912621359224
96.0,5.0,-0.056352941176470606,-0.04294736842105262
97.0,5.0,0.06284210526315781,0.08599999999999997
98.0,5.0,-0.14822680412371136,-0.1788514851485149
99.0,5.0,0.03876595744680844,0.05317171717171709
0.0,6.0,0.2576333333333334,0.24861111111111112
1.0,6.0,0.10731886792452838,0.05923913043478268
2.0,6.0,-0.11319999999999997,-0.1361842105263158
3.0,6.0,-0.17569999999999997,-0.21920103092783505
4.0,6.0,-0.2066734513274336,-0.22599206349206347
5.0,6.0,0.029563157894736847,0.06666666666666665
6.0,6.0,0.009485185185185263,0.001136363636363713
7.0,6.0,0.023224731182795777,-0.016666666666666607
8.0,6.0,0.20070449438202254,0.19920212765957446
9.0,6.0,0.11596666666666666,0.10977722772277232
10.0,6.0,-0.15609215686274502,-0.14703608247422684
11.0,6.0,-0.18131797752808987,-0.18997252747252746
12.0,6.0,0.017282456140350955,0.04120370370370374
13.0,6.0,-0.05805294117647053,0.007829670329670302
14.0,6.0,-0.08346699029126214,-0.05502336448598133
15.0,6.0,0.01588878504672897,0.039423076923076894
16.0,6.0,0.0043000000000000815,-0.03864678899082563
17.0,6.0,0.19930000000000003,0.2192204301075269
18.0,6.0,-0.13723846153846153,-0.06844059405940595
19.0,6.0,0.011168686868686883,-0.021723300970873716
20.0,6.0,0.19027938144329903,0.2020833333333334
21.0,6.0,0.1647255319148937,0.09221698113207555
22.0,6.0,-0.015699999999999936,-0.027083333333333348
23.0,6.0,0.13042244897959188,0.13750000000000007
24.0,6.0,0.14721666666666666,0.1527173913043478
25.0,6.0,-0.13284285714285715,-0.11109813084112152
26.0,6.0,-0.024014606741572964,-0.05611702127659568
27.0,6.0,-0.14236666666666664,-0.14525862068965512
28.0,6.0,0.1522569892473119,0.1395833333333334
29.0,6.0,-0.019134343434343393,0.029807692307692313
30.0,6.0,-0.06249245283018867,-0.058539603960396036
31.0,6.0,-0.029866666666666597,-0.03623737373737368
32.0,6.0,-0.0907943396226415,-0.07302631578947372
33.0,6.0,-0.036524742268041255,-0.0643691588785047
34.0,6.0,0.047704255319149014,0.03223684210526323
35.0,6.0,-0.1805543689320388,-0.24665841584158416
36.0,6.0,0.1311181818181818,0.12819767441860463
37.0,6.0,0.0638833333333334,0.020668316831683242
38.0,6.0,-0.0987769230769231,-0.11348039215686268
39.0,6.0,0.1592514563106796,0.19464285714285712
40.0,6.0,-0.1716349593495935,-0.14464285714285707
41.0,6.0,0.1643,0.17423469387755108
42.0,6.0,-0.015322641509433965,0.03561320754716979
43.0,6.0,0.14652222222222222,0.2170180722891566
44.0,6.0,-0.26660909090909085,-0.2661036036036036
45.0,6.0,-0.14578547008547005,-0.09369266055045866
46.0,6.0,-0.18569999999999998,-0.19134615384615383
47.0,6.0,-0.024014606741572964,-0.0320652173913043
48.0,6.0,0.16500796460176992,0.2232142857142857
49.0,6.0,0.12628019801980206,0.15000000000000002
50.0,6.0,-0.24977407407407404,-0.21488095238095234
51.0,6.0,-0.04607037037037032,-0.005357142857142838
52.0,6.0,-0.06993076923076924,-0.0798913043478261
53.0,6.0,0.16239523809523815,0.18598484848484853
54.0,6.0,0.12041650485436894,0.11320093457943925
55.0,6.0,-0.28622631578947366,-0.3259615384615384
56.0,6.0,0.19798421052631587,0.14938118811881196
57.0,6.0,0.07687731958762889,0.05467171717171715
58.0,6.0,0.2429046511627907,0.19143258426966292
59.0,6.0,-0.06963939393939389,-0.05197368421052628
60.0,6.0,0.21791702127659573,0.1657828282828283
61.0,6.0,0.0714264367816092,0.08750000000000002
62.0,6.0,-0.040917391304347794,-0.046428571428571375
63.0,6.0,-0.0630873873873874,-0.06990740740740742
64.0,6.0,-0.08310740740740741,-0.13308823529411762
65.0,6.0,-0.17111284403669724,-0.1934734513274336
66.0,6.0,0.0343,0.051785714285714324
67.0,6.0,-0.08949310344827588,-0.15208333333333335
68.0,6.0,0.18968461538461545,0.19464285714285712
69.0,6.0,0.10731886792452838,0.1455808080808081
70.0,6.0,0.08254175824175825,0.044021739130434834
71.0,6.0,0.04907064220183488,0.03749999999999998
72.0,6.0,-0.20979090909090908,-0.2513888888888889
73.0,6.0,-0.16589607843137255,-0.15782710280373835
74.0,6.0,-0.24207168141592916,-0.21704545454545454
75.0,6.0,0.2295631578947369,0.1724514563106796
76.0,6.0,0.19298686868686876,0.20750000000000002
77.0,6.0,-0.10022830188679244,-0.10367647058823526
78.0,6.0,-0.2100511450381679,-0.1706967213114754
79.0,6.0,-0.005975229357798151,0.010227272727272751
80.0,6.0,-0.17569999999999997,-0.16249999999999998
81.0,6.0,-0.021853846153846113,-0.0451086956521739
82.0,6.0,0.21205510204081635,0.2523936170212766
83.0,6.0,0.04340112359550563,0.04204545454545461
84.0,6.0,-0.04463203883495137,-0.08858695652173909
85.0,6.0,0.21318888888888887,0.1395833333333334
86.0,6.0,0.10743253012048193,0.07005813953488371
87.0,6.0,0.017993693693693746,0.01317567567567568
88.0,6.0,0.1522569892473119,0.18977272727272732
89.0,6.0,0.05881327433628325,0.07824074074074072
90.0,6.0,-0.01736666666666664,-0.004166666666666652
91.0,6.0,0.028003703703703753,0.03273809523809523
92.0,6.0,-0.08076329113924052,-0.06009036144578306
93.0,6.0,-0.12014444444444439,-0.09250000000000003
94.0,6.0,0.2190368421052632,0.2407258064516129
95.0,6.0,-0.029866666666666597,0.007603092783505128
96.0,6.0,-0.10560654205607478,-0.06467391304347825
97.0,6.0,0.13825348837209306,0.1708333333333334
98.0,6.0,-0.12930824742268043,-0.16249999999999998
99.0,6.0,0.047704255319149014,0.07154255319148939
0.0,7.0,0.20341052631578949,0.2498111111111111
1.0,7.0,0.1492,0.15058118811881194
2.0,7.0,-0.14158431372549019,-0.1613
3.0,7.0,-0.10432941176470589,-0.17193829787234044
4.0,7.0,-0.16678130841121497,-0.1867237288135593
5.0,7.0,0.02627070707070711,0.05448947368421053
6.0,7.0,0.14678620689655175,0.0659727272727273
7.0,7.0,0.016169696969697056,-0.007834653465346508
8.0,7.0,0.18517938144329904,0.19437010309278346
9.0,7.0,0.13292549019607847,0.16161666666666663
10.0,7.0,-0.0942615384615384,-0.1108412844036697
11.0,7.0,-0.21204999999999996,-0.23777058823529412
12.0,7.0,0.017313207547169807,-0.003405263157894689
13.0,7.0,-0.060799999999999965,-0.018442857142857094
14.0,7.0,-0.08266915887850468,-0.07966734693877553
15.0,7.0,-0.04922105263157894,-0.050680530973451376
16.0,7.0,-0.07104390243902436,-0.05625798319327735
17.0,7.0,0.1794150537634409,0.21079302325581395
18.0,7.0,-0.14982654867256628,-0.15679549549549554
19.0,7.0,0.02132765957446814,0.0018578947368420584
20.0,7.0,0.16920000000000002,0.23117311827956988
21.0,7.0,0.12293831775700936,0.16562307692307687
22.0,7.0,0.02328163265306127,0.008803092783505106
23.0,7.0,0.09147722772277234,0.14304782608695654
24.0,7.0,0.14272941176470588,0.12301372549019607
25.0,7.0,-0.08079999999999998,-0.09267254901960786
26.0,7.0,0.04647272727272733,0.024093258426966302
27.0,7.0,-0.18595463917525767,-0.1613
28.0,7.0,0.12771063829787233,0.15391739130434778
29.0,7.0,-0.014133333333333331,-0.020850561797752798
30.0,7.0,0.005246511627907013,0.013118604651162769
31.0,7.0,0.036847058823529455,0.08260243902439024
32.0,7.0,-0.07079999999999997,-0.0655553191489362
33.0,7.0,-0.02816842105263151,0.016860919540229835
34.0,7.0,0.04300952380952383,0.017599082568807378
35.0,7.0,-0.25371666666666665,-0.24024736842105265
36.0,7.0,0.08208659793814432,0.09401914893617025
37.0,7.0,0.0023683168316832592,0.07869999999999999
38.0,7.0,-0.13272307692307683,-0.13498421052631582
39.0,7.0,0.18235789473684216,0.17912553191489367
40.0,7.0,-0.04354509803921569,-0.04743861386138615
41.0,7.0,0.12332371134020625,0.2038685393258427
42.0,7.0,0.04836666666666667,0.012169387755102012
43.0,7.0,0.09239587628865986,0.1321782608695652
44.0,7.0,-0.2580357723577235,-0.3455105263157895
45.0,7.0,-0.09151428571428566,-0.0898714285714286
46.0,7.0,-0.13178039215686266,-0.11027959183673475
47.0,7.0,-0.04814693877551013,-0.031299999999999994
48.0,7.0,0.15729523809523815,0.17679523809523812
49.0,7.0,0.10491428571428574,0.08127425742574257
50.0,7.0,-0.2670068965517241,-0.2556396226415094
51.0,7.0,-0.0400233009708737,-0.08857272727272725
52.0,7.0,-0.04162474226804125,-0.007834653465346508
53.0,7.0,0.19174901960784319,0.20408461538461542
54.0,7.0,0.0906285714285715,0.11440093457943923
55.0,7.0,-0.3093714285714285,-0.33476938775510207
56.0,7.0,0.1607841584158416,0.2323170212765957
57.0,7.0,0.03348571428571434,0.014375675675675659
58.0,7.0,0.20425747126436788,0.21226321839080464
59.0,7.0,-0.04443636363636361,0.0017434782608695132
60.0,7.0,0.17920000000000003,0.14452524271844658
61.0,7.0,0.10080919540229893,0.09479756097560976
62.0,7.0,-0.059832258064516086,-0.03528373983739841
63.0,7.0,-0.04443636363636361,-0.04766363636363635
64.0,7.0,-0.18079999999999996,-0.13498421052631582
65.0,7.0,-0.20622372881355927,-0.19227345132743362
66.0,7.0,0.06920000000000004,0.0669608695652174
67.0,7.0,-0.15952340425531908,-0.16615436893203883
68.0,7.0,0.1710518518518519,0.1863190476190476
69.0,7.0,0.07410196078431375,0.0887
70.0,7.0,0.06920000000000004,0.021052941176470608
71.0,7.0,0.07677575757575761,0.050238461538461565
72.0,7.0,-0.3242782608695652,-0.35826969696969696
73.0,7.0,-0.16079999999999994,-0.1846644859813084
74.0,7.0,-0.2577230769230769,-0.26315185185185186
75.0,7.0,0.17336666666666667,0.20683186813186816
76.0,7.0,0.14444271844660195,0.13870000000000005
77.0,7.0,0.04647272727272733,0.00902967032967028
78.0,7.0,-0.14690169491525418,-0.10274144144144148
79.0,7.0,0.09093913043478263,0.05448947368421053
80.0,7.0,-0.1018526315789473,-0.1830391304347826
81.0,7.0,-0.022466666666666635,0.00826521739130437
82.0,7.0,0.19048712871287132,0.25622577319587625
83.0,7.0,0.10491428571428574,0.10060476190476186
84.0,7.0,-0.0075326732673266505,-0.014241176470588202
85.0,7.0,0.1492,0.14068019801980203
86.0,7.0,0.05253333333333332,0.05448947368421053
87.0,7.0,0.0409391304347827,0.06147227722772275
88.0,7.0,0.14142222222222223,0.17203333333333337
89.0,7.0,0.07149357798165146,0.0542963302752294
90.0,7.0,0.01592131147540987,-9.677419354869876e-06
91.0,7.0,0.10180869565217399,0.136452808988764
92.0,7.0,-0.026038095238095194,-0.026005882352941212
93.0,7.0,-0.10348041237113403,-0.14046666666666663
94.0,7.0,0.16233725490196083,0.17203333333333337
95.0,7.0,-0.030314563106796033,-0.04365294117647056
96.0,7.0,-0.08079999999999998,-0.08857272727272725
97.0,7.0,0.09941978021978026,0.05745
98.0,7.0,-0.18079999999999996,-0.2127018691588785
99.0,7.0,-0.03656923076923069,-0.025785981308411254
0.0,8.0,0.24098791208791204,0.2230347826086957
1.0,8.0,0.1189,0.10730588235294114
2.0,8.0,-0.12109999999999999,-0.09073333333333333
3.0,8.0,-0.16443333333333332,-0.12081463414634142
4.0,8.0,-0.18053396226415097,-0.19586153846153842
5.0,8.0,0.034782352941176486,0.0060615384615384515
6.0,8.0,0.07637474747474748,0.025292307692307725
7.0,8.0,0.025869696969696987,0.012502912621359275
8.0,8.0,0.18457010309278343,0.2243204301075269
9.0,8.0,0.10117722772277227,0.15312631578947367
10.0,8.0,-0.1404877551020408,-0.16760408163265306
11.0,8.0,-0.1998356321839081,-0.20685054945054943
12.0,8.0,0.06419411764705885,0.12260000000000004
13.0,8.0,0.023017647058823476,0.034907692307692306
14.0,8.0,-0.06325686274509812,-0.08192830188679245
15.0,8.0,-0.001197087378640771,0.0021744680851063514
16.0,8.0,-0.04501304347826085,-0.07981379310344827
17.0,8.0,0.1920578947368421,0.16734226804123709
18.0,8.0,-0.10213448275862069,-0.11958487394957984
19.0,8.0,-0.026655555555555543,0.0014235294117647124
20.0,8.0,0.19487938144329897,0.18796082474226805
21.0,8.0,0.14804893617021275,0.18783809523809525
22.0,8.0,-0.011099999999999999,-0.055548148148148124
23.0,8.0,0.18604285714285707,0.20142352941176467
24.0,8.0,0.12271443298969065,0.1852966292134831
25.0,8.0,-0.12025254237288141,-0.09549523809523808
26.0,8.0,-0.014534343434343455,0.023918681318681356
27.0,8.0,-0.17110000000000003,-0.21400377358490563
28.0,8.0,0.14208681318681315,0.1004947368421053
29.0,8.0,-0.043827272727272715,0.012703092783505121
30.0,8.0,-0.06285257731958771,-0.005714606741572981
31.0,8.0,0.01962164948453604,0.02301237113402066
32.0,8.0,-0.07926326530612249,-0.08877254901960785
33.0,8.0,-0.06471702127659573,-0.059573913043478255
34.0,8.0,0.04764999999999997,0.043630927835051514
35.0,8.0,-0.19237659574468086,-0.1934824742268041
36.0,8.0,0.14208681318681315,0.17593333333333339
37.0,8.0,0.004575675675675628,0.03127924528301884
38.0,8.0,-0.08868241758241757,-0.14091648351648345
39.0,8.0,0.22545172413793102,0.22632093023255817
40.0,8.0,-0.1438272727272728,-0.14906666666666668
41.0,8.0,0.17100526315789466,0.18302553191489368
42.0,8.0,0.06848333333333334,0.045570297029702944
43.0,8.0,0.11677878787878782,0.1364144329896907
44.0,8.0,-0.29178965517241384,-0.26454285714285714
45.0,8.0,-0.1481642201834863,-0.17116146788990821
46.0,8.0,-0.2005117647058824,-0.19661568627450982
47.0,8.0,0.027695180722891566,0.01628421052631579
48.0,8.0,0.19805887850467285,0.21052452830188684
49.0,8.0,0.12097920792079209,0.09260000000000002
50.0,8.0,-0.22011960784313728,-0.2368392523364486
51.0,8.0,0.02196930693069299,-0.05379639639639633
52.0,8.0,-0.08231495327102811,-0.04123838383838385
53.0,8.0,0.1672838383838383,0.14260000000000006
54.0,8.0,0.025621311475409803,0.06054871794871797
55.0,8.0,-0.35805652173913044,-0.34073333333333333
56.0,8.0,0.25363118279569885,0.2574936170212766
57.0,8.0,0.10309354838709672,0.08218333333333339
58.0,8.0,0.13302371134020619,0.21760000000000002
59.0,8.0,-0.05571538461538461,-0.034951020408163225
60.0,8.0,0.17048415841584152,0.16612941176470586
61.0,8.0,0.0844555555555555,0.09540898876404491
62.0,8.0,0.06157326732673263,0.04848235294117653
63.0,8.0,0.0596692307692307,0.04848235294117653
64.0,8.0,-0.16046170212765964,-0.14698333333333335
65.0,8.0,-0.14236436781609196,-0.09113493975903608
66.0,8.0,0.02120769230769226,-0.006023853211009178
67.0,8.0,-0.1326384615384616,-0.09174343434343435
68.0,8.0,0.2489,0.20798461538461543
69.0,8.0,0.13942631578947362,0.1617489361702128
70.0,8.0,0.07047303370786517,0.1257325301204819
71.0,8.0,0.05270952380952376,0.10790612244897957
72.0,8.0,-0.3082681415929204,-0.3181142857142857
73.0,8.0,-0.16572365591397853,-0.1934824742268041
74.0,8.0,-0.31910000000000005,-0.25403865546218485
75.0,8.0,0.13472524271844655,0.09034774774774779
76.0,8.0,0.11789082568807341,0.09026355140186915
77.0,8.0,-0.04483737373737373,-0.020145098039215714
78.0,8.0,-0.13127699115044256,-0.15739999999999998
79.0,8.0,-0.010722641509434028,-0.06257241379310341
80.0,8.0,-0.1371194174757282,-0.13214747474747468
81.0,8.0,0.0013137931034482575,-0.026769369369369356
82.0,8.0,0.18326893203883488,0.2126
83.0,8.0,0.0030573033707864683,0.005643478260869528
84.0,8.0,-0.0653307692307693,-0.0873065420560748
85.0,8.0,0.14804893617021275,0.13207368421052634
86.0,8.0,0.08147731958762883,0.10604086021505377
87.0,8.0,0.05705533980582522,0.024842990654205588
88.0,8.0,0.09420612244897952,0.1054865979381443
89.0,8.0,0.06928461538461539,0.08749795918367353
90.0,8.0,0.0071608695652173315,-0.012771900826446303
91.0,8.0,0.07175714285714285,0.024418181818181783
92.0,8.0,-0.08694158415841591,-0.08164242424242418
93.0,8.0,-0.12053820224719103,-0.09113493975903608
94.0,8.0,0.23514999999999997,0.2583894736842105
95.0,8.0,-0.04493177570093465,-0.03921818181818182
96.0,8.0,-0.06503939393939395,-0.10694128440366968
97.0,8.0,0.06223333333333325,0.08704444444444448
98.0,8.0,-0.18019090909090912,-0.24298558558558558
99.0,8.0,0.0460717171717171,0.022600000000000064


==> pics/RA_scatter/cifar100_resnet56_rate20.txt <==
class,model,before,after
0.0,0.0,0.2302909090909091,0.27946067415730336
1.0,0.0,0.1848363636363637,0.00262184873949578
2.0,0.0,-0.1311809523809523,-0.0964444444444445
3.0,0.0,-0.21902988505747123,-0.26487128712871294
4.0,0.0,-0.19574915254237285,-0.269741935483871
5.0,0.0,0.06609795918367356,-0.07232520325203257
6.0,0.0,0.06158461538461546,-0.01866666666666672
7.0,0.0,-0.005330612244897948,-0.02472727272727282
8.0,0.0,0.13752653061224496,0.1734901960784313
9.0,0.0,0.10966153846153848,0.1512967032967033
10.0,0.0,-0.24190679611650484,-0.04582716049382718
11.0,0.0,-0.19604137931034477,-0.11721739130434788
12.0,0.0,0.05017196261682244,0.015307692307692244
13.0,0.0,-0.0043813953488371915,-0.14330434782608698
14.0,0.0,-0.015756521739130447,-0.052000000000000046
15.0,0.0,0.005410526315789532,-0.11892913385826775
16.0,0.0,-0.005532673267326649,-0.010333333333333417
17.0,0.0,0.2113098901098901,0.2306086956521739
18.0,0.0,-0.12707586206896548,-0.16039160839160843
19.0,0.0,0.062376470588235366,0.12657142857142856
20.0,0.0,0.19488421052631588,0.18133333333333324
21.0,0.0,0.10551372549019611,0.094551724137931
22.0,0.0,-0.04917037037037031,-0.007555555555555649
23.0,0.0,0.10691428571428574,0.1470291262135922
24.0,0.0,0.1312000000000001,0.1178113207547169
25.0,0.0,-0.07639036144578304,-0.16069565217391307
26.0,0.0,-0.05253737373737366,-0.12958620689655176
27.0,0.0,-0.07879999999999998,-0.20100662251655632
28.0,0.0,0.14047710843373495,0.25911111111111107
29.0,0.0,0.004368316831683261,-0.034352941176470586
30.0,0.0,-0.016009302325581398,-0.07086792452830193
31.0,0.0,-0.0017166666666665886,0.02939534883720929
32.0,0.0,-0.06493861386138611,-0.003219512195121954
33.0,0.0,-0.05048141592920352,0.01110679611650478
34.0,0.0,0.020229126213592297,0.03420689655172404
35.0,0.0,-0.2502285714285714,-0.19350943396226422
36.0,0.0,0.11917979797979805,0.04799999999999993
37.0,0.0,0.009273394495412868,0.031333333333333324
38.0,0.0,-0.1542098360655737,-0.10200000000000004
39.0,0.0,0.21228910891089114,0.213432098765432
40.0,0.0,-0.1361643410852713,-0.1134035087719299
41.0,0.0,0.2233739130434783,0.22694736842105256
42.0,0.0,-0.022234343434343384,0.13948936170212767
43.0,0.0,0.1276516129032258,-0.055875968992248115
44.0,0.0,-0.3027316239316239,-0.2725882352941177
45.0,0.0,-0.07664946236559134,-0.2642302158273382
46.0,0.0,-0.17879999999999996,-0.14459259259259266
47.0,0.0,-0.03363870967741933,0.14030769230769224
48.0,0.0,0.17969056603773592,0.27628282828282824
49.0,0.0,0.1512,0.23869767441860457
50.0,0.0,-0.16838333333333333,-0.29113043478260875
51.0,0.0,-0.03118095238095231,0.056695652173913036
52.0,0.0,-0.04418461538461538,0.024576576576576525
53.0,0.0,0.22018989898989905,0.25651063829787224
54.0,0.0,0.062271428571428644,-0.004380952380952374
55.0,0.0,-0.33097391304347823,-0.3396106194690266
56.0,0.0,0.21915918367346943,0.2950588235294117
57.0,0.0,0.05268148148148155,0.13278260869565217
58.0,0.0,0.1616255319148937,0.15633333333333332
59.0,0.0,0.021199999999999997,-0.15464900662251663
60.0,0.0,0.17989565217391312,0.2721758241758241
61.0,0.0,-0.01213333333333333,0.020815533980582446
62.0,0.0,-0.002874074074074029,0.1309268292682927
63.0,0.0,0.05983636363636369,-0.14070967741935486
64.0,0.0,-0.06629999999999991,0.05775609756097555
65.0,0.0,-0.08305531914893616,-0.16137500000000005
66.0,0.0,0.06588085106382979,-0.052000000000000046
67.0,0.0,-0.15354747474747465,-0.02391011235955065
68.0,0.0,0.2696536082474227,0.28305154639175256
69.0,0.0,0.09897777777777783,0.1025454545454545
70.0,0.0,0.050611764705882356,0.008344827586206804
71.0,0.0,0.03416296296296295,0.04969491525423719
72.0,0.0,-0.28056991150442473,-0.34407920792079216
73.0,0.0,-0.20307184466019412,-0.14540659340659345
74.0,0.0,-0.2278196078431372,-0.1883636363636364
75.0,0.0,0.21481702127659574,0.2832941176470588
76.0,0.0,0.14195471698113216,0.19574774774774772
77.0,0.0,0.019995180722891637,-0.07888172043010755
78.0,0.0,-0.15499047619047612,-0.13363265306122452
79.0,0.0,-0.027423853211009153,0.09316129032258058
80.0,0.0,-0.1615586206896551,-0.29618604651162794
81.0,0.0,-0.0033614035087718985,-0.011016393442622952
82.0,0.0,0.18394509803921577,0.25651063829787224
83.0,0.0,-0.018799999999999928,-0.0750769230769231
84.0,0.0,0.029065168539325836,0.002347826086956495
85.0,0.0,0.13492549019607847,0.10146534653465344
86.0,0.0,0.0953935483870968,-0.03848648648648656
87.0,0.0,0.015414876033057912,0.03930434782608694
88.0,0.0,0.13370000000000004,0.17995876288659785
89.0,0.0,0.031726315789473714,0.046130841121495236
90.0,0.0,0.0015278688524590356,0.006558558558558469
91.0,0.0,0.05120000000000002,0.14591666666666658
92.0,0.0,-0.11966021505376345,0.06338461538461537
93.0,0.0,-0.12445217391304342,-0.16928395061728402
94.0,0.0,0.22120000000000006,0.25932075471698113
95.0,0.0,-0.07703008849557513,0.0024554455445544576
96.0,0.0,-0.06970909090909083,0.032158415841584076
97.0,0.0,0.036886274509803973,-0.06460504201680678
98.0,0.0,-0.21793043478260865,-0.13661538461538464
99.0,0.0,0.02953333333333341,0.13221052631578945
0.0,1.0,0.18617010309278348,0.16731171171171166
1.0,1.0,0.1736372549019608,0.020485496183206164
2.0,1.0,-0.17875925925925923,-0.12440000000000001
3.0,1.0,-0.22739473684210526,-0.2747370786516854
4.0,1.0,-0.13501724137931037,-0.23783065693430655
5.0,1.0,-0.006342105263157927,-0.013787755102040777
6.0,1.0,0.049250000000000016,-0.028006557377049157
7.0,1.0,0.0141734693877551,-0.08286153846153843
8.0,1.0,0.17049999999999998,0.19346407766990292
9.0,1.0,0.11481372549019608,0.15351666666666663
10.0,1.0,-0.13824999999999998,0.009446153846153882
11.0,1.0,-0.18598351648351646,-0.1951936507936508
12.0,1.0,0.08521698113207554,0.028415533980582497
13.0,1.0,-0.0634393939393939,-0.11457543859649122
14.0,1.0,-0.08786734693877551,-0.1194
15.0,1.0,-0.05349999999999999,-0.13170158730158732
16.0,1.0,-0.024640186915887874,0.03756721311475408
17.0,1.0,0.15049999999999997,0.2056
18.0,1.0,-0.1042826086956522,-0.1121966101694915
19.0,1.0,-0.006849397590361406,-0.02000975609756095
20.0,1.0,0.20284042553191495,0.17522616822429904
21.0,1.0,0.1457173913043478,0.151678431372549
22.0,1.0,-0.018123853211009178,0.0627428571428571
23.0,1.0,0.09892105263157891,0.14878181818181824
24.0,1.0,0.1363252427184466,0.1163142857142857
25.0,1.0,-0.17363223140495865,-0.09176842105263155
26.0,1.0,-0.08950000000000002,-0.1367076923076923
27.0,1.0,-0.1250555555555556,-0.22256091954022988
28.0,1.0,0.15155263157894738,0.2421168539325843
29.0,1.0,-0.023035353535353464,0.011155555555555585
30.0,1.0,-0.010409090909090923,-0.07773333333333332
31.0,1.0,-0.013586021505376356,-0.06576752136752134
32.0,1.0,-0.08542920353982297,-0.15264742268041237
33.0,1.0,-0.05784951456310683,0.03031264367816089
34.0,1.0,0.08307731958762887,0.06370810810810812
35.0,1.0,-0.24396808510638296,-0.176583908045977
36.0,1.0,0.10369587628865984,0.16148235294117652
37.0,1.0,0.012318181818181784,0.09285490196078428
38.0,1.0,-0.11630851063829784,-0.2361808219178082
39.0,1.0,0.1905,0.18109019607843135
40.0,1.0,-0.10312831858407079,-0.021672727272727288
41.0,1.0,0.24258791208791208,0.12816637168141598
42.0,1.0,0.07797474747474753,0.12226666666666663
43.0,1.0,0.09091666666666665,0.028327272727272756
44.0,1.0,-0.22949999999999998,-0.278775
45.0,1.0,-0.11036021505376348,-0.2083344262295082
46.0,1.0,-0.15863043478260863,-0.1426142857142857
47.0,1.0,0.022807692307692307,0.15401269841269838
48.0,1.0,0.19918686868686875,0.2597237113402062
49.0,1.0,0.1799623655913979,0.1889333333333333
50.0,1.0,-0.30586363636363634,-0.27635876288659794
51.0,1.0,0.056815789473684264,-0.10789206349206348
52.0,1.0,-0.062023364485981336,0.05937358490566036
53.0,1.0,0.1876428571428571,0.20105454545454549
54.0,1.0,0.09196788990825688,0.012742857142857167
55.0,1.0,-0.3618076923076923,-0.30302068965517237
56.0,1.0,0.23159890109890113,0.25560000000000005
57.0,1.0,0.03143457943925232,0.14478918918918915
58.0,1.0,0.22584883720930238,0.13060000000000005
59.0,1.0,-0.09807142857142859,-0.11486979865771813
60.0,1.0,0.13230180180180184,0.23560000000000003
61.0,1.0,0.0630581395348837,0.039670796460177016
62.0,1.0,0.022088785046728954,0.13029879518072285
63.0,1.0,-0.054916666666666614,-0.09902184873949577
64.0,1.0,-0.14677272727272728,-0.019399999999999973
65.0,1.0,-0.20521428571428568,-0.220456338028169
66.0,1.0,-0.03583663366336631,-0.09612413793103447
67.0,1.0,-0.19758988764044944,-0.07452048192771082
68.0,1.0,0.23959090909090908,0.2838828282828283
69.0,1.0,0.10369587628865984,0.16671111111111114
70.0,1.0,0.0856020408163265,-0.010501694915254212
71.0,1.0,0.10050000000000003,0.10321904761904765
72.0,1.0,-0.37035470085470085,-0.31582857142857146
73.0,1.0,-0.155481308411215,-0.13742325581395348
74.0,1.0,-0.17538235294117643,-0.19773333333333332
75.0,1.0,0.17049999999999998,0.1577276595744681
76.0,1.0,0.14050000000000007,0.2156
77.0,1.0,0.007919354838709647,-0.0869531914893617
78.0,1.0,-0.1034622641509434,-0.03353043478260864
79.0,1.0,0.04203846153846158,0.05330114942528741
80.0,1.0,-0.13949999999999996,-0.1050060606060606
81.0,1.0,-0.014954545454545443,-0.04804963503649634
82.0,1.0,0.2462894736842105,0.24347878787878785
83.0,1.0,-0.03313636363636363,-0.08213584905660376
84.0,1.0,0.018000000000000016,-0.0163101123595506
85.0,1.0,0.13050000000000006,0.044309677419354876
86.0,1.0,0.03242307692307689,0.05775053763440863
87.0,1.0,0.07559803921568631,0.04034576271186441
88.0,1.0,0.20690449438202252,0.12226666666666663
89.0,1.0,0.06501327433628323,-0.012141935483870991
90.0,1.0,0.02722131147540985,-0.007209917355371909
91.0,1.0,0.05498979591836739,0.16148235294117652
92.0,1.0,0.05049999999999999,0.0010545454545454191
93.0,1.0,-0.0812647058823529,-0.1386028985507246
94.0,1.0,0.23475531914893621,0.2480528301886793
95.0,1.0,-0.019014563106796056,0.04050566037735848
96.0,1.0,-0.051852941176470546,0.029857425742574217
97.0,1.0,0.05498979591836739,-0.18076363636363635
98.0,1.0,-0.21078440366972473,-0.122525
99.0,1.0,-0.009122641509433982,0.09757530864197528
0.0,2.0,0.2396434782608695,0.21257623762376243
1.0,2.0,0.11300776699029125,-0.030716030534351124
2.0,2.0,-0.12794545454545458,-0.049799999999999955
3.0,2.0,-0.1544126582278481,-0.25192765957446805
4.0,2.0,-0.1456222222222222,-0.18705490196078428
5.0,2.0,0.09583076923076927,-0.05872857142857141
6.0,2.0,0.0045661016949152256,0.0399435897435898
7.0,2.0,0.02471320754716977,0.005755555555555625
8.0,2.0,0.1866,0.20020000000000004
9.0,2.0,0.13272244897959184,0.15853333333333341
10.0,2.0,-0.15854851485148513,-0.018154430379746844
11.0,2.0,-0.25830566037735847,-0.17224897959183672
12.0,2.0,0.08417575757575757,0.12435730337078654
13.0,2.0,-0.034224742268041286,-0.1112035087719298
14.0,2.0,0.015488888888888885,-0.04347088607594929
15.0,2.0,-0.04132452830188682,-0.12371304347826084
16.0,2.0,-0.040921367521367547,0.009522033898305082
17.0,2.0,0.1932666666666667,0.21787676767676767
18.0,2.0,-0.0534,-0.20848263473053885
19.0,2.0,-0.0776553191489362,-0.013568115942028891
20.0,2.0,0.17196082474226804,0.16701415929203545
21.0,2.0,0.1837428571428571,0.22103333333333341
22.0,2.0,0.014772043010752745,0.045705617977528146
23.0,2.0,0.06886804123711343,0.15893786407766997
24.0,2.0,0.225476404494382,0.1813827956989248
25.0,2.0,-0.1516608695652174,-0.1316181818181818
26.0,2.0,-0.0753607843137255,-0.10364615384615378
27.0,2.0,-0.12237959183673475,-0.26731412429378526
28.0,2.0,0.14103298969072164,0.1718494845360825
29.0,2.0,0.010273469387755085,0.03247848101265827
30.0,2.0,0.03546075949367089,-0.03255862068965509
31.0,2.0,0.04811898734177211,-0.028966666666666585
32.0,2.0,-0.05801538461538458,-0.10535555555555554
33.0,2.0,-0.01013469387755106,0.05020000000000002
34.0,2.0,0.029302702702702743,0.1335333333333334
35.0,2.0,-0.26715,-0.10824155844155842
36.0,2.0,0.10437777777777779,0.0865636363636364
37.0,2.0,-0.02854018691588789,0.032808695652173925
38.0,2.0,-0.09647692307692313,-0.20228226950354605
39.0,2.0,0.23186315789473688,0.18353333333333333
40.0,2.0,-0.08461495327102808,-0.0275777777777777
41.0,2.0,0.14838217821782174,0.19246804123711347
42.0,2.0,0.03136190476190481,0.08875421686746987
43.0,2.0,0.11780879120879117,0.02337073170731707
44.0,2.0,-0.29377037037037035,-0.2547180327868852
45.0,2.0,-0.17807289719626168,-0.1701703703703703
46.0,2.0,-0.21795445544554454,-0.11170476190476186
47.0,2.0,0.011993258426966302,0.21805714285714295
48.0,2.0,0.21231428571428568,0.20020000000000004
49.0,2.0,0.10544615384615386,0.1875737373737374
50.0,2.0,-0.2639511811023622,-0.26880826446280986
51.0,2.0,0.0276309278350515,-0.09525454545454543
52.0,2.0,-0.010033663366336598,0.06558461538461546
53.0,2.0,0.16333469387755106,0.28166067415730345
54.0,2.0,0.10877821782178221,-0.03885109489051086
55.0,2.0,-0.3168782608695652,-0.31450588235294114
56.0,2.0,0.2704202247191011,0.16154020618556708
57.0,2.0,0.04775384615384615,0.06784705882352948
58.0,2.0,0.22660000000000002,0.32292727272727273
59.0,2.0,-0.08516470588235292,-0.13365093167701858
60.0,2.0,0.1795411764705882,0.24401443298969072
61.0,2.0,0.04811898734177211,0.06838181818181821
62.0,2.0,-0.037885981308411254,0.13075555555555562
63.0,2.0,-0.010356521739130486,-0.12387407407407403
64.0,2.0,-0.16751764705882355,-0.049799999999999955
65.0,2.0,-0.1453101123595506,-0.1729884057971014
66.0,2.0,-0.009938461538461563,-0.17565034013605435
67.0,2.0,-0.08451111111111109,-0.0778898876404494
68.0,2.0,0.22759009900990101,0.25412156862745106
69.0,2.0,0.10437777777777779,0.13488468468468473
70.0,2.0,0.03924367816091956,-0.0534496350364963
71.0,2.0,0.10877821782178221,0.11057735849056605
72.0,2.0,-0.2808766355140187,-0.25889090909090906
73.0,2.0,-0.2234,-0.10364615384615378
74.0,2.0,-0.2587658536585366,-0.17800512820512815
75.0,2.0,0.20288865979381443,0.1011433962264151
76.0,2.0,0.1795411764705882,0.2502000000000001
77.0,2.0,0.0005130434782608662,-0.0032883720930232396
78.0,2.0,-0.1255739130434783,-0.0943544554455445
79.0,2.0,0.01592038834951459,0.023015533980582537
80.0,2.0,-0.1734,-0.3053555555555555
81.0,2.0,-0.022023853211009192,0.0010474576271186642
82.0,2.0,0.24496734693877553,0.25432371134020626
83.0,2.0,-0.01748602150537637,0.005755555555555625
84.0,2.0,-0.037036363636363645,0.05020000000000002
85.0,2.0,0.18518585858585856,0.11039417475728164
86.0,2.0,0.0766,-0.004345454545454541
87.0,2.0,0.05040952380952379,0.05570458715596338
88.0,2.0,0.05736923076923073,0.08736814159292039
89.0,2.0,0.05137064220183485,0.02818165137614681
90.0,2.0,-0.012530434782608735,0.043950000000000045
91.0,2.0,0.10660000000000003,0.1534967032967034
92.0,2.0,-0.11570769230769229,0.005755555555555625
93.0,2.0,-0.08644347826086951,-0.16145048543689317
94.0,2.0,0.1795411764705882,0.2902
95.0,2.0,-0.04182105263157898,-0.049799999999999955
96.0,2.0,-0.1412899082568807,-0.009570114942528685
97.0,2.0,0.15218139534883723,-0.1709180124223602
98.0,2.0,-0.20673333333333332,-0.2069428571428571
99.0,2.0,0.010273469387755085,0.17877142857142858
0.0,3.0,0.20209999999999995,0.22430980392156863
1.0,3.0,0.12121764705882343,-0.06918734177215191
2.0,3.0,-0.11167551020408173,-0.12871239669421491
3.0,3.0,-0.11734444444444447,-0.2629659574468085
4.0,3.0,-0.18836391752577325,-0.22788595041322318
5.0,3.0,0.04288947368421048,0.022833707865168473
6.0,3.0,0.03709999999999991,-0.027123076923076916
7.0,3.0,0.013968686868686797,0.011024489795918302
8.0,3.0,0.20709999999999995,0.17707272727272727
9.0,3.0,0.12121764705882343,0.16931219512195117
10.0,3.0,-0.15403207547169817,-0.07708172043010753
11.0,3.0,-0.24290000000000006,-0.09781904761904764
12.0,3.0,0.037380373831775615,0.013629787234042512
13.0,3.0,-0.023415463917525803,-0.009023529411764764
14.0,3.0,-0.013809090909090993,-0.1977409836065574
15.0,3.0,-0.01270582524271846,-0.11930569105691058
16.0,3.0,-0.06456666666666677,-0.0023739130434783373
17.0,3.0,0.2134636363636363,0.21066956521739133
18.0,3.0,-0.13781228070175444,-0.24899518072289156
19.0,3.0,-0.009742105263157996,0.044394594594594605
20.0,3.0,0.20338865979381437,0.17529019607843133
21.0,3.0,0.09495714285714285,0.10466725663716814
22.0,3.0,0.01858936170212766,-0.01855443037974691
23.0,3.0,0.12507979797979796,0.1669717171717171
24.0,3.0,0.12517692307692307,0.08313333333333328
25.0,3.0,-0.11537787610619477,-0.1502
26.0,3.0,-0.09194761904761906,-0.18007012987012988
27.0,3.0,-0.12117586206896558,-0.19725882352941176
28.0,3.0,0.1875651162790697,0.33385797101449277
29.0,3.0,0.014599999999999946,0.014505882352941146
30.0,3.0,-0.037483333333333424,-0.06476310679611652
31.0,3.0,0.05329047619047611,-0.03473608247422688
32.0,3.0,-0.024548351648351674,-0.04458202247191012
33.0,3.0,0.008418681318681287,0.08933488372093024
34.0,3.0,0.05158979591836732,0.021228571428571374
35.0,3.0,-0.16309607843137264,-0.15513827160493832
36.0,3.0,0.11876666666666658,0.10636565656565655
37.0,3.0,-0.041321052631579036,0.03161818181818177
38.0,3.0,-0.14246521739130436,-0.10339148936170217
39.0,3.0,0.1675255319148936,0.1378733944954128
40.0,3.0,-0.08731441441441445,0.0029914893617021265
41.0,3.0,0.11413703703703704,0.1720222222222222
42.0,3.0,-0.05607757009345804,0.054195604395604335
43.0,3.0,0.1732538461538461,0.07617362637362635
44.0,3.0,-0.31367669902912626,-0.2860490566037736
45.0,3.0,-0.1974901639344263,-0.23938918918918922
46.0,3.0,-0.1375464646464647,-0.11585656565656566
47.0,3.0,-0.06178888888888889,0.15402535211267598
48.0,3.0,0.22709999999999997,0.22122857142857144
49.0,3.0,0.12091443298969062,0.17599047619047614
50.0,3.0,-0.22528095238095242,-0.268148717948718
51.0,3.0,-0.015242342342342341,0.018427450980392113
52.0,3.0,-0.05184736842105264,0.06979999999999997
53.0,3.0,0.1506294117647058,0.1876640776699029
54.0,3.0,0.1080523809523809,0.07275081967213115
55.0,3.0,-0.3505859504132232,-0.33807878787878787
56.0,3.0,0.239187912087912,0.2753813953488372
57.0,3.0,0.06709999999999994,0.14367755102040813
58.0,3.0,0.22121764705882352,0.17707272727272727
59.0,3.0,-0.0365363636363637,-0.10167058823529412
60.0,3.0,0.1654838383838383,0.21126788990825685
61.0,3.0,0.07128604651162784,0.052539726027397204
62.0,3.0,-0.02425135135135137,0.1275777777777778
63.0,3.0,0.0007842105263157206,-0.14879154929577465
64.0,3.0,-0.144164367816092,0.1933897435897436
65.0,3.0,-0.17290000000000005,-0.13353333333333334
66.0,3.0,0.04874948453608241,-0.10220000000000001
67.0,3.0,-0.10588969072164955,-0.02907323943661977
68.0,3.0,0.21925686274509804,0.2635254901960784
69.0,3.0,0.12121764705882343,0.11306530612244892
70.0,3.0,0.05536086956521735,0.02252727272727273
71.0,3.0,0.10487777777777774,0.20304675324675325
72.0,3.0,-0.33956666666666674,-0.36598947368421053
73.0,3.0,-0.16364074074074075,-0.1605896103896104
74.0,3.0,-0.27119059829059833,-0.18849787234042553
75.0,3.0,0.19709999999999994,0.09265714285714288
76.0,3.0,0.14440769230769224,0.1592017094017094
77.0,3.0,-0.03987247706422026,-0.06131111111111115
78.0,3.0,-0.13084392523364496,-0.13020000000000004
79.0,3.0,0.006345283018867831,0.06682127659574466
80.0,3.0,-0.16248333333333342,-0.20353333333333334
81.0,3.0,-0.006233333333333424,0.04385940594059401
82.0,3.0,0.20588787878787873,0.3644341463414634
83.0,3.0,-0.009856521739130542,-0.1502
84.0,3.0,-0.019838775510204187,0.0008204081632652294
85.0,3.0,0.1686841584158415,0.03657685950413225
86.0,3.0,0.15842530120481924,0.01343636363636358
87.0,3.0,0.04825384615384609,0.030157142857142882
88.0,3.0,0.1376263157894736,0.15910232558139537
89.0,3.0,0.11556153846153838,0.057276635514018626
90.0,3.0,-0.020357627118644084,-0.004745454545454608
91.0,3.0,0.11281428571428564,0.06145048543689313
92.0,3.0,-0.07949340659340665,0.02313333333333334
93.0,3.0,-0.13208367346938776,-0.17088965517241383
94.0,3.0,0.19709999999999994,0.24980000000000002
95.0,3.0,-0.016986021505376425,-0.015546534653465338
96.0,3.0,-0.10926363636363645,-0.03295862068965516
97.0,3.0,0.08265555555555548,-0.08807878787878792
98.0,3.0,-0.23991030927835055,-0.1529397260273973
99.0,3.0,0.00036732673267325655,0.09768732394366197
0.0,4.0,0.23359090909090907,0.17767272727272732
1.0,4.0,0.12842156862745102,-0.0318695035460993
2.0,4.0,-0.09485483870967737,-0.07537319587628866
3.0,4.0,-0.1593709677419355,-0.2638857142857143
4.0,4.0,-0.20277272727272727,-0.2496
5.0,4.0,-0.01835714285714285,-0.022814285714285676
6.0,4.0,0.030922018348623848,-0.018068468468468435
7.0,4.0,0.04493010752688176,0.04130909090909096
8.0,4.0,0.13822549019607844,0.24827234042553192
9.0,4.0,0.10020093457943924,0.1427076923076923
10.0,4.0,-0.1007873563218391,-0.08084999999999998
11.0,4.0,-0.1537608695652174,-0.17671864406779658
12.0,4.0,0.033590909090909116,0.05456666666666665
13.0,4.0,-0.020327586206896564,-0.1481915492957746
14.0,4.0,-0.058677570093457976,-0.14170526315789472
15.0,4.0,-0.02455660377358493,-0.08928253968253969
16.0,4.0,-0.03586036036036033,0.0420666666666667
17.0,4.0,0.19406521739130433,0.19078461538461544
18.0,4.0,-0.08575641025641023,-0.13553749999999998
19.0,4.0,-0.04008333333333336,-0.004145454545454563
20.0,4.0,0.2062204301075269,0.2604000000000001
21.0,4.0,0.14974271844660192,0.21384086021505377
22.0,4.0,0.021469696969697027,0.12897142857142863
23.0,4.0,0.1179782608695652,0.12716767676767682
24.0,4.0,0.12862371134020623,0.16327128712871286
25.0,4.0,-0.17956504065040652,-0.07833563218390804
26.0,4.0,0.037265957446808495,-0.15744313725490194
27.0,4.0,-0.18570408163265306,-0.22676535433070866
28.0,4.0,0.18471505376344088,0.1977684210526316
29.0,4.0,-0.022438775510204123,-0.02579047619047614
30.0,4.0,-0.015499999999999958,0.008539534883720945
31.0,4.0,0.023295180722891606,-0.0746
32.0,4.0,-0.0632551020408163,0.023929411764705866
33.0,4.0,-0.05512962962962964,0.06151111111111118
34.0,4.0,0.04727227722772276,0.030110144927536275
35.0,4.0,-0.2038018867924528,-0.16071111111111108
36.0,4.0,0.17065384615384616,0.11059417475728162
37.0,4.0,0.03323786407766993,-0.011784873949579833
38.0,4.0,-0.1323965517241379,-0.16435409836065573
39.0,4.0,0.19406521739130433,0.1904
40.0,4.0,-0.11515517241379314,-0.019479518072289093
41.0,4.0,0.1186176470588235,0.15794716981132073
42.0,4.0,-0.0657439024390244,0.06996521739130435
43.0,4.0,0.11101685393258431,0.10208539325842703
44.0,4.0,-0.28156060606060607,-0.28932602739726027
45.0,4.0,-0.07954040404040408,-0.21366249999999998
46.0,4.0,-0.19590816326530613,-0.10959999999999998
47.0,4.0,-0.031055555555555503,0.15628235294117654
48.0,4.0,0.18724509803921574,0.2485651376146789
49.0,4.0,0.12842156862745102,0.1856941176470589
50.0,4.0,-0.21253703703703702,-0.18421538461538461
51.0,4.0,-0.06384951456310684,-0.04959999999999998
52.0,4.0,-0.08671495327102807,0.07961348314606742
53.0,4.0,0.1226651376146789,0.23341886792452837
54.0,4.0,0.11237878787878786,0.015973770491803263
55.0,4.0,-0.3342301587301587,-0.3353142857142857
56.0,4.0,0.2458483146067416,0.16779130434782608
57.0,4.0,0.08207575757575758,0.19012602739726026
58.0,4.0,0.17232608695652174,0.2536786885245902
59.0,4.0,-0.10277272727272724,-0.15200963855421684
60.0,4.0,0.16492553191489367,0.23040000000000005
61.0,4.0,0.06259523809523815,0.0674212765957447
62.0,4.0,0.003071428571428614,0.07805957446808509
63.0,4.0,-0.03813736263736267,-0.20427625899280571
64.0,4.0,-0.07550000000000001,-0.09505454545454545
65.0,4.0,-0.18877433628318585,-0.15897499999999998
66.0,4.0,0.0962391304347826,-0.11759999999999998
67.0,4.0,-0.06438888888888883,-0.1256869565217391
68.0,4.0,0.22348989898989902,0.2935372549019608
69.0,4.0,0.11657920792079213,0.13611428571428574
70.0,4.0,-0.015122641509433987,0.03693846153846159
71.0,4.0,0.01894444444444443,0.11332134831460672
72.0,4.0,-0.28156060606060607,-0.32195772357723573
73.0,4.0,-0.17054950495049503,-0.22701935483870966
74.0,4.0,-0.1927413793103448,-0.0746
75.0,4.0,0.16449999999999998,0.08532063492063491
76.0,4.0,0.18724509803921574,0.23827878787878787
77.0,4.0,-0.055934782608695666,0.025112643678160906
78.0,4.0,-0.11694144144144147,-0.07000816326530612
79.0,4.0,-0.02455660377358493,0.009223529411764742
80.0,4.0,-0.2331923076923077,-0.26790985915492954
81.0,4.0,-0.059428571428571386,0.044459405940594054
82.0,4.0,0.2393936170212766,0.32396321839080466
83.0,4.0,0.01415517241379316,-0.1429333333333333
84.0,4.0,0.034177419354838756,-0.039395918367346905
85.0,4.0,0.17396236559139788,0.14346930693069304
86.0,4.0,0.08536956521739136,0.02431304347826091
87.0,4.0,0.08640476190476187,-0.031081481481481488
88.0,4.0,0.16787349397590368,0.20334117647058825
89.0,4.0,0.0278898305084746,0.031596581196581264
90.0,4.0,0.013575630252100845,0.01950569105691058
91.0,4.0,0.044126168224299045,0.10997446808510636
92.0,4.0,-0.0010813953488372219,0.001124637681159446
93.0,4.0,-0.14719811320754717,-0.17973698630136986
94.0,4.0,0.23450000000000004,0.25040000000000007
95.0,4.0,-0.048049019607843135,-0.053873504273504236
96.0,4.0,-0.039136363636363636,-0.0015230769230768493
97.0,4.0,0.1334887640449438,-0.122063768115942
98.0,4.0,-0.1988644859813084,-0.13024516129032254
99.0,4.0,0.04672222222222222,0.04533670886075947
0.0,5.0,0.24734831460674156,0.2821862068965517
1.0,5.0,0.025999999999999912,-0.00693846153846156
2.0,5.0,-0.13715789473684215,-0.029936082474226855
3.0,5.0,-0.15675862068965518,-0.28677931034482756
4.0,5.0,-0.22955555555555562,-0.1861766990291262
5.0,5.0,0.055166666666666586,-0.06606115702479337
6.0,5.0,0.04028571428571426,-0.00903636363636362
7.0,5.0,0.013499999999999956,0.016243835616438385
8.0,5.0,0.1415339805825242,0.18091578947368425
9.0,5.0,0.15074226804123703,0.16571111111111114
10.0,5.0,-0.14001941747572821,-0.11682857142857145
11.0,5.0,-0.18511111111111117,-0.045399999999999996
12.0,5.0,0.059944954128440364,0.08555238095238094
13.0,5.0,-0.13194392523364495,-0.11177168141592919
14.0,5.0,-0.07400000000000007,-0.10292212389380528
15.0,5.0,0.01227450980392153,-0.09994545454545456
16.0,5.0,-0.04007142857142865,-0.03257948717948722
17.0,5.0,0.18915789473684208,0.1784095238095238
18.0,5.0,-0.16606349206349214,-0.17216056338028168
19.0,5.0,-0.00031578947368426924,0.05459999999999998
20.0,5.0,0.15124271844660186,0.2046
21.0,5.0,0.12992156862745097,0.06863508771929827
22.0,5.0,-0.0005306122448980322,0.07302105263157899
23.0,5.0,0.11720879120879113,0.23954623655913976
24.0,5.0,0.1321224489795918,0.14847755102040816
25.0,5.0,-0.12770370370370376,-0.1774
26.0,5.0,-0.03959139784946242,-0.18773576642335765
27.0,5.0,-0.16894949494949496,-0.21457293233082708
28.0,5.0,0.12808333333333333,0.19686804123711343
29.0,5.0,-0.0665233644859814,0.017100000000000004
30.0,5.0,-0.007333333333333414,-0.008814634146341427
31.0,5.0,0.015655172413793106,-0.07751009174311924
32.0,5.0,-0.09066666666666667,-0.05581666666666668
33.0,5.0,-0.03114285714285714,0.050105617977528105
34.0,5.0,0.025999999999999912,0.130656338028169
35.0,5.0,-0.19286792452830193,-0.13111428571428568
36.0,5.0,0.11766666666666659,0.08460000000000001
37.0,5.0,0.057182795698924704,0.008947826086956545
38.0,5.0,-0.1355384615384616,-0.17349917355371902
39.0,5.0,0.1477821782178217,0.15251666666666663
40.0,5.0,-0.14554471544715453,-0.09585871559633025
41.0,5.0,0.1996842105263158,0.15025217391304346
42.0,5.0,-0.010134453781512676,0.1978432432432432
43.0,5.0,0.16508045977011487,0.08667547169811318
44.0,5.0,-0.28557024793388436,-0.17616923076923074
45.0,5.0,-0.10537254901960791,-0.17426597938144328
46.0,5.0,-0.19218181818181823,-0.14539999999999997
47.0,5.0,-0.003896907216494938,0.10677391304347827
48.0,5.0,0.16383783783783779,0.20681238938053093
49.0,5.0,0.1321224489795918,0.21596363636363636
50.0,5.0,-0.2880350877192983,-0.2527170731707317
51.0,5.0,-0.01380582524271845,-0.09004285714285715
52.0,5.0,-0.014206185567010365,0.002426086956521689
53.0,5.0,0.16409523809523807,0.3220698795180723
54.0,5.0,0.10377777777777775,0.10460000000000003
55.0,5.0,-0.2964489795918368,-0.31920952380952383
56.0,5.0,0.20643478260869563,0.24728292682926833
57.0,5.0,0.08599999999999997,0.18401176470588232
58.0,5.0,0.20377777777777772,0.20784675324675328
59.0,5.0,-0.0005306122448980322,-0.041334959349593525
60.0,5.0,0.17361904761904756,0.24306153846153844
61.0,5.0,0.0601772151898734,0.037933333333333374
62.0,5.0,-0.03921739130434787,0.10576279069767447
63.0,5.0,0.0041609195402297905,-0.19245882352941174
64.0,5.0,-0.10066666666666668,-0.0030271186440677944
65.0,5.0,-0.22100854700854705,-0.1396028985507246
66.0,5.0,0.09195744680851059,-0.14917358490566035
67.0,5.0,-0.043863013698630215,-0.06667659574468082
68.0,5.0,0.23509090909090902,0.2694148148148148
69.0,5.0,0.07336842105263153,0.16459999999999997
70.0,5.0,0.05327272727272725,-0.053212499999999996
71.0,5.0,0.09070588235294108,0.11775789473684206
72.0,5.0,-0.30165957446808517,-0.2406380952380952
73.0,5.0,-0.17400000000000004,-0.18069411764705884
74.0,5.0,-0.24296551724137938,-0.19056129032258062
75.0,5.0,0.17599999999999993,0.10977241379310343
76.0,5.0,0.126,0.10977241379310343
77.0,5.0,-0.047626373626373675,-0.11682857142857145
78.0,5.0,-0.08576470588235297,-0.05501538461538463
79.0,5.0,0.016265486725663636,0.019414814814814774
80.0,5.0,-0.20671028037383182,-0.1969151515151515
81.0,5.0,-0.04437037037037039,0.0032725663716813846
82.0,5.0,0.19334693877551012,0.23585
83.0,5.0,0.023674418604651137,-0.1000875
84.0,5.0,-0.020534653465346553,-0.034288888888888924
85.0,5.0,0.126,0.15789670329670336
86.0,5.0,0.1108101265822784,0.03218620689655172
87.0,5.0,0.06184905660377349,0.018092063492063493
88.0,5.0,0.16508045977011487,0.09904444444444449
89.0,5.0,0.0647387387387387,-0.006269565217391304
90.0,5.0,0.020915254237288128,-0.04164060150375937
91.0,5.0,0.15757894736842104,0.06998461538461542
92.0,5.0,-0.03570212765957448,-0.0173101123595506
93.0,5.0,-0.08059340659340664,-0.19013684210526316
94.0,5.0,0.2443673469387755,0.3470731182795699
95.0,5.0,-0.004275229357798227,-0.08554598540145986
96.0,5.0,-0.056352941176470606,-0.045399999999999996
97.0,5.0,0.06284210526315781,-0.045399999999999996
98.0,5.0,-0.14822680412371136,-0.16242127659574468
99.0,5.0,0.03876595744680844,0.15156969696969702
0.0,6.0,0.2576333333333334,0.19179999999999997
1.0,6.0,0.10731886792452838,0.030747368421052634
2.0,6.0,-0.11319999999999997,-0.1445302752293578
3.0,6.0,-0.17569999999999997,-0.22496767676767676
4.0,6.0,-0.2066734513274336,-0.2732
5.0,6.0,0.029563157894736847,-0.11230256410256412
6.0,6.0,0.009485185185185263,0.01429999999999998
7.0,6.0,0.023224731182795777,-0.009738461538461585
8.0,6.0,0.20070449438202254,0.20460898876404487
9.0,6.0,0.11596666666666666,0.16264337349397584
10.0,6.0,-0.15609215686274502,-0.04820000000000002
11.0,6.0,-0.18131797752808987,-0.11962857142857147
12.0,6.0,0.017282456140350955,0.15294942528735633
13.0,6.0,-0.05805294117647053,-0.12756507936507938
14.0,6.0,-0.08346699029126214,-0.17320000000000002
15.0,6.0,0.01588878504672897,-0.10783302752293578
16.0,6.0,0.0043000000000000815,-0.011009917355371934
17.0,6.0,0.19930000000000003,0.12701367521367524
18.0,6.0,-0.13723846153846153,-0.12714736842105268
19.0,6.0,0.011168686868686883,0.03846666666666665
20.0,6.0,0.19027938144329903,0.17560952380952377
21.0,6.0,0.1647255319148937,0.14787843137254897
22.0,6.0,-0.015699999999999936,0.07970697674418603
23.0,6.0,0.13042244897959188,0.21468659793814426
24.0,6.0,0.14721666666666666,0.23493253012048188
25.0,6.0,-0.13284285714285715,-0.0824465753424658
26.0,6.0,-0.024014606741572964,-0.18986666666666668
27.0,6.0,-0.14236666666666664,-0.19899365079365083
28.0,6.0,0.1522569892473119,0.2896378378378378
29.0,6.0,-0.019134343434343393,-0.07451578947368426
30.0,6.0,-0.06249245283018867,-0.010565591397849516
31.0,6.0,-0.029866666666666597,-0.1228268656716418
32.0,6.0,-0.0907943396226415,-0.13061758241758242
33.0,6.0,-0.036524742268041255,0.017589473684210488
34.0,6.0,0.047704255319149014,0.08816363636363633
35.0,6.0,-0.1805543689320388,-0.08045806451612908
36.0,6.0,0.1311181818181818,0.048291228070175385
37.0,6.0,0.0638833333333334,0.136731506849315
38.0,6.0,-0.0987769230769231,-0.1781212598425197
39.0,6.0,0.1592514563106796,0.28106829268292677
40.0,6.0,-0.1716349593495935,-0.13950434782608695
41.0,6.0,0.1643,0.05663870967741935
42.0,6.0,-0.015322641509433965,0.11484347826086949
43.0,6.0,0.14652222222222222,0.0671846153846154
44.0,6.0,-0.26660909090909085,-0.11230256410256412
45.0,6.0,-0.14578547008547005,-0.13767368421052634
46.0,6.0,-0.18569999999999998,-0.11070000000000002
47.0,6.0,-0.024014606741572964,0.06944705882352942
48.0,6.0,0.16500796460176992,0.15450270270270272
49.0,6.0,0.12628019801980206,0.2829688311688312
50.0,6.0,-0.24977407407407404,-0.25012307692307695
51.0,6.0,-0.04607037037037032,-0.07127692307692307
52.0,6.0,-0.06993076923076924,0.020765517241379317
53.0,6.0,0.16239523809523815,0.22630980392156863
54.0,6.0,0.12041650485436894,0.05336249999999998
55.0,6.0,-0.28622631578947366,-0.3815333333333334
56.0,6.0,0.19798421052631587,0.2607887640449438
57.0,6.0,0.07687731958762889,0.09763333333333335
58.0,6.0,0.2429046511627907,0.2239518987341772
59.0,6.0,-0.06963939393939389,-0.08894074074074076
60.0,6.0,0.21791702127659573,0.24180000000000001
61.0,6.0,0.0714264367816092,0.10771397849462361
62.0,6.0,-0.040917391304347794,0.12621860465116275
63.0,6.0,-0.0630873873873874,-0.25063902439024394
64.0,6.0,-0.08310740740740741,0.023228571428571376
65.0,6.0,-0.17111284403669724,-0.23044299065420565
66.0,6.0,0.0343,-0.14409041095890412
67.0,6.0,-0.08949310344827588,-0.0554463768115942
68.0,6.0,0.18968461538461545,0.2536867924528302
69.0,6.0,0.10731886792452838,0.16608571428571428
70.0,6.0,0.08254175824175825,0.062326315789473674
71.0,6.0,0.04907064220183488,0.11846666666666661
72.0,6.0,-0.20979090909090908,-0.2405076923076923
73.0,6.0,-0.16589607843137255,-0.1456025974025974
74.0,6.0,-0.24207168141592916,-0.165483950617284
75.0,6.0,0.2295631578947369,0.06583508771929825
76.0,6.0,0.19298686868686876,0.15450270270270272
77.0,6.0,-0.10022830188679244,-0.1298326530612245
78.0,6.0,-0.2100511450381679,-0.027073239436619767
79.0,6.0,-0.005975229357798151,0.015629787234042514
80.0,6.0,-0.17569999999999997,-0.18708888888888892
81.0,6.0,-0.021853846153846113,0.004431578947368453
82.0,6.0,0.21205510204081635,0.2735821782178217
83.0,6.0,0.04340112359550563,-0.06102051282051285
84.0,6.0,-0.04463203883495137,-0.0853900826446281
85.0,6.0,0.21318888888888887,0.10894285714285712
86.0,6.0,0.10743253012048193,0.08066597938144326
87.0,6.0,0.017993693693693746,-0.019274380165289262
88.0,6.0,0.1522569892473119,0.13404299065420555
89.0,6.0,0.05881327433628325,0.026426865671641764
90.0,6.0,-0.01736666666666664,0.006487499999999979
91.0,6.0,0.028003703703703753,0.1326510638297872
92.0,6.0,-0.08076329113924052,0.136731506849315
93.0,6.0,-0.12014444444444439,-0.12512307692307695
94.0,6.0,0.2190368421052632,0.26089090909090906
95.0,6.0,-0.029866666666666597,-0.035379487179487246
96.0,6.0,-0.10560654205607478,-0.08874054054054054
97.0,6.0,0.13825348837209306,-0.10282184873949579
98.0,6.0,-0.12930824742268043,-0.18897669902912623
99.0,6.0,0.047704255319149014,0.20855675675675678
0.0,7.0,0.20341052631578949,0.2563977011494253
1.0,7.0,0.1492,-0.04153333333333331
2.0,7.0,-0.14158431372549019,-0.0528728971962617
3.0,7.0,-0.10432941176470589,-0.26388627450980395
4.0,7.0,-0.16678130841121497,-0.1482
5.0,7.0,0.02627070707070711,-0.14240289855072463
6.0,7.0,0.14678620689655175,0.07084761904761905
7.0,7.0,0.016169696969697056,0.07205316455696198
8.0,7.0,0.18517938144329904,0.18513333333333326
9.0,7.0,0.13292549019607847,0.19892643678160915
10.0,7.0,-0.0942615384615384,-0.035700000000000065
11.0,7.0,-0.21204999999999996,-0.13153333333333334
12.0,7.0,0.017313207547169807,0.09097525773195869
13.0,7.0,-0.060799999999999965,-0.023928155339805857
14.0,7.0,-0.08266915887850468,-0.18252835820895524
15.0,7.0,-0.04922105263157894,-0.06171351351351351
16.0,7.0,-0.07104390243902436,0.048130275229357755
17.0,7.0,0.1794150537634409,0.13404299065420555
18.0,7.0,-0.14982654867256628,-0.10633953488372094
19.0,7.0,0.02132765957446814,0.11846666666666661
20.0,7.0,0.16920000000000002,0.12701367521367524
21.0,7.0,0.12293831775700936,0.09114426229508199
22.0,7.0,0.02328163265306127,0.004741176470588249
23.0,7.0,0.09147722772277234,0.3143
24.0,7.0,0.14272941176470588,0.07573162393162391
25.0,7.0,-0.08079999999999998,-0.09365454545454549
26.0,7.0,0.04647272727272733,-0.1622350877192983
27.0,7.0,-0.18595463917525767,-0.2330484848484849
28.0,7.0,0.12771063829787233,0.29179999999999995
29.0,7.0,-0.014133333333333331,-0.05346315789473688
30.0,7.0,0.005246511627907013,-0.008984313725490245
31.0,7.0,0.036847058823529455,0.010241558441558385
32.0,7.0,-0.07079999999999997,0.004038805970149273
33.0,7.0,-0.02816842105263151,0.061556097560975576
34.0,7.0,0.04300952380952383,0.05179999999999996
35.0,7.0,-0.25371666666666665,-0.1391090909090909
36.0,7.0,0.08208659793814432,0.11846666666666661
37.0,7.0,0.0023683168316832592,0.04179999999999995
38.0,7.0,-0.13272307692307683,-0.19226779661016952
39.0,7.0,0.18235789473684216,0.18743218390804595
40.0,7.0,-0.04354509803921569,-0.1101834710743802
41.0,7.0,0.12332371134020625,0.10666725663716814
42.0,7.0,0.04836666666666667,0.08066597938144326
43.0,7.0,0.09239587628865986,0.039428865979381444
44.0,7.0,-0.2580357723577235,-0.19634814814814816
45.0,7.0,-0.09151428571428566,-0.25190370370370374
46.0,7.0,-0.13178039215686266,-0.15772380952380954
47.0,7.0,-0.04814693877551013,0.21543636363636365
48.0,7.0,0.15729523809523815,0.29050967741935485
49.0,7.0,0.10491428571428574,0.22957777777777777
50.0,7.0,-0.2670068965517241,-0.30410551181102363
51.0,7.0,-0.0400233009708737,-0.14679154929577465
52.0,7.0,-0.04162474226804125,0.05365185185185184
53.0,7.0,0.19174901960784319,0.19491926605504584
54.0,7.0,0.0906285714285715,0.042351181102362134
55.0,7.0,-0.3093714285714285,-0.32696106194690266
56.0,7.0,0.1607841584158416,0.21042068965517235
57.0,7.0,0.03348571428571434,0.17131219512195117
58.0,7.0,0.20425747126436788,0.22322857142857144
59.0,7.0,-0.04443636363636361,-0.11862253521126764
60.0,7.0,0.17920000000000003,0.23530515463917523
61.0,7.0,0.10080919540229893,0.002258715596330285
62.0,7.0,-0.059832258064516086,0.05407272727272727
63.0,7.0,-0.04443636363636361,-0.17421626016260167
64.0,7.0,-0.18079999999999996,-0.0027454545454546064
65.0,7.0,-0.20622372881355927,-0.15475737704918036
66.0,7.0,0.06920000000000004,-0.15534285714285717
67.0,7.0,-0.15952340425531908,-0.11070000000000002
68.0,7.0,0.1710518518518519,0.19093043478260863
69.0,7.0,0.07410196078431375,0.13807450980392155
70.0,7.0,0.06920000000000004,-0.07279016393442628
71.0,7.0,0.07677575757575761,0.10836565656565655
72.0,7.0,-0.3242782608695652,-0.3154413793103449
73.0,7.0,-0.16079999999999994,-0.07127692307692307
74.0,7.0,-0.2577230769230769,-0.19336129032258065
75.0,7.0,0.17336666666666667,0.11033658536585367
76.0,7.0,0.14444271844660195,0.171426168224299
77.0,7.0,0.04647272727272733,-0.07628988764044947
78.0,7.0,-0.14690169491525418,-0.04820000000000002
79.0,7.0,0.09093913043478263,0.04003529411764706
80.0,7.0,-0.1018526315789473,-0.20337241379310345
81.0,7.0,-0.022466666666666635,0.07573162393162391
82.0,7.0,0.19048712871287132,0.36429999999999996
83.0,7.0,0.10491428571428574,-0.08593584905660379
84.0,7.0,-0.0075326732673266505,-0.0962769230769231
85.0,7.0,0.1492,0.1279904761904762
86.0,7.0,0.05253333333333332,0.05365185185185184
87.0,7.0,0.0409391304347827,0.08066597938144326
88.0,7.0,0.14142222222222223,0.14145517241379313
89.0,7.0,0.07149357798165146,0.1250673267326733
90.0,7.0,0.01592131147540987,-0.024390476190476185
91.0,7.0,0.10180869565217399,0.1353443037974683
92.0,7.0,-0.026038095238095194,-0.025472727272727314
93.0,7.0,-0.10348041237113403,-0.13836393442622952
94.0,7.0,0.16233725490196083,0.2834831683168316
95.0,7.0,-0.030314563106796033,-0.03207096774193552
96.0,7.0,-0.08079999999999998,-0.031250847457627184
97.0,7.0,0.09941978021978026,-0.08031009174311926
98.0,7.0,-0.18079999999999996,-0.17640512820512821
99.0,7.0,-0.03656923076923069,0.11396216216216215
0.0,8.0,0.24098791208791204,0.19389803921568627
1.0,8.0,0.1189,0.145769696969697
2.0,8.0,-0.12109999999999999,-0.20745000000000002
3.0,8.0,-0.16443333333333332,-0.24611525423728814
4.0,8.0,-0.18053396226415097,-0.2854657342657343
5.0,8.0,0.034782352941176486,-0.033018181818181835
6.0,8.0,0.07637474747474748,0.006177049180327798
7.0,8.0,0.025869696969696987,-0.05120000000000002
8.0,8.0,0.18457010309278343,0.17328979591836735
9.0,8.0,0.10117722772277227,0.2278697674418605
10.0,8.0,-0.1404877551020408,-0.0854465753424658
11.0,8.0,-0.1998356321839081,-0.09958709677419358
12.0,8.0,0.06419411764705885,0.061044897959183664
13.0,8.0,0.023017647058823476,0.01401739130434776
14.0,8.0,-0.06325686274509812,-0.14379259259259264
15.0,8.0,-0.001197087378640771,-0.03434606741573032
16.0,8.0,-0.04501304347826085,-0.003373913043478338
17.0,8.0,0.1920578947368421,0.1659717171717171
18.0,8.0,-0.10213448275862069,-0.16557908496732027
19.0,8.0,-0.026655555555555543,0.16308571428571428
20.0,8.0,0.19487938144329897,0.1417824561403509
21.0,8.0,0.14804893617021275,0.17607272727272727
22.0,8.0,-0.011099999999999999,0.039709090909090916
23.0,8.0,0.18604285714285707,0.19879999999999998
24.0,8.0,0.12271443298969065,0.1432444444444444
25.0,8.0,-0.12025254237288141,-0.12963137254901963
26.0,8.0,-0.014534343434343455,-0.10491900826446282
27.0,8.0,-0.17110000000000003,-0.18422752293577982
28.0,8.0,0.14208681318681315,0.2511255813953488
29.0,8.0,-0.043827272727272715,0.1021333333333333
30.0,8.0,-0.06285257731958771,-0.013464150943396258
31.0,8.0,0.01962164948453604,-0.030791836734693878
32.0,8.0,-0.07926326530612249,-0.06206956521739132
33.0,8.0,-0.06471702127659573,-0.002812903225806518
34.0,8.0,0.04764999999999997,0.08942499999999998
35.0,8.0,-0.19237659574468086,-0.08966153846153846
36.0,8.0,0.14208681318681315,0.08272857142857137
37.0,8.0,0.004575675675675628,-0.005745454545454609
38.0,8.0,-0.08868241758241757,-0.1353584158415842
39.0,8.0,0.22545172413793102,0.22408089887640448
40.0,8.0,-0.1438272727272728,-0.07043076923076924
41.0,8.0,0.17100526315789466,0.05509921259842521
42.0,8.0,0.06848333333333334,0.09585882352941177
43.0,8.0,0.11677878787878782,0.03390638297872339
44.0,8.0,-0.29178965517241384,-0.31069367088607597
45.0,8.0,-0.1481642201834863,-0.24749629629629633
46.0,8.0,-0.2005117647058824,-0.18327547169811326
47.0,8.0,0.027695180722891566,0.13894084507042248
48.0,8.0,0.19805887850467285,0.2632329896907216
49.0,8.0,0.12097920792079209,0.21709268292682926
50.0,8.0,-0.22011960784313728,-0.2539027027027027
51.0,8.0,0.02196930693069299,-0.1297714285714286
52.0,8.0,-0.08231495327102811,0.03651929824561406
53.0,8.0,0.1672838383838383,0.23451428571428568
54.0,8.0,0.025621311475409803,0.07994754098360657
55.0,8.0,-0.35805652173913044,-0.3643868131868132
56.0,8.0,0.25363118279569885,0.30594285714285707
57.0,8.0,0.10309354838709672,0.061044897959183664
58.0,8.0,0.13302371134020619,0.2539948051948052
59.0,8.0,-0.05571538461538461,-0.11969315068493153
60.0,8.0,0.17048415841584152,0.2449165048543689
61.0,8.0,0.0844555555555555,0.07232941176470586
62.0,8.0,0.06157326732673263,0.12022857142857135
63.0,8.0,0.0596692307692307,-0.19008888888888892
64.0,8.0,-0.16046170212765964,-0.028472727272727316
65.0,8.0,-0.14236436781609196,-0.09067368421052635
66.0,8.0,0.02120769230769226,-0.0850983050847458
67.0,8.0,-0.1326384615384616,-0.026609836065573766
68.0,8.0,0.2489,0.267847619047619
69.0,8.0,0.13942631578947362,0.2278697674418605
70.0,8.0,0.07047303370786517,-0.07579016393442628
71.0,8.0,0.05270952380952376,0.16619130434782603
72.0,8.0,-0.3082681415929204,-0.3685076923076923
73.0,8.0,-0.16572365591397853,-0.11370000000000002
74.0,8.0,-0.31910000000000005,-0.12812307692307695
75.0,8.0,0.13472524271844655,0.17157227722772272
76.0,8.0,0.11789082568807341,0.17293793103448274
77.0,8.0,-0.04483737373737373,-0.17929917355371905
78.0,8.0,-0.13127699115044256,-0.12392727272727277
79.0,8.0,-0.010722641509434028,0.07232941176470586
80.0,8.0,-0.1371194174757282,-0.10504615384615384
81.0,8.0,0.0013137931034482575,0.0011809523809523936
82.0,8.0,0.18326893203883488,0.2932444444444444
83.0,8.0,0.0030573033707864683,-0.1067555555555556
84.0,8.0,-0.0653307692307693,-0.02992340425531914
85.0,8.0,0.14804893617021275,0.12588333333333335
86.0,8.0,0.08147731958762883,-0.014009917355371937
87.0,8.0,0.05705533980582522,0.06735670103092783
88.0,8.0,0.09420612244897952,0.12226938775510199
89.0,8.0,0.06928461538461539,-0.018353284671532855
90.0,8.0,0.0071608695652173315,-0.0011999999999999789
91.0,8.0,0.07175714285714285,0.1335826086956522
92.0,8.0,-0.08694158415841591,-0.07445581395348838
93.0,8.0,-0.12053820224719103,-0.2251130434782609
94.0,8.0,0.23514999999999997,0.2525383177570093
95.0,8.0,-0.04493177570093465,-0.012738461538461587
96.0,8.0,-0.06503939393939395,-0.030791836734693878
97.0,8.0,0.06223333333333325,-0.05120000000000002
98.0,8.0,-0.18019090909090912,-0.19054426229508198
99.0,8.0,0.0460717171717171,0.1371116883116883


==> pics/RA_scatter/cifar100_resnet56_rate20_regression.txt <==
dataset,model,rate,a,b,r2
cifar100,resnet,20,0.9384715733605652,0.003950053609892492,0.7037804161801191


==> pics/RA_scatter/cifar100_resnet56_rate2_regression.txt <==
dataset,model,rate,a,b,r2
cifar100,resnet,2,0.9897626135786924,0.00036134942215775966,0.9489928321023781


==> pics/RA_scatter/cifar100_resnet56_rate4.txt <==
class,model,before,after
0.0,0.0,0.2302909090909091,0.25241111111111114
1.0,0.0,0.1848363636363637,0.12347821782178225
2.0,0.0,-0.1311809523809523,-0.16328715596330268
3.0,0.0,-0.21902988505747123,-0.25869999999999993
4.0,0.0,-0.19574915254237285,-0.2384101449275362
5.0,0.0,0.06609795918367356,0.035177551020408204
6.0,0.0,0.06158461538461546,0.0413
7.0,0.0,-0.005330612244897948,0.09771025641025644
8.0,0.0,0.13752653061224496,0.12130000000000007
9.0,0.0,0.10966153846153848,0.042154700854700855
10.0,0.0,-0.24190679611650484,-0.10448313253012043
11.0,0.0,-0.19604137931034477,-0.18369999999999997
12.0,0.0,0.05017196261682244,0.032209090909090965
13.0,0.0,-0.0043813953488371915,0.003637662337662384
14.0,0.0,-0.015756521739130447,-0.03504408602150533
15.0,0.0,0.005410526315789532,-0.10982781954887211
16.0,0.0,-0.005532673267326649,0.030620388349514638
17.0,0.0,0.2113098901098901,0.22042087912087915
18.0,0.0,-0.12707586206896548,-0.14650487804878043
19.0,0.0,0.062376470588235366,0.06130000000000002
20.0,0.0,0.19488421052631588,0.23377311827956992
21.0,0.0,0.10551372549019611,0.06059824561403515
22.0,0.0,-0.04917037037037031,-0.0625461538461538
23.0,0.0,0.10691428571428574,0.06245384615384619
24.0,0.0,0.1312000000000001,0.09830934579439254
25.0,0.0,-0.07639036144578304,-0.13786666666666658
26.0,0.0,-0.05253737373737366,-0.048699999999999966
27.0,0.0,-0.07879999999999998,-0.13544418604651154
28.0,0.0,0.14047710843373495,0.15448681318681323
29.0,0.0,0.004368316831683261,0.05558571428571435
30.0,0.0,-0.016009302325581398,-0.03965238095238088
31.0,0.0,-0.0017166666666665886,0.059248717948718
32.0,0.0,-0.06493861386138611,0.015718604651162815
33.0,0.0,-0.05048141592920352,-0.052930769230769226
34.0,0.0,0.020229126213592297,0.07534255319148941
35.0,0.0,-0.2502285714285714,-0.2301285714285714
36.0,0.0,0.11917979797979805,0.1477516129032258
37.0,0.0,0.009273394495412868,0.06294948453608251
38.0,0.0,-0.1542098360655737,-0.2301285714285714
39.0,0.0,0.21228910891089114,0.1874538461538462
40.0,0.0,-0.1361643410852713,-0.11703333333333332
41.0,0.0,0.2233739130434783,0.16783061224489804
42.0,0.0,-0.022234343434343384,0.08548604651162794
43.0,0.0,0.1276516129032258,0.1066061224489796
44.0,0.0,-0.3027316239316239,-0.3224931034482758
45.0,0.0,-0.07664946236559134,-0.1545677685950413
46.0,0.0,-0.17879999999999996,-0.15354536082474224
47.0,0.0,-0.03363870967741933,0.09130000000000005
48.0,0.0,0.17969056603773592,0.19979056603773593
49.0,0.0,0.1512,0.2579666666666667
50.0,0.0,-0.16838333333333333,-0.23392123893805306
51.0,0.0,-0.03118095238095231,0.02551052631578954
52.0,0.0,-0.04418461538461538,-0.056758252427184464
53.0,0.0,0.22018989898989905,0.19451100917431197
54.0,0.0,0.062271428571428644,0.10829029126213596
55.0,0.0,-0.33097391304347823,-0.3718147540983606
56.0,0.0,0.21915918367346943,0.1729831683168317
57.0,0.0,0.05268148148148155,0.05811415929203545
58.0,0.0,0.1616255319148937,0.213393023255814
59.0,0.0,0.021199999999999997,-0.04758888888888879
60.0,0.0,0.17989565217391312,0.20151505376344092
61.0,0.0,-0.01213333333333333,0.05734938271604939
62.0,0.0,-0.002874074074074029,0.028800000000000048
63.0,0.0,0.05983636363636369,0.027346511627907022
64.0,0.0,-0.06629999999999991,-0.06168507462686568
65.0,0.0,-0.08305531914893616,-0.05000434782608687
66.0,0.0,0.06588085106382979,0.047182352941176564
67.0,0.0,-0.15354747474747465,-0.17830784313725484
68.0,0.0,0.2696536082474227,0.2503909090909091
69.0,0.0,0.09897777777777783,0.12151978021978027
70.0,0.0,0.050611764705882356,0.0586913043478261
71.0,0.0,0.03416296296296295,0.02354299065420562
72.0,0.0,-0.28056991150442473,-0.3709302158273381
73.0,0.0,-0.20307184466019412,-0.1529528735632183
74.0,0.0,-0.2278196078431372,-0.17119999999999996
75.0,0.0,0.21481702127659574,0.23491702127659575
76.0,0.0,0.14195471698113216,0.15860769230769234
77.0,0.0,0.019995180722891637,-0.06730215053763433
78.0,0.0,-0.15499047619047612,-0.03965238095238088
79.0,0.0,-0.027423853211009153,0.004666336633663448
80.0,0.0,-0.1615586206896551,-0.126091304347826
81.0,0.0,-0.0033614035087718985,0.004936363636363739
82.0,0.0,0.18394509803921577,0.2255105263157895
83.0,0.0,-0.018799999999999928,0.060401123595505646
84.0,0.0,0.029065168539325836,-0.0027860215053763238
85.0,0.0,0.13492549019607847,0.13741650485436896
86.0,0.0,0.0953935483870968,0.00167735849056605
87.0,0.0,0.015414876033057912,-0.002449999999999952
88.0,0.0,0.13370000000000004,0.10493636363636372
89.0,0.0,0.031726315789473714,0.07916407766990297
90.0,0.0,0.0015278688524590356,-0.027121052631578935
91.0,0.0,0.05120000000000002,0.05558571428571435
92.0,0.0,-0.11966021505376345,-0.06686326530612241
93.0,0.0,-0.12445217391304342,-0.14908461538461537
94.0,0.0,0.22120000000000006,0.2360368421052632
95.0,0.0,-0.07703008849557513,-0.044664912280701685
96.0,0.0,-0.06970909090909083,-0.10697586206896548
97.0,0.0,0.036886274509803973,0.047182352941176564
98.0,0.0,-0.21793043478260865,-0.1902315315315315
99.0,0.0,0.02953333333333341,0.11510952380952388
0.0,1.0,0.18617010309278348,0.24669890109890114
1.0,1.0,0.1736372549019608,0.1380528301886793
2.0,1.0,-0.17875925925925923,-0.12248510638297871
3.0,1.0,-0.22739473684210526,-0.28999322033898306
4.0,1.0,-0.13501724137931037,-0.20049929078014184
5.0,1.0,-0.006342105263157927,0.02337777777777783
6.0,1.0,0.049250000000000016,0.03492038834951461
7.0,1.0,0.0141734693877551,0.07730731707317073
8.0,1.0,0.17049999999999998,0.19976666666666665
9.0,1.0,0.11481372549019608,0.15172244897959186
10.0,1.0,-0.13824999999999998,-0.14112566371681412
11.0,1.0,-0.18598351648351646,-0.17915247524752476
12.0,1.0,0.08521698113207554,0.18650909090909096
13.0,1.0,-0.0634393939393939,0.005174468085106354
14.0,1.0,-0.08786734693877551,-0.04615257731958766
15.0,1.0,-0.05349999999999999,-0.03535238095238091
16.0,1.0,-0.024640186915887874,0.002165656565656593
17.0,1.0,0.15049999999999997,0.16378181818181825
18.0,1.0,-0.1042826086956522,-0.12448547008547006
19.0,1.0,-0.006849397590361406,0.0884571428571429
20.0,1.0,0.20284042553191495,0.14560000000000006
21.0,1.0,0.1457173913043478,0.1587868131868132
22.0,1.0,-0.018123853211009178,-0.000553846153846127
23.0,1.0,0.09892105263157891,0.1079762376237624
24.0,1.0,0.1363252427184466,0.13999252336448598
25.0,1.0,-0.17363223140495865,-0.14530909090909094
26.0,1.0,-0.08950000000000002,-0.07440000000000002
27.0,1.0,-0.1250555555555556,-0.140381308411215
28.0,1.0,0.15155263157894738,0.13767920792079213
29.0,1.0,-0.023035353535353464,-0.054400000000000004
30.0,1.0,-0.010409090909090923,-0.041192452830188686
31.0,1.0,-0.013586021505376356,-0.04655686274509807
32.0,1.0,-0.08542920353982297,-0.06006037735849057
33.0,1.0,-0.05784951456310683,-0.054400000000000004
34.0,1.0,0.08307731958762887,0.054902325581395406
35.0,1.0,-0.24396808510638296,-0.20779805825242714
36.0,1.0,0.10369587628865984,0.13870344827586212
37.0,1.0,0.012318181818181784,0.04653457943925232
38.0,1.0,-0.11630851063829784,-0.1589045045045045
39.0,1.0,0.1905,0.15329230769230773
40.0,1.0,-0.10312831858407079,-0.08738969072164948
41.0,1.0,0.24258791208791208,0.20115555555555553
42.0,1.0,0.07797474747474753,0.025211650485436943
43.0,1.0,0.09091666666666665,0.04004444444444444
44.0,1.0,-0.22949999999999998,-0.1242795180722891
45.0,1.0,-0.11036021505376348,-0.13187747747747747
46.0,1.0,-0.15863043478260863,-0.19203440860215054
47.0,1.0,0.022807692307692307,0.016832876712328804
48.0,1.0,0.19918686868686875,0.2096776699029126
49.0,1.0,0.1799623655913979,0.1882966292134831
50.0,1.0,-0.30586363636363634,-0.3362181818181818
51.0,1.0,0.056815789473684264,-0.05776134453781512
52.0,1.0,-0.062023364485981336,-0.07892830188679245
53.0,1.0,0.1876428571428571,0.1586841121495327
54.0,1.0,0.09196788990825688,0.09326355140186915
55.0,1.0,-0.3618076923076923,-0.32106666666666667
56.0,1.0,0.23159890109890113,0.2651402298850575
57.0,1.0,0.03143457943925232,0.0358654867256637
58.0,1.0,0.22584883720930238,0.22795294117647058
59.0,1.0,-0.09807142857142859,-0.1431218045112782
60.0,1.0,0.13230180180180184,0.10875789473684216
61.0,1.0,0.0630581395348837,0.0432744186046512
62.0,1.0,0.022088785046728954,0.03866930693069304
63.0,1.0,-0.054916666666666614,-0.06511428571428568
64.0,1.0,-0.14677272727272728,-0.12214193548387098
65.0,1.0,-0.20521428571428568,-0.1904824742268041
66.0,1.0,-0.03583663366336631,0.02981052631578951
67.0,1.0,-0.19758988764044944,-0.07662222222222226
68.0,1.0,0.23959090909090908,0.24560000000000004
69.0,1.0,0.10369587628865984,0.06241415929203542
70.0,1.0,0.0856020408163265,0.06435000000000002
71.0,1.0,0.10050000000000003,0.12777821782178223
72.0,1.0,-0.37035470085470085,-0.363355223880597
73.0,1.0,-0.155481308411215,-0.14693731343283578
74.0,1.0,-0.17538235294117643,-0.1408864864864865
75.0,1.0,0.17049999999999998,0.21916321839080466
76.0,1.0,0.14050000000000007,0.2243878787878788
77.0,1.0,0.007919354838709647,-0.021066666666666678
78.0,1.0,-0.1034622641509434,-0.07708041237113405
79.0,1.0,0.04203846153846158,-0.005751351351351297
80.0,1.0,-0.13949999999999996,-0.17613913043478258
81.0,1.0,-0.014954545454545443,-0.027127272727272667
82.0,1.0,0.2462894736842105,0.2874604651162791
83.0,1.0,-0.03313636363636363,-0.03483478260869566
84.0,1.0,0.018000000000000016,0.03099325842696632
85.0,1.0,0.13050000000000006,0.12337777777777781
86.0,1.0,0.03242307692307689,0.002742857142857158
87.0,1.0,0.07559803921568631,0.07457196261682242
88.0,1.0,0.20690449438202252,0.13448888888888888
89.0,1.0,0.06501327433628323,0.009662500000000018
90.0,1.0,0.02722131147540985,-0.003993495934959346
91.0,1.0,0.05498979591836739,0.10115555555555555
92.0,1.0,0.05049999999999999,-0.008058536585365816
93.0,1.0,-0.0812647058823529,-0.08969411764705881
94.0,1.0,0.23475531914893621,0.22981052631578947
95.0,1.0,-0.019014563106796056,-0.0043999999999999595
96.0,1.0,-0.051852941176470546,-0.07187572815533982
97.0,1.0,0.05498979591836739,0.10601666666666665
98.0,1.0,-0.21078440366972473,-0.20439999999999997
99.0,1.0,-0.009122641509433982,0.019284210526315793
0.0,2.0,0.2396434782608695,0.23457311827956984
1.0,2.0,0.11300776699029125,0.050064601769911454
2.0,2.0,-0.12794545454545458,-0.1340904761904762
3.0,2.0,-0.1544126582278481,-0.24718571428571434
4.0,2.0,-0.1456222222222222,-0.24782805755395687
5.0,2.0,0.09583076923076927,0.041024731182795704
6.0,2.0,0.0045661016949152256,-0.019968965517241366
7.0,2.0,0.02471320754716977,0.11841578947368414
8.0,2.0,0.1866,0.13455283018867925
9.0,2.0,0.13272244897959184,0.15731739130434774
10.0,2.0,-0.15854851485148513,-0.18083577981651378
11.0,2.0,-0.25830566037735847,-0.2023444444444445
12.0,2.0,0.08417575757575757,0.09999473684210525
13.0,2.0,-0.034224742268041286,-0.001986021505376412
14.0,2.0,0.015488888888888885,-0.019602127659574475
15.0,2.0,-0.04132452830188682,-0.01206666666666667
16.0,2.0,-0.040921367521367547,-0.00303274336283188
17.0,2.0,0.1932666666666667,0.22382043010752684
18.0,2.0,-0.0534,-0.12301627906976753
19.0,2.0,-0.0776553191489362,0.08284074074074066
20.0,2.0,0.17196082474226804,0.18252553191489362
21.0,2.0,0.1837428571428571,0.18252553191489362
22.0,2.0,0.014772043010752745,-0.010172727272727333
23.0,2.0,0.06886804123711343,0.07543333333333324
24.0,2.0,0.225476404494382,0.1602818181818182
25.0,2.0,-0.1516608695652174,-0.16240450450450455
26.0,2.0,-0.0753607843137255,-0.11244545454545463
27.0,2.0,-0.12237959183673475,-0.17917659574468087
28.0,2.0,0.14103298969072164,0.1882538461538461
29.0,2.0,0.010273469387755085,-0.00572608695652177
30.0,2.0,0.03546075949367089,0.02631052631578945
31.0,2.0,0.04811898734177211,0.015784210526315734
32.0,2.0,-0.05801538461538458,0.030272043010752703
33.0,2.0,-0.01013469387755106,0.0014406593406592894
34.0,2.0,0.029302702702702743,0.02479230769230767
35.0,2.0,-0.26715,-0.2524945945945946
36.0,2.0,0.10437777777777779,0.12334999999999996
37.0,2.0,-0.02854018691588789,0.00876666666666659
38.0,2.0,-0.09647692307692313,-0.14035614035087718
39.0,2.0,0.23186315789473688,0.19777010309278342
40.0,2.0,-0.08461495327102808,-0.11244545454545463
41.0,2.0,0.14838217821782174,0.20079565217391304
42.0,2.0,0.03136190476190481,0.08327647058823529
43.0,2.0,0.11780879120879117,0.1421
44.0,2.0,-0.29377037037037035,-0.3245666666666667
45.0,2.0,-0.17807289719626168,-0.17009512195121956
46.0,2.0,-0.21795445544554454,-0.13567777777777779
47.0,2.0,0.011993258426966302,0.09552465753424655
48.0,2.0,0.21231428571428568,0.22328811881188115
49.0,2.0,0.10544615384615386,0.17905652173913045
50.0,2.0,-0.2639511811023622,-0.25946250000000004
51.0,2.0,0.0276309278350515,-0.10321250000000004
52.0,2.0,-0.010033663366336598,-0.01206666666666667
53.0,2.0,0.16333469387755106,0.17543333333333333
54.0,2.0,0.10877821782178221,0.05638571428571426
55.0,2.0,-0.3168782608695652,-0.3480408450704226
56.0,2.0,0.2704202247191011,0.2625545454545454
57.0,2.0,0.04775384615384615,-0.030781355932203436
58.0,2.0,0.22660000000000002,0.19765555555555547
59.0,2.0,-0.08516470588235292,-0.13551194029850755
60.0,2.0,0.1795411764705882,0.1962666666666666
61.0,2.0,0.04811898734177211,0.05638571428571426
62.0,2.0,-0.037885981308411254,0.04001666666666659
63.0,2.0,-0.010356521739130486,-0.05595825242718455
64.0,2.0,-0.16751764705882355,-0.12932857142857146
65.0,2.0,-0.1453101123595506,-0.1631631578947369
66.0,2.0,-0.009938461538461563,0.002294174757281553
67.0,2.0,-0.08451111111111109,-0.023491397849462414
68.0,2.0,0.22759009900990101,0.2158864077669902
69.0,2.0,0.10437777777777779,0.05381171171171162
70.0,2.0,0.03924367816091956,0.09552465753424655
71.0,2.0,0.10877821782178221,0.08719803921568625
72.0,2.0,-0.2808766355140187,-0.3191903225806452
73.0,2.0,-0.2234,-0.10951290322580653
74.0,2.0,-0.2587658536585366,-0.17402903225806454
75.0,2.0,0.20288865979381443,0.18209999999999993
76.0,2.0,0.1795411764705882,0.24209999999999998
77.0,2.0,0.0005130434782608662,0.02884698795180718
78.0,2.0,-0.1255739130434783,-0.12324653465346536
79.0,2.0,0.01592038834951459,0.04507029702970289
80.0,2.0,-0.1734,-0.1518759036144579
81.0,2.0,-0.022023853211009192,-0.039718181818181875
82.0,2.0,0.24496734693877553,0.24309009900990097
83.0,2.0,-0.01748602150537637,-0.05790000000000006
84.0,2.0,-0.037036363636363645,-0.04173838383838391
85.0,2.0,0.18518585858585856,0.12427821782178217
86.0,2.0,0.0766,0.09209999999999996
87.0,2.0,0.05040952380952379,0.08495714285714284
88.0,2.0,0.05736923076923073,0.13997234042553186
89.0,2.0,0.05137064220183485,0.03654444444444438
90.0,2.0,-0.012530434782608735,-0.007900000000000018
91.0,2.0,0.10660000000000003,0.13997234042553186
92.0,2.0,-0.11570769230769229,-0.11244545454545463
93.0,2.0,-0.08644347826086951,-0.024988607594936707
94.0,2.0,0.1795411764705882,0.18172264150943396
95.0,2.0,-0.04182105263157898,-0.022385981308411296
96.0,2.0,-0.1412899082568807,-0.11244545454545463
97.0,2.0,0.15218139534883723,0.09741914893617021
98.0,2.0,-0.20673333333333332,-0.22355656565656568
99.0,2.0,0.010273469387755085,0.04862173913043477
0.0,3.0,0.20209999999999995,0.27103255813953486
1.0,3.0,0.12121764705882343,0.07531327433628321
2.0,3.0,-0.11167551020408173,-0.12586666666666668
3.0,3.0,-0.11734444444444447,-0.19455353535353537
4.0,3.0,-0.18836391752577325,-0.20305964912280705
5.0,3.0,0.04288947368421048,0.09079999999999999
6.0,3.0,0.03709999999999991,-0.01817435897435893
7.0,3.0,0.013968686868686797,0.02558260869565221
8.0,3.0,0.20709999999999995,0.23327311827956987
9.0,3.0,0.12121764705882343,0.11080000000000001
10.0,3.0,-0.15403207547169817,-0.18750188679245283
11.0,3.0,-0.24290000000000006,-0.24920000000000003
12.0,3.0,0.037380373831775615,0.04668235294117651
13.0,3.0,-0.023415463917525803,0.029688888888888876
14.0,3.0,-0.013809090909090993,-0.020024742268041296
15.0,3.0,-0.01270582524271846,0.030120388349514582
16.0,3.0,-0.06456666666666677,-0.04575462184873946
17.0,3.0,0.2134636363636363,0.18862608695652172
18.0,3.0,-0.13781228070175444,-0.16326504065040653
19.0,3.0,-0.009742105263157996,-0.043038383838383876
20.0,3.0,0.20338865979381437,0.20538333333333336
21.0,3.0,0.09495714285714285,0.14278019801980202
22.0,3.0,0.01858936170212766,0.03645217391304345
23.0,3.0,0.12507979797979796,0.11857777777777778
24.0,3.0,0.12517692307692307,0.07664905660377352
25.0,3.0,-0.11537787610619477,-0.13142222222222222
26.0,3.0,-0.09194761904761906,-0.1357625
27.0,3.0,-0.12117586206896558,-0.13697777777777775
28.0,3.0,0.1875651162790697,0.14692244897959184
29.0,3.0,0.014599999999999946,0.00037446808510632756
30.0,3.0,-0.037483333333333424,-0.09316226415094342
31.0,3.0,0.05329047619047611,0.011388235294117588
32.0,3.0,-0.024548351648351674,0.09755675675675679
33.0,3.0,0.008418681318681287,0.0001406593406593215
34.0,3.0,0.05158979591836732,0.05954999999999999
35.0,3.0,-0.16309607843137264,-0.2262103092783505
36.0,3.0,0.11876666666666658,0.17212530120481928
37.0,3.0,-0.041321052631579036,0.004261538461538428
38.0,3.0,-0.14246521739130436,-0.13035384615384615
39.0,3.0,0.1675255319148936,0.13127619047619044
40.0,3.0,-0.08731441441441445,-0.1056285714285714
41.0,3.0,0.11413703703703704,0.12511372549019606
42.0,3.0,-0.05607757009345804,0.02080000000000004
43.0,3.0,0.1732538461538461,0.14080000000000004
44.0,3.0,-0.31367669902912626,-0.27775670103092787
45.0,3.0,-0.1974901639344263,-0.18056752136752136
46.0,3.0,-0.1375464646464647,-0.11838367346938772
47.0,3.0,-0.06178888888888889,0.0074666666666666215
48.0,3.0,0.22709999999999997,0.21334901960784314
49.0,3.0,0.12091443298969062,0.2310439024390244
50.0,3.0,-0.22528095238095242,-0.310206711409396
51.0,3.0,-0.015242342342342341,-0.07299310344827592
52.0,3.0,-0.05184736842105264,0.00345060240963857
53.0,3.0,0.1506294117647058,0.1788952380952381
54.0,3.0,0.1080523809523809,0.0664637168141593
55.0,3.0,-0.3505859504132232,-0.3509293233082707
56.0,3.0,0.239187912087912,0.2509123595505618
57.0,3.0,0.06709999999999994,0.033782456140350914
58.0,3.0,0.22121764705882352,0.12720776699029124
59.0,3.0,-0.0365363636363637,-0.11219145299145294
60.0,3.0,0.1654838383838383,0.16322990654205605
61.0,3.0,0.07128604651162784,0.03310769230769228
62.0,3.0,-0.02425135135135137,0.03386930693069301
63.0,3.0,0.0007842105263157206,0.058191304347826045
64.0,3.0,-0.144164367816092,0.03310769230769228
65.0,3.0,-0.17290000000000005,-0.19974054054054052
66.0,3.0,0.04874948453608241,0.023968316831683212
67.0,3.0,-0.10588969072164955,-0.10625882352941174
68.0,3.0,0.21925686274509804,0.20354509803921572
69.0,3.0,0.12121764705882343,0.10041538461538457
70.0,3.0,0.05536086956521735,0.08816842105263156
71.0,3.0,0.10487777777777774,0.08118461538461541
72.0,3.0,-0.33956666666666674,-0.33209719626168227
73.0,3.0,-0.16364074074074075,-0.14833043478260866
74.0,3.0,-0.27119059829059833,-0.23814736842105266
75.0,3.0,0.19709999999999994,0.14453831775700932
76.0,3.0,0.14440769230769224,0.13896513761467888
77.0,3.0,-0.03987247706422026,-0.028765217391304332
78.0,3.0,-0.13084392523364496,-0.12454653465346532
79.0,3.0,0.006345283018867831,0.08805274725274725
80.0,3.0,-0.16248333333333342,-0.05920000000000003
81.0,3.0,-0.006233333333333424,0.0074666666666666215
82.0,3.0,0.20588787878787873,0.2519111111111111
83.0,3.0,-0.009856521739130542,-0.05920000000000003
84.0,3.0,-0.019838775510204187,0.04866516853932579
85.0,3.0,0.1686841584158415,0.14080000000000004
86.0,3.0,0.15842530120481924,0.07198279569892474
87.0,3.0,0.04825384615384609,0.05924660194174758
88.0,3.0,0.1376263157894736,0.21036521739130432
89.0,3.0,0.11556153846153838,0.11857777777777778
90.0,3.0,-0.020357627118644084,-0.025053658536585366
91.0,3.0,0.11281428571428564,0.019371428571428595
92.0,3.0,-0.07949340659340665,-0.01214117647058821
93.0,3.0,-0.13208367346938776,-0.09822439024390239
94.0,3.0,0.19709999999999994,0.17733846153846156
95.0,3.0,-0.016986021505376425,-0.019199999999999995
96.0,3.0,-0.10926363636363645,-0.1634016806722689
97.0,3.0,0.08265555555555548,0.1082418604651163
98.0,3.0,-0.23991030927835055,-0.21354782608695655
99.0,3.0,0.00036732673267325655,0.026193258426966293
0.0,4.0,0.23359090909090907,0.26871818181818174
1.0,4.0,0.12842156862745102,0.09836788990825684
2.0,4.0,-0.09485483870967737,0.007229670329670257
3.0,4.0,-0.1593709677419355,-0.2371740740740741
4.0,4.0,-0.20277272727272727,-0.2177218487394958
5.0,4.0,-0.01835714285714285,0.09299756097560974
6.0,4.0,0.030922018348623848,-0.013527350427350426
7.0,4.0,0.04493010752688176,0.10519268292682926
8.0,4.0,0.13822549019607844,0.15604893617021276
9.0,4.0,0.10020093457943924,0.14690000000000003
10.0,4.0,-0.1007873563218391,-0.015372727272727316
11.0,4.0,-0.1537608695652174,-0.16847634408602152
12.0,4.0,0.033590909090909116,0.036015044247787564
13.0,4.0,-0.020327586206896564,0.021682608695652195
14.0,4.0,-0.058677570093457976,-0.09828518518518525
15.0,4.0,-0.02455660377358493,-0.07143333333333335
16.0,4.0,-0.03586036036036033,-0.016548275862068973
17.0,4.0,0.19406521739130433,0.1598166666666666
18.0,4.0,-0.08575641025641023,-0.16310000000000002
19.0,4.0,-0.04008333333333336,-0.06714040404040411
20.0,4.0,0.2062204301075269,0.2198787234042553
21.0,4.0,0.14974271844660192,0.19404285714285707
22.0,4.0,0.021469696969697027,0.048240206185567014
23.0,4.0,0.1179782608695652,0.17206483516483517
24.0,4.0,0.12862371134020623,0.16485698924731185
25.0,4.0,-0.17956504065040652,-0.1461508474576272
26.0,4.0,0.037265957446808495,-0.019535643564356442
27.0,4.0,-0.18570408163265306,-0.08810000000000007
28.0,4.0,0.18471505376344088,0.17206483516483517
29.0,4.0,-0.022438775510204123,-0.031521052631579005
30.0,4.0,-0.015499999999999958,-0.016635353535353503
31.0,4.0,0.023295180722891606,-0.031521052631579005
32.0,4.0,-0.0632551020408163,0.01467777777777779
33.0,4.0,-0.05512962962962964,0.05641219512195117
34.0,4.0,0.04727227722772276,0.0780764705882353
35.0,4.0,-0.2038018867924528,-0.2148241379310345
36.0,4.0,0.17065384615384616,0.13477234042553188
37.0,4.0,0.03323786407766993,0.035013207547169745
38.0,4.0,-0.1323965517241379,-0.17143333333333338
39.0,4.0,0.19406521739130433,0.09615925925925928
40.0,4.0,-0.11515517241379314,-0.14341496062992132
41.0,4.0,0.1186176470588235,0.27592439024390236
42.0,4.0,-0.0657439024390244,-0.061405084745762784
43.0,4.0,0.11101685393258431,0.009976923076923105
44.0,4.0,-0.28156060606060607,-0.2756
45.0,4.0,-0.07954040404040408,-0.15867522123893807
46.0,4.0,-0.19590816326530613,-0.15721764705882357
47.0,4.0,-0.031055555555555503,0.045760759493670866
48.0,4.0,0.18724509803921574,0.17023333333333335
49.0,4.0,0.12842156862745102,0.11574615384615383
50.0,4.0,-0.21253703703703702,-0.26615343511450384
51.0,4.0,-0.06384951456310684,-0.0613300884955752
52.0,4.0,-0.08671495327102807,-0.07050740740740746
53.0,4.0,0.1226651376146789,0.11566106194690262
54.0,4.0,0.11237878787878786,0.07797142857142858
55.0,4.0,-0.3342301587301587,-0.3146151515151515
56.0,4.0,0.2458483146067416,0.22700989010989003
57.0,4.0,0.08207575757575758,0.024973394495412804
58.0,4.0,0.17232608695652174,0.22846626506024093
59.0,4.0,-0.10277272727272724,-0.11527391304347834
60.0,4.0,0.16492553191489367,0.1330165048543689
61.0,4.0,0.06259523809523815,-0.00017865168539332732
62.0,4.0,0.003071428571428614,0.04486460176991147
63.0,4.0,-0.03813736263736267,-0.13031311475409835
64.0,4.0,-0.07550000000000001,-0.13279696969696975
65.0,4.0,-0.18877433628318585,-0.19251176470588238
66.0,4.0,0.0962391304347826,0.04397070707070705
67.0,4.0,-0.06438888888888883,-0.05271038961038965
68.0,4.0,0.22348989898989902,0.2552673469387755
69.0,4.0,0.11657920792079213,0.1253615384615384
70.0,4.0,-0.015122641509433987,0.013370588235294134
71.0,4.0,0.01894444444444443,0.07219411764705885
72.0,4.0,-0.28156060606060607,-0.3397917293233083
73.0,4.0,-0.17054950495049503,-0.16310000000000002
74.0,4.0,-0.1927413793103448,-0.12788873239436627
75.0,4.0,0.16449999999999998,0.1598166666666666
76.0,4.0,0.18724509803921574,0.25179361702127656
77.0,4.0,-0.055934782608695666,0.015060919540229811
78.0,4.0,-0.11694144144144147,-0.1424388429752066
79.0,4.0,-0.02455660377358493,0.07847303370786518
80.0,4.0,-0.2331923076923077,-0.21046842105263158
81.0,4.0,-0.059428571428571386,-0.021590566037735903
82.0,4.0,0.2393936170212766,0.2702333333333333
83.0,4.0,0.01415517241379316,0.003566666666666607
84.0,4.0,0.034177419354838756,-0.0030999999999999917
85.0,4.0,0.17396236559139788,0.1910666666666666
86.0,4.0,0.08536956521739136,0.032978431372548966
87.0,4.0,0.08640476190476187,0.052496330275229375
88.0,4.0,0.16787349397590368,0.16042941176470582
89.0,4.0,0.0278898305084746,-0.005205263157894713
90.0,4.0,0.013575630252100845,0.012113675213675235
91.0,4.0,0.044126168224299045,0.03882307692307685
92.0,4.0,-0.0010813953488372219,0.003566666666666607
93.0,4.0,-0.14719811320754717,-0.1582456310679612
94.0,4.0,0.23450000000000004,0.26243191489361695
95.0,4.0,-0.048049019607843135,0.04019670329670333
96.0,4.0,-0.039136363636363636,-0.04693838383838389
97.0,4.0,0.1334887640449438,0.009976923076923105
98.0,4.0,-0.1988644859813084,-0.17373829787234046
99.0,4.0,0.04672222222222222,0.06309047619047614
0.0,5.0,0.24734831460674156,0.267231914893617
1.0,5.0,0.025999999999999912,0.08936355140186913
2.0,5.0,-0.13715789473684215,-0.09226226415094341
3.0,5.0,-0.15675862068965518,-0.19593440860215056
4.0,5.0,-0.22955555555555562,-0.28603722627737227
5.0,5.0,0.055166666666666586,0.03866969696969702
6.0,5.0,0.04028571428571426,0.002077358490566006
7.0,5.0,0.013499999999999956,0.10360476190476187
8.0,5.0,0.1415339805825242,0.17169999999999996
9.0,5.0,0.15074226804123703,0.1502106382978723
10.0,5.0,-0.14001941747572821,-0.1808225225225225
11.0,5.0,-0.18511111111111117,-0.12956436781609193
12.0,5.0,0.059944954128440364,0.06392222222222221
13.0,5.0,-0.13194392523364495,-0.04910459770114939
14.0,5.0,-0.07400000000000007,-0.03477058823529411
15.0,5.0,0.01227450980392153,-0.010680952380952347
16.0,5.0,-0.04007142857142865,-0.04011818181818183
17.0,5.0,0.18915789473684208,0.15723398058252425
18.0,5.0,-0.16606349206349214,-0.11284545454545458
19.0,5.0,-0.00031578947368426924,-0.003127586206896571
20.0,5.0,0.15124271844660186,0.18008383838383835
21.0,5.0,0.12992156862745097,0.06099824561403511
22.0,5.0,-0.0005306122448980322,-0.014735643564356415
23.0,5.0,0.11720879120879113,0.11170000000000002
24.0,5.0,0.1321224489795918,0.11839902912621358
25.0,5.0,-0.12770370370370376,-0.1397814814814815
26.0,5.0,-0.03959139784946242,-0.04664951456310684
27.0,5.0,-0.16894949494949496,-0.21743978494623656
28.0,5.0,0.12808333333333333,0.1639222222222222
29.0,5.0,-0.0665233644859814,-0.05253076923076927
30.0,5.0,-0.007333333333333414,-0.07666734693877553
31.0,5.0,0.015655172413793106,-0.030640425531914928
32.0,5.0,-0.09066666666666667,-0.030640425531914928
33.0,5.0,-0.03114285714285714,0.004857894736842061
34.0,5.0,0.025999999999999912,0.08638085106382976
35.0,5.0,-0.19286792452830193,-0.17870816326530614
36.0,5.0,0.11766666666666659,0.12664623655913976
37.0,5.0,0.057182795698924704,0.10914186046511631
38.0,5.0,-0.1355384615384616,-0.17206146788990823
39.0,5.0,0.1477821782178217,0.13217619047619045
40.0,5.0,-0.14554471544715453,-0.1661125
41.0,5.0,0.1996842105263158,0.18040967741935487
42.0,5.0,-0.010134453781512676,0.05887171717171713
43.0,5.0,0.16508045977011487,0.17699411764705886
44.0,5.0,-0.28557024793388436,-0.2583
45.0,5.0,-0.10537254901960791,-0.10169622641509435
46.0,5.0,-0.19218181818181823,-0.15241764705882355
47.0,5.0,-0.003896907216494938,0.06000985915492962
48.0,5.0,0.16383783783783779,0.15988181818181824
49.0,5.0,0.1321224489795918,0.17148723404255317
50.0,5.0,-0.2880350877192983,-0.3089849315068493
51.0,5.0,-0.01380582524271845,-0.08230000000000004
52.0,5.0,-0.014206185567010365,-0.011241176470588199
53.0,5.0,0.16409523809523807,0.21038686868686873
54.0,5.0,0.10377777777777775,0.04705714285714291
55.0,5.0,-0.2964489795918368,-0.34206068376068377
56.0,5.0,0.20643478260869563,0.240576404494382
57.0,5.0,0.08599999999999997,0.12170000000000003
58.0,5.0,0.20377777777777772,0.1732789473684211
59.0,5.0,-0.0005306122448980322,-0.07562283464566932
60.0,5.0,0.17361904761904756,0.17338316831683165
61.0,5.0,0.0601772151898734,0.07246923076923073
62.0,5.0,-0.03921739130434787,0.0184676767676768
63.0,5.0,0.0041609195402297905,-0.08820654205607481
64.0,5.0,-0.10066666666666668,-0.037610344827586184
65.0,5.0,-0.22100854700854705,-0.22028347107438018
66.0,5.0,0.09195744680851059,-0.014232203389830556
67.0,5.0,-0.043863013698630215,-0.06855641025641024
68.0,5.0,0.23509090909090902,0.2228881188118812
69.0,5.0,0.07336842105263153,0.08659795918367352
70.0,5.0,0.05327272727272725,0.05887171717171713
71.0,5.0,0.09070588235294108,0.0689727272727273
72.0,5.0,-0.30165957446808517,-0.2604505376344086
73.0,5.0,-0.17400000000000004,-0.10408313253012047
74.0,5.0,-0.24296551724137938,-0.10133797468354433
75.0,5.0,0.17599999999999993,0.15613298969072165
76.0,5.0,0.126,0.11362982456140347
77.0,5.0,-0.047626373626373675,-0.037610344827586184
78.0,5.0,-0.08576470588235297,-0.17496666666666666
79.0,5.0,0.016265486725663636,0.07574255319148937
80.0,5.0,-0.20671028037383182,-0.1526820224719101
81.0,5.0,-0.04437037037037039,-0.017949122807017548
82.0,5.0,0.19334693877551012,0.23300434782608692
83.0,5.0,0.023674418604651137,0.05934705882352942
84.0,5.0,-0.020534653465346553,-0.09073243243243245
85.0,5.0,0.126,0.0917
86.0,5.0,0.1108101265822784,0.07288279569892475
87.0,5.0,0.06184905660377349,0.05079090909090911
88.0,5.0,0.16508045977011487,0.18980126582278478
89.0,5.0,0.0647387387387387,-0.022641085271317807
90.0,5.0,0.020915254237288128,-0.010759016393442566
91.0,5.0,0.15757894736842104,0.13016153846153844
92.0,5.0,-0.03570212765957448,-0.06690215053763438
93.0,5.0,-0.08059340659340664,-0.12294646464646464
94.0,5.0,0.2443673469387755,0.2695350515463918
95.0,5.0,-0.004275229357798227,-0.007814563106796069
96.0,5.0,-0.056352941176470606,-0.07006470588235292
97.0,5.0,0.06284210526315781,0.06510425531914898
98.0,5.0,-0.14822680412371136,-0.16356315789473685
99.0,5.0,0.03876595744680844,0.101193670886076
0.0,6.0,0.2576333333333334,0.22525510204081634
1.0,6.0,0.10731886792452838,0.12254672897196262
2.0,6.0,-0.11319999999999997,-0.08418674698795181
3.0,6.0,-0.17569999999999997,-0.20455607476635512
4.0,6.0,-0.2066734513274336,-0.22966417910447762
5.0,6.0,0.029563157894736847,-0.0024999999999999467
6.0,6.0,0.009485185185185263,-0.06093749999999998
7.0,6.0,0.023224731182795777,0.06826923076923075
8.0,6.0,0.20070449438202254,0.1779255319148937
9.0,6.0,0.11596666666666666,0.14750000000000008
10.0,6.0,-0.15609215686274502,-0.16249999999999998
11.0,6.0,-0.18131797752808987,-0.18997252747252746
12.0,6.0,0.017282456140350955,0.06565533980582527
13.0,6.0,-0.05805294117647053,-0.053804347826086896
14.0,6.0,-0.08346699029126214,-0.05611702127659568
15.0,6.0,0.01588878504672897,-0.05233050847457621
16.0,6.0,0.0043000000000000815,0.07907303370786523
17.0,6.0,0.19930000000000003,0.15928217821782176
18.0,6.0,-0.13723846153846153,-0.14610655737704914
19.0,6.0,0.011168686868686883,-0.023324742268041265
20.0,6.0,0.19027938144329903,0.1775
21.0,6.0,0.1647255319148937,0.10385514018691588
22.0,6.0,-0.015699999999999936,0.02715517241379317
23.0,6.0,0.13042244897959188,0.15772471910112362
24.0,6.0,0.14721666666666666,0.1622422680412371
25.0,6.0,-0.13284285714285715,-0.12989130434782603
26.0,6.0,-0.024014606741572964,-0.050849514563106823
27.0,6.0,-0.14236666666666664,-0.12227011494252871
28.0,6.0,0.1522569892473119,0.26155063291139247
29.0,6.0,-0.019134343434343393,-0.002925531914893642
30.0,6.0,-0.06249245283018867,-0.07026699029126215
31.0,6.0,-0.029866666666666597,-0.04711538461538456
32.0,6.0,-0.0907943396226415,-0.020394736842105243
33.0,6.0,-0.036524742268041255,-0.029846938775510146
34.0,6.0,0.047704255319149014,0.16416666666666668
35.0,6.0,-0.1805543689320388,-0.22213302752293573
36.0,6.0,0.1311181818181818,0.13525280898876402
37.0,6.0,0.0638833333333334,0.05328947368421055
38.0,6.0,-0.0987769230769231,-0.11204128440366967
39.0,6.0,0.1592514563106796,0.1875
40.0,6.0,-0.1716349593495935,-0.15068897637795275
41.0,6.0,0.1643,0.1455808080808081
42.0,6.0,-0.015322641509433965,0.013970588235294179
43.0,6.0,0.14652222222222222,0.11875000000000002
44.0,6.0,-0.26660909090909085,-0.2385869565217391
45.0,6.0,-0.14578547008547005,-0.13869047619047614
46.0,6.0,-0.18569999999999998,-0.1833333333333333
47.0,6.0,-0.024014606741572964,0.027640845070422526
48.0,6.0,0.16500796460176992,0.1998853211009175
49.0,6.0,0.12628019801980206,0.16358695652173916
50.0,6.0,-0.24977407407407404,-0.2690573770491803
51.0,6.0,-0.04607037037037032,-0.11986434108527133
52.0,6.0,-0.06993076923076924,-0.05502336448598133
53.0,6.0,0.16239523809523815,0.13938679245283025
54.0,6.0,0.12041650485436894,0.08061926605504588
55.0,6.0,-0.28622631578947366,-0.39517326732673264
56.0,6.0,0.19798421052631587,0.15749999999999997
57.0,6.0,0.07687731958762889,0.04392201834862386
58.0,6.0,0.2429046511627907,0.18532608695652175
59.0,6.0,-0.06963939393939389,-0.12761627906976747
60.0,6.0,0.21791702127659573,0.14107142857142863
61.0,6.0,0.0714264367816092,0.06666666666666665
62.0,6.0,-0.040917391304347794,-0.03864678899082563
63.0,6.0,-0.0630873873873874,-0.12083333333333335
64.0,6.0,-0.08310740740740741,0.02840909090909094
65.0,6.0,-0.17111284403669724,-0.2111725663716814
66.0,6.0,0.0343,0.0727941176470589
67.0,6.0,-0.08949310344827588,-0.13249999999999995
68.0,6.0,0.18968461538461545,0.22409793814432988
69.0,6.0,0.10731886792452838,0.19013157894736843
70.0,6.0,0.08254175824175825,0.06576086956521743
71.0,6.0,0.04907064220183488,0.04088983050847461
72.0,6.0,-0.20979090909090908,-0.3081692913385827
73.0,6.0,-0.16589607843137255,-0.08932926829268295
74.0,6.0,-0.24207168141592916,-0.15600649350649354
75.0,6.0,0.2295631578947369,0.1356651376146789
76.0,6.0,0.19298686868686876,0.1488207547169812
77.0,6.0,-0.10022830188679244,-0.01733870967741935
78.0,6.0,-0.2100511450381679,-0.18593749999999998
79.0,6.0,-0.005975229357798151,0.04623786407766994
80.0,6.0,-0.17569999999999997,-0.06572580645161286
81.0,6.0,-0.021853846153846113,-0.02029816513761462
82.0,6.0,0.21205510204081635,0.2333333333333334
83.0,6.0,0.04340112359550563,0.02228260869565224
84.0,6.0,-0.04463203883495137,-0.03864678899082563
85.0,6.0,0.21318888888888887,0.11845238095238098
86.0,6.0,0.10743253012048193,0.01835106382978724
87.0,6.0,0.017993693693693746,-0.001630434782608714
88.0,6.0,0.1522569892473119,0.1654569892473119
89.0,6.0,0.05881327433628325,-0.0013429752066115297
90.0,6.0,-0.01736666666666664,0.051785714285714324
91.0,6.0,0.028003703703703753,0.06391509433962261
92.0,6.0,-0.08076329113924052,-0.060227272727272685
93.0,6.0,-0.12014444444444439,-0.14793689320388348
94.0,6.0,0.2190368421052632,0.21868811881188122
95.0,6.0,-0.029866666666666597,-0.013563829787234027
96.0,6.0,-0.10560654205607478,-0.07834158415841586
97.0,6.0,0.13825348837209306,0.19647435897435894
98.0,6.0,-0.12930824742268043,-0.07713414634146343
99.0,6.0,0.047704255319149014,0.125
0.0,7.0,0.20341052631578949,0.20450000000000002
1.0,7.0,0.1492,0.07954273504273512
2.0,7.0,-0.14158431372549019,-0.14743548387096772
3.0,7.0,-0.10432941176470589,-0.2607631578947368
4.0,7.0,-0.16678130841121497,-0.2585534351145038
5.0,7.0,0.02627070707070711,0.001362745098039242
6.0,7.0,0.14678620689655175,0.0267429906542056
7.0,7.0,0.016169696969697056,0.05878571428571433
8.0,7.0,0.18517938144329904,0.2466739130434783
9.0,7.0,0.13292549019607847,0.1692422680412371
10.0,7.0,-0.0942615384615384,-0.1362692307692307
11.0,7.0,-0.21204999999999996,-0.2077388059701492
12.0,7.0,0.017313207547169807,0.10586363636363638
13.0,7.0,-0.060799999999999965,-0.07297572815533981
14.0,7.0,-0.08266915887850468,-0.00286842105263152
15.0,7.0,-0.04922105263157894,-0.10477536231884055
16.0,7.0,-0.07104390243902436,0.02968518518518526
17.0,7.0,0.1794150537634409,0.1724569892473119
18.0,7.0,-0.14982654867256628,-0.08158695652173908
19.0,7.0,0.02132765957446814,-0.012642857142857067
20.0,7.0,0.16920000000000002,0.21818421052631587
21.0,7.0,0.12293831775700936,0.1794514563106796
22.0,7.0,0.02328163265306127,0.03267204301075277
23.0,7.0,0.09147722772277234,0.17208620689655174
24.0,7.0,0.14272941176470588,0.15450000000000008
25.0,7.0,-0.08079999999999998,-0.09239320388349515
26.0,7.0,0.04647272727272733,-0.0024387755102041053
27.0,7.0,-0.18595463917525767,-0.17436792452830185
28.0,7.0,0.12771063829787233,0.14682558139534885
29.0,7.0,-0.014133333333333331,-0.06326699029126215
30.0,7.0,0.005246511627907013,-0.03049999999999997
31.0,7.0,0.036847058823529455,0.02581868131868137
32.0,7.0,-0.07079999999999997,-0.11549999999999994
33.0,7.0,-0.02816842105263151,0.019198795180722872
34.0,7.0,0.04300952380952383,0.12763253012048192
35.0,7.0,-0.25371666666666665,-0.2700833333333333
36.0,7.0,0.08208659793814432,0.14682558139534885
37.0,7.0,0.0023683168316832592,0.09207281553398061
38.0,7.0,-0.13272307692307683,-0.1291842105263158
39.0,7.0,0.18235789473684216,0.16268181818181826
40.0,7.0,-0.04354509803921569,-0.13130645161290322
41.0,7.0,0.12332371134020625,0.21806321839080467
42.0,7.0,0.04836666666666667,0.06672222222222224
43.0,7.0,0.09239587628865986,0.10239473684210532
44.0,7.0,-0.2580357723577235,-0.26756896551724135
45.0,7.0,-0.09151428571428566,-0.1300762711864406
46.0,7.0,-0.13178039215686266,-0.13937096774193547
47.0,7.0,-0.04814693877551013,0.02307142857142863
48.0,7.0,0.15729523809523815,0.2085776699029126
49.0,7.0,0.10491428571428574,0.09981914893617028
50.0,7.0,-0.2670068965517241,-0.26618702290076335
51.0,7.0,-0.0400233009708737,-0.13698148148148148
52.0,7.0,-0.04162474226804125,0.03382038834951462
53.0,7.0,0.19174901960784319,0.22991666666666666
54.0,7.0,0.0906285714285715,0.09921698113207555
55.0,7.0,-0.3093714285714285,-0.31587735849056603
56.0,7.0,0.1607841584158416,0.24222727272727274
57.0,7.0,0.03348571428571434,-0.05860077519379847
58.0,7.0,0.20425747126436788,0.17596067415730343
59.0,7.0,-0.04443636363636361,-0.059008771929824566
60.0,7.0,0.17920000000000003,0.14061650485436894
61.0,7.0,0.10080919540229893,0.08643548387096778
62.0,7.0,-0.059832258064516086,-0.036855932203389785
63.0,7.0,-0.04443636363636361,-0.10549999999999993
64.0,7.0,-0.18079999999999996,-0.05133333333333334
65.0,7.0,-0.20622372881355927,-0.26611946902654865
66.0,7.0,0.06920000000000004,0.06672222222222224
67.0,7.0,-0.15952340425531908,-0.07595454545454539
68.0,7.0,0.1710518518518519,0.19886893203883493
69.0,7.0,0.07410196078431375,0.10491666666666666
70.0,7.0,0.06920000000000004,0.02581868131868137
71.0,7.0,0.07677575757575761,0.041747706422018416
72.0,7.0,-0.3242782608695652,-0.3373181818181818
73.0,7.0,-0.16079999999999994,-0.1378529411764705
74.0,7.0,-0.2577230769230769,-0.16124712643678157
75.0,7.0,0.17336666666666667,0.21263186813186818
76.0,7.0,0.14444271844660195,0.1386176470588235
77.0,7.0,0.04647272727272733,0.011166666666666658
78.0,7.0,-0.14690169491525418,-0.09549999999999992
79.0,7.0,0.09093913043478263,0.08450000000000002
80.0,7.0,-0.1018526315789473,-0.09452439024390236
81.0,7.0,-0.022466666666666635,-0.04011538461538455
82.0,7.0,0.19048712871287132,0.2392368421052632
83.0,7.0,0.10491428571428574,0.08134210526315788
84.0,7.0,-0.0075326732673266505,-0.05172641509433962
85.0,7.0,0.1492,0.09450000000000003
86.0,7.0,0.05253333333333332,0.1396807228915663
87.0,7.0,0.0409391304347827,0.09707731958762889
88.0,7.0,0.14142222222222223,0.1421190476190477
89.0,7.0,0.07149357798165146,0.05621171171171169
90.0,7.0,0.01592131147540987,0.06268181818181817
91.0,7.0,0.10180869565217399,0.0689897959183674
92.0,7.0,-0.026038095238095194,-0.05779885057471257
93.0,7.0,-0.10348041237113403,-0.13764285714285707
94.0,7.0,0.16233725490196083,0.1593148148148148
95.0,7.0,-0.030314563106796033,-0.03049999999999997
96.0,7.0,-0.08079999999999998,-0.06257964601769905
97.0,7.0,0.09941978021978026,0.07943975903614464
98.0,7.0,-0.18079999999999996,-0.23393137254901958
99.0,7.0,-0.03656923076923069,0.06977472527472528
0.0,8.0,0.24098791208791204,0.24181702127659566
1.0,8.0,0.1189,0.11455514018691582
2.0,8.0,-0.12109999999999999,-0.16027457627118646
3.0,8.0,-0.16443333333333332,-0.19435319148936175
4.0,8.0,-0.18053396226415097,-0.21240606060606065
5.0,8.0,0.034782352941176486,0.0378551724137931
6.0,8.0,0.07637474747474748,0.06694999999999995
7.0,8.0,0.025869696969696987,0.08894074074074065
8.0,8.0,0.18457010309278343,0.18862553191489362
9.0,8.0,0.10117722772277227,0.050123076923076826
10.0,8.0,-0.1404877551020408,-0.10341290322580654
11.0,8.0,-0.1998356321839081,-0.127409756097561
12.0,8.0,0.06419411764705885,0.1503978021978022
13.0,8.0,0.023017647058823476,0.04231764705882346
14.0,8.0,-0.06325686274509812,-0.08037142857142865
15.0,8.0,-0.001197087378640771,-0.04270909090909092
16.0,8.0,-0.04501304347826085,0.054721739130434766
17.0,8.0,0.1920578947368421,0.12390093457943918
18.0,8.0,-0.10213448275862069,-0.11013333333333342
19.0,8.0,-0.026655555555555543,-0.015436363636363692
20.0,8.0,0.19487938144329897,0.13523703703703704
21.0,8.0,0.14804893617021275,0.16341739130434774
22.0,8.0,-0.011099999999999999,0.03708888888888884
23.0,8.0,0.18604285714285707,0.16527317073170722
24.0,8.0,0.12271443298969065,0.12819999999999998
25.0,8.0,-0.12025254237288141,-0.12452727272727282
26.0,8.0,-0.014534343434343455,-0.030440776699029226
27.0,8.0,-0.17110000000000003,-0.17103076923076926
28.0,8.0,0.14208681318681315,0.17042222222222214
29.0,8.0,-0.043827272727272715,-0.025631775700934667
30.0,8.0,-0.06285257731958771,-0.05839340659340664
31.0,8.0,0.01962164948453604,0.0378551724137931
32.0,8.0,-0.07926326530612249,-0.00735555555555556
33.0,8.0,-0.06471702127659573,-0.015436363636363692
34.0,8.0,0.04764999999999997,0.09178974358974357
35.0,8.0,-0.19237659574468086,-0.18513333333333337
36.0,8.0,0.14208681318681315,0.13986666666666658
37.0,8.0,0.004575675675675628,0.005342857142857094
38.0,8.0,-0.08868241758241757,-0.12402222222222226
39.0,8.0,0.22545172413793102,0.19766236559139783
40.0,8.0,-0.1438272727272728,-0.12180000000000002
41.0,8.0,0.17100526315789466,0.13543404255319147
42.0,8.0,0.06848333333333334,0.05973846153846152
43.0,8.0,0.11677878787878782,0.017765217391304322
44.0,8.0,-0.29178965517241384,-0.24962608695652178
45.0,8.0,-0.1481642201834863,-0.16531351351351353
46.0,8.0,-0.2005117647058824,-0.19819175257731964
47.0,8.0,0.027695180722891566,0.06441621621621618
48.0,8.0,0.19805887850467285,0.18473846153846152
49.0,8.0,0.12097920792079209,0.20047272727272725
50.0,8.0,-0.22011960784313728,-0.30513333333333337
51.0,8.0,0.02196930693069299,-0.015436363636363692
52.0,8.0,-0.08231495327102811,-0.03324329896907219
53.0,8.0,0.1672838383838383,0.19819999999999993
54.0,8.0,0.025621311475409803,0.06501415929203536
55.0,8.0,-0.35805652173913044,-0.3527345794392524
56.0,8.0,0.25363118279569885,0.27042222222222223
57.0,8.0,0.10309354838709672,0.05616460176991145
58.0,8.0,0.13302371134020619,0.20689565217391304
59.0,8.0,-0.05571538461538461,-0.11608571428571435
60.0,8.0,0.17048415841584152,0.14449629629629623
61.0,8.0,0.0844555555555555,0.04293684210526316
62.0,8.0,0.06157326732673263,0.05462201834862379
63.0,8.0,0.0596692307692307,-0.04603076923076932
64.0,8.0,-0.16046170212765964,-0.1074962025316456
65.0,8.0,-0.14236436781609196,-0.18513333333333337
66.0,8.0,0.02120769230769226,-0.0383546218487395
67.0,8.0,-0.1326384615384616,-0.11988510638297878
68.0,8.0,0.2489,0.2257510204081632
69.0,8.0,0.13942631578947362,0.06379633027522935
70.0,8.0,0.07047303370786517,0.08313975903614457
71.0,8.0,0.05270952380952376,0.06664660194174754
72.0,8.0,-0.3082681415929204,-0.29282564102564107
73.0,8.0,-0.16572365591397853,-0.13989523809523818
74.0,8.0,-0.31910000000000005,-0.09465714285714288
75.0,8.0,0.13472524271844655,0.1054815533980582
76.0,8.0,0.11789082568807341,0.12597777777777774
77.0,8.0,-0.04483737373737373,0.02188421052631573
78.0,8.0,-0.13127699115044256,-0.17180000000000006
79.0,8.0,-0.010722641509434028,0.05032765957446805
80.0,8.0,-0.1371194174757282,-0.24180000000000007
81.0,8.0,0.0013137931034482575,0.02188421052631573
82.0,8.0,0.18326893203883488,0.22698787878787874
83.0,8.0,0.0030573033707864683,-0.018466666666666742
84.0,8.0,-0.0653307692307693,-0.07632830188679252
85.0,8.0,0.14804893617021275,0.11235094339622642
86.0,8.0,0.08147731958762883,0.033914285714285675
87.0,8.0,0.05705533980582522,0.1116408602150537
88.0,8.0,0.09420612244897952,0.1663818181818182
89.0,8.0,0.06928461538461539,0.006736585365853642
90.0,8.0,0.0071608695652173315,0.025885950413223058
91.0,8.0,0.07175714285714285,0.11903333333333332
92.0,8.0,-0.08694158415841591,-0.04573939393939397
93.0,8.0,-0.12053820224719103,-0.11333846153846161
94.0,8.0,0.23514999999999997,0.23055294117647052
95.0,8.0,-0.04493177570093465,-0.03859245283018875
96.0,8.0,-0.06503939393939395,-0.10634545454545463
97.0,8.0,0.06223333333333325,-0.022170370370370396
98.0,8.0,-0.18019090909090912,-0.2275575757575758
99.0,8.0,0.0460717171717171,0.05606516853932575


==> pics/RA_scatter/cifar100_resnet56_rate4_regression.txt <==
dataset,model,rate,a,b,r2
cifar100,resnet,4,0.9675273455646306,0.003024791107278742,0.8827365330229255


==> pics/RA_scatter/cifar100_resnet56_rate5.txt <==
class,model,before,after
0.0,0.0,0.2302909090909091,0.20953636363636363
1.0,0.0,0.1848363636363637,0.12141020408163261
2.0,0.0,-0.1311809523809523,-0.16895148514851488
3.0,0.0,-0.21902988505747123,-0.25849560439560443
4.0,0.0,-0.19574915254237285,-0.25273945578231294
5.0,0.0,0.06609795918367356,0.0837640776699029
6.0,0.0,0.06158461538461546,-0.015211111111111175
7.0,0.0,-0.005330612244897948,0.0776073170731707
8.0,0.0,0.13752653061224496,0.11732857142857145
9.0,0.0,0.10966153846153848,0.04232857142857138
10.0,0.0,-0.24190679611650484,-0.10237586206896554
11.0,0.0,-0.19604137931034477,-0.24410000000000004
12.0,0.0,0.05017196261682244,0.018313793103448273
13.0,0.0,-0.0043813953488371915,-0.06714347826086953
14.0,0.0,-0.015756521739130447,-0.03707872340425533
15.0,0.0,0.005410526315789532,-0.02600082644628099
16.0,0.0,-0.005532673267326649,-0.03802857142857141
17.0,0.0,0.2113098901098901,0.27693448275862065
18.0,0.0,-0.12707586206896548,-0.17510840336134453
19.0,0.0,0.062376470588235366,0.030110526315789476
20.0,0.0,0.19488421052631588,0.2288787234042553
21.0,0.0,0.10551372549019611,0.09135454545454547
22.0,0.0,-0.04917037037037031,-0.01124285714285711
23.0,0.0,0.10691428571428574,0.06970952380952378
24.0,0.0,0.1312000000000001,0.147880198019802
25.0,0.0,-0.07639036144578304,-0.06789310344827593
26.0,0.0,-0.05253737373737366,-0.06851441441441442
27.0,0.0,-0.07879999999999998,-0.1313727272727273
28.0,0.0,0.14047710843373495,0.13937826086956517
29.0,0.0,0.004368316831683261,0.030682608695652203
30.0,0.0,-0.016009302325581398,-0.029100000000000015
31.0,0.0,-0.0017166666666665886,0.004990909090909046
32.0,0.0,-0.06493861386138611,0.008690697674418546
33.0,0.0,-0.05048141592920352,-0.032478378378378414
34.0,0.0,0.020229126213592297,0.11673333333333336
35.0,0.0,-0.2502285714285714,-0.2681350877192983
36.0,0.0,0.11917979797979805,0.15235161290322574
37.0,0.0,0.009273394495412868,0.1324168539325843
38.0,0.0,-0.1542098360655737,-0.18584603174603176
39.0,0.0,0.21228910891089114,0.22089999999999999
40.0,0.0,-0.1361643410852713,-0.09446697247706426
41.0,0.0,0.2233739130434783,0.147880198019802
42.0,0.0,-0.022234343434343384,0.05854367816091954
43.0,0.0,0.1276516129032258,0.122495744680851
44.0,0.0,-0.3027316239316239,-0.30504339622641513
45.0,0.0,-0.07664946236559134,-0.18210000000000004
46.0,0.0,-0.17879999999999996,-0.19018247422680412
47.0,0.0,-0.03363870967741933,0.08201111111111115
48.0,0.0,0.17969056603773592,0.20864509803921572
49.0,0.0,0.1512,0.22685238095238092
50.0,0.0,-0.16838333333333333,-0.2306765765765766
51.0,0.0,-0.03118095238095231,0.054233333333333356
52.0,0.0,-0.04418461538461538,-0.035052380952380946
53.0,0.0,0.22018989898989905,0.1303827586206896
54.0,0.0,0.062271428571428644,0.06662072072072067
55.0,0.0,-0.33097391304347823,-0.3341
56.0,0.0,0.21915918367346943,0.17589999999999995
57.0,0.0,0.05268148148148155,0.05499090909090909
58.0,0.0,0.1616255319148937,0.22541807228915656
59.0,0.0,0.021199999999999997,-0.04244951456310686
60.0,0.0,0.17989565217391312,0.19283877551020412
61.0,0.0,-0.01213333333333333,0.04252921348314609
62.0,0.0,-0.002874074074074029,0.049981632653061214
63.0,0.0,0.05983636363636369,0.0002209876543209921
64.0,0.0,-0.06629999999999991,-0.038715384615384596
65.0,0.0,-0.08305531914893616,-0.06968441558441563
66.0,0.0,0.06588085106382979,0.09847731958762884
67.0,0.0,-0.15354747474747465,-0.13369183673469387
68.0,0.0,0.2696536082474227,0.23249793814432984
69.0,0.0,0.09897777777777783,0.10934086021505374
70.0,0.0,0.050611764705882356,0.03977755102040814
71.0,0.0,0.03416296296296295,0.06589999999999996
72.0,0.0,-0.28056991150442473,-0.35251269841269844
73.0,0.0,-0.20307184466019412,-0.1735805194805195
74.0,0.0,-0.2278196078431372,-0.20355054945054946
75.0,0.0,0.21481702127659574,0.26354705882352936
76.0,0.0,0.14195471698113216,0.16071481481481475
77.0,0.0,0.019995180722891637,-0.045852577319587695
78.0,0.0,-0.15499047619047612,-0.08974356435643571
79.0,0.0,-0.027423853211009153,0.012566666666666615
80.0,0.0,-0.1615586206896551,-0.13486923076923074
81.0,0.0,-0.0033614035087718985,-0.0010387755102041485
82.0,0.0,0.18394509803921577,0.23131666666666661
83.0,0.0,-0.018799999999999928,-0.004615463917525764
84.0,0.0,0.029065168539325836,0.008943478260869497
85.0,0.0,0.13492549019607847,0.1194849056603774
86.0,0.0,0.0953935483870968,0.03589999999999993
87.0,0.0,0.015414876033057912,0.00990000000000002
88.0,0.0,0.13370000000000004,0.10061698113207551
89.0,0.0,0.031726315789473714,0.07666923076923071
90.0,0.0,0.0015278688524590356,-0.0732176470588235
91.0,0.0,0.05120000000000002,0.10347575757575755
92.0,0.0,-0.11966021505376345,-0.09046363636363641
93.0,0.0,-0.12445217391304342,-0.1442960784313726
94.0,0.0,0.22120000000000006,0.22345102040816323
95.0,0.0,-0.07703008849557513,-0.06435641025641026
96.0,0.0,-0.06970909090909083,-0.08772831858407082
97.0,0.0,0.036886274509803973,0.07708279569892473
98.0,0.0,-0.21793043478260865,-0.2201377358490566
99.0,0.0,0.02953333333333341,0.12221578947368417
0.0,1.0,0.18617010309278348,0.24267311827956983
1.0,1.0,0.1736372549019608,0.15828080808080802
2.0,1.0,-0.17875925925925923,-0.18616363636363642
3.0,1.0,-0.22739473684210526,-0.2837285714285715
4.0,1.0,-0.13501724137931037,-0.20064745762711866
5.0,1.0,-0.006342105263157927,0.009540659340659285
6.0,1.0,0.049250000000000016,0.14089767441860457
7.0,1.0,0.0141734693877551,0.12353333333333327
8.0,1.0,0.17049999999999998,0.14431764705882344
9.0,1.0,0.11481372549019608,0.18353333333333333
10.0,1.0,-0.13824999999999998,-0.1268642201834863
11.0,1.0,-0.18598351648351646,-0.17107659574468087
12.0,1.0,0.08521698113207554,0.07400952380952375
13.0,1.0,-0.0634393939393939,0.005755555555555514
14.0,1.0,-0.08786734693877551,-0.027577777777777812
15.0,1.0,-0.05349999999999999,-0.03297757009345803
16.0,1.0,-0.024640186915887874,-0.02234901960784319
17.0,1.0,0.15049999999999997,0.1683818181818182
18.0,1.0,-0.1042826086956522,-0.14980000000000004
19.0,1.0,-0.006849397590361406,0.030200000000000005
20.0,1.0,0.20284042553191495,0.15789230769230767
21.0,1.0,0.1457173913043478,0.19357349397590362
22.0,1.0,-0.018123853211009178,-0.04403076923076932
23.0,1.0,0.09892105263157891,0.11308659793814424
24.0,1.0,0.1363252427184466,0.10491698113207548
25.0,1.0,-0.17363223140495865,-0.1301921568627451
26.0,1.0,-0.08950000000000002,-0.06394141414141419
27.0,1.0,-0.1250555555555556,-0.11980000000000002
28.0,1.0,0.15155263157894738,0.15871063829787224
29.0,1.0,-0.023035353535353464,-0.05166915887850476
30.0,1.0,-0.010409090909090923,-0.06489433962264157
31.0,1.0,-0.013586021505376356,-0.05166915887850476
32.0,1.0,-0.08542920353982297,-0.03814951456310689
33.0,1.0,-0.05784951456310683,-0.003966666666666674
34.0,1.0,0.08307731958762887,0.027283333333333326
35.0,1.0,-0.24396808510638296,-0.17611578947368428
36.0,1.0,0.10369587628865984,0.1597238095238095
37.0,1.0,0.012318181818181784,0.11686666666666667
38.0,1.0,-0.11630851063829784,-0.17971452991452996
39.0,1.0,0.1905,0.16924761904761898
40.0,1.0,-0.10312831858407079,-0.07036074766355149
41.0,1.0,0.24258791208791208,0.20247272727272725
42.0,1.0,0.07797474747474753,0.04716969696969697
43.0,1.0,0.09091666666666665,-0.025946788990825698
44.0,1.0,-0.22949999999999998,-0.24980000000000002
45.0,1.0,-0.11036021505376348,-0.17012520325203256
46.0,1.0,-0.15863043478260863,-0.14980000000000004
47.0,1.0,0.022807692307692307,0.026256338028168957
48.0,1.0,0.19918686868686875,0.1917841584158415
49.0,1.0,0.1799623655913979,0.18353333333333333
50.0,1.0,-0.30586363636363634,-0.3042117647058824
51.0,1.0,0.056815789473684264,-0.09334838709677429
52.0,1.0,-0.062023364485981336,-0.07707272727272729
53.0,1.0,0.1876428571428571,0.14459252336448591
54.0,1.0,0.09196788990825688,0.08656363636363629
55.0,1.0,-0.3618076923076923,-0.31970291262135925
56.0,1.0,0.23159890109890113,0.26031235955056176
57.0,1.0,0.03143457943925232,0.035385185185185186
58.0,1.0,0.22584883720930238,0.21924761904761902
59.0,1.0,-0.09807142857142859,-0.12224094488188986
60.0,1.0,0.13230180180180184,0.1289610619469026
61.0,1.0,0.0630581395348837,0.07433793103448272
62.0,1.0,0.022088785046728954,0.07184948453608242
63.0,1.0,-0.054916666666666614,-0.07181834862385328
64.0,1.0,-0.14677272727272728,-0.01343636363636369
65.0,1.0,-0.20521428571428568,-0.18191009174311928
66.0,1.0,-0.03583663366336631,0.0765157894736842
67.0,1.0,-0.19758988764044944,-0.09558313253012052
68.0,1.0,0.23959090909090908,0.2685673469387755
69.0,1.0,0.10369587628865984,0.008319658119658069
70.0,1.0,0.0856020408163265,0.05496190476190477
71.0,1.0,0.10050000000000003,0.10019999999999996
72.0,1.0,-0.37035470085470085,-0.35058740157480317
73.0,1.0,-0.155481308411215,-0.1366421052631579
74.0,1.0,-0.17538235294117643,-0.11458873239436629
75.0,1.0,0.17049999999999998,0.1502
76.0,1.0,0.14050000000000007,0.20878585858585852
77.0,1.0,0.007919354838709647,-0.0813789473684211
78.0,1.0,-0.1034622641509434,-0.049800000000000066
79.0,1.0,0.04203846153846158,0.001576146788990762
80.0,1.0,-0.13949999999999996,-0.2021809523809524
81.0,1.0,-0.014954545454545443,-0.010911111111111205
82.0,1.0,0.2462894736842105,0.24381702127659566
83.0,1.0,-0.03313636363636363,-0.05166915887850476
84.0,1.0,0.018000000000000016,0.005372413793103381
85.0,1.0,0.13050000000000006,0.12470980392156861
86.0,1.0,0.03242307692307689,0.013836363636363647
87.0,1.0,0.07559803921568631,0.025875675675675613
88.0,1.0,0.20690449438202252,0.18353333333333333
89.0,1.0,0.06501327433628323,0.03396068376068373
90.0,1.0,0.02722131147540985,-0.022815873015873067
91.0,1.0,0.05498979591836739,0.12679574468085097
92.0,1.0,0.05049999999999999,-0.038035294117647056
93.0,1.0,-0.0812647058823529,-0.08800224719101124
94.0,1.0,0.23475531914893621,0.21617938144329896
95.0,1.0,-0.019014563106796056,-0.012545098039215774
96.0,1.0,-0.051852941176470546,-0.026037623762376283
97.0,1.0,0.05498979591836739,0.16131111111111107
98.0,1.0,-0.21078440366972473,-0.1683185185185186
99.0,1.0,-0.009122641509433982,-0.0142859813084113
0.0,2.0,0.2396434782608695,0.20504285714285708
1.0,2.0,0.11300776699029125,0.12017722772277228
2.0,2.0,-0.12794545454545458,-0.08067142857142862
3.0,2.0,-0.1544126582278481,-0.28273063063063064
4.0,2.0,-0.1456222222222222,-0.20128032786885247
5.0,2.0,0.09583076923076927,0.0828397590361446
6.0,2.0,0.0045661016949152256,0.011361538461538423
7.0,2.0,0.02471320754716977,0.13577878787878783
8.0,2.0,0.1866,0.16789999999999994
9.0,2.0,0.13272244897959184,0.16704893617021277
10.0,2.0,-0.15854851485148513,-0.19495714285714288
11.0,2.0,-0.25830566037735847,-0.2581606060606061
12.0,2.0,0.08417575757575757,0.11873333333333336
13.0,2.0,-0.034224742268041286,-0.03751666666666664
14.0,2.0,0.015488888888888885,-0.08899320388349519
15.0,2.0,-0.04132452830188682,-0.033052380952380944
16.0,2.0,-0.040921367521367547,-0.0034513513513513283
17.0,2.0,0.1932666666666667,0.22567777777777775
18.0,2.0,-0.0534,-0.1359709677419355
19.0,2.0,-0.0776553191489362,0.018488235294117583
20.0,2.0,0.17196082474226804,0.20659565217391307
21.0,2.0,0.1837428571428571,0.21886774193548386
22.0,2.0,0.014772043010752745,0.003455555555555545
23.0,2.0,0.06886804123711343,0.09318301886792446
24.0,2.0,0.225476404494382,0.149880198019802
25.0,2.0,-0.1516608695652174,-0.1428407407407407
26.0,2.0,-0.0753607843137255,-0.13358148148148152
27.0,2.0,-0.12237959183673475,-0.15736315789473687
28.0,2.0,0.14103298969072164,0.2099689655172413
29.0,2.0,0.010273469387755085,-0.009242857142857108
30.0,2.0,0.03546075949367089,-0.012565116279069755
31.0,2.0,0.04811898734177211,0.010821348314606682
32.0,2.0,-0.05801538461538458,0.004149999999999987
33.0,2.0,-0.01013469387755106,0.04108181818181822
34.0,2.0,0.029302702702702743,0.09789999999999999
35.0,2.0,-0.26715,-0.22210000000000002
36.0,2.0,0.10437777777777779,0.12459902912621357
37.0,2.0,-0.02854018691588789,0.04692912621359224
38.0,2.0,-0.09647692307692313,-0.1563016806722689
39.0,2.0,0.23186315789473688,0.2005315789473684
40.0,2.0,-0.08461495327102808,-0.12454094488188983
41.0,2.0,0.14838217821782174,0.20811505376344086
42.0,2.0,0.03136190476190481,0.12567777777777778
43.0,2.0,0.11780879120879117,0.12109587628865981
44.0,2.0,-0.29377037037037035,-0.31063658536585365
45.0,2.0,-0.17807289719626168,-0.17796206896551725
46.0,2.0,-0.21795445544554454,-0.13036086956521742
47.0,2.0,0.011993258426966302,0.09789999999999999
48.0,2.0,0.21231428571428568,0.2356551020408163
49.0,2.0,0.10544615384615386,0.1520237113402062
50.0,2.0,-0.2639511811023622,-0.2808878787878788
51.0,2.0,0.0276309278350515,-0.0911243902439024
52.0,2.0,-0.010033663366336598,-0.04813960396039607
53.0,2.0,0.16333469387755106,0.21658686868686872
54.0,2.0,0.10877821782178221,0.02269674796747967
55.0,2.0,-0.3168782608695652,-0.35941707317073174
56.0,2.0,0.2704202247191011,0.2489989010989011
57.0,2.0,0.04775384615384615,-0.009242857142857108
58.0,2.0,0.22660000000000002,0.23946626506024093
59.0,2.0,-0.08516470588235292,-0.11826541353383457
60.0,2.0,0.1795411764705882,0.145879797979798
61.0,2.0,0.04811898734177211,0.04789999999999994
62.0,2.0,-0.037885981308411254,0.042636842105263195
63.0,2.0,-0.010356521739130486,-0.08067142857142862
64.0,2.0,-0.16751764705882355,-0.10280422535211264
65.0,2.0,-0.1453101123595506,-0.08888160919540233
66.0,2.0,-0.009938461538461563,-0.01573636363636366
67.0,2.0,-0.08451111111111109,-0.006266666666666643
68.0,2.0,0.22759009900990101,0.2229
69.0,2.0,0.10437777777777779,0.044328571428571384
70.0,2.0,0.03924367816091956,0.10114675324675326
71.0,2.0,0.10877821782178221,0.09789999999999999
72.0,2.0,-0.2808766355140187,-0.31152028985507246
73.0,2.0,-0.2234,-0.13036086956521742
74.0,2.0,-0.2587658536585366,-0.17735252525252526
75.0,2.0,0.20288865979381443,0.18285145631067956
76.0,2.0,0.1795411764705882,0.1796757009345794
77.0,2.0,0.0005130434782608662,-0.01876666666666671
78.0,2.0,-0.1255739130434783,-0.12209999999999999
79.0,2.0,0.01592038834951459,0.04789999999999994
80.0,2.0,-0.1734,-0.19056153846153845
81.0,2.0,-0.022023853211009192,-0.06651441441441441
82.0,2.0,0.24496734693877553,0.2389891089108911
83.0,2.0,-0.01748602150537637,-0.08210000000000006
84.0,2.0,-0.037036363636363645,0.0005315789473684385
85.0,2.0,0.18518585858585856,0.1399792079207921
86.0,2.0,0.0766,0.06664999999999999
87.0,2.0,0.05040952380952379,0.0608629629629629
88.0,2.0,0.05736923076923073,0.1268473684210526
89.0,2.0,0.05137064220183485,0.020313793103448274
90.0,2.0,-0.012530434782608735,0.0027672566371681473
91.0,2.0,0.10660000000000003,0.1079
92.0,2.0,-0.11570769230769229,-0.09175517241379316
93.0,2.0,-0.08644347826086951,0.009664705882352909
94.0,2.0,0.1795411764705882,0.18285145631067956
95.0,2.0,-0.04182105263157898,-0.05033008849557519
96.0,2.0,-0.1412899082568807,-0.18488688524590163
97.0,2.0,0.15218139534883723,0.05497070707070706
98.0,2.0,-0.20673333333333332,-0.22491553398058256
99.0,2.0,0.010273469387755085,0.10652068965517236
0.0,3.0,0.20209999999999995,0.3040883720930233
1.0,3.0,0.12121764705882343,0.043582456140350945
2.0,3.0,-0.11167551020408173,-0.14030909090909094
3.0,3.0,-0.11734444444444447,-0.2670470588235294
4.0,3.0,-0.18836391752577325,-0.23414576271186438
5.0,3.0,0.04288947368421048,0.12560000000000004
6.0,3.0,0.03709999999999991,-0.06820341880341874
7.0,3.0,0.013968686868686797,0.07282222222222223
8.0,3.0,0.20709999999999995,0.2215677419354839
9.0,3.0,0.12121764705882343,0.11060000000000003
10.0,3.0,-0.15403207547169817,-0.2002474576271186
11.0,3.0,-0.24290000000000006,-0.2388736842105263
12.0,3.0,0.037380373831775615,0.008007407407407463
13.0,3.0,-0.023415463917525803,-0.02018651685393258
14.0,3.0,-0.013809090909090993,-0.08629320388349515
15.0,3.0,-0.01270582524271846,0.06194020618556706
16.0,3.0,-0.06456666666666677,-0.02108141592920354
17.0,3.0,0.2134636363636363,0.16503298969072167
18.0,3.0,-0.13781228070175444,-0.22264840764331206
19.0,3.0,-0.009742105263157996,0.06027741935483877
20.0,3.0,0.20338865979381437,0.2151833333333334
21.0,3.0,0.09495714285714285,0.15258019801980205
22.0,3.0,0.01858936170212766,-0.057166990291262154
23.0,3.0,0.12507979797979796,0.1057020408163265
24.0,3.0,0.12517692307692307,0.07626371681415933
25.0,3.0,-0.11537787610619477,-0.1859853658536585
26.0,3.0,-0.09194761904761906,-0.09187787610619469
27.0,3.0,-0.12117586206896558,-0.21461739130434782
28.0,3.0,0.1875651162790697,0.1591106382978723
29.0,3.0,0.014599999999999946,0.03538260869565224
30.0,3.0,-0.037483333333333424,-0.06513033707865168
31.0,3.0,0.05329047619047611,-0.0010483516483515976
32.0,3.0,-0.024548351648351674,0.13320869565217397
33.0,3.0,0.008418681318681287,-0.004955555555555491
34.0,3.0,0.05158979591836732,0.09177647058823535
35.0,3.0,-0.16309607843137264,-0.23560689655172412
36.0,3.0,0.11876666666666658,0.16987710843373494
37.0,3.0,-0.041321052631579036,0.02707058823529418
38.0,3.0,-0.14246521739130436,-0.08374343434343434
39.0,3.0,0.1675255319148936,0.16248118811881196
40.0,3.0,-0.08731441441441445,-0.11093846153846154
41.0,3.0,0.11413703703703704,0.12944615384615388
42.0,3.0,-0.05607757009345804,0.06027741935483877
43.0,3.0,0.1732538461538461,0.16112631578947367
44.0,3.0,-0.31367669902912626,-0.26385783132530116
45.0,3.0,-0.1974901639344263,-0.19616258992805752
46.0,3.0,-0.1375464646464647,-0.09620851063829783
47.0,3.0,-0.06178888888888889,0.06681621621621625
48.0,3.0,0.22709999999999997,0.19675384615384617
49.0,3.0,0.12091443298969062,0.20774285714285712
50.0,3.0,-0.22528095238095242,-0.3045724137931034
51.0,3.0,-0.015242342342342341,-0.046094214876033046
52.0,3.0,-0.05184736842105264,-0.03142247191011238
53.0,3.0,0.1506294117647058,0.14339279279279282
54.0,3.0,0.1080523809523809,0.0858941176470589
55.0,3.0,-0.3505859504132232,-0.3186913385826771
56.0,3.0,0.239187912087912,0.27367692307692315
57.0,3.0,0.06709999999999994,0.03528468468468471
58.0,3.0,0.22121764705882352,0.22972087912087913
59.0,3.0,-0.0365363636363637,-0.0874165289256198
60.0,3.0,0.1654838383838383,0.1746740740740741
61.0,3.0,0.07128604651162784,0.07211898734177213
62.0,3.0,-0.02425135135135137,0.04952473118279577
63.0,3.0,0.0007842105263157206,0.04625217391304348
64.0,3.0,-0.144164367816092,0.007316417910447792
65.0,3.0,-0.17290000000000005,-0.14939999999999998
66.0,3.0,0.04874948453608241,0.02475730337078652
67.0,3.0,-0.10588969072164955,-0.14378202247191008
68.0,3.0,0.21925686274509804,0.22060000000000002
69.0,3.0,0.12121764705882343,0.06488571428571432
70.0,3.0,0.05536086956521735,0.04533684210526323
71.0,3.0,0.10487777777777774,0.10317731958762888
72.0,3.0,-0.33956666666666674,-0.3475132075471698
73.0,3.0,-0.16364074074074075,-0.1439054945054945
74.0,3.0,-0.27119059829059833,-0.23593846153846154
75.0,3.0,0.19709999999999994,0.21375789473684215
76.0,3.0,0.14440769230769224,0.1564252427184466
77.0,3.0,-0.03987247706422026,0.006155555555555581
78.0,3.0,-0.13084392523364496,-0.1251281553398058
79.0,3.0,0.006345283018867831,0.06638947368421055
80.0,3.0,-0.16248333333333342,-0.1151534246575342
81.0,3.0,-0.006233333333333424,-0.01876936936936935
82.0,3.0,0.20588787878787873,0.24190434782608694
83.0,3.0,-0.009856521739130542,-0.024399999999999977
84.0,3.0,-0.019838775510204187,0.0839333333333333
85.0,3.0,0.1686841584158415,0.22972087912087913
86.0,3.0,0.15842530120481924,0.10884175824175824
87.0,3.0,0.04825384615384609,0.052523076923076895
88.0,3.0,0.1376263157894736,0.17351666666666665
89.0,3.0,0.11556153846153838,0.04702857142857142
90.0,3.0,-0.020357627118644084,-0.028432258064516103
91.0,3.0,0.11281428571428564,0.09549795918367354
92.0,3.0,-0.07949340659340665,-0.07797142857142858
93.0,3.0,-0.13208367346938776,-0.11878775510204076
94.0,3.0,0.19709999999999994,0.2146776699029126
95.0,3.0,-0.016986021505376425,-0.06758181818181819
96.0,3.0,-0.10926363636363645,-0.15721249999999998
97.0,3.0,0.08265555555555548,0.09253548387096777
98.0,3.0,-0.23991030927835055,-0.20853978494623654
99.0,3.0,0.00036732673267325655,0.048274418604651204
0.0,4.0,0.23359090909090907,0.2587879120879121
1.0,4.0,0.12842156862745102,0.07945862068965515
2.0,4.0,-0.09485483870967737,-0.018891397849462366
3.0,4.0,-0.1593709677419355,-0.23820566037735846
4.0,4.0,-0.20277272727272727,-0.20502413793103447
5.0,4.0,-0.01835714285714285,0.051828205128205185
6.0,4.0,0.030922018348623848,-0.01693636363636364
7.0,4.0,0.04493010752688176,0.16614444444444443
8.0,4.0,0.13822549019607844,0.15082371134020622
9.0,4.0,0.10020093457943924,0.14878333333333338
10.0,4.0,-0.1007873563218391,-0.07721304347826086
11.0,4.0,-0.1537608695652174,-0.14167209302325579
12.0,4.0,0.033590909090909116,0.013366666666666638
13.0,4.0,-0.020327586206896564,-0.03194077669902917
14.0,4.0,-0.058677570093457976,-0.10189813084112154
15.0,4.0,-0.02455660377358493,-0.04218888888888883
16.0,4.0,-0.03586036036036033,0.019597196261682215
17.0,4.0,0.19406521739130433,0.1592
18.0,4.0,-0.08575641025641023,-0.19061343283582088
19.0,4.0,-0.04008333333333336,-0.03943861386138614
20.0,4.0,0.2062204301075269,0.20691505376344088
21.0,4.0,0.14974271844660192,0.20691505376344088
22.0,4.0,0.021469696969697027,0.12198089887640451
23.0,4.0,0.1179782608695652,0.13164623655913976
24.0,4.0,0.12862371134020623,0.16113298969072165
25.0,4.0,-0.17956504065040652,-0.17298503937007875
26.0,4.0,0.037265957446808495,-0.02064693877551016
27.0,4.0,-0.18570408163265306,-0.06070740740740743
28.0,4.0,0.18471505376344088,0.1658489361702128
29.0,4.0,-0.022438775510204123,0.00974347826086952
30.0,4.0,-0.015499999999999958,0.027551063829787226
31.0,4.0,0.023295180722891606,0.009857894736842066
32.0,4.0,-0.0632551020408163,-0.030851020408163232
33.0,4.0,-0.05512962962962964,0.06291621621621624
34.0,4.0,0.04727227722772276,0.14916913580246915
35.0,4.0,-0.2038018867924528,-0.2420096774193548
36.0,4.0,0.17065384615384616,0.1669247191011236
37.0,4.0,0.03323786407766993,0.059571287128712846
38.0,4.0,-0.1323965517241379,-0.11996666666666667
39.0,4.0,0.19406521739130433,0.08981926605504587
40.0,4.0,-0.11515517241379314,-0.10157586206896552
41.0,4.0,0.1186176470588235,0.1658489361702128
42.0,4.0,-0.0657439024390244,-0.01851739130434782
43.0,4.0,0.11101685393258431,-0.030492982456140294
44.0,4.0,-0.28156060606060607,-0.24304358974358975
45.0,4.0,-0.07954040404040408,-0.1533
46.0,4.0,-0.19590816326530613,-0.13381948051948056
47.0,4.0,-0.031055555555555503,0.05503333333333338
48.0,4.0,0.18724509803921574,0.19716728971962616
49.0,4.0,0.12842156862745102,0.16113298969072165
50.0,4.0,-0.21253703703703702,-0.2820878787878788
51.0,4.0,-0.06384951456310684,-0.05508571428571429
52.0,4.0,-0.08671495327102807,-0.08573243243243245
53.0,4.0,0.1226651376146789,0.13048378378378378
54.0,4.0,0.11237878787878786,0.031384684684684694
55.0,4.0,-0.3342301587301587,-0.3653
56.0,4.0,0.2458483146067416,0.2133666666666667
57.0,4.0,0.08207575757575758,0.038288785046728946
58.0,4.0,0.17232608695652174,0.2545947368421053
59.0,4.0,-0.10277272727272724,-0.11693636363636362
60.0,4.0,0.16492553191489367,0.2038428571428571
61.0,4.0,0.06259523809523815,0.041436842105263216
62.0,4.0,0.003071428571428614,0.018968907563025272
63.0,4.0,-0.03813736263736267,-0.12051311475409832
64.0,4.0,-0.07550000000000001,-0.07795753424657537
65.0,4.0,-0.18877433628318585,-0.17655581395348835
66.0,4.0,0.0962391304347826,0.026311650485436933
67.0,4.0,-0.06438888888888883,-0.07498674698795182
68.0,4.0,0.22348989898989902,0.25670000000000004
69.0,4.0,0.11657920792079213,0.08064495412844042
70.0,4.0,-0.015122641509433987,0.01651132075471695
71.0,4.0,0.01894444444444443,0.07147064220183486
72.0,4.0,-0.28156060606060607,-0.3090377049180328
73.0,4.0,-0.17054950495049503,-0.17457659574468082
74.0,4.0,-0.1927413793103448,-0.22938695652173913
75.0,4.0,0.16449999999999998,0.14878333333333338
76.0,4.0,0.18724509803921574,0.2067
77.0,4.0,-0.055934782608695666,-0.05779438202247189
78.0,4.0,-0.11694144144144147,-0.11483846153846156
79.0,4.0,-0.02455660377358493,0.0792581395348837
80.0,4.0,-0.2331923076923077,-0.2628238095238095
81.0,4.0,-0.059428571428571386,-0.013299999999999979
82.0,4.0,0.2393936170212766,0.23445510204081632
83.0,4.0,0.01415517241379316,-0.06239090909090905
84.0,4.0,0.034177419354838756,-0.06401428571428569
85.0,4.0,0.17396236559139788,0.16669999999999996
86.0,4.0,0.08536956521739136,0.06409130434782606
87.0,4.0,0.08640476190476187,0.08254905660377354
88.0,4.0,0.16787349397590368,0.12198089887640451
89.0,4.0,0.0278898305084746,0.052582352941176524
90.0,4.0,0.013575630252100845,-0.00867190082644631
91.0,4.0,0.044126168224299045,0.05146190476190482
92.0,4.0,-0.0010813953488372219,0.08199411764705888
93.0,4.0,-0.14719811320754717,-0.13681648351648346
94.0,4.0,0.23450000000000004,0.2706130434782609
95.0,4.0,-0.048049019607843135,0.009965306122448947
96.0,4.0,-0.039136363636363636,-0.05516915887850471
97.0,4.0,0.1334887640449438,0.016700000000000048
98.0,4.0,-0.1988644859813084,-0.18795346534653462
99.0,4.0,0.04672222222222222,0.07289047619047617
0.0,5.0,0.24734831460674156,0.21348686868686872
1.0,5.0,0.025999999999999912,0.0997019607843137
2.0,5.0,-0.13715789473684215,-0.04520000000000002
3.0,5.0,-0.15675862068965518,-0.24895
4.0,5.0,-0.22955555555555562,-0.2895283582089552
5.0,5.0,0.055166666666666586,0.07884255319148936
6.0,5.0,0.04028571428571426,0.05006315789473681
7.0,5.0,0.013499999999999956,0.04594942528735635
8.0,5.0,0.1415339805825242,0.15288080808080806
9.0,5.0,0.15074226804123703,0.148721568627451
10.0,5.0,-0.14001941747572821,-0.11519999999999997
11.0,5.0,-0.18511111111111117,-0.1988893203883495
12.0,5.0,0.059944954128440364,0.05122201834862383
13.0,5.0,-0.13194392523364495,-0.039815384615384586
14.0,5.0,-0.07400000000000007,-0.11075555555555561
15.0,5.0,0.01227450980392153,-0.04354951456310685
16.0,5.0,-0.04007142857142865,-0.048362393162393214
17.0,5.0,0.18915789473684208,0.20349565217391308
18.0,5.0,-0.16606349206349214,-0.1267447154471545
19.0,5.0,-0.00031578947368426924,0.0003555555555555534
20.0,5.0,0.15124271844660186,0.17133061224489798
21.0,5.0,0.12992156862745097,0.0858714285714286
22.0,5.0,-0.0005306122448980322,0.004374468085106331
23.0,5.0,0.11720879120879113,0.15331063829787228
24.0,5.0,0.1321224489795918,0.1320340425531915
25.0,5.0,-0.12770370370370376,-0.11234285714285719
26.0,5.0,-0.03959139784946242,-0.04133861386138615
27.0,5.0,-0.16894949494949496,-0.1878086956521739
28.0,5.0,0.12808333333333333,0.20022168674698793
29.0,5.0,-0.0665233644859814,-0.08510654205607482
30.0,5.0,-0.007333333333333414,-0.06696470588235293
31.0,5.0,0.015655172413793106,0.042474418604651176
32.0,5.0,-0.09066666666666667,-0.0218666666666667
33.0,5.0,-0.03114285714285714,0.022219354838709626
34.0,5.0,0.025999999999999912,0.10342068965517237
35.0,5.0,-0.19286792452830193,-0.16656363636363636
36.0,5.0,0.11766666666666659,0.10566956521739135
37.0,5.0,0.057182795698924704,0.10304175824175821
38.0,5.0,-0.1355384615384616,-0.12942680412371133
39.0,5.0,0.1477821782178217,0.10795789473684214
40.0,5.0,-0.14554471544715453,-0.13139047619047617
41.0,5.0,0.1996842105263158,0.16394893617021278
42.0,5.0,-0.010134453781512676,0.05068235294117651
43.0,5.0,0.16508045977011487,0.1402545454545454
44.0,5.0,-0.28557024793388436,-0.3010333333333333
45.0,5.0,-0.10537254901960791,-0.04881702127659571
46.0,5.0,-0.19218181818181823,-0.1435720930232558
47.0,5.0,-0.003896907216494938,0.10536338028169012
48.0,5.0,0.16383783783783779,0.15561081081081085
49.0,5.0,0.1321224489795918,0.16479999999999995
50.0,5.0,-0.2880350877192983,-0.3082612244897959
51.0,5.0,-0.01380582524271845,-0.10558167938931295
52.0,5.0,-0.014206185567010365,-0.011635643564356424
53.0,5.0,0.16409523809523807,0.19628514851485146
54.0,5.0,0.10377777777777775,0.08116363636363633
55.0,5.0,-0.2964489795918368,-0.3537294117647059
56.0,5.0,0.20643478260869563,0.24135172413793105
57.0,5.0,0.08599999999999997,0.10441538461538458
58.0,5.0,0.20377777777777772,0.16585263157894736
59.0,5.0,-0.0005306122448980322,-0.08930852713178294
60.0,5.0,0.17361904761904756,0.20338585858585856
61.0,5.0,0.0601772151898734,0.055643373493975856
62.0,5.0,-0.03921739130434787,0.042716666666666625
63.0,5.0,0.0041609195402297905,-0.13019999999999998
64.0,5.0,-0.10066666666666668,-0.025570370370370354
65.0,5.0,-0.22100854700854705,-0.2155448275862069
66.0,5.0,0.09195744680851059,-0.031200000000000006
67.0,5.0,-0.043863013698630215,-0.085579746835443
68.0,5.0,0.23509090909090902,0.23368888888888883
69.0,5.0,0.07336842105263153,0.16298181818181823
70.0,5.0,0.05327272727272725,0.037107692307692286
71.0,5.0,0.09070588235294108,0.12257777777777779
72.0,5.0,-0.30165957446808517,-0.24343529411764708
73.0,5.0,-0.17400000000000004,-0.21075555555555558
74.0,5.0,-0.24296551724137938,-0.14168648648648652
75.0,5.0,0.17599999999999993,0.16479999999999995
76.0,5.0,0.126,0.1524923076923077
77.0,5.0,-0.047626373626373675,-0.07356734693877554
78.0,5.0,-0.08576470588235297,-0.19655338345864665
79.0,5.0,0.016265486725663636,0.12974623655913975
80.0,5.0,-0.20671028037383182,-0.20660186915887851
81.0,5.0,-0.04437037037037039,0.04176969696969701
82.0,5.0,0.19334693877551012,0.23727311827956987
83.0,5.0,0.023674418604651137,0.0855407407407407
84.0,5.0,-0.020534653465346553,-0.001734653465346514
85.0,5.0,0.126,0.08737425742574256
86.0,5.0,0.1108101265822784,0.11309268292682928
87.0,5.0,0.06184905660377349,0.008665546218487363
88.0,5.0,0.16508045977011487,0.18009411764705885
89.0,5.0,0.0647387387387387,-0.01810322580645163
90.0,5.0,0.020915254237288128,-0.027293023255813953
91.0,5.0,0.15757894736842104,0.08311775700934576
92.0,5.0,-0.03570212765957448,-0.005199999999999982
93.0,5.0,-0.08059340659340664,-0.16481538461538464
94.0,5.0,0.2443673469387755,0.24275918367346938
95.0,5.0,-0.004275229357798227,-0.05520000000000003
96.0,5.0,-0.056352941176470606,-0.05904615384615386
97.0,5.0,0.06284210526315781,0.0863730337078652
98.0,5.0,-0.14822680412371136,-0.13941052631578943
99.0,5.0,0.03876595744680844,0.03297204301075274
0.0,6.0,0.2576333333333334,0.25116315789473687
1.0,6.0,0.10731886792452838,0.09589999999999999
2.0,6.0,-0.11319999999999997,-0.08267142857142862
3.0,6.0,-0.17569999999999997,-0.25740578512396695
4.0,6.0,-0.2066734513274336,-0.23346507936507938
5.0,6.0,0.029563157894736847,0.026751063829787203
6.0,6.0,0.009485185185185263,-0.03934590163934426
7.0,6.0,0.023224731182795777,0.09256666666666669
8.0,6.0,0.20070449438202254,0.21403186813186814
9.0,6.0,0.11596666666666666,0.143879797979798
10.0,6.0,-0.15609215686274502,-0.14389591836734694
11.0,6.0,-0.18131797752808987,-0.19527647058823533
12.0,6.0,0.017282456140350955,0.12009354838709674
13.0,6.0,-0.05805294117647053,-0.03645294117647058
14.0,6.0,-0.08346699029126214,-0.03707872340425533
15.0,6.0,0.01588878504672897,-0.04203103448275869
16.0,6.0,0.0043000000000000815,0.005693814432989663
17.0,6.0,0.19930000000000003,0.18589999999999995
18.0,6.0,-0.13723846153846153,-0.15774963503649636
19.0,6.0,0.011168686868686883,0.012566666666666615
20.0,6.0,0.19027938144329903,0.14778679245283022
21.0,6.0,0.1647255319148937,0.10780476190476185
22.0,6.0,-0.015699999999999936,0.020057303370786483
23.0,6.0,0.13042244897959188,0.16408181818181822
24.0,6.0,0.14721666666666666,0.16942941176470583
25.0,6.0,-0.13284285714285715,-0.1075883720930233
26.0,6.0,-0.024014606741572964,-0.10945714285714292
27.0,6.0,-0.14236666666666664,-0.12468823529411766
28.0,6.0,0.1522569892473119,0.2572924050632911
29.0,6.0,-0.019134343434343393,-0.013650561797752814
30.0,6.0,-0.06249245283018867,-0.08400654205607483
31.0,6.0,-0.029866666666666597,-0.021916091954022998
32.0,6.0,-0.0907943396226415,-0.0006346534653465241
33.0,6.0,-0.036524742268041255,0.005474468085106321
34.0,6.0,0.047704255319149014,0.1407717948717948
35.0,6.0,-0.1805543689320388,-0.2423352941176471
36.0,6.0,0.1311181818181818,0.0907979591836735
37.0,6.0,0.0638833333333334,0.10726363636363634
38.0,6.0,-0.0987769230769231,-0.16243333333333337
39.0,6.0,0.1592514563106796,0.21324693877551015
40.0,6.0,-0.1716349593495935,-0.15410000000000001
41.0,6.0,0.1643,0.13161428571428568
42.0,6.0,-0.015322641509433965,-0.0334103448275862
43.0,6.0,0.14652222222222222,0.08875714285714287
44.0,6.0,-0.26660909090909085,-0.25192608695652174
45.0,6.0,-0.14578547008547005,-0.11874646464646466
46.0,6.0,-0.18569999999999998,-0.21453956043956046
47.0,6.0,-0.024014606741572964,0.040344444444444405
48.0,6.0,0.16500796460176992,0.18660796460176987
49.0,6.0,0.12628019801980206,0.17148139534883722
50.0,6.0,-0.24977407407407404,-0.22835742574257428
51.0,6.0,-0.04607037037037032,-0.11678656716417912
52.0,6.0,-0.06993076923076924,-0.05606078431372552
53.0,6.0,0.16239523809523815,0.12571651376146786
54.0,6.0,0.12041650485436894,0.06408181818181813
55.0,6.0,-0.28622631578947366,-0.3616471698113208
56.0,6.0,0.19798421052631587,0.21686774193548386
57.0,6.0,0.07687731958762889,0.031085185185185216
58.0,6.0,0.2429046511627907,0.21403186813186814
59.0,6.0,-0.06963939393939389,-0.11503750000000001
60.0,6.0,0.21791702127659573,0.17282307692307686
61.0,6.0,0.0714264367816092,0.048027659574468085
62.0,6.0,-0.040917391304347794,0.009451401869158826
63.0,6.0,-0.0630873873873874,-0.17823793103448277
64.0,6.0,-0.08310740740740741,0.018976923076923113
65.0,6.0,-0.17111284403669724,-0.21070377358490566
66.0,6.0,0.0343,0.06434660194174757
67.0,6.0,-0.08949310344827588,-0.08888260869565223
68.0,6.0,0.18968461538461545,0.2459
69.0,6.0,0.10731886792452838,0.13590000000000002
70.0,6.0,0.08254175824175825,0.042869696969697
71.0,6.0,0.04907064220183488,0.007057024793388433
72.0,6.0,-0.20979090909090908,-0.3007165413533835
73.0,6.0,-0.16589607843137255,-0.09457619047619048
74.0,6.0,-0.24207168141592916,-0.17217228915662652
75.0,6.0,0.2295631578947369,0.18243846153846155
76.0,6.0,0.19298686868686876,0.16071481481481475
77.0,6.0,-0.10022830188679244,-0.09409999999999996
78.0,6.0,-0.2100511450381679,-0.19881544715447158
79.0,6.0,-0.005975229357798151,0.08274210526315784
80.0,6.0,-0.17569999999999997,-0.0967229508196722
81.0,6.0,-0.021853846153846113,-0.04883684210526318
82.0,6.0,0.21205510204081635,0.2221886597938144
83.0,6.0,0.04340112359550563,0.016229670329670265
84.0,6.0,-0.04463203883495137,-0.06279565217391303
85.0,6.0,0.21318888888888887,0.12891886792452834
86.0,6.0,0.10743253012048193,0.025900000000000034
87.0,6.0,0.017993693693693746,0.03457924528301881
88.0,6.0,0.1522569892473119,0.19983258426966288
89.0,6.0,0.05881327433628325,0.01816890756302525
90.0,6.0,-0.01736666666666664,0.06434660194174757
91.0,6.0,0.028003703703703753,0.08847425742574255
92.0,6.0,-0.08076329113924052,0.03604084507042249
93.0,6.0,-0.12014444444444439,-0.17746448598130843
94.0,6.0,0.2190368421052632,0.23478888888888882
95.0,6.0,-0.029866666666666597,-0.005163829787234064
96.0,6.0,-0.10560654205607478,-0.03044408602150539
97.0,6.0,0.13825348837209306,0.15602658227848099
98.0,6.0,-0.12930824742268043,-0.15410000000000001
99.0,6.0,0.047704255319149014,0.13810779220779223
0.0,7.0,0.20341052631578949,0.18709999999999993
1.0,7.0,0.1492,0.055433333333333334
2.0,7.0,-0.14158431372549019,-0.13257479674796746
3.0,7.0,-0.10432941176470589,-0.1957571428571429
4.0,7.0,-0.16678130841121497,-0.2671857142857143
5.0,7.0,0.02627070707070711,0.0036656565656565387
6.0,7.0,0.14678620689655175,0.0535220183486238
7.0,7.0,0.016169696969697056,0.002655555555555522
8.0,7.0,0.18517938144329904,0.22487777777777773
9.0,7.0,0.13292549019607847,0.1932538461538461
10.0,7.0,-0.0942615384615384,-0.13206666666666667
11.0,7.0,-0.21204999999999996,-0.17238051948051952
12.0,7.0,0.017313207547169807,0.1706294117647058
13.0,7.0,-0.060799999999999965,-0.08533243243243249
14.0,7.0,-0.08266915887850468,-0.06874158415841591
15.0,7.0,-0.04922105263157894,-0.10545474452554748
16.0,7.0,-0.07104390243902436,0.05863846153846153
17.0,7.0,0.1794150537634409,0.17867894736842105
18.0,7.0,-0.14982654867256628,-0.11570991735537195
19.0,7.0,0.02132765957446814,-0.03290000000000004
20.0,7.0,0.16920000000000002,0.20277010309278343
21.0,7.0,0.12293831775700936,0.17709999999999992
22.0,7.0,0.02328163265306127,0.02795106382978718
23.0,7.0,0.09147722772277234,0.13830879120879114
24.0,7.0,0.14272941176470588,0.11286576576576568
25.0,7.0,-0.08079999999999998,-0.16929344262295087
26.0,7.0,0.04647272727272733,-0.010042857142857131
27.0,7.0,-0.18595463917525767,-0.1386142857142858
28.0,7.0,0.12771063829787233,0.1843093023255814
29.0,7.0,-0.014133333333333331,-0.05290000000000006
30.0,7.0,0.005246511627907013,0.0022724137931033894
31.0,7.0,0.036847058823529455,-0.021947619047619105
32.0,7.0,-0.07079999999999997,-0.09950194174757288
33.0,7.0,-0.02816842105263151,0.10659367088607596
34.0,7.0,0.04300952380952383,0.16654444444444438
35.0,7.0,-0.25371666666666665,-0.2739526315789474
36.0,7.0,0.08208659793814432,0.10900476190476183
37.0,7.0,0.0023683168316832592,0.07786923076923069
38.0,7.0,-0.13272307692307683,-0.1570322314049587
39.0,7.0,0.18235789473684216,0.13917920792079208
40.0,7.0,-0.04354509803921569,-0.13623333333333332
41.0,7.0,0.12332371134020625,0.14279892473118272
42.0,7.0,0.04836666666666667,0.11253209876543202
43.0,7.0,0.09239587628865986,0.1026555555555555
44.0,7.0,-0.2580357723577235,-0.2883166666666667
45.0,7.0,-0.09151428571428566,-0.07306806722689074
46.0,7.0,-0.13178039215686266,-0.12203580246913581
47.0,7.0,-0.04814693877551013,0.048398701298701274
48.0,7.0,0.15729523809523815,0.2543164948453608
49.0,7.0,0.10491428571428574,0.17664545454545455
50.0,7.0,-0.2670068965517241,-0.3075762589928058
51.0,7.0,-0.0400233009708737,-0.11558656716417914
52.0,7.0,-0.04162474226804125,0.010466336633663365
53.0,7.0,0.19174901960784319,0.2157868686868687
54.0,7.0,0.0906285714285715,0.12379902912621354
55.0,7.0,-0.3093714285714285,-0.30468571428571434
56.0,7.0,0.1607841584158416,0.22622087912087907
57.0,7.0,0.03348571428571434,-0.00942173913043487
58.0,7.0,0.20425747126436788,0.1843093023255814
59.0,7.0,-0.04443636363636361,-0.09827815126050421
60.0,7.0,0.17920000000000003,0.13955283018867926
61.0,7.0,0.10080919540229893,0.09990898876404486
62.0,7.0,-0.059832258064516086,-0.026813043478260856
63.0,7.0,-0.04443636363636361,-0.06956666666666667
64.0,7.0,-0.18079999999999996,-0.11956666666666671
65.0,7.0,-0.20622372881355927,-0.25595343511450386
66.0,7.0,0.06920000000000004,0.08573636363636361
67.0,7.0,-0.15952340425531908,-0.08300752688172042
68.0,7.0,0.1710518518518519,0.20559056603773584
69.0,7.0,0.07410196078431375,0.06408113207547161
70.0,7.0,0.06920000000000004,-0.007738709677419409
71.0,7.0,0.07677575757575761,0.06709999999999994
72.0,7.0,-0.3242782608695652,-0.33322786885245903
73.0,7.0,-0.16079999999999994,-0.15290000000000004
74.0,7.0,-0.2577230769230769,-0.1464064935064936
75.0,7.0,0.17336666666666667,0.2166652173913043
76.0,7.0,0.14444271844660195,0.1508383177570093
77.0,7.0,0.04647272727272733,0.039407692307692255
78.0,7.0,-0.14690169491525418,-0.08290000000000008
79.0,7.0,0.09093913043478263,0.04183684210526317
80.0,7.0,-0.1018526315789473,-0.14153636363636368
81.0,7.0,-0.022466666666666635,-0.049594214876033105
82.0,7.0,0.19048712871287132,0.2701769230769231
83.0,7.0,0.10491428571428574,0.01768823529411756
84.0,7.0,-0.0075326732673266505,-0.06669310344827595
85.0,7.0,0.1492,0.10635925925925926
86.0,7.0,0.05253333333333332,0.08336373626373628
87.0,7.0,0.0409391304347827,0.08394210526315782
88.0,7.0,0.14142222222222223,0.12238089887640446
89.0,7.0,0.07149357798165146,0.05144782608695653
90.0,7.0,0.01592131147540987,0.08995714285714285
91.0,7.0,0.10180869565217399,0.1566238095238095
92.0,7.0,-0.026038095238095194,-0.03333478260869571
93.0,7.0,-0.10348041237113403,-0.16152068965517247
94.0,7.0,0.16233725490196083,0.21709999999999996
95.0,7.0,-0.030314563106796033,-0.045056862745098125
96.0,7.0,-0.08079999999999998,-0.06731441441441444
97.0,7.0,0.09941978021978026,0.04121764705882347
98.0,7.0,-0.18079999999999996,-0.16868947368421056
99.0,7.0,-0.03656923076923069,0.08573636363636361
0.0,8.0,0.24098791208791204,0.2377979381443298
1.0,8.0,0.1189,0.1412
2.0,8.0,-0.12109999999999999,-0.1618434782608696
3.0,8.0,-0.16443333333333332,-0.20435555555555562
4.0,8.0,-0.18053396226415097,-0.22326808510638302
5.0,8.0,0.034782352941176486,0.053580952380952285
6.0,8.0,0.07637474747474748,0.027670588235294113
7.0,8.0,0.025869696969696987,0.08613975903614457
8.0,8.0,0.18457010309278343,0.2193318681318681
9.0,8.0,0.10117722772277227,0.13014736842105257
10.0,8.0,-0.1404877551020408,-0.1782117647058824
11.0,8.0,-0.1998356321839081,-0.20301686746987957
12.0,8.0,0.06419411764705885,0.20177471264367808
13.0,8.0,0.023017647058823476,0.017866666666666586
14.0,8.0,-0.06325686274509812,-0.07187692307692317
15.0,8.0,-0.001197087378640771,-0.06619130434782616
16.0,8.0,-0.04501304347826085,0.08036666666666659
17.0,8.0,0.1920578947368421,0.12789902912621354
18.0,8.0,-0.10213448275862069,-0.13387462686567164
19.0,8.0,-0.026655555555555543,-0.025037623762376282
20.0,8.0,0.19487938144329897,0.1711999999999999
21.0,8.0,0.14804893617021275,0.12671020408163258
22.0,8.0,-0.011099999999999999,0.028619354838709588
23.0,8.0,0.18604285714285707,0.1512
24.0,8.0,0.12271443298969065,0.1084815533980582
25.0,8.0,-0.12025254237288141,-0.14880000000000004
26.0,8.0,-0.014534343434343455,-0.13267096774193554
27.0,8.0,-0.17110000000000003,-0.15789090909090914
28.0,8.0,0.14208681318681315,0.1964380952380952
29.0,8.0,-0.043827272727272715,-0.10897699115044257
30.0,8.0,-0.06285257731958771,-0.010502127659574478
31.0,8.0,0.01962164948453604,0.03355294117647056
32.0,8.0,-0.07926326530612249,0.0023627906976744217
33.0,8.0,-0.06471702127659573,-0.019586516853932645
34.0,8.0,0.04764999999999997,0.10119999999999996
35.0,8.0,-0.19237659574468086,-0.15900408163265312
36.0,8.0,0.14208681318681315,0.08649411764705883
37.0,8.0,0.004575675675675628,0.027125925925925887
38.0,8.0,-0.08868241758241757,-0.13528648648648656
39.0,8.0,0.22545172413793102,0.18098723404255312
40.0,8.0,-0.1438272727272728,-0.11481941747572821
41.0,8.0,0.17100526315789466,0.14067368421052628
42.0,8.0,0.06848333333333334,0.10909473684210524
43.0,8.0,0.11677878787878782,0.08017196261682236
44.0,8.0,-0.29178965517241384,-0.2751736263736264
45.0,8.0,-0.1481642201834863,-0.1866151260504202
46.0,8.0,-0.2005117647058824,-0.1656539325842697
47.0,8.0,0.027695180722891566,0.04983013698630134
48.0,8.0,0.19805887850467285,0.18453333333333333
49.0,8.0,0.12097920792079209,0.16369999999999996
50.0,8.0,-0.22011960784313728,-0.26480000000000004
51.0,8.0,0.02196930693069299,-0.034764912280701776
52.0,8.0,-0.08231495327102811,-0.02134901960784319
53.0,8.0,0.1672838383838383,0.14210909090909085
54.0,8.0,0.025621311475409803,0.07441428571428566
55.0,8.0,-0.35805652173913044,-0.36308571428571434
56.0,8.0,0.25363118279569885,0.22748865979381439
57.0,8.0,0.10309354838709672,0.058747169811320665
58.0,8.0,0.13302371134020619,0.16752653061224487
59.0,8.0,-0.05571538461538461,-0.07515658914728685
60.0,8.0,0.17048415841584152,0.15675555555555554
61.0,8.0,0.0844555555555555,0.05772173913043477
62.0,8.0,0.06157326732673263,0.07568979591836733
63.0,8.0,0.0596692307692307,-0.042739393939393966
64.0,8.0,-0.16046170212765964,-0.12380000000000002
65.0,8.0,-0.14236436781609196,-0.12499047619047621
66.0,8.0,0.02120769230769226,-0.03213333333333335
67.0,8.0,-0.1326384615384616,-0.11470909090909098
68.0,8.0,0.2489,0.25018989898989896
69.0,8.0,0.13942631578947362,0.10119999999999996
70.0,8.0,0.07047303370786517,0.09538604651162785
71.0,8.0,0.05270952380952376,0.0723538461538461
72.0,8.0,-0.3082681415929204,-0.32912786885245904
73.0,8.0,-0.16572365591397853,-0.16042790697674425
74.0,8.0,-0.31910000000000005,-0.08541971830985917
75.0,8.0,0.13472524271844655,0.14327920792079207
76.0,8.0,0.11789082568807341,0.11971851851851845
77.0,8.0,-0.04483737373737373,-0.03559245283018875
78.0,8.0,-0.13127699115044256,-0.1400280701754386
79.0,8.0,-0.010722641509434028,0.055281632653061186
80.0,8.0,-0.1371194174757282,-0.1546823529411765
81.0,8.0,0.0013137931034482575,0.0011999999999999789
82.0,8.0,0.18326893203883488,0.2198868686868687
83.0,8.0,0.0030573033707864683,-0.00044835164835166363
84.0,8.0,-0.0653307692307693,-0.039276190476190465
85.0,8.0,0.14804893617021275,0.08334285714285705
86.0,8.0,0.08147731958762883,0.024467326732673267
87.0,8.0,0.05705533980582522,0.10119999999999996
88.0,8.0,0.09420612244897952,0.15971063829787224
89.0,8.0,0.06928461538461539,0.020691525423728763
90.0,8.0,0.0071608695652173315,-0.005389147286821716
91.0,8.0,0.07175714285714285,0.08315876288659785
92.0,8.0,-0.08694158415841591,-0.05474059405940601
93.0,8.0,-0.12053820224719103,-0.07903255813953491
94.0,8.0,0.23514999999999997,0.20834285714285705
95.0,8.0,-0.04493177570093465,0.004261224489795823
96.0,8.0,-0.06503939393939395,-0.11818775510204083
97.0,8.0,0.06223333333333325,-0.026351020408163284
98.0,8.0,-0.18019090909090912,-0.25932631578947374
99.0,8.0,0.0460717171717171,0.08613975903614457


==> pics/RA_scatter/cifar100_resnet56_rate50.txt <==
class,model,before,after
0.0,0.0,0.2302909090909091,0.2278862068965517
1.0,0.0,0.1848363636363637,0.006821739130434767
2.0,0.0,-0.1311809523809523,-0.008236585365853644
3.0,0.0,-0.21902988505747123,-0.1628868131868132
4.0,0.0,-0.19574915254237285,-0.21845
5.0,0.0,0.06609795918367356,-0.04754172661870504
6.0,0.0,0.06158461538461546,0.008995652173913016
7.0,0.0,-0.005330612244897948,-0.09044074074074077
8.0,0.0,0.13752653061224496,0.07086074766355138
9.0,0.0,0.10966153846153848,0.24240526315789468
10.0,0.0,-0.24190679611650484,0.06055641025641023
11.0,0.0,-0.19604137931034477,-0.12112857142857145
12.0,0.0,0.05017196261682244,0.045361728395061696
13.0,0.0,-0.0043813953488371915,-0.11106363636363636
14.0,0.0,-0.015756521739130447,-0.1384323943661972
15.0,0.0,0.005410526315789532,-0.13401372549019608
16.0,0.0,-0.005532673267326649,0.10813132530120478
17.0,0.0,0.2113098901098901,0.16036711409395976
18.0,0.0,-0.12707586206896548,-0.05612201834862385
19.0,0.0,0.062376470588235366,0.019865217391304313
20.0,0.0,0.19488421052631588,0.1964538461538461
21.0,0.0,0.10551372549019611,0.04404999999999998
22.0,0.0,-0.04917037037037031,-0.0008627906976744204
23.0,0.0,0.10691428571428574,0.17096115702479342
24.0,0.0,0.1312000000000001,0.03845789473684208
25.0,0.0,-0.07639036144578304,-0.12389354838709679
26.0,0.0,-0.05253737373737366,0.010299999999999976
27.0,0.0,-0.07879999999999998,-0.12832595419847329
28.0,0.0,0.14047710843373495,0.13244285714285714
29.0,0.0,0.004368316831683261,-0.013066336633663356
30.0,0.0,-0.016009302325581398,0.03301604938271602
31.0,0.0,-0.0017166666666665886,-0.10867435897435898
32.0,0.0,-0.06493861386138611,-0.1678818181818182
33.0,0.0,-0.05048141592920352,-0.02738595041322317
34.0,0.0,0.020229126213592297,0.02529999999999999
35.0,0.0,-0.2502285714285714,-0.14280344827586208
36.0,0.0,0.11917979797979805,0.06614158415841581
37.0,0.0,0.009273394495412868,0.013045098039215663
38.0,0.0,-0.1542098360655737,-0.1622
39.0,0.0,0.21228910891089114,-0.04381764705882352
40.0,0.0,-0.1361643410852713,-0.012490697674418627
41.0,0.0,0.2233739130434783,0.10484545454545452
42.0,0.0,-0.022234343434343384,0.04315714285714284
43.0,0.0,0.1276516129032258,0.05624059405940596
44.0,0.0,-0.3027316239316239,-0.0769727272727273
45.0,0.0,-0.07664946236559134,-0.1509820512820513
46.0,0.0,-0.17879999999999996,-0.059844927536231884
47.0,0.0,-0.03363870967741933,0.18761343283582088
48.0,0.0,0.17969056603773592,0.1853877192982456
49.0,0.0,0.1512,0.22476808510638302
50.0,0.0,-0.16838333333333333,-0.17470000000000002
51.0,0.0,-0.03118095238095231,-0.18816153846153846
52.0,0.0,-0.04418461538461538,0.15374827586206896
53.0,0.0,0.22018989898989905,0.35997741935483873
54.0,0.0,0.062271428571428644,0.07757272727272724
55.0,0.0,-0.33097391304347823,-0.25879090909090907
56.0,0.0,0.21915918367346943,-0.02537567567567567
57.0,0.0,0.05268148148148155,0.13839523809523807
58.0,0.0,0.1616255319148937,0.11183846153846155
59.0,0.0,0.021199999999999997,-0.11653937823834198
60.0,0.0,0.17989565217391312,0.3081947368421053
61.0,0.0,-0.01213333333333333,-0.055993706293706313
62.0,0.0,-0.002874074074074029,0.08187894736842105
63.0,0.0,0.05983636363636369,-0.21531264822134388
64.0,0.0,-0.06629999999999991,-0.1497
65.0,0.0,-0.08305531914893616,-0.2247
66.0,0.0,0.06588085106382979,-0.17322941176470588
67.0,0.0,-0.15354747474747465,-0.029700000000000004
68.0,0.0,0.2696536082474227,0.27992962962962964
69.0,0.0,0.09897777777777783,0.13653853211009176
70.0,0.0,0.050611764705882356,0.026446788990825698
71.0,0.0,0.03416296296296295,0.20464782608695653
72.0,0.0,-0.28056991150442473,-0.3102263157894737
73.0,0.0,-0.20307184466019412,-0.08816153846153846
74.0,0.0,-0.2278196078431372,-0.23065238095238097
75.0,0.0,0.21481702127659574,-0.016366666666666696
76.0,0.0,0.14195471698113216,0.23853529411764707
77.0,0.0,0.019995180722891637,-0.058033333333333326
78.0,0.0,-0.15499047619047612,-0.15615161290322582
79.0,0.0,-0.027423853211009153,0.012618840579710133
80.0,0.0,-0.1615586206896551,-0.22725102040816328
81.0,0.0,-0.0033614035087718985,0.09575454545454543
82.0,0.0,0.18394509803921577,0.15400370370370364
83.0,0.0,-0.018799999999999928,-0.07150451127819552
84.0,0.0,0.029065168539325836,-0.04811269841269844
85.0,0.0,0.13492549019607847,0.015263503649635024
86.0,0.0,0.0953935483870968,0.07252222222222221
87.0,0.0,0.015414876033057912,0.13628130841121494
88.0,0.0,0.13370000000000004,0.06082631578947367
89.0,0.0,0.031726315789473714,0.014706779661016911
90.0,0.0,0.0015278688524590356,-0.02931165048543688
91.0,0.0,0.05120000000000002,0.1503
92.0,0.0,-0.11966021505376345,0.06848181818181814
93.0,0.0,-0.12445217391304342,-0.14599629629629632
94.0,0.0,0.22120000000000006,0.42480980392156864
95.0,0.0,-0.07703008849557513,-0.05684285714285714
96.0,0.0,-0.06970909090909083,-0.06782080536912755
97.0,0.0,0.036886274509803973,-0.1342303867403315
98.0,0.0,-0.21793043478260865,-0.16102075471698113
99.0,0.0,0.02953333333333341,-0.11513209876543212
0.0,1.0,0.18617010309278348,0.18722520325203257
1.0,1.0,0.1736372549019608,-0.017784684684684693
2.0,1.0,-0.17875925925925923,-0.0939695652173913
3.0,1.0,-0.22739473684210526,-0.1812012658227848
4.0,1.0,-0.13501724137931037,-0.2238563025210084
5.0,1.0,-0.006342105263157927,-0.05607297297297298
6.0,1.0,0.049250000000000016,0.010986021505376364
7.0,1.0,0.0141734693877551,-0.124144776119403
8.0,1.0,0.17049999999999998,0.06504814814814813
9.0,1.0,0.11481372549019608,0.0932565891472868
10.0,1.0,-0.13824999999999998,-0.04219090909090911
11.0,1.0,-0.18598351648351646,-0.005231147540983638
12.0,1.0,0.08521698113207554,0.021066666666666678
13.0,1.0,-0.0634393939393939,-0.04738571428571431
14.0,1.0,-0.08786734693877551,-0.05532222222222222
15.0,1.0,-0.05349999999999999,-0.08473398692810458
16.0,1.0,-0.024640186915887874,0.11587959183673469
17.0,1.0,0.15049999999999997,0.015617948717948693
18.0,1.0,-0.1042826086956522,-0.054528571428571426
19.0,1.0,-0.006849397590361406,-0.08310000000000001
20.0,1.0,0.20284042553191495,0.08153414634146339
21.0,1.0,0.1457173913043478,0.02689999999999998
22.0,1.0,-0.018123853211009178,0.015384848484848501
23.0,1.0,0.09892105263157891,0.1709
24.0,1.0,0.1363252427184466,-0.01818287292817683
25.0,1.0,-0.17363223140495865,-0.15662941176470588
26.0,1.0,-0.08950000000000002,-0.1407923076923077
27.0,1.0,-0.1250555555555556,-0.10054186046511629
28.0,1.0,0.15155263157894738,-0.008099999999999996
29.0,1.0,-0.023035353535353464,-0.019667164179104468
30.0,1.0,-0.010409090909090923,-0.0173105263157895
31.0,1.0,-0.013586021505376356,-0.13542558139534885
32.0,1.0,-0.08542920353982297,-0.10690952380952382
33.0,1.0,-0.05784951456310683,0.07927113402061853
34.0,1.0,0.08307731958762887,0.08069310344827585
35.0,1.0,-0.24396808510638296,-0.192475
36.0,1.0,0.10369587628865984,-0.09155410628019325
37.0,1.0,0.012318181818181784,-0.037181632653061236
38.0,1.0,-0.11630851063829784,-0.1473857142857143
39.0,1.0,0.1905,-0.04738571428571431
40.0,1.0,-0.10312831858407079,0.00836341463414636
41.0,1.0,0.24258791208791208,0.24689999999999995
42.0,1.0,0.07797474747474753,-0.0022176470588235464
43.0,1.0,0.09091666666666665,-0.043327272727272714
44.0,1.0,-0.22949999999999998,-0.18604117647058824
45.0,1.0,-0.11036021505376348,-0.2131
46.0,1.0,-0.15863043478260863,0.005135294117647071
47.0,1.0,0.022807692307692307,0.2013827586206896
48.0,1.0,0.19918686868686875,0.401275
49.0,1.0,0.1799623655913979,0.2326894736842105
50.0,1.0,-0.30586363636363634,-0.20406774193548388
51.0,1.0,0.056815789473684264,-0.21581604938271606
52.0,1.0,-0.062023364485981336,0.09736357615894037
53.0,1.0,0.1876428571428571,0.2603959349593496
54.0,1.0,0.09196788990825688,0.1669
55.0,1.0,-0.3618076923076923,-0.15128181818181818
56.0,1.0,0.23159890109890113,0.09042941176470587
57.0,1.0,0.03143457943925232,0.004737837837837822
58.0,1.0,0.22584883720930238,0.1027974358974359
59.0,1.0,-0.09807142857142859,-0.024276470588235288
60.0,1.0,0.13230180180180184,0.2941727272727273
61.0,1.0,0.0630581395348837,0.03664789915966388
62.0,1.0,0.022088785046728954,0.15499523809523807
63.0,1.0,-0.054916666666666614,-0.1778488584474886
64.0,1.0,-0.14677272727272728,-0.2421909090909091
65.0,1.0,-0.20521428571428568,-0.21946363636363636
66.0,1.0,-0.03583663366336631,-0.1407923076923077
67.0,1.0,-0.19758988764044944,-0.003554545454545477
68.0,1.0,0.23959090909090908,0.20536153846153843
69.0,1.0,0.10369587628865984,0.1472921568627451
70.0,1.0,0.0856020408163265,0.07256037735849058
71.0,1.0,0.10050000000000003,0.31806279069767446
72.0,1.0,-0.37035470085470085,-0.2081
73.0,1.0,-0.155481308411215,-0.0173105263157895
74.0,1.0,-0.17538235294117643,-0.19024285714285716
75.0,1.0,0.17049999999999998,0.01984117647058825
76.0,1.0,0.14050000000000007,0.24081304347826088
77.0,1.0,0.007919354838709647,-0.2118878787878788
78.0,1.0,-0.1034622641509434,-0.07223043478260871
79.0,1.0,0.04203846153846158,-0.13056835443037976
80.0,1.0,-0.13949999999999996,-0.1331
81.0,1.0,-0.014954545454545443,0.029731858407079648
82.0,1.0,0.2462894736842105,0.2524855855855856
83.0,1.0,-0.03313636363636363,-0.049517910447761215
84.0,1.0,0.018000000000000016,-0.07976666666666665
85.0,1.0,0.13050000000000006,0.031306779661016915
86.0,1.0,0.03242307692307689,0.07535070422535212
87.0,1.0,0.07559803921568631,0.09425042735042732
88.0,1.0,0.20690449438202252,0.054287387387387365
89.0,1.0,0.06501327433628323,0.04467777777777776
90.0,1.0,0.02722131147540985,-0.06643333333333334
91.0,1.0,0.05498979591836739,0.01641456310679612
92.0,1.0,0.05049999999999999,0.11370851063829784
93.0,1.0,-0.0812647058823529,-0.16426883116883118
94.0,1.0,0.23475531914893621,0.30326363636363635
95.0,1.0,-0.019014563106796056,0.05673050847457628
96.0,1.0,-0.051852941176470546,-0.08310000000000001
97.0,1.0,0.05498979591836739,-0.17994684684684686
98.0,1.0,-0.21078440366972473,-0.11976666666666666
99.0,1.0,-0.009122641509433982,0.015737209302325583
0.0,2.0,0.2396434782608695,0.2171827586206896
1.0,2.0,0.11300776699029125,0.03334935064935063
2.0,2.0,-0.12794545454545458,0.020199999999999996
3.0,2.0,-0.1544126582278481,-0.21839890109890114
4.0,2.0,-0.1456222222222222,-0.2141609865470852
5.0,2.0,0.09583076923076927,0.03334935064935063
6.0,2.0,0.0045661016949152256,-0.07511250000000003
7.0,2.0,0.02471320754716977,-0.10173113772455092
8.0,2.0,0.1866,0.1569268041237113
9.0,2.0,0.13272244897959184,0.11407254901960784
10.0,2.0,-0.15854851485148513,0.039842857142857124
11.0,2.0,-0.25830566037735847,-0.004046987951807246
12.0,2.0,0.08417575757575757,0.0881054054054054
13.0,2.0,-0.034224742268041286,-0.03158571428571433
14.0,2.0,0.015488888888888885,-0.06730000000000003
15.0,2.0,-0.04132452830188682,-0.1728555555555556
16.0,2.0,-0.040921367521367547,0.1193197183098591
17.0,2.0,0.1932666666666667,0.18269999999999997
18.0,2.0,-0.0534,-0.04925876288659797
19.0,2.0,-0.0776553191489362,0.057699999999999974
20.0,2.0,0.17196082474226804,0.16390300751879694
21.0,2.0,0.1837428571428571,-0.02639090909090913
22.0,2.0,0.014772043010752745,-0.018449425287356325
23.0,2.0,0.06886804123711343,0.17488749999999997
24.0,2.0,0.225476404494382,-0.04457272727272732
25.0,2.0,-0.1516608695652174,-0.04806923076923081
26.0,2.0,-0.0753607843137255,-0.13988064516129034
27.0,2.0,-0.12237959183673475,-0.07816956521739132
28.0,2.0,0.14103298969072164,0.12337796610169488
29.0,2.0,0.010273469387755085,-0.07405675675675677
30.0,2.0,0.03546075949367089,-0.036308264462809936
31.0,2.0,0.04811898734177211,-0.14269682539682543
32.0,2.0,-0.05801538461538458,-0.07339756097560979
33.0,2.0,-0.01013469387755106,0.2281545454545454
34.0,2.0,0.029302702702702743,-0.03158571428571433
35.0,2.0,-0.26715,-0.14488620689655174
36.0,2.0,0.10437777777777779,-0.023182352941176487
37.0,2.0,-0.02854018691588789,0.001848936170212756
38.0,2.0,-0.09647692307692313,-0.20063333333333336
39.0,2.0,0.23186315789473688,-0.022657142857142876
40.0,2.0,-0.08461495327102808,-0.03428113207547173
41.0,2.0,0.14838217821782174,0.2127
42.0,2.0,0.03136190476190481,0.13839620253164553
43.0,2.0,0.11780879120879117,-0.10274061302681994
44.0,2.0,-0.29377037037037035,-0.20618888888888892
45.0,2.0,-0.17807289719626168,-0.10677368421052635
46.0,2.0,-0.21795445544554454,-0.03158571428571433
47.0,2.0,0.011993258426966302,0.2516655172413793
48.0,2.0,0.21231428571428568,0.24591839080459765
49.0,2.0,0.10544615384615386,0.31505294117647054
50.0,2.0,-0.2639511811023622,-0.2220619047619048
51.0,2.0,0.0276309278350515,-0.12942121212121216
52.0,2.0,-0.010033663366336598,0.16965652173913043
53.0,2.0,0.16333469387755106,0.27041929824561406
54.0,2.0,0.10877821782178221,0.027770422535211226
55.0,2.0,-0.3168782608695652,-0.24785555555555558
56.0,2.0,0.2704202247191011,0.029638775510204052
57.0,2.0,0.04775384615384615,0.04837164179104475
58.0,2.0,0.22660000000000002,0.04501884057971012
59.0,2.0,-0.08516470588235292,-0.08360434782608697
60.0,2.0,0.1795411764705882,0.400091304347826
61.0,2.0,0.04811898734177211,0.10161891891891889
62.0,2.0,-0.037885981308411254,0.2255571428571428
63.0,2.0,-0.010356521739130486,-0.13626551724137934
64.0,2.0,-0.16751764705882355,-0.06730000000000003
65.0,2.0,-0.1453101123595506,-0.16345384615384617
66.0,2.0,-0.009938461538461563,-0.20155925925925927
67.0,2.0,-0.08451111111111109,0.039842857142857124
68.0,2.0,0.22759009900990101,0.29435048543689313
69.0,2.0,0.10437777777777779,0.15591428571428567
70.0,2.0,0.03924367816091956,0.07469999999999999
71.0,2.0,0.10877821782178221,0.3320506493506493
72.0,2.0,-0.2808766355140187,-0.20618888888888892
73.0,2.0,-0.2234,0.0977943396226415
74.0,2.0,-0.2587658536585366,-0.218290099009901
75.0,2.0,0.20288865979381443,0.0827
76.0,2.0,0.1795411764705882,0.2905431372549019
77.0,2.0,0.0005130434782608662,-0.15820909090909094
78.0,2.0,-0.1255739130434783,-0.1839666666666667
79.0,2.0,0.01592038834951459,0.07706619718309854
80.0,2.0,-0.1734,-0.19730000000000003
81.0,2.0,-0.022023853211009192,0.025557142857142834
82.0,2.0,0.24496734693877553,0.3190636363636363
83.0,2.0,-0.01748602150537637,-0.06239803921568632
84.0,2.0,-0.037036363636363645,-0.03158571428571433
85.0,2.0,0.18518585858585856,-0.04530000000000001
86.0,2.0,0.0766,0.006229411764705872
87.0,2.0,0.05040952380952379,0.22202584269662917
88.0,2.0,0.05736923076923073,0.06949245283018868
89.0,2.0,0.05137064220183485,0.01603333333333329
90.0,2.0,-0.012530434782608735,-0.0048000000000000265
91.0,2.0,0.10660000000000003,0.06906363636363633
92.0,2.0,-0.11570769230769229,0.044402127659574464
93.0,2.0,-0.08644347826086951,-0.0748757575757576
94.0,2.0,0.1795411764705882,0.3403576576576577
95.0,2.0,-0.04182105263157898,0.01603333333333329
96.0,2.0,-0.1412899082568807,0.027527586206896548
97.0,2.0,0.15218139534883723,-0.170748275862069
98.0,2.0,-0.20673333333333332,-0.21070101522842644
99.0,2.0,0.010273469387755085,-0.013728571428571479
0.0,3.0,0.20209999999999995,0.1152063583815029
1.0,3.0,0.12121764705882343,-0.005918181818181822
2.0,3.0,-0.11167551020408173,-0.05649436619718312
3.0,3.0,-0.11734444444444447,-0.19076666666666667
4.0,3.0,-0.18836391752577325,-0.2041
5.0,3.0,0.04288947368421048,-0.11086470588235295
6.0,3.0,0.03709999999999991,0.0059970873786407974
7.0,3.0,0.013968686868686797,-0.0951843373493976
8.0,3.0,0.20709999999999995,0.07245172413793105
9.0,3.0,0.12121764705882343,0.06432975206611569
10.0,3.0,-0.15403207547169817,-0.11422345679012347
11.0,3.0,-0.24290000000000006,-0.11197878787878787
12.0,3.0,0.037380373831775615,0.07833902439024393
13.0,3.0,-0.023415463917525803,-0.09033376623376624
14.0,3.0,-0.013809090909090993,-0.10187777777777779
15.0,3.0,-0.01270582524271846,-0.07678817204301075
16.0,3.0,-0.06456666666666677,0.1326901234567901
17.0,3.0,0.2134636363636363,0.2179560747663551
18.0,3.0,-0.13781228070175444,-0.10102307692307691
19.0,3.0,-0.009742105263157996,0.07590000000000002
20.0,3.0,0.20338865979381437,0.1499740740740741
21.0,3.0,0.09495714285714285,-0.031417073170731724
22.0,3.0,0.01858936170212766,-0.10492191780821919
23.0,3.0,0.12507979797979796,0.2903578313253012
24.0,3.0,0.12517692307692307,0.023493582887700537
25.0,3.0,-0.11537787610619477,-0.1973394366197183
26.0,3.0,-0.09194761904761906,-0.13082268907563024
27.0,3.0,-0.12117586206896558,-0.14005092024539878
28.0,3.0,0.1875651162790697,0.09481891891891892
29.0,3.0,0.014599999999999946,0.03796896551724138
30.0,3.0,-0.037483333333333424,-0.00029047619047617435
31.0,3.0,0.05329047619047611,-0.11197878787878787
32.0,3.0,-0.024548351648351674,-0.1546084745762712
33.0,3.0,0.008418681318681287,0.006088679245283002
34.0,3.0,0.05158979591836732,0.2759
35.0,3.0,-0.16309607843137264,-0.10069574468085107
36.0,3.0,0.11876666666666658,-0.03340232558139533
37.0,3.0,-0.041321052631579036,0.13044545454545453
38.0,3.0,-0.14246521739130436,-0.18124285714285715
39.0,3.0,0.1675255319148936,0.0014813953488372333
40.0,3.0,-0.08731441441441445,-0.030996551724137955
41.0,3.0,0.11413703703703704,0.11776046511627908
42.0,3.0,-0.05607757009345804,0.1604360824742268
43.0,3.0,0.1732538461538461,-0.003489312977099257
44.0,3.0,-0.31367669902912626,-0.3241
45.0,3.0,-0.1974901639344263,-0.15321392405063292
46.0,3.0,-0.1375464646464647,-0.12409999999999999
47.0,3.0,-0.06178888888888889,0.2651857142857143
48.0,3.0,0.22709999999999997,0.2978512195121951
49.0,3.0,0.12091443298969062,0.18207283950617287
50.0,3.0,-0.22528095238095242,-0.1825070796460177
51.0,3.0,-0.015242342342342341,-0.09239268292682926
52.0,3.0,-0.05184736842105264,0.21248536585365857
53.0,3.0,0.1506294117647058,0.2739392156862745
54.0,3.0,0.1080523809523809,0.0012968253968254073
55.0,3.0,-0.3505859504132232,-0.21883684210526316
56.0,3.0,0.239187912087912,0.10923333333333335
57.0,3.0,0.06709999999999994,0.04432105263157893
58.0,3.0,0.22121764705882352,0.26564358974358976
59.0,3.0,-0.0365363636363637,-0.03415917159763315
60.0,3.0,0.1654838383838383,0.3768345794392523
61.0,3.0,0.07128604651162784,-0.06484074074074075
62.0,3.0,-0.02425135135135137,0.1586586206896552
63.0,3.0,0.0007842105263157206,-0.1758241379310345
64.0,3.0,-0.144164367816092,-0.24717692307692307
65.0,3.0,-0.17290000000000005,-0.18850677966101695
66.0,3.0,0.04874948453608241,-0.17025384615384614
67.0,3.0,-0.10588969072164955,-0.0116
68.0,3.0,0.21925686274509804,0.29854150943396224
69.0,3.0,0.12121764705882343,0.2888032258064516
70.0,3.0,0.05536086956521735,0.018441436464088412
71.0,3.0,0.10487777777777774,0.20861028037383172
72.0,3.0,-0.33956666666666674,-0.1991
73.0,3.0,-0.16364074074074075,-0.03521111111111114
74.0,3.0,-0.27119059829059833,-0.2002061946902655
75.0,3.0,0.19709999999999994,0.07956972477064223
76.0,3.0,0.14440769230769224,0.27775185185185186
77.0,3.0,-0.03987247706422026,-0.2041
78.0,3.0,-0.13084392523364496,-0.04632222222222221
79.0,3.0,0.006345283018867831,-0.04031621621621623
80.0,3.0,-0.16248333333333342,-0.2685444444444445
81.0,3.0,-0.006233333333333424,0.01647971014492755
82.0,3.0,0.20588787878787873,0.33066190476190477
83.0,3.0,-0.009856521739130542,-0.13319090909090908
84.0,3.0,-0.019838775510204187,-0.05624285714285715
85.0,3.0,0.1686841584158415,-0.007329813664596285
86.0,3.0,0.15842530120481924,-0.012624590163934413
87.0,3.0,0.04825384615384609,0.09525483870967744
88.0,3.0,0.1376263157894736,-0.017648387096774187
89.0,3.0,0.11556153846153838,0.012263636363636365
90.0,3.0,-0.020357627118644084,0.030445454545454553
91.0,3.0,0.11281428571428564,0.09525483870967744
92.0,3.0,-0.07949340659340665,0.03222183908045978
93.0,3.0,-0.13208367346938776,-0.16785
94.0,3.0,0.19709999999999994,0.3369169491525424
95.0,3.0,-0.016986021505376425,-0.033190909090909104
96.0,3.0,-0.10926363636363645,-0.05267142857142859
97.0,3.0,0.08265555555555548,-0.13838571428571428
98.0,3.0,-0.23991030927835055,-0.10294615384615385
99.0,3.0,0.00036732673267325655,-0.02998235294117646
0.0,4.0,0.23359090909090907,0.18902269503546099
1.0,4.0,0.12842156862745102,-0.02545517241379308
2.0,4.0,-0.09485483870967737,-0.12945079365079365
3.0,4.0,-0.1593709677419355,-0.19294285714285714
4.0,4.0,-0.20277272727272727,-0.1981853211009174
5.0,4.0,-0.01835714285714285,-0.0958
6.0,4.0,0.030922018348623848,-0.040561904761904743
7.0,4.0,0.04493010752688176,-0.208815873015873
8.0,4.0,0.13822549019607844,0.09689230769230772
9.0,4.0,0.10020093457943924,0.15870549450549454
10.0,4.0,-0.1007873563218391,-0.1050307692307692
11.0,4.0,-0.1537608695652174,-0.07329999999999998
12.0,4.0,0.033590909090909116,0.24910566037735848
13.0,4.0,-0.020327586206896564,-0.0756373983739837
14.0,4.0,-0.058677570093457976,-0.05993793103448275
15.0,4.0,-0.02455660377358493,-0.10890924369747898
16.0,4.0,-0.03586036036036033,0.127968115942029
17.0,4.0,0.19406521739130433,0.1181877300613497
18.0,4.0,-0.08575641025641023,-0.029917647058823493
19.0,4.0,-0.04008333333333336,0.07596470588235293
20.0,4.0,0.2062204301075269,0.22454482758620686
21.0,4.0,0.14974271844660192,0.05390588235294119
22.0,4.0,0.021469696969697027,0.0788341463414634
23.0,4.0,0.1179782608695652,0.10575844155844155
24.0,4.0,0.12862371134020623,0.020450000000000024
25.0,4.0,-0.17956504065040652,-0.14294285714285712
26.0,4.0,0.037265957446808495,-0.16542962962962962
27.0,4.0,-0.18570408163265306,-0.17162089552238805
28.0,4.0,0.18471505376344088,-0.020484684684684673
29.0,4.0,-0.022438775510204123,0.021342857142857163
30.0,4.0,-0.015499999999999958,0.012414285714285711
31.0,4.0,0.023295180722891606,-0.14383571428571426
32.0,4.0,-0.0632551020408163,-0.11357777777777778
33.0,4.0,-0.05512962962962964,0.08256734693877554
34.0,4.0,0.04727227722772276,0.04601818181818185
35.0,4.0,-0.2038018867924528,-0.08579999999999999
36.0,4.0,0.17065384615384616,-0.05139633027522933
37.0,4.0,0.03323786407766993,-0.005221487603305763
38.0,4.0,-0.1323965517241379,-0.06437142857142858
39.0,4.0,0.19406521739130433,-0.029677551020408144
40.0,4.0,-0.11515517241379314,-0.2075948717948718
41.0,4.0,0.1186176470588235,0.17400392156862743
42.0,4.0,-0.0657439024390244,0.08844242424242427
43.0,4.0,0.11101685393258431,-0.06461355932203389
44.0,4.0,-0.28156060606060607,-0.11357777777777778
45.0,4.0,-0.07954040404040408,-0.1858
46.0,4.0,-0.19590816326530613,-0.10203376623376623
47.0,4.0,-0.031055555555555503,0.2823818181818182
48.0,4.0,0.18724509803921574,0.2980028169014085
49.0,4.0,0.12842156862745102,0.22542448979591834
50.0,4.0,-0.21253703703703702,-0.1830222222222222
51.0,4.0,-0.06384951456310684,-0.07806804123711342
52.0,4.0,-0.08671495327102807,0.1497072463768116
53.0,4.0,0.1226651376146789,0.31468543689320394
54.0,4.0,0.11237878787878786,0.0750527131782946
55.0,4.0,-0.3342301587301587,-0.20676774193548386
56.0,4.0,0.2458483146067416,0.21522040816326526
57.0,4.0,0.08207575757575758,0.13295
58.0,4.0,0.17232608695652174,0.12182711864406781
59.0,4.0,-0.10277272727272724,-0.08414437086092713
60.0,4.0,0.16492553191489367,0.3544654867256637
61.0,4.0,0.06259523809523815,0.061025396825396816
62.0,4.0,0.003071428571428614,0.14471948051948053
63.0,4.0,-0.03813736263736267,-0.21312342007434942
64.0,4.0,-0.07550000000000001,-0.11628780487804877
65.0,4.0,-0.18877433628318585,-0.1558
66.0,4.0,0.0962391304347826,-0.17955
67.0,4.0,-0.06438888888888883,0.03533402061855673
68.0,4.0,0.22348989898989902,0.2821775280898876
69.0,4.0,0.11657920792079213,0.06845531914893616
70.0,4.0,-0.015122641509433987,0.0039435897435897704
71.0,4.0,0.01894444444444443,0.24930638297872343
72.0,4.0,-0.28156060606060607,-0.1446235294117647
73.0,4.0,-0.17054950495049503,0.035628571428571454
74.0,4.0,-0.1927413793103448,-0.12403529411764705
75.0,4.0,0.16449999999999998,0.01371456310679614
76.0,4.0,0.18724509803921574,0.28376521739130434
77.0,4.0,-0.055934782608695666,-0.1461448275862069
78.0,4.0,-0.11694144144144147,-0.15158947368421052
79.0,4.0,-0.02455660377358493,0.016051851851851873
80.0,4.0,-0.2331923076923077,-0.12746666666666664
81.0,4.0,-0.059428571428571386,0.04792093023255817
82.0,4.0,0.2393936170212766,0.42735789473684216
83.0,4.0,0.01415517241379316,-0.08896455696202529
84.0,4.0,0.034177419354838756,-0.018726829268292666
85.0,4.0,0.17396236559139788,-0.02207450980392156
86.0,4.0,0.08536956521739136,0.08607500000000001
87.0,4.0,0.08640476190476187,0.13944752475247524
88.0,4.0,0.16787349397590368,-0.0024666666666666726
89.0,4.0,0.0278898305084746,-0.044660759493670876
90.0,4.0,0.013575630252100845,-0.07493043478260869
91.0,4.0,0.044126168224299045,-0.07329999999999998
92.0,4.0,-0.0010813953488372219,0.05954883720930232
93.0,4.0,-0.14719811320754717,-0.17162089552238805
94.0,4.0,0.23450000000000004,0.3784857142857143
95.0,4.0,-0.048049019607843135,0.021342857142857163
96.0,4.0,-0.039136363636363636,0.0004068965517241563
97.0,4.0,0.1334887640449438,-0.16977683397683396
98.0,4.0,-0.1988644859813084,-0.09505925925925926
99.0,4.0,0.04672222222222222,-0.013960919540229877
0.0,5.0,0.24734831460674156,0.2992296296296296
1.0,5.0,0.025999999999999912,-0.02911794871794876
2.0,5.0,-0.13715789473684215,-0.05408421052631579
3.0,5.0,-0.15675862068965518,-0.15298064516129034
4.0,5.0,-0.22955555555555562,-0.21501538461538464
5.0,5.0,0.055166666666666586,-0.10693631284916205
6.0,5.0,0.04028571428571426,-0.06457721518987347
7.0,5.0,0.013499999999999956,-0.16910967741935487
8.0,5.0,0.1415339805825242,0.073640404040404
9.0,5.0,0.15074226804123703,0.18724705882352943
10.0,5.0,-0.14001941747572821,-0.03771707317073175
11.0,5.0,-0.18511111111111117,-0.14199420289855075
12.0,5.0,0.059944954128440364,0.10959999999999998
13.0,5.0,-0.13194392523364495,-0.10123333333333337
14.0,5.0,-0.07400000000000007,-0.1182787878787879
15.0,5.0,0.01227450980392153,-0.13785341614906835
16.0,5.0,-0.04007142857142865,0.1128989690721649
17.0,5.0,0.18915789473684208,0.04715102040816321
18.0,5.0,-0.16606349206349214,-0.09555151515151517
19.0,5.0,-0.00031578947368426924,-0.03494545454545456
20.0,5.0,0.15124271844660186,0.17347596899224804
21.0,5.0,0.12992156862745097,0.029312230215827295
22.0,5.0,-0.0005306122448980322,0.06022499999999997
23.0,5.0,0.11720879120879113,0.10787160493827158
24.0,5.0,0.1321224489795918,-0.01221818181818185
25.0,5.0,-0.12770370370370376,-0.09825714285714288
26.0,5.0,-0.03959139784946242,-0.06903636363636367
27.0,5.0,-0.16894949494949496,-0.13909565217391306
28.0,5.0,0.12808333333333333,0.06396619718309854
29.0,5.0,-0.0665233644859814,0.03323636363636362
30.0,5.0,-0.007333333333333414,-0.03794716981132079
31.0,5.0,0.015655172413793106,-0.15167659574468087
32.0,5.0,-0.09066666666666667,-0.11300869565217395
33.0,5.0,-0.03114285714285714,0.002933333333333288
34.0,5.0,0.025999999999999912,-0.02682857142857148
35.0,5.0,-0.19286792452830193,-0.08902068965517243
36.0,5.0,0.11766666666666659,-0.01067210884353742
37.0,5.0,0.057182795698924704,-0.02776842105263161
38.0,5.0,-0.1355384615384616,-0.11886153846153849
39.0,5.0,0.1477821782178217,0.028090566037735798
40.0,5.0,-0.14554471544715453,0.11077647058823525
41.0,5.0,0.1996842105263158,0.14616249999999997
42.0,5.0,-0.010134453781512676,0.031668965517241354
43.0,5.0,0.16508045977011487,-0.08989367088607597
44.0,5.0,-0.28557024793388436,-0.0951058823529412
45.0,5.0,-0.10537254901960791,-0.20540000000000003
46.0,5.0,-0.19218181818181823,-0.046817910447761235
47.0,5.0,-0.003896907216494938,0.2922415094339622
48.0,5.0,0.16383783783783779,0.26959999999999995
49.0,5.0,0.1321224489795918,0.16959999999999997
50.0,5.0,-0.2880350877192983,-0.2470666666666667
51.0,5.0,-0.01380582524271845,-0.10182857142857146
52.0,5.0,-0.014206185567010365,0.18368450704225348
53.0,5.0,0.16409523809523807,0.307695238095238
54.0,5.0,0.10377777777777775,0.1357016949152542
55.0,5.0,-0.2964489795918368,-0.2316345679012346
56.0,5.0,0.20643478260869563,0.1843058823529411
57.0,5.0,0.08599999999999997,0.15444848484848483
58.0,5.0,0.20377777777777772,0.030255737704918018
59.0,5.0,-0.0005306122448980322,-0.023830656934306582
60.0,5.0,0.17361904761904756,0.3247724137931034
61.0,5.0,0.0601772151898734,-0.0026689075630252357
62.0,5.0,-0.03921739130434787,0.11554594594594592
63.0,5.0,0.0041609195402297905,-0.19472160804020103
64.0,5.0,-0.10066666666666668,-0.13040000000000002
65.0,5.0,-0.22100854700854705,-0.13040000000000002
66.0,5.0,0.09195744680851059,-0.14954893617021278
67.0,5.0,-0.043863013698630215,0.002933333333333288
68.0,5.0,0.23509090909090902,0.3481714285714286
69.0,5.0,0.07336842105263153,0.07385531914893612
70.0,5.0,0.05327272727272725,0.06797398373983737
71.0,5.0,0.09070588235294108,0.27674285714285707
72.0,5.0,-0.30165957446808517,-0.17466229508196723
73.0,5.0,-0.17400000000000004,0.007835294117647051
74.0,5.0,-0.24296551724137938,-0.2637333333333334
75.0,5.0,0.17599999999999993,-0.04804705882352944
76.0,5.0,0.126,0.20928253968253963
77.0,5.0,-0.047626373626373675,-0.1822518518518519
78.0,5.0,-0.08576470588235297,-0.06886153846153847
79.0,5.0,0.016265486725663636,-0.01081237113402067
80.0,5.0,-0.20671028037383182,-0.07114074074074078
81.0,5.0,-0.04437037037037039,0.02576438356164379
82.0,5.0,0.19334693877551012,0.24995714285714288
83.0,5.0,0.023674418604651137,-0.058795061728395104
84.0,5.0,-0.020534653465346553,-0.13527804878048783
85.0,5.0,0.126,-0.030400000000000038
86.0,5.0,0.1108101265822784,0.030424742268041205
87.0,5.0,0.06184905660377349,0.15413608247422678
88.0,5.0,0.16508045977011487,0.014194594594594545
89.0,5.0,0.0647387387387387,-0.0470666666666667
90.0,5.0,0.020915254237288128,-0.0380923076923077
91.0,5.0,0.15757894736842104,0.04891034482758616
92.0,5.0,-0.03570212765957448,0.09459999999999996
93.0,5.0,-0.08059340659340664,-0.1840585365853659
94.0,5.0,0.2443673469387755,0.3713543859649122
95.0,5.0,-0.004275229357798227,0.002933333333333288
96.0,5.0,-0.056352941176470606,0.022117985611510738
97.0,5.0,0.06284210526315781,-0.1820129032258065
98.0,5.0,-0.14822680412371136,-0.10232982456140355
99.0,5.0,0.03876595744680844,0.07637966101694915
0.0,6.0,0.2576333333333334,0.15071438848920865
1.0,6.0,0.10731886792452838,-0.07520243902439022
2.0,6.0,-0.11319999999999997,-0.1275962962962963
3.0,6.0,-0.17569999999999997,-0.18315185185185184
4.0,6.0,-0.2066734513274336,-0.17399662921348313
5.0,6.0,0.029563157894736847,-0.0856859649122807
6.0,6.0,0.009485185185185263,0.013144444444444459
7.0,6.0,0.023224731182795777,-0.12018888888888887
8.0,6.0,0.20070449438202254,0.05441428571428575
9.0,6.0,0.11596666666666666,0.13023846153846158
10.0,6.0,-0.15609215686274502,-0.14485932203389829
11.0,6.0,-0.18131797752808987,-0.041826315789473656
12.0,6.0,0.017282456140350955,0.05758888888888891
13.0,6.0,-0.05805294117647053,-0.09230628930817608
14.0,6.0,-0.08346699029126214,-0.06325876288659793
15.0,6.0,0.01588878504672897,-0.10799902912621356
16.0,6.0,0.0043000000000000815,0.1437
17.0,6.0,0.19930000000000003,0.17229712230215827
18.0,6.0,-0.13723846153846153,-0.1106103448275862
19.0,6.0,0.011168686868686883,-0.058572727272727276
20.0,6.0,0.19027938144329903,0.2545585858585859
21.0,6.0,0.1647255319148937,0.036798159509202455
22.0,6.0,-0.015699999999999936,0.04370000000000002
23.0,6.0,0.13042244897959188,0.2552384615384616
24.0,6.0,0.14721666666666666,0.026908955223880593
25.0,6.0,-0.13284285714285715,-0.10580980392156861
26.0,6.0,-0.024014606741572964,-0.14424964028776976
27.0,6.0,-0.14236666666666664,-0.17786084656084655
28.0,6.0,0.1522569892473119,0.09973448275862068
29.0,6.0,-0.019134343434343393,-0.025744444444444403
30.0,6.0,-0.06249245283018867,-0.06693218390804595
31.0,6.0,-0.029866666666666597,-0.056574725274725235
32.0,6.0,-0.0907943396226415,-0.11290919540229882
33.0,6.0,-0.036524742268041255,-0.01271592920353981
34.0,6.0,0.047704255319149014,0.0020333333333333314
35.0,6.0,-0.1805543689320388,-0.05352222222222219
36.0,6.0,0.1311181818181818,-0.035845454545454514
37.0,6.0,0.0638833333333334,-0.006299999999999972
38.0,6.0,-0.0987769230769231,-0.1005307692307692
39.0,6.0,0.1592514563106796,0.019215463917525766
40.0,6.0,-0.1716349593495935,-0.031299999999999994
41.0,6.0,0.1643,0.10132411347517734
42.0,6.0,-0.015322641509433965,0.10459743589743592
43.0,6.0,0.14652222222222222,0.06404883720930232
44.0,6.0,-0.26660909090909085,-0.08129999999999998
45.0,6.0,-0.14578547008547005,-0.1563
46.0,6.0,-0.18569999999999998,-0.11254999999999998
47.0,6.0,-0.024014606741572964,0.2937
48.0,6.0,0.16500796460176992,0.2621065934065934
49.0,6.0,0.12628019801980206,0.23233636363636362
50.0,6.0,-0.24977407407407404,-0.17000967741935483
51.0,6.0,-0.04607037037037032,-0.16896233766233765
52.0,6.0,-0.06993076923076924,0.10079876543209876
53.0,6.0,0.16239523809523815,0.28907037037037037
54.0,6.0,0.12041650485436894,0.11036666666666667
55.0,6.0,-0.28622631578947366,-0.25987142857142853
56.0,6.0,0.19798421052631587,0.1950157894736842
57.0,6.0,0.07687731958762889,0.1605032786885246
58.0,6.0,0.2429046511627907,0.021641176470588275
59.0,6.0,-0.06963939393939389,-0.11178780487804876
60.0,6.0,0.21791702127659573,0.34870000000000007
61.0,6.0,0.0714264367816092,0.020262500000000017
62.0,6.0,-0.040917391304347794,0.1281594594594595
63.0,6.0,-0.0630873873873874,-0.23244068441064636
64.0,6.0,-0.08310740740740741,-0.19493636363636363
65.0,6.0,-0.17111284403669724,-0.13129999999999997
66.0,6.0,0.0343,-0.20086521739130433
67.0,6.0,-0.08949310344827588,-0.012618681318681324
68.0,6.0,0.18968461538461545,0.17863377483443715
69.0,6.0,0.10731886792452838,0.10139230769230773
70.0,6.0,0.08254175824175825,0.03347987421383647
71.0,6.0,0.04907064220183488,0.1549385321100918
72.0,6.0,-0.20979090909090908,-0.15482941176470585
73.0,6.0,-0.16589607843137255,0.006049397590361438
74.0,6.0,-0.24207168141592916,-0.163158407079646
75.0,6.0,0.2295631578947369,-0.10960188679245281
76.0,6.0,0.19298686868686876,0.26192033898305084
77.0,6.0,-0.10022830188679244,-0.16463333333333333
78.0,6.0,-0.2100511450381679,-0.19668461538461537
79.0,6.0,-0.005975229357798151,-0.05771509433962263
80.0,6.0,-0.17569999999999997,-0.12541764705882352
81.0,6.0,-0.021853846153846113,0.06870000000000004
82.0,6.0,0.21205510204081635,0.37458235294117653
83.0,6.0,0.04340112359550563,-0.07767681159420287
84.0,6.0,-0.04463203883495137,-0.009871428571428531
85.0,6.0,0.21318888888888887,0.016848148148148168
86.0,6.0,0.10743253012048193,0.014494392523364485
87.0,6.0,0.017993693693693746,0.1402447154471545
88.0,6.0,0.1522569892473119,0.16100769230769235
89.0,6.0,0.05881327433628325,0.024760606060606094
90.0,6.0,-0.01736666666666664,-0.0677864864864865
91.0,6.0,0.028003703703703753,0.05579677419354839
92.0,6.0,-0.08076329113924052,0.05579677419354839
93.0,6.0,-0.12014444444444439,-0.23796666666666666
94.0,6.0,0.2190368421052632,0.42401914893617026
95.0,6.0,-0.029866666666666597,-0.002267741935483847
96.0,6.0,-0.10560654205607478,-0.009871428571428531
97.0,6.0,0.13825348837209306,-0.15152471910112358
98.0,6.0,-0.12930824742268043,-0.19445789473684208
99.0,6.0,0.047704255319149014,0.040793023255813965
0.0,7.0,0.20341052631578949,0.24723529411764705
1.0,7.0,0.1492,0.0376407766990291
2.0,7.0,-0.14158431372549019,0.016142857142857125
3.0,7.0,-0.10432941176470589,-0.2389591836734694
4.0,7.0,-0.16678130841121497,-0.2348053097345133
5.0,7.0,0.02627070707070711,-0.13774796747967483
6.0,7.0,0.14678620689655175,-0.09590196078431376
7.0,7.0,0.016169696969697056,-0.16858620689655174
8.0,7.0,0.18517938144329904,0.03241772151898731
9.0,7.0,0.13292549019607847,0.16426315789473683
10.0,7.0,-0.0942615384615384,-0.14998876404494385
11.0,7.0,-0.21204999999999996,-0.03065517241379312
12.0,7.0,0.017313207547169807,0.05115686274509801
13.0,7.0,-0.060799999999999965,-0.08857281553398061
14.0,7.0,-0.08266915887850468,-0.12360869565217394
15.0,7.0,-0.04922105263157894,-0.1802857142857143
16.0,7.0,-0.07104390243902436,0.1384520547945205
17.0,7.0,0.1794150537634409,0.15899999999999997
18.0,7.0,-0.14982654867256628,-0.08903149606299215
19.0,7.0,0.02132765957446814,-0.02281818181818185
20.0,7.0,0.16920000000000002,0.13399999999999995
21.0,7.0,0.12293831775700936,0.1022989690721649
22.0,7.0,0.02328163265306127,-0.016675675675675683
23.0,7.0,0.09147722772277234,0.24436585365853652
24.0,7.0,0.14272941176470588,0.023161849710982618
25.0,7.0,-0.08079999999999998,-0.1116422018348624
26.0,7.0,0.04647272727272733,-0.17239534883720933
27.0,7.0,-0.18595463917525767,-0.13204477611940302
28.0,7.0,0.12771063829787233,0.0849259259259259
29.0,7.0,-0.014133333333333331,-0.1391651376146789
30.0,7.0,0.005246511627907013,0.041022471910112324
31.0,7.0,0.036847058823529455,-0.18992086330935254
32.0,7.0,-0.07079999999999997,-0.08726865671641792
33.0,7.0,-0.02816842105263151,0.284
34.0,7.0,0.04300952380952383,0.10899999999999999
35.0,7.0,-0.25371666666666665,-0.06322222222222224
36.0,7.0,0.08208659793814432,0.012383458646616496
37.0,7.0,0.0023683168316832592,0.016142857142857125
38.0,7.0,-0.13272307692307683,-0.11149180327868854
39.0,7.0,0.18235789473684216,0.04675510204081629
40.0,7.0,-0.04354509803921569,-0.13047368421052635
41.0,7.0,0.12332371134020625,0.05030434782608695
42.0,7.0,0.04836666666666667,0.06577966101694915
43.0,7.0,0.09239587628865986,-0.1036459143968872
44.0,7.0,-0.2580357723577235,-0.341
45.0,7.0,-0.09151428571428566,-0.22062962962962968
46.0,7.0,-0.13178039215686266,-0.08766666666666667
47.0,7.0,-0.04814693877551013,0.2923333333333333
48.0,7.0,0.15729523809523815,0.16825925925925928
49.0,7.0,0.10491428571428574,0.2653829787234043
50.0,7.0,-0.2670068965517241,-0.25156910569105695
51.0,7.0,-0.0400233009708737,-0.018966101694915305
52.0,7.0,-0.04162474226804125,0.1819357798165137
53.0,7.0,0.19174901960784319,0.1685541401273885
54.0,7.0,0.0906285714285715,0.07492920353982296
55.0,7.0,-0.3093714285714285,-0.12066101694915257
56.0,7.0,0.1607841584158416,0.17685714285714288
57.0,7.0,0.03348571428571434,0.2279655172413793
58.0,7.0,0.20425747126436788,0.09378260869565214
59.0,7.0,-0.04443636363636361,-0.03636423841059605
60.0,7.0,0.17920000000000003,0.2802121212121212
61.0,7.0,0.10080919540229893,0.011941176470588233
62.0,7.0,-0.059832258064516086,0.19998360655737707
63.0,7.0,-0.04443636363636361,-0.1805061728395062
64.0,7.0,-0.18079999999999996,-0.07784210526315793
65.0,7.0,-0.20622372881355927,-0.1591818181818182
66.0,7.0,0.06920000000000004,-0.09100000000000003
67.0,7.0,-0.15952340425531908,-0.01132967032967036
68.0,7.0,0.1710518518518519,0.22263636363636358
69.0,7.0,0.07410196078431375,0.2102820512820513
70.0,7.0,0.06920000000000004,-0.015418604651162793
71.0,7.0,0.07677575757575761,0.21163157894736845
72.0,7.0,-0.3242782608695652,-0.20253846153846156
73.0,7.0,-0.16079999999999994,0.014932203389830478
74.0,7.0,-0.2577230769230769,-0.1369183673469388
75.0,7.0,0.17336666666666667,0.07718181818181813
76.0,7.0,0.14444271844660195,0.2981752577319587
77.0,7.0,0.04647272727272733,-0.08072602739726031
78.0,7.0,-0.14690169491525418,-0.17923529411764708
79.0,7.0,0.09093913043478263,-0.08847474747474748
80.0,7.0,-0.1018526315789473,-0.15581481481481485
81.0,7.0,-0.022466666666666635,0.07566666666666666
82.0,7.0,0.19048712871287132,0.26614285714285707
83.0,7.0,0.10491428571428574,-0.07726373626373628
84.0,7.0,-0.0075326732673266505,-0.13368292682926833
85.0,7.0,0.1492,-0.07704060913705585
86.0,7.0,0.05253333333333332,0.0908181818181818
87.0,7.0,0.0409391304347827,0.1283877551020408
88.0,7.0,0.14142222222222223,-0.021981595092024575
89.0,7.0,0.07149357798165146,-0.012140939597315437
90.0,7.0,0.01592131147540987,0.059
91.0,7.0,0.10180869565217399,-0.029311688311688344
92.0,7.0,-0.026038095238095194,0.15899999999999997
93.0,7.0,-0.10348041237113403,-0.08342424242424246
94.0,7.0,0.16233725490196083,0.3232335766423357
95.0,7.0,-0.030314563106796033,0.10086046511627905
96.0,7.0,-0.08079999999999998,-0.005285714285714338
97.0,7.0,0.09941978021978026,-0.14587804878048782
98.0,7.0,-0.18079999999999996,-0.16982882882882885
99.0,7.0,-0.03656923076923069,-0.0076666666666667105
0.0,8.0,0.24098791208791204,0.2755446808510638
1.0,8.0,0.1189,-0.020199999999999996
2.0,8.0,-0.12109999999999999,-0.11330344827586206
3.0,8.0,-0.16443333333333332,-0.2002
4.0,8.0,-0.18053396226415097,-0.22575555555555554
5.0,8.0,0.034782352941176486,-0.0798153846153846
6.0,8.0,0.07637474747474748,-0.13734285714285713
7.0,8.0,0.025869696969696987,-0.1337593220338983
8.0,8.0,0.18457010309278343,0.11498518518518519
9.0,8.0,0.10117722772277227,0.1852945054945055
10.0,8.0,-0.1404877551020408,-0.02686666666666665
11.0,8.0,-0.1998356321839081,-0.10866153846153845
12.0,8.0,0.06419411764705885,0.1933135135135135
13.0,8.0,0.023017647058823476,-0.06331926605504584
14.0,8.0,-0.06325686274509812,0.0007876543209876519
15.0,8.0,-0.001197087378640771,-0.050537078651685385
16.0,8.0,-0.04501304347826085,0.11117254901960788
17.0,8.0,0.1920578947368421,0.3425906976744186
18.0,8.0,-0.10213448275862069,-0.1049222222222222
19.0,8.0,-0.026655555555555543,0.14133846153846158
20.0,8.0,0.19487938144329897,0.1716032786885246
21.0,8.0,0.14804893617021275,-0.05878921161825723
22.0,8.0,-0.011099999999999999,-0.011376470588235266
23.0,8.0,0.18604285714285707,0.19450588235294114
24.0,8.0,0.12271443298969065,0.011010191082802545
25.0,8.0,-0.12025254237288141,-0.10041978021978021
26.0,8.0,-0.014534343434343455,-0.09667058823529409
27.0,8.0,-0.17110000000000003,-0.06094074074074074
28.0,8.0,0.14208681318681315,0.11083448275862068
29.0,8.0,-0.043827272727272715,-0.0742983606557377
30.0,8.0,-0.06285257731958771,-0.06094074074074074
31.0,8.0,0.01962164948453604,-0.10084516129032256
32.0,8.0,-0.07926326530612249,-0.17546315789473682
33.0,8.0,-0.06471702127659573,0.13141290322580645
34.0,8.0,0.04764999999999997,-0.07019999999999998
35.0,8.0,-0.19237659574468086,-0.19775102040816325
36.0,8.0,0.14208681318681315,-0.0022809248554913064
37.0,8.0,0.004575675675675628,0.03434545454545457
38.0,8.0,-0.08868241758241757,0.004124324324324358
39.0,8.0,0.22545172413793102,-0.042422222222222195
40.0,8.0,-0.1438272727272728,-0.04747272727272728
41.0,8.0,0.17100526315789466,0.31616363636363637
42.0,8.0,0.06848333333333334,0.10533191489361704
43.0,8.0,0.11677878787878782,-0.06262424242424242
44.0,8.0,-0.29178965517241384,-0.15353333333333333
45.0,8.0,-0.1481642201834863,-0.157237037037037
46.0,8.0,-0.2005117647058824,-0.18190212765957445
47.0,8.0,0.027695180722891566,0.16128148148148147
48.0,8.0,0.19805887850467285,0.32347816091954024
49.0,8.0,0.12097920792079209,0.17484950495049506
50.0,8.0,-0.22011960784313728,-0.2154380952380952
51.0,8.0,0.02196930693069299,-0.11240779220779218
52.0,8.0,-0.08231495327102811,0.14596541353383458
53.0,8.0,0.1672838383838383,0.2121741007194245
54.0,8.0,0.025621311475409803,0.07324262295081968
55.0,8.0,-0.35805652173913044,-0.3202
56.0,8.0,0.25363118279569885,-0.0010510638297872021
57.0,8.0,0.10309354838709672,0.08979999999999999
58.0,8.0,0.13302371134020619,0.1048
59.0,8.0,-0.05571538461538461,-0.08856158192090394
60.0,8.0,0.17048415841584152,0.32626464646464653
61.0,8.0,0.0844555555555555,0.015737500000000015
62.0,8.0,0.06157326732673263,0.2239176470588235
63.0,8.0,0.0596692307692307,-0.1916733542319749
64.0,8.0,-0.16046170212765964,-0.2577
65.0,8.0,-0.14236436781609196,-0.22019999999999998
66.0,8.0,0.02120769230769226,-0.07019999999999998
67.0,8.0,-0.1326384615384616,-0.036512056737588616
68.0,8.0,0.2489,0.2136983050847458
69.0,8.0,0.13942631578947362,0.15106436781609195
70.0,8.0,0.07047303370786517,0.004673096446700498
71.0,8.0,0.05270952380952376,0.23414782608695656
72.0,8.0,-0.3082681415929204,-0.22297777777777777
73.0,8.0,-0.16572365591397853,-0.013748387096774173
74.0,8.0,-0.31910000000000005,-0.2276074074074074
75.0,8.0,0.13472524271844655,0.0081582089552239
76.0,8.0,0.11789082568807341,0.2284725663716814
77.0,8.0,-0.04483737373737373,-0.13598947368421052
78.0,8.0,-0.13127699115044256,-0.13598947368421052
79.0,8.0,-0.010722641509434028,-0.038949999999999985
80.0,8.0,-0.1371194174757282,-0.1424222222222222
81.0,8.0,0.0013137931034482575,0.15171011235955056
82.0,8.0,0.18326893203883488,0.16206950354609928
83.0,8.0,0.0030573033707864683,-0.09584102564102562
84.0,8.0,-0.0653307692307693,-0.05992602739726027
85.0,8.0,0.14804893617021275,0.08364615384615387
86.0,8.0,0.08147731958762883,0.044879365079365074
87.0,8.0,0.05705533980582522,0.3048
88.0,8.0,0.09420612244897952,0.06124329896907216
89.0,8.0,0.06928461538461539,0.06755510204081633
90.0,8.0,0.0071608695652173315,0.04966301369863013
91.0,8.0,0.07175714285714285,0.1625586206896552
92.0,8.0,-0.08694158415841591,-0.014644444444444404
93.0,8.0,-0.12053820224719103,-0.22285486725663717
94.0,8.0,0.23514999999999997,0.3762285714285714
95.0,8.0,-0.04493177570093465,0.010569230769230775
96.0,8.0,-0.06503939393939395,-0.011788785046728978
97.0,8.0,0.06223333333333325,-0.13480674157303368
98.0,8.0,-0.18019090909090912,-0.15707943262411345
99.0,8.0,0.0460717171717171,-0.004410526315789476


==> pics/RA_scatter/cifar100_resnet56_rate50_regression.txt <==
dataset, model, rate, a, b, r2
cifar100,resnet,50,0.7193488734662958,0.00054793719131479,0.4403641488331571

==> pics/RA_scatter/cifar100_resnet56_rate5_regression.txt <==
dataset,model,rate,a,b,r2
cifar100,resnet,5,0.9769140269362382,0.00337748427132798,0.8679690468933536


==> pics/RA_scatter/cifar10_resnet110_rate10.txt <==
class,model,before,after
0.0,0.0,-0.0006038499506416661,-0.013252380952380904
1.0,0.0,0.05124356929212359,0.05580379241516964
2.0,0.0,-0.027900000000000036,-0.03183488372093024
3.0,0.0,-0.10028650306748466,-0.09815161964472308
4.0,0.0,-0.013314467253176976,-0.008717910447761157
5.0,0.0,-0.04606129032258066,-0.044121862348178165
6.0,0.0,0.023553280318091452,0.012321435594886965
7.0,0.0,0.02738282828282823,0.03873448275862068
8.0,0.0,0.0468386934673366,0.04700348258706466
9.0,0.0,0.03709999999999991,0.037769930069930124
0.0,1.0,0.008045059288537604,-0.0035761149653121826
1.0,1.0,0.06336407669021193,0.07286407669021189
2.0,1.0,-0.036714851485148525,-0.04165546558704458
3.0,1.0,-0.11950608175473576,-0.10172158273381293
4.0,1.0,-0.001217154389505537,-0.011443362831858428
5.0,1.0,-0.06347862208713273,-0.07439471624266147
6.0,1.0,0.03301212121212127,0.035528052472250216
7.0,1.0,0.03914611503531784,0.03796666666666659
8.0,1.0,0.04030146914789423,0.0413
9.0,1.0,0.03709880478087646,0.044300000000000006
0.0,2.0,0.023078269617706315,0.004950980392156801
1.0,2.0,0.04123831041257375,0.06855691056910562
2.0,2.0,-0.03773987667009249,-0.04790322580645168
3.0,2.0,-0.10810947476828003,-0.12651606425702822
4.0,2.0,-0.0028546558704453107,-0.026791224686596005
5.0,2.0,-0.07604240940254647,-0.04305084745762722
6.0,2.0,0.023657801766437725,0.03650098911968347
7.0,2.0,0.04899038854805726,0.04561668372569083
8.0,2.0,0.06003333333333338,0.044895529640427534
9.0,2.0,0.023556581532416576,0.04136138613861384
0.0,3.0,0.013053057199211016,0.0032439680957128125
1.0,3.0,0.05919494949494952,0.05675601577909273
2.0,3.0,-0.02950163766632552,-0.04512186878727631
3.0,3.0,-0.10436727828746173,-0.10512158273381289
4.0,3.0,-0.008526600985221622,-0.012876794493608679
5.0,3.0,-0.07585667001003005,-0.046553524004085745
6.0,3.0,0.039418875502008066,0.03548793969849251
7.0,3.0,0.020236779324055654,0.029279657603222597
8.0,3.0,0.041273802541544446,0.02220622009569373
9.0,3.0,0.041767932067932056,0.05943846153846155
0.0,4.0,-0.012441176470588178,-0.017256370656370645
1.0,4.0,0.046543956043956114,0.061357957957957954
2.0,4.0,-0.026734468937875677,-0.036579859013091576
3.0,4.0,-0.08517567567567563,-0.09722370062370056
4.0,4.0,-0.018555501460564727,-0.0006634291377600743
5.0,4.0,-0.04800687622789779,-0.04410762970498472
6.0,4.0,0.028125754527163038,0.02064825523429714
7.0,4.0,0.040601832993890086,0.03146484295846008
8.0,4.0,0.03949999999999998,0.03666790971540734
9.0,4.0,0.03538977955911826,0.040961942517343974
0.0,5.0,0.007853968253968224,-0.0015515624999999922
1.0,5.0,0.05433880597014917,0.05894955134596214
2.0,5.0,-0.040324242424242485,-0.04620000000000002
3.0,5.0,-0.1101448979591837,-0.08379259259259253
4.0,5.0,-0.008462685093780897,-0.021976794493608676
5.0,5.0,-0.05386330275229356,-0.05669648946840522
6.0,5.0,0.023204536489151883,0.0164620825147348
7.0,5.0,0.0343033898305084,0.03969430894308945
8.0,5.0,0.049786116700201166,0.03367804878048786
9.0,5.0,0.03885889328063241,0.057128267477203676
0.0,6.0,-0.00450887573964498,-0.0278446583253128
1.0,6.0,0.060752515090543247,0.0681353535353536
2.0,6.0,-0.029445904954499502,-0.05287337850919649
3.0,6.0,-0.09882815734989647,-0.07725423365487671
4.0,6.0,-0.0007944111776447826,-0.0007846153846153836
5.0,6.0,-0.055370517928286844,-0.0570867469879518
6.0,6.0,0.015043478260869492,0.028376015857284442
7.0,6.0,0.03187804878048783,0.025777644710578862
8.0,6.0,0.04862638469284997,0.04793333333333338
9.0,6.0,0.02937978410206077,0.04295820895522395
0.0,7.0,0.013092048929663536,-0.0034407149950347327
1.0,7.0,0.06536393606393598,0.08118064516129042
2.0,7.0,-0.048344710578842376,-0.04345242334322452
3.0,7.0,-0.12019290060851928,-0.1238358974358974
4.0,7.0,-0.003768520357497529,-0.0020783919597989753
5.0,7.0,-0.07388725099601601,-0.06931363163371485
6.0,7.0,0.018510019267822697,0.030731552917903082
7.0,7.0,0.050325641025640966,0.03330208540218471
8.0,7.0,0.06724506612410985,0.05758815399802575
9.0,7.0,0.031548289345063485,0.0324326848249028
0.0,8.0,-0.0003392961876833578,-0.005267704280155661
1.0,8.0,0.05734495504495496,0.051209297725024805
2.0,8.0,-0.01979889001009083,-0.0302209255533199
3.0,8.0,-0.10385384615384619,-0.09022539682539676
4.0,8.0,-0.015061784675072798,-0.003636220472440943
5.0,8.0,-0.061879104477612024,-0.04964999999999997
6.0,8.0,0.035565925176946345,0.011831984205330714
7.0,8.0,0.03659158110882954,0.036335234215886025
8.0,8.0,0.039675745526838946,0.03566403940886698
9.0,8.0,0.030658208955223865,0.03787490039840635
0.0,9.0,-0.0031871345029239606,-0.02043041825095049
1.0,9.0,0.06017928286852592,0.06906558704453447
2.0,9.0,-0.034418254764292944,-0.05094456415279136
3.0,9.0,-0.09251809720785942,-0.09469015544041448
4.0,9.0,-0.02330558276199801,-0.014017148554337
5.0,9.0,-0.05516016016016023,-0.04024615384615382
6.0,9.0,0.027000000000000024,0.025335205616850542
7.0,9.0,0.03532786885245898,0.03933753814852492
8.0,9.0,0.04711576846307386,0.03516862745098037
9.0,9.0,0.03654761904761905,0.050346987951807254


==> pics/RA_scatter/cifar10_resnet110_rate10_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet110,10,0.971569446975685,-0.00015687346001102786,0.9389880866252619


==> pics/RA_scatter/cifar10_resnet110_rate20.txt <==
class,model,before,after
0.0,0.0,-0.0006038499506416661,-0.031724581005586505
1.0,0.0,0.05124356929212359,0.0643636993076162
2.0,0.0,-0.027900000000000036,-0.02587113187954304
3.0,0.0,-0.10028650306748466,-0.11274769874476986
4.0,0.0,-0.013314467253176976,-0.015063779527558996
5.0,0.0,-0.04606129032258066,-0.04921304347826083
6.0,0.0,0.023553280318091452,0.021320278330019926
7.0,0.0,0.02738282828282823,0.04872464065708426
8.0,0.0,0.0468386934673366,0.047324877571008894
9.0,0.0,0.03709999999999991,0.04894242424242423
0.0,1.0,0.008045059288537604,-0.004647740667976352
1.0,1.0,0.06336407669021193,0.08126998992950663
2.0,1.0,-0.036714851485148525,-0.048254773869346734
3.0,1.0,-0.11950608175473576,-0.11164782608695645
4.0,1.0,-0.001217154389505537,-0.01039126594700679
5.0,1.0,-0.06347862208713273,-0.08232424830261875
6.0,1.0,0.03301212121212127,0.047030312185297074
7.0,1.0,0.03914611503531784,0.027277114427860738
8.0,1.0,0.04030146914789423,0.04231389961389964
9.0,1.0,0.03709880478087646,0.052801010101010126
0.0,2.0,0.023078269617706315,-0.017348484848484835
1.0,2.0,0.04123831041257375,0.08702883625128732
2.0,2.0,-0.03773987667009249,-0.046005025125628096
3.0,2.0,-0.10810947476828003,-0.13845603271983642
4.0,2.0,-0.0028546558704453107,-0.011666666666666603
5.0,2.0,-0.07604240940254647,-0.06168362156663276
6.0,2.0,0.023657801766437725,0.03200000000000003
7.0,2.0,0.04899038854805726,0.0499536560247168
8.0,2.0,0.06003333333333338,0.05644927536231892
9.0,2.0,0.023556581532416576,0.048320039880358934
0.0,3.0,0.013053057199211016,-0.014612825458052092
1.0,3.0,0.05919494949494952,0.0715216962524654
2.0,3.0,-0.02950163766632552,-0.049377551020408195
3.0,3.0,-0.10436727828746173,-0.11909832635983264
4.0,3.0,-0.008526600985221622,-0.012186626746507057
5.0,3.0,-0.07585667001003005,-0.07267670286278383
6.0,3.0,0.039418875502008066,0.03902736318407951
7.0,3.0,0.020236779324055654,0.03870142421159717
8.0,3.0,0.041273802541544446,0.05261339198435966
9.0,3.0,0.041767932067932056,0.060406788247213794
0.0,4.0,-0.012441176470588178,-0.030448015122873318
1.0,4.0,0.046543956043956114,0.060675889328063226
2.0,4.0,-0.026734468937875677,-0.05066467065868263
3.0,4.0,-0.08517567567567563,-0.09177944325481802
4.0,4.0,-0.018555501460564727,-0.011557409224730142
5.0,4.0,-0.04800687622789779,-0.04966666666666664
6.0,4.0,0.028125754527163038,0.025910891089108934
7.0,4.0,0.040601832993890086,0.03757026476578407
8.0,4.0,0.03949999999999998,0.04472277227722776
9.0,4.0,0.03538977955911826,0.06037714863498478
0.0,5.0,0.007853968253968224,-0.03769869281045746
1.0,5.0,0.05433880597014917,0.0727529470529471
2.0,5.0,-0.040324242424242485,-0.04500707070707066
3.0,5.0,-0.1101448979591837,-0.09796992399565685
4.0,5.0,-0.008462685093780897,-0.005382423038728823
5.0,5.0,-0.05386330275229356,-0.04457863777089777
6.0,5.0,0.023204536489151883,0.012749659201558017
7.0,5.0,0.0343033898305084,0.03235342601787494
8.0,5.0,0.049786116700201166,0.04847227722772285
9.0,5.0,0.03885889328063241,0.05649237713139421
0.0,6.0,-0.00450887573964498,-0.03497467166979351
1.0,6.0,0.060752515090543247,0.07798837209302334
2.0,6.0,-0.029445904954499502,-0.02800767656090064
3.0,6.0,-0.09882815734989647,-0.08670689655172403
4.0,6.0,-0.0007944111776447826,-0.0035241935483870668
5.0,6.0,-0.055370517928286844,-0.06380525272547066
6.0,6.0,0.015043478260869492,0.02173320158102776
7.0,6.0,0.03187804878048783,0.02430158730158738
8.0,6.0,0.04862638469284997,0.03678070175438597
9.0,6.0,0.02937978410206077,0.05199244712990947
0.0,7.0,0.013092048929663536,-0.012228682170542626
1.0,7.0,0.06536393606393598,0.07704728370221325
2.0,7.0,-0.048344710578842376,-0.03330375782881001
3.0,7.0,-0.12019290060851928,-0.10930257510729613
4.0,7.0,-0.003768520357497529,-0.007500000000000062
5.0,7.0,-0.07388725099601601,-0.06559045226130655
6.0,7.0,0.018510019267822697,0.03253933136676501
7.0,7.0,0.050325641025640966,0.011586491739552951
8.0,7.0,0.06724506612410985,0.054364573110893044
9.0,7.0,0.031548289345063485,0.04117187499999997
0.0,8.0,-0.0003392961876833578,-0.017852833813640778
1.0,8.0,0.05734495504495496,0.0583023622047244
2.0,8.0,-0.01979889001009083,-0.05205478348439074
3.0,8.0,-0.10385384615384619,-0.10430105708245241
4.0,8.0,-0.015061784675072798,0.012245778229908466
5.0,8.0,-0.061879104477612024,-0.04802658610271904
6.0,8.0,0.035565925176946345,0.024635897435897447
7.0,8.0,0.03659158110882954,0.03354441087613291
8.0,8.0,0.039675745526838946,0.03242243713733073
9.0,8.0,0.030658208955223865,0.054251671732522766
0.0,9.0,-0.0031871345029239606,-0.024830217186024517
1.0,9.0,0.06017928286852592,0.08156105476673425
2.0,9.0,-0.034418254764292944,-0.028099055613851065
3.0,9.0,-0.09251809720785942,-0.10050199370409241
4.0,9.0,-0.02330558276199801,-0.01665614385614389
5.0,9.0,-0.05516016016016023,-0.06346534260178749
6.0,9.0,0.027000000000000024,0.025622090729783054
7.0,9.0,0.03532786885245898,0.037027760891590655
8.0,9.0,0.04711576846307386,0.034697565725413826
9.0,9.0,0.03654761904761905,0.05020098716683119


==> pics/RA_scatter/cifar10_resnet110_rate20_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet110,20,1.051873795805091,-0.00034288603723161626,0.9150785181663689


==> pics/RA_scatter/cifar10_resnet110_rate4.txt <==
class,model,before,after
0.0,0.0,-0.0006038499506416661,-0.012473359073359003
1.0,0.0,0.05124356929212359,0.048133135509396685
2.0,0.0,-0.027900000000000036,-0.02966262626262628
3.0,0.0,-0.10028650306748466,-0.0960977687626775
4.0,0.0,-0.013314467253176976,-7.67371601207989e-05
5.0,0.0,-0.04606129032258066,-0.04841510574018126
6.0,0.0,0.023553280318091452,0.028079642502482627
7.0,0.0,0.02738282828282823,0.033846963562753074
8.0,0.0,0.0468386934673366,0.03521386138613858
9.0,0.0,0.03709999999999991,0.03980486815415818
0.0,1.0,0.008045059288537604,0.008293650793650853
1.0,1.0,0.06336407669021193,0.06310040363269431
2.0,1.0,-0.036714851485148525,-0.0242122593718338
3.0,1.0,-0.11950608175473576,-0.12756366307541622
4.0,1.0,-0.001217154389505537,-0.007385114885114841
5.0,1.0,-0.06347862208713273,-0.07185871743486971
6.0,1.0,0.03301212121212127,0.0395486815415822
7.0,1.0,0.03914611503531784,0.04327981651376156
8.0,1.0,0.04030146914789423,0.04037937743190667
9.0,1.0,0.03709880478087646,0.03943193193193195
0.0,2.0,0.023078269617706315,0.0029116504854368452
1.0,2.0,0.04123831041257375,0.06954746450304261
2.0,2.0,-0.03773987667009249,-0.06098709990300677
3.0,2.0,-0.10810947476828003,-0.11909350912778904
4.0,2.0,-0.0028546558704453107,-0.0038271271271271834
5.0,2.0,-0.07604240940254647,-0.05472644964394713
6.0,2.0,0.023657801766437725,0.03853713420787075
7.0,2.0,0.04899038854805726,0.0416884297520661
8.0,2.0,0.06003333333333338,0.04727660818713442
9.0,2.0,0.023556581532416576,0.0393
0.0,3.0,0.013053057199211016,0.013787562189054636
1.0,3.0,0.05919494949494952,0.05084410307234877
2.0,3.0,-0.02950163766632552,-0.03241859296482419
3.0,3.0,-0.10436727828746173,-0.12107338629592856
4.0,3.0,-0.008526600985221622,-0.011610521140609675
5.0,3.0,-0.07585667001003005,-0.0609731906218145
6.0,3.0,0.039418875502008066,0.047905316973415046
7.0,3.0,0.020236779324055654,0.03602024415055949
8.0,3.0,0.041273802541544446,0.036178048780487804
9.0,3.0,0.041767932067932056,0.0413
0.0,4.0,-0.012441176470588178,-0.011339024390243924
1.0,4.0,0.046543956043956114,0.0558887323943662
2.0,4.0,-0.026734468937875677,-0.03713061630218695
3.0,4.0,-0.08517567567567563,-0.07968189300411532
4.0,4.0,-0.018555501460564727,-0.019794941634241336
5.0,4.0,-0.04800687622789779,-0.04141783893985729
6.0,4.0,0.028125754527163038,0.027655891238670627
7.0,4.0,0.040601832993890086,0.03627766497461926
8.0,4.0,0.03949999999999998,0.03204488188976373
9.0,4.0,0.03538977955911826,0.03609999999999991
0.0,5.0,0.007853968253968224,-0.0026124756335282884
1.0,5.0,0.05433880597014917,0.050036507936507935
2.0,5.0,-0.040324242424242485,-0.03985574771108846
3.0,5.0,-0.1101448979591837,-0.10107375886524816
4.0,5.0,-0.008462685093780897,-0.0106709359605911
5.0,5.0,-0.05386330275229356,-0.03707528438469487
6.0,5.0,0.023204536489151883,0.029973134328358242
7.0,5.0,0.0343033898305084,0.03452992992992998
8.0,5.0,0.049786116700201166,0.03806573982125128
9.0,5.0,0.03885889328063241,0.03480937188434696
0.0,6.0,-0.00450887573964498,-0.013669283611383753
1.0,6.0,0.060752515090543247,0.025184971098265896
2.0,6.0,-0.029445904954499502,-0.036669291338582655
3.0,6.0,-0.09882815734989647,-0.09242421159715164
4.0,6.0,-0.0007944111776447826,0.0011370967741934912
5.0,6.0,-0.055370517928286844,-0.038880041365046525
6.0,6.0,0.015043478260869492,0.032686818632309156
7.0,6.0,0.03187804878048783,0.030132457027300275
8.0,6.0,0.04862638469284997,0.04133830845771147
9.0,6.0,0.02937978410206077,0.04891853360488796
0.0,7.0,0.013092048929663536,-0.006083168316831644
1.0,7.0,0.06536393606393598,0.060858964143426286
2.0,7.0,-0.048344710578842376,-0.03737786720321923
3.0,7.0,-0.12019290060851928,-0.12910763131813674
4.0,7.0,-0.003768520357497529,-0.0061600786627334925
5.0,7.0,-0.07388725099601601,-0.046307756813417145
6.0,7.0,0.018510019267822697,0.03017256461232609
7.0,7.0,0.050325641025640966,0.038993756294058435
8.0,7.0,0.06724506612410985,0.05289083665338645
9.0,7.0,0.031548289345063485,0.04036709613478695
0.0,8.0,-0.0003392961876833578,-0.010161137897782058
1.0,8.0,0.05734495504495496,0.05001013916500996
2.0,8.0,-0.01979889001009083,-0.02658282828282832
3.0,8.0,-0.10385384615384619,-0.09748699186991872
4.0,8.0,-0.015061784675072798,-0.004450793650793594
5.0,8.0,-0.061879104477612024,-0.051990596562183966
6.0,8.0,0.035565925176946345,0.02424220456802384
7.0,8.0,0.03659158110882954,0.04414604316546766
8.0,8.0,0.039675745526838946,0.03622380952380955
9.0,8.0,0.030658208955223865,0.03456573146292585
0.0,9.0,-0.0031871345029239606,-0.006020885466795023
1.0,9.0,0.06017928286852592,0.06365995995995999
2.0,9.0,-0.034418254764292944,-0.03943919052319844
3.0,9.0,-0.09251809720785942,-0.10061211498973299
4.0,9.0,-0.02330558276199801,-0.008076447105788365
5.0,9.0,-0.05516016016016023,-0.05140204081632649
6.0,9.0,0.027000000000000024,0.027164249748237723
7.0,9.0,0.03532786885245898,0.034453564154786176
8.0,9.0,0.04711576846307386,0.039407220573689394
9.0,9.0,0.03654761904761905,0.038158788480635586


==> pics/RA_scatter/cifar10_resnet110_rate4_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet110,4,0.9647702596093066,9.321561371298306e-05,0.9548500878765561


==> pics/RA_scatter/cifar10_resnet110_rate5.txt <==
class,model,before,after
0.0,0.0,-0.0006038499506416661,-0.014061722488038275
1.0,0.0,0.05124356929212359,0.05122671300893744
2.0,0.0,-0.027900000000000036,-0.03296913086913089
3.0,0.0,-0.10028650306748466,-0.08534607329842936
4.0,0.0,-0.013314467253176976,-0.021983040935672493
5.0,0.0,-0.04606129032258066,-0.033651901336073986
6.0,0.0,0.023553280318091452,0.023568979187314154
7.0,0.0,0.02738282828282823,0.03136774193548386
8.0,0.0,0.0468386934673366,0.044633668341708566
9.0,0.0,0.03709999999999991,0.033707422266800346
0.0,1.0,0.008045059288537604,0.002588888888888863
1.0,1.0,0.06336407669021193,0.07309086294416245
2.0,1.0,-0.036714851485148525,-0.030308056394763305
3.0,1.0,-0.11950608175473576,-0.12482295409181632
4.0,1.0,-0.001217154389505537,-0.001761847389558202
5.0,1.0,-0.06347862208713273,-0.06974965104685937
6.0,1.0,0.03301212121212127,0.032973461150353156
7.0,1.0,0.03914611503531784,0.047856378600823035
8.0,1.0,0.04030146914789423,0.04241093750000002
9.0,1.0,0.03709880478087646,0.029137561455260585
0.0,2.0,0.023078269617706315,-0.0015137293086660009
1.0,2.0,0.04123831041257375,0.0693869918699187
2.0,2.0,-0.03773987667009249,-0.04312665330661325
3.0,2.0,-0.10810947476828003,-0.1251016815034619
4.0,2.0,-0.0028546558704453107,-0.000245344129554681
5.0,2.0,-0.07604240940254647,-0.051082051282051344
6.0,2.0,0.023657801766437725,0.031757788944723586
7.0,2.0,0.04899038854805726,0.03359375629405836
8.0,2.0,0.06003333333333338,0.0505921568627451
9.0,2.0,0.023556581532416576,0.03595817641228938
0.0,3.0,0.013053057199211016,0.009179797979797955
1.0,3.0,0.05919494949494952,0.05553399602385678
2.0,3.0,-0.02950163766632552,-0.04080000000000006
3.0,3.0,-0.10436727828746173,-0.10831219512195123
4.0,3.0,-0.008526600985221622,-0.005217910447761209
5.0,3.0,-0.07585667001003005,-0.056639195979899526
6.0,3.0,0.039418875502008066,0.04157336024217961
7.0,3.0,0.020236779324055654,0.02862195367573006
8.0,3.0,0.041273802541544446,0.027384971098265876
9.0,3.0,0.041767932067932056,0.04606973947895787
0.0,4.0,-0.012441176470588178,-0.004702056807051935
1.0,4.0,0.046543956043956114,0.05890967741935482
2.0,4.0,-0.026734468937875677,-0.030428140703517625
3.0,4.0,-0.08517567567567563,-0.09570909090909097
4.0,4.0,-0.018555501460564727,-0.020372967678746412
5.0,4.0,-0.04800687622789779,-0.050548987854251104
6.0,4.0,0.028125754527163038,0.02886834170854269
7.0,4.0,0.040601832993890086,0.03924883011190228
8.0,4.0,0.03949999999999998,0.03870842418235876
9.0,4.0,0.03538977955911826,0.035557852882703744
0.0,5.0,0.007853968253968224,-0.004562463627546087
1.0,5.0,0.05433880597014917,0.048698417408506445
2.0,5.0,-0.040324242424242485,-0.03673903420523139
3.0,5.0,-0.1101448979591837,-0.11025992023928222
4.0,5.0,-0.008462685093780897,-0.01044581673306777
5.0,5.0,-0.05386330275229356,-0.03044363827549945
6.0,5.0,0.023204536489151883,0.02571904761904764
7.0,5.0,0.0343033898305084,0.03448244197780015
8.0,5.0,0.049786116700201166,0.04351708043694136
9.0,5.0,0.03885889328063241,0.03810000000000002
0.0,6.0,-0.00450887573964498,-0.012359064327485347
1.0,6.0,0.060752515090543247,0.03780235756385075
2.0,6.0,-0.029445904954499502,-0.043730058939096206
3.0,6.0,-0.09882815734989647,-0.0877474663908997
4.0,6.0,-0.0007944111776447826,-0.0009276381909547604
5.0,6.0,-0.055370517928286844,-0.03840518134715021
6.0,6.0,0.015043478260869492,0.03140514342235412
7.0,6.0,0.03187804878048783,0.03030281124497991
8.0,6.0,0.04862638469284997,0.03733986152324431
9.0,6.0,0.02937978410206077,0.04216294058408865
0.0,7.0,0.013092048929663536,0.008939815762538439
1.0,7.0,0.06536393606393598,0.053873084479371336
2.0,7.0,-0.048344710578842376,-0.04323919597989945
3.0,7.0,-0.12019290060851928,-0.11495147808358808
4.0,7.0,-0.003768520357497529,-0.013023762376237591
5.0,7.0,-0.07388725099601601,-0.055379777553083875
6.0,7.0,0.018510019267822697,0.03242953419226957
7.0,7.0,0.050325641025640966,0.040676845298281084
8.0,7.0,0.06724506612410985,0.04653675889328068
9.0,7.0,0.031548289345063485,0.03930588235294119
0.0,8.0,-0.0003392961876833578,-0.004812475633528268
1.0,8.0,0.05734495504495496,0.05853160518444667
2.0,8.0,-0.01979889001009083,-0.026434355828220846
3.0,8.0,-0.10385384615384619,-0.10066122448979586
4.0,8.0,-0.015061784675072798,-0.011325490196078425
5.0,8.0,-0.061879104477612024,-0.048409716599190245
6.0,8.0,0.035565925176946345,0.02316228686058175
7.0,8.0,0.03659158110882954,0.031835483870967796
8.0,8.0,0.039675745526838946,0.031041251221896382
9.0,8.0,0.030658208955223865,0.043991137965760374
0.0,9.0,-0.0031871345029239606,-0.008267704280155663
1.0,9.0,0.06017928286852592,0.060728614157527394
2.0,9.0,-0.034418254764292944,-0.04556584887144255
3.0,9.0,-0.09251809720785942,-0.08762257053291533
4.0,9.0,-0.02330558276199801,-0.011365312190287358
5.0,9.0,-0.05516016016016023,-0.03896410256410254
6.0,9.0,0.027000000000000024,0.03908387096774191
7.0,9.0,0.03532786885245898,0.02068291708291714
8.0,9.0,0.04711576846307386,0.02909019607843144
9.0,9.0,0.03654761904761905,0.038338955823293164


==> pics/RA_scatter/cifar10_resnet110_rate50.txt <==
class,model,before,after
0.0,0.0,-0.0006038499506416661,-0.0368160962072156
1.0,0.0,0.05124356929212359,0.0817767216294859
2.0,0.0,-0.027900000000000036,-0.06783206577595069
3.0,0.0,-0.10028650306748466,-0.12452558139534886
4.0,0.0,-0.013314467253176976,-0.014860550458715593
5.0,0.0,-0.04606129032258066,-0.05423285420944568
6.0,0.0,0.023553280318091452,0.008148727615457041
7.0,0.0,0.02738282828282823,0.03637572718154458
8.0,0.0,0.0468386934673366,0.09301961184882535
9.0,0.0,0.03709999999999991,0.07237523029682702
0.0,1.0,0.008045059288537604,-0.00619283611383703
1.0,1.0,0.06336407669021193,0.11705172413793108
2.0,1.0,-0.036714851485148525,-0.10625222112537014
3.0,1.0,-0.11950608175473576,-0.13512632696390658
4.0,1.0,-0.001217154389505537,-0.02975329280648431
5.0,1.0,-0.06347862208713273,-0.07572266401590455
6.0,1.0,0.03301212121212127,0.02605555555555561
7.0,1.0,0.03914611503531784,0.04698870636550312
8.0,1.0,0.04030146914789423,0.0718902205177373
9.0,1.0,0.03709880478087646,0.08459736308316435
0.0,2.0,0.023078269617706315,-0.028269767441860494
1.0,2.0,0.04123831041257375,0.1181870333988212
2.0,2.0,-0.03773987667009249,-0.08839338159255428
3.0,2.0,-0.10810947476828003,-0.14024829210836276
4.0,2.0,-0.0028546558704453107,-0.0257273311897106
5.0,2.0,-0.07604240940254647,-0.0995937007874016
6.0,2.0,0.023657801766437725,0.03263520599250935
7.0,2.0,0.04899038854805726,0.008575683317624927
8.0,2.0,0.06003333333333338,0.09371187739463605
9.0,2.0,0.023556581532416576,0.10116119711042315
0.0,3.0,0.013053057199211016,-0.015393625118934273
1.0,3.0,0.05919494949494952,0.09824499017681732
2.0,3.0,-0.02950163766632552,-0.07040940170940169
3.0,3.0,-0.10436727828746173,-0.15232785862785858
4.0,3.0,-0.008526600985221622,-0.012031616889804253
5.0,3.0,-0.07585667001003005,-0.07176385169927901
6.0,3.0,0.039418875502008066,0.008373515551366673
7.0,3.0,0.020236779324055654,0.043201121304791035
8.0,3.0,0.041273802541544446,0.08732261553588994
9.0,3.0,0.041767932067932056,0.0677341085271318
0.0,4.0,-0.012441176470588178,-0.016545631067961142
1.0,4.0,0.046543956043956114,0.0950208456243854
2.0,4.0,-0.026734468937875677,-0.09841375245579564
3.0,4.0,-0.08517567567567563,-0.09442631578947369
4.0,4.0,-0.018555501460564727,-0.02341005025125631
5.0,4.0,-0.04800687622789779,-0.07064318869828456
6.0,4.0,0.028125754527163038,0.030085148514851445
7.0,4.0,0.040601832993890086,0.0303034068136272
8.0,4.0,0.03949999999999998,0.05692699619771857
9.0,4.0,0.03538977955911826,0.08136356192425787
0.0,5.0,0.007853968253968224,-0.026004265402843618
1.0,5.0,0.05433880597014917,0.10529838056680163
2.0,5.0,-0.040324242424242485,-0.07789999999999997
3.0,5.0,-0.1101448979591837,-0.07191913875598088
4.0,5.0,-0.008462685093780897,-0.04390771456123432
5.0,5.0,-0.05386330275229356,-0.049897981836528715
6.0,5.0,0.023204536489151883,0.0059054768649670075
7.0,5.0,0.0343033898305084,0.021902371541501986
8.0,5.0,0.049786116700201166,0.05645374149659865
9.0,5.0,0.03885889328063241,0.06803657086223991
0.0,6.0,-0.00450887573964498,-0.03830164083865084
1.0,6.0,0.060752515090543247,0.08950631786771968
2.0,6.0,-0.029445904954499502,-0.060449731471535983
3.0,6.0,-0.09882815734989647,-0.11276437768240344
4.0,6.0,-0.0007944111776447826,-0.028013447927199175
5.0,6.0,-0.055370517928286844,-0.05894124124124123
6.0,6.0,0.015043478260869492,0.02905072744907855
7.0,6.0,0.03187804878048783,0.030147847847847853
8.0,6.0,0.04862638469284997,0.07819589589589593
9.0,6.0,0.02937978410206077,0.06051782178217824
0.0,7.0,0.013092048929663536,-0.014464739884393119
1.0,7.0,0.06536393606393598,0.12684336372847005
2.0,7.0,-0.048344710578842376,-0.08176101159114857
3.0,7.0,-0.12019290060851928,-0.12917079953650057
4.0,7.0,-0.003768520357497529,-0.044595564127290266
5.0,7.0,-0.07388725099601601,-0.07032284263959399
6.0,7.0,0.018510019267822697,0.03598468899521523
7.0,7.0,0.050325641025640966,-0.0016244274809160686
8.0,7.0,0.06724506612410985,0.08989565217391304
9.0,7.0,0.031548289345063485,0.06517683397683394
0.0,8.0,-0.0003392961876833578,-0.02477683508102957
1.0,8.0,0.05734495504495496,0.08658159688412848
2.0,8.0,-0.01979889001009083,-0.07367446808510647
3.0,8.0,-0.10385384615384619,-0.12404764397905765
4.0,8.0,-0.015061784675072798,-0.028454995150339557
5.0,8.0,-0.061879104477612024,-0.052244329896907304
6.0,8.0,0.035565925176946345,0.041176381909547644
7.0,8.0,0.03659158110882954,0.027797233201581006
8.0,8.0,0.039675745526838946,0.06199756097560971
9.0,8.0,0.030658208955223865,0.07244618473895581
0.0,9.0,-0.0031871345029239606,-0.04300017953321367
1.0,9.0,0.06017928286852592,0.10545325977933795
2.0,9.0,-0.034418254764292944,-0.02513783783783785
3.0,9.0,-0.09251809720785942,-0.14312706766917294
4.0,9.0,-0.02330558276199801,-0.0224522842639594
5.0,9.0,-0.05516016016016023,-0.0805926829268293
6.0,9.0,0.027000000000000024,0.03561252485089461
7.0,9.0,0.03532786885245898,0.02959723320158103
8.0,9.0,0.04711576846307386,0.05589484240687681
9.0,9.0,0.03654761904761905,0.0791572864321608


==> pics/RA_scatter/cifar10_resnet110_rate50_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet110,50,1.322342260808653,-0.0010815562222242984,0.8440332963665089


==> pics/RA_scatter/cifar10_resnet110_rate5_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet110,5,0.9473766886523401,-2.3586061503714747e-05,0.9560409457276813


==> pics/RA_scatter/cifar10_resnet20_rate10.txt <==
class,model,before,after
0.0,0.0,-0.004361793372319678,-0.022041187558906716
1.0,0.0,0.06296733067729088,0.06996336633663369
2.0,0.0,-0.0219893660531697,-0.04287917917917916
3.0,0.0,-0.10400245649948825,-0.08855875706214689
4.0,0.0,-0.01691372930866597,-0.021594736842105333
5.0,0.0,-0.047590438247011924,-0.0686019607843138
6.0,0.0,0.008343307086614127,0.007673307543520247
7.0,0.0,0.03053753814852489,0.04876138002059727
8.0,0.0,0.04817714863498479,0.04547968749999998
9.0,0.0,0.043555020080321305,0.06619690721649485
0.0,1.0,0.002184375000000016,-0.009355980861244007
1.0,1.0,0.05619504950495047,0.06671343283582087
2.0,1.0,-0.03313299798792757,-0.04297903225806454
3.0,1.0,-0.11425926680244403,-0.09911153039832288
4.0,1.0,-0.02821136801541424,-0.03106966731898242
5.0,1.0,-0.041388866189989715,-0.04906153846153849
6.0,1.0,0.027922222222222293,0.02460958083832332
7.0,1.0,0.02598254288597379,0.02758548387096771
8.0,1.0,0.041470750988142346,0.045251272015655486
9.0,1.0,0.06182244897959188,0.06179152371342078
0.0,2.0,-0.019714285714285684,-0.020275717017208317
1.0,2.0,0.05570414201183427,0.06515555555555563
2.0,2.0,-0.04530260521042084,-0.062023634558093343
3.0,2.0,-0.08257758620689659,-0.07569082774049207
4.0,2.0,-0.00957296767874638,-0.012829679922405357
5.0,2.0,-0.051099697885196416,-0.07913307543520309
6.0,2.0,0.02398418972332017,0.03299034205231388
7.0,2.0,0.032262626262626215,0.05100543364681298
8.0,2.0,0.041387673956262416,0.040730268199233755
9.0,2.0,0.049319838056680165,0.05744263959390872
0.0,3.0,-0.0003677165354331047,-0.029368942937324616
1.0,3.0,0.05610717131474108,0.06541970443349754
2.0,3.0,-0.025501221995926637,-0.056599999999999984
3.0,3.0,-0.08809578503688098,-0.07915506607929523
4.0,3.0,-0.02651372735938995,-0.019142372881356007
5.0,3.0,-0.0682761761761762,-0.06757560975609755
6.0,3.0,0.02298491508491507,0.03250089910089904
7.0,3.0,0.034237033299697295,0.03933047034764825
8.0,3.0,0.04657457962413447,0.052211881188118814
9.0,3.0,0.04477374749498997,0.05872795156407662
0.0,4.0,-0.0010718475073313583,-0.02084363807728551
1.0,4.0,0.053954905847373724,0.06945302279484644
2.0,4.0,-0.05056958250497012,-0.036639267015706745
3.0,4.0,-0.09753045685279182,-0.10946511156186611
4.0,4.0,-0.018562015503875928,-0.0060587109768378555
5.0,4.0,-0.04349999999999998,-0.04942786885245898
6.0,4.0,0.02702803261977582,0.008092982456140319
7.0,4.0,0.04427154724818283,0.034843377148634946
8.0,4.0,0.037372655478775996,0.043009375000000016
9.0,4.0,0.04984412955465589,0.06362171253822635
0.0,5.0,0.0004620553359684365,-0.025988549618320644
1.0,5.0,0.05338782435129741,0.07232547642928777
2.0,5.0,-0.026936252545824768,-0.05498387096774193
3.0,5.0,-0.07782953367875645,-0.0784227421109902
4.0,5.0,-0.023853846153846114,-0.0015000000000000568
5.0,5.0,-0.04824455445544551,-0.060533138401559494
6.0,5.0,0.020145691382765563,0.014220930232558104
7.0,5.0,0.026948241206030232,0.042565439672801575
8.0,5.0,0.039357942057942075,0.03470332355816219
9.0,5.0,0.03498844221105535,0.05435786802030451
0.0,6.0,-0.00926234269119075,-0.04264029850746265
1.0,6.0,0.05053465346534647,0.06619363817097423
2.0,6.0,-0.03770040485829962,-0.051028282828282756
3.0,6.0,-0.09906122448979593,-0.08802758620689655
4.0,6.0,-0.013416829745596881,-0.019419512195121946
5.0,6.0,-0.04645135406218659,-0.054338613861386165
6.0,6.0,0.013090909090909042,0.03988080808080807
7.0,6.0,0.04143589743589737,0.04640905349794244
8.0,6.0,0.04640317775571001,0.04577849462365591
9.0,6.0,0.053795081967213054,0.05558048780487812
0.0,7.0,-0.001349364613880799,-0.02762375117813387
1.0,7.0,0.05729580838323345,0.07996305220883537
2.0,7.0,-0.03488179959100213,-0.037936972193614804
3.0,7.0,-0.09685128205128213,-0.11158369905956111
4.0,7.0,-0.0172489795918368,-0.016553968253968265
5.0,7.0,-0.05999174041297939,-0.0661838484546361
6.0,7.0,0.023526693227091555,0.01959215686274507
7.0,7.0,0.03839630010277484,0.04415867768595039
8.0,7.0,0.0508740442655935,0.05122346041055714
9.0,7.0,0.03952835820895517,0.061657200402819745
0.0,8.0,-0.007196124031007778,-0.02950685820203891
1.0,8.0,0.05843160518444657,0.07511912350597616
2.0,8.0,-0.04055714285714296,-0.04765102040816327
3.0,8.0,-0.09602109129066116,-0.1060081419624217
4.0,8.0,-0.01766066863323501,-0.009428063241106677
5.0,8.0,-0.04655114885114886,-0.043611293634496895
6.0,8.0,0.008033722060252657,0.03150642570281126
7.0,8.0,0.04063504624871528,0.0246895791583166
8.0,8.0,0.0416638170974154,0.04922270916334659
9.0,8.0,0.057310224948875166,0.05150804020100508
0.0,9.0,0.0068056112224448295,-0.029658568738229807
1.0,9.0,0.055195219123506,0.0661677354709419
2.0,9.0,-0.03624390243902442,-0.04251789802289285
3.0,9.0,-0.08830769230769231,-0.08887400419287217
4.0,9.0,-0.020758220502901326,-0.021174903474903473
5.0,9.0,-0.05368854064642514,-0.04386580310880828
6.0,9.0,0.0204179104477612,0.019333398821218095
7.0,9.0,0.03538244197780016,0.024057696127110173
8.0,9.0,0.035885488647581454,0.055224901185770725
9.0,9.0,0.04327125506072871,0.05631215805471124


==> pics/RA_scatter/cifar10_resnet20_rate10_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet20,10,1.0838711181597798,-0.00018719663668995606,0.9322471184031044


==> pics/RA_scatter/cifar10_resnet20_rate20.txt <==
class,model,before,after
0.0,0.0,-0.004361793372319678,-0.04548670309653913
1.0,0.0,0.06296733067729088,0.08984647467725926
2.0,0.0,-0.0219893660531697,-0.07110620549338753
3.0,0.0,-0.10400245649948825,-0.1020809364548495
4.0,0.0,-0.01691372930866597,-0.019571653543307033
5.0,0.0,-0.047590438247011924,-0.05488206686930086
6.0,0.0,0.008343307086614127,0.016323222748815147
7.0,0.0,0.03053753814852489,0.027966129032258147
8.0,0.0,0.04817714863498479,0.06712063492063491
9.0,0.0,0.043555020080321305,0.08606624869383495
0.0,1.0,0.002184375000000016,-0.03215116279069774
1.0,1.0,0.05619504950495047,0.08443737769080228
2.0,1.0,-0.03313299798792757,-0.06347883597883597
3.0,1.0,-0.11425926680244403,-0.11033898305084744
4.0,1.0,-0.02821136801541424,-0.010230923694779182
5.0,1.0,-0.041388866189989715,-0.04764537902388366
6.0,1.0,0.027922222222222293,0.0006101614434947944
7.0,1.0,0.02598254288597379,0.04408746208291203
8.0,1.0,0.041470750988142346,0.04629576107899802
9.0,1.0,0.06182244897959188,0.07814102564102565
0.0,2.0,-0.019714285714285684,-0.03148967136150238
1.0,2.0,0.05570414201183427,0.09357460317460309
2.0,2.0,-0.04530260521042084,-0.061811934156378645
3.0,2.0,-0.08257758620689659,-0.09738089887640455
4.0,2.0,-0.00957296767874638,-0.02308522167487692
5.0,2.0,-0.051099697885196416,-0.09644456928838951
6.0,2.0,0.02398418972332017,0.012369328140214186
7.0,2.0,0.032262626262626215,0.05605126050420162
8.0,2.0,0.041387673956262416,0.06547396449704135
9.0,2.0,0.049319838056680165,0.08083225480283107
0.0,3.0,-0.0003677165354331047,-0.029149532710280313
1.0,3.0,0.05610717131474108,0.10522222222222233
2.0,3.0,-0.025501221995926637,-0.11747846889952152
3.0,3.0,-0.08809578503688098,-0.10976315789473678
4.0,3.0,-0.02651372735938995,-0.01377093844601407
5.0,3.0,-0.0682761761761762,-0.036077568134171845
6.0,3.0,0.02298491508491507,0.004800947867298677
7.0,3.0,0.034237033299697295,0.05076859504132236
8.0,3.0,0.04657457962413447,0.06535294117647061
9.0,3.0,0.04477374749498997,0.07747236180904526
0.0,4.0,-0.0010718475073313583,-0.028519277108433716
1.0,4.0,0.053954905847373724,0.0911514851485149
2.0,4.0,-0.05056958250497012,-0.06828204334365329
3.0,4.0,-0.09753045685279182,-0.11388789144050104
4.0,4.0,-0.018562015503875928,-0.015298360655737642
5.0,4.0,-0.04349999999999998,-0.03305175345377254
6.0,4.0,0.02702803261977582,0.02668610038610042
7.0,4.0,0.04427154724818283,0.015621357285429127
8.0,4.0,0.037372655478775996,0.05859571984435796
9.0,4.0,0.04984412955465589,0.056419880119880084
0.0,5.0,0.0004620553359684365,-0.050822302158273325
1.0,5.0,0.05338782435129741,0.10044979757085026
2.0,5.0,-0.026936252545824768,-0.057390228690228695
3.0,5.0,-0.07782953367875645,-0.10666234772978955
4.0,5.0,-0.023853846153846114,-0.0020333333333333314
5.0,5.0,-0.04824455445544551,-0.07560181124880838
6.0,5.0,0.020145691382765563,0.011684615384615404
7.0,5.0,0.026948241206030232,0.03260653266331659
8.0,5.0,0.039357942057942075,0.07553387096774189
9.0,5.0,0.03498844221105535,0.07170650406504064
0.0,6.0,-0.00926234269119075,-0.04738328716528162
1.0,6.0,0.05053465346534647,0.07115992217898837
2.0,6.0,-0.03770040485829962,-0.07072907580477672
3.0,6.0,-0.09906122448979593,-0.09447777777777777
4.0,6.0,-0.013416829745596881,0.0003214943705219797
5.0,6.0,-0.04645135406218659,-0.06257710604558964
6.0,6.0,0.013090909090909042,0.021315488867376553
7.0,6.0,0.04143589743589737,0.03343986013986011
8.0,6.0,0.04640317775571001,0.07389642147117292
9.0,6.0,0.053795081967213054,0.06430000000000002
0.0,7.0,-0.001349364613880799,-0.011367441860465122
1.0,7.0,0.05729580838323345,0.09311540726202161
2.0,7.0,-0.03488179959100213,-0.08354045174537983
3.0,7.0,-0.09685128205128213,-0.12122184873949582
4.0,7.0,-0.0172489795918368,0.002447619047619032
5.0,7.0,-0.05999174041297939,-0.07017873210633951
6.0,7.0,0.023526693227091555,0.01406792097836318
7.0,7.0,0.03839630010277484,0.025091248770894747
8.0,7.0,0.0508740442655935,0.05517033492822965
9.0,7.0,0.03952835820895517,0.08391282051282056
0.0,8.0,-0.007196124031007778,-0.03212560620756544
1.0,8.0,0.05843160518444657,0.08586611489776041
2.0,8.0,-0.04055714285714296,-0.0641445846477392
3.0,8.0,-0.09602109129066116,-0.0958565976008724
4.0,8.0,-0.01766066863323501,-0.02198133595284879
5.0,8.0,-0.04655114885114886,-0.06874806201550387
6.0,8.0,0.008033722060252657,0.022132812499999988
7.0,8.0,0.04063504624871528,0.034695542046605854
8.0,8.0,0.0416638170974154,0.046454764196342646
9.0,8.0,0.057310224948875166,0.08417761806981516
0.0,9.0,0.0068056112224448295,-0.028998564593301412
1.0,9.0,0.055195219123506,0.08437976424361493
2.0,9.0,-0.03624390243902442,-0.0694324296141815
3.0,9.0,-0.08830769230769231,-0.11027468354430381
4.0,9.0,-0.020758220502901326,-0.007104928131416832
5.0,9.0,-0.05368854064642514,-0.052289868287740626
6.0,9.0,0.0204179104477612,-0.003190538033395196
7.0,9.0,0.03538244197780016,0.04554599375650359
8.0,9.0,0.035885488647581454,0.061645841392649836
9.0,9.0,0.04327125506072871,0.07027028112449796


==> pics/RA_scatter/cifar10_resnet20_rate20_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet20,20,1.2752808756619451,-0.0005096385893671462,0.8747560387478298


==> pics/RA_scatter/cifar10_resnet20_rate4.txt <==
class,model,before,after
0.0,0.0,-0.004361793372319678,-0.010538722168441428
1.0,0.0,0.06296733067729088,0.06169123505976104
2.0,0.0,-0.0219893660531697,-0.035807769929364186
3.0,0.0,-0.10400245649948825,-0.10825025799793597
4.0,0.0,-0.01691372930866597,-0.006227002967359008
5.0,0.0,-0.047590438247011924,-0.044267820773930766
6.0,0.0,0.008343307086614127,0.016453966699314426
7.0,0.0,0.03053753814852489,0.03814424057084609
8.0,0.0,0.04817714863498479,0.03863385826771659
9.0,0.0,0.043555020080321305,0.04599193548387104
0.0,1.0,0.002184375000000016,-0.012412213740458089
1.0,1.0,0.05619504950495047,0.05628628230616295
2.0,1.0,-0.03313299798792757,-0.023329192546583832
3.0,1.0,-0.11425926680244403,-0.10784738955823292
4.0,1.0,-0.02821136801541424,-0.02306110572259945
5.0,1.0,-0.041388866189989715,-0.037981613891726274
6.0,1.0,0.027922222222222293,0.0176546184738956
7.0,1.0,0.02598254288597379,0.031051671732522768
8.0,1.0,0.041470750988142346,0.04453518334985129
9.0,1.0,0.06182244897959188,0.055120162932790207
0.0,2.0,-0.019714285714285684,-0.019675551294343285
1.0,2.0,0.05570414201183427,0.060799999999999965
2.0,2.0,-0.04530260521042084,-0.03682118126272915
3.0,2.0,-0.08257758620689659,-0.08908359788359788
4.0,2.0,-0.00957296767874638,-0.010224390243902426
5.0,2.0,-0.051099697885196416,-0.0577014866204163
6.0,2.0,0.02398418972332017,0.03513703329969731
7.0,2.0,0.032262626262626215,0.031022222222222284
8.0,2.0,0.041387673956262416,0.029419554695062966
9.0,2.0,0.049319838056680165,0.053810183299389025
0.0,3.0,-0.0003677165354331047,-0.014115789473684193
1.0,3.0,0.05610717131474108,0.06076577645895154
2.0,3.0,-0.025501221995926637,-0.032697959183673464
3.0,3.0,-0.08809578503688098,-0.0962656084656085
4.0,3.0,-0.02651372735938995,-0.026662102217936412
5.0,3.0,-0.0682761761761762,-0.06386330365974291
6.0,3.0,0.02298491508491507,0.02660080563947631
7.0,3.0,0.034237033299697295,0.03975102040816325
8.0,3.0,0.04657457962413447,0.054373479561315996
9.0,3.0,0.04477374749498997,0.048883417085427094
0.0,4.0,-0.0010718475073313583,-0.015969230769230847
1.0,4.0,0.053954905847373724,0.057119277108433675
2.0,4.0,-0.05056958250497012,-0.04287766497461931
3.0,4.0,-0.09753045685279182,-0.09200315361139377
4.0,4.0,-0.018562015503875928,-0.013797560975609802
5.0,4.0,-0.04349999999999998,-0.03767985901309168
6.0,4.0,0.02702803261977582,0.02205927783350048
7.0,4.0,0.04427154724818283,0.04371829393627946
8.0,4.0,0.037372655478775996,0.03164249263984298
9.0,4.0,0.04984412955465589,0.047699393326592454
0.0,5.0,0.0004620553359684365,-0.0102439024390244
1.0,5.0,0.05338782435129741,0.05591182364729452
2.0,5.0,-0.026936252545824768,-0.039139139139139134
3.0,5.0,-0.07782953367875645,-0.08626430801248697
4.0,5.0,-0.023853846153846114,-0.012730806608357681
5.0,5.0,-0.04824455445544551,-0.05169660678642718
6.0,5.0,0.020145691382765563,0.028282828282828243
7.0,5.0,0.026948241206030232,0.030653266331658324
8.0,5.0,0.039357942057942075,0.036570862239841406
9.0,5.0,0.03498844221105535,0.04657258064516123
0.0,6.0,-0.00926234269119075,-0.03173355325164939
1.0,6.0,0.05053465346534647,0.0574179487179487
2.0,6.0,-0.03770040485829962,-0.039222998986828794
3.0,6.0,-0.09906122448979593,-0.09898431983385247
4.0,6.0,-0.013416829745596881,-0.008183116883116903
5.0,6.0,-0.04645135406218659,-0.052173882820258144
6.0,6.0,0.013090909090909042,0.02174347826086953
7.0,6.0,0.04143589743589737,0.05377772020725391
8.0,6.0,0.04640317775571001,0.040920039292730914
9.0,6.0,0.053795081967213054,0.05623086419753087
0.0,7.0,-0.001349364613880799,-0.0198056872037915
1.0,7.0,0.05729580838323345,0.0572686567164179
2.0,7.0,-0.03488179959100213,-0.03389795918367344
3.0,7.0,-0.09685128205128213,-0.10077685950413229
4.0,7.0,-0.0172489795918368,-0.017305582761998006
5.0,7.0,-0.05999174041297939,-0.047375634517766496
6.0,7.0,0.023526693227091555,0.03392292292292287
7.0,7.0,0.03839630010277484,0.030057377049180323
8.0,7.0,0.0508740442655935,0.047570862239841416
9.0,7.0,0.03952835820895517,0.04712774451097801
0.0,8.0,-0.007196124031007778,-0.012231100478468981
1.0,8.0,0.05843160518444657,0.054790584737363646
2.0,8.0,-0.04055714285714296,-0.04744603174603179
3.0,8.0,-0.09602109129066116,-0.09734589823468331
4.0,8.0,-0.01766066863323501,-0.010660668633235004
5.0,8.0,-0.04655114885114886,-0.02791413721413727
6.0,8.0,0.008033722060252657,0.0139214355948869
7.0,8.0,0.04063504624871528,0.034581473899692905
8.0,8.0,0.0416638170974154,0.04131970443349753
9.0,8.0,0.057310224948875166,0.047496555217831804
0.0,9.0,0.0068056112224448295,-0.010261710398445145
1.0,9.0,0.055195219123506,0.05346450648055823
2.0,9.0,-0.03624390243902442,-0.05260819348469892
3.0,9.0,-0.08830769230769231,-0.08753333333333335
4.0,9.0,-0.020758220502901326,-0.023811861137897794
5.0,9.0,-0.05368854064642514,-0.03543088685015294
6.0,9.0,0.0204179104477612,0.021560219341974052
7.0,9.0,0.03538244197780016,0.047972801635991824
8.0,9.0,0.035885488647581454,0.033570403146509276
9.0,9.0,0.04327125506072871,0.05212022471910105


==> pics/RA_scatter/cifar10_resnet20_rate4_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet20,4,1.0023359678028323,-2.7037794533813273e-05,0.9712162373810432


==> pics/RA_scatter/cifar10_resnet20_rate5.txt <==
class,model,before,after
0.0,0.0,-0.004361793372319678,-0.004448062015503851
1.0,0.0,0.06296733067729088,0.06423706640237858
2.0,0.0,-0.0219893660531697,-0.024738779731127147
3.0,0.0,-0.10400245649948825,-0.10532434141201263
4.0,0.0,-0.01691372930866597,-0.01281334641805687
5.0,0.0,-0.047590438247011924,-0.047842570281124486
6.0,0.0,0.008343307086614127,0.008366502463054148
7.0,0.0,0.03053753814852489,0.028122580645161266
8.0,0.0,0.04817714863498479,0.039771762414800405
9.0,0.0,0.043555020080321305,0.04740764587525148
0.0,1.0,0.002184375000000016,-0.015527550047664374
1.0,1.0,0.05619504950495047,0.057704174950298226
2.0,1.0,-0.03313299798792757,-0.04335879396984921
3.0,1.0,-0.11425926680244403,-0.09570256410256406
4.0,1.0,-0.02821136801541424,-0.01136047904191606
5.0,1.0,-0.041388866189989715,-0.041651387461459355
6.0,1.0,0.027922222222222293,0.02831991991992
7.0,1.0,0.02598254288597379,0.02373864541832671
8.0,1.0,0.041470750988142346,0.04179960238568592
9.0,1.0,0.06182244897959188,0.05290050454086781
0.0,2.0,-0.019714285714285684,-0.024421624173748824
1.0,2.0,0.05570414201183427,0.05501734390485635
2.0,2.0,-0.04530260521042084,-0.046072844400396384
3.0,2.0,-0.08257758620689659,-0.08176751592356679
4.0,2.0,-0.00957296767874638,-0.012499999999999956
5.0,2.0,-0.051099697885196416,-0.046036585365853644
6.0,2.0,0.02398418972332017,0.030516194331983826
7.0,2.0,0.032262626262626215,0.030349898580121715
8.0,2.0,0.041387673956262416,0.0433300395256917
9.0,2.0,0.049319838056680165,0.04867021276595751
0.0,3.0,-0.0003677165354331047,-0.015075143403441627
1.0,3.0,0.05610717131474108,0.069853953953954
2.0,3.0,-0.025501221995926637,-0.04506579476861172
3.0,3.0,-0.08809578503688098,-0.0938457627118644
4.0,3.0,-0.02651372735938995,-0.02116563706563701
5.0,3.0,-0.0682761761761762,-0.07302185954500495
6.0,3.0,0.02298491508491507,0.01739253731343282
7.0,3.0,0.034237033299697295,0.053852430196484
8.0,3.0,0.04657457962413447,0.05321343283582092
9.0,3.0,0.04477374749498997,0.05245589123867067
0.0,4.0,-0.0010718475073313583,-0.0029038572806171503
1.0,4.0,0.053954905847373724,0.05714795204795198
2.0,4.0,-0.05056958250497012,-0.03630386571719235
3.0,4.0,-0.09753045685279182,-0.08791848049281314
4.0,4.0,-0.018562015503875928,-0.008648763600395681
5.0,4.0,-0.04349999999999998,-0.043617948717948773
6.0,4.0,0.02702803261977582,0.02310000000000001
7.0,4.0,0.04427154724818283,0.03439292929292925
8.0,4.0,0.037372655478775996,0.023148780487804888
9.0,4.0,0.04984412955465589,0.037370916334661275
0.0,5.0,0.0004620553359684365,-0.007900492610837362
1.0,5.0,0.05338782435129741,0.05773366434955318
2.0,5.0,-0.026936252545824768,-0.03731356783919593
3.0,5.0,-0.07782953367875645,-0.09175447154471539
4.0,5.0,-0.023853846153846114,-0.030438150289017307
5.0,5.0,-0.04824455445544551,-0.043302594810379236
6.0,5.0,0.020145691382765563,0.031061914460285167
7.0,5.0,0.026948241206030232,0.03185556690500513
8.0,5.0,0.039357942057942075,0.04018260869565227
9.0,5.0,0.03498844221105535,0.0506332657200812
0.0,6.0,-0.00926234269119075,-0.022379847908745254
1.0,6.0,0.05053465346534647,0.05885553339980065
2.0,6.0,-0.03770040485829962,-0.039199396378269635
3.0,6.0,-0.09906122448979593,-0.10646649431230604
4.0,6.0,-0.013416829745596881,-0.009734353405725593
5.0,6.0,-0.04645135406218659,-0.04330202634245184
6.0,6.0,0.013090909090909042,0.032465295887663004
7.0,6.0,0.04143589743589737,0.044305720122574055
8.0,6.0,0.04640317775571001,0.03310543161978663
9.0,6.0,0.053795081967213054,0.05031105424769711
0.0,7.0,-0.001349364613880799,-0.022633333333333283
1.0,7.0,0.05729580838323345,0.051411462450592915
2.0,7.0,-0.03488179959100213,-0.025102469135802497
3.0,7.0,-0.09685128205128213,-0.09750512820512813
4.0,7.0,-0.0172489795918368,-0.008465839126117203
5.0,7.0,-0.05999174041297939,-0.05052448979591839
6.0,7.0,0.023526693227091555,0.01737976424361498
7.0,7.0,0.03839630010277484,0.029646301925025376
8.0,7.0,0.0508740442655935,0.04820000000000002
9.0,7.0,0.03952835820895517,0.05419142280524725
0.0,8.0,-0.007196124031007778,-0.024710606060606044
1.0,8.0,0.05843160518444657,0.061752542372881414
2.0,8.0,-0.04055714285714296,-0.041628855721392966
3.0,8.0,-0.09602109129066116,-0.09131349124613797
4.0,8.0,-0.01766066863323501,-0.02073333333333327
5.0,8.0,-0.04655114885114886,-0.02620126182965299
6.0,8.0,0.008033722060252657,0.01703349753694583
7.0,8.0,0.04063504624871528,0.03512803261977582
8.0,8.0,0.0416638170974154,0.043668931068931105
9.0,8.0,0.057310224948875166,0.04539839518555666
0.0,9.0,0.0068056112224448295,-0.003562342691190712
1.0,9.0,0.055195219123506,0.05298358208955223
2.0,9.0,-0.03624390243902442,-0.05431590457256463
3.0,9.0,-0.08830769230769231,-0.08021416309012874
4.0,9.0,-0.020758220502901326,-0.028526882745471882
5.0,9.0,-0.05368854064642514,-0.044300000000000006
6.0,9.0,0.0204179104477612,0.021406349206349207
7.0,9.0,0.03538244197780016,0.049187179487179544
8.0,9.0,0.035885488647581454,0.03497040314650934
9.0,9.0,0.04327125506072871,0.0502128205128205


==> pics/RA_scatter/cifar10_resnet20_rate50.txt <==
class,model,before,after
0.0,0.0,-0.004361793372319678,-0.026029850746268623
1.0,0.0,0.06296733067729088,0.11908695652173917
2.0,0.0,-0.0219893660531697,-0.12160794844253486
3.0,0.0,-0.10400245649948825,-0.1712126789366053
4.0,0.0,-0.01691372930866597,-0.0065226730310261605
5.0,0.0,-0.047590438247011924,-0.07295310907237507
6.0,0.0,0.008343307086614127,-0.002592048401037106
7.0,0.0,0.03053753814852489,0.057160659114315227
8.0,0.0,0.04817714863498479,0.10446744412050535
9.0,0.0,0.043555020080321305,0.1011218274111676
0.0,1.0,0.002184375000000016,0.005445972495088491
1.0,1.0,0.05619504950495047,0.0986558849955077
2.0,1.0,-0.03313299798792757,-0.11578378378378373
3.0,1.0,-0.11425926680244403,-0.12317977528089885
4.0,1.0,-0.02821136801541424,-0.017657894736842095
5.0,1.0,-0.041388866189989715,-0.14763549160671463
6.0,1.0,0.027922222222222293,-0.023636980491942294
7.0,1.0,0.02598254288597379,0.058503018108651994
8.0,1.0,0.041470750988142346,0.12384362139917704
9.0,1.0,0.06182244897959188,0.1402510822510823
0.0,2.0,-0.019714285714285684,0.006548133198789108
1.0,2.0,0.05570414201183427,0.11280799238820172
2.0,2.0,-0.04530260521042084,-0.15761126173096973
3.0,2.0,-0.08257758620689659,-0.14311946006749154
4.0,2.0,-0.00957296767874638,-0.05974674556213011
5.0,2.0,-0.051099697885196416,-0.08643493621197251
6.0,2.0,0.02398418972332017,0.009346821844225639
7.0,2.0,0.032262626262626215,0.05455397316821464
8.0,2.0,0.041387673956262416,0.11240943952802362
9.0,2.0,0.049319838056680165,0.1276887063655031
0.0,3.0,-0.0003677165354331047,-0.04331500449236303
1.0,3.0,0.05610717131474108,0.13871748526522587
2.0,3.0,-0.025501221995926637,-0.11703029001074117
3.0,3.0,-0.08809578503688098,-0.14887320261437909
4.0,3.0,-0.02651372735938995,-0.05765213849287176
5.0,3.0,-0.0682761761761762,-0.061761576354679826
6.0,3.0,0.02298491508491507,0.005510144927536209
7.0,3.0,0.034237033299697295,-0.001069991095280498
8.0,3.0,0.04657457962413447,0.12582543234994914
9.0,3.0,0.04477374749498997,0.12481656314699785
0.0,4.0,-0.0010718475073313583,-0.04084412811387905
1.0,4.0,0.053954905847373724,0.1448160965794768
2.0,4.0,-0.05056958250497012,-0.1587592173017508
3.0,4.0,-0.09753045685279182,-0.16711743119266054
4.0,4.0,-0.018562015503875928,-0.025283239595050633
5.0,4.0,-0.04349999999999998,-0.07407864534336783
6.0,4.0,0.02702803261977582,0.018507822808671026
7.0,4.0,0.04427154724818283,0.05879999999999996
8.0,4.0,0.037372655478775996,0.11410973451327433
9.0,4.0,0.04984412955465589,0.10761070366699699
0.0,5.0,0.0004620553359684365,-0.018347564469914035
1.0,5.0,0.05338782435129741,0.13520405539070224
2.0,5.0,-0.026936252545824768,-0.16969827437446072
3.0,5.0,-0.07782953367875645,-0.1422776636713735
4.0,5.0,-0.023853846153846114,0.007025376593279287
5.0,5.0,-0.04824455445544551,-0.10162647058823526
6.0,5.0,0.020145691382765563,0.017948331830477948
7.0,5.0,0.026948241206030232,0.0567407484407485
8.0,5.0,0.039357942057942075,0.09491493695441322
9.0,5.0,0.03498844221105535,0.12848927444794955
0.0,6.0,-0.00926234269119075,-0.034021814848762544
1.0,6.0,0.05053465346534647,0.13309733840304183
2.0,6.0,-0.03770040485829962,-0.14727679324894516
3.0,6.0,-0.09906122448979593,-0.11533232462173315
4.0,6.0,-0.013416829745596881,-0.018761373390557945
5.0,6.0,-0.04645135406218659,-0.10605641025641022
6.0,6.0,0.013090909090909042,-0.008299999999999974
7.0,6.0,0.04143589743589737,0.05113877551020407
8.0,6.0,0.04640317775571001,0.10242834645669296
9.0,6.0,0.053795081967213054,0.1167643666323378
0.0,7.0,-0.001349364613880799,-0.04960925110132153
1.0,7.0,0.05729580838323345,0.13259373191899715
2.0,7.0,-0.03488179959100213,-0.11422451093210584
3.0,7.0,-0.09685128205128213,-0.14752130177514788
4.0,7.0,-0.0172489795918368,-0.030430066815144707
5.0,7.0,-0.05999174041297939,-0.06338803329864717
6.0,7.0,0.023526693227091555,-0.025512740989103055
7.0,7.0,0.03839630010277484,0.053879543197616675
8.0,7.0,0.0508740442655935,0.0914969465648855
9.0,7.0,0.03952835820895517,0.11048331678252243
0.0,8.0,-0.007196124031007778,-0.024070699432892306
1.0,8.0,0.05843160518444657,0.131781135707411
2.0,8.0,-0.04055714285714296,-0.13903443443443442
3.0,8.0,-0.09602109129066116,-0.17004715447154473
4.0,8.0,-0.01766066863323501,-0.0004236658932714743
5.0,8.0,-0.04655114885114886,-0.049208879492600444
6.0,8.0,0.008033722060252657,0.04119624134520272
7.0,8.0,0.04063504624871528,0.0005756007393715734
8.0,8.0,0.0416638170974154,0.09131836734693877
9.0,8.0,0.057310224948875166,0.10651111111111111
0.0,9.0,0.0068056112224448295,-0.0515110440034513
1.0,9.0,0.055195219123506,0.1203546875
2.0,9.0,-0.03624390243902442,-0.1476747899159664
3.0,9.0,-0.08830769230769231,-0.12975855338691156
4.0,9.0,-0.020758220502901326,-0.0019400455062571487
5.0,9.0,-0.05368854064642514,-0.09870705467372132
6.0,9.0,0.0204179104477612,0.030388180112570384
7.0,9.0,0.03538244197780016,0.04171779497098649
8.0,9.0,0.035885488647581454,0.12334255319148935
9.0,9.0,0.04327125506072871,0.11926811902231671


==> pics/RA_scatter/cifar10_resnet20_rate50_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet20,50,1.8850535303900173,-0.001330720217982275,0.8267881180447855


==> pics/RA_scatter/cifar10_resnet20_rate5_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet20,5,0.9871469273860332,-9.631161211587472e-05,0.9633232239716247


==> pics/RA_scatter/cifar10_resnet32_rate10.txt <==
class,model,before,after
0.0,0.0,0.0022891625615762967,-0.018215325670498106
1.0,0.0,0.04092551521099119,0.0722994944388271
2.0,0.0,-0.03691367690782954,-0.04400904522613058
3.0,0.0,-0.09221656441717796,-0.08735574650912992
4.0,0.0,-0.009694330400782047,-0.004175806451612862
5.0,0.0,-0.06047848605577688,-0.05890682730923691
6.0,0.0,0.027563316582914554,0.017800000000000038
7.0,0.0,0.04156666666666664,0.041034390992835235
8.0,0.0,0.03795694305694308,0.03277584541062806
9.0,0.0,0.049028440366972514,0.04262690405539071
0.0,1.0,-0.0049372093023255514,-0.005602052785923739
1.0,1.0,0.05310398009950246,0.04834717348927875
2.0,1.0,-0.02553319838056678,-0.05102189349112429
3.0,1.0,-0.09074730290456434,-0.10287905544147846
4.0,1.0,-0.010328121927236977,-0.007347619047619047
5.0,1.0,-0.06265577299412917,-0.04761863727454907
6.0,1.0,0.020826926926926892,0.01863069306930698
7.0,1.0,0.040201925025329266,0.05049668049792533
8.0,1.0,0.03226978131212721,0.03650468750000002
9.0,1.0,0.046961224489795894,0.06060510948905107
0.0,2.0,-0.0018741935483871375,-0.028084037558685382
1.0,2.0,0.049400494559841746,0.061907171314741105
2.0,2.0,-0.02845692618806872,-0.040302026342451835
3.0,2.0,-0.09838585961342827,-0.0977402451481103
4.0,2.0,-0.009099999999999997,-0.015458512720156525
5.0,2.0,-0.04468125623130614,-0.039517568947906034
6.0,2.0,0.018975924075924078,0.02042016048144435
7.0,2.0,0.03196293706293707,0.04586855087358688
8.0,2.0,0.034959940059940076,0.043053233830845805
9.0,2.0,0.045304858299595074,0.04999929221435795
0.0,3.0,-0.00019999999999997797,-0.029942024832855796
1.0,3.0,0.050245986124876074,0.05892840236686392
2.0,3.0,-0.0252,-0.06469569892473115
3.0,3.0,-0.09092164948453607,-0.08861563483735568
4.0,3.0,-0.03076092843326883,-0.005146492985971918
5.0,3.0,-0.047377419354838746,-0.03566676986584105
6.0,3.0,0.03280000000000005,0.019577832512315263
7.0,3.0,0.026580341023069165,0.036199089989888744
8.0,3.0,0.04021708043694139,0.047373084479371275
9.0,3.0,0.04216602628918098,0.059578439425051366
0.0,4.0,0.005011717974180763,-0.01761890067502403
1.0,4.0,0.04892173913043485,0.06855695695695696
2.0,4.0,-0.024952056168505488,-0.03423333333333334
3.0,4.0,-0.1012444885799404,-0.0940663168940189
4.0,4.0,-0.019260079051383383,-0.0075191191191190665
5.0,4.0,-0.031566942148760324,-0.04762920892494926
6.0,4.0,0.014104658077304322,0.0029461538461539316
7.0,4.0,0.030461938061938088,0.042313547052740486
8.0,4.0,0.03929378757515034,0.04506573982125128
9.0,4.0,0.03881051567239635,0.03889083665338644
0.0,5.0,0.009366201395812568,-0.00832097235462348
1.0,5.0,0.05913896103896099,0.057755944055944086
2.0,5.0,-0.048265422396856605,-0.06021304347826084
3.0,5.0,-0.10354609053497943,-0.08352814498933903
4.0,5.0,-0.013555239960822751,-0.0091771228771228
5.0,5.0,-0.05707241379310346,-0.045111475409836066
6.0,5.0,0.028655555555555545,0.022339523336643574
7.0,5.0,0.035599999999999965,0.04491149897330593
8.0,5.0,0.042099999999999915,0.03385579357351509
9.0,5.0,0.045046946946946886,0.044143548387096776
0.0,6.0,-0.005913840155945427,-0.018233840304182403
1.0,6.0,0.053792467789890996,0.06355794205794207
2.0,6.0,-0.02054871794871793,-0.04567325227963526
3.0,6.0,-0.09068777429467079,-0.10142993630573238
4.0,6.0,-0.013820472440944864,-0.01315346534653461
5.0,6.0,-0.05180948616600789,-0.05101755265797392
6.0,6.0,0.01855768463073859,0.031858565737051814
7.0,6.0,0.01455976331360953,0.035293103448275964
8.0,6.0,0.04978095238095237,0.043744094488189056
9.0,6.0,0.04250978043912179,0.048863184079601996
0.0,7.0,-0.0022945525291828694,-0.015003520456707942
1.0,7.0,0.04770314960629918,0.05551568627450976
2.0,7.0,-0.025929344432882417,-0.05813012884043611
3.0,7.0,-0.08940808597748207,-0.10140833333333332
4.0,7.0,-0.027100000000000013,-0.0007000000000000339
5.0,7.0,-0.046262436548223373,-0.04750182002022252
6.0,7.0,0.023198804780876436,0.023299999999999987
7.0,7.0,0.033642971887550166,0.03431619433198374
8.0,7.0,0.03861146245059288,0.04771153081510926
9.0,7.0,0.0443105156723963,0.058981678607983534
0.0,8.0,-0.010124376199616147,-0.017946036294173795
1.0,8.0,0.056064593781343985,0.06844694694694697
2.0,8.0,-0.029584708249496994,-0.03650203873598368
3.0,8.0,-0.08765448916408669,-0.09890816326530605
4.0,8.0,-0.03128282630029444,-0.013230538922155644
5.0,8.0,-0.053398825831702634,-0.04057951070336385
6.0,8.0,0.032304356636271514,0.02640490490490499
7.0,8.0,0.039787512794268176,0.02822016048144438
8.0,8.0,0.047826384692849944,0.03156842619745848
9.0,8.0,0.03720000000000001,0.049855196770938526
0.0,9.0,-0.004967615309126594,-0.02605103578154422
1.0,9.0,0.05799999999999994,0.06748064516129038
2.0,9.0,-0.03247927199191103,-0.03193246073298428
3.0,9.0,-0.09717012448132778,-0.09141270010672353
4.0,9.0,-0.004256206554121178,-0.016993203883495123
5.0,9.0,-0.06193442622950818,-0.05710000000000004
6.0,9.0,0.010730158730158701,0.01716027397260278
7.0,9.0,0.04650154162384379,0.050227868852459
8.0,9.0,0.04794594594594592,0.03632371234207965
9.0,9.0,0.03725896414342622,0.04768335005015045


==> pics/RA_scatter/cifar10_resnet32_rate10_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet32,10,1.0354729059985348,-0.00016347779498876826,0.9277660308392106


==> pics/RA_scatter/cifar10_resnet32_rate20.txt <==
class,model,before,after
0.0,0.0,0.0022891625615762967,-0.02826635514018694
1.0,0.0,0.04092551521099119,0.07691749502982104
2.0,0.0,-0.03691367690782954,-0.05735395537525356
3.0,0.0,-0.09221656441717796,-0.09922649572649578
4.0,0.0,-0.009694330400782047,-0.02183667334669337
5.0,0.0,-0.06047848605577688,-0.06598741188318236
6.0,0.0,0.027563316582914554,0.02162100677637946
7.0,0.0,0.04156666666666664,0.03979268292682925
8.0,0.0,0.03795694305694308,0.06965369261477039
9.0,0.0,0.049028440366972514,0.05879838709677421
0.0,1.0,-0.0049372093023255514,-0.029437313432835843
1.0,1.0,0.05310398009950246,0.07692612966601176
2.0,1.0,-0.02553319838056678,-0.04198496395468598
3.0,1.0,-0.09074730290456434,-0.09436644295302021
4.0,1.0,-0.010328121927236977,-0.012766336633663444
5.0,1.0,-0.06265577299412917,-0.08024291187739463
6.0,1.0,0.020826926926926892,0.022773058013765946
7.0,1.0,0.040201925025329266,0.04430485036119702
8.0,1.0,0.03226978131212721,0.050896150049358324
9.0,1.0,0.046961224489795894,0.05785806451612896
0.0,2.0,-0.0018741935483871375,-0.033859624413145606
1.0,2.0,0.049400494559841746,0.08686998992950656
2.0,2.0,-0.02845692618806872,-0.02886115261472788
3.0,2.0,-0.09838585961342827,-0.08246923076923074
4.0,2.0,-0.009099999999999997,-0.02958461538461543
5.0,2.0,-0.04468125623130614,-0.05553451059535819
6.0,2.0,0.018975924075924078,0.010969245647969084
7.0,2.0,0.03196293706293707,0.03232848423194301
8.0,2.0,0.034959940059940076,0.054240594059405955
9.0,2.0,0.045304858299595074,0.03990156249999999
0.0,3.0,-0.00019999999999997797,-0.028835514018691555
1.0,3.0,0.050245986124876074,0.07800937188434698
2.0,3.0,-0.0252,-0.05423045685279182
3.0,3.0,-0.09092164948453607,-0.09387561761546714
4.0,3.0,-0.03076092843326883,-0.010254711246200587
5.0,3.0,-0.047377419354838746,-0.05672209660842753
6.0,3.0,0.03280000000000005,0.00819886039886042
7.0,3.0,0.026580341023069165,0.03400342396777445
8.0,3.0,0.04021708043694139,0.04750788704965925
9.0,3.0,0.04216602628918098,0.06906789366053179
0.0,4.0,0.005011717974180763,-0.017341586073501003
1.0,4.0,0.04892173913043485,0.08396305220883538
2.0,4.0,-0.024952056168505488,-0.036924223602484485
3.0,4.0,-0.1012444885799404,-0.10220540540540546
4.0,4.0,-0.019260079051383383,-0.011645154845154826
5.0,4.0,-0.031566942148760324,-0.05963975659229215
6.0,4.0,0.014104658077304322,0.015293023255813942
7.0,4.0,0.030461938061938088,0.018199999999999994
8.0,4.0,0.03929378757515034,0.04689649805447471
9.0,4.0,0.03881051567239635,0.051930158730158715
0.0,5.0,0.009366201395812568,0.00047243401759533565
1.0,5.0,0.05913896103896099,0.09007352342158859
2.0,5.0,-0.048265422396856605,-0.06098080808080808
3.0,5.0,-0.10354609053497943,-0.1004780409041981
4.0,5.0,-0.013555239960822751,-0.021692934249263995
5.0,5.0,-0.05707241379310346,-0.0825368989205103
6.0,5.0,0.028655555555555545,0.023839562624254462
7.0,5.0,0.035599999999999965,0.04863846153846152
8.0,5.0,0.042099999999999915,0.055474384236453234
9.0,5.0,0.045046946946946886,0.04153378119001916
0.0,6.0,-0.005913840155945427,-0.021621300659754872
1.0,6.0,0.053792467789890996,0.07540430950048971
2.0,6.0,-0.02054871794871793,-0.062125327951564
3.0,6.0,-0.09068777429467079,-0.10577575757575752
4.0,6.0,-0.013820472440944864,-0.016716649848637744
5.0,6.0,-0.05180948616600789,-0.061917693836978094
6.0,6.0,0.01855768463073859,0.02153555337904023
7.0,6.0,0.01455976331360953,0.04480411522633754
8.0,6.0,0.04978095238095237,0.061337856440511374
9.0,6.0,0.04250978043912179,0.05641847389558241
0.0,7.0,-0.0022945525291828694,-0.029291729323308258
1.0,7.0,0.04770314960629918,0.07972323232323231
2.0,7.0,-0.025929344432882417,-0.06674342629482077
3.0,7.0,-0.08940808597748207,-0.09751978609625667
4.0,7.0,-0.027100000000000013,-0.006446153846153879
5.0,7.0,-0.046262436548223373,-0.04371570247933887
6.0,7.0,0.023198804780876436,0.028259374999999975
7.0,7.0,0.033642971887550166,0.03034651866801208
8.0,7.0,0.03861146245059288,0.05488031496062995
9.0,7.0,0.0443105156723963,0.04412293942403178
0.0,8.0,-0.010124376199616147,-0.03573974121996304
1.0,8.0,0.056064593781343985,0.08025098039215695
2.0,8.0,-0.029584708249496994,-0.06671219512195115
3.0,8.0,-0.08765448916408669,-0.0988483516483516
4.0,8.0,-0.03128282630029444,-0.021113043478260818
5.0,8.0,-0.053398825831702634,-0.056926443768996915
6.0,8.0,0.032304356636271514,0.02116935166994116
7.0,8.0,0.039787512794268176,0.042033954451345834
8.0,8.0,0.047826384692849944,0.044228571428571506
9.0,8.0,0.03720000000000001,0.0837989701338826
0.0,9.0,-0.004967615309126594,-0.020313793103448274
1.0,9.0,0.05799999999999994,0.08884698795180723
2.0,9.0,-0.03247927199191103,-0.04789999999999994
3.0,9.0,-0.09717012448132778,-0.09844945054945053
4.0,9.0,-0.004256206554121178,-0.011536363636363678
5.0,9.0,-0.06193442622950818,-0.0790459353574926
6.0,9.0,0.010730158730158701,0.028594023904382482
7.0,9.0,0.04650154162384379,0.022970870870870908
8.0,9.0,0.04794594594594592,0.05463411306042887
9.0,9.0,0.03725896414342622,0.052197943192948126


==> pics/RA_scatter/cifar10_resnet32_rate20_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet32,20,1.1829996107482683,-0.0005799743106809349,0.9105574095061322


==> pics/RA_scatter/cifar10_resnet32_rate4.txt <==
class,model,before,after
0.0,0.0,0.0022891625615762967,-0.011110086455331403
1.0,0.0,0.04092551521099119,0.05177301587301597
2.0,0.0,-0.03691367690782954,-0.02634645030425964
3.0,0.0,-0.09221656441717796,-0.10362020202020195
4.0,0.0,-0.009694330400782047,0.00785674044265594
5.0,0.0,-0.06047848605577688,-0.0474117890382626
6.0,0.0,0.027563316582914554,0.018753982300884986
7.0,0.0,0.04156666666666664,0.03444060913705593
8.0,0.0,0.03795694305694308,0.031338856015779126
9.0,0.0,0.049028440366972514,0.041285771543086214
0.0,1.0,-0.0049372093023255514,-0.005685782901056702
1.0,1.0,0.05310398009950246,0.04230547945205476
2.0,1.0,-0.02553319838056678,-0.03487969543147207
3.0,1.0,-0.09074730290456434,-0.10573975659229218
4.0,1.0,-0.010328121927236977,-0.005768447082097006
5.0,1.0,-0.06265577299412917,-0.03880263691683572
6.0,1.0,0.020826926926926892,0.026453233830845746
7.0,1.0,0.040201925025329266,0.03587551020408164
8.0,1.0,0.03226978131212721,0.038741938674579535
9.0,1.0,0.046961224489795894,0.04571253854059609
0.0,2.0,-0.0018741935483871375,-0.019947308781869788
1.0,2.0,0.049400494559841746,0.037434084231145914
2.0,2.0,-0.02845692618806872,-0.028042424242424313
3.0,2.0,-0.09838585961342827,-0.08580620475698042
4.0,2.0,-0.009099999999999997,-0.0013855130784709013
5.0,2.0,-0.04468125623130614,-0.04080000000000006
6.0,2.0,0.018975924075924078,0.012866666666666582
7.0,2.0,0.03196293706293707,0.03839066937119673
8.0,2.0,0.034959940059940076,0.032644885799404166
9.0,2.0,0.045304858299595074,0.05384462809917345
0.0,3.0,-0.00019999999999997797,-0.018411378977820636
1.0,3.0,0.050245986124876074,0.05438326693227091
2.0,3.0,-0.0252,-0.0412342629482072
3.0,3.0,-0.09092164948453607,-0.08968648090815279
4.0,3.0,-0.03076092843326883,-0.011349851924975396
5.0,3.0,-0.047377419354838746,-0.03801138211382116
6.0,3.0,0.03280000000000005,0.024728301886792425
7.0,3.0,0.026580341023069165,0.033533333333333304
8.0,3.0,0.04021708043694139,0.02877142857142856
9.0,3.0,0.04216602628918098,0.05587010309278351
0.0,4.0,0.005011717974180763,-0.010753846153846114
1.0,4.0,0.04892173913043485,0.05046916996047435
2.0,4.0,-0.024952056168505488,-0.041565875370919936
3.0,4.0,-0.1012444885799404,-0.07887286742034949
4.0,4.0,-0.019260079051383383,-0.012662685093780879
5.0,4.0,-0.031566942148760324,-0.03244410844629819
6.0,4.0,0.014104658077304322,0.012101183431952656
7.0,4.0,0.030461938061938088,0.03806227180527377
8.0,4.0,0.03929378757515034,0.037598492462311506
9.0,4.0,0.03881051567239635,0.03571344032096291
0.0,5.0,0.009366201395812568,-0.016912213740458037
1.0,5.0,0.05913896103896099,0.04964955134596216
2.0,5.0,-0.048265422396856605,-0.03356451612903222
3.0,5.0,-0.10354609053497943,-0.0930849639546859
4.0,5.0,-0.013555239960822751,-0.010844827586206862
5.0,5.0,-0.05707241379310346,-0.04551510574018125
6.0,5.0,0.028655555555555545,0.0300135951661632
7.0,5.0,0.035599999999999965,0.03547560975609765
8.0,5.0,0.042099999999999915,0.04085188866799205
9.0,5.0,0.045046946946946886,0.04221356783919605
0.0,6.0,-0.005913840155945427,-0.0005869522882180345
1.0,6.0,0.053792467789890996,0.04837317554240639
2.0,6.0,-0.02054871794871793,-0.02670303030303023
3.0,6.0,-0.09068777429467079,-0.08692631578947363
4.0,6.0,-0.013820472440944864,-0.024778378378378374
5.0,6.0,-0.05180948616600789,-0.055603980099502515
6.0,6.0,0.01855768463073859,0.0238825428859738
7.0,6.0,0.01455976331360953,0.02308310139165015
8.0,6.0,0.04978095238095237,0.05096842105263155
9.0,6.0,0.04250978043912179,0.04519113796576035
0.0,7.0,-0.0022945525291828694,-0.004070873786407803
1.0,7.0,0.04770314960629918,0.05506733067729086
2.0,7.0,-0.025929344432882417,-0.037965134865134864
3.0,7.0,-0.08940808597748207,-0.09415691056910569
4.0,7.0,-0.027100000000000013,-0.008935806132542079
5.0,7.0,-0.046262436548223373,-0.048311122554068
6.0,7.0,0.023198804780876436,0.019824901185770738
7.0,7.0,0.033642971887550166,0.030568341708542723
8.0,7.0,0.03861146245059288,0.038135059760956214
9.0,7.0,0.0443105156723963,0.047304858299595076
0.0,8.0,-0.010124376199616147,-0.006864683301343488
1.0,8.0,0.056064593781343985,0.05564356929212366
2.0,8.0,-0.029584708249496994,-0.036640140140140054
3.0,8.0,-0.08765448916408669,-0.08940928050052133
4.0,8.0,-0.03128282630029444,-0.010957831325301148
5.0,8.0,-0.053398825831702634,-0.045948345035105254
6.0,8.0,0.032304356636271514,0.02557792207792209
7.0,8.0,0.039787512794268176,0.02481474103585657
8.0,8.0,0.047826384692849944,0.041747011952191326
9.0,8.0,0.03720000000000001,0.03817336683417094
0.0,9.0,-0.004967615309126594,-0.015991852570319987
1.0,9.0,0.05799999999999994,0.05344695304695313
2.0,9.0,-0.03247927199191103,-0.02600163098878694
3.0,9.0,-0.09717012448132778,-0.09338238341968907
4.0,9.0,-0.004256206554121178,-0.00501871921182262
5.0,9.0,-0.06193442622950818,-0.050693439363817094
6.0,9.0,0.010730158730158701,0.017565668662674727
7.0,9.0,0.04650154162384379,0.04068340080971666
8.0,9.0,0.04794594594594592,0.04081708043694143
9.0,9.0,0.03725896414342622,0.035658964143426286


==> pics/RA_scatter/cifar10_resnet32_rate4_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet32,4,0.9428439754742289,-9.905120910329234e-05,0.9557195779086031


==> pics/RA_scatter/cifar10_resnet32_rate5.txt <==
class,model,before,after
0.0,0.0,0.0022891625615762967,-0.01576110581506196
1.0,0.0,0.04092551521099119,0.05150379241516967
2.0,0.0,-0.03691367690782954,-0.027964562118126257
3.0,0.0,-0.09221656441717796,-0.09927489711934157
4.0,0.0,-0.009694330400782047,-0.0027507936507935593
5.0,0.0,-0.06047848605577688,-0.05465471124620058
6.0,0.0,0.027563316582914554,0.025942204568023874
7.0,0.0,0.04156666666666664,0.03944060913705594
8.0,0.0,0.03795694305694308,0.03365540275049117
9.0,0.0,0.049028440366972514,0.04683434343434345
0.0,1.0,-0.0049372093023255514,-0.011464683301343537
1.0,1.0,0.05310398009950246,0.050433135509396654
2.0,1.0,-0.02553319838056678,-0.04353027888446215
3.0,1.0,-0.09074730290456434,-0.09514517453798765
4.0,1.0,-0.010328121927236977,-0.007567661691542327
5.0,1.0,-0.06265577299412917,-0.039031034482758686
6.0,1.0,0.020826926926926892,0.01977042532146389
7.0,1.0,0.040201925025329266,0.038293939393939436
8.0,1.0,0.03226978131212721,0.0362134328358209
9.0,1.0,0.046961224489795894,0.05054609053497938
0.0,2.0,-0.0018741935483871375,-0.023415341440598758
1.0,2.0,0.049400494559841746,0.04764031620553355
2.0,2.0,-0.02845692618806872,-0.02991641490433028
3.0,2.0,-0.09838585961342827,-0.09899999999999998
4.0,2.0,-0.009099999999999997,0.0022219959266802647
5.0,2.0,-0.04468125623130614,-0.03867611336032395
6.0,2.0,0.018975924075924078,0.015767096134786884
7.0,2.0,0.03196293706293707,0.03514387031408306
8.0,2.0,0.034959940059940076,0.03930845771144276
9.0,2.0,0.045304858299595074,0.05074358974358972
0.0,3.0,-0.00019999999999997797,-0.016004280155642037
1.0,3.0,0.050245986124876074,0.052292885375494036
2.0,3.0,-0.0252,-0.04357363184079599
3.0,3.0,-0.09092164948453607,-0.08541018711018711
4.0,3.0,-0.03076092843326883,-0.02281361867704279
5.0,3.0,-0.047377419354838746,-0.035314314928425294
6.0,3.0,0.03280000000000005,0.03711876892028254
7.0,3.0,0.026580341023069165,0.02010796019900496
8.0,3.0,0.04021708043694139,0.038521322803553804
9.0,3.0,0.04216602628918098,0.05262024539877297
0.0,4.0,0.005011717974180763,-0.009268177434908376
1.0,4.0,0.04892173913043485,0.0491549058473737
2.0,4.0,-0.024952056168505488,-0.027917148554337023
3.0,4.0,-0.1012444885799404,-0.07453442449841607
4.0,4.0,-0.019260079051383383,-0.010419047619047661
5.0,4.0,-0.031566942148760324,-0.06049900497512439
6.0,4.0,0.014104658077304322,0.019660474308300424
7.0,4.0,0.030461938061938088,0.03417580645161289
8.0,4.0,0.03929378757515034,0.04247108433734936
9.0,4.0,0.03881051567239635,0.03410968718466201
0.0,5.0,0.009366201395812568,-0.005465116279069759
1.0,5.0,0.05913896103896099,0.04955445544554449
2.0,5.0,-0.048265422396856605,-0.04530060120240487
3.0,5.0,-0.10354609053497943,-0.09004643962848302
4.0,5.0,-0.013555239960822751,-0.007871287128712878
5.0,5.0,-0.05707241379310346,-0.05512084592145017
6.0,5.0,0.028655555555555545,0.021251246261216328
7.0,5.0,0.035599999999999965,0.03921052631578947
8.0,5.0,0.042099999999999915,0.04617647058823526
9.0,5.0,0.045046946946946886,0.044637826961770655
0.0,6.0,-0.005913840155945427,-0.005924461839530326
1.0,6.0,0.053792467789890996,0.05104444444444445
2.0,6.0,-0.02054871794871793,-0.03625714285714288
3.0,6.0,-0.09068777429467079,-0.09071404958677687
4.0,6.0,-0.013820472440944864,-0.011278192534381115
5.0,6.0,-0.05180948616600789,-0.05556216216216214
6.0,6.0,0.01855768463073859,0.021429659318637273
7.0,6.0,0.01455976331360953,0.037843680485338704
8.0,6.0,0.04978095238095237,0.03644189723320157
9.0,6.0,0.04250978043912179,0.05076243654822343
0.0,7.0,-0.0022945525291828694,-0.013199613899613882
1.0,7.0,0.04770314960629918,0.057092467789890966
2.0,7.0,-0.025929344432882417,-0.046006586826347284
3.0,7.0,-0.08940808597748207,-0.09133268641470893
4.0,7.0,-0.027100000000000013,-0.0136984220907298
5.0,7.0,-0.046262436548223373,-0.03347190775681341
6.0,7.0,0.023198804780876436,0.007562745098039225
7.0,7.0,0.033642971887550166,0.03436834170854275
8.0,7.0,0.03861146245059288,0.04018412698412699
9.0,7.0,0.0443105156723963,0.05593906408952187
0.0,8.0,-0.010124376199616147,-0.015034348239771678
1.0,8.0,0.056064593781343985,0.05880981963927856
2.0,8.0,-0.029584708249496994,-0.04094126984126989
3.0,8.0,-0.08765448916408669,-0.0929911917098446
4.0,8.0,-0.03128282630029444,-0.013047472745292388
5.0,8.0,-0.053398825831702634,-0.03780040485829961
6.0,8.0,0.032304356636271514,0.032978014184397164
7.0,8.0,0.039787512794268176,0.032037651821862356
8.0,8.0,0.047826384692849944,0.039351837140019885
9.0,8.0,0.03720000000000001,0.034830930930930926
0.0,9.0,-0.004967615309126594,-0.011334390009606121
1.0,9.0,0.05799999999999994,0.0616404426559356
2.0,9.0,-0.03247927199191103,-0.03493903420523137
3.0,9.0,-0.09717012448132778,-0.08942773109243696
4.0,9.0,-0.004256206554121178,-0.011332464929859731
5.0,9.0,-0.06193442622950818,-0.05913162055335974
6.0,9.0,0.010730158730158701,0.020170935960591163
7.0,9.0,0.04650154162384379,0.0416991845056065
8.0,9.0,0.04794594594594592,0.0407341559723593
9.0,9.0,0.03725896414342622,0.038900000000000046


==> pics/RA_scatter/cifar10_resnet32_rate50.txt <==
class,model,before,after
0.0,0.0,0.0022891625615762967,-0.0069221664994985055
1.0,0.0,0.04092551521099119,0.11194313346228235
2.0,0.0,-0.03691367690782954,-0.12417254487856388
3.0,0.0,-0.09221656441717796,-0.1327628245067497
4.0,0.0,-0.009694330400782047,-0.03491794871794873
5.0,0.0,-0.06047848605577688,-0.05452487309644671
6.0,0.0,0.027563316582914554,-2.624768946390965e-05
7.0,0.0,0.04156666666666664,0.04768329979879271
8.0,0.0,0.03795694305694308,0.07112057416267947
9.0,0.0,0.049028440366972514,0.10496564417177912
0.0,1.0,-0.0049372093023255514,-0.02551012891344384
1.0,1.0,0.05310398009950246,0.12797224975222987
2.0,1.0,-0.02553319838056678,-0.10694871794871796
3.0,1.0,-0.09074730290456434,-0.158456289978678
4.0,1.0,-0.010328121927236977,-0.04494302554027507
5.0,1.0,-0.06265577299412917,-0.06718091451292252
6.0,1.0,0.020826926926926892,0.002507177033492791
7.0,1.0,0.040201925025329266,0.060615384615384627
8.0,1.0,0.03226978131212721,0.09370750988142296
9.0,1.0,0.046961224489795894,0.10676923076923073
0.0,2.0,-0.0018741935483871375,-0.026609881061299134
1.0,2.0,0.049400494559841746,0.12602355289421163
2.0,2.0,-0.02845692618806872,-0.08785789473684213
3.0,2.0,-0.09838585961342827,-0.14405654008438817
4.0,2.0,-0.009099999999999997,-0.056375715695952566
5.0,2.0,-0.04468125623130614,-0.03997777777777778
6.0,2.0,0.018975924075924078,0.021530158730158733
7.0,2.0,0.03196293706293707,0.00468867745004764
8.0,2.0,0.034959940059940076,0.10021276171485549
9.0,2.0,0.045304858299595074,0.08850140280561125
0.0,3.0,-0.00019999999999997797,-0.030145328399630023
1.0,3.0,0.050245986124876074,0.11208320610687028
2.0,3.0,-0.0252,-0.08954420368364036
3.0,3.0,-0.09092164948453607,-0.1328486095661846
4.0,3.0,-0.03076092843326883,-0.035759959758551285
5.0,3.0,-0.047377419354838746,-0.06569898477157365
6.0,3.0,0.03280000000000005,0.037592607003891
7.0,3.0,0.026580341023069165,0.009542447418737998
8.0,3.0,0.04021708043694139,0.07295374280230327
9.0,3.0,0.04216602628918098,0.09729412997903564
0.0,4.0,0.005011717974180763,-0.017382217973231362
1.0,4.0,0.04892173913043485,0.14528974358974367
2.0,4.0,-0.024952056168505488,-0.0897020857473928
3.0,4.0,-0.1012444885799404,-0.15849762845849802
4.0,4.0,-0.019260079051383383,-0.05306861167002008
5.0,4.0,-0.031566942148760324,-0.04143891834570512
6.0,4.0,0.014104658077304322,-0.005112386156648441
7.0,4.0,0.030461938061938088,0.04868151950718691
8.0,4.0,0.03929378757515034,0.08315176695319959
9.0,4.0,0.03881051567239635,0.07376106870229016
0.0,5.0,0.009366201395812568,-0.017387988560533807
1.0,5.0,0.05913896103896099,0.10794258373205745
2.0,5.0,-0.048265422396856605,-0.12306400839454357
3.0,5.0,-0.10354609053497943,-0.15250493096646944
4.0,5.0,-0.013555239960822751,-0.03663934426229509
5.0,5.0,-0.05707241379310346,-0.04034371643394197
6.0,5.0,0.028655555555555545,0.022567049808429163
7.0,5.0,0.035599999999999965,0.047810894141829374
8.0,5.0,0.042099999999999915,0.0755640535372849
9.0,5.0,0.045046946946946886,0.1048090815273478
0.0,6.0,-0.005913840155945427,-0.01212936802973974
1.0,6.0,0.053792467789890996,0.12594425907752704
2.0,6.0,-0.02054871794871793,-0.143383908045977
3.0,6.0,-0.09068777429467079,-0.17137964071856282
4.0,6.0,-0.013820472440944864,-0.011788235294117655
5.0,6.0,-0.05180948616600789,-0.04439502074688795
6.0,6.0,0.01855768463073859,0.02106600985221674
7.0,6.0,0.01455976331360953,0.03317439379243459
8.0,6.0,0.04978095238095237,0.0909057786483839
9.0,6.0,0.04250978043912179,0.11303312883435579
0.0,7.0,-0.0022945525291828694,-0.005372589792060456
1.0,7.0,0.04770314960629918,0.12674493480441318
2.0,7.0,-0.025929344432882417,-0.1112096500530223
3.0,7.0,-0.08940808597748207,-0.14052091503267972
4.0,7.0,-0.027100000000000013,-0.024587162891046455
5.0,7.0,-0.046262436548223373,-0.060369556243550115
6.0,7.0,0.023198804780876436,0.010358215962441353
7.0,7.0,0.033642971887550166,0.00289816513761465
8.0,7.0,0.03861146245059288,0.11665963302752291
9.0,7.0,0.0443105156723963,0.06259049429657793
0.0,8.0,-0.010124376199616147,-0.03712303473491774
1.0,8.0,0.056064593781343985,0.1337565349544073
2.0,8.0,-0.029584708249496994,-0.136091899710704
3.0,8.0,-0.08765448916408669,-0.13830805223068554
4.0,8.0,-0.03128282630029444,-0.020620979765708203
5.0,8.0,-0.053398825831702634,-0.061774104401228325
6.0,8.0,0.032304356636271514,0.011262679425837252
7.0,8.0,0.039787512794268176,0.04662380952380951
8.0,8.0,0.047826384692849944,0.10316243705941586
9.0,8.0,0.03720000000000001,0.09424285714285707
0.0,9.0,-0.004967615309126594,-0.009234146341463467
1.0,9.0,0.05799999999999994,0.13439900891972245
2.0,9.0,-0.03247927199191103,-0.1409414634146342
3.0,9.0,-0.09717012448132778,-0.16009102428722288
4.0,9.0,-0.004256206554121178,-0.04213993610223643
5.0,9.0,-0.06193442622950818,-0.03012140504939631
6.0,9.0,0.010730158730158701,0.021278442545109133
7.0,9.0,0.04650154162384379,0.025341577409931815
8.0,9.0,0.04794594594594592,0.08155819209039539
9.0,9.0,0.03725896414342622,0.10168742514970053


==> pics/RA_scatter/cifar10_resnet32_rate50_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet32,50,1.7293989494510165,-0.0011300775870984226,0.8340949202682816


==> pics/RA_scatter/cifar10_resnet32_rate5_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet32,5,0.9695080848627079,-8.785648942790132e-05,0.9547971263183601


==> pics/RA_scatter/cifar10_resnet44_rate10.txt <==
class,model,before,after
0.0,0.0,-0.004618403115871472,-0.00572135922330097
1.0,0.0,0.046424137931034504,0.054631755424063067
2.0,0.0,-0.01444760914760912,-0.044973767258382646
3.0,0.0,-0.10079641760491298,-0.10091893004115227
4.0,0.0,-0.014568292682926809,-0.015750840751730943
5.0,0.0,-0.054319607843137274,-0.04350650406504064
6.0,0.0,0.018537784371909005,0.016259605911330022
7.0,0.0,0.04131190965092402,0.04868794178794178
8.0,0.0,0.036226263627353816,0.04135878848063557
9.0,0.0,0.04572040816326528,0.04837325933400605
0.0,1.0,0.00842143559488695,-0.009476849183477354
1.0,1.0,0.06635060728744935,0.06633440643863187
2.0,1.0,-0.05086926070038911,-0.05915609756097562
3.0,1.0,-0.09384957264957261,-0.08166638023630501
4.0,1.0,-0.017530724070450088,-0.008565839126117192
5.0,1.0,-0.04361035856573703,-0.05341590457256462
6.0,1.0,0.010479764243614964,0.0032108374384236527
7.0,1.0,0.03207868852459017,0.04707540983606562
8.0,1.0,0.05064052156469412,0.03874960629921265
9.0,1.0,0.03476646942800787,0.054988270980788734
0.0,2.0,0.0032888888888887857,-0.015510780669145019
1.0,2.0,0.0593999999999999,0.07322848545636906
2.0,2.0,-0.04296040609137064,-0.05151056910569107
3.0,2.0,-0.12124356435643568,-0.10918333333333341
4.0,2.0,-0.017022924901185843,-0.024789136760426822
5.0,2.0,-0.05019627329192555,-0.0489534932221064
6.0,2.0,0.02259348469891409,0.02650389610389603
7.0,2.0,0.03492313883299791,0.03642655771195091
8.0,2.0,0.06298870967741932,0.053703834808259576
9.0,2.0,0.04793474320241686,0.055098795180722804
0.0,3.0,0.01445680473372779,0.0005145631067960954
1.0,3.0,0.07646197183098591,0.07531886982845615
2.0,3.0,-0.03215901639344254,-0.04621115537848608
3.0,3.0,-0.13522030456852785,-0.12625856697819315
4.0,3.0,-0.0171013806706114,-0.01616417910447754
5.0,3.0,-0.0678018054162487,-0.06167893660531698
6.0,3.0,0.016886444007858548,0.039007928642220024
7.0,3.0,0.0525916666666667,0.03329376257545269
8.0,3.0,0.05326556741028132,0.05460272638753649
9.0,3.0,0.03586627101879325,0.04088988988988995
0.0,4.0,-0.001203940886699506,-0.017353466286799568
1.0,4.0,0.060934406438631794,0.05567858546168958
2.0,4.0,-0.03737425742574263,-0.051232174776564054
3.0,4.0,-0.09002326064382138,-0.08909083155650321
4.0,4.0,-0.015743952802359962,-0.014748258706467676
5.0,4.0,-0.06909406037000976,-0.0687409316154608
6.0,4.0,0.02479798994974869,0.033600000000000074
7.0,4.0,0.04366153846153842,0.03890978809283552
8.0,4.0,0.04004698914116478,0.05472175648702593
9.0,4.0,0.04465509586276484,0.05521105424769712
0.0,5.0,-0.009195069033530512,-0.008439130434782616
1.0,5.0,0.05926096096096101,0.06674129554655861
2.0,5.0,-0.020966055045871457,-0.045430158730158765
3.0,5.0,-0.09945739041794077,-0.0890939064200218
4.0,5.0,-0.00975500982318267,-0.00440524233432249
5.0,5.0,-0.053094422310756895,-0.06745801749271141
6.0,5.0,0.023224924924925006,0.028877889447236127
7.0,5.0,0.029682441977800234,0.03514368737474949
8.0,5.0,0.04268927507447873,0.0405369714847591
9.0,5.0,0.03567574552683905,0.0393
0.0,6.0,-0.0023676153091265473,-0.020503969022265256
1.0,6.0,0.059599999999999986,0.07012826747720369
2.0,6.0,-0.037552023692003944,-0.04982698412698405
3.0,6.0,-0.1105394422310757,-0.09724761904761903
4.0,6.0,-0.00903636363636362,-0.000322122122122126
5.0,6.0,-0.0489353535353535,-0.04957096774193548
6.0,6.0,0.03697704918032785,0.022096150049358387
7.0,6.0,0.041648503611971144,0.045746557040082236
8.0,6.0,0.025219554695062985,0.03247961165048541
9.0,6.0,0.04768943089430899,0.042388235294117615
0.0,7.0,-0.005499999999999949,-0.0034677165354330963
1.0,7.0,0.05167131474103592,0.05242845849802369
2.0,7.0,-0.020220812182741077,-0.034642231075697194
3.0,7.0,-0.09554065040650406,-0.09457694704049846
4.0,7.0,-0.010401960784313657,-0.006200991080277496
5.0,7.0,-0.04080010172939974,-0.06335034619188917
6.0,7.0,0.009289422135161596,0.021549256689791907
7.0,7.0,0.026686234817813848,0.05074594594594595
8.0,7.0,0.03789622641509438,0.032463734115346976
9.0,7.0,0.04490485829959512,0.04324601412714435
0.0,8.0,-0.009255501460564752,-0.019583908045976983
1.0,8.0,0.057013930348258746,0.06545857572718161
2.0,8.0,-0.02723252032520329,-0.05225686080947678
3.0,8.0,-0.09687013527575439,-0.09722599795291709
4.0,8.0,-0.0025856858846918795,0.0008175226586103479
5.0,8.0,-0.061776354679802914,-0.054902507522567645
6.0,8.0,0.0042834307992202225,0.029266666666666663
7.0,8.0,0.030592377131394177,0.03856348884381344
8.0,8.0,0.04626464646464645,0.03315610724925522
9.0,8.0,0.05733286147623862,0.05704444444444445
0.0,9.0,0.003285039370078735,-0.01075747126436788
1.0,9.0,0.06305544554455444,0.06148843469591225
2.0,9.0,-0.0341145708582834,-0.0515241758241759
3.0,9.0,-0.12077625754527155,-0.11148947368421058
4.0,9.0,-0.015407936507936482,-0.014534951456310674
5.0,9.0,-0.054644353182751515,-0.06051518481518481
6.0,9.0,0.03339674796747971,0.02901414242728184
7.0,9.0,0.02460790513833999,0.05587894736842103
8.0,9.0,0.05432864321608044,0.04888374142997054
9.0,9.0,0.043923383084577106,0.05052133599202391


==> pics/RA_scatter/cifar10_resnet44_rate10_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet44,10,1.0086541088562124,-0.00019587668713610788,0.9517218328254633


==> pics/RA_scatter/cifar10_resnet44_rate20.txt <==
class,model,before,after
0.0,0.0,-0.004618403115871472,-0.030104396632366637
1.0,0.0,0.046424137931034504,0.0627338582677166
2.0,0.0,-0.01444760914760912,-0.03695837563451776
3.0,0.0,-0.10079641760491298,-0.09200335781741864
4.0,0.0,-0.014568292682926809,-0.013874747474747373
5.0,0.0,-0.054319607843137274,-0.058784769539078074
6.0,0.0,0.018537784371909005,0.018365625000000052
7.0,0.0,0.04131190965092402,0.038656759545923736
8.0,0.0,0.036226263627353816,0.05125873015873017
9.0,0.0,0.04572040816326528,0.05768906882591096
0.0,1.0,0.00842143559488695,-0.02357735849056597
1.0,1.0,0.06635060728744935,0.07673993993994
2.0,1.0,-0.05086926070038911,-0.07755594886922312
3.0,1.0,-0.09384957264957261,-0.0959868852459016
4.0,1.0,-0.017530724070450088,-0.005492490118576998
5.0,1.0,-0.04361035856573703,-0.06399920079920074
6.0,1.0,0.010479764243614964,0.01857339901477839
7.0,1.0,0.03207868852459017,0.050291246138002066
8.0,1.0,0.05064052156469412,0.0558523198420533
9.0,1.0,0.03476646942800787,0.060571313941825466
0.0,2.0,0.0032888888888887857,-0.02374272300469482
1.0,2.0,0.0593999999999999,0.07928681863230913
2.0,2.0,-0.04296040609137064,-0.06696097560975611
3.0,2.0,-0.12124356435643568,-0.11979267015706807
4.0,2.0,-0.017022924901185843,-0.008367611336032477
5.0,2.0,-0.05019627329192555,-0.039191666666666736
6.0,2.0,0.02259348469891409,0.02669374999999996
7.0,2.0,0.03492313883299791,0.021609852216748715
8.0,2.0,0.06298870967741932,0.06604776119402977
9.0,2.0,0.04793474320241686,0.056102512562814066
0.0,3.0,0.01445680473372779,-0.007480264400377745
1.0,3.0,0.07646197183098591,0.09064347826086949
2.0,3.0,-0.03215901639344254,-0.06248138351983723
3.0,3.0,-0.13522030456852785,-0.12798598028477548
4.0,3.0,-0.0171013806706114,-0.01508774703557314
5.0,3.0,-0.0678018054162487,-0.06677627811860942
6.0,3.0,0.016886444007858548,0.032658365758754804
7.0,3.0,0.0525916666666667,0.027700603621730324
8.0,3.0,0.05326556741028132,0.0673560975609756
9.0,3.0,0.03586627101879325,0.04609852796859659
0.0,4.0,-0.001203940886699506,-0.04012999071494894
1.0,4.0,0.060934406438631794,0.0824242424242424
2.0,4.0,-0.03737425742574263,-0.06342396777442094
3.0,4.0,-0.09002326064382138,-0.08668112798264638
4.0,4.0,-0.015743952802359962,-0.015533399800598202
5.0,4.0,-0.06909406037000976,-0.04875502008032129
6.0,4.0,0.02479798994974869,0.020929332042594395
7.0,4.0,0.04366153846153842,0.04091930541368749
8.0,4.0,0.04004698914116478,0.050871694417238045
9.0,4.0,0.04465509586276484,0.055821501014198804
0.0,5.0,-0.009195069033530512,-0.027996786389414052
1.0,5.0,0.05926096096096101,0.06928027613412224
2.0,5.0,-0.020966055045871457,-0.06109682539682537
3.0,5.0,-0.09945739041794077,-0.10226118143459917
4.0,5.0,-0.00975500982318267,-0.00914533600802414
5.0,5.0,-0.053094422310756895,-0.045617355371900814
6.0,5.0,0.023224924924925006,0.018627398615232438
7.0,5.0,0.029682441977800234,0.04440204081632648
8.0,5.0,0.04268927507447873,0.04452243713733073
9.0,5.0,0.03567574552683905,0.06394358452138493
0.0,6.0,-0.0023676153091265473,-0.023238703527168725
1.0,6.0,0.059599999999999986,0.08703782696177065
2.0,6.0,-0.037552023692003944,-0.0738475633528265
3.0,6.0,-0.1105394422310757,-0.10634732334047114
4.0,6.0,-0.00903636363636362,-0.0065235412474848875
5.0,6.0,-0.0489353535353535,-0.061102024291498025
6.0,6.0,0.03697704918032785,0.01830558766859347
7.0,6.0,0.041648503611971144,0.05371578947368416
8.0,6.0,0.025219554695062985,0.04865847047434657
9.0,6.0,0.04768943089430899,0.05987484909456742
0.0,7.0,-0.005499999999999949,-0.01892480620155046
1.0,7.0,0.05167131474103592,0.05479177153920611
2.0,7.0,-0.020220812182741077,-0.04356831275720163
3.0,7.0,-0.09554065040650406,-0.10428038422649144
4.0,7.0,-0.010401960784313657,-0.0027645161290322795
5.0,7.0,-0.04080010172939974,-0.046170588235294185
6.0,7.0,0.009289422135161596,0.01053369036027263
7.0,7.0,0.026686234817813848,0.05361932773109246
8.0,7.0,0.03789622641509438,0.03921472868217046
9.0,7.0,0.04490485829959512,0.05517309644670043
0.0,8.0,-0.009255501460564752,-0.0382139534883722
1.0,8.0,0.057013930348258746,0.06955266272189342
2.0,8.0,-0.02723252032520329,-0.04861399176954739
3.0,8.0,-0.09687013527575439,-0.08810194384449255
4.0,8.0,-0.0025856858846918795,-0.0024000000000000687
5.0,8.0,-0.061776354679802914,-0.05843960396039605
6.0,8.0,0.0042834307992202225,0.015625169409486883
7.0,8.0,0.030592377131394177,0.039521132457027264
8.0,8.0,0.04626464646464645,0.046690909090909005
9.0,8.0,0.05733286147623862,0.06020061919504638
0.0,9.0,0.003285039370078735,-0.027915755329008363
1.0,9.0,0.06305544554455444,0.07271111111111117
2.0,9.0,-0.0341145708582834,-0.053768852459016414
3.0,9.0,-0.12077625754527155,-0.1058889135254989
4.0,9.0,-0.015407936507936482,-0.004286454183266897
5.0,9.0,-0.054644353182751515,-0.055468023833167845
6.0,9.0,0.03339674796747971,0.02582583826429985
7.0,9.0,0.02460790513833999,0.019359481037924176
8.0,9.0,0.05432864321608044,0.06484724172517553
9.0,9.0,0.043923383084577106,0.05414451038575674


==> pics/RA_scatter/cifar10_resnet44_rate20_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet44,20,1.079921251724042,-0.00047817918194066806,0.9233685300701031


==> pics/RA_scatter/cifar10_resnet44_rate4.txt <==
class,model,before,after
0.0,0.0,-0.004618403115871472,-0.007877606177606133
1.0,0.0,0.046424137931034504,0.048201768172888015
2.0,0.0,-0.01444760914760912,-0.03969999999999996
3.0,0.0,-0.10079641760491298,-0.08665297805642624
4.0,0.0,-0.014568292682926809,-0.021660668633234903
5.0,0.0,-0.054319607843137274,-0.04711832669322702
6.0,0.0,0.018537784371909005,0.033588169868554174
7.0,0.0,0.04131190965092402,0.04049066937119683
8.0,0.0,0.036226263627353816,0.027433858267716604
9.0,0.0,0.04572040816326528,0.051217093142272296
0.0,1.0,0.00842143559488695,-0.007895402298850662
1.0,1.0,0.06635060728744935,0.06337584830339316
2.0,1.0,-0.05086926070038911,-0.04184314314314319
3.0,1.0,-0.09384957264957261,-0.09279282700421942
4.0,1.0,-0.017530724070450088,-0.013405882352941267
5.0,1.0,-0.04361035856573703,-0.04593320158102776
6.0,1.0,0.010479764243614964,0.014818886679920373
7.0,1.0,0.03207868852459017,0.03311818181818171
8.0,1.0,0.05064052156469412,0.04370317775570998
9.0,1.0,0.03476646942800787,0.04395593561368205
0.0,2.0,0.0032888888888887857,-0.012052490421455953
1.0,2.0,0.0593999999999999,0.05653904382470121
2.0,2.0,-0.04296040609137064,-0.05299133858267724
3.0,2.0,-0.12124356435643568,-0.1089525252525253
4.0,2.0,-0.017022924901185843,-0.028798039215686355
5.0,2.0,-0.05019627329192555,-0.03259123548046472
6.0,2.0,0.02259348469891409,0.04465209825997951
7.0,2.0,0.03492313883299791,0.03621991991991991
8.0,2.0,0.06298870967741932,0.04910632411067195
9.0,2.0,0.04793474320241686,0.04869152371342078
0.0,3.0,0.01445680473372779,-0.0059656370656370195
1.0,3.0,0.07646197183098591,0.07280854271356785
2.0,3.0,-0.03215901639344254,-0.04590000000000005
3.0,3.0,-0.13522030456852785,-0.11420271398747395
4.0,3.0,-0.0171013806706114,-0.018109486166007938
5.0,3.0,-0.0678018054162487,-0.06348375125376127
6.0,3.0,0.016886444007858548,0.03812274975272012
7.0,3.0,0.0525916666666667,0.046737860082304516
8.0,3.0,0.05326556741028132,0.04257859922178986
9.0,3.0,0.03586627101879325,0.04330988900100907
0.0,4.0,-0.001203940886699506,-0.005518568665377144
1.0,4.0,0.060934406438631794,0.059073015873015944
2.0,4.0,-0.03737425742574263,-0.03744115308151097
3.0,4.0,-0.09002326064382138,-0.11059778672032194
4.0,4.0,-0.015743952802359962,-0.015482266009852252
5.0,4.0,-0.06909406037000976,-0.04689409969481173
6.0,4.0,0.02479798994974869,0.022198993963782665
7.0,4.0,0.04366153846153842,0.04518717948717954
8.0,4.0,0.04004698914116478,0.03434222001982157
9.0,4.0,0.04465509586276484,0.05580183299389008
0.0,5.0,-0.009195069033530512,0.0004906249999999668
1.0,5.0,0.05926096096096101,0.052195808383233455
2.0,5.0,-0.020966055045871457,-0.02615250501002009
3.0,5.0,-0.09945739041794077,-0.10481803278688528
4.0,5.0,-0.00975500982318267,-0.0071834645669291985
5.0,5.0,-0.053094422310756895,-0.05101561866125759
6.0,5.0,0.023224924924925006,0.014470078740157488
7.0,5.0,0.029682441977800234,0.043689743589743535
8.0,5.0,0.04268927507447873,0.03877457962413444
9.0,5.0,0.03567574552683905,0.036846987951807186
0.0,6.0,-0.0023676153091265473,-0.017678048780487843
1.0,6.0,0.059599999999999986,0.06885489404641776
2.0,6.0,-0.037552023692003944,-0.046872620215898
3.0,6.0,-0.1105394422310757,-0.09850264765784122
4.0,6.0,-0.00903636363636362,-0.02035598831548202
5.0,6.0,-0.0489353535353535,-0.0362426229508197
6.0,6.0,0.03697704918032785,0.039921712538226295
7.0,6.0,0.041648503611971144,0.045280495356037065
8.0,6.0,0.025219554695062985,0.028711627906976678
9.0,6.0,0.04768943089430899,0.038061723446893736
0.0,7.0,-0.005499999999999949,-0.00848217054263567
1.0,7.0,0.05167131474103592,0.05141890547263672
2.0,7.0,-0.020220812182741077,-0.02456047904191616
3.0,7.0,-0.09554065040650406,-0.0944551724137932
4.0,7.0,-0.010401960784313657,-0.019085714285714372
5.0,7.0,-0.04080010172939974,-0.03465685071574642
6.0,7.0,0.009289422135161596,0.014172332015810252
7.0,7.0,0.026686234817813848,0.028601639344262297
8.0,7.0,0.03789622641509438,0.04230578842315369
9.0,7.0,0.04490485829959512,0.043788709677419324
0.0,8.0,-0.009255501460564752,-0.013063106796116442
1.0,8.0,0.057013930348258746,0.06257784431137725
2.0,8.0,-0.02723252032520329,-0.03993426294820712
3.0,8.0,-0.09687013527575439,-0.09974481327800822
4.0,8.0,-0.0025856858846918795,0.00361907164480324
5.0,8.0,-0.061776354679802914,-0.05944210009813544
6.0,8.0,0.0042834307992202225,0.01300442477876107
7.0,8.0,0.030592377131394177,0.031591185410334344
8.0,8.0,0.04626464646464645,0.041439939939939996
9.0,8.0,0.05733286147623862,0.05894680851063838
0.0,9.0,0.003285039370078735,-0.0045843137254902855
1.0,9.0,0.06305544554455444,0.05163650793650787
2.0,9.0,-0.0341145708582834,-0.03319393939393944
3.0,9.0,-0.12077625754527155,-0.10031068158697865
4.0,9.0,-0.015407936507936482,-0.006988976377952816
5.0,9.0,-0.054644353182751515,-0.050463275686673525
6.0,9.0,0.03339674796747971,0.029509788092835443
7.0,9.0,0.02460790513833999,0.03253703329969726
8.0,9.0,0.05432864321608044,0.03526403940886691
9.0,9.0,0.043923383084577106,0.04338843469591225


==> pics/RA_scatter/cifar10_resnet44_rate4_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet44,4,0.9533459485883135,-3.959230286170651e-05,0.9631000340992381


==> pics/RA_scatter/cifar10_resnet44_rate5.txt <==
class,model,before,after
0.0,0.0,-0.004618403115871472,-0.010317214700193422
1.0,0.0,0.046424137931034504,0.05042814667988105
2.0,0.0,-0.01444760914760912,-0.03713513513513511
3.0,0.0,-0.10079641760491298,-0.08429166666666665
4.0,0.0,-0.014568292682926809,-0.008679960119641117
5.0,0.0,-0.054319607843137274,-0.04242126379137412
6.0,0.0,0.018537784371909005,0.02563819095477382
7.0,0.0,0.04131190965092402,0.03140060544904133
8.0,0.0,0.036226263627353816,0.026710937499999976
9.0,0.0,0.04572040816326528,0.0453684210526315
0.0,1.0,0.00842143559488695,-0.0029902439024389604
1.0,1.0,0.06635060728744935,0.052595219123506065
2.0,1.0,-0.05086926070038911,-0.054177299412915825
3.0,1.0,-0.09384957264957261,-0.08155218295218292
4.0,1.0,-0.017530724070450088,-0.011359643916913909
5.0,1.0,-0.04361035856573703,-0.03233860182370818
6.0,1.0,0.010479764243614964,0.007711637080867861
7.0,1.0,0.03207868852459017,0.0407627954779034
8.0,1.0,0.05064052156469412,0.03243448275862071
9.0,1.0,0.03476646942800787,0.04770192502532933
0.0,2.0,0.0032888888888887857,-0.011505128205128168
1.0,2.0,0.0593999999999999,0.060587775551102285
2.0,2.0,-0.04296040609137064,-0.04193453815261039
3.0,2.0,-0.12124356435643568,-0.1047285714285714
4.0,2.0,-0.017022924901185843,-0.028114090019569438
5.0,2.0,-0.05019627329192555,-0.036500419727177325
6.0,2.0,0.02259348469891409,0.037512182741116784
7.0,2.0,0.03492313883299791,0.02506653386454183
8.0,2.0,0.06298870967741932,0.0497049261083744
9.0,2.0,0.04793474320241686,0.04728350100603629
0.0,3.0,0.01445680473372779,0.009956047197640094
1.0,3.0,0.07646197183098591,0.05594930966469425
2.0,3.0,-0.03215901639344254,-0.03944068136272538
3.0,3.0,-0.13522030456852785,-0.12273825363825364
4.0,3.0,-0.0171013806706114,-0.023769260700389094
5.0,3.0,-0.0678018054162487,-0.06121324570273001
6.0,3.0,0.016886444007858548,0.04201111111111111
7.0,3.0,0.0525916666666667,0.033216213494461244
8.0,3.0,0.05326556741028132,0.04740485436893205
9.0,3.0,0.03586627101879325,0.05326976506639425
0.0,4.0,-0.001203940886699506,-0.006319922630560915
1.0,4.0,0.060934406438631794,0.05745449160908189
2.0,4.0,-0.03737425742574263,-0.041409486166007925
3.0,4.0,-0.09002326064382138,-0.09344481327800824
4.0,4.0,-0.015743952802359962,-0.009434468937875695
5.0,4.0,-0.06909406037000976,-0.06222012072434602
6.0,4.0,0.02479798994974869,0.021831620553359743
7.0,4.0,0.04366153846153842,0.03936281920326867
8.0,4.0,0.04004698914116478,0.0417250493096647
9.0,4.0,0.04465509586276484,0.04963673469387753
0.0,5.0,-0.009195069033530512,-0.004628085519922331
1.0,5.0,0.05926096096096101,0.05244656031904282
2.0,5.0,-0.020966055045871457,-0.026082146439318055
3.0,5.0,-0.09945739041794077,-0.12036998011928435
4.0,5.0,-0.00975500982318267,-0.0045358061325421195
5.0,5.0,-0.053094422310756895,-0.04199896907216505
6.0,5.0,0.023224924924925006,0.03422682926829268
7.0,5.0,0.029682441977800234,0.03195326633165829
8.0,5.0,0.04268927507447873,0.04027637795275585
9.0,5.0,0.03567574552683905,0.03861041456016168
0.0,6.0,-0.0023676153091265473,-0.013471844660194132
1.0,6.0,0.059599999999999986,0.06184895104895105
2.0,6.0,-0.037552023692003944,-0.05167582205029009
3.0,6.0,-0.1105394422310757,-0.09148215767634849
4.0,6.0,-0.00903636363636362,-0.016526150832517184
5.0,6.0,-0.0489353535353535,-0.044460469867211416
6.0,6.0,0.03697704918032785,0.033798986828774025
7.0,6.0,0.041648503611971144,0.03944529472595659
8.0,6.0,0.025219554695062985,0.03672592592592594
9.0,6.0,0.04768943089430899,0.045209687184662006
0.0,7.0,-0.005499999999999949,-0.010589147286821698
1.0,7.0,0.05167131474103592,0.050500494559841735
2.0,7.0,-0.020220812182741077,-0.039960591133004986
3.0,7.0,-0.09554065040650406,-0.09389898989898993
4.0,7.0,-0.010401960784313657,-0.010361829025844926
5.0,7.0,-0.04080010172939974,-0.03595876288659794
6.0,7.0,0.009289422135161596,0.016792079207920807
7.0,7.0,0.026686234817813848,0.032927772126144395
8.0,7.0,0.03789622641509438,0.03894294294294287
9.0,7.0,0.04490485829959512,0.051284552845528464
0.0,8.0,-0.009255501460564752,-0.01010310077519383
1.0,8.0,0.057013930348258746,0.05200414201183423
2.0,8.0,-0.02723252032520329,-0.03886485686080954
3.0,8.0,-0.09687013527575439,-0.1039500000000001
4.0,8.0,-0.0025856858846918795,0.006965314401622624
5.0,8.0,-0.061776354679802914,-0.05200267062314545
6.0,8.0,0.0042834307992202225,0.01461527093596049
7.0,8.0,0.030592377131394177,0.0327435483870967
8.0,8.0,0.04626464646464645,0.046856451612903194
9.0,8.0,0.05733286147623862,0.049508121827411156
0.0,9.0,0.003285039370078735,-0.009587283236994204
1.0,9.0,0.06305544554455444,0.05646403162055336
2.0,9.0,-0.0341145708582834,-0.03715729890764652
3.0,9.0,-0.12077625754527155,-0.10382499999999995
4.0,9.0,-0.015407936507936482,-0.003968463073852235
5.0,9.0,-0.054644353182751515,-0.05351440162271803
6.0,9.0,0.03339674796747971,0.026629659318637255
7.0,9.0,0.02460790513833999,0.02980000000000005
8.0,9.0,0.05432864321608044,0.04506693227091629
9.0,9.0,0.043923383084577106,0.04533474320241693


==> pics/RA_scatter/cifar10_resnet44_rate50.txt <==
class,model,before,after
0.0,0.0,-0.004618403115871472,-0.005672664700098307
1.0,0.0,0.046424137931034504,0.10858321884200195
2.0,0.0,-0.01444760914760912,-0.11214205330700888
3.0,0.0,-0.10079641760491298,-0.14199325153374232
4.0,0.0,-0.014568292682926809,-0.027004112337011055
5.0,0.0,-0.054319607843137274,-0.08055271470878578
6.0,0.0,0.018537784371909005,0.062436842105263124
7.0,0.0,0.04131190965092402,0.042921421215242006
8.0,0.0,0.036226263627353816,0.08245345167652862
9.0,0.0,0.04572040816326528,0.06956770428015568
0.0,1.0,0.00842143559488695,-0.04032313296903456
1.0,1.0,0.06635060728744935,0.11346060606060604
2.0,1.0,-0.05086926070038911,-0.05993780760626399
3.0,1.0,-0.09384957264957261,-0.11525193370165743
4.0,1.0,-0.017530724070450088,-0.02438137651821859
5.0,1.0,-0.04361035856573703,-0.08556874999999997
6.0,1.0,0.010479764243614964,-0.007395008912655987
7.0,1.0,0.03207868852459017,0.05434932781799384
8.0,1.0,0.05064052156469412,0.08501194029850745
9.0,1.0,0.03476646942800787,0.07135233366434957
0.0,2.0,0.0032888888888887857,-0.05165205479452062
1.0,2.0,0.0593999999999999,0.11979465500485909
2.0,2.0,-0.04296040609137064,-0.0940949044585988
3.0,2.0,-0.12124356435643568,-0.17086751269035538
4.0,2.0,-0.017022924901185843,-0.013736598493003238
5.0,2.0,-0.05019627329192555,-0.07134742917103887
6.0,2.0,0.02259348469891409,0.04049305019305016
7.0,2.0,0.03492313883299791,0.01839523809523802
8.0,2.0,0.06298870967741932,0.11995921192758252
9.0,2.0,0.04793474320241686,0.10407708978328167
0.0,3.0,0.01445680473372779,0.013395934959349654
1.0,3.0,0.07646197183098591,0.1472908523908525
2.0,3.0,-0.03215901639344254,-0.11535641025641019
3.0,3.0,-0.13522030456852785,-0.15802887029288692
4.0,3.0,-0.0171013806706114,-0.03225376226826604
5.0,3.0,-0.0678018054162487,-0.10640353817504655
6.0,3.0,0.016886444007858548,0.04782968750000005
7.0,3.0,0.0525916666666667,0.02020573847601137
8.0,3.0,0.05326556741028132,0.0904854126679463
9.0,3.0,0.03586627101879325,0.08752213359920247
0.0,4.0,-0.001203940886699506,-0.04777326007325999
1.0,4.0,0.060934406438631794,0.10041881188118817
2.0,4.0,-0.03737425742574263,-0.12820880626223086
3.0,4.0,-0.09002326064382138,-0.12246856835306774
4.0,4.0,-0.015743952802359962,0.017310893246187398
5.0,4.0,-0.06909406037000976,-0.05285930113052406
6.0,4.0,0.02479798994974869,0.033137390457643634
7.0,4.0,0.04366153846153842,0.02924255111976637
8.0,4.0,0.04004698914116478,0.08455548902195609
9.0,4.0,0.04465509586276484,0.08230000000000004
0.0,5.0,-0.009195069033530512,-0.03083445065176904
1.0,5.0,0.05926096096096101,0.10212967244701354
2.0,5.0,-0.020966055045871457,-0.13020371782650142
3.0,5.0,-0.09945739041794077,-0.11206074972436608
4.0,5.0,-0.00975500982318267,-0.015706438631790776
5.0,5.0,-0.053094422310756895,-0.048595597484276776
6.0,5.0,0.023224924924925006,0.012593129770992362
7.0,5.0,0.029682441977800234,0.03830375391032326
8.0,5.0,0.04268927507447873,0.08124980079681277
9.0,5.0,0.03567574552683905,0.09845334018499485
0.0,6.0,-0.0023676153091265473,-0.030286393910561427
1.0,6.0,0.059599999999999986,0.11477187807276301
2.0,6.0,-0.037552023692003944,-0.09272839506172847
3.0,6.0,-0.1105394422310757,-0.12062264150943403
4.0,6.0,-0.00903636363636362,-0.014059548254620191
5.0,6.0,-0.0489353535353535,-0.07934791059280855
6.0,6.0,0.03697704918032785,0.03532653061224489
7.0,6.0,0.041648503611971144,0.03476253838280452
8.0,6.0,0.025219554695062985,0.0556571699905033
9.0,6.0,0.04768943089430899,0.08058475426278833
0.0,7.0,-0.005499999999999949,-0.020806201550387593
1.0,7.0,0.05167131474103592,0.08798849472674974
2.0,7.0,-0.020220812182741077,-0.07805128205128209
3.0,7.0,-0.09554065040650406,-0.11691097308488618
4.0,7.0,-0.010401960784313657,-0.005494324045407728
5.0,7.0,-0.04080010172939974,-0.047791197543500585
6.0,7.0,0.009289422135161596,-0.023479526842584253
7.0,7.0,0.026686234817813848,0.035142568250758344
8.0,7.0,0.03789622641509438,0.07924950099800399
9.0,7.0,0.04490485829959512,0.08039311043566355
0.0,8.0,-0.009255501460564752,-0.041747663551401915
1.0,8.0,0.057013930348258746,0.11245063538611921
2.0,8.0,-0.02723252032520329,-0.11465292425695117
3.0,8.0,-0.09687013527575439,-0.1341914893617021
4.0,8.0,-0.0025856858846918795,-0.004929747530186601
5.0,8.0,-0.061776354679802914,-0.074713163064833
6.0,8.0,0.0042834307992202225,0.04146740220661982
7.0,8.0,0.030592377131394177,0.03599999999999992
8.0,8.0,0.04626464646464645,0.08481782566111651
9.0,8.0,0.05733286147623862,0.09412794268167857
0.0,9.0,0.003285039370078735,-0.039290647482014385
1.0,9.0,0.06305544554455444,0.13257964071856287
2.0,9.0,-0.0341145708582834,-0.12533869346733661
3.0,9.0,-0.12077625754527155,-0.13955652173913036
4.0,9.0,-0.015407936507936482,0.013461452513966576
5.0,9.0,-0.054644353182751515,-0.05722577962577957
6.0,9.0,0.03339674796747971,-0.010304402515723177
7.0,9.0,0.02460790513833999,0.04085841784989863
8.0,9.0,0.05432864321608044,0.08463984142715564
9.0,9.0,0.043923383084577106,0.09218131212723657


==> pics/RA_scatter/cifar10_resnet44_rate50_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet44,50,1.4896336690717493,-0.00040782154003995096,0.842565118398225


==> pics/RA_scatter/cifar10_resnet44_rate5_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet44,5,0.9384998302564269,-0.00012167408587062033,0.9623649233078178


==> pics/RA_scatter/cifar10_resnet56_rate10.txt <==
class,model,before,after
0.0,0.0,-0.004113840155945514,-0.00980693641618502
1.0,0.0,0.050540615690168766,0.0502995044598612
2.0,0.0,-0.04562758620689655,-0.043200000000000016
3.0,0.0,-0.1008,-0.09862571127502628
4.0,0.0,-0.011471936758893353,-0.01392522080471048
5.0,0.0,-0.04580000000000006,-0.045143396226415056
6.0,0.0,0.020514741035856487,0.025317102615694198
7.0,0.0,0.041705133470225864,0.03893069908814595
8.0,0.0,0.04737073170731698,0.04516381709741546
9.0,0.0,0.04884753272910369,0.04727325933400606
0.0,1.0,-0.0038606621226875415,-0.017947283126787394
1.0,1.0,0.049967324777887456,0.05697363184079607
2.0,1.0,-0.028822950819672233,-0.035358823529411776
3.0,1.0,-0.09708872104733135,-0.10172685370741485
4.0,1.0,-0.020770312500000054,-0.011315873015873001
5.0,1.0,-0.028689764585465793,-0.02892499999999998
6.0,1.0,0.023377922077921998,0.021779051383399195
7.0,1.0,0.02607432296890666,0.03564655704008224
8.0,1.0,0.03562835820895516,0.028042412451361853
9.0,1.0,0.04253606889564332,0.052576656472986816
0.0,2.0,0.013299999999999979,-0.004486693147964238
1.0,2.0,0.05829999999999991,0.0548704885343968
2.0,2.0,-0.04196865671641792,-0.03789839357429714
3.0,2.0,-0.09570000000000001,-0.08551329046087885
4.0,2.0,-0.01123784860557775,-0.016455339805825253
5.0,2.0,-0.06073906250000005,-0.054801486620416284
6.0,2.0,0.02204033696729435,0.028948255234297116
7.0,2.0,0.03662323232323228,0.04143523421588602
8.0,2.0,0.036386614173228304,0.02595818882466283
9.0,2.0,0.039429740518961975,0.042630930930930955
0.0,3.0,0.00600834990059651,-0.012447540983606564
1.0,3.0,0.052998417408506526,0.06554052156469414
2.0,3.0,-0.05028854064642507,-0.05357722772277229
3.0,3.0,-0.1039821138211382,-0.08985614973262024
4.0,3.0,-0.02320428849902534,-0.017842239685658123
5.0,3.0,-0.04652456676860339,-0.05272857142857135
6.0,3.0,0.043679547790339224,0.03805483870967741
7.0,3.0,0.028400000000000092,0.03113781094527368
8.0,3.0,0.05128777555110231,0.03479756097560982
9.0,3.0,0.0414000000000001,0.050767932067932064
0.0,4.0,-0.005687134502923907,-0.03169534883720926
1.0,4.0,0.058499999999999996,0.06251124497991967
2.0,4.0,-0.026466223132036837,-0.03547766497461924
3.0,4.0,-0.09506838905775072,-0.09687759506680371
4.0,4.0,-0.028104288499025354,-0.003982092555331995
5.0,4.0,-0.05012636273538151,-0.036816393442622886
6.0,4.0,0.01766966067864273,0.02067922848664694
7.0,4.0,0.04204918032786886,0.03645483214649037
8.0,4.0,0.04168245264207382,0.03322941176470595
9.0,4.0,0.046161971830985915,0.050936068895643394
0.0,5.0,0.0015886475814412826,-0.0203931947069943
1.0,5.0,0.07451784989858012,0.07272361809045225
2.0,5.0,-0.03743938185443674,-0.05013765182186236
3.0,5.0,-0.11411582733812953,-0.10955186721991705
4.0,5.0,-0.017950880626223076,-0.011720558882235554
5.0,5.0,-0.05794426559356136,-0.05428630278063851
6.0,5.0,0.03251490433031212,0.03371715145436305
7.0,5.0,0.025738554216867437,0.0301956087824351
8.0,5.0,0.052227744510978,0.05713385826771655
9.0,5.0,0.038496856581532346,0.046570009930486544
0.0,6.0,-0.01484634146341457,-0.025799235181644398
1.0,6.0,0.05121364082433766,0.05662845849802367
2.0,6.0,-0.03602338308457709,-0.038637795275590525
3.0,6.0,-0.08176139438085317,-0.09864462809917351
4.0,6.0,-0.023731496062992075,-0.010718309859154895
5.0,6.0,-0.05431744301288399,-0.05139603960396044
6.0,6.0,0.02207227722772287,0.02624825523429708
7.0,6.0,0.03566363636363645,0.043760448521916406
8.0,6.0,0.044974044265593593,0.043065934065934064
9.0,6.0,0.05604562306900107,0.05636842105263151
0.0,7.0,-0.0013625000000000442,-0.01120534499514092
1.0,7.0,0.04540547945205475,0.062393812375249436
2.0,7.0,-0.02314352701325184,-0.03571510574018133
3.0,7.0,-0.08358378378378384,-0.08963048128342255
4.0,7.0,-0.02455633528265111,-0.01656037364798435
5.0,7.0,-0.05906640926640927,-0.047582591093117466
6.0,7.0,-0.0005751937984496136,0.026296047430830027
7.0,7.0,0.03719186991869916,0.03237692307692308
8.0,7.0,0.0586178498985801,0.034423152709359583
9.0,7.0,0.04837073170731698,0.037871428571428556
0.0,8.0,0.0031128654970760117,-0.008197312859884898
1.0,8.0,0.06676558704453439,0.07109178356713419
2.0,8.0,-0.04823307392996112,-0.06485847953216373
3.0,8.0,-0.1005018967334036,-0.0920043010752688
4.0,8.0,-0.01725740922473018,-0.020756607495069024
5.0,8.0,-0.056568177136972264,-0.06179186991869923
6.0,8.0,0.02468582677165354,0.04009361702127656
7.0,8.0,0.03594358452138491,0.038376710929519886
8.0,8.0,0.043785322896281786,0.04925063291139242
9.0,8.0,0.043231931931931866,0.04326515301085876
0.0,9.0,-0.0033726915520628786,-0.02338017159199235
1.0,9.0,0.07443662966700304,0.06464653961885658
2.0,9.0,-0.027045658835546438,-0.03881847389558235
3.0,9.0,-0.11615815602836876,-0.11753333333333327
4.0,9.0,-0.005210891089108882,-0.0023181181181181065
5.0,9.0,-0.06609269496544912,-0.04952258064516124
6.0,9.0,0.020202946954813394,0.0314626506024096
7.0,9.0,0.033003278688524595,0.042979487179487186
8.0,9.0,0.04775594405594408,0.04183550295857985
9.0,9.0,0.04213098311817276,0.051283870967741896


==> pics/RA_scatter/cifar10_resnet56_rate10_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet56,10,0.9916015542860918,-0.0001887464611200054,0.9591571915578281


==> pics/RA_scatter/cifar10_resnet56_rate20.txt <==
class,model,before,after
0.0,0.0,-0.004113840155945514,-0.020812092130518267
1.0,0.0,0.050540615690168766,0.058792891918208356
2.0,0.0,-0.04562758620689655,-0.04655638945233265
3.0,0.0,-0.1008,-0.08219902067464635
4.0,0.0,-0.011471936758893353,-0.019248148148148125
5.0,0.0,-0.04580000000000006,-0.059966799204771326
6.0,0.0,0.020514741035856487,0.009133690360272673
7.0,0.0,0.041705133470225864,0.030109677419354886
8.0,0.0,0.04737073170731698,0.060900000000000065
9.0,0.0,0.04884753272910369,0.06428461538461538
0.0,1.0,-0.0038606621226875415,-0.035894117647058854
1.0,1.0,0.049967324777887456,0.06871818181818179
2.0,1.0,-0.028822950819672233,-0.03896912065439673
3.0,1.0,-0.09708872104733135,-0.10250677966101696
4.0,1.0,-0.020770312500000054,-0.008663310069790597
5.0,1.0,-0.028689764585465793,-0.05804949494949496
6.0,1.0,0.023377922077921998,0.026118595450049464
7.0,1.0,0.02607432296890666,0.02868356713426856
8.0,1.0,0.03562835820895516,0.052731663326653355
9.0,1.0,0.04253606889564332,0.0643028629856851
0.0,2.0,0.013299999999999979,-0.018813899613899565
1.0,2.0,0.05829999999999991,0.06798843469591231
2.0,2.0,-0.04196865671641792,-0.04897528089887637
3.0,2.0,-0.09570000000000001,-0.08738181818181812
4.0,2.0,-0.01123784860557775,-0.0017910931174088818
5.0,2.0,-0.06073906250000005,-0.05962968749999997
6.0,2.0,0.02204033696729435,0.02843779527559054
7.0,2.0,0.03662323232323228,0.03090090817356206
8.0,2.0,0.036386614173228304,0.03689874152952566
9.0,2.0,0.039429740518961975,0.0463778894472362
0.0,3.0,0.00600834990059651,-0.02486241799437683
1.0,3.0,0.052998417408506526,0.06602438057482651
2.0,3.0,-0.05028854064642507,-0.04806774193548391
3.0,3.0,-0.1039821138211382,-0.09964273504273513
4.0,3.0,-0.02320428849902534,-0.00660000000000005
5.0,3.0,-0.04652456676860339,-0.05585127161749748
6.0,3.0,0.043679547790339224,0.030032206759443292
7.0,3.0,0.028400000000000092,0.025163779527558994
8.0,3.0,0.05128777555110231,0.044401956947162424
9.0,3.0,0.0414000000000001,0.06316057791537666
0.0,4.0,-0.005687134502923907,-0.033289719626168224
1.0,4.0,0.058499999999999996,0.06993593593593594
2.0,4.0,-0.026466223132036837,-0.042233635448136964
3.0,4.0,-0.09506838905775072,-0.10275675675675677
4.0,4.0,-0.028104288499025354,-0.02430115830115831
5.0,4.0,-0.05012636273538151,-0.04546058091286309
6.0,4.0,0.01766966067864273,0.023763779527559037
7.0,4.0,0.04204918032786886,0.043183673469387784
8.0,4.0,0.04168245264207382,0.049851272015655534
9.0,4.0,0.046161971830985915,0.054603015075376904
0.0,5.0,0.0015886475814412826,-0.011992497625830989
1.0,5.0,0.07451784989858012,0.07915370741482963
2.0,5.0,-0.03743938185443674,-0.04269478623566214
3.0,5.0,-0.11411582733812953,-0.10416551724137935
4.0,5.0,-0.017950880626223076,-0.035080497131931176
5.0,5.0,-0.05794426559356136,-0.0687953346855984
6.0,5.0,0.03251490433031212,0.0184493695441319
7.0,5.0,0.025738554216867437,0.03845384615384617
8.0,5.0,0.052227744510978,0.06698253968253964
9.0,5.0,0.038496856581532346,0.05092204724409444
0.0,6.0,-0.01484634146341457,-0.03566914393226717
1.0,6.0,0.05121364082433766,0.0670884346959123
2.0,6.0,-0.03602338308457709,-0.05717149853085213
3.0,6.0,-0.08176139438085317,-0.08337529923830245
4.0,6.0,-0.023731496062992075,0.00012132796780683908
5.0,6.0,-0.05431744301288399,-0.07128343195266273
6.0,6.0,0.02207227722772287,0.026929702970297065
7.0,6.0,0.03566363636363645,0.05055106815869792
8.0,6.0,0.044974044265593593,0.04376138613861391
9.0,6.0,0.05604562306900107,0.057672126144455715
0.0,7.0,-0.0013625000000000442,-0.03183773584905658
1.0,7.0,0.04540547945205475,0.07514094094094093
2.0,7.0,-0.02314352701325184,-0.032641552990556155
3.0,7.0,-0.08358378378378384,-0.09480763358778632
4.0,7.0,-0.02455633528265111,-0.006533399405351803
5.0,7.0,-0.05906640926640927,-0.06521348973607044
6.0,7.0,-0.0005751937984496136,0.010659143968871576
7.0,7.0,0.03719186991869916,0.032200000000000006
8.0,7.0,0.0586178498985801,0.038732304725168754
9.0,7.0,0.04837073170731698,0.06849158110882958
0.0,8.0,0.0031128654970760117,-0.02010717703349285
1.0,8.0,0.06676558704453439,0.07940000000000003
2.0,8.0,-0.04823307392996112,-0.04450909090909094
3.0,8.0,-0.1005018967334036,-0.1199157894736842
4.0,8.0,-0.01725740922473018,-0.008529577464788773
5.0,8.0,-0.056568177136972264,-0.07516280909990114
6.0,8.0,0.02468582677165354,0.025846640316205538
7.0,8.0,0.03594358452138491,0.05889999999999995
8.0,8.0,0.043785322896281786,0.04620544747081712
9.0,8.0,0.043231931931931866,0.053330693069306934
0.0,9.0,-0.0033726915520628786,-0.02811449275362321
1.0,9.0,0.07443662966700304,0.06717184466019421
2.0,9.0,-0.027045658835546438,-0.0540072164948453
3.0,9.0,-0.11615815602836876,-0.10948600212089077
4.0,9.0,-0.005210891089108882,-0.010643307086614096
5.0,9.0,-0.06609269496544912,-0.055307171314741055
6.0,9.0,0.020202946954813394,0.02317477919528954
7.0,9.0,0.033003278688524595,0.05376065573770494
8.0,9.0,0.04775594405594408,0.04543411306042888
9.0,9.0,0.04213098311817276,0.06033119266055054


==> pics/RA_scatter/cifar10_resnet56_rate20_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet56,20,1.07417862458092,-0.00040275239115105884,0.9321121848416196


==> pics/RA_scatter/cifar10_resnet56_rate4.txt <==
class,model,before,after
0.0,0.0,-0.004113840155945514,-0.007839532619279388
1.0,0.0,0.050540615690168766,0.047062721893491144
2.0,0.0,-0.04562758620689655,-0.04115992141453828
3.0,0.0,-0.1008,-0.09987402862985684
4.0,0.0,-0.011471936758893353,-0.018770731707317023
5.0,0.0,-0.04580000000000006,-0.041414889336016
6.0,0.0,0.020514741035856487,0.02261535393818548
7.0,0.0,0.041705133470225864,0.04757377731529655
8.0,0.0,0.04737073170731698,0.04139999999999999
9.0,0.0,0.04884753272910369,0.051542857142857224
0.0,1.0,-0.0038606621226875415,-0.008895957651588127
1.0,1.0,0.049967324777887456,0.05321976166832176
2.0,1.0,-0.028822950819672233,-0.03896213786213787
3.0,1.0,-0.09708872104733135,-0.098692778335005
4.0,1.0,-0.020770312500000054,-0.015246341463414637
5.0,1.0,-0.028689764585465793,-0.03036577042399169
6.0,1.0,0.023377922077921998,0.023523115577889442
7.0,1.0,0.02607432296890666,0.036718552497451595
8.0,1.0,0.03562835820895516,0.039019760479041876
9.0,1.0,0.04253606889564332,0.04007647058823527
0.0,2.0,0.013299999999999979,-0.005217214700193429
1.0,2.0,0.05829999999999991,0.05329920318725101
2.0,2.0,-0.04196865671641792,-0.03203513513513512
3.0,2.0,-0.09570000000000001,-0.09752047569803524
4.0,2.0,-0.01123784860557775,-0.020320796890184623
5.0,2.0,-0.06073906250000005,-0.0394641025641026
6.0,2.0,0.02204033696729435,0.03475829145728637
7.0,2.0,0.03662323232323228,0.033782976554536104
8.0,2.0,0.036386614173228304,0.024229503407984354
9.0,2.0,0.039429740518961975,0.04546602628918095
0.0,3.0,0.00600834990059651,-0.004390125847047455
1.0,3.0,0.052998417408506526,0.05484954864593783
2.0,3.0,-0.05028854064642507,-0.045537634408602146
3.0,3.0,-0.1039821138211382,-0.08770833333333339
4.0,3.0,-0.02320428849902534,-0.014284294234592432
5.0,3.0,-0.04652456676860339,-0.0417889908256881
6.0,3.0,0.043679547790339224,0.034878048780487836
7.0,3.0,0.028400000000000092,0.022495029821073542
8.0,3.0,0.05128777555110231,0.0423134328358209
9.0,3.0,0.0414000000000001,0.03634328358208949
0.0,4.0,-0.005687134502923907,-0.018337463976945245
1.0,4.0,0.058499999999999996,0.053992246520874754
2.0,4.0,-0.026466223132036837,-0.0446788328387735
3.0,4.0,-0.09506838905775072,-0.08952903885480568
4.0,4.0,-0.028104288499025354,-0.018961721068249227
5.0,4.0,-0.05012636273538151,-0.028327253668763097
6.0,4.0,0.01766966067864273,0.030555711422845744
7.0,4.0,0.04204918032786886,0.03969186991869922
8.0,4.0,0.04168245264207382,0.03288682399213372
9.0,4.0,0.046161971830985915,0.04069999999999996
0.0,5.0,0.0015886475814412826,-0.0007942884801548367
1.0,5.0,0.07451784989858012,0.058446946946946965
2.0,5.0,-0.03743938185443674,-0.0448421828908554
3.0,5.0,-0.11411582733812953,-0.11127722277722274
4.0,5.0,-0.017950880626223076,-0.011499999999999955
5.0,5.0,-0.05794426559356136,-0.04759090909090902
6.0,5.0,0.03251490433031212,0.041684804928131425
7.0,5.0,0.025738554216867437,0.024500000000000077
8.0,5.0,0.052227744510978,0.05098412698412702
9.0,5.0,0.038496856581532346,0.04050000000000009
0.0,6.0,-0.01484634146341457,-0.0239269598470363
1.0,6.0,0.05121364082433766,0.04547843137254903
2.0,6.0,-0.03602338308457709,-0.03573513513513504
3.0,6.0,-0.08176139438085317,-0.07920851505711313
4.0,6.0,-0.023731496062992075,-0.009927983951855568
5.0,6.0,-0.05431744301288399,-0.04959999999999998
6.0,6.0,0.02207227722772287,0.01295599214145382
7.0,6.0,0.03566363636363645,0.045428513238289225
8.0,6.0,0.044974044265593593,0.04168855721393039
9.0,6.0,0.05604562306900107,0.051977319587628856
0.0,7.0,-0.0013625000000000442,-0.016817054263565834
1.0,7.0,0.04540547945205475,0.04644416094210013
2.0,7.0,-0.02314352701325184,-0.029780625630676072
3.0,7.0,-0.08358378378378384,-0.09631071800208113
4.0,7.0,-0.02455633528265111,-0.007382435129740461
5.0,7.0,-0.05906640926640927,-0.030232653061224468
6.0,7.0,-0.0005751937984496136,0.012445943304007834
7.0,7.0,0.03719186991869916,0.03694884189325276
8.0,7.0,0.0586178498985801,0.037781709741550706
9.0,7.0,0.04837073170731698,0.04198408862034242
0.0,8.0,0.0031128654970760117,-0.0018581800580832475
1.0,8.0,0.06676558704453439,0.06436760280842535
2.0,8.0,-0.04823307392996112,-0.04319082125603857
3.0,8.0,-0.1005018967334036,-0.10031427072402932
4.0,8.0,-0.01725740922473018,-0.017242574257425702
5.0,8.0,-0.056568177136972264,-0.05765384615384617
6.0,8.0,0.02468582677165354,0.026645956607495136
7.0,8.0,0.03594358452138491,0.04348452012383908
8.0,8.0,0.043785322896281786,0.04255511811023627
9.0,8.0,0.043231931931931866,0.039361723446893815
0.0,9.0,-0.0033726915520628786,-0.008540466926070134
1.0,9.0,0.07443662966700304,0.07482845528455284
2.0,9.0,-0.027045658835546438,-0.027601840490797613
3.0,9.0,-0.11615815602836876,-0.11737487684729064
4.0,9.0,-0.005210891089108882,0.004099599198396753
5.0,9.0,-0.06609269496544912,-0.0484347781217751
6.0,9.0,0.020202946954813394,0.01867007874015747
7.0,9.0,0.033003278688524595,0.031054832146490297
8.0,9.0,0.04775594405594408,0.03901810089020763
9.0,9.0,0.04213098311817276,0.03455540275049107


==> pics/RA_scatter/cifar10_resnet56_rate4_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet56,4,0.939509761362795,-1.6461421503239867e-05,0.9676709251007541


==> pics/RA_scatter/cifar10_resnet56_rate5.txt <==
class,model,before,after
0.0,0.0,-0.004113840155945514,-0.004865853658536534
1.0,0.0,0.050540615690168766,0.051044015825915
2.0,0.0,-0.04562758620689655,-0.03691223671013033
3.0,0.0,-0.1008,-0.09990899795501018
4.0,0.0,-0.011471936758893353,-0.01836051080550094
5.0,0.0,-0.04580000000000006,-0.03729128672745685
6.0,0.0,0.020514741035856487,0.011391089108910957
7.0,0.0,0.041705133470225864,0.037810414560161765
8.0,0.0,0.04737073170731698,0.04644594594594598
9.0,0.0,0.04884753272910369,0.04877586206896556
0.0,1.0,-0.0038606621226875415,-0.010642028985507257
1.0,1.0,0.049967324777887456,0.05772814667988102
2.0,1.0,-0.028822950819672233,-0.04663644488579943
3.0,1.0,-0.09708872104733135,-0.09894671385237619
4.0,1.0,-0.020770312500000054,-0.011879741807348632
5.0,1.0,-0.028689764585465793,-0.022181713688610327
6.0,1.0,0.023377922077921998,0.018084935579781858
7.0,1.0,0.02607432296890666,0.029299999999999993
8.0,1.0,0.03562835820895516,0.03217747035573115
9.0,1.0,0.04253606889564332,0.051966666666666606
0.0,2.0,0.013299999999999979,-0.015805369127516844
1.0,2.0,0.05829999999999991,0.05305194805194802
2.0,2.0,-0.04196865671641792,-0.02631313131313129
3.0,2.0,-0.09570000000000001,-0.09352164730728618
4.0,2.0,-0.01123784860557775,-0.015622568093385247
5.0,2.0,-0.06073906250000005,-0.05015515515515512
6.0,2.0,0.02204033696729435,0.03378635907723171
7.0,2.0,0.03662323232323228,0.03148539778449144
8.0,2.0,0.036386614173228304,0.027254616132167175
9.0,2.0,0.039429740518961975,0.052584789311407976
0.0,3.0,0.00600834990059651,-0.0014271317829457342
1.0,3.0,0.052998417408506526,0.05890722891566258
2.0,3.0,-0.05028854064642507,-0.05453583252190852
3.0,3.0,-0.1039821138211382,-0.09163817034700317
4.0,3.0,-0.02320428849902534,-0.021304669260700404
5.0,3.0,-0.04652456676860339,-0.04713901940755871
6.0,3.0,0.043679547790339224,0.03683523421588597
7.0,3.0,0.028400000000000092,0.0280209209209209
8.0,3.0,0.05128777555110231,0.05483869346733661
9.0,3.0,0.0414000000000001,0.034894263105835766
0.0,4.0,-0.005687134502923907,-0.009830806608357667
1.0,4.0,0.058499999999999996,0.0608579579579579
2.0,4.0,-0.026466223132036837,-0.04873528245787906
3.0,4.0,-0.09506838905775072,-0.08531096173733199
4.0,4.0,-0.028104288499025354,-0.012446038114343083
5.0,4.0,-0.05012636273538151,-0.03981047227926082
6.0,4.0,0.01766966067864273,0.01791976284584984
7.0,4.0,0.04204918032786886,0.031614859437751
8.0,4.0,0.04168245264207382,0.03947086223984142
9.0,4.0,0.046161971830985915,0.04238412698412697
0.0,5.0,0.0015886475814412826,-0.011107074569789654
1.0,5.0,0.07451784989858012,0.06765458207452169
2.0,5.0,-0.03743938185443674,-0.044322645290581164
3.0,5.0,-0.11411582733812953,-0.12267774420946631
4.0,5.0,-0.017950880626223076,-0.010849355797819649
5.0,5.0,-0.05794426559356136,-0.0463714880332986
6.0,5.0,0.03251490433031212,0.034753259779337964
7.0,5.0,0.025738554216867437,0.033414904330312134
8.0,5.0,0.052227744510978,0.05431343283582091
9.0,5.0,0.038496856581532346,0.04336815920398007
0.0,6.0,-0.01484634146341457,-0.017042857142857137
1.0,6.0,0.05121364082433766,0.0538401574803149
2.0,6.0,-0.03602338308457709,-0.03948125623130616
3.0,6.0,-0.08176139438085317,-0.07821074035453601
4.0,6.0,-0.023731496062992075,-0.006970707070707127
5.0,6.0,-0.05431744301288399,-0.061446085232903846
6.0,6.0,0.02207227722772287,0.01241527093596051
7.0,6.0,0.03566363636363645,0.04169836065573762
8.0,6.0,0.044974044265593593,0.03507536945812806
9.0,6.0,0.05604562306900107,0.059769079627714494
0.0,7.0,-0.0013625000000000442,-0.015416234390009609
1.0,7.0,0.04540547945205475,0.045334241245136186
2.0,7.0,-0.02314352701325184,-0.023074847870182547
3.0,7.0,-0.08358378378378384,-0.10215161964472308
4.0,7.0,-0.02455633528265111,-0.01645888778550153
5.0,7.0,-0.05906640926640927,-0.042739317953861544
6.0,7.0,-0.0005751937984496136,0.02562192192192192
7.0,7.0,0.03719186991869916,0.03383972055888229
8.0,7.0,0.0586178498985801,0.039954980079681235
9.0,7.0,0.04837073170731698,0.05058457609805922
0.0,8.0,0.0031128654970760117,-0.004630115830115855
1.0,8.0,0.06676558704453439,0.07083673057517659
2.0,8.0,-0.04823307392996112,-0.04439960356788908
3.0,8.0,-0.1005018967334036,-0.09602635494155154
4.0,8.0,-0.01725740922473018,-0.025338461538461532
5.0,8.0,-0.056568177136972264,-0.05752427983539099
6.0,8.0,0.02468582677165354,0.03597432296890668
7.0,8.0,0.03594358452138491,0.04100671414038659
8.0,8.0,0.043785322896281786,0.045513725490196055
9.0,8.0,0.043231931931931866,0.029103066271018774
0.0,9.0,-0.0033726915520628786,-0.021179462571976893
1.0,9.0,0.07443662966700304,0.06454095904095913
2.0,9.0,-0.027045658835546438,-0.03578256513026046
3.0,9.0,-0.11615815602836876,-0.10023183213920162
4.0,9.0,-0.005210891089108882,0.005094320486815462
5.0,9.0,-0.06609269496544912,-0.06150404858299596
6.0,9.0,0.020202946954813394,0.029727318045862483
7.0,9.0,0.033003278688524595,0.032133165829145716
8.0,9.0,0.04775594405594408,0.0355492610837439
9.0,9.0,0.04213098311817276,0.049218592964824115


==> pics/RA_scatter/cifar10_resnet56_rate50.txt <==
class,model,before,after
0.0,0.0,-0.004113840155945514,-0.0545551385165326
1.0,0.0,0.050540615690168766,0.10687460317460318
2.0,0.0,-0.04562758620689655,-0.0820855680655066
3.0,0.0,-0.1008,-0.1169201334816462
4.0,0.0,-0.011471936758893353,-0.019271204188481605
5.0,0.0,-0.04580000000000006,-0.04216745138178091
6.0,0.0,0.020514741035856487,0.022455992329817875
7.0,0.0,0.041705133470225864,0.025024975417895834
8.0,0.0,0.04737073170731698,0.07250563798219589
9.0,0.0,0.04884753272910369,0.07651187122736425
0.0,1.0,-0.0038606621226875415,-0.03819411764705882
1.0,1.0,0.049967324777887456,0.10736919242273191
2.0,1.0,-0.028822950819672233,-0.06433790849673193
3.0,1.0,-0.09708872104733135,-0.1543344262295081
4.0,1.0,-0.020770312500000054,0.00595529157667396
5.0,1.0,-0.028689764585465793,-0.04175350318471327
6.0,1.0,0.023377922077921998,0.0023434456928839165
7.0,1.0,0.02607432296890666,0.02539268292682928
8.0,1.0,0.03562835820895516,0.0679414872798435
9.0,1.0,0.04253606889564332,0.07887339901477841
0.0,2.0,0.013299999999999979,-0.01547968749999995
1.0,2.0,0.05829999999999991,0.11375467196819089
2.0,2.0,-0.04196865671641792,-0.10573580742226674
3.0,2.0,-0.09570000000000001,-0.12827098976109208
4.0,2.0,-0.01123784860557775,0.007694130202774874
5.0,2.0,-0.06073906250000005,-0.08211417624521067
6.0,2.0,0.02204033696729435,0.01499541108986624
7.0,2.0,0.03662323232323228,0.024381818181818282
8.0,2.0,0.036386614173228304,0.0669108549471662
9.0,2.0,0.039429740518961975,0.08755593220338986
0.0,3.0,0.00600834990059651,-0.0367563354603464
1.0,3.0,0.052998417408506526,0.11087674418604643
2.0,3.0,-0.05028854064642507,-0.08137291452111228
3.0,3.0,-0.1039821138211382,-0.12511833872707667
4.0,3.0,-0.02320428849902534,-0.004174534161490717
5.0,3.0,-0.04652456676860339,-0.06077661691542291
6.0,3.0,0.043679547790339224,0.021633990147783222
7.0,3.0,0.028400000000000092,0.01780793339862874
8.0,3.0,0.05128777555110231,0.07801883182275926
9.0,3.0,0.0414000000000001,0.07201023622047242
0.0,4.0,-0.005687134502923907,-0.039190780809031045
1.0,4.0,0.058499999999999996,0.1075739130434783
2.0,4.0,-0.026466223132036837,-0.10779234642497482
3.0,4.0,-0.09506838905775072,-0.14238012684989432
4.0,4.0,-0.028104288499025354,0.0014954446854663628
5.0,4.0,-0.05012636273538151,-0.05408717948717945
6.0,4.0,0.01766966067864273,0.008724099722991707
7.0,4.0,0.04204918032786886,0.05422533197139945
8.0,4.0,0.04168245264207382,0.06651111111111119
9.0,4.0,0.046161971830985915,0.0955322482197355
0.0,5.0,0.0015886475814412826,-0.014591784702549515
1.0,5.0,0.07451784989858012,0.11526680161943326
2.0,5.0,-0.03743938185443674,-0.09168164754953079
3.0,5.0,-0.11411582733812953,-0.1412733036707452
4.0,5.0,-0.017950880626223076,-0.016324590163934394
5.0,5.0,-0.05794426559356136,-0.08449191919191912
6.0,5.0,0.03251490433031212,0.039528973843058424
7.0,5.0,0.025738554216867437,0.016125891181988816
8.0,5.0,0.052227744510978,0.07901709646609367
9.0,5.0,0.038496856581532346,0.07520880626223092
0.0,6.0,-0.01484634146341457,-0.022711450381679432
1.0,6.0,0.05121364082433766,0.10158999018645731
2.0,6.0,-0.03602338308457709,-0.09091328671328669
3.0,6.0,-0.08176139438085317,-0.13476133056133055
4.0,6.0,-0.023731496062992075,-0.017162962962962935
5.0,6.0,-0.05431744301288399,-0.0650257804632427
6.0,6.0,0.02207227722772287,0.03780196270853775
7.0,6.0,0.03566363636363645,0.030790059642147094
8.0,6.0,0.044974044265593593,0.08730460593654044
9.0,6.0,0.05604562306900107,0.06718584247258219
0.0,7.0,-0.0013625000000000442,-0.039940298507462724
1.0,7.0,0.04540547945205475,0.10961171797418068
2.0,7.0,-0.02314352701325184,-0.07246721311475413
3.0,7.0,-0.08358378378378384,-0.1141814345991562
4.0,7.0,-0.02455633528265111,-0.020616580310880872
5.0,7.0,-0.05906640926640927,-0.054033057851239685
6.0,7.0,-0.0005751937984496136,0.019265624999999953
7.0,7.0,0.03719186991869916,0.03149651046859414
8.0,7.0,0.0586178498985801,0.054692307692307596
9.0,7.0,0.04837073170731698,0.07563590772316942
0.0,8.0,0.0031128654970760117,-0.017602473834443355
1.0,8.0,0.06676558704453439,0.10290689310689305
2.0,8.0,-0.04823307392996112,-0.08826714140386571
3.0,8.0,-0.1005018967334036,-0.11747272727272728
4.0,8.0,-0.01725740922473018,-0.026638075742067557
5.0,8.0,-0.056568177136972264,-0.09572952202436735
6.0,8.0,0.02468582677165354,0.03876015549076772
7.0,8.0,0.03594358452138491,0.06465592315901814
8.0,8.0,0.043785322896281786,0.07568921282798835
9.0,8.0,0.043231931931931866,0.053012237093690184
0.0,9.0,-0.0033726915520628786,-0.05036846846846854
1.0,9.0,0.07443662966700304,0.11880210631895682
2.0,9.0,-0.027045658835546438,-0.10362131147540987
3.0,9.0,-0.11615815602836876,-0.10581048292108364
4.0,9.0,-0.005210891089108882,-0.00594933196300107
5.0,9.0,-0.06609269496544912,-0.05896057596822246
6.0,9.0,0.020202946954813394,0.03444615384615379
7.0,9.0,0.033003278688524595,0.015604798464491365
8.0,9.0,0.04775594405594408,0.06221764705882349
9.0,9.0,0.04213098311817276,0.0791547667342799


==> pics/RA_scatter/cifar10_resnet56_rate50_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet56,50,1.422620986778171,-0.0009964896430010438,0.8792341018688212


==> pics/RA_scatter/cifar10_resnet56_rate5_regression.txt <==
dataset,model,rate,a,b,r2
cifar10,resnet56,5,0.9640417264726305,-0.0001289735920349362,0.9628506369137235


==> pics/RA_scatter/fashion_lenet_rate10.txt <==
class,model,before,after
0.0,0.0,-0.08971935193519354,-0.0602625
1.0,0.0,0.09768379204892963,0.08284191616766468
2.0,0.0,-0.07117556207233622,-0.08649850746268661
3.0,0.0,0.022634547346514045,-0.0007816733067729231
4.0,0.0,-0.1057150960658737,-0.05044430641821951
5.0,0.0,0.08638196721311475,0.07960645161290325
6.0,0.0,-0.12780434258142337,-0.16912340884573895
7.0,0.0,0.037326011560693595,0.043937389597644705
8.0,0.0,0.08077697697697694,0.08082297702297703
9.0,0.0,0.07346632962588473,0.07358851963746227
0.0,1.0,-0.06889328287606433,-0.055097863682604276
1.0,1.0,0.09935709908069468,0.09144194528875382
2.0,1.0,-0.09678181818181819,-0.0504
3.0,1.0,0.016619611848825433,-0.017106575073601582
4.0,1.0,-0.10171070448307407,-0.045884536082474225
5.0,1.0,0.0860782431052094,0.0777293532338309
6.0,1.0,-0.11522468513853901,-0.1975583011583011
7.0,1.0,0.03993658536585365,0.0449489736070382
8.0,1.0,0.07924491440080572,0.08055390781563132
9.0,1.0,0.06443696303696311,0.07806373850868231
0.0,2.0,-0.08942563176895302,-0.06871904761904768
1.0,2.0,0.08717765419615775,0.09272113821138206
2.0,2.0,-0.03195210084033606,-0.025132258064516133
3.0,2.0,0.0010081243731193679,0.0009736629667003172
4.0,2.0,-0.09199850746268656,-0.07228586640851886
5.0,2.0,0.07835982053838486,0.07196387225548906
6.0,2.0,-0.1455478747203579,-0.1868662082514735
7.0,2.0,0.04160400782013696,0.047631490621915074
8.0,2.0,0.07799543147208132,0.07289999999999996
9.0,2.0,0.07475854657113623,0.07359696969696972
0.0,3.0,-0.06945471698113215,-0.04076386036960988
1.0,3.0,0.09722668024439918,0.0908951612903226
2.0,3.0,-0.06404653465346544,-0.042192893401015286
3.0,3.0,0.009007910750506998,-0.006344827586206914
4.0,3.0,-0.1138785714285715,-0.06232653061224491
5.0,3.0,0.09002950819672129,0.07231683168316827
6.0,3.0,-0.13469523241954717,-0.1998461538461539
7.0,3.0,0.04547238001958853,0.05305094905094898
8.0,3.0,0.07729999999999992,0.07212749003984065
9.0,3.0,0.0625326043737574,0.06796396396396398
0.0,4.0,-0.02336560170394042,-0.04907150050352471
1.0,4.0,0.08815858585858583,0.09189101917255293
2.0,4.0,-0.06736067864271467,-0.06348285994123415
3.0,4.0,0.008966666666666567,0.011772020725388632
4.0,4.0,-0.08046515151515155,-0.05346421267893664
5.0,4.0,0.08607281947261658,0.07616699801192839
6.0,4.0,-0.18103333333333338,-0.20088974113135194
7.0,4.0,0.040344530493707564,0.05032206759443336
8.0,4.0,0.0628911330049261,0.07511553784860558
9.0,4.0,0.07384471544715443,0.0707673716012085
0.0,5.0,-0.06644150047483377,-0.07496314760508305
1.0,5.0,0.09558229273285568,0.08778016112789522
2.0,5.0,-0.07358571428571425,-0.03384614594039059
3.0,5.0,0.009790909090909072,0.0070406727828745685
4.0,5.0,-0.1007652014652014,-0.05182396359959551
5.0,5.0,0.09138322981366465,0.07984989979959922
6.0,5.0,-0.1347340071343638,-0.20033255813953488
7.0,5.0,0.031734482758620675,0.04509607843137253
8.0,5.0,0.07856720321931587,0.0729957128614157
9.0,5.0,0.06847442094662637,0.07554777327935225
0.0,6.0,-0.06279137104506238,-0.07312736030828515
1.0,6.0,0.09407755102040816,0.08804884653961886
2.0,6.0,-0.06858048780487813,-0.05342442671984049
3.0,6.0,0.018249792531120246,0.00322889812889815
4.0,6.0,-0.11004734982332165,-0.05236421267893665
5.0,6.0,0.08891794871794867,0.08493870967741934
6.0,6.0,-0.12911442080378255,-0.19075798816568046
7.0,6.0,0.038676562499999956,0.049052802359881964
8.0,6.0,0.07233930348258699,0.07422350597609562
9.0,6.0,0.06043856858846919,0.07494924623115573
0.0,7.0,-0.056476744186046424,-0.031349735449735516
1.0,7.0,0.09539274770173645,0.09091541582150098
2.0,7.0,-0.08328887841658805,-0.0357963730569949
3.0,7.0,0.009498988877654213,-0.013894100294985279
4.0,7.0,-0.10238548241659151,-0.06584106090373287
5.0,7.0,0.09124074074074073,0.07060246305418716
6.0,7.0,-0.13267307692307684,-0.1997095238095239
7.0,7.0,0.034989402697495176,0.047775889328063204
8.0,7.0,0.07630645161290328,0.06578958742632612
9.0,7.0,0.06736746987951814,0.08048603696098555
0.0,8.0,-0.07687164179104478,-0.057496039603960436
1.0,8.0,0.09925081967213112,0.09279898989898994
2.0,8.0,-0.07057500000000005,-0.050480423814328934
3.0,8.0,0.0208046439628482,-0.0009306451612903777
4.0,8.0,-0.10800232558139544,-0.06110000000000004
5.0,8.0,0.09204074074074065,0.08374677419354837
6.0,8.0,-0.12734019253910955,-0.19284678536102873
7.0,8.0,0.04601865745310951,0.04668698224852075
8.0,8.0,0.07244427860696512,0.07595389221556881
9.0,8.0,0.054241176470588126,0.0668278557114228
0.0,9.0,-0.06539029126213591,-0.06561827209533266
1.0,9.0,0.09547755102040822,0.09006868686868685
2.0,9.0,-0.06091246261216343,-0.04978885511651476
3.0,9.0,0.012890322580645153,0.00996229508196722
4.0,9.0,-0.10186715328467155,-0.058253077699293665
5.0,9.0,0.08830756646216775,0.08309949748743717
6.0,9.0,-0.15621249999999998,-0.20168974113135196
7.0,9.0,0.04571764705882353,0.050102654867256624
8.0,9.0,0.07757597597597599,0.07633432835820886
9.0,9.0,0.06283260437375748,0.0748885743174924


==> pics/RA_scatter/fashion_lenet_rate10_regression.txt <==
dataset,model,rate,a,b,r2
fashion,lenet,10,0.9931718975704121,0.00035636115410877953,0.9017299769037326


==> pics/RA_scatter/fashion_lenet_rate20.txt <==
class,model,before,after
0.0,0.0,-0.08971935193519354,-0.026515384615384607
1.0,0.0,0.09768379204892963,0.08429047619047614
2.0,0.0,-0.07117556207233622,-0.04727848605577689
3.0,0.0,0.022634547346514045,0.004722313203684769
4.0,0.0,-0.1057150960658737,-0.07061093750000003
5.0,0.0,0.08638196721311475,0.07740693069306925
6.0,0.0,-0.12780434258142337,-0.2083556962025317
7.0,0.0,0.037326011560693595,0.045477690802348314
8.0,0.0,0.08077697697697694,0.06594313725490197
9.0,0.0,0.07346632962588473,0.07929341563786008
0.0,1.0,-0.06889328287606433,-0.06138686868686871
1.0,1.0,0.09935709908069468,0.0921637739656912
2.0,1.0,-0.09678181818181819,-0.04631445783132537
3.0,1.0,0.016619611848825433,0.001087575150300557
4.0,1.0,-0.10171070448307407,-0.07556814244465837
5.0,1.0,0.0860782431052094,0.08416116700201204
6.0,1.0,-0.11522468513853901,-0.19373092783505164
7.0,1.0,0.03993658536585365,0.047845808966861525
8.0,1.0,0.07924491440080572,0.06978766041461004
9.0,1.0,0.06443696303696311,0.07881576805696844
0.0,2.0,-0.08942563176895302,-0.03148620689655168
1.0,2.0,0.08717765419615775,0.09448709677419354
2.0,2.0,-0.03195210084033606,-0.04516884422110545
3.0,2.0,0.0010081243731193679,0.004624464831804342
4.0,2.0,-0.09199850746268656,-0.0804595009596929
5.0,2.0,0.07835982053838486,0.08428389057750763
6.0,2.0,-0.1455478747203579,-0.20521957773512478
7.0,2.0,0.04160400782013696,0.041868858800773734
8.0,2.0,0.07799543147208132,0.06623546798029556
9.0,2.0,0.07475854657113623,0.0811609756097561
0.0,3.0,-0.06945471698113215,-0.04333871635610764
1.0,3.0,0.09722668024439918,0.09260243161094228
2.0,3.0,-0.06404653465346544,-0.05364814090019565
3.0,3.0,0.009007910750506998,-0.028177337110481537
4.0,3.0,-0.1138785714285715,-0.06815307917888558
5.0,3.0,0.09002950819672129,0.07977197197197194
6.0,3.0,-0.13469523241954717,-0.17293993471164304
7.0,3.0,0.04547238001958853,0.053073631840796054
8.0,3.0,0.07729999999999992,0.06440749506903354
9.0,3.0,0.0625326043737574,0.06505646123260433
0.0,4.0,-0.02336560170394042,-0.06444861660079049
1.0,4.0,0.08815858585858583,0.09526404494382024
2.0,4.0,-0.06736067864271467,-0.04100762970498473
3.0,4.0,0.008966666666666567,-0.00537438665358192
4.0,4.0,-0.08046515151515155,-0.06526702862783806
5.0,4.0,0.08607281947261658,0.08167378351539234
6.0,4.0,-0.18103333333333338,-0.19594399185336042
7.0,4.0,0.040344530493707564,0.04406097560975608
8.0,4.0,0.0628911330049261,0.07067910447761194
9.0,4.0,0.07384471544715443,0.07983333333333342
0.0,5.0,-0.06644150047483377,-0.05633373860182367
1.0,5.0,0.09558229273285568,0.09055862068965514
2.0,5.0,-0.07358571428571425,-0.030629752066115734
3.0,5.0,0.009790909090909072,0.0018000000000000238
4.0,5.0,-0.1007652014652014,-0.06976097560975614
5.0,5.0,0.09138322981366465,0.07960261832829807
6.0,5.0,-0.1347340071343638,-0.20146829268292687
7.0,5.0,0.031734482758620675,0.03796488845780799
8.0,5.0,0.07856720321931587,0.07486586826347308
9.0,5.0,0.06847442094662637,0.08033306205493385
0.0,6.0,-0.06279137104506238,-0.045524818276220236
1.0,6.0,0.09407755102040816,0.1010450560652395
2.0,6.0,-0.06858048780487813,-0.03716642784032753
3.0,6.0,0.018249792531120246,-0.0043458167330677755
4.0,6.0,-0.11004734982332165,-0.07414985133795837
5.0,6.0,0.08891794871794867,0.08488389057750756
6.0,6.0,-0.12911442080378255,-0.19960929332042598
7.0,6.0,0.038676562499999956,0.042404259438528547
8.0,6.0,0.07233930348258699,0.058861181026137466
9.0,6.0,0.06043856858846919,0.07960816326530606
0.0,7.0,-0.056476744186046424,-0.06326580773042623
1.0,7.0,0.09539274770173645,0.08607323943661971
2.0,7.0,-0.08328887841658805,-0.04664615384615389
3.0,7.0,0.009498988877654213,-0.02868516746411487
4.0,7.0,-0.10238548241659151,-0.0593004985044866
5.0,7.0,0.09124074074074073,0.07539085487077535
6.0,7.0,-0.13267307692307684,-0.1647393282773565
7.0,7.0,0.034989402697495176,0.0569991967871486
8.0,7.0,0.07630645161290328,0.06491878072763024
9.0,7.0,0.06736746987951814,0.0674385685884692
0.0,8.0,-0.07687164179104478,-0.042784536082474234
1.0,8.0,0.09925081967213112,0.09651670061099793
2.0,8.0,-0.07057500000000005,-0.049986626746507
3.0,8.0,0.0208046439628482,-0.017566144814090023
4.0,8.0,-0.10800232558139544,-0.08546061185468445
5.0,8.0,0.09204074074074065,0.08062176529588772
6.0,8.0,-0.12734019253910955,-0.17543166144200628
7.0,8.0,0.04601865745310951,0.04420000000000002
8.0,8.0,0.07244427860696512,0.07024679802955669
9.0,8.0,0.054241176470588126,0.07624314720812186
0.0,9.0,-0.06539029126213591,-0.06665742574257427
1.0,9.0,0.09547755102040822,0.09246377396569128
2.0,9.0,-0.06091246261216343,-0.04054814814814811
3.0,9.0,0.012890322580645153,-0.01848277189605385
4.0,9.0,-0.10186715328467155,-0.07978404452690169
5.0,9.0,0.08830756646216775,0.07663096903096911
6.0,9.0,-0.15621249999999998,-0.1556794457274826
7.0,9.0,0.04571764705882353,0.04859999999999998
8.0,9.0,0.07757597597597599,0.06902433234421368
9.0,9.0,0.06283260437375748,0.06083383084577121


==> pics/RA_scatter/fashion_lenet_rate20_regression.txt <==
dataset,model,rate,a,b,r2
fashion,lenet,20,0.981696453370452,-0.0003486346555671389,0.9020232013647791


==> pics/RA_scatter/fashion_lenet_rate30.txt <==
class,model,before,after
0.0,0.0,-0.08971935193519354,-0.0656921568627451
1.0,0.0,0.09768379204892963,0.09261164658634535
2.0,0.0,-0.07117556207233622,-0.05559702970297031
3.0,0.0,0.022634547346514045,0.008469152196118546
4.0,0.0,-0.1057150960658737,-0.0592583333333333
5.0,0.0,0.08638196721311475,0.08021724137931041
6.0,0.0,-0.12780434258142337,-0.2215403100775194
7.0,0.0,0.037326011560693595,0.05639960474308303
8.0,0.0,0.08077697697697694,0.08460972918756271
9.0,0.0,0.07346632962588473,0.08712083758937694
0.0,1.0,-0.06889328287606433,-0.04914922279792744
1.0,1.0,0.09935709908069468,0.08923870967741943
2.0,1.0,-0.09678181818181819,-0.03200386571719227
3.0,1.0,0.016619611848825433,0.0026527693856999157
4.0,1.0,-0.10171070448307407,-0.07609905838041431
5.0,1.0,0.0860782431052094,0.07051665004985053
6.0,1.0,-0.11522468513853901,-0.20279028741328042
7.0,1.0,0.03993658536585365,0.041107317073170835
8.0,1.0,0.07924491440080572,0.08117419354838717
9.0,1.0,0.06443696303696311,0.08173606557377056
0.0,2.0,-0.08942563176895302,-0.044362184873949606
1.0,2.0,0.08717765419615775,0.09103981945837514
2.0,2.0,-0.03195210084033606,-0.048262549800796806
3.0,2.0,0.0010081243731193679,0.011303665987779987
4.0,2.0,-0.09199850746268656,-0.08300085632730736
5.0,2.0,0.07835982053838486,0.08767841140529531
6.0,2.0,-0.1455478747203579,-0.19924482758620687
7.0,2.0,0.04160400782013696,0.04436885880077368
8.0,2.0,0.07799543147208132,0.05678380213385059
9.0,2.0,0.07475854657113623,0.08357706422018352
0.0,3.0,-0.06945471698113215,-0.05905920398009956
1.0,3.0,0.09722668024439918,0.0919282828282828
2.0,3.0,-0.06404653465346544,-0.05034881889763787
3.0,3.0,0.009007910750506998,-0.009544067796610212
4.0,3.0,-0.1138785714285715,-0.059405516549648985
5.0,3.0,0.09002950819672129,0.08007097097097093
6.0,3.0,-0.13469523241954717,-0.19058782518210204
7.0,3.0,0.04547238001958853,0.04831568627450977
8.0,3.0,0.07729999999999992,0.061295121951219445
9.0,3.0,0.0625326043737574,0.08064471544715446
0.0,4.0,-0.02336560170394042,-0.06693414634146344
1.0,4.0,0.08815858585858583,0.10255596707818937
2.0,4.0,-0.06736067864271467,-0.0331308004052685
3.0,4.0,0.008966666666666567,-0.007265312190287365
4.0,4.0,-0.08046515151515155,-0.07519085545722715
5.0,4.0,0.08607281947261658,0.08350645161290327
6.0,4.0,-0.18103333333333338,-0.18829177800616648
7.0,4.0,0.040344530493707564,0.04870294985250734
8.0,4.0,0.0628911330049261,0.061531041257367414
9.0,4.0,0.07384471544715443,0.07436666666666669
0.0,5.0,-0.06644150047483377,-0.03416322089227419
1.0,5.0,0.09558229273285568,0.09583870967741936
2.0,5.0,-0.07358571428571425,-0.04637623762376242
3.0,5.0,0.009790909090909072,0.006562248995983899
4.0,5.0,-0.1007652014652014,-0.05480745341614912
5.0,5.0,0.09138322981366465,0.08979032258064512
6.0,5.0,-0.1347340071343638,-0.24049819494584834
7.0,5.0,0.031734482758620675,0.04616488845780797
8.0,5.0,0.07856720321931587,0.07892585170340682
9.0,5.0,0.06847442094662637,0.0815870445344129
0.0,6.0,-0.06279137104506238,-0.051556982670744156
1.0,6.0,0.09407755102040816,0.10040121703853955
2.0,6.0,-0.06858048780487813,-0.047076646706586844
3.0,6.0,0.018249792531120246,0.00992520325203261
4.0,6.0,-0.11004734982332165,-0.06876673346693385
5.0,6.0,0.08891794871794867,0.08066786427145711
6.0,6.0,-0.12911442080378255,-0.22132989289191818
7.0,6.0,0.038676562499999956,0.050020743639921705
8.0,6.0,0.07233930348258699,0.06927980295566505
9.0,6.0,0.06043856858846919,0.08408118006103771
0.0,7.0,-0.056476744186046424,-0.053756860809476836
1.0,7.0,0.09539274770173645,0.09089797979797976
2.0,7.0,-0.08328887841658805,-0.046584630738522925
3.0,7.0,0.009498988877654213,-0.012923437500000023
4.0,7.0,-0.10238548241659151,-0.0900439466158246
5.0,7.0,0.09124074074074073,0.08491671701913395
6.0,7.0,-0.13267307692307684,-0.1728779005524862
7.0,7.0,0.034989402697495176,0.02871363636363633
8.0,7.0,0.07630645161290328,0.07443002973240831
9.0,7.0,0.06736746987951814,0.0892021897810219
0.0,8.0,-0.07687164179104478,-0.04411311475409829
1.0,8.0,0.09925081967213112,0.09438926038500506
2.0,8.0,-0.07057500000000005,-0.04402868769074264
3.0,8.0,0.0208046439628482,-0.008729388560157814
4.0,8.0,-0.10800232558139544,-0.08148494208494206
5.0,8.0,0.09204074074074065,0.0833272727272728
6.0,8.0,-0.12734019253910955,-0.1927367037411526
7.0,8.0,0.04601865745310951,0.038829665071770325
8.0,8.0,0.07244427860696512,0.07095678889990087
9.0,8.0,0.054241176470588126,0.08485334706488157
0.0,9.0,-0.06539029126213591,-0.056274698795180655
1.0,9.0,0.09547755102040822,0.09613983739837406
2.0,9.0,-0.06091246261216343,-0.044190683845391376
3.0,9.0,0.012890322580645153,0.005112550607287547
4.0,9.0,-0.10186715328467155,-0.08185837320574152
5.0,9.0,0.08830756646216775,0.09590515463917526
6.0,9.0,-0.15621249999999998,-0.1886526315789473
7.0,9.0,0.04571764705882353,0.035109923664122245
8.0,9.0,0.07757597597597599,0.05426046511627913
9.0,9.0,0.06283260437375748,0.08172515337423314


==> pics/RA_scatter/fashion_lenet_rate30_regression.txt <==
dataset,model,rate,a,b,r2
fashion,lenet,30,1.0307479555036396,6.343624442914762e-05,0.8943726026130595


==> pics/RA_scatter/fashion_lenet_rate4.txt <==
class,model,before,after
0.0,0.0,-0.08971935193519354,-0.03980618556701021
1.0,0.0,0.09768379204892963,0.08729516129032266
2.0,0.0,-0.07117556207233622,-0.04433684210526312
3.0,0.0,0.022634547346514045,-0.01424354527938343
4.0,0.0,-0.1057150960658737,-0.0973818853974121
5.0,0.0,0.08638196721311475,0.07054925373134335
6.0,0.0,-0.12780434258142337,-0.16219378349410496
7.0,0.0,0.037326011560693595,0.04704031620553362
8.0,0.0,0.08077697697697694,0.08223652875882947
9.0,0.0,0.07346632962588473,0.06804408493427705
0.0,1.0,-0.06889328287606433,-0.044219344933469795
1.0,1.0,0.09935709908069468,0.08015982053838477
2.0,1.0,-0.09678181818181819,-0.04564898785425109
3.0,1.0,0.016619611848825433,0.015548851774530248
4.0,1.0,-0.10171070448307407,-0.08189233716475097
5.0,1.0,0.0860782431052094,0.08299738430583503
6.0,1.0,-0.11522468513853901,-0.1902225806451613
7.0,1.0,0.03993658536585365,0.05079033530571986
8.0,1.0,0.07924491440080572,0.07027892644135181
9.0,1.0,0.06443696303696311,0.06888147029204428
0.0,2.0,-0.08942563176895302,-0.04475714285714294
1.0,2.0,0.08717765419615775,0.0850083585095669
2.0,2.0,-0.03195210084033606,-0.05250240963855424
3.0,2.0,0.0010081243731193679,-0.005552517275419611
4.0,2.0,-0.09199850746268656,-0.06873119447186582
5.0,2.0,0.07835982053838486,0.07032222222222217
6.0,2.0,-0.1455478747203579,-0.17807148554336993
7.0,2.0,0.04160400782013696,0.03825444015444013
8.0,2.0,0.07799543147208132,0.07400361445783132
9.0,2.0,0.07475854657113623,0.08458648648648648
0.0,3.0,-0.06945471698113215,-0.05320904621435596
1.0,3.0,0.09722668024439918,0.09005365853658531
2.0,3.0,-0.06404653465346544,-0.07053811833171686
3.0,3.0,0.009007910750506998,-0.021293358633776127
4.0,3.0,-0.1138785714285715,-0.06375546558704459
5.0,3.0,0.09002950819672129,0.07719999999999994
6.0,3.0,-0.13469523241954717,-0.15671397849462365
7.0,3.0,0.04547238001958853,0.04517249508840859
8.0,3.0,0.07729999999999992,0.07404909456740438
9.0,3.0,0.0625326043737574,0.07379349593495932
0.0,4.0,-0.02336560170394042,-0.050257372116349064
1.0,4.0,0.08815858585858583,0.09507169042769859
2.0,4.0,-0.06736067864271467,-0.05775975855130788
3.0,4.0,0.008966666666666567,-0.024322961574507973
4.0,4.0,-0.08046515151515155,-0.06229348044132399
5.0,4.0,0.08607281947261658,0.08019999999999994
6.0,4.0,-0.18103333333333338,-0.17609698857736245
7.0,4.0,0.040344530493707564,0.04067656249999996
8.0,4.0,0.0628911330049261,0.07815190380761516
9.0,4.0,0.07384471544715443,0.07357014314928423
0.0,5.0,-0.06644150047483377,-0.04419685863874345
1.0,5.0,0.09558229273285568,0.08241998001998008
2.0,5.0,-0.07358571428571425,-0.04507474747474738
3.0,5.0,0.009790909090909072,0.0013898989898990521
4.0,5.0,-0.1007652014652014,-0.07344541062801924
5.0,5.0,0.09138322981366465,0.07926116700201213
6.0,5.0,-0.1347340071343638,-0.18694506353861184
7.0,5.0,0.031734482758620675,0.04123495145631073
8.0,5.0,0.07856720321931587,0.07634789579158319
9.0,5.0,0.06847442094662637,0.07394471544715453
0.0,6.0,-0.06279137104506238,-0.053528687690742704
1.0,6.0,0.09407755102040816,0.09197221095334684
2.0,6.0,-0.06858048780487813,-0.07537058823529419
3.0,6.0,0.018249792531120246,-0.019622433460076083
4.0,6.0,-0.11004734982332165,-0.05235005149330585
5.0,6.0,0.08891794871794867,0.07431428571428567
6.0,6.0,-0.12911442080378255,-0.1669628272251309
7.0,6.0,0.038676562499999956,0.042391585127201536
8.0,6.0,0.07233930348258699,0.08093870967741934
9.0,6.0,0.06043856858846919,0.07551146366427841
0.0,7.0,-0.056476744186046424,-0.046115105740181295
1.0,7.0,0.09539274770173645,0.09077817258883247
2.0,7.0,-0.08328887841658805,-0.07277798254122214
3.0,7.0,0.009498988877654213,-0.02064459203036051
4.0,7.0,-0.10238548241659151,-0.061217878192534436
5.0,7.0,0.09124074074074073,0.06635562130177508
6.0,7.0,-0.13267307692307684,-0.15681273122959738
7.0,7.0,0.034989402697495176,0.04476614173228344
8.0,7.0,0.07630645161290328,0.07367295660948536
9.0,7.0,0.06736746987951814,0.07540663942798775
0.0,8.0,-0.07687164179104478,-0.04408348530901718
1.0,8.0,0.09925081967213112,0.09169989888776542
2.0,8.0,-0.07057500000000005,-0.06910291262135926
3.0,8.0,0.0208046439628482,-0.024903564727954963
4.0,8.0,-0.10800232558139544,-0.05484598168870802
5.0,8.0,0.09204074074074065,0.07498073485600798
6.0,8.0,-0.12734019253910955,-0.17289542066027686
7.0,8.0,0.04601865745310951,0.04655936883629186
8.0,8.0,0.07244427860696512,0.07085988023952094
9.0,8.0,0.054241176470588126,0.0743503560528993
0.0,9.0,-0.06539029126213591,-0.04859338842975214
1.0,9.0,0.09547755102040822,0.08707285570131174
2.0,9.0,-0.06091246261216343,-0.04180306435137904
3.0,9.0,0.012890322580645153,-0.0016971028971028979
4.0,9.0,-0.10186715328467155,-0.0672729064039409
5.0,9.0,0.08830756646216775,0.08015791583166332
6.0,9.0,-0.15621249999999998,-0.19562997118155623
7.0,9.0,0.04571764705882353,0.040947327502429465
8.0,9.0,0.07757597597597599,0.07532935323383083
9.0,9.0,0.06283260437375748,0.07961726618705034


==> pics/RA_scatter/fashion_lenet_rate40.txt <==
class,model,before,after
0.0,0.0,-0.08971935193519354,-0.04278916155419221
1.0,0.0,0.09768379204892963,0.09984989979959924
2.0,0.0,-0.07117556207233622,-0.047231147540983565
3.0,0.0,0.022634547346514045,0.01344489164086693
4.0,0.0,-0.1057150960658737,-0.11824442413162706
5.0,0.0,0.08638196721311475,0.08701365902293123
6.0,0.0,-0.12780434258142337,-0.21464451345755697
7.0,0.0,0.037326011560693595,0.05118516003879725
8.0,0.0,0.08077697697697694,0.07554165844027638
9.0,0.0,0.07346632962588473,0.09815102880658433
0.0,1.0,-0.06889328287606433,-0.041366839378238374
1.0,1.0,0.09935709908069468,0.10317755308392307
2.0,1.0,-0.09678181818181819,-0.05231569595261609
3.0,1.0,0.016619611848825433,-0.011735135135135133
4.0,1.0,-0.10171070448307407,-0.0866192678227361
5.0,1.0,0.0860782431052094,0.08351964107676968
6.0,1.0,-0.11522468513853901,-0.20922032085561504
7.0,1.0,0.03993658536585365,0.0631590361445783
8.0,1.0,0.07924491440080572,0.07191485148514842
9.0,1.0,0.06443696303696311,0.0682275862068965
0.0,2.0,-0.08942563176895302,-0.04586530612244899
1.0,2.0,0.08717765419615775,0.09539999999999993
2.0,2.0,-0.03195210084033606,-0.06161828681424453
3.0,2.0,0.0010081243731193679,0.01854464099895936
4.0,2.0,-0.09199850746268656,-0.09342621082621083
5.0,2.0,0.07835982053838486,0.08507676767676764
6.0,2.0,-0.1455478747203579,-0.20174893617021283
7.0,2.0,0.04160400782013696,0.04397004830917872
8.0,2.0,0.07799543147208132,0.0673999999999999
9.0,2.0,0.07475854657113623,0.0868501018329938
0.0,3.0,-0.06945471698113215,-0.05074824016563151
1.0,3.0,0.09722668024439918,0.10699352226720649
2.0,3.0,-0.06404653465346544,-0.039001663201663206
3.0,3.0,0.009007910750506998,0.007357894736842119
4.0,3.0,-0.1138785714285715,-0.10142674094707527
5.0,3.0,0.09002950819672129,0.09645077081192188
6.0,3.0,-0.13469523241954717,-0.22242867996201332
7.0,3.0,0.04547238001958853,0.04912781520692977
8.0,3.0,0.07729999999999992,0.07380474308300389
9.0,3.0,0.0625326043737574,0.09971020408163267
0.0,4.0,-0.02336560170394042,-0.04027435897435894
1.0,4.0,0.08815858585858583,0.09837479674796745
2.0,4.0,-0.06736067864271467,-0.06311818181818174
3.0,4.0,0.008966666666666567,0.0008752265861027286
4.0,4.0,-0.08046515151515155,-0.09268996138996133
5.0,4.0,0.08607281947261658,0.09445757575757574
6.0,4.0,-0.18103333333333338,-0.21088034800409416
7.0,4.0,0.040344530493707564,0.05987647058823531
8.0,4.0,0.0628911330049261,0.06791875000000003
9.0,4.0,0.07384471544715443,0.08432184024266942
0.0,5.0,-0.06644150047483377,-0.04643866943866948
1.0,5.0,0.09558229273285568,0.10465137614678899
2.0,5.0,-0.07358571428571425,-0.050058013765978404
3.0,5.0,0.009790909090909072,-0.011502923976608237
4.0,5.0,-0.1007652014652014,-0.0635979381443299
5.0,5.0,0.09138322981366465,0.08291983967935868
6.0,5.0,-0.1347340071343638,-0.2332559694364852
7.0,5.0,0.031734482758620675,0.05548532289628183
8.0,5.0,0.07856720321931587,0.08271802618328294
9.0,5.0,0.06847442094662637,0.09047967479674801
0.0,6.0,-0.06279137104506238,-0.05549083665338639
1.0,6.0,0.09407755102040816,0.0996002018163471
2.0,6.0,-0.06858048780487813,-0.049628571428571355
3.0,6.0,0.018249792531120246,0.0026553971486762418
4.0,6.0,-0.11004734982332165,-0.09842684310018901
5.0,6.0,0.08891794871794867,0.09238823529411766
6.0,6.0,-0.12911442080378255,-0.20658983050847457
7.0,6.0,0.038676562499999956,0.045024568138195775
8.0,6.0,0.07233930348258699,0.07512671300893747
9.0,6.0,0.06043856858846919,0.09296374871266733
0.0,7.0,-0.056476744186046424,-0.04691454363089265
1.0,7.0,0.09539274770173645,0.11337551020408165
2.0,7.0,-0.08328887841658805,-0.039700202839756504
3.0,7.0,0.009498988877654213,0.006473727087576431
4.0,7.0,-0.10238548241659151,-0.10322446311858069
5.0,7.0,0.09124074074074073,0.09874684591520166
6.0,7.0,-0.13267307692307684,-0.21668630705394187
7.0,7.0,0.034989402697495176,0.0391052833813641
8.0,7.0,0.07630645161290328,0.07351944990176817
9.0,7.0,0.06736746987951814,0.07731629778672033
0.0,8.0,-0.07687164179104478,-0.05778932806324111
1.0,8.0,0.09925081967213112,0.10784358974358976
2.0,8.0,-0.07057500000000005,-0.03423160621761656
3.0,8.0,0.0208046439628482,-0.01993088803088805
4.0,8.0,-0.10800232558139544,-0.10571378692927491
5.0,8.0,0.09204074074074065,0.08028905472636816
6.0,8.0,-0.12734019253910955,-0.18417272727272727
7.0,8.0,0.04601865745310951,0.05473366336633667
8.0,8.0,0.07244427860696512,0.07436242544731608
9.0,8.0,0.054241176470588126,0.07685251509054325
0.0,9.0,-0.06539029126213591,-0.0718544401544402
1.0,9.0,0.09547755102040822,0.10205634517766493
2.0,9.0,-0.06091246261216343,-0.018111332633788058
3.0,9.0,0.012890322580645153,-0.0011029850746269165
4.0,9.0,-0.10186715328467155,-0.11246923076923077
5.0,9.0,0.08830756646216775,0.08571344195519348
6.0,9.0,-0.15621249999999998,-0.16556336866902244
7.0,9.0,0.04571764705882353,0.04437003891050584
8.0,9.0,0.07757597597597599,0.05208773125608568
9.0,9.0,0.06283260437375748,0.07894581231079711


==> pics/RA_scatter/fashion_lenet_rate40_regression.txt <==
dataset,model,rate,a,b,r2
fashion,lenet,40,1.105061386142046,-0.00019365117000180558,0.9146381657211387


==> pics/RA_scatter/fashion_lenet_rate4_regression.txt <==
dataset,model,rate,a,b,r2
fashion,lenet,4,0.9563399453053121,-0.00023665108469896176,0.9185461382510216


==> pics/RA_scatter/fashion_lenet_rate50.txt <==
class,model,before,after
0.0,0.0,-0.08971935193519354,-0.013462303664921405
1.0,0.0,0.09768379204892963,0.10899365079365086
2.0,0.0,-0.07117556207233622,-0.06422761116856246
3.0,0.0,0.022634547346514045,-0.0015945891783566424
4.0,0.0,-0.1057150960658737,-0.09903420260782347
5.0,0.0,0.08638196721311475,0.10727840083073736
6.0,0.0,-0.12780434258142337,-0.24051340887629835
7.0,0.0,0.037326011560693595,0.024515911193339512
8.0,0.0,0.08077697697697694,0.09161937069813186
9.0,0.0,0.07346632962588473,0.10172094240837704
0.0,1.0,-0.06889328287606433,-0.0750952380952381
1.0,1.0,0.09935709908069468,0.11184422110552761
2.0,1.0,-0.09678181818181819,-0.05583040935672512
3.0,1.0,0.016619611848825433,0.011886576482830424
4.0,1.0,-0.10171070448307407,-0.1114268406337372
5.0,1.0,0.0860782431052094,0.0861704885343968
6.0,1.0,-0.11522468513853901,-0.22766069428891378
7.0,1.0,0.03993658536585365,0.07019919110212336
8.0,1.0,0.07924491440080572,0.09662903225806452
9.0,1.0,0.06443696303696311,0.08307858546168956
0.0,2.0,-0.08942563176895302,-0.08049130434782603
1.0,2.0,0.08717765419615775,0.12452886597938151
2.0,2.0,-0.03195210084033606,-0.0572747572815534
3.0,2.0,0.0010081243731193679,0.008357489878542568
4.0,2.0,-0.09199850746268656,-0.09164291417165671
5.0,2.0,0.07835982053838486,0.09430365111561867
6.0,2.0,-0.1455478747203579,-0.23970944206008582
7.0,2.0,0.04160400782013696,0.057175590551181155
8.0,2.0,0.07799543147208132,0.09926012207527979
9.0,2.0,0.07475854657113623,0.08255217391304348
0.0,3.0,-0.06945471698113215,-0.048379899497487444
1.0,3.0,0.09722668024439918,0.11332580645161283
2.0,3.0,-0.06404653465346544,-0.08398914728682172
3.0,3.0,0.009007910750506998,-0.012520845921450197
4.0,3.0,-0.1138785714285715,-0.0863544513457557
5.0,3.0,0.09002950819672129,0.10070907237512738
6.0,3.0,-0.13469523241954717,-0.23446627680311893
7.0,3.0,0.04547238001958853,0.05094928229665063
8.0,3.0,0.07729999999999992,0.10416565656565657
9.0,3.0,0.0625326043737574,0.10576326530612246
0.0,4.0,-0.02336560170394042,-0.04231818181818181
1.0,4.0,0.08815858585858583,0.11052897102897097
2.0,4.0,-0.06736067864271467,-0.030114984391259148
3.0,4.0,0.008966666666666567,0.0035973630831642733
4.0,4.0,-0.08046515151515155,-0.10235587364264565
5.0,4.0,0.08607281947261658,0.09703286147623857
6.0,4.0,-0.18103333333333338,-0.2612561436672969
7.0,4.0,0.040344530493707564,0.04607769304099141
8.0,4.0,0.0628911330049261,0.09303535353535353
9.0,4.0,0.07384471544715443,0.1025390143737166
0.0,5.0,-0.06644150047483377,-0.031448240165631525
1.0,5.0,0.09558229273285568,0.10679365079365077
2.0,5.0,-0.07358571428571425,-0.06366360116166514
3.0,5.0,0.009790909090909072,0.00995636172450054
4.0,5.0,-0.1007652014652014,-0.11453310613437195
5.0,5.0,0.09138322981366465,0.10444552929085305
6.0,5.0,-0.1347340071343638,-0.25470359281437127
7.0,5.0,0.031734482758620675,0.048753283302063743
8.0,5.0,0.07856720321931587,0.09049999999999991
9.0,5.0,0.06847442094662637,0.1106457905544147
0.0,6.0,-0.06279137104506238,-0.0609615384615384
1.0,6.0,0.09407755102040816,0.12167006109979639
2.0,6.0,-0.06858048780487813,-0.07722488038277509
3.0,6.0,0.018249792531120246,0.00060606060606061
4.0,6.0,-0.11004734982332165,-0.0935271317829457
5.0,6.0,0.08891794871794867,0.09687885010266939
6.0,6.0,-0.12911442080378255,-0.21794183445190152
7.0,6.0,0.038676562499999956,0.054622178606477
8.0,6.0,0.07233930348258699,0.07706981317600792
9.0,6.0,0.06043856858846919,0.08637537239324733
0.0,7.0,-0.056476744186046424,-0.05269078156312623
1.0,7.0,0.09539274770173645,0.11450261832829811
2.0,7.0,-0.08328887841658805,-0.05868888888888879
3.0,7.0,0.009498988877654213,-0.0053730223123731324
4.0,7.0,-0.10238548241659151,-0.11030092336103414
5.0,7.0,0.09124074074074073,0.11102101372756079
6.0,7.0,-0.13267307692307684,-0.22606355748373097
7.0,7.0,0.034989402697495176,0.03837669172932334
8.0,7.0,0.07630645161290328,0.09121485148514852
9.0,7.0,0.06736746987951814,0.09416612740141561
0.0,8.0,-0.07687164179104478,-0.03770496453900718
1.0,8.0,0.09925081967213112,0.10345542168674693
2.0,8.0,-0.07057500000000005,-0.059224681684623026
3.0,8.0,0.0208046439628482,-0.0016601626016260473
4.0,8.0,-0.10800232558139544,-0.08679593908629446
5.0,8.0,0.09204074074074065,0.10543850931677012
6.0,8.0,-0.12734019253910955,-0.2342783649052842
7.0,8.0,0.04601865745310951,0.04111515151515144
8.0,8.0,0.07244427860696512,0.07365511811023617
9.0,8.0,0.054241176470588126,0.09801784989858009
0.0,9.0,-0.06539029126213591,-0.04834084507042247
1.0,9.0,0.09547755102040822,0.12354442190669379
2.0,9.0,-0.06091246261216343,-0.0700320610687023
3.0,9.0,0.012890322580645153,-0.009125024342745869
4.0,9.0,-0.10186715328467155,-0.12058532110091735
5.0,9.0,0.08830756646216775,0.09194955134596217
6.0,9.0,-0.15621249999999998,-0.21491819262782397
7.0,9.0,0.04571764705882353,0.07526980552712392
8.0,9.0,0.07757597597597599,0.07327964250248264
9.0,9.0,0.06283260437375748,0.07948257059396302


==> pics/RA_scatter/fashion_lenet_rate50_regression.txt <==
dataset,model,rate,a,b,r2
fashion,lenet,50,1.243941597548755,-0.0002252058655614504,0.9158259458868839


==> pics/RA_scatter/linear_reg_coef.txt <==
dataset, model, rate, a, b, r2
cifar10,resnet20,4,1.0023359678028323,-2.7037794533813273e-05,0.9712162373810432
cifar10,resnet20,5,0.9871469273860332,-9.631161211587472e-05,0.9633232239716247
cifar10,resnet20,10,1.0838711181597798,-0.00018719663668995606,0.9322471184031044
cifar10,resnet20,20,1.2752808756619451,-0.0005096385893671462,0.8747560387478298
cifar10,resnet20,50,1.8850535303900173,-0.001330720217982275,0.8267881180447855
cifar10,resnet32,4,0.9428439754742289,-9.905120910329234e-05,0.9557195779086031
cifar10,resnet32,5,0.9695080848627079,-8.785648942790132e-05,0.9547971263183601
cifar10,resnet32,10,1.0354729059985348,-0.00016347779498876826,0.9277660308392106
cifar10,resnet32,20,1.1829996107482683,-0.0005799743106809349,0.9105574095061322
cifar10,resnet32,50,1.7293989494510165,-0.0011300775870984226,0.8340949202682816
cifar10,resnet44,4,0.9533459485883135,-3.959230286170651e-05,0.9631000340992381
cifar10,resnet44,5,0.9384998302564269,-0.00012167408587062033,0.9623649233078178
cifar10,resnet44,10,1.0086541088562124,-0.00019587668713610788,0.9517218328254633
cifar10,resnet44,20,1.079921251724042,-0.00047817918194066806,0.9233685300701031
cifar10,resnet44,50,1.4896336690717493,-0.00040782154003995096,0.842565118398225
cifar10,resnet56,4,0.939509761362795,-1.6461421503239867e-05,0.9676709251007541
cifar10,resnet56,5,0.9640417264726305,-0.0001289735920349362,0.9628506369137235
cifar10,resnet56,10,0.9916015542860918,-0.0001887464611200054,0.9591571915578281
cifar10,resnet56,20,1.07417862458092,-0.00040275239115105884,0.9321121848416196
cifar10,resnet56,50,1.422620986778171,-0.0009964896430010438,0.8792341018688212
cifar10,resnet110,4,0.9647702596093066,9.321561371298306e-05,0.9548500878765561
cifar10,resnet110,5,0.9473766886523401,-2.3586061503714747e-05,0.9560409457276813
cifar10,resnet110,10,0.971569446975685,-0.00015687346001102786,0.9389880866252619
cifar10,resnet110,20,1.051873795805091,-0.00034288603723161626,0.9150785181663689
cifar10,resnet110,50,1.322342260808653,-0.0010815562222242984,0.8440332963665089
qmnist,lenet,4,0.3534371319356473,-8.731623148375228e-05,0.0808760283489911
qmnist,lenet,10,0.31781514022942975,-4.46518785774201e-05,0.07891440968878416
qmnist,lenet,20,0.39099496300454095,-1.3240846959099299e-05,0.07303148369364953
qmnist,lenet,30,0.29034093193123794,3.4484365535201145e-06,0.047804814562774745
qmnist,lenet,40,0.6148780015512112,-1.9899217968993116e-05,0.10798283252564833
qmnist,lenet,50,0.8079611820325434,-3.447361285864505e-05,0.08041140410475589
fashion,lenet,4,0.9563399453053121,-0.00023665108469896176,0.9185461382510216
fashion,lenet,10,0.9931718975704121,0.00035636115410877953,0.9017299769037326
fashion,lenet,20,0.981696453370452,-0.0003486346555671389,0.9020232013647791
fashion,lenet,30,1.0307479555036396,6.343624442914762e-05,0.8943726026130595
fashion,lenet,40,1.105061386142046,-0.00019365117000180558,0.9146381657211387
fashion,lenet,50,1.243941597548755,-0.0002252058655614504,0.9158259458868839
cifar100,resnet,2,0.9897626135786924,0.00036134942215775966,0.9489928321023781
cifar100,resnet,4,0.9675273455646306,0.003024791107278742,0.8827365330229255
cifar100,resnet,5,0.9769140269362382,0.00337748427132798,0.8679690468933536
cifar100,resnet,10,0.9809987742183343,0.0028753741300040865,0.8204087465066155
cifar100,resnet,20,0.9384715733605652,0.003950053609892492,0.7037804161801191
cifar100,resnet,50,0.7193488734662958,0.00054793719131479,0.4403641488331571


==> pics/RA_scatter/qmnist_lenet_rate10.txt <==
class,model,before,after
0.0,0.0,-0.0006580547112462476,0.0028450560652395485
1.0,0.0,0.0035844327176780544,0.004848857644991211
2.0,0.0,0.0017912621359222891,-0.0016091173617847065
3.0,0.0,0.0016283316880552068,-0.0038075024679170566
4.0,0.0,0.004335209825997888,-0.0031271442986882114
5.0,0.0,-0.004159955257270753,-0.0024228187919462796
6.0,0.0,-0.006116580310880915,0.00363157894736843
7.0,0.0,-0.003929122468659618,-0.0006731517509727114
8.0,0.0,0.0011373056994817832,-0.001396694214875982
9.0,0.0,0.0014497487437185042,0.00105964214711729
0.0,1.0,0.0018536585365853675,-0.0019445904954499271
1.0,1.0,0.0057089947089946635,0.006794713656387619
2.0,1.0,-0.001560386473429931,0.004384031158714663
3.0,1.0,-0.002738959764474913,-0.0006694362017803934
4.0,1.0,0.002836734693877574,0.004013141683778199
5.0,1.0,-0.004677491601343786,0.0010876404494382097
6.0,1.0,-0.005597510373444026,-0.005397510373444048
7.0,1.0,0.0012439024390243913,-0.00045048543689318876
8.0,1.0,-0.001307692307692343,0.0008157840083073964
9.0,1.0,0.002927346115035312,-0.00944896755162239
0.0,2.0,0.0008616480162767504,-0.0019578947368421584
1.0,2.0,0.003699646643109511,0.005048857644991189
2.0,2.0,0.0022104752667313488,0.007282272282076341
3.0,2.0,0.002069306930693071,0.002297922848664702
4.0,2.0,0.001864424057084646,0.0040425357873210555
5.0,2.0,-0.0076481687014428035,-0.0023135135135134988
6.0,2.0,0.002704092339979036,-0.005397510373444048
7.0,2.0,0.002170731707317075,0.0014343749999999877
8.0,2.0,-0.0012880658436213999,-0.008128585961342805
9.0,2.0,-0.007798418972332022,-0.0037253731343284135
0.0,3.0,0.0018443540183112894,0.0005211382113821106
1.0,3.0,0.005699646643109513,0.002093013100436747
2.0,3.0,-0.002487475915221582,-0.0036698366954850403
3.0,3.0,-0.004655577299412905,0.0007873015873016698
4.0,3.0,0.005877049180327831,0.00250694586312572
5.0,3.0,-0.006857142857142895,0.001553438556933573
6.0,3.0,-0.005632016632016623,-0.0008654450261779134
7.0,3.0,0.0031875000000000098,-0.005724975798644727
8.0,3.0,0.0006907216494845825,0.00034809081527353847
9.0,3.0,0.0009699097291875347,0.0026909909909910157
0.0,4.0,-0.0018703853955375216,-0.002444590495449872
1.0,4.0,0.005883038869257895,0.002805263157894755
2.0,4.0,0.0015706110572260013,-0.003750867052023099
3.0,4.0,0.0023477137176938223,0.003755555555555623
4.0,4.0,0.0011350305498981639,0.005545360824742329
5.0,4.0,0.0001876404494381978,0.0005762654668166611
6.0,4.0,-0.003199480789200404,0.0023054564533053767
7.0,4.0,0.001545136186770435,0.003830520117762526
8.0,4.0,-0.0031020618556700796,-0.006611608961303417
9.0,4.0,-0.005510276679841941,-0.006098418972331987
0.0,5.0,-0.0008580547112462256,-0.0035209677419354435
1.0,5.0,0.00514344766930519,0.0054325991189427825
2.0,5.0,0.0015629016553067032,0.0076899315738026
3.0,5.0,0.0004304347826086241,-0.00022266009852212054
4.0,5.0,0.0011580121703853585,0.00038695208970440653
5.0,5.0,-0.003306741573033678,-0.0029576707726762796
6.0,5.0,0.00810170575692959,-0.0009786163522012004
7.0,5.0,-0.007893857965451057,-0.006686814244465822
8.0,5.0,-0.006046938775510213,0.005356503642039545
9.0,5.0,0.001309990009989992,-0.005281827209533185
0.0,6.0,-0.003344590495449884,0.0022536585365853234
1.0,6.0,0.0018983318700614982,0.0052325991189426935
2.0,6.0,0.002025461613216706,0.003633009708737811
3.0,6.0,0.0028624380574826525,0.000551873767258293
4.0,6.0,0.0016616480162767733,-0.0007951219512195573
5.0,6.0,0.0007808342728298223,-0.004225000000000034
6.0,6.0,-0.0016822546972860009,-0.0011654450261779914
7.0,6.0,8.182701652093005e-05,0.000689191820837376
8.0,6.0,0.0005024793388429538,-0.0010223602484472627
9.0,6.0,-0.0050662041625371135,-0.006439444995044674
0.0,7.0,0.0001438133874238634,-0.0013580547112461705
1.0,7.0,0.005110786914235166,0.0020357581069238018
2.0,7.0,-0.004114258188824715,0.004952046783625708
3.0,7.0,-0.004370910871694389,-0.002007881773398945
4.0,7.0,0.005165030674846638,0.003635209825997965
5.0,7.0,-0.006557142857142928,-0.00046126126126122546
6.0,7.0,-0.0022983263598326253,-0.001739184952977979
7.0,7.0,0.002528070175438546,-0.0018091173617846845
8.0,7.0,0.0010119341563785689,0.0025012448132780696
9.0,7.0,0.0022638554216867224,-0.00596528599605517
0.0,8.0,-0.00047038539553745373,-0.0017580547112462375
1.0,8.0,0.004645326278659656,0.005122955145118735
2.0,8.0,-0.0036698366954850403,0.006482272282076318
3.0,8.0,-0.0010701375245578681,-0.0033659783677483235
4.0,8.0,0.0005097660223805089,0.0022450560652395035
5.0,8.0,-0.003959955257270664,-0.007397552836485022
6.0,8.0,-0.003924999999999956,-0.0031699373695198707
7.0,8.0,0.004864062500000044,-0.004050867052023177
8.0,8.0,-0.0036061224489795096,0.006220271682340628
9.0,8.0,0.005577551020408245,-0.001540298507462734
0.0,9.0,-0.0006626016260162793,0.00012113821138204361
1.0,9.0,0.0033542581211588596,0.0051325991189427045
2.0,9.0,0.0007621359223300983,0.007374582924435713
3.0,9.0,0.0035239043824700778,0.005353518334985097
4.0,9.0,-0.0006112234580384346,9.83706720977251e-05
5.0,9.0,-0.0028180291153415693,-0.00538520578420465
6.0,9.0,-0.000949320794148445,-0.0022557872784150224
7.0,9.0,-0.00020873786407771266,-0.0022790494665373418
8.0,9.0,0.00017357512953364296,0.0009587383660806248
9.0,9.0,-0.0033840436075323055,-0.01037487684729066


==> pics/RA_scatter/qmnist_lenet_rate10_regression.txt <==
dataset,model,rate,a,b,r2
qmnist,lenet,10,0.31781514022942975,-4.46518785774201e-05,0.07891440968878416


==> pics/RA_scatter/qmnist_lenet_rate20.txt <==
class,model,before,after
0.0,0.0,-0.0006580547112462476,0.0071524590163933865
1.0,0.0,0.0035844327176780544,0.00801830985915486
2.0,0.0,0.0017912621359222891,-0.004024350336862437
3.0,0.0,0.0016283316880552068,-0.003465285996055223
4.0,0.0,0.004335209825997888,0.0010300613496931899
5.0,0.0,-0.004159955257270753,-0.002412682379349107
6.0,0.0,-0.006116580310880915,0.0018297184567257485
7.0,0.0,-0.003929122468659618,-0.004158777885548082
8.0,0.0,0.0011373056994817832,-0.003143987667009296
9.0,0.0,0.0014497487437185042,-0.0016551345962113606
0.0,1.0,0.0018536585365853675,-0.0028290322580645233
1.0,1.0,0.0057089947089946635,0.007132599118942706
2.0,1.0,-0.001560386473429931,-0.0021142581888247136
3.0,1.0,-0.002738959764474913,0.005331872509960145
4.0,1.0,0.002836734693877574,0.00010203045685275303
5.0,1.0,-0.004677491601343786,-0.005652062430323346
6.0,1.0,-0.005597510373444026,0.005916033755274275
7.0,1.0,0.0012439024390243913,-0.002309756097561011
8.0,1.0,-0.001307692307692343,0.003895611285266387
9.0,1.0,0.002927346115035312,-0.010252502453385715
0.0,2.0,0.0008616480162767504,0.0023211382113820234
1.0,2.0,0.003699646643109511,0.004704925241864499
2.0,2.0,0.0022104752667313488,-0.002830451488953001
3.0,2.0,0.002069306930693071,0.0035695134061568545
4.0,2.0,0.001864424057084646,0.005286447638603642
5.0,2.0,-0.0076481687014428035,-0.0032785234899329607
6.0,2.0,0.002704092339979036,0.005034391534391447
7.0,2.0,0.002170731707317075,0.0017926829268292144
8.0,2.0,-0.0012880658436213999,-0.005967213114754122
9.0,2.0,-0.007798418972332022,-0.011082104228121947
0.0,3.0,0.0018443540183112894,0.0058283963227783175
1.0,3.0,0.005699646643109513,0.0078162544169611
2.0,3.0,-0.002487475915221582,-0.007988527724665406
3.0,3.0,-0.004655577299412905,-0.0046457311089302955
4.0,3.0,0.005877049180327831,0.0017551020408163032
5.0,3.0,-0.006857142857142895,0.0004864864864865259
6.0,3.0,-0.005632016632016623,0.005552270327349507
7.0,3.0,0.0031875000000000098,0.006087042532146425
8.0,3.0,0.0006907216494845825,-0.0013531218014329882
9.0,3.0,0.0009699097291875347,-0.013424094025465183
0.0,4.0,-0.0018703853955375216,0.006071297242083773
1.0,4.0,0.005883038869257895,0.0051577464788732375
2.0,4.0,0.0015706110572260013,0.0034366114897760314
3.0,4.0,0.0023477137176938223,-0.012095432458697819
4.0,4.0,0.0011350305498981639,0.007082292732855655
5.0,4.0,0.0001876404494381978,-0.0013135135135134979
6.0,4.0,-0.003199480789200404,-0.0034412930135557795
7.0,4.0,0.001545136186770435,0.0005495145631068121
8.0,4.0,-0.0031020618556700796,-0.006242622950819676
9.0,4.0,-0.005510276679841941,0.0001879879879880253
0.0,5.0,-0.0008580547112462256,0.005371297242083739
1.0,5.0,0.00514344766930519,0.003612182296231281
2.0,5.0,0.0015629016553067032,0.005617647058823505
3.0,5.0,0.0004304347826086241,0.002571428571428558
4.0,5.0,0.0011580121703853585,0.004357142857142837
5.0,5.0,-0.003306741573033678,-0.004090200445434289
6.0,5.0,0.00810170575692959,0.0041238145416226946
7.0,5.0,-0.007893857965451057,-0.008711742059672845
8.0,5.0,-0.006046938775510213,-0.0088458799593083
9.0,5.0,0.001309990009989992,-0.004452143569292133
0.0,6.0,-0.003344590495449884,-0.00045571284125378586
1.0,6.0,0.0018983318700614982,0.004928070175438615
2.0,6.0,0.002025461613216706,-0.0036577627772419463
3.0,6.0,0.0028624380574826525,0.0008159563924677871
4.0,6.0,0.0016616480162767733,0.00050203045685282
5.0,6.0,0.0007808342728298223,-0.006322246941045551
6.0,6.0,-0.0016822546972860009,0.007344067796610232
7.0,6.0,8.182701652093005e-05,-0.0009341463414633822
8.0,6.0,0.0005024793388429538,0.00032551440329220416
9.0,6.0,-0.0050662041625371135,-0.0032999999999999696
0.0,7.0,0.0001438133874238634,0.0030580121703853713
1.0,7.0,0.005110786914235166,0.005291388400702979
2.0,7.0,-0.004114258188824715,0.001549514563106813
3.0,7.0,-0.004370910871694389,-0.0015928994082839987
4.0,7.0,0.005165030674846638,0.0019869520897043413
5.0,7.0,-0.006557142857142928,-0.00363501683501688
6.0,7.0,-0.0022983263598326253,0.0037263157894736887
7.0,7.0,0.002528070175438546,-0.008979363548698216
8.0,7.0,0.0010119341563785689,0.0007904860392967672
9.0,7.0,0.0022638554216867224,-0.0027045725646123175
0.0,8.0,-0.00047038539553745373,0.005053360488798342
1.0,8.0,0.004645326278659656,0.00617012302284714
2.0,8.0,-0.0036698366954850403,-0.00037904946653732896
3.0,8.0,-0.0010701375245578681,-0.008389793915603572
4.0,8.0,0.0005097660223805089,0.009076288659793819
5.0,8.0,-0.003959955257270664,-0.0025835400225479033
6.0,8.0,-0.003924999999999956,0.0027397489539748854
7.0,8.0,0.004864062500000044,-0.004258777885548071
8.0,8.0,-0.0036061224489795096,0.0008288659793814768
9.0,8.0,0.005577551020408245,-0.008453543307086586
0.0,9.0,-0.0006626016260162793,0.0013287740628166178
1.0,9.0,0.0033542581211588596,0.0074515418502202335
2.0,9.0,0.0007621359223300983,-0.007467526265520608
3.0,9.0,0.0035239043824700778,-0.0032690029615005667
4.0,9.0,-0.0006112234580384346,0.006286447638603643
5.0,9.0,-0.0028180291153415693,-0.004515659955257267
6.0,9.0,-0.000949320794148445,0.0060878023133543735
7.0,9.0,-0.00020873786407771266,-0.0019410058027079513
8.0,9.0,0.00017357512953364296,-0.0010601659751037218
9.0,9.0,-0.0033840436075323055,-0.003482017982017971


==> pics/RA_scatter/qmnist_lenet_rate20_regression.txt <==
dataset,model,rate,a,b,r2
qmnist,lenet,20,0.39099496300454095,-1.3240846959099299e-05,0.07303148369364953


==> pics/RA_scatter/qmnist_lenet_rate30.txt <==
class,model,before,after
0.0,0.0,-0.0006580547112462476,0.0039063200815494525
1.0,0.0,0.0035844327176780544,0.006184432717678101
2.0,0.0,0.0017912621359222891,0.0024268482490272802
3.0,0.0,0.0016283316880552068,-0.011216455696202554
4.0,0.0,0.004335209825997888,0.00692051282051287
5.0,0.0,-0.004159955257270753,0.006172480181200424
6.0,0.0,-0.006116580310880915,0.0015345549738220443
7.0,0.0,-0.003929122468659618,-0.007094605009633881
8.0,0.0,0.0011373056994817832,-0.009393360572012233
9.0,0.0,0.0014497487437185042,0.001060882647943795
0.0,1.0,0.0018536585365853675,-0.005184337349397605
1.0,1.0,0.0057089947089946635,0.006233919156414802
2.0,1.0,-0.001560386473429931,-0.00804636015325666
3.0,1.0,-0.002738959764474913,0.003935892323030932
4.0,1.0,0.002836734693877574,-0.0002943319838056846
5.0,1.0,-0.004677491601343786,-0.007537499999999975
6.0,1.0,-0.005597510373444026,0.0022874345549738218
7.0,1.0,0.0012439024390243913,0.006057480314960673
8.0,1.0,-0.001307692307692343,0.0014521155830753418
9.0,1.0,0.002927346115035312,-0.00018040201005020684
0.0,2.0,0.0008616480162767504,-0.0027919191919192343
1.0,2.0,0.003699646643109511,0.005016462346760009
2.0,2.0,0.0022104752667313488,0.0017085210577864052
3.0,2.0,0.002069306930693071,0.0006364532019703661
4.0,2.0,0.001864424057084646,0.003107566462167699
5.0,2.0,-0.0076481687014428035,0.0028864864864864836
6.0,2.0,0.002704092339979036,0.0006602308499474852
7.0,2.0,0.002170731707317075,-0.0029236714975845457
8.0,2.0,-0.0012880658436213999,-0.003207843137254973
9.0,2.0,-0.007798418972332022,-0.005403766105054553
0.0,3.0,0.0018443540183112894,0.006316326530612204
1.0,3.0,0.005699646643109513,0.005833919156414735
2.0,3.0,-0.002487475915221582,-0.0018913043478261393
3.0,3.0,-0.004655577299412905,-0.0012984189723320716
4.0,3.0,0.005877049180327831,0.004321138211382025
5.0,3.0,-0.006857142857142895,0.0041104783599088535
6.0,3.0,-0.005632016632016623,-0.00015762004175368105
7.0,3.0,0.0031875000000000098,0.0017204724409448646
8.0,3.0,0.0006907216494845825,-0.007945463812436326
9.0,3.0,0.0009699097291875347,-0.011022593320235807
0.0,4.0,-0.0018703853955375216,0.006511668372569113
1.0,4.0,0.005883038869257895,-0.00014716157205230118
2.0,4.0,0.0015706110572260013,0.0030833494675702733
3.0,4.0,0.0023477137176938223,-0.003033990147783161
4.0,4.0,0.0011350305498981639,0.0024300613496932577
5.0,4.0,0.0001876404494381978,-5.882352941077862e-06
6.0,4.0,-0.003199480789200404,-0.0050300103842159105
7.0,4.0,0.001545136186770435,-0.0007738878143133121
8.0,4.0,-0.0031020618556700796,0.00026701030927844815
9.0,4.0,-0.005510276679841941,-0.003282017982017882
0.0,5.0,-0.0008580547112462256,0.0030172588832487746
1.0,5.0,0.00514344766930519,0.007270484581497816
2.0,5.0,0.0015629016553067032,-0.000258937198067688
3.0,5.0,0.0004304347826086241,-0.0024643768400393062
4.0,5.0,0.0011580121703853585,0.0019886178861788784
5.0,5.0,-0.003306741573033678,0.0038363636363636378
6.0,5.0,0.00810170575692959,0.002488135593220364
7.0,5.0,-0.007893857965451057,-0.0012728682170543015
8.0,5.0,-0.006046938775510213,-0.008221588594704676
9.0,5.0,0.001309990009989992,-0.006712350597609551
0.0,6.0,-0.003344590495449884,0.006927868852458996
1.0,6.0,0.0018983318700614982,0.004442405618964029
2.0,6.0,0.002025461613216706,-0.003224350336862414
3.0,6.0,0.0028624380574826525,-0.0045640471512770064
4.0,6.0,0.0016616480162767733,-0.00014211597151581046
5.0,6.0,0.0007808342728298223,-0.00042513966480450804
6.0,6.0,-0.0016822546972860009,0.0015476987447698987
7.0,6.0,8.182701652093005e-05,0.0032518737672583287
8.0,6.0,0.0005024793388429538,0.0016647668393782178
9.0,6.0,-0.0050662041625371135,-0.009545320197044349
0.0,7.0,0.0001438133874238634,0.0008892603850050307
1.0,7.0,0.005110786914235166,0.009198331870061471
2.0,7.0,-0.004114258188824715,-0.00868796561604579
3.0,7.0,-0.004370910871694389,-0.0036305034550838666
4.0,7.0,0.005165030674846638,0.0038346938775509765
5.0,7.0,-0.006557142857142928,0.003401369863013648
6.0,7.0,-0.0022983263598326253,0.004401587301587351
7.0,7.0,0.002528070175438546,0.0005307992202728817
8.0,7.0,0.0010119341563785689,-0.00639336057201223
9.0,7.0,0.0022638554216867224,-0.0037333333333333663
0.0,8.0,-0.00047038539553745373,0.0006868020304569011
1.0,8.0,0.004645326278659656,0.006120368744512716
2.0,8.0,-0.0036698366954850403,-0.00523422818791941
3.0,8.0,-0.0010701375245578681,0.0010111111111111848
4.0,8.0,0.0005097660223805089,0.004643589743589804
5.0,8.0,-0.003959955257270664,-0.000795067264574012
6.0,8.0,-0.003924999999999956,0.0054263157894737235
7.0,8.0,0.004864062500000044,-0.010172324011571865
8.0,8.0,-0.0036061224489795096,-0.0005958677685949931
9.0,8.0,0.005577551020408245,-0.0010521435692920633
0.0,9.0,-0.0006626016260162793,0.005594871794871836
1.0,9.0,0.0033542581211588596,0.005012653778558862
2.0,9.0,0.0007621359223300983,-0.004381818181818153
3.0,9.0,0.0035239043824700778,-0.001994669299111518
4.0,9.0,-0.0006112234580384346,0.001567584097859398
5.0,9.0,-0.0028180291153415693,-0.0029410714285713624
6.0,9.0,-0.000949320794148445,-0.0029014613778705067
7.0,9.0,-0.00020873786407771266,0.005925984251968552
8.0,9.0,0.00017357512953364296,-0.0006478844169246489
9.0,9.0,-0.0033840436075323055,-0.006021605550049491


==> pics/RA_scatter/qmnist_lenet_rate30_regression.txt <==
dataset,model,rate,a,b,r2
qmnist,lenet,30,0.29034093193123794,3.4484365535201145e-06,0.047804814562774745


==> pics/RA_scatter/qmnist_lenet_rate4.txt <==
class,model,before,after
0.0,0.0,-0.0006580547112462476,-0.0006336032388664092
1.0,0.0,0.0035844327176780544,0.008730088495575217
2.0,0.0,0.0017912621359222891,-0.00296153846153846
3.0,0.0,0.0016283316880552068,-0.0033888888888888857
4.0,0.0,0.004335209825997888,0.004377551020408155
5.0,0.0,-0.004159955257270753,-0.005142458100558689
6.0,0.0,-0.006116580310880915,0.005236842105263095
7.0,0.0,-0.003929122468659618,-0.0031054421768708096
8.0,0.0,0.0011373056994817832,-0.002860739979445026
9.0,0.0,0.0014497487437185042,-0.0014165839126117907
0.0,1.0,0.0018536585365853675,-0.0021212121212120794
1.0,1.0,0.0057089947089946635,0.004699646643109512
2.0,1.0,-0.001560386473429931,0.00031007751937983663
3.0,1.0,-0.002738959764474913,0.00108910891089109
4.0,1.0,0.002836734693877574,0.0028571428571428914
5.0,1.0,-0.004677491601343786,-0.005624999999999991
6.0,1.0,-0.005597510373444026,0.0057716701902748024
7.0,1.0,0.0012439024390243913,0.0012195121951219523
8.0,1.0,-0.001307692307692343,-0.003278855975485162
9.0,1.0,0.002927346115035312,-0.005841584158415847
0.0,2.0,0.0008616480162767504,-0.00046260162601619026
1.0,2.0,0.003699646643109511,0.004408994708994696
2.0,2.0,0.0022104752667313488,0.0038520467836257177
3.0,2.0,0.002069306930693071,-0.00016193293885602422
4.0,2.0,0.001864424057084646,0.004608350305498998
5.0,2.0,-0.0076481687014428035,-0.013504419889502683
6.0,2.0,0.002704092339979036,0.0033708860759493753
7.0,2.0,0.002170731707317075,0.0038176470588235922
8.0,2.0,-0.0012880658436213999,-0.004600306435137869
9.0,2.0,-0.007798418972332022,-0.003196825396825309
0.0,3.0,0.0018443540183112894,-0.0011448834853090561
1.0,3.0,0.005699646643109513,0.0029577464788732577
2.0,3.0,-0.002487475915221582,0.00035679845708780356
3.0,3.0,-0.004655577299412905,0.004047619047619078
4.0,3.0,0.005877049180327831,0.0008722109533468858
5.0,3.0,-0.006857142857142895,-0.009955654101995504
6.0,3.0,-0.005632016632016623,0.004703389830508442
7.0,3.0,0.0031875000000000098,0.005098039215686301
8.0,3.0,0.0006907216494845825,-0.0063766632548618585
9.0,3.0,0.0009699097291875347,-0.0019641076769690846
0.0,4.0,-0.0018703853955375216,0.002161648016276718
1.0,4.0,0.005883038869257895,0.004999646643109479
2.0,4.0,0.0015706110572260013,0.003484031158714651
3.0,4.0,0.0023477137176938223,-0.003438959764474947
4.0,4.0,0.0011350305498981639,0.0011536585365853336
5.0,4.0,0.0001876404494381978,-0.004323172103487094
6.0,4.0,-0.003199480789200404,0.004997773064687183
7.0,4.0,0.001545136186770435,-0.002272533849129621
8.0,4.0,-0.0031020618556700796,-0.0059767039674466504
9.0,4.0,-0.005510276679841941,-0.00162842942345931
0.0,5.0,-0.0008580547112462256,-0.0012448834853090451
1.0,5.0,0.00514344766930519,0.0037325991189427477
2.0,5.0,0.0015629016553067032,0.00020067895247333212
3.0,5.0,0.0004304347826086241,-0.0019460019743335888
4.0,5.0,0.0011580121703853585,0.0007722109533468968
5.0,5.0,-0.003306741573033678,-0.01219944751381219
6.0,5.0,0.00810170575692959,0.003577555321390924
7.0,5.0,-0.007893857965451057,0.004988408644400755
8.0,5.0,-0.006046938775510213,0.0006692307692307553
9.0,5.0,0.001309990009989992,-9.00099900099649e-05
0.0,6.0,-0.003344590495449884,-0.0006561866125761595
1.0,6.0,0.0018983318700614982,0.005204324801412086
2.0,6.0,0.002025461613216706,0.0008288201160541186
3.0,6.0,0.0028624380574826525,-0.0013343195266272145
4.0,6.0,0.0016616480162767733,0.0013629441624365413
5.0,6.0,0.0007808342728298223,-0.0040576707726763805
6.0,6.0,-0.0016822546972860009,0.003108236536430775
7.0,6.0,8.182701652093005e-05,0.006566863323500427
8.0,6.0,0.0005024793388429538,-0.0097429149797571
9.0,6.0,-0.0050662041625371135,-0.0024611166500498882
0.0,7.0,0.0001438133874238634,-0.002344590495449883
1.0,7.0,0.005110786914235166,0.005508994708994686
2.0,7.0,-0.004114258188824715,0.002062135922330177
3.0,7.0,-0.004370910871694389,0.001871428571428635
4.0,7.0,0.005165030674846638,0.002620040899795506
5.0,7.0,-0.006557142857142928,-0.001545679012345702
6.0,7.0,-0.0022983263598326253,0.0013561385099685186
7.0,7.0,0.002528070175438546,0.003923772102161105
8.0,7.0,0.0010119341563785689,-0.007492682926829253
9.0,7.0,0.0022638554216867224,-0.006933990147783176
0.0,8.0,-0.00047038539553745373,-0.0010448834853090672
1.0,8.0,0.004645326278659656,0.003932599118942726
2.0,8.0,-0.0036698366954850403,0.0033170542635658773
3.0,8.0,-0.0010701375245578681,0.0021477137176938443
4.0,8.0,0.0005097660223805089,-4.198782961462033e-05
5.0,8.0,-0.003959955257270664,-0.007677777777777783
6.0,8.0,-0.003924999999999956,0.0037642027455121463
7.0,8.0,0.004864062500000044,0.0061707269155206745
8.0,8.0,-0.0036061224489795096,-0.007211608961303462
9.0,8.0,0.005577551020408245,-0.0047957298907645995
0.0,9.0,-0.0006626016260162793,-0.0004522842639593794
1.0,9.0,0.0033542581211588596,0.004408994708994696
2.0,9.0,0.0007621359223300983,-0.0018942028985506898
3.0,9.0,0.0035239043824700778,-0.003120512820512733
4.0,9.0,-0.0006112234580384346,0.003590020366598834
5.0,9.0,-0.0028180291153415693,-0.002645679012345692
6.0,9.0,-0.000949320794148445,0.003390851735015854
7.0,9.0,-0.00020873786407771266,0.006747244094488236
8.0,9.0,0.00017357512953364296,-0.007593997965411936
9.0,9.0,-0.0033840436075323055,-0.0031840436075322165


==> pics/RA_scatter/qmnist_lenet_rate40.txt <==
class,model,before,after
0.0,0.0,-0.0006580547112462476,0.0007892603850050417
1.0,0.0,0.0035844327176780544,0.007359333917616118
2.0,0.0,0.0017912621359222891,0.00043079922027289275
3.0,0.0,0.0016283316880552068,0.005071570576540729
4.0,0.0,0.004335209825997888,0.00272884811416918
5.0,0.0,-0.004159955257270753,-0.006333333333333302
6.0,0.0,-0.006116580310880915,-0.0019473684210525866
7.0,0.0,-0.003929122468659618,-0.0071545893719806575
8.0,0.0,0.0011373056994817832,-0.004604938271604908
9.0,0.0,0.0014497487437185042,0.0020299401197605427
0.0,1.0,0.0018536585365853675,0.0043751780264496
1.0,1.0,0.0057089947089946635,0.009677464788732326
2.0,1.0,-0.001560386473429931,-0.0017610842207164135
3.0,1.0,-0.002738959764474913,-0.003048967551622428
4.0,1.0,0.002836734693877574,0.004334693877550921
5.0,1.0,-0.004677491601343786,-0.0006025028441410951
6.0,1.0,-0.005597510373444026,0.0019096234309622373
7.0,1.0,0.0012439024390243913,-0.006577949709864694
8.0,1.0,-0.001307692307692343,-0.005941453428863874
9.0,1.0,0.002927346115035312,-0.003295522388059746
0.0,2.0,0.0008616480162767504,-0.0016612903225806663
1.0,2.0,0.003699646643109511,0.007992119089316962
2.0,2.0,0.0022104752667313488,-0.009384615384615436
3.0,2.0,0.002069306930693071,-0.0012044334975369608
4.0,2.0,0.001864424057084646,0.008180082559339441
5.0,2.0,-0.0076481687014428035,0.009325688073394511
6.0,2.0,0.002704092339979036,0.0038556485355648595
7.0,2.0,0.002170731707317075,0.002813725490195984
8.0,2.0,-0.0012880658436213999,-0.009022935779816499
9.0,2.0,-0.007798418972332022,-0.010127838104639686
0.0,3.0,0.0018443540183112894,0.0010997977755308197
1.0,3.0,0.005699646643109513,0.007019298245613981
2.0,3.0,-0.002487475915221582,-6.108422071637865e-05
3.0,3.0,-0.004655577299412905,-0.01185871470301847
4.0,3.0,0.005877049180327831,0.008075510204081593
5.0,3.0,-0.006857142857142895,-0.006427069351230497
6.0,3.0,-0.005632016632016623,0.0034605068637802994
7.0,3.0,0.0031875000000000098,0.00543861386138611
8.0,3.0,0.0006907216494845825,-0.0012338809034907472
9.0,3.0,0.0009699097291875347,-0.006544930417495043
0.0,4.0,-0.0018703853955375216,-0.0006774193548387819
1.0,4.0,0.005883038869257895,0.010116462346760002
2.0,4.0,0.0015706110572260013,0.004849657198824686
3.0,4.0,0.0023477137176938223,-0.010663742690058542
4.0,4.0,0.0011350305498981639,0.005156792645556685
5.0,4.0,0.0001876404494381978,-0.00115005662514156
6.0,4.0,-0.003199480789200404,0.007757928118393154
7.0,4.0,0.001545136186770435,0.003766009852216756
8.0,4.0,-0.0031020618556700796,-0.008925963488843891
9.0,4.0,-0.005510276679841941,-0.011173267326732739
0.0,5.0,-0.0008580547112462256,0.0026892603850050545
1.0,5.0,0.00514344766930519,0.007516462346760067
2.0,5.0,0.0015629016553067032,-0.007971401151631419
3.0,5.0,0.0004304347826086241,0.0010782178217821903
4.0,5.0,0.0011580121703853585,0.008633059548254662
5.0,5.0,-0.003306741573033678,0.0008616685456594997
6.0,5.0,0.00810170575692959,0.0051869198312236575
7.0,5.0,-0.007893857965451057,-0.005371844660194136
8.0,5.0,-0.006046938775510213,-0.0047139630390143905
9.0,5.0,0.001309990009989992,-0.007938966202783226
0.0,6.0,-0.003344590495449884,-0.00030020222446913714
1.0,6.0,0.0018983318700614982,0.003065794066317684
2.0,6.0,0.002025461613216706,-0.00043976833976833163
3.0,6.0,0.0028624380574826525,0.0018839839839840389
4.0,6.0,0.0016616480162767733,-0.0022816347124117176
5.0,6.0,0.0007808342728298223,-0.009816186252771586
6.0,6.0,-0.0016822546972860009,0.009443340380549725
7.0,6.0,8.182701652093005e-05,0.0012822091886608433
8.0,6.0,0.0005024793388429538,-0.0027611570247934036
9.0,6.0,-0.0050662041625371135,-0.0010999999999999899
0.0,7.0,0.0001438133874238634,0.008448216106014317
1.0,7.0,0.005110786914235166,0.006878727114211003
2.0,7.0,-0.004114258188824715,0.004984169124877091
3.0,7.0,-0.004370910871694389,-0.008662389813907878
4.0,7.0,0.005165030674846638,0.008380327868852566
5.0,7.0,-0.006557142857142928,-0.010738478747203573
6.0,7.0,-0.0022983263598326253,0.007972439281943022
7.0,7.0,0.002528070175438546,-0.003518234723569269
8.0,7.0,0.0010119341563785689,-0.017339039039038995
9.0,7.0,0.0022638554216867224,0.0024497467071935564
0.0,8.0,-0.00047038539553745373,-0.001532796780684187
1.0,8.0,0.004645326278659656,0.010950877192982378
2.0,8.0,-0.0036698366954850403,-0.004424061597690154
3.0,8.0,-0.0010701375245578681,-0.00400629921259843
4.0,8.0,0.0005097660223805089,0.006255737704917941
5.0,8.0,-0.003959955257270664,0.003515717539863239
6.0,8.0,-0.003924999999999956,0.007994957983193274
7.0,8.0,0.004864062500000044,-0.0001100591715976762
8.0,8.0,-0.0036061224489795096,-0.00102718846549954
9.0,8.0,0.005577551020408245,-0.017635294117647082
0.0,9.0,-0.0006626016260162793,-0.0003307692307692456
1.0,9.0,0.0033542581211588596,0.012710786914235217
2.0,9.0,0.0007621359223300983,0.004208521057786463
3.0,9.0,0.0035239043824700778,0.0029637450199203608
4.0,9.0,-0.0006112234580384346,0.004614285714285793
5.0,9.0,-0.0028180291153415693,-0.006683982202447147
6.0,9.0,-0.000949320794148445,0.006228405491024325
7.0,9.0,-0.00020873786407771266,-0.008984615384615369
8.0,9.0,0.00017357512953364296,-0.016489282103134495
9.0,9.0,-0.0033840436075323055,-8.101898101897653e-05


==> pics/RA_scatter/qmnist_lenet_rate40_regression.txt <==
dataset,model,rate,a,b,r2
qmnist,lenet,40,0.6148780015512112,-1.9899217968993116e-05,0.10798283252564833


==> pics/RA_scatter/qmnist_lenet_rate4_regression.txt <==
dataset,model,rate,a,b,r2
qmnist,lenet,4,0.3534371319356473,-8.731623148375228e-05,0.0808760283489911


==> pics/RA_scatter/qmnist_lenet_rate50.txt <==
class,model,before,after
0.0,0.0,-0.0006580547112462476,0.004436575481256422
1.0,0.0,0.0035844327176780544,0.013326421697287927
2.0,0.0,0.0017912621359222891,0.0060725490196078535
3.0,0.0,0.0016283316880552068,0.0009376237623762718
4.0,0.0,0.004335209825997888,-0.0035828282828281877
5.0,0.0,-0.004159955257270753,-0.004350279329608853
6.0,0.0,-0.006116580310880915,0.006672428419936427
7.0,0.0,-0.003929122468659618,-0.00808688524590162
8.0,0.0,0.0011373056994817832,-0.01684002026342446
9.0,0.0,0.0014497487437185042,-0.0006036437246963455
0.0,1.0,0.0018536585365853675,-0.0030270270270269517
1.0,1.0,0.0057089947089946635,0.011676056338028151
2.0,1.0,-0.001560386473429931,0.0014509803921568531
3.0,1.0,-0.002738959764474913,0.002043912175648699
4.0,1.0,0.002836734693877574,0.004671414038657229
5.0,1.0,-0.004677491601343786,-0.005017857142857074
6.0,1.0,-0.005597510373444026,0.008177215189873466
7.0,1.0,0.0012439024390243913,-0.010615384615384582
8.0,1.0,-0.001307692307692343,-0.0070237849017580345
9.0,1.0,0.002927346115035312,-0.0037502477700693815
0.0,2.0,0.0008616480162767504,0.003015747241725153
1.0,2.0,0.003699646643109511,0.02315648720211827
2.0,2.0,0.0022104752667313488,-0.016655491881566342
3.0,2.0,0.002069306930693071,0.00022350597609566147
4.0,2.0,0.001864424057084646,0.015652008238928983
5.0,2.0,-0.0076481687014428035,0.0017877113866967553
6.0,2.0,0.002704092339979036,0.013072428419936388
7.0,2.0,0.002170731707317075,-0.0012846908734053253
8.0,2.0,-0.0012880658436213999,-0.007361538461538419
9.0,2.0,-0.007798418972332022,-0.03158081002892954
0.0,3.0,0.0018443540183112894,0.003367676767676686
1.0,3.0,0.005699646643109513,0.020416254416961044
2.0,3.0,-0.002487475915221582,-0.0016375851996105473
3.0,3.0,-0.004655577299412905,-0.005721253672869797
4.0,3.0,0.005877049180327831,0.00519327217125376
5.0,3.0,-0.006857142857142895,-0.014329203539823032
6.0,3.0,-0.005632016632016623,0.01275548455804043
7.0,3.0,0.0031875000000000098,-0.009045472061657067
8.0,3.0,0.0006907216494845825,-0.009948223350253804
9.0,3.0,0.0009699097291875347,-0.00391881993896237
0.0,4.0,-0.0018703853955375216,-0.0019641282565130425
1.0,4.0,0.005883038869257895,0.011002777777777806
2.0,4.0,0.0015706110572260013,0.001724266144814135
3.0,4.0,0.0023477137176938223,-0.02167372962607861
4.0,4.0,0.0011350305498981639,0.015622233712512923
5.0,4.0,0.0001876404494381978,0.005128376844494853
6.0,4.0,-0.003199480789200404,0.0050739311783107865
7.0,4.0,0.001545136186770435,0.004047895791583156
8.0,4.0,-0.0031020618556700796,0.00197500000000006
9.0,4.0,-0.005510276679841941,-0.01990000000000003
0.0,5.0,-0.0008580547112462256,0.011462576687116588
1.0,5.0,0.00514344766930519,0.004269670710571938
2.0,5.0,0.0015629016553067032,-0.006692822966507084
3.0,5.0,0.0004304347826086241,-0.0019128712871286924
4.0,5.0,0.0011580121703853585,0.008204958677686003
5.0,5.0,-0.003306741573033678,0.002936363636363737
6.0,5.0,0.00810170575692959,0.006800000000000028
7.0,5.0,-0.007893857965451057,0.00019901477832517944
8.0,5.0,-0.006046938775510213,-0.010536024217961626
9.0,5.0,0.001309990009989992,-0.013834291377601504
0.0,6.0,-0.003344590495449884,-0.003468031968032026
1.0,6.0,0.0018983318700614982,0.01880837004405278
2.0,6.0,0.002025461613216706,-0.00825048355899427
3.0,6.0,0.0028624380574826525,-0.001115004935834163
4.0,6.0,0.0016616480162767733,0.0021575481256331797
5.0,6.0,0.0007808342728298223,0.006958049886621298
6.0,6.0,-0.0016822546972860009,0.01066159496327379
7.0,6.0,8.182701652093005e-05,-0.009511695906432749
8.0,6.0,0.0005024793388429538,-0.00662396694214884
9.0,6.0,-0.0050662041625371135,-0.010461038961039004
0.0,7.0,0.0001438133874238634,0.004773427991886403
1.0,7.0,0.005110786914235166,0.014101749781277317
2.0,7.0,-0.004114258188824715,0.013263204747774537
3.0,7.0,-0.004370910871694389,0.0021518962075848247
4.0,7.0,0.005165030674846638,0.0015151329243353606
5.0,7.0,-0.006557142857142928,-0.012965482796892358
6.0,7.0,-0.0022983263598326253,0.0029953974895398083
7.0,7.0,0.002528070175438546,-0.01562623574144484
8.0,7.0,0.0010119341563785689,-0.017171629778672037
9.0,7.0,0.0022638554216867224,0.0045585465711361906
0.0,8.0,-0.00047038539553745373,0.0011167170191339615
1.0,8.0,0.004645326278659656,0.020195204262877464
2.0,8.0,-0.0036698366954850403,-0.005518532818532873
3.0,8.0,-0.0010701375245578681,-0.0021406280667320976
4.0,8.0,0.0005097660223805089,0.009792276004119471
5.0,8.0,-0.003959955257270664,0.0036513513513513063
6.0,8.0,-0.003924999999999956,0.004359436913451531
7.0,8.0,0.004864062500000044,-0.013808986615678753
8.0,8.0,-0.0036061224489795096,-0.007110844629822699
9.0,8.0,0.005577551020408245,-0.011583349950149535
0.0,9.0,-0.0006626016260162793,0.00123702213279675
1.0,9.0,0.0033542581211588596,0.018750877192982407
2.0,9.0,0.0007621359223300983,0.0011361246348587928
3.0,9.0,0.0035239043824700778,-0.0033775571002979676
4.0,9.0,-0.0006112234580384346,0.000960975609756054
5.0,9.0,-0.0028180291153415693,-0.0052322869955157
6.0,9.0,-0.000949320794148445,0.011486680761099377
7.0,9.0,-0.00020873786407771266,0.0036475247524752064
8.0,9.0,0.00017357512953364296,-0.012250406504065059
9.0,9.0,-0.0033840436075323055,-0.018844094488189023


==> pics/RA_scatter/qmnist_lenet_rate50_regression.txt <==
dataset,model,rate,a,b,r2
qmnist,lenet,50,0.8079611820325434,-3.447361285864505e-05,0.08041140410475589


==> pics/ba_ratio/cifar100_ba_ratio.txt <==
model,rate,ratio
0.0,2.0,1.0512618046544555
1.0,2.0,0.8556745158045613
2.0,2.0,1.0923510914585406
3.0,2.0,1.3302522652912205
4.0,2.0,1.031080811897607
5.0,2.0,1.2472175260063714
6.0,2.0,1.0937594375096658
7.0,2.0,1.604714006579765
8.0,2.0,0.6996900449503265
0.0,4.0,2.0398241978095997
1.0,4.0,-0.09944956848307307
2.0,4.0,1.47872301136624
3.0,4.0,0.6827433550524573
4.0,4.0,1.2072188713397305
5.0,4.0,1.3589699438471743
6.0,4.0,0.8976636745855388
7.0,4.0,0.8232517767943409
8.0,4.0,1.4037521401266577
0.0,5.0,1.7907363065105408
1.0,5.0,-0.42461664636210633
2.0,5.0,1.2592582404656325
3.0,5.0,0.8419287522449096
4.0,5.0,1.2739102948908216
5.0,5.0,1.2063918727974343
6.0,5.0,1.1706101279814622
7.0,5.0,0.27360355868113806
8.0,5.0,1.5710174263536074
0.0,10.0,2.3815562092891907
1.0,10.0,-2.0368731422195228
2.0,10.0,1.4457955869023058
3.0,10.0,0.682094611053538
4.0,10.0,1.2756482370377238
5.0,10.0,1.2759220176811643
6.0,10.0,1.1292105132745636
7.0,10.0,0.8833531022470893
8.0,10.0,0.7116064827702866
0.0,20.0,2.848911002441957
1.0,20.0,3.350781704694506
2.0,20.0,1.4644767701833552
3.0,20.0,0.7273686062383181
4.0,20.0,1.507195648868482
5.0,20.0,1.618165387158287
6.0,20.0,1.5067020843683785
7.0,20.0,1.4591881538182971
8.0,20.0,1.3235762434782474
0.0,50.0,-7.0828699886147275
1.0,50.0,-0.45772043768770543
2.0,50.0,2.3124531565060225
3.0,50.0,-2.1884448110548833
4.0,50.0,2.9573614252764178
5.0,50.0,1.958321838593518
6.0,50.0,-0.5590360949235321
7.0,50.0,4.386373370969814
8.0,50.0,-1.8408578082933897


==> pics/ba_ratio/cifar10_ba_ratio.txt <==
model,rate,ratio
0.0,4.0,1.0086116624871901
1.0,4.0,0.994122620310914
2.0,4.0,1.0121733844868719
3.0,4.0,1.0188524976609938
4.0,4.0,1.0079326885565747
5.0,4.0,1.003525073743808
6.0,4.0,0.9968410775620029
7.0,4.0,0.9984428905204504
8.0,4.0,1.0079848624400685
9.0,4.0,1.0064407574685936
0.0,5.0,1.004543338176249
1.0,5.0,0.9922042485766227
2.0,5.0,1.0074971219946873
3.0,5.0,1.006830710126509
4.0,5.0,0.9984782105262529
5.0,5.0,1.0103794942058548
6.0,5.0,1.0027593557253387
7.0,5.0,0.9952465067119217
8.0,5.0,1.0050343285009689
9.0,5.0,1.008646455645352
0.0,10.0,0.9975493823404369
1.0,10.0,0.992899545911
2.0,10.0,0.9859083173177314
3.0,10.0,0.9940327137386757
4.0,10.0,0.9926723413858813
5.0,10.0,0.9905164383560953
6.0,10.0,0.9748384114057373
7.0,10.0,0.9860692548506254
8.0,10.0,0.990660588384725
9.0,10.0,0.9977371756749369
0.0,20.0,0.9919655785433396
1.0,20.0,0.9515092819934612
2.0,20.0,0.958180720440596
3.0,20.0,0.9672008141868135
4.0,20.0,0.9525736006376817
5.0,20.0,0.9662334793756658
6.0,20.0,0.952555631431304
7.0,20.0,0.954989460984678
8.0,20.0,0.9590423992978094
9.0,20.0,0.9568307187774625
0.0,50.0,0.9387725569881514
1.0,50.0,0.8659663956895673
2.0,50.0,0.8589931125488726
3.0,50.0,0.8690511714382326
4.0,50.0,0.8609923488189812
5.0,50.0,0.8644630013939267
6.0,50.0,0.8588905389018718
7.0,50.0,0.8643320257110487
8.0,50.0,0.8755229938704167
9.0,50.0,0.8631421854918198


==> pics/ba_ratio/fashion_ba_ratio.txt <==
model,rate,ratio
0.0,4.0,33.2955101978544
1.0,4.0,2.264302249519984
2.0,4.0,4.120157491318444
3.0,4.0,0.5024485584859573
4.0,4.0,0.7093860009453404
5.0,4.0,0.21535169054416442
6.0,4.0,2.0613878785016544
7.0,4.0,-4.181043606355387
8.0,4.0,1.0376506516875112
9.0,4.0,1.0711518057577831
0.0,10.0,20.980210134551996
1.0,10.0,1.493214104476963
2.0,10.0,4.915932879283166
3.0,10.0,1.2081965632373421
4.0,10.0,1.109819039447348
5.0,10.0,-0.17989857968909345
6.0,10.0,2.327918754573351
7.0,10.0,1.169722897954659
8.0,10.0,1.5075437802164768
9.0,10.0,0.9012529264727528
0.0,20.0,42.12397748307561
1.0,20.0,1.443383821556349
2.0,20.0,7.158774275399698
3.0,20.0,0.6700923241645469
4.0,20.0,0.862854399298133
5.0,20.0,1.5356234796509463
6.0,20.0,2.2065701341128743
7.0,20.0,-0.7238332602354267
8.0,20.0,1.4096711086830085
9.0,20.0,1.1773174108811364
0.0,30.0,26.064519580419834
1.0,30.0,1.4682901976194964
2.0,30.0,6.231019752244912
3.0,30.0,1.4739751903124623
4.0,30.0,0.9329445617851853
5.0,30.0,1.998541916017657
6.0,30.0,2.2796964882695585
7.0,30.0,-0.3804149753687899
8.0,30.0,1.4224965116347321
9.0,30.0,0.9238188511340175
0.0,40.0,32.38578815512769
1.0,40.0,0.7275922979525095
2.0,40.0,5.687728227136089
3.0,40.0,2.4533267021873475
4.0,40.0,1.1181154364942196
5.0,40.0,3.1003985911118717
6.0,40.0,2.011756305105002
7.0,40.0,3.2770718082057337
8.0,40.0,1.0303572818546591
9.0,40.0,0.9367519009306982
0.0,50.0,28.18111278449165
1.0,50.0,2.285687819221679
2.0,50.0,2.3136924831789165
3.0,50.0,2.2904387102803776
4.0,50.0,1.3218935068637303
5.0,50.0,-3.264395027269412
6.0,50.0,2.2872790130508056
7.0,50.0,5.109953066307642
8.0,50.0,2.035734777518692
9.0,50.0,1.4764118179208128


==> pics/ba_ratio/qmnist_ba_ratio.txt <==
model,rate,ratio
0.0,4.0,1.0010567367030592
1.0,4.0,1.0010727156322639
2.0,4.0,0.9992573461662747
3.0,4.0,1.0010218305068252
4.0,4.0,0.9999349011307987
5.0,4.0,1.0016200615502364
6.0,4.0,0.9993502877683275
7.0,4.0,1.000502858067287
8.0,4.0,1.0016822929851141
9.0,4.0,0.999861164947831
0.0,10.0,1.0005194897214185
1.0,10.0,0.9997799145195068
2.0,10.0,0.9976421356586984
3.0,10.0,0.9991606429752903
4.0,10.0,0.9995452854661668
5.0,10.0,0.9997732381789708
6.0,10.0,0.9984119179826729
7.0,10.0,1.0003954276741989
8.0,10.0,1.0013081819786749
9.0,10.0,0.9982705969764512
0.0,20.0,0.9981414851267303
1.0,20.0,0.9976543981266863
2.0,20.0,0.995305669999427
3.0,20.0,0.9969423496219324
4.0,20.0,0.9979967272754745
5.0,20.0,0.9999215170190986
6.0,20.0,0.9960824629111509
7.0,20.0,0.9979679191429195
8.0,20.0,0.9984064995128918
9.0,20.0,0.9949028106543331
0.0,30.0,0.9973235009849937
1.0,30.0,0.9950124422680764
2.0,30.0,0.9923503781110258
3.0,30.0,0.9953479631445958
4.0,30.0,0.995383409657161
5.0,30.0,0.995997746323664
6.0,30.0,0.9957178875714583
7.0,30.0,0.993830965907948
8.0,30.0,0.9967017020181596
9.0,30.0,0.9956707762491813
0.0,40.0,0.9943874530740399
1.0,40.0,0.9931253451483085
2.0,40.0,0.9901169408516106
3.0,40.0,0.9915129939478546
4.0,40.0,0.9884730713823806
5.0,40.0,0.9922730940650393
6.0,40.0,0.9917924359158267
7.0,40.0,0.9892729411501723
8.0,40.0,0.9908119988832835
9.0,40.0,0.9905362896849101
0.0,50.0,0.9864648260301232
1.0,50.0,0.9868103333233196
2.0,50.0,0.9773908709699841
3.0,50.0,0.9840728934925889
4.0,50.0,0.9797428076347974
5.0,50.0,0.9841794676428947
6.0,50.0,0.9810227837503354
7.0,50.0,0.9827878173377071
8.0,50.0,0.9841144642698094
9.0,50.0,0.9807491821199568


==> pics/balance_var_recall/cifar100_var_balance.txt <==
class,nonorm1,nonorm2,nonorm4,nonorm5,nonorm10,nonorm20,nonorm50,diff2,diff4,diff5,diff10,diff20,diff50
55,0.34745786432711256,0.31924229886529826,0.31212081892487703,0.3099267406086418,0.2624441384013887,0.21293100029480147,0.10744445774546159,-0.02821556546181426,-0.03533704540223554,-0.0375311237184707,-0.08501372592572386,-0.13452686403231107,-0.24001340658165093
72,0.37497495481978915,0.3521442332267577,0.33303018447884614,0.3324467916129194,0.2971785435903889,0.2407954727927174,0.1288503688607734,-0.02283072159303151,-0.04194477034094313,-0.04252816320686981,-0.07779641122940033,-0.13417948202707186,-0.24612458595901585
44,0.39427288158168455,0.3660483151955424,0.3980691113095931,0.375652098223188,0.3453420291881051,0.30689222600132715,0.1561200237670826,-0.02822456638614215,0.0037962297279086005,-0.018620783358496516,-0.048930852393579444,-0.0873806555803574,-0.23815285781460194
50,0.430083132621605,0.4155721358713198,0.3740083631033043,0.37314095312483375,0.3588331617574048,0.2877211189662607,0.12582861182435534,-0.014510996750285233,-0.05607476951830067,-0.056942179496771196,-0.0712499708642002,-0.14236201365534434,-0.3042545207972497
74,0.43154888137509123,0.43253365842987,0.5062221825506742,0.4847997541536547,0.4601120490511346,0.3815856023968838,0.13645062876884698,0.0009847770547787849,0.07467330117558296,0.0532508727785635,0.02856316767604343,-0.04996327897820741,-0.2950982526062442
35,0.45821553581883684,0.447530224359742,0.4370984967844571,0.43154187834922836,0.4038519670512637,0.4116080819147896,0.21252482729321723,-0.010685311459094867,-0.02111703903437985,-0.026673657469608585,-0.05436356876757317,-0.046607453904047226,-0.24569070852561964
11,0.4729326503822726,0.45571359122030786,0.47598236431840885,0.4495837603371053,0.41896212520469756,0.4204059205652469,0.2604530306262771,-0.01721905916196483,0.003049713936136209,-0.023348890045167398,-0.05397052517757506,-0.05252672981702575,-0.21247961975599555
98,0.4843278969241526,0.47183226981481075,0.46819328070109,0.45981207172995525,0.41449678958900443,0.38570938942210636,0.1855233521701472,-0.01249562710934189,-0.016134616223062583,-0.02451582519419733,-0.06983110733514813,-0.09861850750204622,-0.2988045447540054
4,0.4911811623888043,0.465874965724552,0.4252466786415165,0.4180461801236317,0.3908314130329613,0.31931601354588385,0.1193971678568947,-0.025306196664252274,-0.06593448374728789,-0.07313498226517262,-0.100349749355843,-0.17186514884292048,-0.37178399453190963
46,0.49696516742394586,0.49009543610709666,0.49902527017285625,0.5026141418371087,0.4647187210490209,0.4130591681010968,0.24905935347643693,-0.006869731316849204,0.00206010274891038,0.005648974413162848,-0.03224644637492497,-0.08390599932284903,-0.2479058139475089
73,0.49879298521022264,0.49287011215418747,0.5254895438778909,0.49910830693693775,0.471903336961304,0.40596015484204445,0.3323009159070932,-0.005922873056035196,0.026696558667668284,0.0003153217267150689,-0.026889648248918707,-0.09283283036817823,-0.1664920693031295
65,0.5039707176465718,0.4982393393105656,0.4714209861111118,0.4884528396719424,0.44578290877804094,0.3862438858196399,0.1544326577377425,-0.0057313783360061765,-0.03254973153546006,-0.015517877974629354,-0.05818780886853086,-0.11772683182693185,-0.34953805990882925
80,0.5089092676506886,0.49044102422352875,0.5158770023758752,0.4849519452945382,0.41156026794968903,0.3409540596439106,0.17049360484934714,-0.01846824342715978,0.006967734725186667,-0.023957322356150286,-0.09734899970099946,-0.1679552080067779,-0.3384156628013414
3,0.5103251046553889,0.4924035325647434,0.4264651803550099,0.40366933231196,0.3250938358024404,0.2887626430058905,0.14015686837726285,-0.017921572090645575,-0.08385992430037913,-0.10665577234342899,-0.1852312688529486,-0.22156246164949853,-0.3701682362781262
10,0.5274793765929355,0.5022701017528293,0.523230683705979,0.5109631026716811,0.5364884190597681,0.4933730773079372,0.2736024784856917,-0.025209274840106224,-0.0042486928869565005,-0.01651627392125448,0.009009042466832465,-0.03410629928499836,-0.2538768981072439
27,0.530023789790519,0.5074919859172211,0.5062457264857754,0.5085374655965882,0.43484833082992086,0.33258350720895175,0.20602764319514766,-0.02253180387329799,-0.023778063304743705,-0.021486324193930834,-0.09517545896059822,-0.19744028258156737,-0.3239961465953714
78,0.5406548269948664,0.5199308740292347,0.5318034586364091,0.5277547686640822,0.5074490055454572,0.46922871074067096,0.19909651867700606,-0.02072395296563178,-0.008851368358457437,-0.012900058330784225,-0.03320582144940934,-0.07142611625419544,-0.3415583083178604
25,0.5459416130675553,0.5349666081506105,0.5235170450888682,0.5146421024295188,0.5066712312749451,0.42702773549170386,0.21087739849811524,-0.010975004916944716,-0.022424567978687145,-0.0312995106380364,-0.03927038179261024,-0.1189138775758514,-0.33506421456943997
2,0.5460268640486935,0.5441942740481297,0.5443045770939108,0.5391581397308446,0.5088574827624771,0.447720078676134,0.27067862129035125,-0.0018325900005637386,-0.0017222869547828812,-0.00686872431784903,-0.03716938128621659,-0.09830678537255966,-0.27534824275834235
45,0.5487500369340782,0.5280845000702739,0.509982266896031,0.5069781620726691,0.4617905955437008,0.3368748483101805,0.1592737415322359,-0.020665536863804235,-0.03876777003804729,-0.041771874861409077,-0.0869594413903774,-0.21187518862389762,-0.3894762954018423
64,0.5496010535167359,0.536770471223223,0.593391594587549,0.5993491995666553,0.5882766051456864,0.5572082851847218,0.16659621045051085,-0.012830582293512952,0.04379054107081296,0.049748146049919346,0.03867555162895036,0.00760723166798577,-0.3830048430662251
38,0.5526802313314315,0.5220153593639709,0.505879379909639,0.5066609779231753,0.45780890929706647,0.3835049638898106,0.21114520889111052,-0.03066487196746061,-0.0468008514217925,-0.04601925340825616,-0.09487132203436512,-0.16917526744162095,-0.341535022440321
18,0.556456650360453,0.5403672418127837,0.5278173367075554,0.4957199881903214,0.48317575125171364,0.3891299904814549,0.25465937167666564,-0.016089408547669246,-0.02863931365289753,-0.06073666217013159,-0.07328089910873935,-0.16732665987899809,-0.3017972786837874
67,0.5600283293277488,0.5419060034770309,0.5652348068397026,0.5603567356985278,0.5618872208219163,0.4831651681657868,0.32841058413936236,-0.018122325850717984,0.005206477511953899,0.00032840637077899106,0.0018588914941673597,-0.07686316116196203,-0.23161774518838646
40,0.5600856394075762,0.5522714531314836,0.5317311179278016,0.5368081982633922,0.4958700123281172,0.4826534059710457,0.2897144689411364,-0.007814186276092575,-0.028354521479774648,-0.02327744114418399,-0.06421562707945905,-0.07743223343653047,-0.27037117046643977
93,0.5639445988456248,0.5492086031404209,0.542144217947762,0.5342921136944494,0.4906889251094601,0.382255458554276,0.16999821183375718,-0.014735995705203786,-0.021800380897862712,-0.029652485151175398,-0.0732556737361647,-0.1816891402913488,-0.39394638701186757
96,0.5947387980539576,0.5752508275831052,0.5669368333461848,0.5648525671272258,0.5391938518223233,0.5289756449217817,0.3113793673917449,-0.019487970470852503,-0.02780196470777263,-0.02988623092673181,-0.05554494623163448,-0.06576315313217583,-0.2833594306622128
32,0.6048876747443119,0.5894184083454037,0.6495193429898205,0.6474564874637124,0.5909934001727774,0.49029554339224607,0.208652793223708,-0.015469266398908173,0.04463166824550846,0.04256881271940035,-0.0138942745715346,-0.11459213135206586,-0.396234881520604
92,0.6196457991667749,0.6151891664037857,0.6105322851089025,0.6218037838425414,0.5768126021696957,0.5614383934080842,0.39955727361317295,-0.004456632762989255,-0.00911351405787248,0.0021579846757667034,-0.04283319699707925,-0.05820740575869069,-0.22008852555360198
59,0.6222258911334541,0.6146049003301823,0.5543753778150465,0.5560678296577346,0.4885204625272704,0.4348398500296336,0.26440355319388,-0.007620990803271832,-0.06785051331840766,-0.06615806147571955,-0.13370542860618387,-0.18738604110382057,-0.3578223379395742
14,0.6230761496992854,0.6195795640755367,0.6142404247122396,0.5821562415571894,0.5153436213142083,0.42024886582936066,0.2506301202780831,-0.0034965856237486603,-0.008835724987045879,-0.04091990814209598,-0.10773252838507712,-0.20282728386992485,-0.3724460294212023
52,0.6232021538593485,0.6155911288352285,0.6267669469383844,0.6126334747355211,0.607318428985359,0.5945901127009207,0.4864717168683678,-0.007611025024120021,0.0035647930790359363,-0.010568679123827529,-0.015883724873989417,-0.02861204115842781,-0.13673043699098075
13,0.6331257998853349,0.6481586193975959,0.6495589533197978,0.6194371139463819,0.5607373621777549,0.46260601125349843,0.2534957851362944,0.015032819512261122,0.016433153434463055,-0.013688685938952956,-0.07238843770757993,-0.17051978863183637,-0.37963001474904046
33,0.6384411539532295,0.6354850585054687,0.6500929035642435,0.6718887123059325,0.6315659837721598,0.5897670800692906,0.4174695625112888,-0.002956095447760666,0.011651749611014117,0.03344755835270319,-0.006875170181069497,-0.048674073883938865,-0.22097159144194056
16,0.6387055967532975,0.6228570679908512,0.6680235755607593,0.6556359319356042,0.6050065737860452,0.5574017361059928,0.4547902719703234,-0.015848528762446308,0.02931797880746192,0.016930335182306713,-0.03369902296725227,-0.08130386064730473,-0.183915324782974
95,0.6399345577578484,0.6325252593569087,0.6422749959981524,0.6204102692340993,0.5793110403057209,0.5218895739037333,0.3443409133333733,-0.007409298400939599,0.0023404382403040915,-0.019524288523749052,-0.060623517452127434,-0.11804498385411505,-0.295593644424475
26,0.6408836177328265,0.6282055648038571,0.6000197578394157,0.5775142548308515,0.5501950646005683,0.39853223897230944,0.21488030971605618,-0.012678052928969409,-0.04086385989341076,-0.06336936290197503,-0.09068855313225815,-0.24235137876051707,-0.4260033080167704
77,0.6509001108210148,0.6329349588144739,0.6473639661760454,0.6120234305241262,0.5886163155440841,0.470158662541177,0.18232490923520378,-0.017965152006540832,-0.003536144644969467,-0.038876680296888594,-0.06228379527693073,-0.18074144827983785,-0.46857520158581106
81,0.6531468003307037,0.6344420274153936,0.6432098386317933,0.6337449966203669,0.6240159513079896,0.5615463291845348,0.3911317055204572,-0.018704772915310093,-0.009936961698910538,-0.01940180371033689,-0.029130849022714123,-0.09160047114616891,-0.26201509481024654
30,0.6555919090078292,0.6328218582055926,0.6134711478914976,0.618484478782725,0.6209534086206815,0.5177542065914706,0.31662482728643676,-0.02277005080223662,-0.04212076111633153,-0.0371074302251041,-0.034638500387147775,-0.13783770241635843,-0.33896708172139234
29,0.6568721492436611,0.6610957030749961,0.63792866396054,0.6248847316251713,0.6035607731828048,0.547583431946569,0.3032722206680085,0.004223553831334942,-0.018943485283121078,-0.031987417618489764,-0.05331137606085634,-0.10928871729709216,-0.3535999285756526
15,0.6580854137597811,0.647740410070242,0.6124826970849779,0.6155771046539243,0.5522372235473997,0.45024777129164445,0.21432489756366363,-0.010345003689539254,-0.04560271667480317,-0.04250830910585676,-0.10584819021238141,-0.20783764246813669,-0.4437605161961175
47,0.6590727249557898,0.6443587067626187,0.7059359232688789,0.7157392957444407,0.7171769232486644,0.6991426021339089,0.5789650628238,-0.01471401819317111,0.04686319831308905,0.056666570788650956,0.058104198292874686,0.040069877178119065,-0.0801076621319899
62,0.6614950037264269,0.6541025328571533,0.6783563173577831,0.6893007132240179,0.6707100302812443,0.6603223584778412,0.49070178761683825,-0.007392470869273662,0.016861313631356394,0.027805709497590907,0.009215026554817441,-0.00117264524858576,-0.1707932161095887
84,0.6620041459943559,0.6296262684328088,0.6328888981353491,0.6371074354507402,0.6126622302625422,0.5211981005175073,0.2677452002939251,-0.03237787756154712,-0.029115247859006804,-0.02489671054361553,-0.04934191573181373,-0.14080604547684863,-0.3942589457004308
51,0.6631048575965628,0.6212937396011114,0.5885590337367785,0.5850623223147262,0.5309871116077834,0.48038819290230145,0.20854174143077492,-0.04181111799545128,-0.07454582385978423,-0.07804253528183648,-0.13211774598877934,-0.18271666469426132,-0.45456311616578776
63,0.6650240469339144,0.6427770753407738,0.5994423909399985,0.5802695864419379,0.4945207666924806,0.37943595494526094,0.1405759553957862,-0.022246971593140645,-0.06558165599391579,-0.08475446049197645,-0.1705032802414337,-0.28558809198865337,-0.5244480915381282
19,0.6672523685184847,0.6399507133663398,0.6654763940516597,0.6582580183959118,0.6413829901204537,0.6052068604666697,0.3504702245750839,-0.027301655152144912,-0.0017759744668249563,-0.00899435012257288,-0.025869378398030926,-0.06204550805181503,-0.3167821439434007
22,0.672798655389929,0.6415231221000338,0.6683333459527736,0.6626331142101624,0.6239339489737248,0.5941653571679951,0.33652863497435015,-0.03127553328989526,-0.004465309437155519,-0.01016554117976667,-0.04886470641620428,-0.07863329822193396,-0.3362700204155789
90,0.6786408352544406,0.6492008194081047,0.6665599927330961,0.6512167946586405,0.606172267426535,0.5484794777800451,0.3156282506071013,-0.02944001584633603,-0.01208084252134456,-0.02742404059580017,-0.07246856782790566,-0.13016135747439536,-0.3630125846473393
42,0.6809304156643199,0.6668786731595746,0.6971191191119147,0.709083336075557,0.6934284741321243,0.6558758434931268,0.4131657980413177,-0.014051742504745267,0.016188703447594734,0.028152920411237008,0.012498058467804237,-0.025054572171193248,-0.26776461762300224
79,0.6860589358017182,0.6760266068934807,0.7098576822351395,0.7096663603617082,0.6650536361036031,0.5924368986296855,0.302422234002186,-0.010032328908237539,0.023798746433421208,0.023607424559989963,-0.021005299698114994,-0.09362203717203264,-0.38363670179953224
83,0.6868470440909057,0.6852924144931678,0.6642153459743498,0.6403927514254709,0.5743737309030392,0.46006778140622484,0.25197193753089586,-0.0015546295977378393,-0.022631698116555816,-0.04645429266543492,-0.11247331318786655,-0.22677926268468093,-0.4348751065600099
37,0.6871864802648238,0.6863548731321587,0.7043080537196528,0.7297616748308224,0.7227723821065752,0.5886182352450788,0.3446951399037996,-0.000831607132665181,0.017121573454828835,0.042575194565998536,0.03558590184175138,-0.09856824501974491,-0.3424913403610243
31,0.6914843522375876,0.6803462278894502,0.6572956991086277,0.6527573655994424,0.5824830042713199,0.5048264269578775,0.20458570960554262,-0.011138124348137398,-0.03418865312895996,-0.0387269866381453,-0.10900134796626769,-0.1866579252797101,-0.486898642632045
7,0.6936576649119761,0.6617717415821861,0.7405787891422266,0.7414330568330758,0.691998110243054,0.546317651522966,0.19677100442348233,-0.031885923329790095,0.04692112423025057,0.047775391921099614,-0.001659554668922203,-0.14734001338901032,-0.49688666048849384
99,0.6939384899261104,0.6841819311070984,0.7273036414204271,0.7275857056118473,0.7237611130030271,0.6779757333926577,0.3256587508796914,-0.009756558819011952,0.033365151494316674,0.03364721568573689,0.02982262307691672,-0.015962756533452756,-0.368279739046419
5,0.7108446487279599,0.7007499743981129,0.6977961372709023,0.7095681030158665,0.6483215411092105,0.493377010096886,0.2550871461465353,-0.010094674329846984,-0.01304851145705763,-0.0012765457120935562,-0.06252310761874952,-0.21746763863107396,-0.45575750258142467
66,0.7170510566610077,0.7031200122747633,0.68395062139415,0.685197259058439,0.5808995267440041,0.4290800404267493,0.17843344684092932,-0.013931044386244385,-0.033100435266857874,-0.031853797602568776,-0.13615152991700355,-0.28797101623425847,-0.5386176098200784
34,0.7186150000865208,0.6789116995824857,0.7426703831660167,0.7627221335587537,0.7112441268347579,0.6202035587490087,0.3770255925428339,-0.039703300504035095,0.02405538307949589,0.044107133472232905,-0.007370873251762827,-0.09841144133751202,-0.34158940754368683
12,0.72455230219004,0.7252575578656463,0.7454054796043041,0.7384278239404982,0.6985191446915794,0.6184221050545167,0.4307264167091374,0.0007052556756062719,0.020853177414264117,0.013875521750458204,-0.026033157498460642,-0.10613019713552335,-0.2938258854809026
87,0.7250686964061057,0.710508196452488,0.7164556324224363,0.7033108521033503,0.6623166476765109,0.58003008031208,0.4886364994382052,-0.014560499953617733,-0.008613063983669542,-0.02175784430275534,-0.06275204872959478,-0.14503861609402552,-0.23643219696790055
6,0.725339398807817,0.6985660733171722,0.664531395841704,0.6681686869076178,0.6223304794057999,0.5521519027666569,0.289836307513714,-0.026773325490644803,-0.06080800296611308,-0.05717071190019924,-0.10300891940201708,-0.17318749604116018,-0.43550309129410303
70,0.7292092478845846,0.7187704905925262,0.7194551109179732,0.6994510108889604,0.6697111995973625,0.5337103022023125,0.36330006025624517,-0.01043875729205854,-0.009754136966611513,-0.02975823699562425,-0.05949804828722226,-0.19549894568227233,-0.36590918762833957
61,0.735721497897725,0.7242580703041441,0.708871864404538,0.712147192769732,0.6985906953066685,0.6008960656038569,0.3451811151974551,-0.011463427593580815,-0.026849633493187045,-0.023574305127993078,-0.03713080259105656,-0.1348254322938681,-0.39054038270027
89,0.7363990897487659,0.7258530956345491,0.6887897525926517,0.6858288516967076,0.6471514509019003,0.5796572351377514,0.339892096608837,-0.010545994114216873,-0.04760933715611412,-0.05057023805205821,-0.08924763884686558,-0.15674185461101464,-0.3965069931399289
57,0.7391335829900865,0.7238746086430586,0.6896155539606663,0.6899147452606784,0.7088714315482226,0.6813582918051544,0.44271033901489876,-0.015258974347027672,-0.049518029029420124,-0.049218837729407876,-0.0302621514418638,-0.057775291184931965,-0.2964232439751877
71,0.7453583565496694,0.7251531601893529,0.7257283163187017,0.730826290057164,0.7039948177227929,0.6699601050269114,0.5747820804194566,-0.02020519636031653,-0.019630040230967608,-0.014532066492505404,-0.04136353882687641,-0.07539825152275806,-0.17057627613021284
91,0.7556198599375993,0.725302926837314,0.7398230975349077,0.7518006614497426,0.7186879059706741,0.6714314742371188,0.38650967661991237,-0.03031693310028531,-0.01579676240269164,-0.0038191984878567847,-0.03693195396692523,-0.08418838570048051,-0.3691101833176869
86,0.7635738668173453,0.7383667893219888,0.7097455900932734,0.7117603524610208,0.6160881114643547,0.5715735693879519,0.37678549219303314,-0.025207077495356358,-0.05382827672407177,-0.05181351435632443,-0.14748575535299044,-0.1920002974293933,-0.38678837462431204
97,0.7660722769517636,0.7649761606222873,0.7343427727828149,0.7255073711543019,0.6729734787980652,0.4480932014133168,0.17506550328975035,-0.001096116329476297,-0.03172950416894858,-0.04056490579746167,-0.09309879815369834,-0.31797907553844673,-0.5910067736620133
54,0.7661769856298628,0.7416623170437855,0.7350758057412897,0.7229242974188371,0.6746468043526546,0.5863885135690331,0.41397031960618025,-0.024514668586077218,-0.03110117988857306,-0.043252688211025604,-0.09153018127720806,-0.1797884720608297,-0.3522066660236825
69,0.7789737613749754,0.7718972682753193,0.758929456597043,0.7379314120483031,0.7313532427946546,0.6987723148566091,0.47961084062021087,-0.007076493099655979,-0.020044304777932224,-0.041042349326672264,-0.04762051858032067,-0.08020144651836632,-0.2993629207547645
23,0.7905125292762615,0.7909404941419429,0.7849655696425486,0.77665874063106,0.745936355236943,0.7394690041010842,0.5219718591551942,0.000427964865681517,-0.005546959633712915,-0.013853788645201457,-0.04457617403931841,-0.05104352517517725,-0.2685406701210674
9,0.7945697719107048,0.7824472549308616,0.7830411693778695,0.7931107506052888,0.7861310527480213,0.7188352532838782,0.48030142573862583,-0.012122516979843222,-0.011528602532835188,-0.001459021305416086,-0.00843871916268356,-0.07573451862682666,-0.314268346172079
36,0.7957035804973949,0.7751654070827653,0.7985215551577065,0.7816825203378881,0.7471990833860825,0.6428991429770182,0.31256571549806167,-0.020538173414629553,0.0028179746603115533,-0.014021060159506807,-0.04850449711131241,-0.15280443752037665,-0.48313786499933337
1,0.7993599410154909,0.7771162730564408,0.7569649966253773,0.753871623425874,0.6698166906155765,0.5509310821765616,0.32078149331331285,-0.022243667959050157,-0.04239494439011363,-0.045488317589616925,-0.1295432503999145,-0.2484288588389293,-0.47857844770217806
43,0.8014583463360999,0.8036893097691399,0.7529812846500906,0.7366463746440093,0.6951963786214979,0.5933640434572476,0.2925394272786974,0.002230963433039918,-0.04847706168600923,-0.06481197169209045,-0.10626196771460197,-0.20809430287885228,-0.5089189190574025
49,0.8046600735210183,0.7691522011389466,0.8365417711864054,0.8308457913726435,0.7959688294277917,0.7623880296889206,0.5561196307310465,-0.035507872382071835,0.03188169766538703,0.026185717851625108,-0.008691244093226648,-0.04227204383209779,-0.2485404427899719
21,0.8130009099678568,0.802020048112067,0.7964284310327088,0.8033863808563333,0.7902373873166265,0.6898335682617436,0.35106311636335974,-0.010980861855789947,-0.016572478935148127,-0.00961452911152373,-0.022763522651230408,-0.1231673417061134,-0.4619377936044972
88,0.8142377031783621,0.8008451978435996,0.8150390381086398,0.8042459430578368,0.767053538061647,0.6875387853850792,0.373539454780327,-0.013392505334762439,0.0008013349302775641,-0.009991760120525321,-0.047184165116715054,-0.1266989177932828,-0.44069824839803506
24,0.8181428046700681,0.8167004213556783,0.7916478922621369,0.7813983174620313,0.7317012262164414,0.6892554635718814,0.33904541018034695,-0.0014423833143897774,-0.02649491240793113,-0.03674448720803679,-0.08644157845362671,-0.12888734109818678,-0.4790973944897211
28,0.8252422970901383,0.8185956686406753,0.8292808677952292,0.83788654761408,0.8420724580885061,0.797015033568578,0.40715734956722804,-0.006646628449462893,0.0040385707050909865,0.012644250523941592,0.016830160998367674,-0.02822726352156033,-0.4180849475229103
76,0.8274076774022414,0.8140580483728381,0.829366703316279,0.81841839731515,0.7770710017300266,0.7340741623092036,0.5902399163181329,-0.013349629029403225,0.0019590259140377744,-0.008989280087091434,-0.050336675672214753,-0.09333351509303772,-0.23716776108410842
85,0.833488410872031,0.797243323528398,0.7839269434965782,0.7840322264862227,0.7426517376348656,0.6551031927899428,0.32753551696659783,-0.03624508734363293,-0.049561467375452785,-0.04945618438580817,-0.09083667323716532,-0.17838521808208807,-0.5059528939054331
41,0.8419013191632767,0.8232297926663146,0.8413008535725139,0.8113887666553938,0.765723265557204,0.687245391799909,0.49478493765502907,-0.018671526496961972,-0.0006004655907628035,-0.030512552507882776,-0.07617805360607256,-0.15465592736336758,-0.34711638150824753
53,0.8446317037302056,0.8400713510265053,0.8358305647228538,0.812781816568989,0.8113340413752631,0.7863468931903472,0.6044234616057448,-0.0045603527037001435,-0.0088011390073517,-0.031849887161216645,-0.033297662354942394,-0.058284810539858296,-0.2402082421244608
8,0.8470711089232169,0.8415228796387259,0.8390296142420437,0.8314177770983786,0.8055503936720756,0.7417163609928915,0.4133930364693902,-0.005548229284491144,-0.008041494681173149,-0.015653331824838374,-0.04152071525114135,-0.10535474793032547,-0.4336780724538267
60,0.8483409142285022,0.8292961782823342,0.8137503805113666,0.8209348764341118,0.8177884509229779,0.788615705003206,0.6662897795663829,-0.019044735946168154,-0.034590533717135545,-0.027406037794390412,-0.03055246330552419,-0.05972520922529618,-0.18205113466211933
75,0.8594623053722512,0.8404975322900932,0.8302051969918225,0.8373358477838825,0.7688028997211664,0.679628812814633,0.3433388754669355,-0.01896477308215796,-0.029257108380428547,-0.022126457588368634,-0.09065940565108467,-0.17983349255761802,-0.5161234299053157
20,0.861844003559449,0.8652427480217529,0.8466184214310271,0.8420280642397514,0.8016779935385651,0.7274743902324055,0.5036608594681939,0.0033987444623041364,-0.015225582128421832,-0.019815939319697558,-0.06016601002088381,-0.13436961332704345,-0.3581831440912549
48,0.8623818597241805,0.8620605246673466,0.8545357753797573,0.8534193442178467,0.8465192055955637,0.7844508897621771,0.6038643511224266,-0.0003213350568339725,-0.007846084344423195,-0.008962515506333769,-0.015862654128616833,-0.0779309699620033,-0.25851750860175393
39,0.8647540299461222,0.8399291785532594,0.8185968978804214,0.8171167697382825,0.7766988746726594,0.7433807849785171,0.3213869166556227,-0.02482485139286286,-0.04615713206570076,-0.04763726020783973,-0.08805515527346282,-0.12137324496760524,-0.5433671132904996
17,0.8660262504187357,0.8611434248717744,0.8323044404067234,0.8401000774530539,0.8013949084041304,0.7333308389755634,0.48875196755826145,-0.004882825546961326,-0.03372181001201254,-0.02592617296568183,-0.06463134201460538,-0.13269541144317248,-0.3772742828604744
58,0.8736979682982982,0.8586121398686158,0.8508374347438368,0.8633186561120714,0.8414522101507583,0.7654037833846923,0.4311672188082693,-0.015085828429682325,-0.022860533554461368,-0.010379312186226773,-0.032245758147539924,-0.1082941849136059,-0.44253074949002896
82,0.8857046128932655,0.8868906816170098,0.9035742152154419,0.889967535173137,0.8867744662075334,0.8387430138790445,0.6132471757376609,0.001186068723744296,0.01786960232217627,0.0042629222798714495,0.001069853314267973,-0.04696159901422102,-0.27245743715560455
94,0.8888542155072804,0.8779295512062298,0.8763145903013471,0.8756070556942812,0.8607468871926132,0.8200843442611089,0.6957299382614566,-0.01092466430105051,-0.012539625205933387,-0.013247159812999263,-0.028107328314667297,-0.0687698712461715,-0.19312427724582387
68,0.8995565282678452,0.8784357053196629,0.8848550856932333,0.8895927376666255,0.846896630922715,0.8109998166108826,0.5896000625754318,-0.021120822948182356,-0.014701442574611824,-0.00996379060121967,-0.05265989734513014,-0.0885567116569625,-0.3099564656924133
56,0.8996387633925197,0.8884080353443706,0.8900806769734181,0.8837648728201289,0.8726341865987218,0.7909785518982093,0.43968600043886824,-0.011230728048149051,-0.009558086419101545,-0.015873890572390675,-0.027004576793797936,-0.10866021149431039,-0.4599527629536515
0,0.9014306095421387,0.8975220977219978,0.9037375454064809,0.8865973986628514,0.8695915728967999,0.769401455772082,0.5435719128081986,-0.0039085118201408475,0.0023069358643422375,-0.01483321087928735,-0.03183903664533878,-0.13202915377005675,-0.35785869673394005


==> pics/balance_var_recall/cifar10_var_balance.txt <==
class,nonorm1,nonorm4,nonorm5,nonorm10,nonorm20,nonorm50,diff4,diff5,diff10,diff20,diff50
3,0.7262251548418264,0.7479375646068227,0.7528290557023405,0.7251336628946141,0.7062560789583202,0.5974365199847024,0.021712409764996256,0.026603900860514163,-0.0010914919472123196,-0.019969075883506347,-0.12878863485712405
2,0.8133985532201062,0.8154549468118575,0.8121132958136066,0.8314753461925735,0.7805173370167442,0.6704205517883003,0.0020563935917512154,-0.0012852574064997958,0.01807679297246715,-0.03288121620336211,-0.14297800143180595
5,0.8269828720585816,0.8335006440298679,0.8213440776507424,0.8015191732642686,0.7913285724032935,0.7288342699879634,0.0065177719712862904,-0.005638794407839232,-0.025463698794313115,-0.0356542996552882,-0.09814860207061823
4,0.8537123798573438,0.85033604063875,0.839628716540858,0.8444183125050895,0.8094029008812414,0.7384965756490194,-0.003376339218593849,-0.01408366331648574,-0.009294067352254309,-0.04430947897610239,-0.11521580420832453
0,0.8741280890516043,0.8844168494428019,0.8761472396524883,0.8443371530441448,0.7971064666428976,0.7346553423445223,0.010288760391197305,0.0020191506008839675,-0.029790936007459624,-0.0770216224087067,-0.139472746707082
6,0.8973569254230045,0.8912884750587878,0.8877838172157675,0.8774883831036494,0.8733491406401406,0.8096200777312159,-0.006068450364216593,-0.009573108207236825,-0.019868542319355052,-0.024007784782863917,-0.08773684769178866
7,0.9037738883522362,0.8945504934415742,0.8993289448667265,0.8915597670595549,0.850015567034955,0.7441945611338519,-0.009223394910661898,-0.0044449434855096445,-0.012214121292681157,-0.053758321317281275,-0.1595793272183844
1,0.9241238166037956,0.9375534233140875,0.9314702545621305,0.9329687869666078,0.922322416408187,0.8879746572217659,0.013429606710291985,0.0073464379583351395,0.008844970362812343,-0.001801400195608671,-0.036149159382029616
8,0.9259694803201761,0.9230798451683742,0.9346800028413587,0.9116133737159988,0.9057039390670509,0.8571105505302807,-0.002889635151802106,0.00871052252118234,-0.014356106604177465,-0.020265541253125307,-0.0688589297898956
9,0.927955331932179,0.920606987728193,0.9229020683342315,0.9148914942259083,0.9041397081176115,0.8428602690914868,-0.007348344203986179,-0.00505326359794761,-0.013063837706270709,-0.02381562381456769,-0.08509506284069225


==> pics/balance_var_recall/fashion_var_balance.txt <==
class,nonorm1,nonorm4,nonorm10,nonorm20,nonorm30,nonorm40,nonorm50,diff4,diff10,diff20,diff30,diff40,diff50
6,0.7604220334406466,0.7253055169410204,0.7020879590159861,0.705008185021209,0.6864749648024373,0.6720408998609857,0.6228188492021174,-0.03511651649962618,-0.05833407442466056,-0.055413848419437625,-0.07394706863820945,-0.08838113357966101,-0.1376031842385292
4,0.797176445647346,0.8312413408531094,0.8386712232918047,0.8194685329455138,0.8153383931162477,0.7809761132820785,0.7563143296132818,0.034064895205763314,0.041494777644458615,0.022292087298167673,0.01816194746890165,-0.01620033236526769,-0.040862116034064346
2,0.8300340762489986,0.8420684588294906,0.8469457256482478,0.8484805332639359,0.8435700048871129,0.83305852977866,0.7959428977328424,0.012034382580491942,0.016911649399249273,0.018446457014937412,0.013535928638114236,0.0030244535296614526,-0.03409117851615617
0,0.8319769865975593,0.8526833382503236,0.8384030672762817,0.8421457880410779,0.8358238207222041,0.82860682758645,0.8088806702776619,0.02070635165276421,0.0064260806787223455,0.010168801443518494,0.0038468341246447268,-0.003370159011109308,-0.023096316319897392
3,0.911807151802881,0.8880258674885848,0.8954419728262971,0.88328027285144,0.8888863384377848,0.8790679845981766,0.8583830207418546,-0.023781284314296148,-0.01636517897658374,-0.02852687895144096,-0.022920813365096236,-0.03273916720470438,-0.05342413106102628
7,0.9390420267728029,0.9433433523908619,0.9439105277707075,0.9385695310704021,0.9321033273941304,0.9291637406980404,0.9086754778864427,0.004301325618059015,0.004868500997904634,-0.0004724957024008325,-0.0069386993786726085,-0.009878286074762554,-0.030366548886360367
9,0.9650993399313854,0.974330612157642,0.9697180049908696,0.9671816725833124,0.9712194264312739,0.9639418809868253,0.9524041692304571,0.00923127222625666,0.004618665059484039,0.0020823326519269327,0.0061200864998884,-0.0011574589445602413,-0.012695170700928538
8,0.9744041668752537,0.9751468863584872,0.9707316939564669,0.9598169825587464,0.9576546826486048,0.9499994348805819,0.9470128960406361,0.0007427194832334671,-0.003672472918786751,-0.014587184316507306,-0.016749484226648993,-0.024404731994671823,-0.027391270834617586
5,0.9867412585001307,0.9751938584965145,0.9740520851009512,0.9727627841863391,0.9719897056656015,0.9672175831916204,0.9574927928115935,-0.011547400003616459,-0.012689173399179809,-0.013978474313791834,-0.01475155283452948,-0.019523675308510346,-0.029248465688537506
1,0.9937984773576305,0.9877131807453795,0.985990328038737,0.9848665214253327,0.9828341429925931,0.981692279498717,0.9718887689174329,-0.006085296612251179,-0.007808149318893865,-0.008931955932297975,-0.010964334365037697,-0.012106197858913804,-0.021909708440197694


==> pics/balance_var_recall/qmnist_var_balance.txt <==
class,nonorm1,nonorm4,nonorm10,nonorm20,nonorm30,nonorm40,nonorm50,diff4,diff10,diff20,diff30,diff40,diff50
5,0.985458384750228,0.9831823041715498,0.98667543215131,0.9834283040474066,0.9857002517816082,0.9780051464802648,0.970296674330083,-0.002276080578678075,0.0012170474010822386,-0.002030080702821313,0.00024186703138030509,-0.007453238269963048,-0.015161710420144813
6,0.98750053081401,0.9937777546115001,0.9873667598648316,0.9906512870455222,0.9858556866003955,0.9859962401495581,0.9806454597893461,0.006277223797490139,-0.00013377094917840226,0.003150756231512153,-0.0016448442136145157,-0.0015042906644517685,-0.006855071024663773
8,0.9881765134742249,0.9844034756323552,0.988774138394135,0.9846827486238808,0.9815278523857793,0.97360401984559,0.9631508560950355,-0.0037730378418695644,0.0005976249199102224,-0.0034937648503439167,-0.006648661088445617,-0.014572493628634876,-0.025025657379189305
9,0.9886339457617783,0.986698757914558,0.9843576139924439,0.9808981875261795,0.9802407349983258,0.9754682849288576,0.96144822503315,-0.0019351878472204209,-0.004276331769334396,-0.0077357582355988,-0.008393210763452652,-0.013165660832920534,-0.02718572072862836
0,0.9890439401623563,0.9890556519202269,0.9881456838132419,0.9900499989657403,0.9874174120389455,0.9820999234764664,0.9745350556070018,1.171175787056944e-05,-0.0008982563491144568,0.001006058803383969,-0.001626528123410831,-0.006944016685890087,-0.014508884555354384
2,0.9891690890377772,0.9908055901813142,0.9921468325604177,0.98497418468631,0.982379375475259,0.9798531131686623,0.9709292208514,0.001636501143537039,0.00297774352264043,-0.004194904351467088,-0.006789713562518429,-0.00931597586911489,-0.018239868186377094
3,0.9893626544098864,0.9894265254333939,0.9891372713184398,0.9846430625030942,0.9825680995074283,0.9779652969933486,0.9693815893432763,6.38710235075779e-05,-0.00022538309144649605,-0.004719591906792142,-0.00679455490245805,-0.01139735741653788,-0.01998106506660994
7,0.9897189511726884,0.9931654237523704,0.9872979625827278,0.9844735670400884,0.9843549253445248,0.9789683265370638,0.9664315084262478,0.0034464725796819473,-0.0024209885899604934,-0.005245384132600006,-0.0053640258281635765,-0.010750624635624517,-0.023287442746440457
4,0.9917531681733036,0.9920672142225546,0.99072513065621,0.9905064795920918,0.9876677316493614,0.9862177703524596,0.9784586991220054,0.0003140460492508379,-0.0010280375170937939,-0.0012466885812117857,-0.004085436523942365,-0.00553539782084399,-0.01329446905129823
1,0.9938327910435569,0.994708363542695,0.9933247215813571,0.9927883140861237,0.9903465816398811,0.9891387326022546,0.9880103869423935,0.0008755724991378999,-0.0005080694621997894,-0.0010444769574333268,-0.003486209403675988,-0.004694058441302429,-0.005822404101163503


==> pics/dataset_p_val/datasets_rate10_p_val.txt <==
datasets,p_val
QMNIST vs CIFAR10,1.3713383575667318e-10
Fashion vs CIFAR10,5.5000522126941395e-05
CIFAR10 vs CIFAR100,0.05864102421482427


==> pics/dataset_p_val/datasets_rate20_p_val.txt <==
datasets,p_val
QMNIST vs CIFAR10,1.988427214249494e-06
Fashion vs CIFAR10,7.507053261367438e-10
CIFAR10 vs CIFAR100,0.0013557337497225087


==> pics/dataset_p_val/datasets_rate2_p_val.txt <==
datasets,p_val
QMNIST vs CIFAR10,5.594787045768824e-13
Fashion vs CIFAR10,2.339957698975626
CIFAR10 vs CIFAR100,0.3803384546441002


==> pics/dataset_p_val/datasets_rate4_p_val.txt <==
datasets,p_val
QMNIST vs CIFAR10,3.983872210987865e-08
Fashion vs CIFAR10,1.227154191994814
CIFAR10 vs CIFAR100,0.49774654889019837


==> pics/dataset_p_val/datasets_rate50_p_val.txt <==
datasets,p_val
QMNIST vs CIFAR10,2.9999994828660204
Fashion vs CIFAR10,2.896012821229336
CIFAR10 vs CIFAR100,0.025163996860050837


==> pics/dataset_p_val/datasets_xp_rate10_p_val.txt <==
datasets,p_val
CIFAR10 vs CIFAR100,0.0190824115997871


==> pics/dataset_p_val/datasets_xp_rate20_p_val.txt <==
datasets,p_val
CIFAR10 vs CIFAR100,2.120579272036357e-06


==> pics/dataset_p_val/datasets_xp_rate2_p_val.txt <==
datasets,p_val
CIFAR10 vs CIFAR100,0.0005355138001462173


==> pics/dataset_p_val/datasets_xp_rate4_p_val.txt <==
datasets,p_val
CIFAR10 vs CIFAR100,0.7128752608748173


==> pics/dataset_p_val/datasets_xp_rate50_p_val.txt <==
datasets,p_val
CIFAR10 vs CIFAR100,3.3907860860598264e-07


==> pics/method_p_val/info.txt <==
Dataset: Cifar10
Model: Resnet56

==> pics/method_p_val/methods_rate10_p_val.txt <==
methods,p_val
GP vs MP,0.0030559761773954084
GP vs RP,0.00034306643551483134
GP vs XP,3.54522675493383e-07
MP vs RP,0.0005682902809701272
MP vs XP,0.004406092572767292
RP vs XP,0.0008230410635166874


==> pics/method_p_val/methods_rate20_p_val.txt <==
methods,p_val
GP vs MP,0.0002891202044967243
GP vs RP,0.0006637139874920798
GP vs XP,2.0222742209170534e-07
MP vs RP,0.001126384272520082
MP vs XP,0.004460323684003823
RP vs XP,0.0016934166687285193


==> pics/method_p_val/methods_rate2_p_val.txt <==
methods,p_val
GP vs MP,5.39475669410475
GP vs RP,0.00025536218199995403
GP vs XP,3.133982726927596
MP vs RP,0.00025943115445672905
MP vs XP,3.1639579201156756
RP vs XP,0.00026246129142021616


==> pics/method_p_val/methods_rate4_p_val.txt <==
methods,p_val
GP vs MP,0.2859399267533599
GP vs RP,0.0002008423627304132
GP vs XP,0.003481562494682321
MP vs RP,0.00022271662147302154
MP vs XP,0.6643489718340692
RP vs XP,0.00031518022267455943


==> pics/method_p_val/methods_rate50_p_val.txt <==
methods,p_val
GP vs MP,0.03707026525646111
GP vs RP,0.0020011080494548514
GP vs XP,5.868797878862346e-09
MP vs RP,0.003331243515676699
MP vs XP,6.783382907990875e-06
RP vs XP,0.007649517685691972


==> pics/method_p_val/xp_mp_p_val.txt <==
rates,networks,p_val
2,20,0.2255609025805496
2,32,0.25190602495768666
2,44,4.512581442737712e-05
2,56,0.37147134183149955
2,110,0.0004472377669574886
4,20,0.0038957279874852068
4,32,0.08599370671267637
4,44,0.02102715606680889
4,56,0.06761138687898365
4,110,0.0005856381961490334
10,20,0.0050128104091342685
10,32,0.003917502171100629
10,44,0.0015286175486036947
10,56,0.0004121265749229291
10,110,0.00020709303990681715
20,20,1.1728661776455657e-05
20,32,8.902548303137774e-06
20,44,5.976637424221632e-05
20,56,0.0006137538596861432
20,110,1.1524164547556541e-05
50,20,0.0001246730795043026
50,32,0.0020408475358848896
50,44,3.2798780788735316e-05
50,56,1.4917596232462886e-06
50,110,2.04088538616924e-06


==> pics/num_sample_correct/cifar100_resnet56_rate10.txt <==
models,count
0,1395
1,709
2,580
3,506
4,551
5,508
6,581
7,744
8,1025
9,3401


==> pics/num_sample_correct/cifar100_resnet56_rate2.txt <==
models,count
0,1128
1,604
2,538
3,499
4,489
5,510
6,611
7,735
8,1070
9,3816


==> pics/num_sample_correct/cifar100_resnet56_rate20.txt <==
models,count
0,1896
1,776
2,641
3,634
4,536
5,552
6,603
7,694
8,962
9,2706


==> pics/num_sample_correct/cifar100_resnet56_rate4.txt <==
models,count
0,1179
1,644
2,516
3,464
4,456
5,522
6,602
7,700
8,1053
9,3864


==> pics/num_sample_correct/cifar100_resnet56_rate5.txt <==
models,count
0,1213
1,595
2,568
3,488
4,516
5,486
6,559
7,754
8,1013
9,3808


==> pics/num_sample_correct/cifar100_resnet56_rate50.txt <==
models,count
0,3571
1,1223
2,834
3,661
4,607
5,552
6,534
7,535
8,529
9,954


==> pics/num_sample_correct/cifar10_resnet110_rate10.txt <==
models,count
0,197
1,143
2,152
3,179
4,180
5,184
6,249
7,317
8,479
9,919
10,7001


==> pics/num_sample_correct/cifar10_resnet110_rate20.txt <==
models,count
0,252
1,206
2,173
3,181
4,211
5,204
6,300
7,348
8,487
9,881
10,6757


==> pics/num_sample_correct/cifar10_resnet110_rate4.txt <==
models,count
0,162
1,156
2,138
3,156
4,158
5,188
6,235
7,325
8,423
9,875
10,7184


==> pics/num_sample_correct/cifar10_resnet110_rate5.txt <==
models,count
0,178
1,129
2,146
3,154
4,168
5,188
6,234
7,322
8,447
9,834
10,7200


==> pics/num_sample_correct/cifar10_resnet110_rate50.txt <==
models,count
0,485
1,321
2,270
3,263
4,243
5,327
6,362
7,464
8,603
9,1053
10,5609


==> pics/num_sample_correct/cifar10_resnet20_rate10.txt <==
models,count
0,328
1,192
2,172
3,153
4,180
5,224
6,243
7,333
8,455
9,747
10,6973


==> pics/num_sample_correct/cifar10_resnet20_rate20.txt <==
models,count
0,468
1,259
2,219
3,241
4,246
5,260
6,299
7,420
8,532
9,965
10,6091


==> pics/num_sample_correct/cifar10_resnet20_rate4.txt <==
models,count
0,221
1,162
2,127
3,148
4,159
5,179
6,201
7,293
8,372
9,745
10,7393


==> pics/num_sample_correct/cifar10_resnet20_rate5.txt <==
models,count
0,225
1,160
2,157
3,152
4,146
5,182
6,213
7,287
8,395
9,739
10,7344


==> pics/num_sample_correct/cifar10_resnet20_rate50.txt <==
models,count
0,928
1,496
2,406
3,399
4,433
5,370
6,465
7,543
8,679
9,1091
10,4190


==> pics/num_sample_correct/cifar10_resnet32_rate10.txt <==
models,count
0,246
1,159
2,157
3,183
4,174
5,161
6,233
7,258
8,443
9,789
10,7197


==> pics/num_sample_correct/cifar10_resnet32_rate20.txt <==
models,count
0,370
1,220
2,187
3,216
4,206
5,211
6,269
7,330
8,493
9,845
10,6653


==> pics/num_sample_correct/cifar10_resnet32_rate4.txt <==
models,count
0,191
1,135
2,127
3,154
4,168
5,165
6,174
7,247
8,349
9,750
10,7540


==> pics/num_sample_correct/cifar10_resnet32_rate5.txt <==
models,count
0,198
1,145
2,128
3,151
4,151
5,180
6,218
7,232
8,404
9,710
10,7483


==> pics/num_sample_correct/cifar10_resnet32_rate50.txt <==
models,count
0,705
1,394
2,319
3,304
4,313
5,354
6,393
7,448
8,581
9,964
10,5225


==> pics/num_sample_correct/cifar10_resnet44_rate10.txt <==
models,count
0,227
1,165
2,160
3,153
4,188
5,200
6,220
7,334
8,453
9,891
10,7009


==> pics/num_sample_correct/cifar10_resnet44_rate20.txt <==
models,count
0,308
1,217
2,192
3,198
4,218
5,211
6,292
7,344
8,498
9,959
10,6563


==> pics/num_sample_correct/cifar10_resnet44_rate4.txt <==
models,count
0,170
1,170
2,133
3,141
4,150
5,197
6,197
7,319
8,425
9,868
10,7230


==> pics/num_sample_correct/cifar10_resnet44_rate5.txt <==
models,count
0,189
1,168
2,148
3,123
4,147
5,180
6,230
7,286
8,441
9,881
10,7207


==> pics/num_sample_correct/cifar10_resnet44_rate50.txt <==
models,count
0,591
1,330
2,309
3,301
4,305
5,332
6,387
7,516
8,659
9,1094
10,5176


==> pics/num_sample_correct/cifar10_resnet56_rate10.txt <==
models,count
0,231
1,144
2,128
3,183
4,166
5,189
6,252
7,292
8,429
9,855
10,7131


==> pics/num_sample_correct/cifar10_resnet56_rate20.txt <==
models,count
0,325
1,180
2,185
3,183
4,188
5,199
6,282
7,302
8,510
9,909
10,6737


==> pics/num_sample_correct/cifar10_resnet56_rate4.txt <==
models,count
0,169
1,127
2,138
3,150
4,176
5,179
6,214
7,291
8,406
9,813
10,7337


==> pics/num_sample_correct/cifar10_resnet56_rate5.txt <==
models,count
0,185
1,144
2,131
3,139
4,173
5,210
6,235
7,261
8,383
9,839
10,7300


==> pics/num_sample_correct/cifar10_resnet56_rate50.txt <==
models,count
0,555
1,319
2,273
3,242
4,257
5,340
6,380
7,459
8,579
9,996
10,5600


==> pics/num_sample_correct/fashion_lenet_rate10.txt <==
models,count
0,463
1,176
2,97
3,113
4,92
5,103
6,112
7,130
8,180
9,349
10,8185


==> pics/num_sample_correct/fashion_lenet_rate20.txt <==
models,count
0,396
1,152
2,135
3,134
4,135
5,133
6,123
7,171
8,236
9,470
10,7915


==> pics/num_sample_correct/fashion_lenet_rate30.txt <==
models,count
0,359
1,158
2,149
3,150
4,141
5,146
6,170
7,175
8,311
9,510
10,7731


==> pics/num_sample_correct/fashion_lenet_rate4.txt <==
models,count
0,520
1,140
2,75
3,86
4,100
5,107
6,99
7,95
8,146
9,274
10,8358


==> pics/num_sample_correct/fashion_lenet_rate40.txt <==
models,count
0,356
1,190
2,167
3,165
4,135
5,168
6,194
7,222
8,349
9,593
10,7461


==> pics/num_sample_correct/fashion_lenet_rate50.txt <==
models,count
0,376
1,189
2,181
3,205
4,203
5,223
6,259
7,297
8,385
9,829
10,6853


==> pics/num_sample_correct/qmnist_lenet_rate10.txt <==
models,count
0,28
1,21
2,9
3,16
4,16
5,14
6,14
7,30
8,29
9,90
10,9733


==> pics/num_sample_correct/qmnist_lenet_rate20.txt <==
models,count
0,15
1,23
2,21
3,16
4,17
5,20
6,27
7,35
8,62
9,148
10,9616


==> pics/num_sample_correct/qmnist_lenet_rate30.txt <==
models,count
0,14
1,20
2,18
3,16
4,21
5,26
6,40
7,50
8,81
9,213
10,9501


==> pics/num_sample_correct/qmnist_lenet_rate4.txt <==
models,count
0,33
1,26
2,10
3,4
4,14
5,7
6,12
7,15
8,31
9,69
10,9779


==> pics/num_sample_correct/qmnist_lenet_rate40.txt <==
models,count
0,14
1,18
2,16
3,38
4,22
5,41
6,36
7,75
8,118
9,281
10,9341


==> pics/num_sample_correct/qmnist_lenet_rate50.txt <==
models,count
0,20
1,23
2,35
3,36
4,37
5,51
6,68
7,97
8,175
9,427
10,9031


==> pics/rate_p_val/cifar100_resnet56_p_val.txt <==
rates,p_val
2 vs 4,6.951527685957452e-08
4 vs 10,1.7686992962014429e-16
10 vs 20,1.9614811434122366e-18
20 vs 50,1.4032603277757722e-28


==> pics/rate_p_val/cifar100_xp_resnet56_p_val.txt <==
rates,p_val
2 vs 4,0.03290784967850703
4 vs 10,2.492288280150374e-14
10 vs 20,4.193894336510521e-20
20 vs 50,5.8087968991041e-25


==> pics/rate_p_val/cifar10_resnet110_p_val.txt <==
rates,p_val
2 vs 4,0.07912214828239603
4 vs 10,9.5869613489821e-10
10 vs 20,2.171607024246941e-09
20 vs 50,7.849183817187952e-10


==> pics/rate_p_val/cifar10_resnet20_p_val.txt <==
rates,p_val
2 vs 4,1.0638916374428061e-05
4 vs 10,9.013510077985564e-16
10 vs 20,1.4717059140957518e-18
20 vs 50,4.767857672653182e-19


==> pics/rate_p_val/cifar10_resnet32_p_val.txt <==
rates,p_val
2 vs 4,0.0006509884301700927
4 vs 10,5.20026125884817e-12
10 vs 20,1.7977561911144284e-16
20 vs 50,2.5139044674565675e-18


==> pics/rate_p_val/cifar10_resnet44_p_val.txt <==
rates,p_val
2 vs 4,0.7076264643192813
4 vs 10,5.709901357736467e-10
10 vs 20,2.6212773140714217e-16
20 vs 50,1.7296866093944547e-20


==> pics/rate_p_val/cifar10_resnet56_GP_p_val.txt <==
rates,p_val
2 vs 4,1.6084760159821852e-05
4 vs 10,8.41380031132811e-12
10 vs 20,9.150089168898157e-14
20 vs 50,7.031171604073841e-21


==> pics/rate_p_val/cifar10_resnet56_MP_p_val.txt <==
rates,p_val
2 vs 4,0.036255534932205964
4 vs 10,6.858765152579003e-11
10 vs 20,1.281342930198945e-14
20 vs 50,2.3780805624334423e-22


==> pics/rate_p_val/cifar10_resnet56_RP_p_val.txt <==
rates,p_val
2 vs 4,0.034184631942086534
4 vs 10,3.558287653622464
10 vs 20,3.2370681791709757
20 vs 50,1.212221623469631


==> pics/rate_p_val/cifar10_resnet56_XP_p_val.txt <==
rates,p_val
2 vs 4,0.8853753453316289
4 vs 10,5.265260175781786e-05
10 vs 20,5.303307659419588e-11
20 vs 50,1.1844708230270436e-18


==> pics/rate_p_val/cifar10_resnet56_p_val.txt <==
rates,p_val
2 vs 4,0.036255534932205964
4 vs 10,6.858765152579003e-11
10 vs 20,1.281342930198945e-14
20 vs 50,2.3780805624334423e-22


==> pics/rate_p_val/cifar10_xp_resnet110_p_val.txt <==
rates,p_val
2 vs 4,0.10009459754528657
4 vs 10,3.3002380700919733e-07
10 vs 20,1.6133086673855735e-05
20 vs 50,1.2585963069490966e-14


==> pics/rate_p_val/cifar10_xp_resnet20_p_val.txt <==
rates,p_val
2 vs 4,0.029821869378441584
4 vs 10,2.6269452320119202e-14
10 vs 20,2.561030304100942e-17
20 vs 50,6.725807093511017e-23


==> pics/rate_p_val/cifar10_xp_resnet32_p_val.txt <==
rates,p_val
2 vs 4,0.015409070366040428
4 vs 10,3.955628794419011e-10
10 vs 20,1.9978689780303577e-16
20 vs 50,1.744082068786262e-22


==> pics/rate_p_val/cifar10_xp_resnet44_p_val.txt <==
rates,p_val
2 vs 4,0.0018159802633499343
4 vs 10,9.495337825543439e-10
10 vs 20,2.450452366857481e-10
20 vs 50,1.9970765462280356e-20


==> pics/rate_p_val/cifar10_xp_resnet56_p_val.txt <==
rates,p_val
2 vs 4,0.8853753453316289
4 vs 10,5.265260175781786e-05
10 vs 20,5.303307659419588e-11
20 vs 50,1.1844708230270436e-18


==> pics/rate_p_val/fashion_lenet_p_val.txt <==
rates,p_val
2vs4,1.3808207543361908
4vs10,0.6990965918038594
10vs20,0.0014079137154193082
20vs50,9.101408147135397e-17


==> pics/rate_p_val/qmnist_lenet_p_val.txt <==
rates,p_val
2vs4,0.3888121817418323
4vs10,3.195167281406073
10vs20,0.0710657005687866
20vs50,8.523059138142767e-08


==> pics/size_p_val/cifar10_rates10_p_val.txt <==
networks,p_val
20 vs 32,0.021467452089979164
32 vs 44,0.124652924734181
44 vs 56,0.001694908125574453
56 vs 110,0.4104279575716152


==> pics/size_p_val/cifar10_rates20_p_val.txt <==
networks,p_val
20 vs 32,0.0018301097166366056
32 vs 44,0.00011918529362448728
44 vs 56,5.6830918399993895e-05
56 vs 110,0.1210040519818039


==> pics/size_p_val/cifar10_rates2_p_val.txt <==
networks,p_val
20 vs 32,2.301214313887371
32 vs 44,2.949315090786369
44 vs 56,0.013589851731118634
56 vs 110,2.4246342246087904


==> pics/size_p_val/cifar10_rates4_p_val.txt <==
networks,p_val
20 vs 32,0.6618501530564316
32 vs 44,0.2908085394538504
44 vs 56,0.14685142156960615
56 vs 110,1.4604366531452573


==> pics/size_p_val/cifar10_rates50_p_val.txt <==
networks,p_val
20 vs 32,5.179087123076683e-08
32 vs 44,0.0004098294648520515
44 vs 56,8.74011696248354e-05
56 vs 110,0.6078194493682021


==> pics/size_p_val/cifar10_xp_rates10_p_val.txt <==
networks,p_val
20 vs 32,0.005284051478994426
32 vs 44,0.08450336041276503
44 vs 56,0.004620812380139193
56 vs 110,0.15284074931131372


==> pics/size_p_val/cifar10_xp_rates20_p_val.txt <==
networks,p_val
20 vs 32,1.90285502096064e-05
32 vs 44,0.005091608752014647
44 vs 56,0.004018739169651241
56 vs 110,1.0214910406500334e-05


==> pics/size_p_val/cifar10_xp_rates2_p_val.txt <==
networks,p_val
20 vs 32,2.358495603383479
32 vs 44,0.06340826749160682
44 vs 56,3.1062156643292145
56 vs 110,0.007281796491006772


==> pics/size_p_val/cifar10_xp_rates4_p_val.txt <==
networks,p_val
20 vs 32,2.8872376171000576
32 vs 44,0.056936615226570605
44 vs 56,0.48433117137534254
56 vs 110,0.2753426248643708


==> pics/size_p_val/cifar10_xp_rates50_p_val.txt <==
networks,p_val
20 vs 32,1.6241015094920426e-07
32 vs 44,4.18812256257478e-06
44 vs 56,3.9507129095717366e-08
56 vs 110,3.54249154335346e-09


==> pics/size_p_val/info.txt <==
Dataset: Cifar10
Method: MP

==> pics/uncompressed_accuracy.txt <==
dataset,model,method,acc
cifar100,resnet56,mp,0.6713966666666666
fashion,lenet,mp,0.8989233333333334
qmnist,lenet,mp,0.98945
cifar10,resnet56,GP,0.8956566666666664
cifar10,resnet56,MP,0.8925366666666666
cifar10,resnet56,RP,0.8934633333333334
cifar10,resnet56,XP,0.8927800000000001
cifar10,resnet20,mp,0.89553
cifar10,resnet32,mp,0.90255
cifar10,resnet44,mp,0.89907
cifar10,resnet110,mp,0.88941
cifar10,resnet20,xp,0.8958233333333335
cifar10,resnet32,xp,0.90288
cifar10,resnet44,xp,0.9009166666666667
cifar10,resnet56,xp,0.8927800000000001
cifar10,resnet110,xp,0.87616
qmnist,lenet,GP,0.98951
qmnist,lenet,MP,0.98945
qmnist,lenet,RP,0.9894733333333332
qmnist,lenet,XP,0.9891833333333333
cifar100,resnet56,xp,0.6700433333333335


==> pics/var_prec/cifar100_var_prec.txt <==
class,prec1,prec2,prec4,prec5,prec10,prec20,prec50,diff2,diff4,diff5,diff10,diff20,diff50
55,0.34745786432711256,0.31924229886529826,0.31212081892487703,0.3099267406086418,0.2624441384013887,0.21293100029480147,0.10744445774546159,-0.02821556546181426,-0.03533704540223554,-0.0375311237184707,-0.08501372592572386,-0.13452686403231107,-0.24001340658165093
72,0.37497495481978915,0.3521442332267577,0.33303018447884614,0.3324467916129194,0.2971785435903889,0.2407954727927174,0.1288503688607734,-0.02283072159303151,-0.04194477034094313,-0.04252816320686981,-0.07779641122940033,-0.13417948202707186,-0.24612458595901585
44,0.39427288158168455,0.3660483151955424,0.3980691113095931,0.375652098223188,0.3453420291881051,0.30689222600132715,0.1561200237670826,-0.02822456638614215,0.0037962297279086005,-0.018620783358496516,-0.048930852393579444,-0.0873806555803574,-0.23815285781460194
50,0.430083132621605,0.4155721358713198,0.3740083631033043,0.37314095312483375,0.3588331617574048,0.2877211189662607,0.12582861182435534,-0.014510996750285233,-0.05607476951830067,-0.056942179496771196,-0.0712499708642002,-0.14236201365534434,-0.3042545207972497
74,0.43154888137509123,0.43253365842987,0.5062221825506742,0.4847997541536547,0.4601120490511346,0.3815856023968838,0.13645062876884698,0.0009847770547787849,0.07467330117558296,0.0532508727785635,0.02856316767604343,-0.04996327897820741,-0.2950982526062442
35,0.45821553581883684,0.447530224359742,0.4370984967844571,0.43154187834922836,0.4038519670512637,0.4116080819147896,0.21252482729321723,-0.010685311459094867,-0.02111703903437985,-0.026673657469608585,-0.05436356876757317,-0.046607453904047226,-0.24569070852561964
11,0.4729326503822726,0.45571359122030786,0.47598236431840885,0.4495837603371053,0.41896212520469756,0.4204059205652469,0.2604530306262771,-0.01721905916196483,0.003049713936136209,-0.023348890045167398,-0.05397052517757506,-0.05252672981702575,-0.21247961975599555
98,0.4843278969241526,0.47183226981481075,0.46819328070109,0.45981207172995525,0.41449678958900443,0.38570938942210636,0.1855233521701472,-0.01249562710934189,-0.016134616223062583,-0.02451582519419733,-0.06983110733514813,-0.09861850750204622,-0.2988045447540054
4,0.4911811623888043,0.465874965724552,0.4252466786415165,0.4180461801236317,0.3908314130329613,0.31931601354588385,0.1193971678568947,-0.025306196664252274,-0.06593448374728789,-0.07313498226517262,-0.100349749355843,-0.17186514884292048,-0.37178399453190963
46,0.49696516742394586,0.49009543610709666,0.49902527017285625,0.5026141418371087,0.4647187210490209,0.4130591681010968,0.24905935347643693,-0.006869731316849204,0.00206010274891038,0.005648974413162848,-0.03224644637492497,-0.08390599932284903,-0.2479058139475089
73,0.49879298521022264,0.49287011215418747,0.5254895438778909,0.49910830693693775,0.471903336961304,0.40596015484204445,0.3323009159070932,-0.005922873056035196,0.026696558667668284,0.0003153217267150689,-0.026889648248918707,-0.09283283036817823,-0.1664920693031295
65,0.5039707176465718,0.4982393393105656,0.4714209861111118,0.4884528396719424,0.44578290877804094,0.3862438858196399,0.1544326577377425,-0.0057313783360061765,-0.03254973153546006,-0.015517877974629354,-0.05818780886853086,-0.11772683182693185,-0.34953805990882925
80,0.5089092676506886,0.49044102422352875,0.5158770023758752,0.4849519452945382,0.41156026794968903,0.3409540596439106,0.17049360484934714,-0.01846824342715978,0.006967734725186667,-0.023957322356150286,-0.09734899970099946,-0.1679552080067779,-0.3384156628013414
3,0.5103251046553889,0.4924035325647434,0.4264651803550099,0.40366933231196,0.3250938358024404,0.2887626430058905,0.14015686837726285,-0.017921572090645575,-0.08385992430037913,-0.10665577234342899,-0.1852312688529486,-0.22156246164949853,-0.3701682362781262
10,0.5274793765929355,0.5022701017528293,0.523230683705979,0.5109631026716811,0.5364884190597681,0.4933730773079372,0.2736024784856917,-0.025209274840106224,-0.0042486928869565005,-0.01651627392125448,0.009009042466832465,-0.03410629928499836,-0.2538768981072439
27,0.530023789790519,0.5074919859172211,0.5062457264857754,0.5085374655965882,0.43484833082992086,0.33258350720895175,0.20602764319514766,-0.02253180387329799,-0.023778063304743705,-0.021486324193930834,-0.09517545896059822,-0.19744028258156737,-0.3239961465953714
78,0.5406548269948664,0.5199308740292347,0.5318034586364091,0.5277547686640822,0.5074490055454572,0.46922871074067096,0.19909651867700606,-0.02072395296563178,-0.008851368358457437,-0.012900058330784225,-0.03320582144940934,-0.07142611625419544,-0.3415583083178604
25,0.5459416130675553,0.5349666081506105,0.5235170450888682,0.5146421024295188,0.5066712312749451,0.42702773549170386,0.21087739849811524,-0.010975004916944716,-0.022424567978687145,-0.0312995106380364,-0.03927038179261024,-0.1189138775758514,-0.33506421456943997
2,0.5460268640486935,0.5441942740481297,0.5443045770939108,0.5391581397308446,0.5088574827624771,0.447720078676134,0.27067862129035125,-0.0018325900005637386,-0.0017222869547828812,-0.00686872431784903,-0.03716938128621659,-0.09830678537255966,-0.27534824275834235
45,0.5487500369340782,0.5280845000702739,0.509982266896031,0.5069781620726691,0.4617905955437008,0.3368748483101805,0.1592737415322359,-0.020665536863804235,-0.03876777003804729,-0.041771874861409077,-0.0869594413903774,-0.21187518862389762,-0.3894762954018423
64,0.5496010535167359,0.536770471223223,0.593391594587549,0.5993491995666553,0.5882766051456864,0.5572082851847218,0.16659621045051085,-0.012830582293512952,0.04379054107081296,0.049748146049919346,0.03867555162895036,0.00760723166798577,-0.3830048430662251
38,0.5526802313314315,0.5220153593639709,0.505879379909639,0.5066609779231753,0.45780890929706647,0.3835049638898106,0.21114520889111052,-0.03066487196746061,-0.0468008514217925,-0.04601925340825616,-0.09487132203436512,-0.16917526744162095,-0.341535022440321
18,0.556456650360453,0.5403672418127837,0.5278173367075554,0.4957199881903214,0.48317575125171364,0.3891299904814549,0.25465937167666564,-0.016089408547669246,-0.02863931365289753,-0.06073666217013159,-0.07328089910873935,-0.16732665987899809,-0.3017972786837874
67,0.5600283293277488,0.5419060034770309,0.5652348068397026,0.5603567356985278,0.5618872208219163,0.4831651681657868,0.32841058413936236,-0.018122325850717984,0.005206477511953899,0.00032840637077899106,0.0018588914941673597,-0.07686316116196203,-0.23161774518838646
40,0.5600856394075762,0.5522714531314836,0.5317311179278016,0.5368081982633922,0.4958700123281172,0.4826534059710457,0.2897144689411364,-0.007814186276092575,-0.028354521479774648,-0.02327744114418399,-0.06421562707945905,-0.07743223343653047,-0.27037117046643977
93,0.5639445988456248,0.5492086031404209,0.542144217947762,0.5342921136944494,0.4906889251094601,0.382255458554276,0.16999821183375718,-0.014735995705203786,-0.021800380897862712,-0.029652485151175398,-0.0732556737361647,-0.1816891402913488,-0.39394638701186757
96,0.5947387980539576,0.5752508275831052,0.5669368333461848,0.5648525671272258,0.5391938518223233,0.5289756449217817,0.3113793673917449,-0.019487970470852503,-0.02780196470777263,-0.02988623092673181,-0.05554494623163448,-0.06576315313217583,-0.2833594306622128
32,0.6048876747443119,0.5894184083454037,0.6495193429898205,0.6474564874637124,0.5909934001727774,0.49029554339224607,0.208652793223708,-0.015469266398908173,0.04463166824550846,0.04256881271940035,-0.0138942745715346,-0.11459213135206586,-0.396234881520604
92,0.6196457991667749,0.6151891664037857,0.6105322851089025,0.6218037838425414,0.5768126021696957,0.5614383934080842,0.39955727361317295,-0.004456632762989255,-0.00911351405787248,0.0021579846757667034,-0.04283319699707925,-0.05820740575869069,-0.22008852555360198
59,0.6222258911334541,0.6146049003301823,0.5543753778150465,0.5560678296577346,0.4885204625272704,0.4348398500296336,0.26440355319388,-0.007620990803271832,-0.06785051331840766,-0.06615806147571955,-0.13370542860618387,-0.18738604110382057,-0.3578223379395742
14,0.6230761496992854,0.6195795640755367,0.6142404247122396,0.5821562415571894,0.5153436213142083,0.42024886582936066,0.2506301202780831,-0.0034965856237486603,-0.008835724987045879,-0.04091990814209598,-0.10773252838507712,-0.20282728386992485,-0.3724460294212023
52,0.6232021538593485,0.6155911288352285,0.6267669469383844,0.6126334747355211,0.607318428985359,0.5945901127009207,0.4864717168683678,-0.007611025024120021,0.0035647930790359363,-0.010568679123827529,-0.015883724873989417,-0.02861204115842781,-0.13673043699098075
13,0.6331257998853349,0.6481586193975959,0.6495589533197978,0.6194371139463819,0.5607373621777549,0.46260601125349843,0.2534957851362944,0.015032819512261122,0.016433153434463055,-0.013688685938952956,-0.07238843770757993,-0.17051978863183637,-0.37963001474904046
33,0.6384411539532295,0.6354850585054687,0.6500929035642435,0.6718887123059325,0.6315659837721598,0.5897670800692906,0.4174695625112888,-0.002956095447760666,0.011651749611014117,0.03344755835270319,-0.006875170181069497,-0.048674073883938865,-0.22097159144194056
16,0.6387055967532975,0.6228570679908512,0.6680235755607593,0.6556359319356042,0.6050065737860452,0.5574017361059928,0.4547902719703234,-0.015848528762446308,0.02931797880746192,0.016930335182306713,-0.03369902296725227,-0.08130386064730473,-0.183915324782974
95,0.6399345577578484,0.6325252593569087,0.6422749959981524,0.6204102692340993,0.5793110403057209,0.5218895739037333,0.3443409133333733,-0.007409298400939599,0.0023404382403040915,-0.019524288523749052,-0.060623517452127434,-0.11804498385411505,-0.295593644424475
26,0.6408836177328265,0.6282055648038571,0.6000197578394157,0.5775142548308515,0.5501950646005683,0.39853223897230944,0.21488030971605618,-0.012678052928969409,-0.04086385989341076,-0.06336936290197503,-0.09068855313225815,-0.24235137876051707,-0.4260033080167704
77,0.6509001108210148,0.6329349588144739,0.6473639661760454,0.6120234305241262,0.5886163155440841,0.470158662541177,0.18232490923520378,-0.017965152006540832,-0.003536144644969467,-0.038876680296888594,-0.06228379527693073,-0.18074144827983785,-0.46857520158581106
81,0.6531468003307037,0.6344420274153936,0.6432098386317933,0.6337449966203669,0.6240159513079896,0.5615463291845348,0.3911317055204572,-0.018704772915310093,-0.009936961698910538,-0.01940180371033689,-0.029130849022714123,-0.09160047114616891,-0.26201509481024654
30,0.6555919090078292,0.6328218582055926,0.6134711478914976,0.618484478782725,0.6209534086206815,0.5177542065914706,0.31662482728643676,-0.02277005080223662,-0.04212076111633153,-0.0371074302251041,-0.034638500387147775,-0.13783770241635843,-0.33896708172139234
29,0.6568721492436611,0.6610957030749961,0.63792866396054,0.6248847316251713,0.6035607731828048,0.547583431946569,0.3032722206680085,0.004223553831334942,-0.018943485283121078,-0.031987417618489764,-0.05331137606085634,-0.10928871729709216,-0.3535999285756526
15,0.6580854137597811,0.647740410070242,0.6124826970849779,0.6155771046539243,0.5522372235473997,0.45024777129164445,0.21432489756366363,-0.010345003689539254,-0.04560271667480317,-0.04250830910585676,-0.10584819021238141,-0.20783764246813669,-0.4437605161961175
47,0.6590727249557898,0.6443587067626187,0.7059359232688789,0.7157392957444407,0.7171769232486644,0.6991426021339089,0.5789650628238,-0.01471401819317111,0.04686319831308905,0.056666570788650956,0.058104198292874686,0.040069877178119065,-0.0801076621319899
62,0.6614950037264269,0.6541025328571533,0.6783563173577831,0.6893007132240179,0.6707100302812443,0.6603223584778412,0.49070178761683825,-0.007392470869273662,0.016861313631356394,0.027805709497590907,0.009215026554817441,-0.00117264524858576,-0.1707932161095887
84,0.6620041459943559,0.6296262684328088,0.6328888981353491,0.6371074354507402,0.6126622302625422,0.5211981005175073,0.2677452002939251,-0.03237787756154712,-0.029115247859006804,-0.02489671054361553,-0.04934191573181373,-0.14080604547684863,-0.3942589457004308
51,0.6631048575965628,0.6212937396011114,0.5885590337367785,0.5850623223147262,0.5309871116077834,0.48038819290230145,0.20854174143077492,-0.04181111799545128,-0.07454582385978423,-0.07804253528183648,-0.13211774598877934,-0.18271666469426132,-0.45456311616578776
63,0.6650240469339144,0.6427770753407738,0.5994423909399985,0.5802695864419379,0.4945207666924806,0.37943595494526094,0.1405759553957862,-0.022246971593140645,-0.06558165599391579,-0.08475446049197645,-0.1705032802414337,-0.28558809198865337,-0.5244480915381282
19,0.6672523685184847,0.6399507133663398,0.6654763940516597,0.6582580183959118,0.6413829901204537,0.6052068604666697,0.3504702245750839,-0.027301655152144912,-0.0017759744668249563,-0.00899435012257288,-0.025869378398030926,-0.06204550805181503,-0.3167821439434007
22,0.672798655389929,0.6415231221000338,0.6683333459527736,0.6626331142101624,0.6239339489737248,0.5941653571679951,0.33652863497435015,-0.03127553328989526,-0.004465309437155519,-0.01016554117976667,-0.04886470641620428,-0.07863329822193396,-0.3362700204155789
90,0.6786408352544406,0.6492008194081047,0.6665599927330961,0.6512167946586405,0.606172267426535,0.5484794777800451,0.3156282506071013,-0.02944001584633603,-0.01208084252134456,-0.02742404059580017,-0.07246856782790566,-0.13016135747439536,-0.3630125846473393
42,0.6809304156643199,0.6668786731595746,0.6971191191119147,0.709083336075557,0.6934284741321243,0.6558758434931268,0.4131657980413177,-0.014051742504745267,0.016188703447594734,0.028152920411237008,0.012498058467804237,-0.025054572171193248,-0.26776461762300224
79,0.6860589358017182,0.6760266068934807,0.7098576822351395,0.7096663603617082,0.6650536361036031,0.5924368986296855,0.302422234002186,-0.010032328908237539,0.023798746433421208,0.023607424559989963,-0.021005299698114994,-0.09362203717203264,-0.38363670179953224
83,0.6868470440909057,0.6852924144931678,0.6642153459743498,0.6403927514254709,0.5743737309030392,0.46006778140622484,0.25197193753089586,-0.0015546295977378393,-0.022631698116555816,-0.04645429266543492,-0.11247331318786655,-0.22677926268468093,-0.4348751065600099
37,0.6871864802648238,0.6863548731321587,0.7043080537196528,0.7297616748308224,0.7227723821065752,0.5886182352450788,0.3446951399037996,-0.000831607132665181,0.017121573454828835,0.042575194565998536,0.03558590184175138,-0.09856824501974491,-0.3424913403610243
31,0.6914843522375876,0.6803462278894502,0.6572956991086277,0.6527573655994424,0.5824830042713199,0.5048264269578775,0.20458570960554262,-0.011138124348137398,-0.03418865312895996,-0.0387269866381453,-0.10900134796626769,-0.1866579252797101,-0.486898642632045
7,0.6936576649119761,0.6617717415821861,0.7405787891422266,0.7414330568330758,0.691998110243054,0.546317651522966,0.19677100442348233,-0.031885923329790095,0.04692112423025057,0.047775391921099614,-0.001659554668922203,-0.14734001338901032,-0.49688666048849384
99,0.6939384899261104,0.6841819311070984,0.7273036414204271,0.7275857056118473,0.7237611130030271,0.6779757333926577,0.3256587508796914,-0.009756558819011952,0.033365151494316674,0.03364721568573689,0.02982262307691672,-0.015962756533452756,-0.368279739046419
5,0.7108446487279599,0.7007499743981129,0.6977961372709023,0.7095681030158665,0.6483215411092105,0.493377010096886,0.2550871461465353,-0.010094674329846984,-0.01304851145705763,-0.0012765457120935562,-0.06252310761874952,-0.21746763863107396,-0.45575750258142467
66,0.7170510566610077,0.7031200122747633,0.68395062139415,0.685197259058439,0.5808995267440041,0.4290800404267493,0.17843344684092932,-0.013931044386244385,-0.033100435266857874,-0.031853797602568776,-0.13615152991700355,-0.28797101623425847,-0.5386176098200784
34,0.7186150000865208,0.6789116995824857,0.7426703831660167,0.7627221335587537,0.7112441268347579,0.6202035587490087,0.3770255925428339,-0.039703300504035095,0.02405538307949589,0.044107133472232905,-0.007370873251762827,-0.09841144133751202,-0.34158940754368683
12,0.72455230219004,0.7252575578656463,0.7454054796043041,0.7384278239404982,0.6985191446915794,0.6184221050545167,0.4307264167091374,0.0007052556756062719,0.020853177414264117,0.013875521750458204,-0.026033157498460642,-0.10613019713552335,-0.2938258854809026
87,0.7250686964061057,0.710508196452488,0.7164556324224363,0.7033108521033503,0.6623166476765109,0.58003008031208,0.4886364994382052,-0.014560499953617733,-0.008613063983669542,-0.02175784430275534,-0.06275204872959478,-0.14503861609402552,-0.23643219696790055
6,0.725339398807817,0.6985660733171722,0.664531395841704,0.6681686869076178,0.6223304794057999,0.5521519027666569,0.289836307513714,-0.026773325490644803,-0.06080800296611308,-0.05717071190019924,-0.10300891940201708,-0.17318749604116018,-0.43550309129410303
70,0.7292092478845846,0.7187704905925262,0.7194551109179732,0.6994510108889604,0.6697111995973625,0.5337103022023125,0.36330006025624517,-0.01043875729205854,-0.009754136966611513,-0.02975823699562425,-0.05949804828722226,-0.19549894568227233,-0.36590918762833957
61,0.735721497897725,0.7242580703041441,0.708871864404538,0.712147192769732,0.6985906953066685,0.6008960656038569,0.3451811151974551,-0.011463427593580815,-0.026849633493187045,-0.023574305127993078,-0.03713080259105656,-0.1348254322938681,-0.39054038270027
89,0.7363990897487659,0.7258530956345491,0.6887897525926517,0.6858288516967076,0.6471514509019003,0.5796572351377514,0.339892096608837,-0.010545994114216873,-0.04760933715611412,-0.05057023805205821,-0.08924763884686558,-0.15674185461101464,-0.3965069931399289
57,0.7391335829900865,0.7238746086430586,0.6896155539606663,0.6899147452606784,0.7088714315482226,0.6813582918051544,0.44271033901489876,-0.015258974347027672,-0.049518029029420124,-0.049218837729407876,-0.0302621514418638,-0.057775291184931965,-0.2964232439751877
71,0.7453583565496694,0.7251531601893529,0.7257283163187017,0.730826290057164,0.7039948177227929,0.6699601050269114,0.5747820804194566,-0.02020519636031653,-0.019630040230967608,-0.014532066492505404,-0.04136353882687641,-0.07539825152275806,-0.17057627613021284
91,0.7556198599375993,0.725302926837314,0.7398230975349077,0.7518006614497426,0.7186879059706741,0.6714314742371188,0.38650967661991237,-0.03031693310028531,-0.01579676240269164,-0.0038191984878567847,-0.03693195396692523,-0.08418838570048051,-0.3691101833176869
86,0.7635738668173453,0.7383667893219888,0.7097455900932734,0.7117603524610208,0.6160881114643547,0.5715735693879519,0.37678549219303314,-0.025207077495356358,-0.05382827672407177,-0.05181351435632443,-0.14748575535299044,-0.1920002974293933,-0.38678837462431204
97,0.7660722769517636,0.7649761606222873,0.7343427727828149,0.7255073711543019,0.6729734787980652,0.4480932014133168,0.17506550328975035,-0.001096116329476297,-0.03172950416894858,-0.04056490579746167,-0.09309879815369834,-0.31797907553844673,-0.5910067736620133
54,0.7661769856298628,0.7416623170437855,0.7350758057412897,0.7229242974188371,0.6746468043526546,0.5863885135690331,0.41397031960618025,-0.024514668586077218,-0.03110117988857306,-0.043252688211025604,-0.09153018127720806,-0.1797884720608297,-0.3522066660236825
69,0.7789737613749754,0.7718972682753193,0.758929456597043,0.7379314120483031,0.7313532427946546,0.6987723148566091,0.47961084062021087,-0.007076493099655979,-0.020044304777932224,-0.041042349326672264,-0.04762051858032067,-0.08020144651836632,-0.2993629207547645
23,0.7905125292762615,0.7909404941419429,0.7849655696425486,0.77665874063106,0.745936355236943,0.7394690041010842,0.5219718591551942,0.000427964865681517,-0.005546959633712915,-0.013853788645201457,-0.04457617403931841,-0.05104352517517725,-0.2685406701210674
9,0.7945697719107048,0.7824472549308616,0.7830411693778695,0.7931107506052888,0.7861310527480213,0.7188352532838782,0.48030142573862583,-0.012122516979843222,-0.011528602532835188,-0.001459021305416086,-0.00843871916268356,-0.07573451862682666,-0.314268346172079
36,0.7957035804973949,0.7751654070827653,0.7985215551577065,0.7816825203378881,0.7471990833860825,0.6428991429770182,0.31256571549806167,-0.020538173414629553,0.0028179746603115533,-0.014021060159506807,-0.04850449711131241,-0.15280443752037665,-0.48313786499933337
1,0.7993599410154909,0.7771162730564408,0.7569649966253773,0.753871623425874,0.6698166906155765,0.5509310821765616,0.32078149331331285,-0.022243667959050157,-0.04239494439011363,-0.045488317589616925,-0.1295432503999145,-0.2484288588389293,-0.47857844770217806
43,0.8014583463360999,0.8036893097691399,0.7529812846500906,0.7366463746440093,0.6951963786214979,0.5933640434572476,0.2925394272786974,0.002230963433039918,-0.04847706168600923,-0.06481197169209045,-0.10626196771460197,-0.20809430287885228,-0.5089189190574025
49,0.8046600735210183,0.7691522011389466,0.8365417711864054,0.8308457913726435,0.7959688294277917,0.7623880296889206,0.5561196307310465,-0.035507872382071835,0.03188169766538703,0.026185717851625108,-0.008691244093226648,-0.04227204383209779,-0.2485404427899719
21,0.8130009099678568,0.802020048112067,0.7964284310327088,0.8033863808563333,0.7902373873166265,0.6898335682617436,0.35106311636335974,-0.010980861855789947,-0.016572478935148127,-0.00961452911152373,-0.022763522651230408,-0.1231673417061134,-0.4619377936044972
88,0.8142377031783621,0.8008451978435996,0.8150390381086398,0.8042459430578368,0.767053538061647,0.6875387853850792,0.373539454780327,-0.013392505334762439,0.0008013349302775641,-0.009991760120525321,-0.047184165116715054,-0.1266989177932828,-0.44069824839803506
24,0.8181428046700681,0.8167004213556783,0.7916478922621369,0.7813983174620313,0.7317012262164414,0.6892554635718814,0.33904541018034695,-0.0014423833143897774,-0.02649491240793113,-0.03674448720803679,-0.08644157845362671,-0.12888734109818678,-0.4790973944897211
28,0.8252422970901383,0.8185956686406753,0.8292808677952292,0.83788654761408,0.8420724580885061,0.797015033568578,0.40715734956722804,-0.006646628449462893,0.0040385707050909865,0.012644250523941592,0.016830160998367674,-0.02822726352156033,-0.4180849475229103
76,0.8274076774022414,0.8140580483728381,0.829366703316279,0.81841839731515,0.7770710017300266,0.7340741623092036,0.5902399163181329,-0.013349629029403225,0.0019590259140377744,-0.008989280087091434,-0.050336675672214753,-0.09333351509303772,-0.23716776108410842
85,0.833488410872031,0.797243323528398,0.7839269434965782,0.7840322264862227,0.7426517376348656,0.6551031927899428,0.32753551696659783,-0.03624508734363293,-0.049561467375452785,-0.04945618438580817,-0.09083667323716532,-0.17838521808208807,-0.5059528939054331
41,0.8419013191632767,0.8232297926663146,0.8413008535725139,0.8113887666553938,0.765723265557204,0.687245391799909,0.49478493765502907,-0.018671526496961972,-0.0006004655907628035,-0.030512552507882776,-0.07617805360607256,-0.15465592736336758,-0.34711638150824753
53,0.8446317037302056,0.8400713510265053,0.8358305647228538,0.812781816568989,0.8113340413752631,0.7863468931903472,0.6044234616057448,-0.0045603527037001435,-0.0088011390073517,-0.031849887161216645,-0.033297662354942394,-0.058284810539858296,-0.2402082421244608
8,0.8470711089232169,0.8415228796387259,0.8390296142420437,0.8314177770983786,0.8055503936720756,0.7417163609928915,0.4133930364693902,-0.005548229284491144,-0.008041494681173149,-0.015653331824838374,-0.04152071525114135,-0.10535474793032547,-0.4336780724538267
60,0.8483409142285022,0.8292961782823342,0.8137503805113666,0.8209348764341118,0.8177884509229779,0.788615705003206,0.6662897795663829,-0.019044735946168154,-0.034590533717135545,-0.027406037794390412,-0.03055246330552419,-0.05972520922529618,-0.18205113466211933
75,0.8594623053722512,0.8404975322900932,0.8302051969918225,0.8373358477838825,0.7688028997211664,0.679628812814633,0.3433388754669355,-0.01896477308215796,-0.029257108380428547,-0.022126457588368634,-0.09065940565108467,-0.17983349255761802,-0.5161234299053157
20,0.861844003559449,0.8652427480217529,0.8466184214310271,0.8420280642397514,0.8016779935385651,0.7274743902324055,0.5036608594681939,0.0033987444623041364,-0.015225582128421832,-0.019815939319697558,-0.06016601002088381,-0.13436961332704345,-0.3581831440912549
48,0.8623818597241805,0.8620605246673466,0.8545357753797573,0.8534193442178467,0.8465192055955637,0.7844508897621771,0.6038643511224266,-0.0003213350568339725,-0.007846084344423195,-0.008962515506333769,-0.015862654128616833,-0.0779309699620033,-0.25851750860175393
39,0.8647540299461222,0.8399291785532594,0.8185968978804214,0.8171167697382825,0.7766988746726594,0.7433807849785171,0.3213869166556227,-0.02482485139286286,-0.04615713206570076,-0.04763726020783973,-0.08805515527346282,-0.12137324496760524,-0.5433671132904996
17,0.8660262504187357,0.8611434248717744,0.8323044404067234,0.8401000774530539,0.8013949084041304,0.7333308389755634,0.48875196755826145,-0.004882825546961326,-0.03372181001201254,-0.02592617296568183,-0.06463134201460538,-0.13269541144317248,-0.3772742828604744
58,0.8736979682982982,0.8586121398686158,0.8508374347438368,0.8633186561120714,0.8414522101507583,0.7654037833846923,0.4311672188082693,-0.015085828429682325,-0.022860533554461368,-0.010379312186226773,-0.032245758147539924,-0.1082941849136059,-0.44253074949002896
82,0.8857046128932655,0.8868906816170098,0.9035742152154419,0.889967535173137,0.8867744662075334,0.8387430138790445,0.6132471757376609,0.001186068723744296,0.01786960232217627,0.0042629222798714495,0.001069853314267973,-0.04696159901422102,-0.27245743715560455
94,0.8888542155072804,0.8779295512062298,0.8763145903013471,0.8756070556942812,0.8607468871926132,0.8200843442611089,0.6957299382614566,-0.01092466430105051,-0.012539625205933387,-0.013247159812999263,-0.028107328314667297,-0.0687698712461715,-0.19312427724582387
68,0.8995565282678452,0.8784357053196629,0.8848550856932333,0.8895927376666255,0.846896630922715,0.8109998166108826,0.5896000625754318,-0.021120822948182356,-0.014701442574611824,-0.00996379060121967,-0.05265989734513014,-0.0885567116569625,-0.3099564656924133
56,0.8996387633925197,0.8884080353443706,0.8900806769734181,0.8837648728201289,0.8726341865987218,0.7909785518982093,0.43968600043886824,-0.011230728048149051,-0.009558086419101545,-0.015873890572390675,-0.027004576793797936,-0.10866021149431039,-0.4599527629536515
0,0.9014306095421387,0.8975220977219978,0.9037375454064809,0.8865973986628514,0.8695915728967999,0.769401455772082,0.5435719128081986,-0.0039085118201408475,0.0023069358643422375,-0.01483321087928735,-0.03183903664533878,-0.13202915377005675,-0.35785869673394005


==> pics/var_prec/cifar10_var_prec.txt <==
class,prec1,prec4,prec5,prec10,prec20,prec50,diff4,diff5,diff10,diff20,diff50
3,0.7262251548418264,0.7479375646068227,0.7528290557023405,0.7251336628946141,0.7062560789583202,0.5974365199847024,0.021712409764996256,0.026603900860514163,-0.0010914919472123196,-0.019969075883506347,-0.12878863485712405
2,0.8133985532201062,0.8154549468118575,0.8121132958136066,0.8314753461925735,0.7805173370167442,0.6704205517883003,0.0020563935917512154,-0.0012852574064997958,0.01807679297246715,-0.03288121620336211,-0.14297800143180595
5,0.8269828720585816,0.8335006440298679,0.8213440776507424,0.8015191732642686,0.7913285724032935,0.7288342699879634,0.0065177719712862904,-0.005638794407839232,-0.025463698794313115,-0.0356542996552882,-0.09814860207061823
4,0.8537123798573438,0.85033604063875,0.839628716540858,0.8444183125050895,0.8094029008812414,0.7384965756490194,-0.003376339218593849,-0.01408366331648574,-0.009294067352254309,-0.04430947897610239,-0.11521580420832453
0,0.8741280890516043,0.8844168494428019,0.8761472396524883,0.8443371530441448,0.7971064666428976,0.7346553423445223,0.010288760391197305,0.0020191506008839675,-0.029790936007459624,-0.0770216224087067,-0.139472746707082
6,0.8973569254230045,0.8912884750587878,0.8877838172157675,0.8774883831036494,0.8733491406401406,0.8096200777312159,-0.006068450364216593,-0.009573108207236825,-0.019868542319355052,-0.024007784782863917,-0.08773684769178866
7,0.9037738883522362,0.8945504934415742,0.8993289448667265,0.8915597670595549,0.850015567034955,0.7441945611338519,-0.009223394910661898,-0.0044449434855096445,-0.012214121292681157,-0.053758321317281275,-0.1595793272183844
1,0.9241238166037956,0.9375534233140875,0.9314702545621305,0.9329687869666078,0.922322416408187,0.8879746572217659,0.013429606710291985,0.0073464379583351395,0.008844970362812343,-0.001801400195608671,-0.036149159382029616
8,0.9259694803201761,0.9230798451683742,0.9346800028413587,0.9116133737159988,0.9057039390670509,0.8571105505302807,-0.002889635151802106,0.00871052252118234,-0.014356106604177465,-0.020265541253125307,-0.0688589297898956
9,0.927955331932179,0.920606987728193,0.9229020683342315,0.9148914942259083,0.9041397081176115,0.8428602690914868,-0.007348344203986179,-0.00505326359794761,-0.013063837706270709,-0.02381562381456769,-0.08509506284069225


==> pics/var_prec/fashion_var_prec.txt <==
class,prec1,prec4,prec10,prec20,prec30,prec40,prec50,diff4,diff10,diff20,diff30,diff40,diff50
6,0.7604220334406466,0.7253055169410204,0.7020879590159861,0.705008185021209,0.6864749648024373,0.6720408998609857,0.6228188492021174,-0.03511651649962618,-0.05833407442466056,-0.055413848419437625,-0.07394706863820945,-0.08838113357966101,-0.1376031842385292
4,0.797176445647346,0.8312413408531094,0.8386712232918047,0.8194685329455138,0.8153383931162477,0.7809761132820785,0.7563143296132818,0.034064895205763314,0.041494777644458615,0.022292087298167673,0.01816194746890165,-0.01620033236526769,-0.040862116034064346
2,0.8300340762489986,0.8420684588294906,0.8469457256482478,0.8484805332639359,0.8435700048871129,0.83305852977866,0.7959428977328424,0.012034382580491942,0.016911649399249273,0.018446457014937412,0.013535928638114236,0.0030244535296614526,-0.03409117851615617
0,0.8319769865975593,0.8526833382503236,0.8384030672762817,0.8421457880410779,0.8358238207222041,0.82860682758645,0.8088806702776619,0.02070635165276421,0.0064260806787223455,0.010168801443518494,0.0038468341246447268,-0.003370159011109308,-0.023096316319897392
3,0.911807151802881,0.8880258674885848,0.8954419728262971,0.88328027285144,0.8888863384377848,0.8790679845981766,0.8583830207418546,-0.023781284314296148,-0.01636517897658374,-0.02852687895144096,-0.022920813365096236,-0.03273916720470438,-0.05342413106102628
7,0.9390420267728029,0.9433433523908619,0.9439105277707075,0.9385695310704021,0.9321033273941304,0.9291637406980404,0.9086754778864427,0.004301325618059015,0.004868500997904634,-0.0004724957024008325,-0.0069386993786726085,-0.009878286074762554,-0.030366548886360367
9,0.9650993399313854,0.974330612157642,0.9697180049908696,0.9671816725833124,0.9712194264312739,0.9639418809868253,0.9524041692304571,0.00923127222625666,0.004618665059484039,0.0020823326519269327,0.0061200864998884,-0.0011574589445602413,-0.012695170700928538
8,0.9744041668752537,0.9751468863584872,0.9707316939564669,0.9598169825587464,0.9576546826486048,0.9499994348805819,0.9470128960406361,0.0007427194832334671,-0.003672472918786751,-0.014587184316507306,-0.016749484226648993,-0.024404731994671823,-0.027391270834617586
5,0.9867412585001307,0.9751938584965145,0.9740520851009512,0.9727627841863391,0.9719897056656015,0.9672175831916204,0.9574927928115935,-0.011547400003616459,-0.012689173399179809,-0.013978474313791834,-0.01475155283452948,-0.019523675308510346,-0.029248465688537506
1,0.9937984773576305,0.9877131807453795,0.985990328038737,0.9848665214253327,0.9828341429925931,0.981692279498717,0.9718887689174329,-0.006085296612251179,-0.007808149318893865,-0.008931955932297975,-0.010964334365037697,-0.012106197858913804,-0.021909708440197694


==> pics/var_prec/qmnist_var_prec.txt <==
class,prec1,prec4,prec10,prec20,prec30,prec40,prec50,diff4,diff10,diff20,diff30,diff40,diff50
5,0.985458384750228,0.9831823041715498,0.98667543215131,0.9834283040474066,0.9857002517816082,0.9780051464802648,0.970296674330083,-0.002276080578678075,0.0012170474010822386,-0.002030080702821313,0.00024186703138030509,-0.007453238269963048,-0.015161710420144813
6,0.98750053081401,0.9937777546115001,0.9873667598648316,0.9906512870455222,0.9858556866003955,0.9859962401495581,0.9806454597893461,0.006277223797490139,-0.00013377094917840226,0.003150756231512153,-0.0016448442136145157,-0.0015042906644517685,-0.006855071024663773
8,0.9881765134742249,0.9844034756323552,0.988774138394135,0.9846827486238808,0.9815278523857793,0.97360401984559,0.9631508560950355,-0.0037730378418695644,0.0005976249199102224,-0.0034937648503439167,-0.006648661088445617,-0.014572493628634876,-0.025025657379189305
9,0.9886339457617783,0.986698757914558,0.9843576139924439,0.9808981875261795,0.9802407349983258,0.9754682849288576,0.96144822503315,-0.0019351878472204209,-0.004276331769334396,-0.0077357582355988,-0.008393210763452652,-0.013165660832920534,-0.02718572072862836
0,0.9890439401623563,0.9890556519202269,0.9881456838132419,0.9900499989657403,0.9874174120389455,0.9820999234764664,0.9745350556070018,1.171175787056944e-05,-0.0008982563491144568,0.001006058803383969,-0.001626528123410831,-0.006944016685890087,-0.014508884555354384
2,0.9891690890377772,0.9908055901813142,0.9921468325604177,0.98497418468631,0.982379375475259,0.9798531131686623,0.9709292208514,0.001636501143537039,0.00297774352264043,-0.004194904351467088,-0.006789713562518429,-0.00931597586911489,-0.018239868186377094
3,0.9893626544098864,0.9894265254333939,0.9891372713184398,0.9846430625030942,0.9825680995074283,0.9779652969933486,0.9693815893432763,6.38710235075779e-05,-0.00022538309144649605,-0.004719591906792142,-0.00679455490245805,-0.01139735741653788,-0.01998106506660994
7,0.9897189511726884,0.9931654237523704,0.9872979625827278,0.9844735670400884,0.9843549253445248,0.9789683265370638,0.9664315084262478,0.0034464725796819473,-0.0024209885899604934,-0.005245384132600006,-0.0053640258281635765,-0.010750624635624517,-0.023287442746440457
4,0.9917531681733036,0.9920672142225546,0.99072513065621,0.9905064795920918,0.9876677316493614,0.9862177703524596,0.9784586991220054,0.0003140460492508379,-0.0010280375170937939,-0.0012466885812117857,-0.004085436523942365,-0.00553539782084399,-0.01329446905129823
1,0.9938327910435569,0.994708363542695,0.9933247215813571,0.9927883140861237,0.9903465816398811,0.9891387326022546,0.9880103869423935,0.0008755724991378999,-0.0005080694621997894,-0.0010444769574333268,-0.003486209403675988,-0.004694058441302429,-0.005822404101163503


==> pics/var_recall/cifar100_var_recall.txt <==
class,recall1,recall2,recall4,recall5,recall10,recall20,recall50,diff2,diff4,diff5,diff10,diff20,diff50
55,0.38666666666666666,0.3622222222222222,0.3722222222222222,0.36777777777777776,0.2822222222222222,0.18555555555555556,0.06222222222222223,-0.02444444444444445,-0.014444444444444446,-0.018888888888888886,-0.10444444444444444,-0.20111111111111113,-0.32444444444444437
72,0.3933333333333333,0.37555555555555553,0.40555555555555556,0.39666666666666667,0.34777777777777774,0.25,0.11222222222222222,-0.017777777777777764,0.012222222222222233,0.0033333333333333427,-0.045555555555555544,-0.1433333333333333,-0.2811111111111111
44,0.4366666666666667,0.40444444444444444,0.3811111111111111,0.34555555555555556,0.2777777777777778,0.18444444444444444,0.025555555555555554,-0.03222222222222223,-0.05555555555555555,-0.0911111111111111,-0.15888888888888886,-0.25222222222222224,-0.41111111111111115
11,0.4388888888888889,0.4188888888888889,0.4177777777777778,0.4088888888888889,0.37555555555555553,0.31555555555555553,0.16666666666666666,-0.02,-0.021111111111111112,-0.029999999999999995,-0.06333333333333331,-0.12333333333333335,-0.27222222222222225
3,0.44,0.4222222222222223,0.44333333333333336,0.4177777777777778,0.37777777777777777,0.29444444444444445,0.09666666666666666,-0.017777777777777774,0.0033333333333333427,-0.022222222222222223,-0.06222222222222223,-0.14555555555555555,-0.3433333333333333
64,0.4555555555555555,0.4411111111111112,0.3733333333333333,0.38111111111111107,0.3466666666666666,0.2588888888888889,0.044444444444444446,-0.014444444444444439,-0.08222222222222222,-0.07444444444444444,-0.10888888888888887,-0.19666666666666666,-0.41111111111111115
74,0.46111111111111114,0.4577777777777777,0.4055555555555556,0.40555555555555556,0.38222222222222224,0.31666666666666665,0.11555555555555556,-0.003333333333333336,-0.055555555555555546,-0.05555555555555555,-0.07888888888888888,-0.14444444444444443,-0.34555555555555556
35,0.47000000000000003,0.44777777777777783,0.4566666666666667,0.4288888888888889,0.34888888888888886,0.3311111111111111,0.16444444444444445,-0.02222222222222223,-0.013333333333333345,-0.041111111111111126,-0.1211111111111111,-0.1388888888888889,-0.3055555555555556
50,0.47333333333333333,0.4588888888888889,0.5044444444444444,0.48000000000000004,0.42555555555555563,0.3244444444444444,0.11666666666666667,-0.01444444444444445,0.031111111111111114,0.006666666666666654,-0.04777777777777778,-0.14888888888888888,-0.3566666666666667
80,0.4933333333333333,0.46666666666666656,0.43555555555555553,0.43555555555555553,0.33666666666666667,0.2411111111111111,0.06888888888888889,-0.02666666666666668,-0.05777777777777779,-0.05777777777777779,-0.15666666666666668,-0.2522222222222223,-0.4244444444444444
46,0.49555555555555547,0.49,0.46222222222222226,0.4411111111111111,0.44111111111111106,0.44555555555555554,0.1888888888888889,-0.00555555555555556,-0.03333333333333334,-0.05444444444444444,-0.054444444444444455,-0.049999999999999996,-0.3066666666666667
27,0.49666666666666665,0.47888888888888886,0.4744444444444444,0.47777777777777775,0.48666666666666664,0.46888888888888886,0.2588888888888889,-0.01777777777777778,-0.022222222222222216,-0.018888888888888875,-0.00999999999999999,-0.027777777777777766,-0.23777777777777775
98,0.5044444444444445,0.48000000000000004,0.45222222222222225,0.44777777777777783,0.3611111111111111,0.26555555555555554,0.1788888888888889,-0.02444444444444445,-0.05222222222222224,-0.05666666666666668,-0.14333333333333334,-0.23888888888888893,-0.3255555555555556
67,0.51,0.5022222222222221,0.5044444444444445,0.4988888888888888,0.45444444444444443,0.39666666666666667,0.3111111111111111,-0.0077777777777777845,-0.005555555555555579,-0.011111111111111127,-0.05555555555555558,-0.11333333333333336,-0.19888888888888895
65,0.5222222222222223,0.4933333333333333,0.47000000000000003,0.47777777777777775,0.42000000000000004,0.27777777777777785,0.05333333333333334,-0.02888888888888891,-0.05222222222222225,-0.044444444444444474,-0.10222222222222227,-0.2444444444444444,-0.46888888888888897
2,0.5233333333333333,0.5155555555555555,0.5488888888888889,0.5466666666666666,0.53,0.46888888888888886,0.21333333333333332,-0.0077777777777777845,0.02555555555555553,0.023333333333333317,0.006666666666666642,-0.05444444444444446,-0.31
73,0.5244444444444444,0.5066666666666666,0.44555555555555554,0.42777777777777776,0.3933333333333333,0.3211111111111111,0.23555555555555557,-0.017777777777777767,-0.07888888888888891,-0.09666666666666668,-0.13111111111111112,-0.20333333333333334,-0.2888888888888889
10,0.5266666666666667,0.49,0.5255555555555556,0.5122222222222221,0.47111111111111115,0.36999999999999994,0.14777777777777779,-0.03666666666666669,-0.0011111111111111243,-0.014444444444444463,-0.05555555555555558,-0.15666666666666668,-0.3788888888888889
93,0.5311111111111111,0.5155555555555555,0.5133333333333333,0.5044444444444445,0.42999999999999994,0.30444444444444446,0.1111111111111111,-0.015555555555555581,-0.0177777777777778,-0.026666666666666696,-0.10111111111111114,-0.22666666666666668,-0.42000000000000004
4,0.541111111111111,0.5222222222222221,0.5588888888888888,0.5377777777777778,0.4844444444444444,0.36888888888888893,0.1611111111111111,-0.018888888888888886,0.017777777777777767,-0.003333333333333324,-0.05666666666666666,-0.17222222222222225,-0.38000000000000006
92,0.5522222222222223,0.5522222222222223,0.5599999999999999,0.5588888888888888,0.541111111111111,0.4511111111111111,0.19777777777777777,0.0,0.007777777777777797,0.006666666666666672,-0.011111111111111115,-0.1011111111111111,-0.35444444444444445
38,0.5766666666666667,0.5533333333333332,0.5822222222222222,0.5777777777777778,0.5266666666666666,0.4488888888888889,0.15666666666666668,-0.02333333333333333,0.00555555555555556,0.0011111111111111122,-0.04999999999999998,-0.1277777777777778,-0.42000000000000004
45,0.578888888888889,0.5633333333333334,0.58,0.5855555555555556,0.5055555555555555,0.41666666666666674,0.20111111111111113,-0.015555555555555545,0.0011111111111111122,0.00666666666666666,-0.0733333333333333,-0.1622222222222222,-0.37777777777777777
25,0.5877777777777777,0.57,0.5555555555555556,0.5544444444444445,0.5344444444444445,0.4222222222222223,0.1822222222222222,-0.017777777777777795,-0.032222222222222215,-0.03333333333333334,-0.053333333333333316,-0.16555555555555554,-0.4055555555555556
47,0.5900000000000001,0.5855555555555556,0.53,0.5166666666666666,0.4755555555555555,0.44,0.34111111111111114,-0.004444444444444436,-0.05999999999999998,-0.0733333333333333,-0.11444444444444442,-0.15000000000000002,-0.24888888888888885
30,0.6011111111111112,0.5811111111111111,0.5833333333333334,0.5844444444444444,0.5655555555555556,0.49888888888888894,0.32333333333333336,-0.020000000000000004,-0.017777777777777767,-0.016666666666666656,-0.03555555555555555,-0.10222222222222221,-0.2777777777777778
13,0.6022222222222222,0.5877777777777777,0.5855555555555555,0.5822222222222222,0.5577777777777778,0.4933333333333333,0.2911111111111111,-0.01444444444444442,-0.016666666666666646,-0.01999999999999997,-0.044444444444444425,-0.10888888888888887,-0.3111111111111111
78,0.6033333333333334,0.5877777777777777,0.5711111111111111,0.5766666666666667,0.5355555555555556,0.44999999999999996,0.1388888888888889,-0.015555555555555569,-0.0322222222222222,-0.026666666666666665,-0.06777777777777776,-0.15333333333333338,-0.46444444444444444
14,0.6055555555555556,0.5822222222222222,0.591111111111111,0.5722222222222222,0.5466666666666666,0.41444444444444445,0.20111111111111113,-0.02333333333333334,-0.014444444444444458,-0.033333333333333354,-0.05888888888888889,-0.19111111111111112,-0.40444444444444444
63,0.6077777777777779,0.5988888888888889,0.6244444444444445,0.61,0.6000000000000001,0.52,0.3166666666666667,-0.008888888888888884,0.01666666666666668,0.0022222222222222365,-0.00777777777777776,-0.08777777777777777,-0.2911111111111111
31,0.6133333333333333,0.6022222222222222,0.5955555555555555,0.5877777777777777,0.5777777777777778,0.5166666666666667,0.4122222222222222,-0.011111111111111108,-0.017777777777777767,-0.025555555555555554,-0.03555555555555556,-0.09666666666666666,-0.20111111111111113
96,0.6144444444444443,0.5977777777777777,0.6044444444444443,0.6088888888888889,0.5933333333333333,0.5477777777777777,0.3922222222222222,-0.01666666666666667,-0.010000000000000009,-0.00555555555555556,-0.02111111111111112,-0.0666666666666667,-0.2222222222222222
77,0.6144444444444445,0.5966666666666667,0.5866666666666667,0.5811111111111111,0.5411111111111112,0.4488888888888889,0.09000000000000001,-0.017777777777777757,-0.027777777777777766,-0.03333333333333331,-0.0733333333333333,-0.16555555555555554,-0.5244444444444445
83,0.6155555555555555,0.6044444444444445,0.5877777777777777,0.5977777777777777,0.581111111111111,0.5455555555555556,0.3222222222222222,-0.011111111111111134,-0.02777777777777779,-0.017777777777777795,-0.034444444444444465,-0.07,-0.29333333333333333
19,0.6155555555555555,0.6011111111111112,0.5722222222222223,0.5955555555555555,0.5244444444444444,0.41333333333333333,0.1111111111111111,-0.01444444444444447,-0.04333333333333335,-0.020000000000000018,-0.09111111111111111,-0.20222222222222225,-0.5044444444444444
26,0.6166666666666667,0.6055555555555556,0.6277777777777778,0.6155555555555555,0.5611111111111112,0.5188888888888888,0.2255555555555556,-0.01111111111111112,0.01111111111111112,-0.0011111111111110998,-0.05555555555555555,-0.09777777777777778,-0.3911111111111111
32,0.6166666666666667,0.5944444444444446,0.5933333333333333,0.5933333333333333,0.5477777777777778,0.42888888888888893,0.14444444444444446,-0.022222222222222216,-0.02333333333333333,-0.02333333333333333,-0.06888888888888887,-0.18777777777777777,-0.4722222222222222
61,0.63,0.6288888888888889,0.6244444444444445,0.6311111111111112,0.6077777777777778,0.5833333333333335,0.42,-0.0011111111111110998,-0.005555555555555585,0.0011111111111111122,-0.022222222222222216,-0.04666666666666666,-0.21000000000000002
59,0.6333333333333333,0.6111111111111112,0.6855555555555556,0.6777777777777778,0.6344444444444444,0.6288888888888888,0.43444444444444447,-0.02222222222222224,0.05222222222222222,0.04444444444444443,0.0011111111111111122,-0.004444444444444449,-0.1988888888888889
52,0.6355555555555555,0.6355555555555557,0.6288888888888889,0.6266666666666666,0.6322222222222222,0.6344444444444445,0.6544444444444444,0.0,-0.006666666666666672,-0.008888888888888884,-0.0033333333333333487,-0.0011111111111110998,0.018888888888888882
33,0.6355555555555557,0.6199999999999999,0.5988888888888889,0.6044444444444443,0.5655555555555556,0.5144444444444445,0.34111111111111114,-0.015555555555555545,-0.03666666666666666,-0.031111111111111114,-0.06999999999999999,-0.1211111111111111,-0.2944444444444445
18,0.6377777777777778,0.6244444444444445,0.6366666666666667,0.6488888888888888,0.6233333333333334,0.5466666666666666,0.3088888888888889,-0.013333333333333332,-0.0011111111111111122,0.01111111111111112,-0.014444444444444433,-0.0911111111111111,-0.32888888888888895
40,0.6411111111111112,0.6300000000000001,0.6222222222222222,0.6233333333333334,0.5722222222222223,0.48666666666666664,0.1411111111111111,-0.011111111111111108,-0.01888888888888887,-0.017777777777777767,-0.06888888888888889,-0.15444444444444447,-0.5
84,0.648888888888889,0.6466666666666668,0.6311111111111112,0.6422222222222222,0.6022222222222222,0.4911111111111111,0.15555555555555556,-0.0022222222222222244,-0.017777777777777795,-0.006666666666666672,-0.0466666666666667,-0.15777777777777782,-0.4933333333333334
29,0.6566666666666667,0.6277777777777778,0.6166666666666667,0.6177777777777779,0.5533333333333332,0.4588888888888889,0.23333333333333334,-0.02888888888888889,-0.04000000000000001,-0.038888888888888896,-0.10333333333333335,-0.19777777777777777,-0.4233333333333334
70,0.6633333333333333,0.6388888888888888,0.6566666666666667,0.6688888888888889,0.6377777777777778,0.6188888888888889,0.5122222222222221,-0.024444444444444453,-0.006666666666666672,0.005555555555555548,-0.025555555555555567,-0.044444444444444446,-0.15111111111111108
95,0.6677777777777778,0.6511111111111111,0.6488888888888888,0.6522222222222223,0.6466666666666667,0.5911111111111111,0.4177777777777778,-0.01666666666666667,-0.018888888888888893,-0.015555555555555569,-0.02111111111111112,-0.07666666666666667,-0.25000000000000006
22,0.6711111111111112,0.6422222222222224,0.6344444444444445,0.6266666666666666,0.56,0.46666666666666656,0.20222222222222222,-0.028888888888888877,-0.036666666666666674,-0.04444444444444446,-0.1111111111111111,-0.20444444444444443,-0.46888888888888886
99,0.6788888888888889,0.6788888888888889,0.6311111111111111,0.6277777777777778,0.5877777777777777,0.5022222222222221,0.23111111111111113,-1.2335811384723961e-17,-0.047777777777777794,-0.051111111111111135,-0.09111111111111114,-0.17666666666666667,-0.44777777777777783
7,0.6788888888888889,0.6644444444444445,0.6111111111111112,0.59,0.5688888888888889,0.51,0.1777777777777778,-0.014444444444444458,-0.0677777777777778,-0.0888888888888889,-0.11000000000000001,-0.1688888888888889,-0.5011111111111112
51,0.6811111111111112,0.6699999999999999,0.6944444444444444,0.7022222222222223,0.6433333333333333,0.5522222222222223,0.2122222222222222,-0.011111111111111134,0.013333333333333308,0.02111111111111108,-0.037777777777777785,-0.12888888888888891,-0.46888888888888897
86,0.6877777777777777,0.6788888888888889,0.6855555555555556,0.6799999999999999,0.6722222222222222,0.6277777777777778,0.3566666666666667,-0.008888888888888884,-0.002222222222222212,-0.00777777777777776,-0.015555555555555533,-0.05999999999999997,-0.33111111111111113
5,0.6911111111111111,0.6799999999999999,0.6455555555555557,0.6344444444444445,0.6333333333333333,0.5533333333333333,0.33222222222222225,-0.011111111111111084,-0.04555555555555554,-0.05666666666666666,-0.05777777777777778,-0.13777777777777775,-0.3588888888888888
66,0.6944444444444443,0.6866666666666666,0.7033333333333334,0.7033333333333334,0.6822222222222222,0.5666666666666668,0.14666666666666667,-0.00777777777777776,0.00888888888888891,0.008888888888888898,-0.012222222222222197,-0.1277777777777777,-0.5477777777777778
97,0.7022222222222223,0.6922222222222222,0.6844444444444444,0.6633333333333333,0.6122222222222223,0.5544444444444445,0.36333333333333334,-0.009999999999999997,-0.017777777777777757,-0.038888888888888876,-0.09,-0.14777777777777779,-0.33888888888888885
16,0.7122222222222221,0.6888888888888889,0.7011111111111111,0.6966666666666667,0.6611111111111111,0.6544444444444444,0.38,-0.02333333333333333,-0.011111111111111096,-0.015555555555555569,-0.05111111111111109,-0.05777777777777777,-0.3322222222222222
15,0.7155555555555555,0.6888888888888889,0.6944444444444444,0.6866666666666666,0.6211111111111111,0.5155555555555555,0.2677777777777778,-0.026666666666666665,-0.021111111111111105,-0.028888888888888877,-0.09444444444444443,-0.19999999999999998,-0.44777777777777783
42,0.7155555555555556,0.7,0.6833333333333333,0.6788888888888889,0.6422222222222222,0.5900000000000001,0.42,-0.015555555555555545,-0.03222222222222223,-0.036666666666666674,-0.0733333333333333,-0.12555555555555553,-0.2955555555555555
37,0.7188888888888889,0.7155555555555555,0.7066666666666666,0.7077777777777777,0.6555555555555554,0.5888888888888889,0.3155555555555556,-0.003333333333333336,-0.012222222222222209,-0.01111111111111112,-0.06333333333333332,-0.12999999999999998,-0.4033333333333333
79,0.7211111111111111,0.7077777777777777,0.6955555555555556,0.6888888888888888,0.6322222222222221,0.57,0.24555555555555555,-0.01333333333333332,-0.02555555555555553,-0.032222222222222215,-0.08888888888888886,-0.15111111111111108,-0.4755555555555555
34,0.7222222222222222,0.701111111111111,0.6533333333333333,0.6444444444444445,0.5433333333333334,0.45222222222222225,0.1111111111111111,-0.021111111111111094,-0.0688888888888889,-0.07777777777777778,-0.17888888888888888,-0.27,-0.6111111111111112
81,0.7244444444444444,0.7188888888888889,0.6988888888888889,0.6755555555555556,0.6533333333333334,0.6388888888888888,0.34555555555555556,-0.005555555555555573,-0.025555555555555567,-0.048888888888888905,-0.07111111111111112,-0.08555555555555555,-0.3788888888888889
62,0.7333333333333334,0.7266666666666667,0.7211111111111111,0.7011111111111111,0.6633333333333333,0.55,0.37333333333333335,-0.006666666666666685,-0.012222222222222209,-0.03222222222222223,-0.07,-0.18333333333333332,-0.36000000000000004
6,0.7377777777777778,0.7277777777777777,0.7277777777777776,0.7100000000000001,0.68,0.6422222222222221,0.3233333333333333,-0.009999999999999997,-0.010000000000000009,-0.027777777777777766,-0.05777777777777777,-0.09555555555555555,-0.4144444444444444
43,0.741111111111111,0.7322222222222222,0.7366666666666666,0.7311111111111113,0.6933333333333334,0.5822222222222222,0.508888888888889,-0.008888888888888884,-0.004444444444444449,-0.009999999999999985,-0.04777777777777778,-0.15888888888888889,-0.23222222222222222
57,0.7488888888888889,0.7366666666666667,0.7766666666666667,0.7511111111111111,0.72,0.6022222222222222,0.35111111111111115,-0.012222222222222233,0.027777777777777804,0.0022222222222222244,-0.0288888888888889,-0.14666666666666664,-0.39777777777777784
88,0.7533333333333333,0.7377777777777779,0.7366666666666667,0.7377777777777778,0.6977777777777778,0.6633333333333333,0.4222222222222223,-0.015555555555555557,-0.01666666666666667,-0.015555555555555569,-0.05555555555555558,-0.09000000000000002,-0.3311111111111111
36,0.7544444444444446,0.7344444444444443,0.7244444444444444,0.7177777777777777,0.6933333333333332,0.6499999999999999,0.49666666666666665,-0.020000000000000004,-0.030000000000000027,-0.03666666666666666,-0.061111111111111116,-0.10444444444444445,-0.2577777777777778
23,0.7566666666666666,0.7511111111111111,0.7455555555555555,0.7333333333333333,0.7344444444444445,0.7055555555555555,0.6466666666666668,-0.00555555555555556,-0.011111111111111108,-0.02333333333333334,-0.02222222222222223,-0.051111111111111135,-0.11000000000000001
91,0.7566666666666667,0.75,0.7511111111111111,0.7377777777777778,0.7055555555555555,0.6233333333333334,0.24333333333333332,-0.006666666666666672,-0.00555555555555556,-0.018888888888888893,-0.05111111111111111,-0.1333333333333333,-0.5133333333333333
28,0.758888888888889,0.7455555555555555,0.7511111111111111,0.7366666666666667,0.7011111111111111,0.6788888888888889,0.3133333333333333,-0.013333333333333345,-0.007777777777777797,-0.022222222222222254,-0.0577777777777778,-0.08000000000000004,-0.44555555555555565
69,0.7677777777777778,0.7688888888888888,0.7744444444444444,0.758888888888889,0.7355555555555555,0.7022222222222223,0.48444444444444446,0.0011111111111111243,0.006666666666666672,-0.008888888888888884,-0.032222222222222235,-0.06555555555555556,-0.2833333333333334
71,0.77,0.7477777777777779,0.7611111111111111,0.76,0.7288888888888889,0.6488888888888888,0.5177777777777777,-0.02222222222222224,-0.00888888888888891,-0.010000000000000009,-0.041111111111111126,-0.12111111111111114,-0.25222222222222224
12,0.7722222222222223,0.77,0.74,0.74,0.6799999999999999,0.5833333333333333,0.28444444444444444,-0.0022222222222222365,-0.032222222222222235,-0.03222222222222225,-0.09222222222222225,-0.1888888888888889,-0.48777777777777787
58,0.7822222222222223,0.7677777777777778,0.7688888888888888,0.7533333333333334,0.7,0.5566666666666666,0.24555555555555555,-0.01444444444444447,-0.013333333333333345,-0.028888888888888915,-0.08222222222222227,-0.2255555555555556,-0.5366666666666667
87,0.7822222222222224,0.7633333333333334,0.7666666666666666,0.7555555555555555,0.7255555555555556,0.6599999999999999,0.4955555555555555,-0.018888888888888882,-0.015555555555555557,-0.02666666666666668,-0.05666666666666668,-0.12222222222222223,-0.2866666666666667
49,0.798888888888889,0.7955555555555556,0.758888888888889,0.7644444444444445,0.7333333333333333,0.6822222222222222,0.5111111111111111,-0.003333333333333336,-0.04000000000000001,-0.034444444444444465,-0.06555555555555558,-0.11666666666666667,-0.28777777777777774
9,0.8022222222222222,0.7899999999999999,0.7822222222222224,0.7722222222222223,0.7566666666666666,0.64,0.46888888888888886,-0.012222222222222221,-0.019999999999999993,-0.030000000000000002,-0.04555555555555557,-0.1622222222222222,-0.3333333333333333
24,0.8044444444444445,0.7866666666666666,0.8011111111111111,0.8044444444444445,0.7955555555555556,0.7133333333333334,0.5744444444444444,-0.017777777777777757,-0.0033333333333333114,0.0,-0.008888888888888884,-0.09111111111111111,-0.23000000000000004
85,0.8044444444444445,0.7677777777777778,0.8066666666666666,0.8055555555555556,0.7577777777777778,0.6855555555555556,0.43666666666666665,-0.03666666666666665,0.0022222222222222244,0.0011111111111110998,-0.04666666666666666,-0.11888888888888889,-0.36777777777777776
17,0.8077777777777778,0.7933333333333333,0.8077777777777777,0.8,0.7933333333333334,0.7399999999999999,0.6655555555555556,-0.014444444444444433,0.0,-0.007777777777777748,-0.014444444444444433,-0.06777777777777778,-0.14222222222222222
90,0.8077777777777778,0.8011111111111111,0.7933333333333334,0.7811111111111111,0.7566666666666667,0.6555555555555556,0.2677777777777778,-0.006666666666666648,-0.01444444444444442,-0.02666666666666664,-0.05111111111111109,-0.15222222222222223,-0.5399999999999999
21,0.8088888888888888,0.8033333333333333,0.798888888888889,0.7955555555555556,0.7622222222222221,0.7288888888888888,0.5566666666666668,-0.00555555555555556,-0.010000000000000009,-0.013333333333333332,-0.04666666666666666,-0.08000000000000002,-0.25222222222222224
89,0.8133333333333334,0.7888888888888889,0.7888888888888889,0.7811111111111111,0.7644444444444445,0.6733333333333333,0.4466666666666666,-0.024444444444444394,-0.024444444444444418,-0.03222222222222218,-0.048888888888888885,-0.13999999999999999,-0.3666666666666667
1,0.8166666666666668,0.7944444444444445,0.8233333333333334,0.7966666666666666,0.7822222222222224,0.7211111111111111,0.37888888888888883,-0.022222222222222216,0.00666666666666666,-0.01999999999999998,-0.03444444444444442,-0.09555555555555556,-0.4377777777777778
54,0.8188888888888888,0.7999999999999999,0.8055555555555556,0.7955555555555556,0.8011111111111112,0.7433333333333333,0.49222222222222217,-0.01888888888888887,-0.013333333333333296,-0.023333333333333293,-0.017777777777777743,-0.07555555555555554,-0.32666666666666666
41,0.8222222222222222,0.8122222222222222,0.78,0.7744444444444444,0.7955555555555555,0.7566666666666667,0.5666666666666667,-0.009999999999999985,-0.04222222222222219,-0.047777777777777745,-0.026666666666666655,-0.06555555555555553,-0.25555555555555554
0,0.8266666666666667,0.8144444444444444,0.8366666666666666,0.8333333333333334,0.8044444444444445,0.7566666666666666,0.6711111111111112,-0.012222222222222209,0.009999999999999997,0.00666666666666666,-0.022222222222222206,-0.06999999999999998,-0.15555555555555556
8,0.8333333333333334,0.8200000000000001,0.8088888888888889,0.8,0.7722222222222223,0.7377777777777778,0.4422222222222222,-0.01333333333333332,-0.024444444444444442,-0.03333333333333329,-0.0611111111111111,-0.09555555555555555,-0.39111111111111113
39,0.8333333333333334,0.8066666666666666,0.831111111111111,0.8266666666666667,0.8088888888888889,0.6877777777777777,0.2833333333333334,-0.026666666666666665,-0.0022222222222222365,-0.00666666666666666,-0.024444444444444442,-0.14555555555555555,-0.5499999999999999
20,0.8355555555555555,0.8188888888888889,0.8255555555555555,0.8222222222222223,0.8111111111111112,0.7766666666666667,0.6566666666666666,-0.016666666666666646,-0.009999999999999985,-0.013333333333333308,-0.024444444444444394,-0.05888888888888883,-0.17888888888888885
56,0.8377777777777777,0.8266666666666667,0.8122222222222223,0.8133333333333332,0.77,0.6877777777777777,0.31444444444444447,-0.011111111111111096,-0.025555555555555515,-0.024444444444444418,-0.06777777777777774,-0.15,-0.5233333333333334
75,0.8444444444444444,0.8244444444444444,0.8133333333333334,0.8088888888888888,0.8155555555555556,0.741111111111111,0.44999999999999996,-0.01999999999999997,-0.031111111111111076,-0.03555555555555553,-0.028888888888888853,-0.1033333333333333,-0.3944444444444445
60,0.8455555555555555,0.8166666666666667,0.8455555555555556,0.85,0.8166666666666667,0.788888888888889,0.7255555555555556,-0.0288888888888889,-1.2335811384723961e-17,0.004444444444444436,-0.02888888888888889,-0.05666666666666667,-0.12000000000000001
76,0.8588888888888889,0.84,0.86,0.8577777777777779,0.8388888888888889,0.7944444444444444,0.6355555555555555,-0.018888888888888906,0.0011111111111111122,-0.0011111111111111243,-0.020000000000000004,-0.06444444444444444,-0.2233333333333333
53,0.86,0.8688888888888889,0.8688888888888889,0.8677777777777778,0.8500000000000001,0.79,0.6911111111111112,0.008888888888888898,0.008888888888888898,0.0077777777777777845,-0.009999999999999997,-0.06999999999999999,-0.16888888888888884
82,0.8733333333333334,0.8644444444444445,0.8466666666666667,0.8511111111111112,0.8222222222222222,0.7666666666666667,0.6333333333333333,-0.008888888888888898,-0.02666666666666668,-0.02222222222222224,-0.05111111111111112,-0.10666666666666666,-0.23999999999999996
94,0.8755555555555555,0.8633333333333334,0.8766666666666667,0.87,0.8611111111111112,0.8488888888888888,0.7933333333333333,-0.012222222222222233,0.0011111111111111122,-0.00555555555555556,-0.014444444444444446,-0.02666666666666668,-0.08222222222222221
48,0.9077777777777778,0.8999999999999999,0.8977777777777778,0.8911111111111111,0.8677777777777778,0.8066666666666668,0.5211111111111111,-0.007777777777777772,-0.010000000000000009,-0.01666666666666668,-0.04000000000000002,-0.10111111111111111,-0.38666666666666666
68,0.9077777777777778,0.8966666666666667,0.8855555555555557,0.8922222222222224,0.8855555555555557,0.8422222222222222,0.6455555555555555,-0.011111111111111134,-0.02222222222222224,-0.015555555555555569,-0.02222222222222224,-0.0655555555555556,-0.26222222222222225


==> pics/var_recall/cifar10_var_recall.txt <==
class,recall1,recall4,recall5,recall10,recall20,recall50,diff4,diff5,diff10,diff20,diff50
3,0.7466999999999999,0.7404,0.7275,0.7269,0.6845,0.5807,-0.0063000000000000165,-0.019200000000000016,-0.019800000000000005,-0.0622,-0.166
5,0.7933000000000001,0.7879,0.7913,0.7842,0.7452,0.6374000000000001,-0.005399999999999993,-0.0019999999999999797,-0.009099999999999997,-0.0481,-0.1559
2,0.8123999999999999,0.829,0.829,0.7763,0.7411,0.619,0.016600000000000014,0.016599999999999983,-0.03610000000000001,-0.0713,-0.19339999999999996
4,0.8577,0.8592000000000001,0.8642999999999998,0.8501000000000001,0.8195,0.709,0.0015000000000000013,0.006600000000000006,-0.007599999999999996,-0.03819999999999999,-0.1487
0,0.8751,0.8739000000000001,0.8756999999999999,0.8729000000000001,0.8667,0.7830999999999999,-0.001200000000000001,0.0006000000000000005,-0.002200000000000002,-0.008400000000000008,-0.092
6,0.8907999999999999,0.9038999999999999,0.9027000000000001,0.8947,0.8644000000000001,0.7992,0.013100000000000011,0.011900000000000011,0.0039000000000000033,-0.026400000000000014,-0.0916
7,0.8965,0.8969999999999999,0.8956,0.8853000000000002,0.8742000000000001,0.8389,0.0005000000000000115,-0.0008999999999999897,-0.011199999999999998,-0.022300000000000007,-0.057600000000000026
9,0.9043000000000001,0.9232000000000001,0.9191,0.9126,0.8927999999999999,0.8623,0.018900000000000028,0.014800000000000002,0.008299999999999997,-0.0115,-0.042000000000000016
8,0.9228999999999999,0.9308,0.9181999999999999,0.9189,0.9025000000000001,0.8567,0.007899999999999985,-0.004699999999999982,-0.003999999999999992,-0.020399999999999995,-0.06620000000000002
1,0.9517,0.9452,0.9483,0.9398000000000002,0.9245000000000001,0.8893000000000001,-0.0064999999999999945,-0.003399999999999992,-0.011899999999999977,-0.027199999999999957,-0.062399999999999956


==> pics/var_recall/fashion_var_recall.txt <==
class,recall1,recall4,recall10,recall20,recall30,recall40,recall50,diff4,diff10,diff20,diff30,diff40,diff50
6,0.6546000000000001,0.7051000000000001,0.7167999999999999,0.686,0.6813,0.641,0.5989000000000001,0.05049999999999997,0.062199999999999964,0.0314,0.0267,-0.013600000000000011,-0.05570000000000001
2,0.8502000000000001,0.8486,0.8429,0.8439,0.8440000000000001,0.8276,0.8093,-0.0016000000000000014,-0.007300000000000006,-0.006300000000000005,-0.006200000000000006,-0.0226,-0.04089999999999999
0,0.8732000000000001,0.8379,0.8385,0.8225,0.8232000000000002,0.8180999999999999,0.8119000000000002,-0.03530000000000003,-0.03470000000000003,-0.05070000000000002,-0.05000000000000001,-0.05510000000000002,-0.06129999999999998
4,0.8751999999999999,0.843,0.8304,0.8440999999999999,0.8298,0.8318,0.7762,-0.03220000000000003,-0.04480000000000004,-0.031100000000000027,-0.04540000000000002,-0.04340000000000003,-0.09899999999999998
3,0.8936999999999999,0.9136000000000001,0.8883000000000001,0.8956999999999999,0.8863,0.8735000000000002,0.8465999999999999,0.01990000000000002,-0.005400000000000005,0.0020000000000000018,-0.007400000000000006,-0.020200000000000017,-0.047100000000000045
9,0.9629,0.9550000000000001,0.9598000000000001,0.9554,0.9507,0.9514999999999999,0.9447999999999999,-0.007900000000000008,-0.003100000000000003,-0.007500000000000007,-0.012200000000000011,-0.01140000000000001,-0.018100000000000005
7,0.9652,0.9636000000000001,0.9573,0.9569000000000001,0.9609,0.9536,0.9411000000000002,-0.0016000000000000014,-0.007900000000000008,-0.008300000000000007,-0.0043000000000000035,-0.0116,-0.024099999999999976
5,0.9652999999999998,0.9779,0.9747,0.9709,0.9658999999999999,0.9571999999999999,0.9368000000000001,0.01260000000000001,0.009400000000000009,0.005600000000000005,0.0006000000000000005,-0.008100000000000007,-0.02849999999999996
8,0.9731,0.9724999999999998,0.9744999999999999,0.9737,0.9696,0.9622999999999999,0.9490000000000001,-0.0006000000000000005,0.0014000000000000013,0.0006000000000000005,-0.003500000000000003,-0.01080000000000001,-0.02410000000000002
1,0.9752000000000001,0.9784,0.9773,0.9741,0.9715999999999999,0.969,0.9651,0.0032000000000000028,0.002100000000000002,-0.001100000000000001,-0.0036000000000000034,-0.006200000000000006,-0.010100000000000008


==> pics/var_recall/qmnist_var_recall.txt <==
class,recall1,recall4,recall10,recall20,recall30,recall40,recall50,diff4,diff10,diff20,diff30,diff40,diff50
9,0.9799801783944501,0.9846382556987117,0.9842418235877105,0.9803766105054509,0.9772051536174431,0.9715559960356789,0.956788899900892,0.004658077304261654,0.004261645193260666,0.0003964321110010105,-0.0027750247770069294,-0.008424182358771048,-0.023191278493557975
8,0.9858316221765913,0.9907597535934289,0.9826488706365503,0.982135523613963,0.9805954825462011,0.9786447638603695,0.9647843942505133,0.004928131416837766,-0.0031827515400410624,-0.003696098562628347,-0.005236139630390146,-0.007186858316221778,-0.02104722792607804
5,0.9869955156950672,0.9883408071748878,0.9869955156950672,0.9841928251121075,0.979932735426009,0.9744394618834079,0.9687219730941703,0.0013452914798206205,-1.1102230246251566e-17,-0.0028026905829596437,-0.007062780269058289,-0.012556053811659196,-0.018273542600896864
6,0.9870563674321502,0.9831941544885179,0.9862212943632569,0.9831941544885178,0.981419624217119,0.9772442588726513,0.9720250521920668,-0.003862212943632537,-0.0008350730688935104,-0.0038622129436325483,-0.005636743215031293,-0.009812108559498944,-0.015031315240083488
2,0.9901162790697675,0.9911821705426357,0.987984496124031,0.9883720930232558,0.9871124031007751,0.9786821705426357,0.9679263565891473,0.001065891472868219,-0.002131782945736438,-0.001744186046511631,-0.0030038759689922532,-0.011434108527131804,-0.022189922480620117
7,0.9906614785992218,0.9868677042801558,0.9892023346303503,0.9852140077821012,0.9827821011673151,0.9762645914396886,0.9664396887159532,-0.0037937743190661457,-0.0014591439688715901,-0.005447470817120636,-0.007879377431906653,-0.014396887159533134,-0.024221789883268518
4,0.9912423625254583,0.9929735234215886,0.9883910386965378,0.9868635437881874,0.9862525458248472,0.9827902240325865,0.9744399185336048,0.001731160896130357,-0.00285132382892056,-0.004378818737270895,-0.004989816700611005,-0.008452138492871686,-0.016802443991853343
3,0.9926732673267328,0.9907920792079208,0.9911881188118811,0.9881188118811881,0.9867326732673268,0.9818811881188119,0.9722772277227723,-0.0018811881188118829,-0.0014851485148514865,-0.0045544554455445585,-0.005940594059405946,-0.010792079207920802,-0.020396039603960414
1,0.9935682819383261,0.9933920704845814,0.9958590308370043,0.9943612334801761,0.9938325991189426,0.9940969162995594,0.9918061674008811,-0.00017621145374449032,0.002290748898678385,0.0007929515418502175,0.00026431718061673546,0.0005286343612334599,-0.0017621145374449477
0,0.9945918367346938,0.9957142857142856,0.9946938775510205,0.9933673469387754,0.9906122448979593,0.9903061224489796,0.986734693877551,0.0011224489795917947,0.00010204081632650964,-0.001224489795918393,-0.00397959183673473,-0.004285714285714326,-0.007857142857142906

